KeyDrown: Eliminating Keystroke Timing Side-Channel Attacks

Besides cryptographic secrets, side-channel attacks also leak sensitive user input. The most accurate attacks exploit cache timings or interrupt information to monitor keystroke timings and subsequently infer typed words and sentences. Previously proposed countermeasures fail to prevent keystroke timing attacks as they do not protect keystroke processing among the entire software stack. We close this gap with KeyDrown, a new defense mechanism against keystroke timing attacks. KeyDrown injects a large number of fake keystrokes in the kernel to prevent interrupt-based attacks and Prime+Probe attacks on the kernel. All keystrokes, including fake keystrokes, are carefully propagated through the shared library in order to hide any cache activity and thus to prevent Flush+Reload attacks. Finally, we provide additional protection against Prime+Probe for password input in user space programs. We show that attackers cannot distinguish fake keystrokes from real keystrokes anymore and we evaluate KeyDrown on a commodity notebook as well as on two Android smartphones. We show that KeyDrown eliminates any advantage an attacker can gain from using interrupt or cache side-channel information.

==> data/layer1_prime_probe_with_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,3.0
,,50000.0,5.0,0.0
,,190000.0,19.0,3.0
,,240000.0,24.0,2.0
,,330000.0,33.0,1.0
,,380000.0,38.0,1.0
,,430000.0,43.0,1.0
,,480000.0,48.0,0.0
,,530000.0,53.0,0.0
,,580000.0,58.0,0.0
,,630000.0,63.0,0.0
,,680000.0,68.0,0.0
,,730000.0,73.0,0.0
,,780000.0,78.0,0.0
,,830000.0,83.0,0.0
,,880000.0,88.0,0.0
,,940000.0,94.0,0.0
,,990000.0,99.0,0.0
,,1040000.0,104.0,0.0
,,1090000.0,109.0,0.0
,,1140000.0,114.0,0.0
,,1190000.0,119.0,0.0
,,1240000.0,124.0,0.0
,,1290000.0,129.0,0.0
,,1340000.0,134.0,0.0
,,1390000.0,139.0,0.0
,,1440000.0,144.0,0.0
,,1490000.0,149.0,0.0
,,1540000.0,154.0,0.0
,,1590000.0,159.0,0.0
,,1640000.0,164.0,0.0
,,1690000.0,169.0,0.0
,,1740000.0,174.0,0.0
,,1800000.0,180.0,0.0
,,1850000.0,185.0,0.0
,,1900000.0,190.0,0.0
,,1950000.0,195.0,0.0
,,2000000.0,200.0,0.0
,,2050000.0,205.0,0.0
,,2100000.0,210.0,0.0
,,2150000.0,215.0,0.0
,,2270000.0,227.0,0.0
,,2320000.0,232.0,0.0
,,2370000.0,237.0,0.0
,,2420000.0,242.0,0.0
,,2470000.0,247.0,0.0
,,2530000.0,253.0,0.0
,,2570000.0,257.0,0.0
,,2620000.0,262.0,0.0
,,2670000.0,267.0,0.0
,,2730000.0,273.0,0.0
,,2780000.0,278.0,0.0
,,2830000.0,283.0,0.0
,,2880000.0,288.0,0.0
,,2930000.0,293.0,0.0
,,2980000.0,298.0,0.0
,,3030000.0,303.0,0.0
,,3080000.0,308.0,0.0
,,3130000.0,313.0,0.0
,,3180000.0,318.0,0.0
,,3230000.0,323.0,0.0
,,3280000.0,328.0,0.0
,,3330000.0,333.0,0.0
,,3380000.0,338.0,0.0
,,3430000.0,343.0,0.0
,,3480000.0,348.0,0.0
,,3530000.0,353.0,0.0
,,3580000.0,358.0,0.0
,,3630000.0,363.0,1.0
,,3680000.0,368.0,0.0
,,3730000.0,373.0,0.0
,,3790000.0,379.0,0.0
,,3840000.0,384.0,0.0
,,3890000.0,389.0,0.0
,,3940000.0,394.0,0.0
,,3990000.0,399.0,0.0
,,4040000.0,404.0,0.0
,,4090000.0,409.0,0.0
,,4140000.0,414.0,0.0
,,4190000.0,419.0,0.0
,,4240000.0,424.0,0.0
,,4360000.0,436.0,0.0
,,4410000.0,441.0,0.0
,,4460000.0,446.0,0.0
,,4510000.0,451.0,0.0
,,4560000.0,456.0,0.0
,,4610000.0,461.0,0.0
,,4660000.0,466.0,0.0
,,4710000.0,471.0,0.0
,,4760000.0,476.0,0.0
,,5010000.0,501.0,1.0
,,5070000.0,507.0,0.0
,,5120000.0,512.0,1.0
,,5170000.0,517.0,0.0
,,5220000.0,522.0,1.0
,,5280000.0,528.0,0.0
,,5340000.0,534.0,3.0
,,5410000.0,541.0,3.0
,,5470000.0,547.0,3.0
,,5540000.0,554.0,1.0
,,5590000.0,559.0,5.0
,,5660000.0,566.0,5.0
,,5720000.0,572.0,3.0
,,5780000.0,578.0,2.0
,,5830000.0,583.0,2.0
,,5880000.0,588.0,2.0
,,5930000.0,593.0,1.0
,,5990000.0,599.0,1.0
,,6040000.0,604.0,1.0
,,6120000.0,612.0,1.0
,,6180000.0,618.0,0.0
,,6230000.0,623.0,0.0
,,6280000.0,628.0,0.0
,,6330000.0,633.0,0.0
,,6470000.0,647.0,0.0
,,6520000.0,652.0,0.0
,,6570000.0,657.0,0.0
,,6620000.0,662.0,0.0
,,6680000.0,668.0,0.0
,,6740000.0,674.0,0.0
,,6800000.0,680.0,1.0
,,6860000.0,686.0,4.0
,,6920000.0,692.0,1.0
,,6970000.0,697.0,1.0
,,7020000.0,702.0,0.0
,,7080000.0,708.0,0.0
,,7130000.0,713.0,0.0
,,7190000.0,719.0,0.0
,,7240000.0,724.0,0.0
,,7290000.0,729.0,0.0
,,7340000.0,734.0,0.0
,,7400000.0,740.0,0.0
,,7450000.0,745.0,0.0
,,7500000.0,750.0,0.0
,,7550000.0,755.0,0.0
,,7600000.0,760.0,0.0
,,7650000.0,765.0,0.0
,,7710000.0,771.0,0.0
,,7760000.0,776.0,0.0
,,7810000.0,781.0,0.0
,,7860000.0,786.0,0.0
,,7910000.0,791.0,0.0
,,7970000.0,797.0,0.0
,,8020000.0,802.0,0.0
,,8070000.0,807.0,0.0
,,8120000.0,812.0,0.0
,,8170000.0,817.0,0.0
,,8230000.0,823.0,0.0
,,8280000.0,828.0,0.0
,,8330000.0,833.0,0.0
,,8380000.0,838.0,0.0
,,8510000.0,851.0,0.0
,,8570000.0,857.0,0.0
,,8620000.0,862.0,0.0
,,8670000.0,867.0,0.0
,,8730000.0,873.0,0.0
,,8780000.0,878.0,0.0
,,8830000.0,883.0,0.0
,,8880000.0,888.0,0.0
,,8930000.0,893.0,0.0
,,8990000.0,899.0,0.0
,,9040000.0,904.0,0.0
,,9090000.0,909.0,0.0
,,9140000.0,914.0,0.0
,,9190000.0,919.0,0.0
,,9250000.0,925.0,0.0
,,9300000.0,930.0,0.0
,,9350000.0,935.0,0.0
,,9400000.0,940.0,0.0
,,9460000.0,946.0,0.0
,,9510000.0,951.0,0.0
,,9560000.0,956.0,0.0
,,9610000.0,961.0,0.0
,,9660000.0,966.0,0.0
,,9720000.0,972.0,0.0
,,9770000.0,977.0,0.0
,,9820000.0,982.0,1.0
,,9870000.0,987.0,0.0
,,9920000.0,992.0,0.0
,,9980000.0,998.0,0.0
,,10030000.0,1003.0,0.0
,,10080000.0,1008.0,0.0
,,10130000.0,1013.0,0.0
,,10180000.0,1018.0,0.0
,,10240000.0,1024.0,0.0
,,10290000.0,1029.0,0.0
,,10340000.0,1034.0,0.0
,,10390000.0,1039.0,0.0
,,10440000.0,1044.0,0.0
,,10490000.0,1049.0,0.0
,,10630000.0,1063.0,0.0
,,10680000.0,1068.0,0.0
,,10730000.0,1073.0,0.0
,,10780000.0,1078.0,0.0
,,10840000.0,1084.0,0.0
,,10890000.0,1089.0,0.0
,,10940000.0,1094.0,0.0
,,10990000.0,1099.0,0.0
,,11050000.0,1105.0,0.0
,,11100000.0,1110.0,0.0
,,11150000.0,1115.0,0.0
,,11200000.0,1120.0,0.0
,,11250000.0,1125.0,0.0
,,11300000.0,1130.0,0.0
,,11350000.0,1135.0,0.0
,,11410000.0,1141.0,0.0
,,11460000.0,1146.0,0.0
,,11510000.0,1151.0,0.0
,,11560000.0,1156.0,0.0
,,11620000.0,1162.0,0.0
,,11670000.0,1167.0,0.0
,,11720000.0,1172.0,0.0
,,11780000.0,1178.0,0.0
,,11830000.0,1183.0,0.0
,,11880000.0,1188.0,0.0
,,11930000.0,1193.0,0.0
,,11990000.0,1199.0,0.0
,,12040000.0,1204.0,0.0
,,12090000.0,1209.0,0.0
,,12140000.0,1214.0,0.0
,,12200000.0,1220.0,0.0
,,12250000.0,1225.0,0.0
,,12300000.0,1230.0,0.0
,,12350000.0,1235.0,0.0
,,12400000.0,1240.0,0.0
,,12460000.0,1246.0,0.0
,,12510000.0,1251.0,0.0
,,12560000.0,1256.0,0.0
,,12670000.0,1267.0,0.0
,,12740000.0,1274.0,0.0
,,12790000.0,1279.0,0.0
,,12840000.0,1284.0,0.0
,,12890000.0,1289.0,0.0
,,12940000.0,1294.0,0.0
,,13000000.0,1300.0,0.0
,,13050000.0,1305.0,0.0
,,13100000.0,1310.0,0.0
,,13150000.0,1315.0,0.0
,,13200000.0,1320.0,0.0
,,13250000.0,1325.0,0.0
,,13310000.0,1331.0,0.0
,,13360000.0,1336.0,0.0
,,13410000.0,1341.0,0.0
,,13460000.0,1346.0,0.0
,,13510000.0,1351.0,0.0
,,13570000.0,1357.0,0.0
,,13620000.0,1362.0,0.0
,,13670000.0,1367.0,0.0
,,13720000.0,1372.0,0.0
,,13770000.0,1377.0,0.0
,,13830000.0,1383.0,0.0
,,13880000.0,1388.0,0.0
,,13930000.0,1393.0,0.0
,,13980000.0,1398.0,0.0
,,14030000.0,1403.0,0.0
,,14080000.0,1408.0,0.0
,,14160000.0,1416.0,0.0
,,14210000.0,1421.0,0.0
,,14260000.0,1426.0,0.0
,,14320000.0,1432.0,0.0
,,14370000.0,1437.0,0.0
,,14420000.0,1442.0,0.0
,,14470000.0,1447.0,0.0
,,14530000.0,1453.0,0.0
,,14580000.0,1458.0,0.0
,,14630000.0,1463.0,0.0
,,14680000.0,1468.0,0.0
,,14800000.0,1480.0,0.0
,,14850000.0,1485.0,0.0
,,14900000.0,1490.0,0.0
,,14960000.0,1496.0,0.0
,,15010000.0,1501.0,0.0
,,15060000.0,1506.0,0.0
,,15110000.0,1511.0,0.0
,,15160000.0,1516.0,0.0
,,15220000.0,1522.0,0.0
,,15270000.0,1527.0,0.0
,,15320000.0,1532.0,0.0
,,15370000.0,1537.0,0.0
,,15430000.0,1543.0,0.0
,,15480000.0,1548.0,0.0
,,15530000.0,1553.0,0.0
,,15580000.0,1558.0,0.0
,,15630000.0,1563.0,0.0
,,15690000.0,1569.0,0.0
,,15740000.0,1574.0,0.0
,,15790000.0,1579.0,0.0
,,15840000.0,1584.0,0.0
,,15890000.0,1589.0,0.0
,,15940000.0,1594.0,0.0
,,16000000.0,1600.0,0.0
,,16050000.0,1605.0,0.0
,,16100000.0,1610.0,0.0
,,16150000.0,1615.0,0.0
,,16210000.0,1621.0,0.0
,,16260000.0,1626.0,0.0
,,16310000.0,1631.0,0.0
,,16360000.0,1636.0,0.0
,,16410000.0,1641.0,0.0
,,16470000.0,1647.0,0.0
,,16520000.0,1652.0,0.0
,,16570000.0,1657.0,0.0
,,16620000.0,1662.0,0.0
,,16680000.0,1668.0,0.0
,,16730000.0,1673.0,0.0
,,16840000.0,1684.0,0.0
,,16910000.0,1691.0,0.0
,,16970000.0,1697.0,0.0
,,17020000.0,1702.0,0.0
,,17070000.0,1707.0,0.0
,,17120000.0,1712.0,0.0
,,17170000.0,1717.0,0.0
,,17220000.0,1722.0,0.0
,,17280000.0,1728.0,0.0
,,17330000.0,1733.0,0.0
,,17380000.0,1738.0,0.0
,,17430000.0,1743.0,0.0
,,17480000.0,1748.0,0.0
,,17540000.0,1754.0,0.0
,,17590000.0,1759.0,0.0
,,17640000.0,1764.0,0.0
,,17690000.0,1769.0,0.0
,,17740000.0,1774.0,0.0
,,17790000.0,1779.0,0.0
,,17850000.0,1785.0,0.0
,,17900000.0,1790.0,0.0
,,17950000.0,1795.0,0.0
,,18000000.0,1800.0,0.0
,,18050000.0,1805.0,0.0
,,18100000.0,1810.0,0.0
,,18160000.0,1816.0,0.0
,,18210000.0,1821.0,0.0
,,18260000.0,1826.0,0.0
,,18310000.0,1831.0,0.0
,,18360000.0,1836.0,0.0
,,18410000.0,1841.0,0.0
,,18470000.0,1847.0,0.0
,,18520000.0,1852.0,0.0
,,18570000.0,1857.0,0.0
,,18620000.0,1862.0,0.0
,,18670000.0,1867.0,0.0
,,18730000.0,1873.0,0.0
,,18780000.0,1878.0,0.0
,,18830000.0,1883.0,0.0
,,18960000.0,1896.0,0.0
,,19010000.0,1901.0,0.0
,,19070000.0,1907.0,0.0
,,19120000.0,1912.0,0.0
,,19170000.0,1917.0,0.0
,,19220000.0,1922.0,0.0
,,19270000.0,1927.0,0.0
,,19330000.0,1933.0,0.0
,,19380000.0,1938.0,0.0
,,19430000.0,1943.0,0.0
,,19480000.0,1948.0,0.0
,,19530000.0,1953.0,0.0
,,19590000.0,1959.0,0.0
,,19640000.0,1964.0,0.0
,,19690000.0,1969.0,0.0
,,19740000.0,1974.0,0.0
,,19800000.0,1980.0,0.0
,,19850000.0,1985.0,0.0
,,19900000.0,1990.0,0.0
,,19950000.0,1995.0,0.0
,,20000000.0,2000.0,0.0
,,20060000.0,2006.0,0.0
,,20110000.0,2011.0,0.0
,,20160000.0,2016.0,0.0
,,20210000.0,2021.0,0.0
,,20260000.0,2026.0,0.0
,,20320000.0,2032.0,0.0
,,20370000.0,2037.0,0.0
,,20420000.0,2042.0,0.0
,,20470000.0,2047.0,0.0
,,20520000.0,2052.0,0.0
,,20580000.0,2058.0,0.0
,,20630000.0,2063.0,0.0
,,20680000.0,2068.0,0.0
,,20730000.0,2073.0,0.0
,,20780000.0,2078.0,0.0
,,20840000.0,2084.0,0.0
,,20890000.0,2089.0,0.0
,,20940000.0,2094.0,0.0
,,21060000.0,2106.0,0.0
,,21110000.0,2111.0,0.0
,,21160000.0,2116.0,0.0
,,21220000.0,2122.0,0.0
,,21270000.0,2127.0,0.0
,,21320000.0,2132.0,0.0
,,21370000.0,2137.0,0.0
,,21420000.0,2142.0,0.0
,,21480000.0,2148.0,0.0
,,21530000.0,2153.0,0.0
,,21580000.0,2158.0,0.0
,,21630000.0,2163.0,0.0
,,21680000.0,2168.0,0.0
,,21740000.0,2174.0,0.0
,,21790000.0,2179.0,0.0
,,21840000.0,2184.0,0.0
,,21890000.0,2189.0,0.0
,,21940000.0,2194.0,0.0
,,22000000.0,2200.0,0.0
,,22050000.0,2205.0,0.0
,,22100000.0,2210.0,0.0
,,22150000.0,2215.0,0.0
,,22200000.0,2220.0,0.0
,,22250000.0,2225.0,0.0
,,22310000.0,2231.0,0.0
,,22360000.0,2236.0,0.0
,,22410000.0,2241.0,0.0
,,22460000.0,2246.0,0.0
,,22520000.0,2252.0,0.0
,,22570000.0,2257.0,0.0
,,22620000.0,2262.0,0.0
,,22670000.0,2267.0,0.0
,,22720000.0,2272.0,0.0
,,22780000.0,2278.0,0.0
,,22830000.0,2283.0,0.0
,,22880000.0,2288.0,0.0
,,22930000.0,2293.0,0.0
,,22980000.0,2298.0,0.0
,,23050000.0,2305.0,0.0
,,23170000.0,2317.0,0.0
,,23220000.0,2322.0,0.0
,,23270000.0,2327.0,0.0
,,23320000.0,2332.0,0.0
,,23370000.0,2337.0,0.0
,,23430000.0,2343.0,0.0
,,23480000.0,2348.0,0.0
,,23530000.0,2353.0,0.0
,,23580000.0,2358.0,0.0
,,23630000.0,2363.0,0.0
,,23680000.0,2368.0,0.0
,,23740000.0,2374.0,0.0
,,23790000.0,2379.0,0.0
,,23840000.0,2384.0,0.0
,,23890000.0,2389.0,0.0
,,23940000.0,2394.0,0.0
,,24000000.0,2400.0,0.0
,,24050000.0,2405.0,0.0
,,24100000.0,2410.0,0.0
,,24150000.0,2415.0,0.0
,,24210000.0,2421.0,0.0
,,24260000.0,2426.0,0.0
,,24310000.0,2431.0,0.0
,,24360000.0,2436.0,0.0
,,24420000.0,2442.0,0.0
,,24470000.0,2447.0,0.0
,,24520000.0,2452.0,0.0
,,24570000.0,2457.0,0.0
,,24630000.0,2463.0,0.0
,,24680000.0,2468.0,0.0
,,24730000.0,2473.0,0.0
,,24780000.0,2478.0,0.0
,,24830000.0,2483.0,0.0
,,24880000.0,2488.0,0.0
,,24940000.0,2494.0,0.0
,,24990000.0,2499.0,0.0
,,25050000.0,2505.0,2.0
,,25110000.0,2511.0,0.0
,,25280000.0,2528.0,2.0
,,25360000.0,2536.0,1.0
,,25440000.0,2544.0,2.0
,,25520000.0,2552.0,2.0
,,25610000.0,2561.0,1.0
,,25690000.0,2569.0,3.0
,,25770000.0,2577.0,1.0
,,25850000.0,2585.0,1.0
,,25930000.0,2593.0,5.0
,,26010000.0,2601.0,4.0
,,26100000.0,2610.0,1.0
,,26170000.0,2617.0,3.0
,,26230000.0,2623.0,4.0
,,26300000.0,2630.0,3.0
,,26370000.0,2637.0,1.0
,,26440000.0,2644.0,3.0
,,26500000.0,2650.0,4.0
,,26570000.0,2657.0,4.0
,,26630000.0,2663.0,5.0
,,26690000.0,2669.0,3.0
,,26760000.0,2676.0,2.0
,,26820000.0,2682.0,0.0
,,26870000.0,2687.0,0.0
,,27010000.0,2701.0,0.0
,,27070000.0,2707.0,0.0
,,27130000.0,2713.0,1.0
,,27200000.0,2720.0,0.0
,,27340000.0,2734.0,0.0
,,27400000.0,2740.0,3.0
,,27460000.0,2746.0,4.0
,,27530000.0,2753.0,4.0
,,27590000.0,2759.0,0.0
,,27650000.0,2765.0,3.0
,,27710000.0,2771.0,3.0
,,27770000.0,2777.0,1.0
,,27830000.0,2783.0,2.0
,,27900000.0,2790.0,4.0
,,27960000.0,2796.0,2.0
,,28020000.0,2802.0,0.0
,,28190000.0,2819.0,1.0
,,28240000.0,2824.0,0.0
,,28300000.0,2830.0,3.0
,,28370000.0,2837.0,1.0
,,28430000.0,2843.0,1.0
,,28480000.0,2848.0,2.0
,,28550000.0,2855.0,1.0
,,28610000.0,2861.0,1.0
,,28670000.0,2867.0,2.0
,,28730000.0,2873.0,1.0
,,28790000.0,2879.0,0.0
,,28850000.0,2885.0,4.0
,,28910000.0,2891.0,2.0
,,28980000.0,2898.0,2.0
,,29040000.0,2904.0,0.0
,,29100000.0,2910.0,2.0
,,29160000.0,2916.0,2.0
,,29220000.0,2922.0,0.0
,,29280000.0,2928.0,1.0
,,29340000.0,2934.0,0.0
,,29400000.0,2940.0,2.0
,,29500000.0,2950.0,3.0
,,29600000.0,2960.0,2.0
,,29670000.0,2967.0,0.0
,,29730000.0,2973.0,2.0
,,29790000.0,2979.0,3.0
,,29850000.0,2985.0,4.0
,,29910000.0,2991.0,1.0
,,29970000.0,2997.0,5.0
,,30030000.0,3003.0,2.0
,,30140000.0,3014.0,5.0
,,30200000.0,3020.0,2.0
,,30260000.0,3026.0,2.0
,,30320000.0,3032.0,2.0
,,30380000.0,3038.0,2.0
,,30440000.0,3044.0,2.0
,,30500000.0,3050.0,0.0
,,30560000.0,3056.0,5.0
,,30620000.0,3062.0,0.0
,,30680000.0,3068.0,3.0
,,30770000.0,3077.0,0.0
,,30860000.0,3086.0,0.0
,,30910000.0,3091.0,2.0
,,30980000.0,3098.0,3.0
,,31030000.0,3103.0,1.0
,,31120000.0,3112.0,0.0
,,31200000.0,3120.0,0.0
,,31250000.0,3125.0,1.0
,,31310000.0,3131.0,0.0
,,31360000.0,3136.0,0.0
,,31420000.0,3142.0,0.0
,,31470000.0,3147.0,0.0
,,31520000.0,3152.0,0.0
,,31570000.0,3157.0,0.0
,,31620000.0,3162.0,0.0
,,31680000.0,3168.0,0.0
,,31730000.0,3173.0,0.0
,,31780000.0,3178.0,0.0
,,31840000.0,3184.0,0.0
,,31890000.0,3189.0,0.0
,,31940000.0,3194.0,0.0
,,32000000.0,3200.0,0.0
,,32050000.0,3205.0,0.0
,,32100000.0,3210.0,0.0
,,32190000.0,3219.0,0.0
,,32240000.0,3224.0,0.0
,,32300000.0,3230.0,0.0
,,32350000.0,3235.0,0.0
,,32400000.0,3240.0,0.0
,,32460000.0,3246.0,0.0
,,32510000.0,3251.0,0.0
,,32560000.0,3256.0,0.0
,,32610000.0,3261.0,0.0
,,32670000.0,3267.0,0.0
,,32720000.0,3272.0,0.0
,,32770000.0,3277.0,0.0
,,32830000.0,3283.0,0.0
,,32880000.0,3288.0,0.0
,,32930000.0,3293.0,0.0
,,32990000.0,3299.0,0.0
,,33040000.0,3304.0,0.0
,,33090000.0,3309.0,0.0
,,33150000.0,3315.0,1.0
,,33200000.0,3320.0,0.0
,,33250000.0,3325.0,0.0
,,33300000.0,3330.0,0.0
,,33420000.0,3342.0,0.0
,,33470000.0,3347.0,0.0
,,33520000.0,3352.0,0.0
,,33570000.0,3357.0,0.0
,,33620000.0,3362.0,0.0
,,33670000.0,3367.0,0.0
,,33720000.0,3372.0,0.0
,,33770000.0,3377.0,0.0
,,33820000.0,3382.0,0.0
,,33870000.0,3387.0,0.0
,,33920000.0,3392.0,0.0
,,33970000.0,3397.0,0.0
,,34020000.0,3402.0,0.0
,,34070000.0,3407.0,0.0
,,34120000.0,3412.0,0.0
,,34190000.0,3419.0,0.0
,,34240000.0,3424.0,0.0
,,34300000.0,3430.0,0.0
,,34340000.0,3434.0,0.0
,,34390000.0,3439.0,0.0
,,34440000.0,3444.0,0.0
,,34490000.0,3449.0,0.0
,,34540000.0,3454.0,0.0
,,34590000.0,3459.0,0.0
,,34640000.0,3464.0,0.0
,,34690000.0,3469.0,0.0
,,34740000.0,3474.0,0.0
,,34790000.0,3479.0,0.0
,,34840000.0,3484.0,0.0
,,34890000.0,3489.0,0.0
,,34940000.0,3494.0,0.0
,,34990000.0,3499.0,0.0
,,35040000.0,3504.0,0.0
,,35090000.0,3509.0,0.0
,,35140000.0,3514.0,0.0
,,35190000.0,3519.0,0.0
,,35240000.0,3524.0,0.0
,,35290000.0,3529.0,0.0
,,35340000.0,3534.0,0.0
,,35390000.0,3539.0,0.0
,,35440000.0,3544.0,0.0
,,35490000.0,3549.0,0.0
,,35540000.0,3554.0,0.0
,,35590000.0,3559.0,0.0
,,35630000.0,3563.0,0.0
,,35700000.0,3570.0,0.0
,,35780000.0,3578.0,0.0
,,35830000.0,3583.0,0.0
,,35880000.0,3588.0,0.0
,,35930000.0,3593.0,0.0
,,36030000.0,3603.0,0.0
,,36220000.0,3622.0,0.0
,,36270000.0,3627.0,0.0
,,36320000.0,3632.0,1.0
,,36380000.0,3638.0,0.0
,,36430000.0,3643.0,0.0
,,36480000.0,3648.0,0.0
,,36540000.0,3654.0,0.0
,,36590000.0,3659.0,0.0
,,36660000.0,3666.0,3.0
,,36720000.0,3672.0,1.0
,,36780000.0,3678.0,2.0
,,36850000.0,3685.0,2.0
,,36910000.0,3691.0,4.0
,,36970000.0,3697.0,2.0
,,37020000.0,3702.0,1.0
,,37080000.0,3708.0,1.0
,,37130000.0,3713.0,1.0
,,37180000.0,3718.0,1.0
,,37230000.0,3723.0,1.0
,,37280000.0,3728.0,1.0
,,37370000.0,3737.0,1.0
,,37420000.0,3742.0,1.0
,,37470000.0,3747.0,1.0
,,37510000.0,3751.0,1.0
,,37560000.0,3756.0,1.0
,,37610000.0,3761.0,1.0
,,37660000.0,3766.0,1.0
,,37710000.0,3771.0,1.0
,,37760000.0,3776.0,1.0
,,37810000.0,3781.0,1.0
,,37860000.0,3786.0,1.0
,,37910000.0,3791.0,1.0
,,37960000.0,3796.0,1.0
,,38010000.0,3801.0,1.0
,,38060000.0,3806.0,1.0
,,38110000.0,3811.0,1.0
,,38170000.0,3817.0,1.0
,,38210000.0,3821.0,0.0
,,38260000.0,3826.0,0.0
,,38310000.0,3831.0,0.0
,,38360000.0,3836.0,0.0
,,38410000.0,3841.0,0.0
,,38460000.0,3846.0,0.0
,,38510000.0,3851.0,0.0
,,38560000.0,3856.0,0.0
,,38610000.0,3861.0,0.0
,,38660000.0,3866.0,0.0
,,38710000.0,3871.0,0.0
,,38760000.0,3876.0,0.0
,,38810000.0,3881.0,0.0
,,38860000.0,3886.0,0.0
,,38910000.0,3891.0,0.0
,,38960000.0,3896.0,0.0
,,39010000.0,3901.0,0.0
,,39060000.0,3906.0,0.0
,,39110000.0,3911.0,0.0
,,39160000.0,3916.0,0.0
,,39210000.0,3921.0,0.0
,,39260000.0,3926.0,0.0
,,39310000.0,3931.0,0.0
,,39360000.0,3936.0,0.0
,,39410000.0,3941.0,0.0
,,39460000.0,3946.0,0.0
,,39510000.0,3951.0,0.0
,,39560000.0,3956.0,0.0
,,39610000.0,3961.0,0.0
,,39660000.0,3966.0,0.0
,,39710000.0,3971.0,0.0
,,39760000.0,3976.0,0.0
,,39810000.0,3981.0,0.0
,,39860000.0,3986.0,0.0
,,39910000.0,3991.0,0.0
,,39960000.0,3996.0,0.0
,,40010000.0,4001.0,0.0
,,40060000.0,4006.0,0.0
,,40160000.0,4016.0,0.0
,,40210000.0,4021.0,0.0
,,40260000.0,4026.0,0.0
,,40310000.0,4031.0,0.0
,,40360000.0,4036.0,0.0
,,40410000.0,4041.0,0.0
,,40460000.0,4046.0,0.0
,,40500000.0,4050.0,0.0
,,40550000.0,4055.0,0.0
,,40600000.0,4060.0,0.0
,,40650000.0,4065.0,0.0
,,40700000.0,4070.0,0.0
,,40750000.0,4075.0,0.0
,,40800000.0,4080.0,0.0
,,40850000.0,4085.0,0.0
,,40900000.0,4090.0,0.0
,,40950000.0,4095.0,0.0
,,41000000.0,4100.0,0.0
,,41050000.0,4105.0,0.0
,,41100000.0,4110.0,0.0
,,41150000.0,4115.0,0.0
,,41200000.0,4120.0,0.0
,,41250000.0,4125.0,0.0
,,41300000.0,4130.0,0.0
,,41350000.0,4135.0,0.0
,,41400000.0,4140.0,0.0
,,41450000.0,4145.0,0.0
,,41500000.0,4150.0,0.0
,,41550000.0,4155.0,0.0
,,41600000.0,4160.0,0.0
,,41650000.0,4165.0,0.0
,,41700000.0,4170.0,0.0
,,41750000.0,4175.0,0.0
,,41800000.0,4180.0,0.0
,,41850000.0,4185.0,0.0
,,41900000.0,4190.0,0.0
,,41950000.0,4195.0,0.0
,,42000000.0,4200.0,0.0
,,42050000.0,4205.0,0.0
,,42100000.0,4210.0,0.0
,,42180000.0,4218.0,0.0
,,42230000.0,4223.0,0.0
,,42280000.0,4228.0,0.0
,,42330000.0,4233.0,0.0
,,42380000.0,4238.0,0.0
,,42430000.0,4243.0,0.0
,,42480000.0,4248.0,0.0
,,42530000.0,4253.0,0.0
,,42580000.0,4258.0,0.0
,,42630000.0,4263.0,0.0
,,42680000.0,4268.0,0.0
,,42730000.0,4273.0,0.0
,,42780000.0,4278.0,0.0
,,42830000.0,4283.0,0.0
,,42880000.0,4288.0,0.0
,,42930000.0,4293.0,0.0
,,42970000.0,4297.0,0.0
,,43030000.0,4303.0,0.0
,,43080000.0,4308.0,0.0
,,43130000.0,4313.0,0.0
,,43180000.0,4318.0,0.0
,,43230000.0,4323.0,0.0
,,43280000.0,4328.0,0.0
,,43330000.0,4333.0,0.0
,,43380000.0,4338.0,0.0
,,43430000.0,4343.0,0.0
,,43480000.0,4348.0,0.0
,,43530000.0,4353.0,0.0
,,43580000.0,4358.0,0.0
,,43630000.0,4363.0,0.0
,,43680000.0,4368.0,0.0
,,43730000.0,4373.0,0.0
,,43770000.0,4377.0,0.0
,,43820000.0,4382.0,0.0
,,43870000.0,4387.0,0.0
,,43920000.0,4392.0,0.0
,,43970000.0,4397.0,0.0
,,44020000.0,4402.0,0.0
,,44070000.0,4407.0,0.0
,,44120000.0,4412.0,0.0
,,44220000.0,4422.0,0.0
,,44270000.0,4427.0,0.0
,,44320000.0,4432.0,0.0
,,44370000.0,4437.0,0.0
,,44420000.0,4442.0,0.0
,,44470000.0,4447.0,0.0
,,44520000.0,4452.0,0.0
,,44570000.0,4457.0,0.0
,,44620000.0,4462.0,0.0
,,44670000.0,4467.0,0.0
,,44720000.0,4472.0,0.0
,,44770000.0,4477.0,0.0
,,44820000.0,4482.0,0.0
,,44870000.0,4487.0,0.0
,,44920000.0,4492.0,0.0
,,44970000.0,4497.0,0.0
,,45020000.0,4502.0,0.0
,,45070000.0,4507.0,0.0
,,45120000.0,4512.0,0.0
,,45170000.0,4517.0,0.0
,,45220000.0,4522.0,0.0
,,45270000.0,4527.0,0.0
,,45320000.0,4532.0,0.0
,,45370000.0,4537.0,0.0
,,45420000.0,4542.0,0.0
,,45460000.0,4546.0,0.0
,,45520000.0,4552.0,0.0
,,45570000.0,4557.0,0.0
,,45620000.0,4562.0,0.0
,,45670000.0,4567.0,0.0
,,45720000.0,4572.0,0.0
,,45770000.0,4577.0,0.0
,,45820000.0,4582.0,0.0
,,45870000.0,4587.0,0.0
,,45920000.0,4592.0,0.0
,,45970000.0,4597.0,0.0
,,46020000.0,4602.0,0.0
,,46070000.0,4607.0,0.0
,,46120000.0,4612.0,0.0
,,46170000.0,4617.0,0.0
,,46270000.0,4627.0,0.0
,,46320000.0,4632.0,0.0
,,46370000.0,4637.0,0.0
,,46420000.0,4642.0,0.0
,,46470000.0,4647.0,0.0
,,46520000.0,4652.0,0.0
,,46570000.0,4657.0,0.0
,,46620000.0,4662.0,0.0
,,46670000.0,4667.0,0.0
,,46720000.0,4672.0,0.0
,,46770000.0,4677.0,0.0
,,46820000.0,4682.0,0.0
,,46870000.0,4687.0,0.0
,,46910000.0,4691.0,0.0
,,46960000.0,4696.0,0.0
,,47010000.0,4701.0,0.0
,,47060000.0,4706.0,0.0
,,47120000.0,4712.0,0.0
,,47160000.0,4716.0,0.0
,,47210000.0,4721.0,0.0
,,47260000.0,4726.0,0.0
,,47310000.0,4731.0,0.0
,,47360000.0,4736.0,0.0
,,47410000.0,4741.0,0.0
,,47460000.0,4746.0,0.0
,,47510000.0,4751.0,0.0
,,47560000.0,4756.0,0.0
,,47610000.0,4761.0,0.0
,,47660000.0,4766.0,0.0
,,47710000.0,4771.0,0.0
,,47760000.0,4776.0,0.0
,,47810000.0,4781.0,0.0
,,47860000.0,4786.0,0.0
,,47910000.0,4791.0,0.0
,,47960000.0,4796.0,0.0
,,48010000.0,4801.0,0.0
,,48060000.0,4806.0,0.0
,,48110000.0,4811.0,0.0
,,48160000.0,4816.0,0.0
,,48210000.0,4821.0,0.0
,,48300000.0,4830.0,0.0
,,48350000.0,4835.0,0.0
,,48400000.0,4840.0,0.0
,,48450000.0,4845.0,0.0
,,48500000.0,4850.0,0.0
,,48550000.0,4855.0,0.0
,,48600000.0,4860.0,0.0
,,48650000.0,4865.0,0.0
,,48700000.0,4870.0,0.0
,,48750000.0,4875.0,0.0
,,48800000.0,4880.0,0.0
,,48850000.0,4885.0,0.0
,,48900000.0,4890.0,0.0
,,48950000.0,4895.0,0.0
,,49000000.0,4900.0,0.0
,,49050000.0,4905.0,0.0
,,49100000.0,4910.0,0.0
,,49150000.0,4915.0,0.0
,,49200000.0,4920.0,0.0
,,49250000.0,4925.0,0.0
,,49300000.0,4930.0,0.0
,,49390000.0,4939.0,0.0
,,49470000.0,4947.0,0.0
,,49530000.0,4953.0,0.0
,,49580000.0,4958.0,0.0
,,49630000.0,4963.0,0.0
,,49680000.0,4968.0,0.0
,,49740000.0,4974.0,0.0
,,49790000.0,4979.0,1.0
,,49840000.0,4984.0,0.0
,,49890000.0,4989.0,0.0
,,49940000.0,4994.0,0.0
,,50000000.0,5000.0,0.0
,,50050000.0,5005.0,0.0
,,50100000.0,5010.0,0.0
,,50160000.0,5016.0,0.0
,,50210000.0,5021.0,0.0
,,50320000.0,5032.0,0.0
,,50370000.0,5037.0,0.0
,,50420000.0,5042.0,0.0
,,50470000.0,5047.0,0.0
,,50520000.0,5052.0,0.0
,,50580000.0,5058.0,0.0
,,50630000.0,5063.0,0.0
,,50680000.0,5068.0,0.0
,,50740000.0,5074.0,1.0
,,50790000.0,5079.0,1.0
,,50840000.0,5084.0,1.0
,,50900000.0,5090.0,2.0
,,51080000.0,5108.0,0.0
,,51170000.0,5117.0,2.0
,,51240000.0,5124.0,4.0
,,51320000.0,5132.0,3.0
,,51390000.0,5139.0,1.0
,,51460000.0,5146.0,4.0
,,51530000.0,5153.0,2.0
,,51610000.0,5161.0,0.0
,,51710000.0,5171.0,1.0
,,51820000.0,5182.0,2.0
,,51920000.0,5192.0,1.0
,,52020000.0,5202.0,2.0
,,52120000.0,5212.0,0.0
,,52220000.0,5222.0,2.0
,,52390000.0,5239.0,1.0
,,52490000.0,5249.0,1.0
,,52560000.0,5256.0,0.0
,,52640000.0,5264.0,1.0
,,52710000.0,5271.0,3.0
,,52800000.0,5280.0,3.0
,,52860000.0,5286.0,3.0
,,52930000.0,5293.0,3.0
,,52980000.0,5298.0,2.0
,,53040000.0,5304.0,5.0
,,53150000.0,5315.0,1.0
,,53210000.0,5321.0,2.0
,,53270000.0,5327.0,3.0
,,53330000.0,5333.0,3.0
,,53390000.0,5339.0,3.0
,,53460000.0,5346.0,3.0
,,53530000.0,5353.0,3.0
,,53590000.0,5359.0,4.0
,,53660000.0,5366.0,3.0
,,53730000.0,5373.0,4.0
,,53800000.0,5380.0,2.0
,,53860000.0,5386.0,1.0
,,53920000.0,5392.0,3.0
,,53990000.0,5399.0,3.0
,,54060000.0,5406.0,1.0
,,54120000.0,5412.0,1.0
,,54180000.0,5418.0,0.0
,,54250000.0,5425.0,3.0
,,54310000.0,5431.0,3.0
,,54440000.0,5444.0,1.0
,,54500000.0,5450.0,1.0
,,54560000.0,5456.0,0.0
,,54610000.0,5461.0,0.0
,,54660000.0,5466.0,0.0
,,54800000.0,5480.0,0.0
,,54850000.0,5485.0,0.0
,,54910000.0,5491.0,2.0
,,54970000.0,5497.0,2.0
,,55030000.0,5503.0,0.0
,,55100000.0,5510.0,2.0
,,55200000.0,5520.0,1.0
,,55350000.0,5535.0,1.0
,,55410000.0,5541.0,1.0
,,55460000.0,5546.0,4.0
,,55530000.0,5553.0,1.0
,,55590000.0,5559.0,0.0
,,55650000.0,5565.0,1.0
,,55710000.0,5571.0,1.0
,,55770000.0,5577.0,2.0
,,55830000.0,5583.0,1.0
,,55890000.0,5589.0,1.0
,,55960000.0,5596.0,1.0
,,56020000.0,5602.0,1.0
,,56080000.0,5608.0,0.0
,,56150000.0,5615.0,2.0
,,56210000.0,5621.0,1.0
,,56280000.0,5628.0,1.0
,,56340000.0,5634.0,0.0
,,56390000.0,5639.0,0.0
,,56490000.0,5649.0,1.0
,,56540000.0,5654.0,0.0
,,56590000.0,5659.0,0.0
,,56650000.0,5665.0,0.0
,,56700000.0,5670.0,0.0
,,56750000.0,5675.0,0.0
,,56800000.0,5680.0,0.0
,,56850000.0,5685.0,0.0
,,56900000.0,5690.0,0.0
,,56950000.0,5695.0,0.0
,,57000000.0,5700.0,0.0
,,57050000.0,5705.0,0.0
,,57110000.0,5711.0,0.0
,,57160000.0,5716.0,0.0
,,57210000.0,5721.0,0.0
,,57260000.0,5726.0,0.0
,,57310000.0,5731.0,0.0
,,57360000.0,5736.0,0.0
,,57410000.0,5741.0,0.0
,,57460000.0,5746.0,0.0
,,57510000.0,5751.0,0.0
,,57560000.0,5756.0,0.0
,,57620000.0,5762.0,0.0
,,57670000.0,5767.0,0.0
,,57720000.0,5772.0,0.0
,,57770000.0,5777.0,0.0
,,57820000.0,5782.0,0.0
,,57870000.0,5787.0,0.0
,,57920000.0,5792.0,0.0
,,57970000.0,5797.0,0.0
,,58020000.0,5802.0,1.0
,,58090000.0,5809.0,0.0
,,58140000.0,5814.0,0.0
,,58190000.0,5819.0,0.0
,,58240000.0,5824.0,0.0
,,58290000.0,5829.0,0.0
,,58350000.0,5835.0,0.0
,,58400000.0,5840.0,0.0
,,58450000.0,5845.0,0.0
,,58540000.0,5854.0,0.0
,,58590000.0,5859.0,0.0
,,58640000.0,5864.0,0.0
,,58700000.0,5870.0,0.0
,,58750000.0,5875.0,0.0
,,58800000.0,5880.0,0.0
,,58850000.0,5885.0,0.0
,,58900000.0,5890.0,0.0
,,59060000.0,5906.0,3.0
,,59160000.0,5916.0,0.0
,,59230000.0,5923.0,0.0
,,59300000.0,5930.0,1.0
,,59350000.0,5935.0,0.0
,,59400000.0,5940.0,0.0
,,59460000.0,5946.0,0.0
,,59510000.0,5951.0,0.0
,,59560000.0,5956.0,0.0
,,59620000.0,5962.0,1.0
,,59680000.0,5968.0,0.0
,,59740000.0,5974.0,1.0
,,59800000.0,5980.0,1.0
,,59870000.0,5987.0,3.0
,,59930000.0,5993.0,4.0
,,59990000.0,5999.0,4.0
,,60050000.0,6005.0,2.0
,,60100000.0,6010.0,2.0
,,60150000.0,6015.0,0.0
,,60210000.0,6021.0,1.0
,,60260000.0,6026.0,0.0
,,60310000.0,6031.0,0.0
,,60360000.0,6036.0,0.0
,,60450000.0,6045.0,0.0
,,60550000.0,6055.0,0.0
,,60600000.0,6060.0,0.0
,,60650000.0,6065.0,0.0
,,60700000.0,6070.0,0.0
,,60750000.0,6075.0,0.0
,,60800000.0,6080.0,0.0
,,60850000.0,6085.0,0.0
,,60910000.0,6091.0,0.0
,,60960000.0,6096.0,0.0
,,61010000.0,6101.0,0.0
,,61060000.0,6106.0,0.0
,,61110000.0,6111.0,0.0
,,61160000.0,6116.0,0.0
,,61210000.0,6121.0,0.0
,,61260000.0,6126.0,0.0
,,61310000.0,6131.0,0.0
,,61370000.0,6137.0,0.0
,,61420000.0,6142.0,0.0
,,61470000.0,6147.0,0.0
,,61520000.0,6152.0,0.0
,,61570000.0,6157.0,0.0
,,61620000.0,6162.0,0.0
,,61670000.0,6167.0,0.0
,,61730000.0,6173.0,0.0
,,61780000.0,6178.0,0.0
,,61830000.0,6183.0,0.0
,,61880000.0,6188.0,0.0
,,61930000.0,6193.0,0.0
,,61980000.0,6198.0,0.0
,,62030000.0,6203.0,0.0
,,62080000.0,6208.0,0.0
,,62140000.0,6214.0,0.0
,,62190000.0,6219.0,0.0
,,62240000.0,6224.0,0.0
,,62290000.0,6229.0,0.0
,,62340000.0,6234.0,0.0
,,62390000.0,6239.0,0.0
,,62450000.0,6245.0,0.0
,,62500000.0,6250.0,0.0
,,62600000.0,6260.0,0.0
,,62650000.0,6265.0,0.0
,,62700000.0,6270.0,0.0
,,62750000.0,6275.0,0.0
,,62800000.0,6280.0,0.0
,,62850000.0,6285.0,0.0
,,62900000.0,6290.0,0.0
,,62960000.0,6296.0,0.0
,,63010000.0,6301.0,0.0
,,63060000.0,6306.0,0.0
,,63110000.0,6311.0,0.0
,,63160000.0,6316.0,0.0
,,63210000.0,6321.0,0.0
,,63260000.0,6326.0,0.0
,,63320000.0,6332.0,0.0
,,63370000.0,6337.0,0.0
,,63420000.0,6342.0,0.0
,,63470000.0,6347.0,0.0
,,63520000.0,6352.0,0.0
,,63570000.0,6357.0,0.0
,,63630000.0,6363.0,0.0
,,63680000.0,6368.0,0.0
,,63730000.0,6373.0,0.0
,,63780000.0,6378.0,0.0
,,63830000.0,6383.0,0.0
,,63880000.0,6388.0,0.0
,,63930000.0,6393.0,0.0
,,63980000.0,6398.0,0.0
,,64030000.0,6403.0,0.0
,,64080000.0,6408.0,0.0
,,64130000.0,6413.0,0.0
,,64190000.0,6419.0,0.0
,,64240000.0,6424.0,0.0
,,64290000.0,6429.0,0.0
,,64340000.0,6434.0,0.0
,,64390000.0,6439.0,0.0
,,64440000.0,6444.0,0.0
,,64500000.0,6450.0,0.0
,,64550000.0,6455.0,0.0
,,64640000.0,6464.0,0.0
,,64700000.0,6470.0,0.0
,,64760000.0,6476.0,0.0
,,64810000.0,6481.0,0.0
,,64860000.0,6486.0,0.0
,,64910000.0,6491.0,0.0
,,64960000.0,6496.0,0.0
,,65020000.0,6502.0,0.0
,,65070000.0,6507.0,0.0
,,65120000.0,6512.0,0.0
,,65170000.0,6517.0,0.0
,,65220000.0,6522.0,0.0
,,65270000.0,6527.0,0.0
,,65330000.0,6533.0,0.0
,,65380000.0,6538.0,0.0
,,65430000.0,6543.0,0.0
,,65480000.0,6548.0,0.0
,,65530000.0,6553.0,0.0
,,65580000.0,6558.0,0.0
,,65630000.0,6563.0,0.0
,,65680000.0,6568.0,0.0
,,65740000.0,6574.0,0.0
,,65790000.0,6579.0,0.0
,,65840000.0,6584.0,0.0
,,65890000.0,6589.0,0.0
,,65940000.0,6594.0,0.0
,,65990000.0,6599.0,0.0
,,66040000.0,6604.0,0.0
,,66090000.0,6609.0,0.0
,,66140000.0,6614.0,0.0
,,66190000.0,6619.0,0.0
,,66240000.0,6624.0,0.0
,,66300000.0,6630.0,0.0
,,66460000.0,6646.0,0.0
,,66510000.0,6651.0,0.0
,,66570000.0,6657.0,0.0
,,66660000.0,6666.0,0.0
,,66710000.0,6671.0,0.0
,,66760000.0,6676.0,0.0
,,66820000.0,6682.0,1.0
,,66880000.0,6688.0,2.0
,,66940000.0,6694.0,2.0
,,67010000.0,6701.0,5.0
,,67070000.0,6707.0,5.0
,,67130000.0,6713.0,1.0
,,67180000.0,6718.0,3.0
,,67230000.0,6723.0,3.0
,,67290000.0,6729.0,2.0
,,67340000.0,6734.0,1.0
,,67390000.0,6739.0,0.0
,,67470000.0,6747.0,0.0
,,67520000.0,6752.0,0.0
,,67570000.0,6757.0,0.0
,,67630000.0,6763.0,1.0
,,67680000.0,6768.0,0.0
,,67730000.0,6773.0,0.0
,,67780000.0,6778.0,0.0
,,67830000.0,6783.0,0.0
,,67880000.0,6788.0,0.0
,,67930000.0,6793.0,0.0
,,67980000.0,6798.0,0.0
,,68030000.0,6803.0,0.0
,,68080000.0,6808.0,0.0
,,68130000.0,6813.0,0.0
,,68190000.0,6819.0,0.0
,,68240000.0,6824.0,0.0
,,68290000.0,6829.0,0.0
,,68340000.0,6834.0,0.0
,,68390000.0,6839.0,0.0
,,68440000.0,6844.0,0.0
,,68490000.0,6849.0,0.0
,,68540000.0,6854.0,0.0
,,68590000.0,6859.0,0.0
,,68690000.0,6869.0,0.0
,,68740000.0,6874.0,0.0
,,68790000.0,6879.0,0.0
,,68840000.0,6884.0,0.0
,,68890000.0,6889.0,0.0
,,68940000.0,6894.0,0.0
,,69000000.0,6900.0,0.0
,,69050000.0,6905.0,0.0
,,69100000.0,6910.0,0.0
,,69150000.0,6915.0,0.0
,,69200000.0,6920.0,0.0
,,69250000.0,6925.0,0.0
,,69300000.0,6930.0,0.0
,,69350000.0,6935.0,0.0
,,69400000.0,6940.0,0.0
,,69460000.0,6946.0,0.0
,,69510000.0,6951.0,0.0
,,69560000.0,6956.0,0.0
,,69610000.0,6961.0,0.0
,,69660000.0,6966.0,0.0
,,69710000.0,6971.0,0.0
,,69760000.0,6976.0,0.0
,,69810000.0,6981.0,0.0
,,69860000.0,6986.0,0.0
,,69920000.0,6992.0,0.0
,,69970000.0,6997.0,0.0
,,70020000.0,7002.0,0.0
,,70070000.0,7007.0,0.0
,,70120000.0,7012.0,0.0
,,70170000.0,7017.0,0.0
,,70220000.0,7022.0,0.0
,,70270000.0,7027.0,0.0
,,70320000.0,7032.0,0.0
,,70380000.0,7038.0,0.0
,,70430000.0,7043.0,0.0
,,70480000.0,7048.0,0.0
,,70530000.0,7053.0,0.0
,,70580000.0,7058.0,0.0
,,70630000.0,7063.0,0.0
,,70720000.0,7072.0,0.0
,,70770000.0,7077.0,0.0
,,70830000.0,7083.0,0.0
,,70880000.0,7088.0,0.0
,,70930000.0,7093.0,0.0
,,70980000.0,7098.0,0.0
,,71030000.0,7103.0,0.0
,,71080000.0,7108.0,0.0
,,71130000.0,7113.0,0.0
,,71180000.0,7118.0,0.0
,,71230000.0,7123.0,0.0
,,71290000.0,7129.0,0.0
,,71340000.0,7134.0,0.0
,,71390000.0,7139.0,0.0
,,71440000.0,7144.0,0.0
,,71490000.0,7149.0,0.0
,,71540000.0,7154.0,0.0
,,71590000.0,7159.0,0.0
,,71640000.0,7164.0,0.0
,,71690000.0,7169.0,0.0
,,71740000.0,7174.0,0.0
,,71800000.0,7180.0,0.0
,,71850000.0,7185.0,0.0
,,71900000.0,7190.0,0.0
,,71950000.0,7195.0,0.0
,,72000000.0,7200.0,0.0
,,72060000.0,7206.0,0.0
,,72110000.0,7211.0,0.0
,,72160000.0,7216.0,0.0
,,72220000.0,7222.0,0.0
,,72270000.0,7227.0,0.0
,,72320000.0,7232.0,0.0
,,72370000.0,7237.0,0.0
,,72420000.0,7242.0,0.0
,,72470000.0,7247.0,0.0
,,72520000.0,7252.0,0.0
,,72580000.0,7258.0,0.0
,,72630000.0,7263.0,0.0
,,72680000.0,7268.0,0.0
,,72780000.0,7278.0,0.0
,,72840000.0,7284.0,0.0
,,72890000.0,7289.0,0.0
,,72940000.0,7294.0,0.0
,,72990000.0,7299.0,0.0
,,73040000.0,7304.0,0.0
,,73090000.0,7309.0,0.0
,,73150000.0,7315.0,0.0
,,73200000.0,7320.0,0.0
,,73250000.0,7325.0,0.0
,,73300000.0,7330.0,0.0
,,73350000.0,7335.0,0.0
,,73400000.0,7340.0,0.0
,,73450000.0,7345.0,0.0
,,73500000.0,7350.0,0.0
,,73560000.0,7356.0,0.0
,,73610000.0,7361.0,0.0
,,73660000.0,7366.0,0.0
,,73710000.0,7371.0,0.0
,,73760000.0,7376.0,0.0
,,73810000.0,7381.0,0.0
,,73860000.0,7386.0,0.0
,,73910000.0,7391.0,0.0
,,73970000.0,7397.0,0.0
,,74020000.0,7402.0,0.0
,,74070000.0,7407.0,0.0
,,74120000.0,7412.0,0.0
,,74170000.0,7417.0,0.0
,,74220000.0,7422.0,0.0
,,74270000.0,7427.0,0.0
,,74330000.0,7433.0,0.0
,,74380000.0,7438.0,0.0
,,74440000.0,7444.0,0.0
,,74490000.0,7449.0,0.0
,,74540000.0,7454.0,0.0
,,74590000.0,7459.0,0.0
,,74640000.0,7464.0,0.0
,,74690000.0,7469.0,0.0
,,74760000.0,7476.0,0.0
,,74810000.0,7481.0,0.0
,,74870000.0,7487.0,0.0
,,74920000.0,7492.0,0.0
,,74970000.0,7497.0,0.0
,,75020000.0,7502.0,0.0
,,75070000.0,7507.0,0.0
,,75120000.0,7512.0,0.0
,,75170000.0,7517.0,0.0
,,75220000.0,7522.0,0.0
,,75270000.0,7527.0,0.0
,,75320000.0,7532.0,0.0
,,75370000.0,7537.0,0.0
,,75420000.0,7542.0,0.0
,,75470000.0,7547.0,0.0
,,75530000.0,7553.0,0.0
,,75580000.0,7558.0,0.0
,,75630000.0,7563.0,0.0
,,75680000.0,7568.0,0.0
,,75780000.0,7578.0,0.0
,,75830000.0,7583.0,0.0
,,75880000.0,7588.0,0.0
,,75930000.0,7593.0,0.0
,,75980000.0,7598.0,0.0
,,76030000.0,7603.0,0.0
,,76080000.0,7608.0,0.0
,,76130000.0,7613.0,0.0
,,76190000.0,7619.0,0.0
,,76240000.0,7624.0,0.0
,,76290000.0,7629.0,0.0
,,76340000.0,7634.0,0.0
,,76390000.0,7639.0,0.0
,,76440000.0,7644.0,0.0
,,76490000.0,7649.0,0.0
,,76550000.0,7655.0,0.0
,,76600000.0,7660.0,0.0
,,76650000.0,7665.0,0.0
,,76700000.0,7670.0,0.0
,,76750000.0,7675.0,0.0
,,76800000.0,7680.0,0.0
,,76850000.0,7685.0,0.0
,,76900000.0,7690.0,0.0
,,76950000.0,7695.0,0.0
,,77000000.0,7700.0,0.0
,,77050000.0,7705.0,0.0
,,77100000.0,7710.0,0.0
,,77160000.0,7716.0,0.0
,,77210000.0,7721.0,0.0
,,77260000.0,7726.0,0.0
,,77310000.0,7731.0,0.0
,,77360000.0,7736.0,0.0
,,77410000.0,7741.0,0.0
,,77460000.0,7746.0,0.0
,,77510000.0,7751.0,0.0
,,77560000.0,7756.0,0.0
,,77610000.0,7761.0,0.0
,,77660000.0,7766.0,0.0
,,77720000.0,7772.0,0.0
,,77770000.0,7777.0,0.0
,,77820000.0,7782.0,0.0
,,77870000.0,7787.0,0.0
,,77920000.0,7792.0,0.0
,,77970000.0,7797.0,0.0
,,78020000.0,7802.0,0.0
,,78070000.0,7807.0,0.0
,,78130000.0,7813.0,0.0
,,78180000.0,7818.0,0.0
,,78230000.0,7823.0,0.0
,,78280000.0,7828.0,0.0
,,78330000.0,7833.0,0.0
,,78380000.0,7838.0,0.0
,,78430000.0,7843.0,0.0
,,78480000.0,7848.0,0.0
,,78530000.0,7853.0,0.0
,,78580000.0,7858.0,0.0
,,78640000.0,7864.0,0.0
,,78690000.0,7869.0,0.0
,,78740000.0,7874.0,0.0
,,78790000.0,7879.0,0.0
,,78840000.0,7884.0,0.0
,,78890000.0,7889.0,0.0
,,78940000.0,7894.0,0.0
,,78990000.0,7899.0,0.0
,,79040000.0,7904.0,0.0
,,79090000.0,7909.0,0.0
,,79140000.0,7914.0,0.0
,,79190000.0,7919.0,0.0
,,79240000.0,7924.0,0.0
,,79300000.0,7930.0,0.0
,,79350000.0,7935.0,0.0
,,79400000.0,7940.0,0.0
,,79450000.0,7945.0,0.0
,,79500000.0,7950.0,0.0
,,79550000.0,7955.0,0.0
,,79600000.0,7960.0,0.0
,,79650000.0,7965.0,0.0
,,79700000.0,7970.0,0.0
,,79750000.0,7975.0,0.0
,,79800000.0,7980.0,0.0
,,79860000.0,7986.0,0.0
,,79910000.0,7991.0,0.0
,,79960000.0,7996.0,0.0
,,80010000.0,8001.0,0.0
,,80060000.0,8006.0,0.0
,,80160000.0,8016.0,0.0
,,80210000.0,8021.0,0.0
,,80260000.0,8026.0,0.0
,,80310000.0,8031.0,0.0
,,80360000.0,8036.0,0.0
,,80410000.0,8041.0,0.0
,,80460000.0,8046.0,0.0
,,80510000.0,8051.0,0.0
,,80570000.0,8057.0,0.0
,,80620000.0,8062.0,0.0
,,80670000.0,8067.0,0.0
,,80720000.0,8072.0,0.0
,,80770000.0,8077.0,0.0
,,80820000.0,8082.0,0.0
,,80870000.0,8087.0,0.0
,,80920000.0,8092.0,0.0
,,80970000.0,8097.0,0.0
,,81020000.0,8102.0,0.0
,,81070000.0,8107.0,0.0
,,81120000.0,8112.0,0.0
,,81170000.0,8117.0,0.0
,,81220000.0,8122.0,0.0
,,81280000.0,8128.0,0.0
,,81330000.0,8133.0,0.0
,,81380000.0,8138.0,0.0
,,81430000.0,8143.0,0.0
,,81480000.0,8148.0,0.0
,,81530000.0,8153.0,0.0
,,81580000.0,8158.0,0.0
,,81630000.0,8163.0,0.0
,,81690000.0,8169.0,0.0
,,81740000.0,8174.0,0.0
,,81790000.0,8179.0,0.0
,,81840000.0,8184.0,0.0
,,81890000.0,8189.0,0.0
,,81940000.0,8194.0,0.0
,,81990000.0,8199.0,0.0
,,82040000.0,8204.0,0.0
,,82090000.0,8209.0,0.0
,,82180000.0,8218.0,0.0
,,82230000.0,8223.0,0.0
,,82280000.0,8228.0,0.0
,,82340000.0,8234.0,0.0
,,82390000.0,8239.0,0.0
,,82440000.0,8244.0,0.0
,,82490000.0,8249.0,0.0
,,82540000.0,8254.0,0.0
,,82590000.0,8259.0,0.0
,,82640000.0,8264.0,0.0
,,82690000.0,8269.0,0.0
,,82740000.0,8274.0,0.0
,,82790000.0,8279.0,0.0
,,82840000.0,8284.0,0.0
,,82900000.0,8290.0,0.0
,,82950000.0,8295.0,0.0
,,83000000.0,8300.0,0.0
,,83050000.0,8305.0,0.0
,,83100000.0,8310.0,0.0
,,83150000.0,8315.0,0.0
,,83200000.0,8320.0,0.0
,,83250000.0,8325.0,0.0
,,83300000.0,8330.0,0.0
,,83360000.0,8336.0,0.0
,,83410000.0,8341.0,0.0
,,83460000.0,8346.0,0.0
,,83510000.0,8351.0,0.0
,,83560000.0,8356.0,0.0
,,83610000.0,8361.0,0.0
,,83660000.0,8366.0,0.0
,,83710000.0,8371.0,0.0
,,83760000.0,8376.0,0.0
,,83810000.0,8381.0,0.0
,,83860000.0,8386.0,0.0
,,83910000.0,8391.0,0.0
,,83970000.0,8397.0,0.0
,,84020000.0,8402.0,0.0
,,84070000.0,8407.0,0.0
,,84120000.0,8412.0,0.0
,,84220000.0,8422.0,0.0
,,84270000.0,8427.0,0.0
,,84320000.0,8432.0,0.0
,,84370000.0,8437.0,0.0
,,84420000.0,8442.0,0.0
,,84470000.0,8447.0,0.0
,,84520000.0,8452.0,0.0
,,84570000.0,8457.0,0.0
,,84630000.0,8463.0,0.0
,,84680000.0,8468.0,0.0
,,84730000.0,8473.0,0.0
,,84780000.0,8478.0,0.0
,,84830000.0,8483.0,0.0
,,84880000.0,8488.0,0.0
,,84930000.0,8493.0,0.0
,,84980000.0,8498.0,0.0
,,85030000.0,8503.0,0.0
,,85090000.0,8509.0,0.0
,,85140000.0,8514.0,0.0
,,85290000.0,8529.0,0.0
,,85350000.0,8535.0,0.0
,,85400000.0,8540.0,0.0
,,85450000.0,8545.0,0.0
,,85510000.0,8551.0,0.0
,,85560000.0,8556.0,0.0
,,85620000.0,8562.0,0.0
,,85670000.0,8567.0,0.0
,,85720000.0,8572.0,0.0
,,85770000.0,8577.0,0.0
,,85820000.0,8582.0,0.0
,,85880000.0,8588.0,0.0
,,85930000.0,8593.0,0.0
,,85980000.0,8598.0,0.0
,,86030000.0,8603.0,0.0
,,86080000.0,8608.0,0.0
,,86140000.0,8614.0,0.0
,,86190000.0,8619.0,0.0
,,86240000.0,8624.0,0.0
,,86290000.0,8629.0,0.0
,,86350000.0,8635.0,0.0
,,86400000.0,8640.0,0.0
,,86450000.0,8645.0,0.0
,,86500000.0,8650.0,0.0
,,86550000.0,8655.0,0.0
,,86610000.0,8661.0,0.0
,,86660000.0,8666.0,0.0
,,86710000.0,8671.0,0.0
,,86760000.0,8676.0,0.0
,,86820000.0,8682.0,0.0
,,86870000.0,8687.0,0.0
,,86920000.0,8692.0,0.0
,,86970000.0,8697.0,0.0
,,87020000.0,8702.0,0.0
,,87080000.0,8708.0,0.0
,,87130000.0,8713.0,0.0
,,87180000.0,8718.0,0.0
,,87310000.0,8731.0,0.0
,,87370000.0,8737.0,0.0
,,87420000.0,8742.0,0.0
,,87470000.0,8747.0,0.0
,,87530000.0,8753.0,0.0
,,87580000.0,8758.0,0.0
,,87630000.0,8763.0,0.0
,,87680000.0,8768.0,0.0
,,87730000.0,8773.0,0.0
,,87780000.0,8778.0,0.0
,,87840000.0,8784.0,0.0
,,87890000.0,8789.0,0.0
,,87940000.0,8794.0,0.0
,,87990000.0,8799.0,0.0
,,88040000.0,8804.0,0.0
,,88100000.0,8810.0,0.0
,,88150000.0,8815.0,0.0
,,88200000.0,8820.0,0.0
,,88250000.0,8825.0,0.0
,,88300000.0,8830.0,0.0
,,88360000.0,8836.0,0.0
,,88410000.0,8841.0,0.0
,,88460000.0,8846.0,0.0
,,88510000.0,8851.0,0.0
,,88560000.0,8856.0,0.0
,,88620000.0,8862.0,0.0
,,88670000.0,8867.0,0.0
,,88720000.0,8872.0,0.0
,,88770000.0,8877.0,0.0
,,88820000.0,8882.0,0.0
,,88880000.0,8888.0,0.0
,,88930000.0,8893.0,0.0
,,88980000.0,8898.0,0.0
,,89030000.0,8903.0,0.0
,,89080000.0,8908.0,0.0
,,89130000.0,8913.0,0.0
,,89190000.0,8919.0,0.0
,,89240000.0,8924.0,0.0
,,89320000.0,8932.0,0.0
,,89420000.0,8942.0,0.0
,,89470000.0,8947.0,0.0
,,89530000.0,8953.0,0.0
,,89580000.0,8958.0,0.0
,,89630000.0,8963.0,0.0
,,89680000.0,8968.0,0.0
,,89730000.0,8973.0,0.0
,,89780000.0,8978.0,0.0
,,89840000.0,8984.0,0.0
,,89890000.0,8989.0,0.0
,,89940000.0,8994.0,0.0
,,89990000.0,8999.0,0.0
,,90040000.0,9004.0,0.0
,,90090000.0,9009.0,0.0
,,90150000.0,9015.0,0.0
,,90200000.0,9020.0,0.0
,,90250000.0,9025.0,0.0
,,90300000.0,9030.0,0.0
,,90350000.0,9035.0,0.0
,,90410000.0,9041.0,0.0
,,90460000.0,9046.0,0.0
,,90510000.0,9051.0,0.0
,,90560000.0,9056.0,0.0
,,90610000.0,9061.0,0.0
,,90670000.0,9067.0,0.0
,,90720000.0,9072.0,0.0
,,90770000.0,9077.0,0.0
,,90820000.0,9082.0,0.0
,,90870000.0,9087.0,0.0
,,90930000.0,9093.0,0.0
,,90980000.0,9098.0,0.0
,,91030000.0,9103.0,0.0
,,91080000.0,9108.0,0.0
,,91130000.0,9113.0,0.0
,,91180000.0,9118.0,0.0
,,91240000.0,9124.0,0.0
,,91290000.0,9129.0,0.0
,,91340000.0,9134.0,0.0
,,91440000.0,9144.0,0.0
,,91520000.0,9152.0,0.0
,,91610000.0,9161.0,0.0
,,91660000.0,9166.0,0.0
,,91710000.0,9171.0,0.0
,,91760000.0,9176.0,0.0
,,91810000.0,9181.0,0.0
,,91860000.0,9186.0,0.0
,,91910000.0,9191.0,0.0
,,91960000.0,9196.0,0.0
,,92010000.0,9201.0,0.0
,,92060000.0,9206.0,0.0
,,92110000.0,9211.0,0.0
,,92160000.0,9216.0,0.0
,,92210000.0,9221.0,0.0
,,92260000.0,9226.0,0.0
,,92310000.0,9231.0,0.0
,,92370000.0,9237.0,0.0
,,92420000.0,9242.0,0.0
,,92470000.0,9247.0,0.0
,,92520000.0,9252.0,0.0
,,92570000.0,9257.0,0.0
,,92620000.0,9262.0,0.0
,,92670000.0,9267.0,0.0
,,92720000.0,9272.0,0.0
,,92770000.0,9277.0,0.0
,,92820000.0,9282.0,0.0
,,92870000.0,9287.0,0.0
,,92920000.0,9292.0,0.0
,,92970000.0,9297.0,0.0
,,93020000.0,9302.0,0.0
,,93070000.0,9307.0,0.0
,,93120000.0,9312.0,0.0
,,93170000.0,9317.0,0.0
,,93230000.0,9323.0,0.0
,,93280000.0,9328.0,0.0
,,93330000.0,9333.0,0.0
,,93380000.0,9338.0,0.0
,,93430000.0,9343.0,0.0
,,93550000.0,9355.0,0.0
,,93610000.0,9361.0,0.0
,,93660000.0,9366.0,0.0
,,93710000.0,9371.0,0.0
,,93760000.0,9376.0,0.0
,,93810000.0,9381.0,0.0
,,93860000.0,9386.0,0.0
,,93910000.0,9391.0,0.0
,,93960000.0,9396.0,0.0
,,94010000.0,9401.0,0.0
,,94060000.0,9406.0,0.0
,,94110000.0,9411.0,0.0
,,94160000.0,9416.0,0.0
,,94210000.0,9421.0,0.0
,,94260000.0,9426.0,0.0
,,94310000.0,9431.0,0.0
,,94360000.0,9436.0,0.0
,,94410000.0,9441.0,0.0
,,94460000.0,9446.0,0.0
,,94510000.0,9451.0,0.0
,,94560000.0,9456.0,0.0
,,94760000.0,9476.0,1.0
,,94810000.0,9481.0,0.0
,,94870000.0,9487.0,0.0
,,94970000.0,9497.0,0.0
,,95020000.0,9502.0,1.0
,,95070000.0,9507.0,0.0
,,95130000.0,9513.0,0.0
,,95180000.0,9518.0,2.0
,,95240000.0,9524.0,2.0
,,95310000.0,9531.0,1.0
,,95380000.0,9538.0,2.0
,,95450000.0,9545.0,3.0
,,95500000.0,9550.0,0.0
,,95630000.0,9563.0,0.0
,,95700000.0,9570.0,0.0
,,95750000.0,9575.0,1.0
,,95800000.0,9580.0,0.0
,,95850000.0,9585.0,0.0
,,96040000.0,9604.0,2.0
,,96100000.0,9610.0,0.0
,,96160000.0,9616.0,0.0
,,96230000.0,9623.0,1.0
,,96290000.0,9629.0,0.0
,,96340000.0,9634.0,0.0
,,96390000.0,9639.0,1.0
,,96440000.0,9644.0,0.0
,,96510000.0,9651.0,2.0
,,96580000.0,9658.0,3.0
,,96650000.0,9665.0,4.0
,,96720000.0,9672.0,2.0
,,96770000.0,9677.0,1.0
,,96820000.0,9682.0,1.0
,,96880000.0,9688.0,1.0
,,96930000.0,9693.0,0.0
,,96990000.0,9699.0,1.0
,,97040000.0,9704.0,0.0
,,97090000.0,9709.0,0.0
,,97140000.0,9714.0,0.0
,,97190000.0,9719.0,0.0
,,97250000.0,9725.0,0.0
,,97300000.0,9730.0,0.0
,,97350000.0,9735.0,0.0
,,97400000.0,9740.0,0.0
,,97490000.0,9749.0,0.0
,,97540000.0,9754.0,0.0
,,97590000.0,9759.0,0.0
,,97690000.0,9769.0,0.0
,,97770000.0,9777.0,0.0
,,97820000.0,9782.0,0.0
,,97880000.0,9788.0,0.0
,,97930000.0,9793.0,0.0
,,97980000.0,9798.0,0.0
,,98030000.0,9803.0,0.0
,,98080000.0,9808.0,0.0
,,98140000.0,9814.0,0.0
,,98190000.0,9819.0,0.0
,,98240000.0,9824.0,0.0
,,98290000.0,9829.0,0.0
,,98340000.0,9834.0,0.0
,,98390000.0,9839.0,0.0
,,98450000.0,9845.0,0.0
,,98500000.0,9850.0,0.0
,,98550000.0,9855.0,0.0
,,98600000.0,9860.0,0.0
,,98650000.0,9865.0,0.0
,,98700000.0,9870.0,0.0
,,98760000.0,9876.0,0.0
,,98810000.0,9881.0,0.0
,,98860000.0,9886.0,0.0
,,98910000.0,9891.0,0.0
,,98960000.0,9896.0,0.0
,,99020000.0,9902.0,0.0
,,99070000.0,9907.0,0.0
,,99120000.0,9912.0,0.0
,,99170000.0,9917.0,0.0
,,99220000.0,9922.0,0.0
,,99270000.0,9927.0,0.0
,,99370000.0,9937.0,1.0
,,99430000.0,9943.0,1.0
,,99510000.0,9951.0,0.0
,,99560000.0,9956.0,1.0
,,99610000.0,9961.0,1.0
,,99660000.0,9966.0,0.0
,,99840000.0,9984.0,3.0
,,99910000.0,9991.0,4.0
,,99980000.0,9998.0,2.0
,,100050000.0,10005.0,4.0
,,100110000.0,10011.0,2.0
,,100160000.0,10016.0,2.0
,,100210000.0,10021.0,1.0
,,100270000.0,10027.0,2.0
,,100320000.0,10032.0,2.0
,,100370000.0,10037.0,2.0
,,100420000.0,10042.0,2.0
,,100510000.0,10051.0,1.0
,,100560000.0,10056.0,1.0
,,100620000.0,10062.0,1.0
,,100670000.0,10067.0,0.0
,,100720000.0,10072.0,0.0
,,100770000.0,10077.0,0.0
,,100830000.0,10083.0,0.0
,,100880000.0,10088.0,0.0
,,100930000.0,10093.0,0.0
,,100980000.0,10098.0,0.0
,,101030000.0,10103.0,0.0
,,101090000.0,10109.0,0.0
,,101140000.0,10114.0,0.0
,,101190000.0,10119.0,0.0
,,101240000.0,10124.0,0.0
,,101290000.0,10129.0,0.0
,,101350000.0,10135.0,0.0
,,101400000.0,10140.0,0.0
,,101450000.0,10145.0,0.0
,,101500000.0,10150.0,0.0
,,101560000.0,10156.0,0.0
,,101610000.0,10161.0,0.0
,,101660000.0,10166.0,0.0
,,101710000.0,10171.0,0.0
,,101760000.0,10176.0,0.0
,,101830000.0,10183.0,0.0
,,101940000.0,10194.0,0.0
,,101990000.0,10199.0,0.0
,,102040000.0,10204.0,0.0
,,102090000.0,10209.0,0.0
,,102150000.0,10215.0,0.0
,,102200000.0,10220.0,0.0
,,102250000.0,10225.0,0.0
,,102300000.0,10230.0,0.0
,,102360000.0,10236.0,0.0
,,102410000.0,10241.0,0.0
,,102460000.0,10246.0,0.0
,,102510000.0,10251.0,0.0
,,102570000.0,10257.0,0.0
,,102620000.0,10262.0,0.0
,,102670000.0,10267.0,0.0
,,102720000.0,10272.0,0.0
,,102770000.0,10277.0,0.0
,,102830000.0,10283.0,0.0
,,102880000.0,10288.0,0.0
,,102930000.0,10293.0,0.0
,,102980000.0,10298.0,0.0
,,103030000.0,10303.0,0.0
,,103090000.0,10309.0,0.0
,,103150000.0,10315.0,0.0
,,103200000.0,10320.0,0.0
,,103250000.0,10325.0,0.0
,,103310000.0,10331.0,0.0
,,103360000.0,10336.0,0.0
,,103410000.0,10341.0,0.0
,,103460000.0,10346.0,0.0
,,103510000.0,10351.0,0.0
,,103570000.0,10357.0,0.0
,,103620000.0,10362.0,0.0
,,103670000.0,10367.0,0.0
,,103720000.0,10372.0,0.0
,,103770000.0,10377.0,0.0
,,103830000.0,10383.0,0.0
,,103880000.0,10388.0,0.0
,,104010000.0,10401.0,0.0
,,104070000.0,10407.0,0.0
,,104120000.0,10412.0,0.0
,,104170000.0,10417.0,0.0
,,104220000.0,10422.0,0.0
,,104270000.0,10427.0,0.0
,,104320000.0,10432.0,0.0
,,104370000.0,10437.0,0.0
,,104430000.0,10443.0,0.0
,,104480000.0,10448.0,0.0
,,104530000.0,10453.0,0.0
,,104580000.0,10458.0,0.0
,,104630000.0,10463.0,0.0
,,104690000.0,10469.0,0.0
,,104740000.0,10474.0,0.0
,,104790000.0,10479.0,0.0
,,104840000.0,10484.0,0.0
,,104900000.0,10490.0,0.0
,,104950000.0,10495.0,0.0
,,105000000.0,10500.0,0.0
,,105050000.0,10505.0,0.0
,,105100000.0,10510.0,0.0
,,105160000.0,10516.0,0.0
,,105210000.0,10521.0,0.0
,,105260000.0,10526.0,0.0
,,105310000.0,10531.0,0.0
,,105370000.0,10537.0,0.0
,,105420000.0,10542.0,0.0
,,105470000.0,10547.0,0.0
,,105520000.0,10552.0,0.0
,,105570000.0,10557.0,0.0
,,105620000.0,10562.0,0.0
,,105680000.0,10568.0,0.0
,,105730000.0,10573.0,0.0
,,105780000.0,10578.0,0.0
,,105830000.0,10583.0,0.0
,,105880000.0,10588.0,0.0
,,105930000.0,10593.0,0.0
,,106010000.0,10601.0,0.0
,,106120000.0,10612.0,0.0
,,106170000.0,10617.0,0.0
,,106230000.0,10623.0,0.0
,,106280000.0,10628.0,0.0
,,106330000.0,10633.0,0.0
,,106380000.0,10638.0,0.0
,,106430000.0,10643.0,0.0
,,106490000.0,10649.0,0.0
,,106540000.0,10654.0,0.0
,,106590000.0,10659.0,0.0
,,106640000.0,10664.0,0.0
,,106690000.0,10669.0,0.0
,,106740000.0,10674.0,0.0
,,106800000.0,10680.0,0.0
,,106850000.0,10685.0,0.0
,,106900000.0,10690.0,0.0
,,106950000.0,10695.0,0.0
,,107010000.0,10701.0,0.0
,,107060000.0,10706.0,0.0
,,107110000.0,10711.0,0.0
,,107160000.0,10716.0,0.0
,,107220000.0,10722.0,0.0
,,107270000.0,10727.0,0.0
,,107320000.0,10732.0,0.0
,,107370000.0,10737.0,0.0
,,107420000.0,10742.0,0.0
,,107470000.0,10747.0,0.0
,,107530000.0,10753.0,0.0
,,107580000.0,10758.0,0.0
,,107630000.0,10763.0,0.0
,,107680000.0,10768.0,0.0
,,107740000.0,10774.0,0.0
,,107790000.0,10779.0,0.0
,,107840000.0,10784.0,0.0
,,107900000.0,10790.0,0.0
,,107950000.0,10795.0,0.0
,,108000000.0,10800.0,0.0
,,108050000.0,10805.0,0.0
,,108190000.0,10819.0,0.0
,,108240000.0,10824.0,0.0
,,108290000.0,10829.0,0.0
,,108350000.0,10835.0,0.0
,,108400000.0,10840.0,0.0
,,108450000.0,10845.0,0.0
,,108500000.0,10850.0,0.0
,,108560000.0,10856.0,0.0
,,108610000.0,10861.0,0.0
,,108660000.0,10866.0,0.0
,,108710000.0,10871.0,0.0
,,108770000.0,10877.0,0.0
,,108820000.0,10882.0,0.0
,,108870000.0,10887.0,0.0
,,108920000.0,10892.0,0.0
,,108980000.0,10898.0,0.0
,,109030000.0,10903.0,0.0
,,109080000.0,10908.0,0.0
,,109130000.0,10913.0,0.0
,,109180000.0,10918.0,0.0
,,109240000.0,10924.0,0.0
,,109290000.0,10929.0,0.0
,,109340000.0,10934.0,0.0
,,109390000.0,10939.0,0.0
,,109440000.0,10944.0,0.0
,,109500000.0,10950.0,0.0
,,109550000.0,10955.0,0.0
,,109600000.0,10960.0,0.0
,,109650000.0,10965.0,0.0
,,109700000.0,10970.0,0.0
,,109760000.0,10976.0,0.0
,,109810000.0,10981.0,0.0
,,109860000.0,10986.0,0.0
,,109910000.0,10991.0,0.0
,,109970000.0,10997.0,0.0
,,110020000.0,11002.0,0.0
,,110070000.0,11007.0,0.0
,,110120000.0,11012.0,0.0
,,110220000.0,11022.0,0.0
,,110300000.0,11030.0,0.0
,,110350000.0,11035.0,0.0
,,110400000.0,11040.0,0.0
,,110450000.0,11045.0,0.0
,,110510000.0,11051.0,0.0
,,110560000.0,11056.0,0.0
,,110610000.0,11061.0,0.0
,,110660000.0,11066.0,0.0
,,110710000.0,11071.0,0.0
,,110770000.0,11077.0,0.0
,,110820000.0,11082.0,0.0
,,110870000.0,11087.0,0.0
,,110920000.0,11092.0,0.0
,,110980000.0,11098.0,0.0
,,111030000.0,11103.0,0.0
,,111080000.0,11108.0,0.0
,,111130000.0,11113.0,0.0
,,111190000.0,11119.0,0.0
,,111240000.0,11124.0,0.0
,,111290000.0,11129.0,0.0
,,111340000.0,11134.0,0.0
,,111390000.0,11139.0,0.0
,,111440000.0,11144.0,0.0
,,111500000.0,11150.0,0.0
,,111550000.0,11155.0,0.0
,,111600000.0,11160.0,0.0
,,111650000.0,11165.0,0.0
,,111710000.0,11171.0,0.0
,,111760000.0,11176.0,0.0
,,111810000.0,11181.0,0.0
,,111860000.0,11186.0,0.0
,,111910000.0,11191.0,0.0
,,111960000.0,11196.0,0.0
,,112020000.0,11202.0,0.0
,,112070000.0,11207.0,0.0
,,112120000.0,11212.0,0.0
,,112170000.0,11217.0,0.0
,,112230000.0,11223.0,0.0
,,112450000.0,11245.0,0.0
,,112510000.0,11251.0,0.0
,,112570000.0,11257.0,0.0
,,112620000.0,11262.0,2.0
,,112680000.0,11268.0,0.0
,,112730000.0,11273.0,5.0
,,112810000.0,11281.0,5.0
,,112870000.0,11287.0,4.0
,,112940000.0,11294.0,3.0
,,113010000.0,11301.0,4.0
,,113060000.0,11306.0,2.0
,,113120000.0,11312.0,1.0
,,113170000.0,11317.0,0.0
,,113220000.0,11322.0,0.0
,,113280000.0,11328.0,0.0
,,113360000.0,11336.0,0.0
,,113410000.0,11341.0,0.0
,,113470000.0,11347.0,0.0
,,113520000.0,11352.0,0.0
,,113570000.0,11357.0,0.0
,,113670000.0,11367.0,0.0
,,113730000.0,11373.0,1.0
,,113780000.0,11378.0,0.0
,,113830000.0,11383.0,0.0
,,113890000.0,11389.0,1.0
,,113940000.0,11394.0,1.0
,,114030000.0,11403.0,3.0
,,114100000.0,11410.0,3.0
,,114170000.0,11417.0,4.0
,,114230000.0,11423.0,3.0
,,114310000.0,11431.0,2.0
,,114400000.0,11440.0,2.0
,,114450000.0,11445.0,1.0
,,114500000.0,11450.0,1.0
,,114560000.0,11456.0,0.0
,,114610000.0,11461.0,0.0
,,114700000.0,11470.0,0.0
,,114750000.0,11475.0,0.0
,,114800000.0,11480.0,0.0
,,114850000.0,11485.0,0.0
,,114900000.0,11490.0,0.0
,,114950000.0,11495.0,0.0
,,115010000.0,11501.0,0.0
,,115060000.0,11506.0,0.0
,,115110000.0,11511.0,0.0
,,115160000.0,11516.0,0.0
,,115210000.0,11521.0,0.0
,,115270000.0,11527.0,0.0
,,115320000.0,11532.0,0.0
,,115370000.0,11537.0,0.0
,,115420000.0,11542.0,0.0
,,115470000.0,11547.0,0.0
,,115530000.0,11553.0,0.0
,,115580000.0,11558.0,0.0
,,115630000.0,11563.0,0.0
,,115680000.0,11568.0,0.0
,,115800000.0,11580.0,0.0
,,115850000.0,11585.0,0.0
,,115910000.0,11591.0,0.0
,,115960000.0,11596.0,0.0
,,116010000.0,11601.0,0.0
,,116060000.0,11606.0,0.0
,,116110000.0,11611.0,0.0
,,116170000.0,11617.0,0.0
,,116220000.0,11622.0,0.0
,,116270000.0,11627.0,0.0
,,116320000.0,11632.0,0.0
,,116370000.0,11637.0,0.0
,,116430000.0,11643.0,0.0
,,116480000.0,11648.0,0.0
,,116530000.0,11653.0,0.0
,,116580000.0,11658.0,0.0
,,116630000.0,11663.0,0.0
,,116690000.0,11669.0,0.0
,,116740000.0,11674.0,0.0
,,116790000.0,11679.0,0.0
,,116840000.0,11684.0,0.0
,,116890000.0,11689.0,0.0
,,116940000.0,11694.0,0.0
,,117000000.0,11700.0,0.0
,,117050000.0,11705.0,0.0
,,117100000.0,11710.0,0.0
,,117150000.0,11715.0,0.0
,,117210000.0,11721.0,0.0
,,117260000.0,11726.0,0.0
,,117310000.0,11731.0,0.0
,,117360000.0,11736.0,0.0
,,117410000.0,11741.0,0.0
,,117460000.0,11746.0,0.0
,,117520000.0,11752.0,0.0
,,117570000.0,11757.0,0.0
,,117620000.0,11762.0,0.0
,,117670000.0,11767.0,0.0
,,117720000.0,11772.0,0.0
,,117780000.0,11778.0,0.0
,,117830000.0,11783.0,0.0
,,117880000.0,11788.0,0.0
,,117930000.0,11793.0,0.0
,,117980000.0,11798.0,0.0
,,118030000.0,11803.0,0.0
,,118090000.0,11809.0,0.0
,,118140000.0,11814.0,0.0
,,118190000.0,11819.0,0.0
,,118240000.0,11824.0,0.0
,,118290000.0,11829.0,0.0
,,118350000.0,11835.0,0.0
,,118400000.0,11840.0,0.0
,,118450000.0,11845.0,0.0
,,118500000.0,11850.0,0.0
,,118560000.0,11856.0,0.0
,,118610000.0,11861.0,0.0
,,118660000.0,11866.0,0.0
,,118710000.0,11871.0,0.0
,,118760000.0,11876.0,0.0
,,118820000.0,11882.0,0.0
,,118870000.0,11887.0,0.0
,,118920000.0,11892.0,0.0
,,118970000.0,11897.0,0.0
,,119020000.0,11902.0,0.0
,,119070000.0,11907.0,0.0
,,119130000.0,11913.0,0.0
,,119180000.0,11918.0,0.0
,,119230000.0,11923.0,0.0
,,119280000.0,11928.0,0.0
,,119330000.0,11933.0,0.0
,,119390000.0,11939.0,0.0
,,119440000.0,11944.0,0.0
,,119490000.0,11949.0,0.0
,,119540000.0,11954.0,0.0
,,119600000.0,11960.0,0.0
,,119650000.0,11965.0,0.0
,,119700000.0,11970.0,0.0
,,119750000.0,11975.0,0.0
,,119800000.0,11980.0,0.0
,,119850000.0,11985.0,0.0
,,119910000.0,11991.0,0.0
,,119960000.0,11996.0,0.0
,,120010000.0,12001.0,0.0
,,120060000.0,12006.0,0.0
,,120190000.0,12019.0,0.0
,,120240000.0,12024.0,0.0
,,120300000.0,12030.0,0.0
,,120350000.0,12035.0,0.0
,,120400000.0,12040.0,0.0
,,120450000.0,12045.0,0.0
,,120500000.0,12050.0,0.0
,,120550000.0,12055.0,0.0
,,120610000.0,12061.0,0.0
,,120660000.0,12066.0,0.0
,,120710000.0,12071.0,0.0
,,120760000.0,12076.0,0.0
,,120810000.0,12081.0,0.0
,,120860000.0,12086.0,0.0
,,120920000.0,12092.0,0.0
,,120970000.0,12097.0,0.0
,,121020000.0,12102.0,0.0
,,121070000.0,12107.0,0.0
,,121420000.0,12142.0,1.0
,,121470000.0,12147.0,0.0
,,121520000.0,12152.0,0.0
,,121580000.0,12158.0,2.0
,,121650000.0,12165.0,0.0
,,121750000.0,12175.0,5.0
,,121820000.0,12182.0,3.0
,,122120000.0,12212.0,3.0
,,122280000.0,12228.0,3.0
,,122360000.0,12236.0,1.0
,,122410000.0,12241.0,0.0
,,122460000.0,12246.0,1.0
,,122510000.0,12251.0,1.0
,,122600000.0,12260.0,0.0
,,122650000.0,12265.0,0.0
,,122700000.0,12270.0,0.0
,,122760000.0,12276.0,0.0
,,122810000.0,12281.0,0.0
,,122860000.0,12286.0,0.0
,,122910000.0,12291.0,0.0
,,122960000.0,12296.0,0.0
,,123010000.0,12301.0,0.0
,,123070000.0,12307.0,0.0
,,123120000.0,12312.0,0.0
,,123170000.0,12317.0,0.0
,,123220000.0,12322.0,0.0
,,123270000.0,12327.0,0.0
,,123330000.0,12333.0,0.0
,,123380000.0,12338.0,0.0
,,123430000.0,12343.0,0.0
,,123480000.0,12348.0,0.0
,,123530000.0,12353.0,0.0
,,123580000.0,12358.0,0.0
,,123640000.0,12364.0,0.0
,,123690000.0,12369.0,0.0
,,123740000.0,12374.0,0.0
,,123790000.0,12379.0,0.0
,,123840000.0,12384.0,0.0
,,123890000.0,12389.0,0.0
,,123950000.0,12395.0,0.0
,,124000000.0,12400.0,0.0
,,124050000.0,12405.0,0.0
,,124100000.0,12410.0,0.0
,,124150000.0,12415.0,0.0
,,124200000.0,12420.0,0.0
,,124290000.0,12429.0,0.0
,,124390000.0,12439.0,0.0
,,124440000.0,12444.0,0.0
,,124490000.0,12449.0,0.0
,,124540000.0,12454.0,0.0
,,124590000.0,12459.0,0.0
,,124650000.0,12465.0,0.0
,,124700000.0,12470.0,0.0
,,124750000.0,12475.0,0.0
,,124800000.0,12480.0,0.0
,,124850000.0,12485.0,0.0
,,124910000.0,12491.0,0.0
,,124960000.0,12496.0,0.0
,,125010000.0,12501.0,0.0
,,125060000.0,12506.0,0.0
,,125110000.0,12511.0,0.0
,,125170000.0,12517.0,0.0
,,125220000.0,12522.0,0.0
,,125270000.0,12527.0,0.0
,,125320000.0,12532.0,0.0
,,125370000.0,12537.0,0.0
,,125420000.0,12542.0,0.0
,,125470000.0,12547.0,0.0
,,125530000.0,12553.0,0.0
,,125580000.0,12558.0,0.0
,,125630000.0,12563.0,0.0
,,125680000.0,12568.0,0.0
,,125730000.0,12573.0,0.0
,,125780000.0,12578.0,0.0
,,125840000.0,12584.0,0.0
,,125890000.0,12589.0,0.0
,,125940000.0,12594.0,0.0
,,125990000.0,12599.0,0.0
,,126040000.0,12604.0,0.0
,,126100000.0,12610.0,0.0
,,126150000.0,12615.0,0.0
,,126200000.0,12620.0,0.0
,,126250000.0,12625.0,0.0
,,126300000.0,12630.0,0.0
,,126420000.0,12642.0,0.0
,,126480000.0,12648.0,0.0
,,126530000.0,12653.0,0.0
,,126580000.0,12658.0,0.0
,,126630000.0,12663.0,0.0
,,126680000.0,12668.0,0.0
,,126740000.0,12674.0,0.0
,,126790000.0,12679.0,0.0
,,126840000.0,12684.0,0.0
,,126890000.0,12689.0,0.0
,,126940000.0,12694.0,0.0
,,126990000.0,12699.0,0.0
,,127050000.0,12705.0,0.0
,,127100000.0,12710.0,0.0
,,127150000.0,12715.0,0.0
,,127200000.0,12720.0,0.0
,,127250000.0,12725.0,0.0
,,127310000.0,12731.0,0.0
,,127360000.0,12736.0,0.0
,,127410000.0,12741.0,0.0
,,127460000.0,12746.0,0.0
,,127510000.0,12751.0,0.0
,,127560000.0,12756.0,0.0
,,127620000.0,12762.0,0.0
,,127670000.0,12767.0,0.0
,,127720000.0,12772.0,0.0
,,127780000.0,12778.0,0.0
,,127830000.0,12783.0,0.0
,,127880000.0,12788.0,0.0
,,127930000.0,12793.0,0.0
,,127980000.0,12798.0,0.0
,,128030000.0,12803.0,0.0
,,128080000.0,12808.0,0.0
,,128130000.0,12813.0,0.0
,,128190000.0,12819.0,0.0
,,128240000.0,12824.0,0.0
,,128290000.0,12829.0,0.0
,,128340000.0,12834.0,0.0
,,128390000.0,12839.0,0.0
,,128510000.0,12851.0,0.0
,,128570000.0,12857.0,0.0
,,128620000.0,12862.0,0.0
,,128670000.0,12867.0,0.0
,,128720000.0,12872.0,0.0
,,128770000.0,12877.0,0.0
,,128830000.0,12883.0,0.0
,,128880000.0,12888.0,0.0
,,128940000.0,12894.0,0.0
,,128990000.0,12899.0,0.0
,,129040000.0,12904.0,0.0
,,129100000.0,12910.0,0.0
,,129150000.0,12915.0,0.0
,,129200000.0,12920.0,0.0
,,129250000.0,12925.0,0.0
,,129300000.0,12930.0,0.0
,,129360000.0,12936.0,0.0
,,129410000.0,12941.0,0.0
,,129460000.0,12946.0,0.0
,,129510000.0,12951.0,0.0
,,129560000.0,12956.0,0.0
,,129620000.0,12962.0,0.0
,,129670000.0,12967.0,0.0
,,129720000.0,12972.0,0.0
,,129770000.0,12977.0,0.0
,,129820000.0,12982.0,0.0
,,129870000.0,12987.0,0.0
,,129930000.0,12993.0,0.0
,,129980000.0,12998.0,0.0
,,130030000.0,13003.0,0.0
,,130080000.0,13008.0,0.0
,,130130000.0,13013.0,0.0
,,130180000.0,13018.0,0.0
,,130240000.0,13024.0,0.0
,,130290000.0,13029.0,0.0
,,130340000.0,13034.0,0.0
,,130390000.0,13039.0,0.0
,,130440000.0,13044.0,0.0
,,130490000.0,13049.0,0.0
,,130620000.0,13062.0,0.0
,,130680000.0,13068.0,0.0
,,130730000.0,13073.0,0.0
,,130780000.0,13078.0,0.0
,,130830000.0,13083.0,0.0
,,130890000.0,13089.0,0.0
,,130940000.0,13094.0,0.0
,,130990000.0,13099.0,0.0
,,131040000.0,13104.0,0.0
,,131090000.0,13109.0,0.0
,,131140000.0,13114.0,0.0
,,131200000.0,13120.0,0.0
,,131250000.0,13125.0,0.0
,,131300000.0,13130.0,0.0
,,131350000.0,13135.0,0.0
,,131400000.0,13140.0,0.0
,,131460000.0,13146.0,0.0
,,131510000.0,13151.0,0.0
,,131560000.0,13156.0,0.0
,,131610000.0,13161.0,0.0
,,131660000.0,13166.0,0.0
,,131710000.0,13171.0,0.0
,,131760000.0,13176.0,0.0
,,131820000.0,13182.0,0.0
,,131870000.0,13187.0,0.0
,,131920000.0,13192.0,0.0
,,131980000.0,13198.0,0.0
,,132030000.0,13203.0,0.0
,,132080000.0,13208.0,0.0
,,132130000.0,13213.0,0.0
,,132190000.0,13219.0,0.0
,,132240000.0,13224.0,0.0
,,132290000.0,13229.0,0.0
,,132340000.0,13234.0,0.0
,,132390000.0,13239.0,0.0
,,132450000.0,13245.0,0.0
,,132500000.0,13250.0,0.0
,,132550000.0,13255.0,0.0
,,132610000.0,13261.0,0.0
,,132720000.0,13272.0,0.0
,,132770000.0,13277.0,0.0
,,132820000.0,13282.0,0.0
,,132870000.0,13287.0,0.0
,,132930000.0,13293.0,0.0
,,132980000.0,13298.0,0.0
,,133030000.0,13303.0,0.0
,,133080000.0,13308.0,0.0
,,133130000.0,13313.0,0.0
,,133190000.0,13319.0,0.0
,,133240000.0,13324.0,0.0
,,133290000.0,13329.0,0.0
,,133340000.0,13334.0,0.0
,,133390000.0,13339.0,0.0
,,133440000.0,13344.0,0.0
,,133500000.0,13350.0,0.0
,,133550000.0,13355.0,0.0
,,133600000.0,13360.0,0.0
,,133650000.0,13365.0,0.0
,,133700000.0,13370.0,0.0
,,133750000.0,13375.0,0.0
,,133800000.0,13380.0,0.0
,,133860000.0,13386.0,0.0
,,133910000.0,13391.0,0.0
,,133960000.0,13396.0,0.0
,,134010000.0,13401.0,0.0
,,134060000.0,13406.0,0.0
,,134120000.0,13412.0,0.0
,,134170000.0,13417.0,0.0
,,134220000.0,13422.0,0.0
,,134270000.0,13427.0,0.0
,,134320000.0,13432.0,0.0
,,134380000.0,13438.0,0.0
,,134430000.0,13443.0,0.0
,,134480000.0,13448.0,0.0
,,134530000.0,13453.0,0.0
,,134590000.0,13459.0,0.0
,,134640000.0,13464.0,0.0
,,134730000.0,13473.0,0.0
,,134820000.0,13482.0,0.0
,,134870000.0,13487.0,0.0
,,134930000.0,13493.0,0.0
,,134980000.0,13498.0,0.0
,,135030000.0,13503.0,0.0
,,135080000.0,13508.0,0.0
,,135130000.0,13513.0,0.0
,,135180000.0,13518.0,0.0
,,135240000.0,13524.0,0.0
,,135290000.0,13529.0,0.0
,,135340000.0,13534.0,0.0
,,135390000.0,13539.0,0.0
,,135440000.0,13544.0,0.0
,,135490000.0,13549.0,0.0
,,135550000.0,13555.0,0.0
,,135600000.0,13560.0,0.0
,,135650000.0,13565.0,0.0
,,135700000.0,13570.0,0.0
,,135750000.0,13575.0,0.0
,,135800000.0,13580.0,0.0
,,135860000.0,13586.0,0.0
,,135910000.0,13591.0,0.0
,,135960000.0,13596.0,0.0
,,136010000.0,13601.0,0.0
,,136060000.0,13606.0,0.0
,,136110000.0,13611.0,0.0
,,136160000.0,13616.0,0.0
,,136220000.0,13622.0,0.0
,,136270000.0,13627.0,0.0
,,136320000.0,13632.0,0.0
,,136370000.0,13637.0,0.0
,,136420000.0,13642.0,0.0
,,136470000.0,13647.0,0.0
,,136530000.0,13653.0,0.0
,,136580000.0,13658.0,0.0
,,136630000.0,13663.0,0.0
,,136680000.0,13668.0,0.0
,,136730000.0,13673.0,0.0
,,136850000.0,13685.0,0.0
,,136920000.0,13692.0,0.0
,,136970000.0,13697.0,0.0
,,137020000.0,13702.0,0.0
,,137070000.0,13707.0,0.0
,,137120000.0,13712.0,0.0
,,137180000.0,13718.0,0.0
,,137230000.0,13723.0,0.0
,,137280000.0,13728.0,0.0
,,137330000.0,13733.0,0.0
,,137380000.0,13738.0,0.0
,,137430000.0,13743.0,0.0
,,137490000.0,13749.0,0.0
,,137540000.0,13754.0,0.0
,,137590000.0,13759.0,0.0
,,137640000.0,13764.0,0.0
,,137690000.0,13769.0,0.0
,,137750000.0,13775.0,0.0
,,137800000.0,13780.0,0.0
,,137850000.0,13785.0,0.0
,,137900000.0,13790.0,0.0
,,137950000.0,13795.0,0.0
,,138010000.0,13801.0,0.0
,,138060000.0,13806.0,0.0
,,138110000.0,13811.0,0.0
,,138160000.0,13816.0,0.0
,,138210000.0,13821.0,0.0
,,138270000.0,13827.0,0.0
,,138320000.0,13832.0,0.0
,,138370000.0,13837.0,0.0
,,138420000.0,13842.0,0.0
,,138470000.0,13847.0,0.0
,,138520000.0,13852.0,0.0
,,138580000.0,13858.0,0.0
,,138630000.0,13863.0,0.0
,,138680000.0,13868.0,0.0
,,138730000.0,13873.0,0.0
,,138780000.0,13878.0,0.0
,,138840000.0,13884.0,0.0
,,138960000.0,13896.0,0.0
,,139010000.0,13901.0,0.0
,,139070000.0,13907.0,0.0
,,139120000.0,13912.0,0.0
,,139170000.0,13917.0,0.0
,,139220000.0,13922.0,0.0
,,139270000.0,13927.0,0.0
,,139320000.0,13932.0,0.0
,,139380000.0,13938.0,0.0
,,139430000.0,13943.0,0.0
,,139480000.0,13948.0,0.0
,,139530000.0,13953.0,0.0
,,139580000.0,13958.0,0.0
,,139640000.0,13964.0,0.0
,,139690000.0,13969.0,0.0
,,139740000.0,13974.0,0.0
,,139790000.0,13979.0,0.0
,,139840000.0,13984.0,0.0
,,139890000.0,13989.0,0.0
,,139940000.0,13994.0,0.0
,,139990000.0,13999.0,0.0
,,140050000.0,14005.0,0.0
,,140100000.0,14010.0,0.0
,,140150000.0,14015.0,0.0
,,140200000.0,14020.0,0.0
,,140250000.0,14025.0,0.0
,,140300000.0,14030.0,0.0
,,140360000.0,14036.0,0.0
,,140410000.0,14041.0,0.0
,,140460000.0,14046.0,0.0
,,140510000.0,14051.0,0.0
,,140570000.0,14057.0,0.0
,,140620000.0,14062.0,0.0
,,140670000.0,14067.0,0.0
,,140720000.0,14072.0,0.0
,,140770000.0,14077.0,0.0
,,140820000.0,14082.0,0.0
,,140880000.0,14088.0,0.0
,,140930000.0,14093.0,0.0
,,141050000.0,14105.0,0.0
,,141100000.0,14110.0,0.0
,,141150000.0,14115.0,0.0
,,141200000.0,14120.0,0.0
,,141260000.0,14126.0,0.0
,,141310000.0,14131.0,0.0
,,141360000.0,14136.0,0.0
,,141410000.0,14141.0,0.0
,,141470000.0,14147.0,0.0
,,141520000.0,14152.0,0.0
,,141570000.0,14157.0,0.0
,,141630000.0,14163.0,0.0
,,141680000.0,14168.0,0.0
,,141730000.0,14173.0,0.0
,,141780000.0,14178.0,0.0
,,141830000.0,14183.0,0.0
,,141880000.0,14188.0,0.0
,,141930000.0,14193.0,0.0
,,141990000.0,14199.0,0.0
,,142040000.0,14204.0,0.0
,,142090000.0,14209.0,0.0
,,142140000.0,14214.0,0.0
,,142200000.0,14220.0,0.0
,,142250000.0,14225.0,0.0
,,142300000.0,14230.0,0.0
,,142350000.0,14235.0,0.0
,,142410000.0,14241.0,0.0
,,142460000.0,14246.0,0.0
,,142510000.0,14251.0,0.0
,,142570000.0,14257.0,0.0
,,142620000.0,14262.0,0.0
,,142670000.0,14267.0,0.0
,,142720000.0,14272.0,0.0
,,142770000.0,14277.0,0.0
,,142830000.0,14283.0,0.0
,,142880000.0,14288.0,0.0
,,142930000.0,14293.0,0.0
,,142980000.0,14298.0,0.0
,,143070000.0,14307.0,0.0
,,143170000.0,14317.0,0.0
,,143220000.0,14322.0,0.0
,,143270000.0,14327.0,0.0
,,143330000.0,14333.0,0.0
,,143380000.0,14338.0,0.0
,,143430000.0,14343.0,0.0
,,143480000.0,14348.0,0.0
,,143530000.0,14353.0,0.0
,,143580000.0,14358.0,0.0
,,143640000.0,14364.0,0.0
,,143690000.0,14369.0,0.0
,,143740000.0,14374.0,0.0
,,143800000.0,14380.0,0.0
,,143850000.0,14385.0,0.0
,,143900000.0,14390.0,0.0
,,143950000.0,14395.0,0.0
,,144000000.0,14400.0,0.0
,,144050000.0,14405.0,0.0
,,144110000.0,14411.0,0.0
,,144160000.0,14416.0,0.0
,,144210000.0,14421.0,0.0
,,144260000.0,14426.0,0.0
,,144310000.0,14431.0,0.0
,,144360000.0,14436.0,0.0
,,144420000.0,14442.0,0.0
,,144470000.0,14447.0,0.0
,,144520000.0,14452.0,0.0
,,144570000.0,14457.0,0.0
,,144620000.0,14462.0,0.0
,,144680000.0,14468.0,0.0
,,144730000.0,14473.0,0.0
,,144780000.0,14478.0,0.0
,,144830000.0,14483.0,0.0
,,144890000.0,14489.0,0.0
,,144940000.0,14494.0,0.0
,,144990000.0,14499.0,0.0
,,145040000.0,14504.0,0.0
,,145100000.0,14510.0,0.0
,,145190000.0,14519.0,0.0
,,145260000.0,14526.0,0.0
,,145320000.0,14532.0,0.0
,,145370000.0,14537.0,0.0
,,145420000.0,14542.0,0.0
,,145470000.0,14547.0,0.0
,,145520000.0,14552.0,0.0
,,145570000.0,14557.0,0.0
,,145630000.0,14563.0,0.0
,,145680000.0,14568.0,0.0
,,145730000.0,14573.0,0.0
,,145780000.0,14578.0,0.0
,,145830000.0,14583.0,0.0
,,145880000.0,14588.0,0.0
,,145940000.0,14594.0,0.0
,,145990000.0,14599.0,0.0
,,146040000.0,14604.0,0.0
,,146090000.0,14609.0,0.0
,,146150000.0,14615.0,0.0
,,146200000.0,14620.0,0.0
,,146250000.0,14625.0,0.0
,,146300000.0,14630.0,0.0
,,146350000.0,14635.0,0.0
,,146400000.0,14640.0,0.0
,,146460000.0,14646.0,4.0
,,146520000.0,14652.0,1.0
,,146580000.0,14658.0,2.0
,,146640000.0,14664.0,0.0
,,146710000.0,14671.0,3.0
,,146770000.0,14677.0,1.0
,,146830000.0,14683.0,3.0
,,146900000.0,14690.0,2.0
,,146960000.0,14696.0,5.0
,,147020000.0,14702.0,3.0
,,147090000.0,14709.0,1.0
,,147140000.0,14714.0,0.0
,,147250000.0,14725.0,0.0
,,147360000.0,14736.0,0.0
,,147420000.0,14742.0,1.0
,,147480000.0,14748.0,0.0
,,147540000.0,14754.0,1.0
,,147600000.0,14760.0,1.0
,,147670000.0,14767.0,2.0
,,147730000.0,14773.0,5.0
,,147790000.0,14779.0,3.0
,,147850000.0,14785.0,0.0
,,147910000.0,14791.0,5.0
,,147970000.0,14797.0,1.0
,,148030000.0,14803.0,2.0
,,148090000.0,14809.0,1.0
,,148150000.0,14815.0,2.0
,,148210000.0,14821.0,1.0
,,148270000.0,14827.0,2.0
,,148330000.0,14833.0,1.0
,,148390000.0,14839.0,0.0
,,148450000.0,14845.0,1.0
,,148510000.0,14851.0,2.0
,,148570000.0,14857.0,0.0
,,148630000.0,14863.0,2.0
,,148720000.0,14872.0,0.0
,,148780000.0,14878.0,0.0
,,148830000.0,14883.0,1.0
,,148930000.0,14893.0,3.0
,,149030000.0,14903.0,1.0
,,149080000.0,14908.0,0.0
,,149140000.0,14914.0,0.0
,,149190000.0,14919.0,1.0
,,149240000.0,14924.0,0.0
,,149290000.0,14929.0,0.0
,,149420000.0,14942.0,0.0
,,149470000.0,14947.0,0.0
,,149520000.0,14952.0,0.0
,,149570000.0,14957.0,0.0
,,149620000.0,14962.0,0.0
,,149670000.0,14967.0,0.0
,,149730000.0,14973.0,0.0
,,149780000.0,14978.0,0.0
,,149830000.0,14983.0,0.0
,,149880000.0,14988.0,0.0
,,149930000.0,14993.0,0.0
,,149980000.0,14998.0,0.0
,,150040000.0,15004.0,0.0
,,150090000.0,15009.0,0.0
,,150140000.0,15014.0,0.0
,,150190000.0,15019.0,0.0
,,150240000.0,15024.0,0.0
,,150290000.0,15029.0,0.0
,,150350000.0,15035.0,0.0
,,150400000.0,15040.0,0.0
,,150450000.0,15045.0,0.0
,,150500000.0,15050.0,0.0
,,150550000.0,15055.0,0.0
,,150600000.0,15060.0,0.0
,,150660000.0,15066.0,0.0
,,150710000.0,15071.0,0.0
,,150760000.0,15076.0,0.0
,,150810000.0,15081.0,0.0
,,150860000.0,15086.0,0.0
,,150910000.0,15091.0,0.0
,,150970000.0,15097.0,0.0
,,151020000.0,15102.0,0.0
,,151070000.0,15107.0,0.0
,,151120000.0,15112.0,0.0
,,151180000.0,15118.0,0.0
,,151230000.0,15123.0,0.0
,,151290000.0,15129.0,0.0
,,151340000.0,15134.0,0.0
,,151410000.0,15141.0,0.0
,,151520000.0,15152.0,0.0
,,151570000.0,15157.0,0.0
,,151620000.0,15162.0,0.0
,,151680000.0,15168.0,0.0
,,151730000.0,15173.0,0.0
,,151780000.0,15178.0,0.0
,,151830000.0,15183.0,0.0
,,151880000.0,15188.0,0.0
,,151930000.0,15193.0,0.0
,,151990000.0,15199.0,0.0
,,152040000.0,15204.0,0.0
,,152090000.0,15209.0,0.0
,,152140000.0,15214.0,0.0
,,152190000.0,15219.0,0.0
,,152250000.0,15225.0,0.0
,,152300000.0,15230.0,0.0
,,152350000.0,15235.0,0.0
,,152400000.0,15240.0,0.0
,,152450000.0,15245.0,0.0
,,152510000.0,15251.0,0.0
,,152560000.0,15256.0,0.0
,,152610000.0,15261.0,0.0
,,152660000.0,15266.0,0.0
,,152710000.0,15271.0,0.0
,,152770000.0,15277.0,0.0
,,152820000.0,15282.0,0.0
,,152870000.0,15287.0,0.0
,,152920000.0,15292.0,0.0
,,152970000.0,15297.0,0.0
,,153020000.0,15302.0,0.0
,,153080000.0,15308.0,0.0
,,153130000.0,15313.0,0.0
,,153180000.0,15318.0,0.0
,,153230000.0,15323.0,0.0
,,153290000.0,15329.0,0.0
,,153340000.0,15334.0,0.0
,,153390000.0,15339.0,0.0
,,153440000.0,15344.0,0.0
,,153560000.0,15356.0,0.0
,,153610000.0,15361.0,0.0
,,153660000.0,15366.0,0.0
,,153720000.0,15372.0,0.0
,,153770000.0,15377.0,0.0
,,153820000.0,15382.0,0.0
,,153870000.0,15387.0,0.0
,,153920000.0,15392.0,0.0
,,153980000.0,15398.0,0.0
,,154030000.0,15403.0,0.0
,,154080000.0,15408.0,0.0
,,154130000.0,15413.0,0.0
,,154190000.0,15419.0,0.0
,,154240000.0,15424.0,0.0
,,154290000.0,15429.0,0.0
,,154340000.0,15434.0,0.0
,,154390000.0,15439.0,0.0
,,154440000.0,15444.0,0.0
,,154500000.0,15450.0,0.0
,,154550000.0,15455.0,0.0
,,154600000.0,15460.0,0.0
,,154650000.0,15465.0,0.0
,,154700000.0,15470.0,0.0
,,154750000.0,15475.0,0.0
,,154800000.0,15480.0,0.0
,,154860000.0,15486.0,0.0
,,154910000.0,15491.0,0.0
,,154960000.0,15496.0,0.0
,,155010000.0,15501.0,0.0
,,155060000.0,15506.0,0.0
,,155120000.0,15512.0,0.0
,,155170000.0,15517.0,0.0
,,155220000.0,15522.0,0.0
,,155270000.0,15527.0,0.0
,,155320000.0,15532.0,0.0
,,155380000.0,15538.0,0.0
,,155430000.0,15543.0,0.0
,,155480000.0,15548.0,0.0
,,155530000.0,15553.0,0.0
,,155580000.0,15558.0,0.0
,,155640000.0,15564.0,0.0
,,155700000.0,15570.0,0.0
,,155820000.0,15582.0,0.0
,,155870000.0,15587.0,0.0
,,155920000.0,15592.0,0.0
,,155970000.0,15597.0,0.0
,,156030000.0,15603.0,0.0
,,156080000.0,15608.0,0.0
,,156130000.0,15613.0,0.0
,,156180000.0,15618.0,0.0
,,156230000.0,15623.0,0.0
,,156280000.0,15628.0,0.0
,,156340000.0,15634.0,0.0
,,156390000.0,15639.0,0.0
,,156440000.0,15644.0,0.0
,,156490000.0,15649.0,0.0
,,156540000.0,15654.0,0.0
,,156600000.0,15660.0,0.0
,,156650000.0,15665.0,0.0
,,156700000.0,15670.0,0.0
,,156750000.0,15675.0,0.0
,,156800000.0,15680.0,0.0
,,156870000.0,15687.0,0.0
,,156920000.0,15692.0,0.0
,,156970000.0,15697.0,0.0
,,157020000.0,15702.0,0.0
,,157080000.0,15708.0,0.0
,,157130000.0,15713.0,0.0
,,157180000.0,15718.0,0.0
,,157330000.0,15733.0,0.0
,,157400000.0,15740.0,0.0
,,157450000.0,15745.0,0.0
,,157510000.0,15751.0,0.0
,,157560000.0,15756.0,0.0
,,157620000.0,15762.0,2.0
,,157690000.0,15769.0,4.0
,,157760000.0,15776.0,4.0
,,157830000.0,15783.0,5.0
,,157890000.0,15789.0,3.0
,,157950000.0,15795.0,2.0
,,158010000.0,15801.0,2.0
,,158060000.0,15806.0,2.0
,,158110000.0,15811.0,2.0
,,158170000.0,15817.0,1.0
,,158220000.0,15822.0,0.0
,,158270000.0,15827.0,0.0
,,158330000.0,15833.0,0.0
,,158380000.0,15838.0,0.0
,,158430000.0,15843.0,0.0
,,158520000.0,15852.0,0.0
,,158570000.0,15857.0,0.0
,,158620000.0,15862.0,0.0
,,158670000.0,15867.0,0.0
,,158720000.0,15872.0,0.0
,,158770000.0,15877.0,0.0
,,158820000.0,15882.0,0.0
,,158870000.0,15887.0,0.0
,,158920000.0,15892.0,0.0
,,158970000.0,15897.0,0.0
,,159030000.0,15903.0,0.0
,,159080000.0,15908.0,0.0
,,159130000.0,15913.0,0.0
,,159180000.0,15918.0,0.0
,,159230000.0,15923.0,0.0
,,159280000.0,15928.0,0.0
,,159330000.0,15933.0,0.0
,,159380000.0,15938.0,0.0
,,159430000.0,15943.0,0.0
,,159480000.0,15948.0,0.0
,,159530000.0,15953.0,0.0
,,159580000.0,15958.0,0.0
,,159630000.0,15963.0,0.0
,,159680000.0,15968.0,0.0
,,159730000.0,15973.0,0.0
,,159790000.0,15979.0,0.0
,,159840000.0,15984.0,0.0
,,159890000.0,15989.0,0.0
,,159940000.0,15994.0,0.0
,,159990000.0,15999.0,0.0
,,160040000.0,16004.0,0.0
,,160150000.0,16015.0,0.0
,,160220000.0,16022.0,0.0
,,160270000.0,16027.0,0.0
,,160320000.0,16032.0,0.0
,,160370000.0,16037.0,0.0
,,160420000.0,16042.0,0.0
,,160470000.0,16047.0,0.0
,,160520000.0,16052.0,0.0
,,160570000.0,16057.0,0.0
,,160620000.0,16062.0,0.0
,,160670000.0,16067.0,0.0
,,160720000.0,16072.0,0.0
,,160780000.0,16078.0,0.0
,,160830000.0,16083.0,0.0
,,160880000.0,16088.0,0.0
,,160930000.0,16093.0,0.0
,,160980000.0,16098.0,0.0
,,161030000.0,16103.0,0.0
,,161090000.0,16109.0,0.0
,,161140000.0,16114.0,0.0
,,161190000.0,16119.0,0.0
,,161240000.0,16124.0,0.0
,,161290000.0,16129.0,0.0
,,161340000.0,16134.0,0.0
,,161390000.0,16139.0,0.0
,,161440000.0,16144.0,0.0
,,161490000.0,16149.0,0.0
,,161540000.0,16154.0,0.0
,,161590000.0,16159.0,0.0
,,161640000.0,16164.0,0.0
,,161690000.0,16169.0,0.0
,,161740000.0,16174.0,0.0
,,161790000.0,16179.0,0.0
,,161840000.0,16184.0,0.0
,,161890000.0,16189.0,0.0
,,161950000.0,16195.0,0.0
,,162000000.0,16200.0,0.0
,,162050000.0,16205.0,0.0
,,162100000.0,16210.0,0.0
,,162150000.0,16215.0,0.0
,,162270000.0,16227.0,0.0
,,162320000.0,16232.0,0.0
,,162380000.0,16238.0,0.0
,,162430000.0,16243.0,0.0
,,162480000.0,16248.0,0.0
,,162530000.0,16253.0,0.0
,,162580000.0,16258.0,0.0
,,162630000.0,16263.0,0.0
,,162680000.0,16268.0,0.0
,,162730000.0,16273.0,0.0
,,162780000.0,16278.0,0.0
,,162830000.0,16283.0,0.0
,,162880000.0,16288.0,0.0
,,162930000.0,16293.0,0.0
,,162980000.0,16298.0,0.0
,,163030000.0,16303.0,0.0
,,163090000.0,16309.0,0.0
,,163140000.0,16314.0,0.0
,,163190000.0,16319.0,0.0
,,163240000.0,16324.0,0.0
,,163290000.0,16329.0,0.0
,,163340000.0,16334.0,0.0
,,163390000.0,16339.0,0.0
,,163440000.0,16344.0,0.0
,,163490000.0,16349.0,0.0
,,163540000.0,16354.0,0.0
,,163590000.0,16359.0,0.0
,,163640000.0,16364.0,0.0
,,163690000.0,16369.0,0.0
,,163740000.0,16374.0,0.0
,,163800000.0,16380.0,0.0
,,163850000.0,16385.0,0.0
,,163900000.0,16390.0,0.0
,,163950000.0,16395.0,0.0
,,164000000.0,16400.0,0.0
,,164050000.0,16405.0,0.0
,,164100000.0,16410.0,0.0
,,164150000.0,16415.0,0.0
,,164200000.0,16420.0,0.0
,,164280000.0,16428.0,0.0
,,164380000.0,16438.0,0.0
,,164430000.0,16443.0,0.0
,,164480000.0,16448.0,0.0
,,164530000.0,16453.0,0.0
,,164580000.0,16458.0,0.0
,,164630000.0,16463.0,0.0
,,164680000.0,16468.0,0.0
,,164730000.0,16473.0,0.0
,,164780000.0,16478.0,0.0
,,164840000.0,16484.0,0.0
,,164880000.0,16488.0,0.0
,,164930000.0,16493.0,0.0
,,164990000.0,16499.0,0.0
,,165040000.0,16504.0,0.0
,,165090000.0,16509.0,0.0
,,165140000.0,16514.0,0.0
,,165190000.0,16519.0,0.0
,,165240000.0,16524.0,0.0
,,165290000.0,16529.0,0.0
,,165350000.0,16535.0,0.0
,,165400000.0,16540.0,0.0
,,165450000.0,16545.0,0.0
,,165500000.0,16550.0,0.0
,,165590000.0,16559.0,1.0
,,165650000.0,16565.0,0.0
,,165730000.0,16573.0,0.0
,,165780000.0,16578.0,0.0
,,165840000.0,16584.0,1.0
,,165890000.0,16589.0,0.0
,,165940000.0,16594.0,0.0
,,165990000.0,16599.0,0.0
,,166050000.0,16605.0,0.0
,,166100000.0,16610.0,1.0
,,166160000.0,16616.0,2.0
,,166210000.0,16621.0,0.0
,,166260000.0,16626.0,0.0
,,166320000.0,16632.0,0.0
,,166450000.0,16645.0,0.0
,,166500000.0,16650.0,0.0
,,166560000.0,16656.0,0.0
,,166610000.0,16661.0,0.0
,,166660000.0,16666.0,0.0
,,166710000.0,16671.0,0.0
,,166770000.0,16677.0,0.0
,,166820000.0,16682.0,0.0
,,166870000.0,16687.0,1.0
,,166930000.0,16693.0,1.0
,,166980000.0,16698.0,1.0
,,167040000.0,16704.0,1.0
,,167090000.0,16709.0,1.0
,,167150000.0,16715.0,2.0
,,167250000.0,16725.0,0.0
,,167300000.0,16730.0,0.0
,,167350000.0,16735.0,0.0
,,167410000.0,16741.0,0.0
,,167460000.0,16746.0,0.0
,,167520000.0,16752.0,0.0
,,167580000.0,16758.0,0.0
,,167630000.0,16763.0,0.0
,,167680000.0,16768.0,0.0
,,167730000.0,16773.0,0.0
,,167780000.0,16778.0,0.0
,,167830000.0,16783.0,0.0
,,167880000.0,16788.0,0.0
,,167940000.0,16794.0,0.0
,,167990000.0,16799.0,0.0
,,168040000.0,16804.0,0.0
,,168090000.0,16809.0,0.0
,,168140000.0,16814.0,0.0
,,168190000.0,16819.0,0.0
,,168250000.0,16825.0,0.0
,,168300000.0,16830.0,0.0
,,168350000.0,16835.0,0.0
,,168400000.0,16840.0,0.0
,,168540000.0,16854.0,0.0
,,168590000.0,16859.0,0.0
,,168640000.0,16864.0,0.0
,,168690000.0,16869.0,0.0
,,168750000.0,16875.0,0.0
,,168800000.0,16880.0,0.0
,,168850000.0,16885.0,0.0
,,168900000.0,16890.0,0.0
,,168960000.0,16896.0,0.0
,,169010000.0,16901.0,0.0
,,169060000.0,16906.0,0.0
,,169110000.0,16911.0,0.0
,,169170000.0,16917.0,0.0
,,169220000.0,16922.0,0.0
,,169270000.0,16927.0,0.0
,,169320000.0,16932.0,0.0
,,169380000.0,16938.0,0.0
,,169430000.0,16943.0,0.0
,,169480000.0,16948.0,0.0
,,169530000.0,16953.0,0.0
,,169590000.0,16959.0,0.0
,,169640000.0,16964.0,0.0
,,169690000.0,16969.0,0.0
,,169740000.0,16974.0,0.0
,,169790000.0,16979.0,0.0
,,169850000.0,16985.0,0.0
,,169900000.0,16990.0,0.0
,,169950000.0,16995.0,0.0
,,170000000.0,17000.0,0.0
,,170050000.0,17005.0,0.0
,,170110000.0,17011.0,0.0
,,170160000.0,17016.0,0.0
,,170210000.0,17021.0,0.0
,,170260000.0,17026.0,0.0
,,170310000.0,17031.0,0.0
,,170370000.0,17037.0,0.0
,,170430000.0,17043.0,0.0
,,170480000.0,17048.0,0.0
,,170620000.0,17062.0,0.0
,,170670000.0,17067.0,0.0
,,170720000.0,17072.0,0.0
,,170770000.0,17077.0,0.0
,,170830000.0,17083.0,0.0
,,170880000.0,17088.0,0.0
,,170940000.0,17094.0,0.0
,,171000000.0,17100.0,0.0
,,171050000.0,17105.0,0.0
,,171100000.0,17110.0,0.0
,,171150000.0,17115.0,0.0
,,171210000.0,17121.0,0.0
,,171260000.0,17126.0,0.0
,,171310000.0,17131.0,0.0
,,171360000.0,17136.0,0.0
,,171410000.0,17141.0,0.0
,,171470000.0,17147.0,0.0
,,171520000.0,17152.0,0.0
,,171570000.0,17157.0,0.0
,,171620000.0,17162.0,0.0
,,171670000.0,17167.0,0.0
,,171730000.0,17173.0,0.0
,,171780000.0,17178.0,0.0
,,171830000.0,17183.0,0.0
,,171880000.0,17188.0,0.0
,,171930000.0,17193.0,0.0
,,171990000.0,17199.0,0.0
,,172040000.0,17204.0,0.0
,,172090000.0,17209.0,0.0
,,172140000.0,17214.0,0.0
,,172200000.0,17220.0,0.0
,,172250000.0,17225.0,0.0
,,172300000.0,17230.0,0.0
,,172350000.0,17235.0,0.0
,,172400000.0,17240.0,0.0
,,172460000.0,17246.0,0.0
,,172510000.0,17251.0,0.0
,,172560000.0,17256.0,0.0
,,172670000.0,17267.0,0.0
,,172740000.0,17274.0,0.0
,,172790000.0,17279.0,0.0
,,172840000.0,17284.0,0.0
,,172900000.0,17290.0,0.0
,,172950000.0,17295.0,0.0
,,173000000.0,17300.0,0.0
,,173050000.0,17305.0,0.0
,,173110000.0,17311.0,0.0
,,173160000.0,17316.0,0.0
,,173210000.0,17321.0,0.0
,,173260000.0,17326.0,0.0
,,173310000.0,17331.0,0.0
,,173370000.0,17337.0,0.0
,,173420000.0,17342.0,0.0
,,173470000.0,17347.0,0.0
,,173520000.0,17352.0,0.0
,,173570000.0,17357.0,0.0
,,173630000.0,17363.0,0.0
,,173680000.0,17368.0,0.0
,,173730000.0,17373.0,0.0
,,173780000.0,17378.0,0.0
,,173830000.0,17383.0,0.0
,,173880000.0,17388.0,0.0
,,173940000.0,17394.0,0.0
,,173990000.0,17399.0,0.0
,,174040000.0,17404.0,0.0
,,174090000.0,17409.0,0.0
,,174150000.0,17415.0,0.0
,,174200000.0,17420.0,0.0
,,174250000.0,17425.0,0.0
,,174300000.0,17430.0,0.0
,,174350000.0,17435.0,0.0
,,174410000.0,17441.0,0.0
,,174460000.0,17446.0,0.0
,,174510000.0,17451.0,0.0
,,174560000.0,17456.0,0.0
,,174620000.0,17462.0,0.0
,,174670000.0,17467.0,0.0
,,174800000.0,17480.0,0.0
,,174860000.0,17486.0,0.0
,,174910000.0,17491.0,0.0
,,174960000.0,17496.0,0.0
,,175010000.0,17501.0,0.0
,,175060000.0,17506.0,0.0
,,175120000.0,17512.0,0.0
,,175170000.0,17517.0,0.0
,,175220000.0,17522.0,0.0
,,175270000.0,17527.0,0.0
,,175320000.0,17532.0,0.0
,,175370000.0,17537.0,0.0
,,175430000.0,17543.0,0.0
,,175480000.0,17548.0,0.0
,,175530000.0,17553.0,0.0
,,175580000.0,17558.0,0.0
,,175640000.0,17564.0,0.0
,,175690000.0,17569.0,0.0
,,175740000.0,17574.0,0.0
,,175790000.0,17579.0,0.0
,,175840000.0,17584.0,0.0
,,175890000.0,17589.0,0.0
,,175950000.0,17595.0,0.0
,,176000000.0,17600.0,0.0
,,176050000.0,17605.0,0.0
,,176100000.0,17610.0,0.0
,,176150000.0,17615.0,0.0
,,176210000.0,17621.0,0.0
,,176260000.0,17626.0,0.0
,,176310000.0,17631.0,0.0
,,176360000.0,17636.0,0.0
,,176410000.0,17641.0,0.0
,,176460000.0,17646.0,0.0
,,176520000.0,17652.0,0.0
,,176570000.0,17657.0,0.0
,,176620000.0,17662.0,0.0
,,176670000.0,17667.0,0.0
,,176720000.0,17672.0,0.0
,,176840000.0,17684.0,0.0
,,176910000.0,17691.0,0.0
,,176970000.0,17697.0,0.0
,,177020000.0,17702.0,0.0
,,177070000.0,17707.0,0.0
,,177120000.0,17712.0,0.0
,,177170000.0,17717.0,0.0
,,177220000.0,17722.0,0.0
,,177280000.0,17728.0,0.0
,,177330000.0,17733.0,0.0
,,177380000.0,17738.0,0.0
,,177430000.0,17743.0,0.0
,,177490000.0,17749.0,0.0
,,177540000.0,17754.0,0.0
,,177590000.0,17759.0,0.0
,,177640000.0,17764.0,0.0
,,177690000.0,17769.0,0.0
,,177740000.0,17774.0,0.0
,,177800000.0,17780.0,0.0
,,177850000.0,17785.0,0.0
,,177900000.0,17790.0,0.0
,,177950000.0,17795.0,0.0
,,178000000.0,17800.0,0.0
,,178050000.0,17805.0,0.0
,,178110000.0,17811.0,0.0
,,178160000.0,17816.0,0.0
,,178210000.0,17821.0,0.0
,,178260000.0,17826.0,0.0
,,178310000.0,17831.0,0.0
,,178370000.0,17837.0,0.0
,,178420000.0,17842.0,0.0
,,178470000.0,17847.0,0.0
,,178520000.0,17852.0,0.0
,,178580000.0,17858.0,0.0
,,178630000.0,17863.0,0.0
,,178680000.0,17868.0,0.0
,,178730000.0,17873.0,0.0
,,178780000.0,17878.0,0.0
,,178840000.0,17884.0,0.0
,,178970000.0,17897.0,0.0
,,179020000.0,17902.0,0.0
,,179070000.0,17907.0,0.0
,,179120000.0,17912.0,0.0
,,179170000.0,17917.0,0.0
,,179230000.0,17923.0,0.0
,,179280000.0,17928.0,0.0
,,179330000.0,17933.0,0.0
,,179380000.0,17938.0,0.0
,,179430000.0,17943.0,0.0
,,179490000.0,17949.0,0.0
,,179540000.0,17954.0,0.0
,,179590000.0,17959.0,0.0
,,179640000.0,17964.0,0.0
,,179690000.0,17969.0,0.0
,,179750000.0,17975.0,0.0
,,179800000.0,17980.0,0.0
,,179850000.0,17985.0,0.0
,,179900000.0,17990.0,0.0
,,179960000.0,17996.0,0.0
,,180010000.0,18001.0,0.0
,,180060000.0,18006.0,0.0
,,180110000.0,18011.0,0.0
,,180170000.0,18017.0,0.0
,,180220000.0,18022.0,0.0
,,180270000.0,18027.0,0.0
,,180320000.0,18032.0,0.0
,,180370000.0,18037.0,0.0
,,180430000.0,18043.0,0.0
,,180480000.0,18048.0,0.0
,,180530000.0,18053.0,0.0
,,180580000.0,18058.0,0.0
,,180640000.0,18064.0,0.0
,,180690000.0,18069.0,0.0
,,180740000.0,18074.0,0.0
,,180790000.0,18079.0,0.0
,,180850000.0,18085.0,0.0
,,180900000.0,18090.0,0.0
,,180970000.0,18097.0,0.0
,,181070000.0,18107.0,0.0
,,181120000.0,18112.0,0.0
,,181170000.0,18117.0,0.0
,,181230000.0,18123.0,0.0
,,181280000.0,18128.0,0.0
,,181330000.0,18133.0,0.0
,,181380000.0,18138.0,0.0
,,181430000.0,18143.0,0.0
,,181490000.0,18149.0,0.0
,,181540000.0,18154.0,0.0
,,181590000.0,18159.0,0.0
,,181640000.0,18164.0,0.0
,,181690000.0,18169.0,0.0
,,181750000.0,18175.0,0.0
,,181800000.0,18180.0,0.0
,,181850000.0,18185.0,0.0
,,181900000.0,18190.0,0.0
,,181950000.0,18195.0,0.0
,,182000000.0,18200.0,0.0
,,182060000.0,18206.0,0.0
,,182110000.0,18211.0,0.0
,,182160000.0,18216.0,0.0
,,182210000.0,18221.0,0.0
,,182270000.0,18227.0,0.0
,,182320000.0,18232.0,0.0
,,182370000.0,18237.0,0.0
,,182420000.0,18242.0,0.0
,,182470000.0,18247.0,0.0
,,182530000.0,18253.0,0.0
,,182580000.0,18258.0,0.0
,,182630000.0,18263.0,0.0
,,182680000.0,18268.0,0.0
,,182730000.0,18273.0,0.0
,,182790000.0,18279.0,0.0
,,182840000.0,18284.0,0.0
,,182890000.0,18289.0,0.0
,,182940000.0,18294.0,0.0
,,182990000.0,18299.0,0.0
,,183080000.0,18308.0,0.0
,,183170000.0,18317.0,0.0
,,183220000.0,18322.0,0.0
,,183280000.0,18328.0,3.0
,,183340000.0,18334.0,0.0
,,183390000.0,18339.0,0.0
,,183440000.0,18344.0,0.0
,,183500000.0,18350.0,0.0
,,183550000.0,18355.0,0.0
,,183600000.0,18360.0,0.0
,,183650000.0,18365.0,0.0
,,183700000.0,18370.0,0.0
,,183760000.0,18376.0,0.0
,,183810000.0,18381.0,0.0
,,183860000.0,18386.0,0.0
,,183910000.0,18391.0,0.0
,,183960000.0,18396.0,0.0
,,184020000.0,18402.0,0.0
,,184070000.0,18407.0,0.0
,,184120000.0,18412.0,0.0
,,184170000.0,18417.0,0.0
,,184230000.0,18423.0,0.0
,,184280000.0,18428.0,0.0
,,184330000.0,18433.0,0.0
,,184380000.0,18438.0,0.0
,,184430000.0,18443.0,0.0
,,184480000.0,18448.0,0.0
,,184540000.0,18454.0,0.0
,,184590000.0,18459.0,0.0
,,184640000.0,18464.0,0.0
,,184690000.0,18469.0,0.0
,,184750000.0,18475.0,0.0
,,184800000.0,18480.0,0.0
,,184850000.0,18485.0,0.0
,,184900000.0,18490.0,0.0
,,184950000.0,18495.0,0.0
,,185000000.0,18500.0,0.0
,,185060000.0,18506.0,0.0
,,185110000.0,18511.0,0.0
,,185240000.0,18524.0,0.0
,,185290000.0,18529.0,0.0
,,185340000.0,18534.0,0.0
,,185390000.0,18539.0,0.0
,,185450000.0,18545.0,0.0
,,185500000.0,18550.0,0.0
,,185550000.0,18555.0,0.0
,,185600000.0,18560.0,0.0
,,185650000.0,18565.0,0.0
,,185700000.0,18570.0,0.0
,,185760000.0,18576.0,0.0
,,185810000.0,18581.0,0.0
,,185860000.0,18586.0,0.0
,,185910000.0,18591.0,0.0
,,185970000.0,18597.0,0.0
,,186020000.0,18602.0,0.0
,,186070000.0,18607.0,0.0
,,186120000.0,18612.0,0.0
,,186180000.0,18618.0,0.0
,,186230000.0,18623.0,0.0
,,186280000.0,18628.0,0.0
,,186330000.0,18633.0,0.0
,,186380000.0,18638.0,0.0
,,186440000.0,18644.0,0.0
,,186490000.0,18649.0,0.0
,,186540000.0,18654.0,0.0
,,186590000.0,18659.0,0.0
,,186640000.0,18664.0,0.0
,,186690000.0,18669.0,0.0
,,186750000.0,18675.0,0.0
,,186800000.0,18680.0,0.0
,,186850000.0,18685.0,0.0
,,186900000.0,18690.0,0.0
,,186960000.0,18696.0,0.0
,,187010000.0,18701.0,0.0
,,187060000.0,18706.0,0.0
,,187110000.0,18711.0,0.0
,,187160000.0,18716.0,0.0
,,187230000.0,18723.0,0.0
,,187340000.0,18734.0,0.0
,,187390000.0,18739.0,0.0
,,187440000.0,18744.0,0.0
,,187490000.0,18749.0,0.0
,,187550000.0,18755.0,0.0
,,187600000.0,18760.0,0.0
,,187650000.0,18765.0,0.0
,,187700000.0,18770.0,0.0
,,187750000.0,18775.0,0.0
,,187810000.0,18781.0,0.0
,,187860000.0,18786.0,0.0
,,187910000.0,18791.0,0.0
,,187960000.0,18796.0,0.0
,,188010000.0,18801.0,0.0
,,188070000.0,18807.0,0.0
,,188120000.0,18812.0,0.0
,,188170000.0,18817.0,0.0
,,188220000.0,18822.0,0.0
,,188270000.0,18827.0,0.0
,,188320000.0,18832.0,0.0
,,188370000.0,18837.0,0.0
,,188430000.0,18843.0,0.0
,,188480000.0,18848.0,0.0
,,188530000.0,18853.0,0.0
,,188580000.0,18858.0,0.0
,,188640000.0,18864.0,0.0
,,188690000.0,18869.0,0.0
,,188740000.0,18874.0,0.0
,,188790000.0,18879.0,0.0
,,188850000.0,18885.0,0.0
,,188900000.0,18890.0,0.0
,,188950000.0,18895.0,0.0
,,189000000.0,18900.0,0.0
,,189050000.0,18905.0,1.0
,,189110000.0,18911.0,0.0
,,189160000.0,18916.0,0.0
,,189210000.0,18921.0,0.0
,,189260000.0,18926.0,0.0
,,189380000.0,18938.0,0.0
,,189440000.0,18944.0,0.0
,,189500000.0,18950.0,0.0
,,189550000.0,18955.0,0.0
,,189600000.0,18960.0,0.0
,,189660000.0,18966.0,0.0
,,189710000.0,18971.0,0.0
,,189760000.0,18976.0,0.0
,,189810000.0,18981.0,0.0
,,189860000.0,18986.0,0.0
,,189920000.0,18992.0,0.0
,,189970000.0,18997.0,0.0
,,190020000.0,19002.0,0.0
,,190070000.0,19007.0,0.0
,,190120000.0,19012.0,0.0
,,190170000.0,19017.0,0.0
,,190230000.0,19023.0,0.0
,,190280000.0,19028.0,0.0
,,190330000.0,19033.0,0.0
,,190380000.0,19038.0,0.0
,,190430000.0,19043.0,0.0
,,190480000.0,19048.0,0.0
,,190530000.0,19053.0,0.0
,,190590000.0,19059.0,0.0
,,190640000.0,19064.0,0.0
,,190690000.0,19069.0,0.0
,,190740000.0,19074.0,0.0
,,190800000.0,19080.0,0.0
,,190850000.0,19085.0,0.0
,,190900000.0,19090.0,0.0
,,190950000.0,19095.0,0.0
,,191000000.0,19100.0,0.0
,,191060000.0,19106.0,0.0
,,191110000.0,19111.0,0.0
,,191160000.0,19116.0,0.0
,,191210000.0,19121.0,0.0
,,191260000.0,19126.0,0.0
,,191320000.0,19132.0,0.0
,,191370000.0,19137.0,0.0
,,191500000.0,19150.0,0.0
,,191550000.0,19155.0,0.0
,,191600000.0,19160.0,0.0
,,191650000.0,19165.0,0.0
,,191700000.0,19170.0,0.0
,,191760000.0,19176.0,0.0
,,191810000.0,19181.0,0.0
,,191860000.0,19186.0,0.0
,,191910000.0,19191.0,0.0
,,191970000.0,19197.0,0.0
,,192020000.0,19202.0,0.0
,,192070000.0,19207.0,0.0
,,192120000.0,19212.0,0.0
,,192170000.0,19217.0,0.0
,,192220000.0,19222.0,0.0
,,192270000.0,19227.0,0.0
,,192330000.0,19233.0,0.0
,,192380000.0,19238.0,0.0
,,192430000.0,19243.0,0.0
,,192480000.0,19248.0,0.0
,,192540000.0,19254.0,0.0
,,192590000.0,19259.0,0.0
,,192640000.0,19264.0,0.0
,,192690000.0,19269.0,0.0
,,192750000.0,19275.0,0.0
,,192800000.0,19280.0,0.0
,,192850000.0,19285.0,0.0
,,192900000.0,19290.0,0.0
,,192950000.0,19295.0,0.0
,,193000000.0,19300.0,0.0
,,193050000.0,19305.0,0.0
,,193110000.0,19311.0,0.0
,,193160000.0,19316.0,0.0
,,193210000.0,19321.0,0.0
,,193260000.0,19326.0,0.0
,,193320000.0,19332.0,0.0
,,193370000.0,19337.0,0.0
,,193420000.0,19342.0,0.0
,,193470000.0,19347.0,0.0
,,193590000.0,19359.0,0.0
,,193640000.0,19364.0,0.0
,,193690000.0,19369.0,0.0
,,193740000.0,19374.0,0.0
,,193790000.0,19379.0,0.0
,,193850000.0,19385.0,0.0
,,193900000.0,19390.0,0.0
,,193950000.0,19395.0,0.0
,,194000000.0,19400.0,0.0
,,194050000.0,19405.0,0.0
,,194100000.0,19410.0,0.0
,,194160000.0,19416.0,0.0
,,194210000.0,19421.0,0.0
,,194260000.0,19426.0,0.0
,,194310000.0,19431.0,0.0
,,194360000.0,19436.0,0.0
,,194410000.0,19441.0,0.0
,,194470000.0,19447.0,0.0
,,194520000.0,19452.0,0.0
,,194570000.0,19457.0,0.0
,,194620000.0,19462.0,0.0
,,194670000.0,19467.0,0.0
,,194730000.0,19473.0,0.0
,,194780000.0,19478.0,0.0
,,194830000.0,19483.0,0.0
,,194880000.0,19488.0,0.0
,,194930000.0,19493.0,0.0
,,194980000.0,19498.0,0.0
,,195040000.0,19504.0,0.0
,,195090000.0,19509.0,0.0
,,195140000.0,19514.0,0.0
,,195190000.0,19519.0,0.0
,,195240000.0,19524.0,0.0
,,195300000.0,19530.0,0.0
,,195350000.0,19535.0,0.0
,,195400000.0,19540.0,0.0
,,195450000.0,19545.0,0.0
,,195500000.0,19550.0,0.0
,,195550000.0,19555.0,0.0
,,195610000.0,19561.0,0.0
,,195660000.0,19566.0,0.0
,,195780000.0,19578.0,0.0
,,195830000.0,19583.0,0.0
,,195880000.0,19588.0,0.0
,,195940000.0,19594.0,0.0
,,195990000.0,19599.0,0.0
,,196040000.0,19604.0,0.0
,,196090000.0,19609.0,0.0
,,196210000.0,19621.0,0.0
,,196270000.0,19627.0,0.0
,,196330000.0,19633.0,0.0
,,196380000.0,19638.0,0.0
,,196490000.0,19649.0,1.0
,,196540000.0,19654.0,0.0
,,196590000.0,19659.0,0.0
,,196660000.0,19666.0,3.0
,,196730000.0,19673.0,2.0
,,196790000.0,19679.0,4.0
,,196860000.0,19686.0,4.0
,,196920000.0,19692.0,2.0
,,196990000.0,19699.0,4.0
,,197040000.0,19704.0,0.0
,,197090000.0,19709.0,1.0
,,197140000.0,19714.0,1.0
,,197200000.0,19720.0,0.0
,,197250000.0,19725.0,0.0
,,197330000.0,19733.0,0.0
,,197380000.0,19738.0,0.0
,,197440000.0,19744.0,0.0
,,197490000.0,19749.0,0.0
,,197540000.0,19754.0,0.0
,,197590000.0,19759.0,0.0
,,197650000.0,19765.0,0.0
,,197700000.0,19770.0,0.0
,,197750000.0,19775.0,0.0
,,197800000.0,19780.0,0.0
,,197860000.0,19786.0,0.0
,,197910000.0,19791.0,0.0
,,197960000.0,19796.0,0.0
,,198010000.0,19801.0,0.0
,,198060000.0,19806.0,0.0
,,198120000.0,19812.0,0.0
,,198170000.0,19817.0,0.0
,,198220000.0,19822.0,0.0
,,198270000.0,19827.0,0.0
,,198320000.0,19832.0,0.0
,,198370000.0,19837.0,0.0
,,198430000.0,19843.0,0.0
,,198480000.0,19848.0,0.0
,,198530000.0,19853.0,0.0
,,198580000.0,19858.0,0.0
,,198630000.0,19863.0,0.0
,,198680000.0,19868.0,0.0
,,198750000.0,19875.0,0.0
,,198800000.0,19880.0,0.0
,,198850000.0,19885.0,0.0
,,198900000.0,19890.0,0.0
,,198950000.0,19895.0,0.0
,,199010000.0,19901.0,0.0
,,199060000.0,19906.0,0.0
,,199110000.0,19911.0,0.0
,,199170000.0,19917.0,0.0
,,199230000.0,19923.0,0.0
,,199280000.0,19928.0,0.0
,,199330000.0,19933.0,0.0
,,199380000.0,19938.0,0.0
,,199440000.0,19944.0,0.0
,,199490000.0,19949.0,0.0
,,199540000.0,19954.0,0.0
,,199590000.0,19959.0,0.0
,,199650000.0,19965.0,0.0
,,199700000.0,19970.0,0.0
,,199750000.0,19975.0,0.0
,,199800000.0,19980.0,0.0
,,199850000.0,19985.0,0.0
,,199910000.0,19991.0,0.0
,,199960000.0,19996.0,0.0
,,200010000.0,20001.0,0.0
,,200060000.0,20006.0,0.0
,,200190000.0,20019.0,1.0
,,200240000.0,20024.0,0.0
,,200290000.0,20029.0,0.0
,,200340000.0,20034.0,0.0
,,200400000.0,20040.0,0.0
,,200450000.0,20045.0,0.0
,,200500000.0,20050.0,0.0
,,200550000.0,20055.0,0.0
,,200600000.0,20060.0,0.0
,,200650000.0,20065.0,0.0
,,200700000.0,20070.0,0.0
,,200760000.0,20076.0,0.0
,,200810000.0,20081.0,0.0
,,200860000.0,20086.0,0.0
,,200910000.0,20091.0,0.0
,,200970000.0,20097.0,0.0
,,201020000.0,20102.0,0.0
,,201070000.0,20107.0,0.0
,,201120000.0,20112.0,0.0
,,201170000.0,20117.0,0.0
,,201230000.0,20123.0,0.0
,,201280000.0,20128.0,0.0
,,201330000.0,20133.0,0.0
,,201380000.0,20138.0,0.0
,,201430000.0,20143.0,0.0
,,201480000.0,20148.0,0.0
,,201540000.0,20154.0,0.0
,,201590000.0,20159.0,0.0
,,201640000.0,20164.0,0.0
,,201690000.0,20169.0,0.0
,,201740000.0,20174.0,0.0
,,201800000.0,20180.0,0.0
,,201850000.0,20185.0,0.0
,,201900000.0,20190.0,0.0
,,201950000.0,20195.0,0.0
,,202010000.0,20201.0,0.0
,,202060000.0,20206.0,0.0
,,202110000.0,20211.0,0.0
,,202160000.0,20216.0,0.0
,,202280000.0,20228.0,0.0
,,202330000.0,20233.0,0.0
,,202380000.0,20238.0,0.0
,,202430000.0,20243.0,0.0
,,202480000.0,20248.0,0.0
,,202530000.0,20253.0,0.0
,,202590000.0,20259.0,0.0
,,202640000.0,20264.0,0.0
,,202690000.0,20269.0,0.0
,,202740000.0,20274.0,0.0
,,202790000.0,20279.0,0.0
,,202850000.0,20285.0,0.0
,,202900000.0,20290.0,0.0
,,202950000.0,20295.0,0.0
,,203000000.0,20300.0,0.0
,,203050000.0,20305.0,0.0
,,203100000.0,20310.0,0.0
,,203160000.0,20316.0,0.0
,,203210000.0,20321.0,0.0
,,203260000.0,20326.0,0.0
,,203310000.0,20331.0,0.0
,,203370000.0,20337.0,0.0
,,203420000.0,20342.0,0.0
,,203470000.0,20347.0,0.0
,,203520000.0,20352.0,0.0
,,203570000.0,20357.0,0.0
,,203620000.0,20362.0,0.0
,,203680000.0,20368.0,0.0
,,203730000.0,20373.0,0.0
,,203780000.0,20378.0,0.0
,,203830000.0,20383.0,0.0
,,203890000.0,20389.0,0.0
,,203940000.0,20394.0,0.0
,,203990000.0,20399.0,0.0
,,204040000.0,20404.0,0.0
,,204100000.0,20410.0,0.0
,,204150000.0,20415.0,0.0
,,204200000.0,20420.0,0.0
,,204290000.0,20429.0,0.0
,,204390000.0,20439.0,0.0
,,204440000.0,20444.0,0.0
,,204490000.0,20449.0,0.0
,,204540000.0,20454.0,0.0
,,204600000.0,20460.0,0.0
,,204650000.0,20465.0,0.0
,,204700000.0,20470.0,0.0
,,204750000.0,20475.0,0.0
,,204810000.0,20481.0,0.0
,,204860000.0,20486.0,0.0
,,204910000.0,20491.0,0.0
,,204960000.0,20496.0,0.0
,,205010000.0,20501.0,0.0
,,205060000.0,20506.0,0.0
,,205120000.0,20512.0,0.0
,,205170000.0,20517.0,0.0
,,205220000.0,20522.0,0.0
,,205270000.0,20527.0,0.0
,,205320000.0,20532.0,0.0
,,205370000.0,20537.0,0.0
,,205430000.0,20543.0,0.0
,,205480000.0,20548.0,0.0
,,205530000.0,20553.0,0.0
,,205580000.0,20558.0,0.0
,,205630000.0,20563.0,0.0
,,205690000.0,20569.0,0.0
,,205740000.0,20574.0,0.0
,,205790000.0,20579.0,0.0
,,205840000.0,20584.0,0.0
,,205890000.0,20589.0,0.0
,,205950000.0,20595.0,0.0
,,206000000.0,20600.0,0.0
,,206050000.0,20605.0,0.0
,,206100000.0,20610.0,0.0
,,206150000.0,20615.0,0.0
,,206210000.0,20621.0,0.0
,,206260000.0,20626.0,0.0
,,206310000.0,20631.0,0.0
,,206420000.0,20642.0,0.0
,,206480000.0,20648.0,0.0
,,206530000.0,20653.0,0.0
,,206580000.0,20658.0,0.0
,,206630000.0,20663.0,0.0
,,206690000.0,20669.0,0.0
,,206740000.0,20674.0,0.0
,,206790000.0,20679.0,0.0
,,206840000.0,20684.0,0.0
,,206890000.0,20689.0,0.0
,,206950000.0,20695.0,0.0
,,207000000.0,20700.0,0.0
,,207050000.0,20705.0,0.0
,,207100000.0,20710.0,0.0
,,207150000.0,20715.0,0.0
,,207210000.0,20721.0,1.0
,,207260000.0,20726.0,0.0
,,207310000.0,20731.0,0.0
,,207360000.0,20736.0,0.0
,,207420000.0,20742.0,0.0
,,207470000.0,20747.0,0.0
,,207520000.0,20752.0,0.0
,,207570000.0,20757.0,0.0
,,207630000.0,20763.0,0.0
,,207680000.0,20768.0,0.0
,,207730000.0,20773.0,0.0
,,207780000.0,20778.0,0.0
,,207830000.0,20783.0,0.0
,,207890000.0,20789.0,0.0
,,207940000.0,20794.0,0.0
,,207990000.0,20799.0,0.0
,,208040000.0,20804.0,0.0
,,208100000.0,20810.0,0.0
,,208150000.0,20815.0,0.0
,,208200000.0,20820.0,0.0
,,208250000.0,20825.0,0.0
,,208310000.0,20831.0,0.0
,,208360000.0,20836.0,0.0
,,208410000.0,20841.0,0.0
,,208540000.0,20854.0,0.0
,,208590000.0,20859.0,0.0
,,208640000.0,20864.0,0.0
,,208690000.0,20869.0,0.0
,,208750000.0,20875.0,0.0
,,208800000.0,20880.0,0.0
,,208850000.0,20885.0,0.0
,,208900000.0,20890.0,0.0
,,208960000.0,20896.0,0.0
,,209010000.0,20901.0,0.0
,,209060000.0,20906.0,0.0
,,209110000.0,20911.0,0.0
,,209160000.0,20916.0,0.0
,,209210000.0,20921.0,0.0
,,209270000.0,20927.0,0.0
,,209320000.0,20932.0,0.0
,,209370000.0,20937.0,0.0
,,209420000.0,20942.0,0.0
,,209480000.0,20948.0,0.0
,,209530000.0,20953.0,0.0
,,209580000.0,20958.0,0.0
,,209630000.0,20963.0,0.0
,,209690000.0,20969.0,0.0
,,209740000.0,20974.0,0.0
,,209790000.0,20979.0,0.0
,,209840000.0,20984.0,0.0
,,209890000.0,20989.0,0.0
,,209940000.0,20994.0,0.0
,,210000000.0,21000.0,0.0
,,210050000.0,21005.0,0.0
,,210100000.0,21010.0,0.0
,,210150000.0,21015.0,0.0
,,210200000.0,21020.0,0.0
,,210250000.0,21025.0,0.0
,,210310000.0,21031.0,0.0
,,210360000.0,21036.0,0.0
,,210410000.0,21041.0,0.0
,,210460000.0,21046.0,0.0
,,210540000.0,21054.0,0.0
,,210650000.0,21065.0,0.0
,,210700000.0,21070.0,0.0
,,210750000.0,21075.0,0.0
,,210800000.0,21080.0,0.0
,,210860000.0,21086.0,0.0
,,210910000.0,21091.0,0.0
,,210960000.0,21096.0,0.0
,,211010000.0,21101.0,0.0
,,211060000.0,21106.0,0.0
,,211120000.0,21112.0,0.0
,,211170000.0,21117.0,0.0
,,211220000.0,21122.0,0.0
,,211270000.0,21127.0,0.0
,,211320000.0,21132.0,0.0
,,211370000.0,21137.0,0.0
,,211430000.0,21143.0,0.0
,,211480000.0,21148.0,0.0
,,211530000.0,21153.0,0.0
,,211580000.0,21158.0,0.0
,,211630000.0,21163.0,0.0
,,211680000.0,21168.0,0.0
,,211740000.0,21174.0,0.0
,,211790000.0,21179.0,0.0
,,211840000.0,21184.0,0.0
,,211890000.0,21189.0,0.0
,,211940000.0,21194.0,0.0
,,211990000.0,21199.0,0.0
,,212040000.0,21204.0,0.0
,,212100000.0,21210.0,0.0
,,212150000.0,21215.0,0.0
,,212200000.0,21220.0,0.0
,,212250000.0,21225.0,0.0
,,212300000.0,21230.0,0.0
,,212350000.0,21235.0,0.0
,,212410000.0,21241.0,0.0
,,212460000.0,21246.0,0.0
,,212520000.0,21252.0,0.0
,,212570000.0,21257.0,0.0
,,212670000.0,21267.0,0.0
,,212750000.0,21275.0,0.0
,,212800000.0,21280.0,0.0
,,212850000.0,21285.0,0.0
,,212900000.0,21290.0,0.0
,,212950000.0,21295.0,0.0
,,213010000.0,21301.0,0.0
,,213060000.0,21306.0,0.0
,,213110000.0,21311.0,0.0
,,213170000.0,21317.0,0.0
,,213220000.0,21322.0,0.0
,,213270000.0,21327.0,0.0
,,213320000.0,21332.0,0.0
,,213370000.0,21337.0,0.0
,,213430000.0,21343.0,0.0
,,213480000.0,21348.0,0.0
,,213530000.0,21353.0,0.0
,,213580000.0,21358.0,0.0
,,213640000.0,21364.0,0.0
,,213690000.0,21369.0,0.0
,,213740000.0,21374.0,0.0
,,213790000.0,21379.0,0.0
,,213840000.0,21384.0,0.0
,,213900000.0,21390.0,0.0
,,213950000.0,21395.0,0.0
,,214000000.0,21400.0,0.0
,,214050000.0,21405.0,0.0
,,214100000.0,21410.0,0.0
,,214150000.0,21415.0,0.0
,,214210000.0,21421.0,0.0
,,214260000.0,21426.0,0.0
,,214310000.0,21431.0,0.0
,,214360000.0,21436.0,0.0
,,214410000.0,21441.0,0.0
,,214470000.0,21447.0,0.0
,,214520000.0,21452.0,0.0
,,214570000.0,21457.0,0.0
,,214620000.0,21462.0,0.0
,,214670000.0,21467.0,0.0
,,214810000.0,21481.0,0.0
,,214860000.0,21486.0,0.0
,,214910000.0,21491.0,0.0
,,214960000.0,21496.0,0.0
,,215020000.0,21502.0,0.0
,,215070000.0,21507.0,0.0
,,215120000.0,21512.0,0.0
,,215170000.0,21517.0,0.0
,,215220000.0,21522.0,0.0
,,215280000.0,21528.0,0.0
,,215330000.0,21533.0,0.0
,,215380000.0,21538.0,0.0
,,215430000.0,21543.0,0.0
,,215480000.0,21548.0,0.0
,,215530000.0,21553.0,0.0
,,215590000.0,21559.0,0.0
,,215640000.0,21564.0,0.0
,,215690000.0,21569.0,0.0
,,215740000.0,21574.0,0.0
,,215800000.0,21580.0,0.0
,,215850000.0,21585.0,0.0
,,215900000.0,21590.0,0.0
,,215950000.0,21595.0,0.0
,,216000000.0,21600.0,0.0
,,216060000.0,21606.0,0.0
,,216110000.0,21611.0,0.0
,,216160000.0,21616.0,0.0
,,216210000.0,21621.0,0.0
,,216260000.0,21626.0,0.0
,,216320000.0,21632.0,0.0
,,216370000.0,21637.0,0.0
,,216420000.0,21642.0,0.0
,,216470000.0,21647.0,0.0
,,216520000.0,21652.0,0.0
,,216580000.0,21658.0,0.0
,,216630000.0,21663.0,0.0
,,216680000.0,21668.0,0.0
,,216730000.0,21673.0,0.0
,,216830000.0,21683.0,0.0
,,216910000.0,21691.0,0.0
,,216970000.0,21697.0,0.0
,,217020000.0,21702.0,0.0
,,217070000.0,21707.0,0.0
,,217120000.0,21712.0,0.0
,,217180000.0,21718.0,0.0
,,217230000.0,21723.0,0.0
,,217340000.0,21734.0,4.0
,,217390000.0,21739.0,0.0
,,217500000.0,21750.0,2.0
,,217580000.0,21758.0,0.0
,,217630000.0,21763.0,1.0
,,217680000.0,21768.0,0.0
,,217740000.0,21774.0,0.0
,,217810000.0,21781.0,2.0
,,217880000.0,21788.0,4.0
,,217950000.0,21795.0,5.0
,,218010000.0,21801.0,5.0
,,218070000.0,21807.0,1.0
,,218120000.0,21812.0,3.0
,,218180000.0,21818.0,0.0
,,218230000.0,21823.0,1.0
,,218280000.0,21828.0,0.0
,,218330000.0,21833.0,0.0
,,218430000.0,21843.0,0.0
,,218480000.0,21848.0,0.0
,,218530000.0,21853.0,0.0
,,218580000.0,21858.0,0.0
,,218630000.0,21863.0,0.0
,,218680000.0,21868.0,0.0
,,218730000.0,21873.0,0.0
,,218780000.0,21878.0,0.0
,,218830000.0,21883.0,0.0
,,218940000.0,21894.0,0.0
,,219010000.0,21901.0,0.0
,,219060000.0,21906.0,0.0
,,219110000.0,21911.0,0.0
,,219160000.0,21916.0,0.0
,,219210000.0,21921.0,0.0
,,219260000.0,21926.0,0.0
,,219310000.0,21931.0,0.0
,,219360000.0,21936.0,0.0
,,219410000.0,21941.0,0.0
,,219460000.0,21946.0,0.0
,,219510000.0,21951.0,0.0
,,219560000.0,21956.0,0.0
,,219610000.0,21961.0,0.0
,,219660000.0,21966.0,0.0
,,219710000.0,21971.0,0.0
,,219770000.0,21977.0,0.0
,,219820000.0,21982.0,0.0
,,219870000.0,21987.0,0.0
,,219920000.0,21992.0,0.0
,,219970000.0,21997.0,0.0
,,220020000.0,22002.0,0.0
,,220070000.0,22007.0,0.0
,,220120000.0,22012.0,0.0
,,220170000.0,22017.0,0.0
,,220220000.0,22022.0,0.0
,,220270000.0,22027.0,0.0
,,220320000.0,22032.0,0.0
,,220370000.0,22037.0,0.0
,,220420000.0,22042.0,0.0
,,220470000.0,22047.0,0.0
,,220520000.0,22052.0,0.0
,,220570000.0,22057.0,0.0
,,220620000.0,22062.0,0.0
,,220680000.0,22068.0,0.0
,,220720000.0,22072.0,0.0
,,220770000.0,22077.0,0.0
,,220820000.0,22082.0,0.0
,,220870000.0,22087.0,0.0
,,220930000.0,22093.0,0.0
,,221030000.0,22103.0,0.0
,,221090000.0,22109.0,0.0
,,221140000.0,22114.0,0.0
,,221190000.0,22119.0,0.0
,,221240000.0,22124.0,0.0
,,221290000.0,22129.0,0.0
,,221340000.0,22134.0,0.0
,,221390000.0,22139.0,0.0
,,221450000.0,22145.0,0.0
,,221500000.0,22150.0,0.0
,,221550000.0,22155.0,0.0
,,221600000.0,22160.0,0.0
,,221650000.0,22165.0,0.0
,,221700000.0,22170.0,0.0
,,221750000.0,22175.0,0.0
,,221800000.0,22180.0,0.0
,,221850000.0,22185.0,0.0
,,221900000.0,22190.0,0.0
,,221950000.0,22195.0,0.0
,,222000000.0,22200.0,0.0
,,222050000.0,22205.0,0.0
,,222100000.0,22210.0,0.0
,,222150000.0,22215.0,0.0
,,222200000.0,22220.0,0.0
,,222260000.0,22226.0,0.0
,,222310000.0,22231.0,0.0
,,222360000.0,22236.0,0.0
,,222410000.0,22241.0,0.0
,,222460000.0,22246.0,0.0
,,222510000.0,22251.0,0.0
,,222560000.0,22256.0,0.0
,,222610000.0,22261.0,0.0
,,222660000.0,22266.0,0.0
,,222710000.0,22271.0,0.0
,,222760000.0,22276.0,0.0
,,222810000.0,22281.0,0.0
,,222860000.0,22286.0,0.0
,,222910000.0,22291.0,0.0
,,222960000.0,22296.0,0.0
,,223010000.0,22301.0,0.0
,,223120000.0,22312.0,0.0
,,223180000.0,22318.0,0.0
,,223230000.0,22323.0,0.0
,,223280000.0,22328.0,0.0
,,223330000.0,22333.0,0.0
,,223380000.0,22338.0,0.0
,,223430000.0,22343.0,0.0
,,223480000.0,22348.0,0.0
,,223530000.0,22353.0,0.0
,,223580000.0,22358.0,0.0
,,223630000.0,22363.0,0.0
,,223680000.0,22368.0,0.0
,,223730000.0,22373.0,0.0
,,223780000.0,22378.0,0.0
,,223830000.0,22383.0,0.0
,,223880000.0,22388.0,0.0
,,223930000.0,22393.0,1.0
,,223980000.0,22398.0,0.0
,,224030000.0,22403.0,0.0
,,224080000.0,22408.0,0.0
,,224140000.0,22414.0,0.0
,,224190000.0,22419.0,0.0
,,224230000.0,22423.0,0.0
,,224290000.0,22429.0,0.0
,,224340000.0,22434.0,0.0
,,224390000.0,22439.0,0.0
,,224440000.0,22444.0,0.0
,,224490000.0,22449.0,0.0
,,224540000.0,22454.0,0.0
,,224590000.0,22459.0,0.0
,,224640000.0,22464.0,0.0
,,224690000.0,22469.0,0.0
,,224740000.0,22474.0,0.0
,,224790000.0,22479.0,0.0
,,224840000.0,22484.0,0.0
,,224890000.0,22489.0,0.0
,,224940000.0,22494.0,0.0
,,224990000.0,22499.0,0.0
,,225040000.0,22504.0,0.0
,,225090000.0,22509.0,0.0
,,225180000.0,22518.0,0.0
,,225260000.0,22526.0,0.0
,,225320000.0,22532.0,0.0
,,225370000.0,22537.0,0.0
,,225420000.0,22542.0,0.0
,,225470000.0,22547.0,0.0
,,225520000.0,22552.0,0.0
,,225570000.0,22557.0,0.0
,,225620000.0,22562.0,0.0
,,225670000.0,22567.0,0.0
,,225720000.0,22572.0,0.0
,,225770000.0,22577.0,0.0
,,225820000.0,22582.0,0.0
,,225870000.0,22587.0,0.0
,,225920000.0,22592.0,0.0
,,225970000.0,22597.0,0.0
,,226020000.0,22602.0,0.0
,,226070000.0,22607.0,0.0
,,226120000.0,22612.0,0.0
,,226170000.0,22617.0,0.0
,,226220000.0,22622.0,0.0
,,226270000.0,22627.0,0.0
,,226320000.0,22632.0,0.0
,,226380000.0,22638.0,0.0
,,226430000.0,22643.0,0.0
,,226480000.0,22648.0,0.0
,,226530000.0,22653.0,0.0
,,226580000.0,22658.0,0.0
,,226630000.0,22663.0,0.0
,,226680000.0,22668.0,0.0
,,226740000.0,22674.0,0.0
,,226790000.0,22679.0,0.0
,,226840000.0,22684.0,0.0
,,226890000.0,22689.0,0.0
,,226940000.0,22694.0,0.0
,,226990000.0,22699.0,0.0
,,227040000.0,22704.0,0.0
,,227090000.0,22709.0,0.0
,,227140000.0,22714.0,0.0
,,227190000.0,22719.0,0.0
,,227320000.0,22732.0,0.0
,,227370000.0,22737.0,0.0
,,227420000.0,22742.0,0.0
,,227470000.0,22747.0,0.0
,,227520000.0,22752.0,0.0
,,227570000.0,22757.0,0.0
,,227630000.0,22763.0,0.0
,,227680000.0,22768.0,0.0
,,227730000.0,22773.0,0.0
,,227780000.0,22778.0,0.0
,,227830000.0,22783.0,0.0
,,227880000.0,22788.0,0.0
,,227930000.0,22793.0,0.0
,,227980000.0,22798.0,0.0
,,228040000.0,22804.0,0.0
,,228090000.0,22809.0,0.0
,,228130000.0,22813.0,0.0
,,228180000.0,22818.0,0.0
,,228240000.0,22824.0,0.0
,,228290000.0,22829.0,0.0
,,228340000.0,22834.0,0.0
,,228390000.0,22839.0,0.0
,,228440000.0,22844.0,0.0
,,228490000.0,22849.0,0.0
,,228540000.0,22854.0,0.0
,,228590000.0,22859.0,0.0
,,228640000.0,22864.0,0.0
,,228700000.0,22870.0,0.0
,,228750000.0,22875.0,0.0
,,228800000.0,22880.0,0.0
,,228850000.0,22885.0,0.0
,,228900000.0,22890.0,0.0
,,228950000.0,22895.0,0.0
,,229000000.0,22900.0,0.0
,,229050000.0,22905.0,0.0
,,229100000.0,22910.0,0.0
,,229150000.0,22915.0,0.0
,,229200000.0,22920.0,0.0
,,229260000.0,22926.0,0.0
,,229350000.0,22935.0,0.0
,,229440000.0,22944.0,0.0
,,229490000.0,22949.0,0.0
,,229540000.0,22954.0,0.0
,,229590000.0,22959.0,0.0
,,229640000.0,22964.0,0.0
,,229690000.0,22969.0,0.0
,,229740000.0,22974.0,0.0
,,229790000.0,22979.0,0.0
,,229840000.0,22984.0,0.0
,,229890000.0,22989.0,0.0
,,229940000.0,22994.0,0.0
,,229990000.0,22999.0,0.0
,,230040000.0,23004.0,0.0
,,230090000.0,23009.0,0.0
,,230140000.0,23014.0,0.0
,,230200000.0,23020.0,0.0
,,230250000.0,23025.0,0.0
,,230300000.0,23030.0,0.0
,,230350000.0,23035.0,0.0
,,230400000.0,23040.0,0.0
,,230450000.0,23045.0,0.0
,,230500000.0,23050.0,0.0
,,230550000.0,23055.0,0.0
,,230600000.0,23060.0,0.0
,,230650000.0,23065.0,0.0
,,230700000.0,23070.0,0.0
,,230760000.0,23076.0,0.0
,,230810000.0,23081.0,0.0
,,230860000.0,23086.0,0.0
,,230910000.0,23091.0,0.0
,,230960000.0,23096.0,0.0
,,231010000.0,23101.0,0.0
,,231060000.0,23106.0,0.0
,,231110000.0,23111.0,0.0
,,231160000.0,23116.0,0.0
,,231210000.0,23121.0,0.0
,,231260000.0,23126.0,0.0
,,231310000.0,23131.0,0.0
,,231360000.0,23136.0,0.0
,,231460000.0,23146.0,0.0
,,231530000.0,23153.0,0.0
,,231580000.0,23158.0,0.0
,,231630000.0,23163.0,0.0
,,231680000.0,23168.0,0.0
,,231730000.0,23173.0,0.0
,,231780000.0,23178.0,0.0
,,231830000.0,23183.0,0.0
,,231880000.0,23188.0,0.0
,,231930000.0,23193.0,0.0
,,231980000.0,23198.0,0.0
,,232030000.0,23203.0,0.0
,,232090000.0,23209.0,0.0
,,232140000.0,23214.0,0.0
,,232190000.0,23219.0,0.0
,,232240000.0,23224.0,0.0
,,232290000.0,23229.0,0.0
,,232340000.0,23234.0,0.0
,,232390000.0,23239.0,0.0
,,232440000.0,23244.0,0.0
,,232490000.0,23249.0,0.0
,,232540000.0,23254.0,0.0
,,232590000.0,23259.0,0.0
,,232640000.0,23264.0,0.0
,,232690000.0,23269.0,0.0
,,232740000.0,23274.0,0.0
,,232800000.0,23280.0,0.0
,,232840000.0,23284.0,0.0
,,232890000.0,23289.0,0.0
,,232950000.0,23295.0,0.0
,,233000000.0,23300.0,0.0
,,233040000.0,23304.0,0.0
,,233100000.0,23310.0,0.0
,,233150000.0,23315.0,0.0
,,233200000.0,23320.0,0.0
,,233250000.0,23325.0,0.0
,,233300000.0,23330.0,0.0
,,233350000.0,23335.0,0.0
,,233400000.0,23340.0,0.0
,,233450000.0,23345.0,0.0
,,233560000.0,23356.0,0.0
,,233610000.0,23361.0,0.0
,,233660000.0,23366.0,0.0
,,233710000.0,23371.0,0.0
,,233760000.0,23376.0,0.0
,,233810000.0,23381.0,0.0
,,233860000.0,23386.0,0.0
,,233920000.0,23392.0,0.0
,,233970000.0,23397.0,0.0
,,234020000.0,23402.0,0.0
,,234070000.0,23407.0,0.0
,,234120000.0,23412.0,0.0
,,234170000.0,23417.0,0.0
,,234220000.0,23422.0,0.0
,,234270000.0,23427.0,0.0
,,234320000.0,23432.0,0.0
,,234370000.0,23437.0,0.0
,,234420000.0,23442.0,0.0
,,234470000.0,23447.0,0.0
,,234520000.0,23452.0,0.0
,,234570000.0,23457.0,0.0
,,234620000.0,23462.0,0.0
,,234670000.0,23467.0,0.0
,,234720000.0,23472.0,0.0
,,234770000.0,23477.0,0.0
,,234820000.0,23482.0,0.0
,,234870000.0,23487.0,0.0
,,234920000.0,23492.0,0.0
,,234970000.0,23497.0,0.0
,,235020000.0,23502.0,0.0
,,235070000.0,23507.0,0.0
,,235120000.0,23512.0,0.0
,,235170000.0,23517.0,0.0
,,235220000.0,23522.0,0.0
,,235270000.0,23527.0,0.0
,,235320000.0,23532.0,0.0
,,235370000.0,23537.0,0.0
,,235420000.0,23542.0,0.0
,,235480000.0,23548.0,0.0
,,235530000.0,23553.0,0.0
,,235580000.0,23558.0,0.0
,,235630000.0,23563.0,0.0
,,235680000.0,23568.0,0.0
,,235800000.0,23580.0,0.0
,,235850000.0,23585.0,0.0
,,235900000.0,23590.0,0.0
,,235950000.0,23595.0,0.0
,,236000000.0,23600.0,0.0
,,236050000.0,23605.0,0.0
,,236100000.0,23610.0,0.0
,,236160000.0,23616.0,0.0
,,236210000.0,23621.0,0.0
,,236260000.0,23626.0,0.0
,,236310000.0,23631.0,0.0
,,236360000.0,23636.0,0.0
,,236410000.0,23641.0,0.0
,,236460000.0,23646.0,0.0
,,236510000.0,23651.0,0.0
,,236560000.0,23656.0,0.0
,,236610000.0,23661.0,0.0
,,236660000.0,23666.0,0.0
,,236710000.0,23671.0,0.0
,,236760000.0,23676.0,0.0
,,236810000.0,23681.0,0.0
,,236860000.0,23686.0,0.0
,,236910000.0,23691.0,0.0
,,236960000.0,23696.0,0.0
,,237010000.0,23701.0,0.0
,,237060000.0,23706.0,0.0
,,237110000.0,23711.0,0.0
,,237160000.0,23716.0,0.0
,,237210000.0,23721.0,0.0
,,237260000.0,23726.0,0.0
,,237310000.0,23731.0,0.0
,,237360000.0,23736.0,0.0
,,237410000.0,23741.0,0.0
,,237460000.0,23746.0,0.0
,,237520000.0,23752.0,0.0
,,237570000.0,23757.0,0.0
,,237620000.0,23762.0,0.0
,,237670000.0,23767.0,0.0
,,237720000.0,23772.0,0.0
,,237770000.0,23777.0,0.0
,,237820000.0,23782.0,0.0
,,237870000.0,23787.0,0.0
,,237920000.0,23792.0,0.0
,,237970000.0,23797.0,0.0
,,238020000.0,23802.0,0.0
,,238070000.0,23807.0,0.0
,,238130000.0,23813.0,0.0
,,238180000.0,23818.0,0.0
,,238230000.0,23823.0,0.0
,,238280000.0,23828.0,0.0
,,238330000.0,23833.0,0.0
,,238380000.0,23838.0,0.0
,,238430000.0,23843.0,0.0
,,238480000.0,23848.0,0.0
,,238530000.0,23853.0,0.0
,,238580000.0,23858.0,0.0
,,238630000.0,23863.0,0.0
,,238680000.0,23868.0,0.0
,,238730000.0,23873.0,0.0
,,238780000.0,23878.0,0.0
,,238830000.0,23883.0,0.0
,,238880000.0,23888.0,0.0
,,238930000.0,23893.0,0.0
,,238980000.0,23898.0,0.0
,,239040000.0,23904.0,0.0
,,239090000.0,23909.0,0.0
,,239140000.0,23914.0,0.0
,,239190000.0,23919.0,0.0
,,239240000.0,23924.0,0.0
,,239290000.0,23929.0,0.0
,,239340000.0,23934.0,0.0
,,239390000.0,23939.0,0.0
,,239440000.0,23944.0,0.0
,,239490000.0,23949.0,0.0
,,239540000.0,23954.0,0.0
,,239590000.0,23959.0,0.0
,,239650000.0,23965.0,0.0
,,239700000.0,23970.0,0.0
,,239750000.0,23975.0,0.0
,,239800000.0,23980.0,0.0
,,239850000.0,23985.0,0.0
,,239900000.0,23990.0,0.0
,,239950000.0,23995.0,0.0
,,240010000.0,24001.0,0.0
,,240060000.0,24006.0,0.0
,,240190000.0,24019.0,0.0
,,240240000.0,24024.0,0.0
,,240290000.0,24029.0,0.0
,,240340000.0,24034.0,0.0
,,240390000.0,24039.0,0.0
,,240440000.0,24044.0,0.0
,,240490000.0,24049.0,0.0
,,240540000.0,24054.0,0.0
,,240590000.0,24059.0,0.0
,,240640000.0,24064.0,0.0
,,240690000.0,24069.0,0.0
,,240740000.0,24074.0,0.0
,,240790000.0,24079.0,0.0
,,240840000.0,24084.0,0.0
,,240890000.0,24089.0,0.0
,,240940000.0,24094.0,0.0
,,241000000.0,24100.0,0.0
,,241050000.0,24105.0,0.0
,,241100000.0,24110.0,0.0
,,241150000.0,24115.0,0.0
,,241200000.0,24120.0,0.0
,,241250000.0,24125.0,0.0
,,241300000.0,24130.0,0.0
,,241350000.0,24135.0,0.0
,,241400000.0,24140.0,0.0
,,241450000.0,24145.0,0.0
,,241500000.0,24150.0,0.0
,,241550000.0,24155.0,0.0
,,241600000.0,24160.0,0.0
,,241650000.0,24165.0,0.0
,,241710000.0,24171.0,0.0
,,241760000.0,24176.0,0.0
,,241960000.0,24196.0,0.0
,,242060000.0,24206.0,1.0
,,242120000.0,24212.0,0.0
,,242210000.0,24221.0,0.0
,,242300000.0,24230.0,0.0
,,242350000.0,24235.0,1.0
,,242410000.0,24241.0,0.0
,,242460000.0,24246.0,1.0
,,242530000.0,24253.0,4.0
,,242600000.0,24260.0,5.0
,,242660000.0,24266.0,5.0
,,242730000.0,24273.0,3.0
,,242780000.0,24278.0,1.0
,,242830000.0,24283.0,1.0
,,242880000.0,24288.0,2.0
,,242940000.0,24294.0,2.0
,,242990000.0,24299.0,2.0
,,243040000.0,24304.0,0.0
,,243090000.0,24309.0,0.0
,,243150000.0,24315.0,0.0
,,243230000.0,24323.0,0.0
,,243280000.0,24328.0,0.0
,,243340000.0,24334.0,0.0
,,243390000.0,24339.0,0.0
,,243440000.0,24344.0,0.0
,,243490000.0,24349.0,0.0
,,243540000.0,24354.0,0.0
,,243600000.0,24360.0,0.0
,,243650000.0,24365.0,0.0
,,243700000.0,24370.0,0.0
,,243750000.0,24375.0,0.0
,,243810000.0,24381.0,0.0
,,243860000.0,24386.0,0.0
,,243910000.0,24391.0,0.0
,,243960000.0,24396.0,0.0
,,244020000.0,24402.0,0.0
,,244070000.0,24407.0,0.0
,,244120000.0,24412.0,0.0
,,244170000.0,24417.0,0.0
,,244220000.0,24422.0,0.0
,,244360000.0,24436.0,0.0
,,244410000.0,24441.0,0.0
,,244460000.0,24446.0,0.0
,,244510000.0,24451.0,0.0
,,244560000.0,24456.0,0.0
,,244610000.0,24461.0,0.0
,,244670000.0,24467.0,0.0
,,244720000.0,24472.0,0.0
,,244770000.0,24477.0,0.0
,,244820000.0,24482.0,0.0
,,244870000.0,24487.0,0.0
,,244930000.0,24493.0,0.0
,,244980000.0,24498.0,0.0
,,245030000.0,24503.0,0.0
,,245080000.0,24508.0,0.0
,,245130000.0,24513.0,0.0
,,245180000.0,24518.0,0.0
,,245240000.0,24524.0,0.0
,,245290000.0,24529.0,0.0
,,245340000.0,24534.0,0.0
,,245390000.0,24539.0,0.0
,,245440000.0,24544.0,0.0
,,245500000.0,24550.0,0.0
,,245550000.0,24555.0,0.0
,,245600000.0,24560.0,0.0
,,245650000.0,24565.0,0.0
,,245700000.0,24570.0,0.0
,,245750000.0,24575.0,0.0
,,245800000.0,24580.0,0.0
,,245860000.0,24586.0,0.0
,,245910000.0,24591.0,0.0
,,245960000.0,24596.0,0.0
,,246010000.0,24601.0,0.0
,,246060000.0,24606.0,0.0
,,246120000.0,24612.0,0.0
,,246170000.0,24617.0,0.0
,,246220000.0,24622.0,0.0
,,246270000.0,24627.0,0.0
,,246330000.0,24633.0,0.0
,,246450000.0,24645.0,0.0
,,246510000.0,24651.0,0.0
,,246560000.0,24656.0,0.0
,,246610000.0,24661.0,0.0
,,246660000.0,24666.0,0.0
,,246710000.0,24671.0,0.0
,,246760000.0,24676.0,0.0
,,246810000.0,24681.0,0.0
,,246870000.0,24687.0,0.0
,,246920000.0,24692.0,0.0
,,246970000.0,24697.0,0.0
,,247020000.0,24702.0,0.0
,,247070000.0,24707.0,0.0
,,247130000.0,24713.0,0.0
,,247190000.0,24719.0,0.0
,,247240000.0,24724.0,0.0
,,247290000.0,24729.0,0.0
,,247340000.0,24734.0,0.0
,,247390000.0,24739.0,0.0
,,247450000.0,24745.0,0.0
,,247500000.0,24750.0,0.0
,,247550000.0,24755.0,0.0
,,247600000.0,24760.0,0.0
,,247650000.0,24765.0,0.0
,,247700000.0,24770.0,0.0
,,247760000.0,24776.0,0.0
,,247810000.0,24781.0,0.0
,,247860000.0,24786.0,0.0
,,247910000.0,24791.0,0.0
,,247960000.0,24796.0,0.0
,,248010000.0,24801.0,0.0
,,248070000.0,24807.0,0.0
,,248120000.0,24812.0,0.0
,,248170000.0,24817.0,0.0
,,248220000.0,24822.0,0.0
,,248280000.0,24828.0,0.0
,,248330000.0,24833.0,0.0
,,248380000.0,24838.0,0.0
,,248500000.0,24850.0,0.0
,,248570000.0,24857.0,0.0
,,248620000.0,24862.0,0.0
,,248670000.0,24867.0,0.0
,,248720000.0,24872.0,0.0
,,248770000.0,24877.0,0.0
,,248830000.0,24883.0,0.0
,,248880000.0,24888.0,0.0
,,248930000.0,24893.0,0.0
,,248980000.0,24898.0,0.0
,,249030000.0,24903.0,0.0
,,249080000.0,24908.0,1.0
,,249140000.0,24914.0,0.0
,,249190000.0,24919.0,0.0
,,249240000.0,24924.0,0.0
,,249290000.0,24929.0,0.0
,,249350000.0,24935.0,0.0
,,249400000.0,24940.0,0.0
,,249450000.0,24945.0,0.0
,,249500000.0,24950.0,0.0
,,249550000.0,24955.0,0.0
,,249610000.0,24961.0,0.0
,,249660000.0,24966.0,0.0
,,249710000.0,24971.0,0.0
,,249760000.0,24976.0,0.0
,,249810000.0,24981.0,0.0
,,249870000.0,24987.0,0.0
,,249920000.0,24992.0,0.0
,,249970000.0,24997.0,0.0
,,250020000.0,25002.0,0.0
,,250080000.0,25008.0,0.0
,,250130000.0,25013.0,0.0
,,250180000.0,25018.0,0.0
,,250230000.0,25023.0,0.0
,,250280000.0,25028.0,0.0
,,250340000.0,25034.0,0.0
,,250390000.0,25039.0,0.0
,,250440000.0,25044.0,0.0
,,250490000.0,25049.0,0.0
,,250630000.0,25063.0,0.0
,,250680000.0,25068.0,0.0
,,250730000.0,25073.0,0.0
,,250780000.0,25078.0,0.0
,,250830000.0,25083.0,0.0
,,250890000.0,25089.0,0.0
,,250940000.0,25094.0,0.0
,,250990000.0,25099.0,0.0
,,251040000.0,25104.0,0.0
,,251090000.0,25109.0,0.0
,,251150000.0,25115.0,0.0
,,251200000.0,25120.0,0.0
,,251250000.0,25125.0,0.0
,,251300000.0,25130.0,0.0
,,251350000.0,25135.0,0.0
,,251410000.0,25141.0,0.0
,,251460000.0,25146.0,0.0
,,251510000.0,25151.0,0.0
,,251560000.0,25156.0,0.0
,,251620000.0,25162.0,0.0
,,251670000.0,25167.0,0.0
,,251720000.0,25172.0,0.0
,,251770000.0,25177.0,0.0
,,251820000.0,25182.0,0.0
,,251870000.0,25187.0,0.0
,,251930000.0,25193.0,0.0
,,251980000.0,25198.0,0.0
,,252030000.0,25203.0,0.0
,,252080000.0,25208.0,0.0
,,252140000.0,25214.0,0.0
,,252190000.0,25219.0,0.0
,,252240000.0,25224.0,0.0
,,252290000.0,25229.0,0.0
,,252340000.0,25234.0,0.0
,,252400000.0,25240.0,0.0
,,252450000.0,25245.0,0.0
,,252500000.0,25250.0,0.0
,,252550000.0,25255.0,0.0
,,252620000.0,25262.0,0.0
,,252720000.0,25272.0,0.0
,,252780000.0,25278.0,0.0
,,252830000.0,25283.0,0.0
,,252880000.0,25288.0,0.0
,,252930000.0,25293.0,0.0
,,252990000.0,25299.0,0.0
,,253040000.0,25304.0,0.0
,,253090000.0,25309.0,0.0
,,253140000.0,25314.0,0.0
,,253190000.0,25319.0,0.0
,,253240000.0,25324.0,0.0
,,253300000.0,25330.0,0.0
,,253350000.0,25335.0,0.0
,,253400000.0,25340.0,0.0
,,253450000.0,25345.0,0.0
,,253500000.0,25350.0,0.0
,,253560000.0,25356.0,0.0
,,253610000.0,25361.0,0.0
,,253660000.0,25366.0,0.0
,,253710000.0,25371.0,0.0
,,253760000.0,25376.0,0.0
,,253820000.0,25382.0,0.0
,,253880000.0,25388.0,0.0
,,253930000.0,25393.0,0.0
,,253980000.0,25398.0,0.0
,,254030000.0,25403.0,0.0
,,254080000.0,25408.0,0.0
,,254140000.0,25414.0,0.0
,,254190000.0,25419.0,0.0
,,254240000.0,25424.0,0.0
,,254290000.0,25429.0,0.0
,,254340000.0,25434.0,0.0
,,254390000.0,25439.0,0.0
,,254450000.0,25445.0,0.0
,,254500000.0,25450.0,0.0
,,254550000.0,25455.0,0.0
,,254600000.0,25460.0,0.0
,,254660000.0,25466.0,0.0
,,254790000.0,25479.0,0.0
,,254840000.0,25484.0,0.0
,,254890000.0,25489.0,1.0
,,254950000.0,25495.0,0.0
,,255000000.0,25500.0,0.0
,,255050000.0,25505.0,0.0
,,255100000.0,25510.0,0.0
,,255150000.0,25515.0,0.0
,,255210000.0,25521.0,0.0
,,255260000.0,25526.0,0.0
,,255310000.0,25531.0,0.0
,,255360000.0,25536.0,0.0
,,255410000.0,25541.0,0.0
,,255470000.0,25547.0,0.0
,,255520000.0,25552.0,0.0
,,255570000.0,25557.0,0.0
,,255620000.0,25562.0,0.0
,,255670000.0,25567.0,0.0
,,255730000.0,25573.0,0.0
,,255780000.0,25578.0,0.0
,,255830000.0,25583.0,0.0
,,255880000.0,25588.0,0.0
,,255940000.0,25594.0,0.0
,,255990000.0,25599.0,0.0
,,256040000.0,25604.0,0.0
,,256090000.0,25609.0,0.0
,,256150000.0,25615.0,0.0
,,256200000.0,25620.0,0.0
,,256250000.0,25625.0,0.0
,,256300000.0,25630.0,0.0
,,256350000.0,25635.0,0.0
,,256410000.0,25641.0,0.0
,,256460000.0,25646.0,0.0
,,256510000.0,25651.0,0.0
,,256560000.0,25656.0,0.0
,,256610000.0,25661.0,0.0
,,256670000.0,25667.0,0.0
,,256720000.0,25672.0,0.0
,,256770000.0,25677.0,0.0
,,256900000.0,25690.0,0.0
,,256950000.0,25695.0,0.0
,,257000000.0,25700.0,0.0
,,257050000.0,25705.0,0.0
,,257100000.0,25710.0,0.0
,,257160000.0,25716.0,0.0
,,257210000.0,25721.0,0.0
,,257260000.0,25726.0,0.0
,,257310000.0,25731.0,0.0
,,257360000.0,25736.0,0.0
,,257420000.0,25742.0,0.0
,,257470000.0,25747.0,0.0
,,257520000.0,25752.0,0.0
,,257570000.0,25757.0,0.0
,,257630000.0,25763.0,0.0
,,257680000.0,25768.0,0.0
,,257730000.0,25773.0,0.0
,,257780000.0,25778.0,0.0
,,257830000.0,25783.0,0.0
,,257880000.0,25788.0,0.0
,,257930000.0,25793.0,0.0
,,257990000.0,25799.0,0.0
,,258040000.0,25804.0,0.0
,,258090000.0,25809.0,0.0
,,258140000.0,25814.0,0.0
,,258190000.0,25819.0,0.0
,,258250000.0,25825.0,0.0
,,258300000.0,25830.0,0.0
,,258350000.0,25835.0,0.0
,,258400000.0,25840.0,0.0
,,258450000.0,25845.0,0.0
,,258500000.0,25850.0,0.0
,,258560000.0,25856.0,0.0
,,258610000.0,25861.0,0.0
,,258660000.0,25866.0,0.0
,,258710000.0,25871.0,0.0
,,258760000.0,25876.0,0.0
,,258820000.0,25882.0,0.0
,,258900000.0,25890.0,0.0
,,259000000.0,25900.0,0.0
,,259050000.0,25905.0,0.0
,,259100000.0,25910.0,0.0
,,259150000.0,25915.0,0.0
,,259210000.0,25921.0,0.0
,,259260000.0,25926.0,0.0
,,259310000.0,25931.0,0.0
,,259360000.0,25936.0,0.0
,,259410000.0,25941.0,0.0
,,259470000.0,25947.0,0.0
,,259520000.0,25952.0,0.0
,,259570000.0,25957.0,0.0
,,259620000.0,25962.0,0.0
,,259670000.0,25967.0,0.0
,,259720000.0,25972.0,0.0
,,259780000.0,25978.0,0.0
,,259830000.0,25983.0,0.0
,,259880000.0,25988.0,0.0
,,259930000.0,25993.0,0.0
,,259990000.0,25999.0,0.0
,,260040000.0,26004.0,0.0
,,260090000.0,26009.0,0.0
,,260140000.0,26014.0,0.0
,,260190000.0,26019.0,0.0
,,260250000.0,26025.0,0.0
,,260300000.0,26030.0,0.0
,,260350000.0,26035.0,0.0
,,260400000.0,26040.0,0.0
,,260450000.0,26045.0,0.0
,,260500000.0,26050.0,0.0
,,260560000.0,26056.0,0.0
,,260610000.0,26061.0,0.0
,,260660000.0,26066.0,0.0
,,260710000.0,26071.0,0.0
,,260760000.0,26076.0,0.0
,,260820000.0,26082.0,0.0
,,260870000.0,26087.0,0.0
,,260920000.0,26092.0,0.0
,,261020000.0,26102.0,0.0
,,261090000.0,26109.0,0.0
,,261150000.0,26115.0,0.0
,,261200000.0,26120.0,0.0
,,261250000.0,26125.0,0.0
,,261300000.0,26130.0,0.0
,,261360000.0,26136.0,0.0
,,261410000.0,26141.0,0.0
,,261460000.0,26146.0,0.0
,,261510000.0,26151.0,0.0
,,261560000.0,26156.0,0.0
,,261610000.0,26161.0,0.0
,,261670000.0,26167.0,0.0
,,261720000.0,26172.0,0.0
,,261770000.0,26177.0,0.0
,,261820000.0,26182.0,0.0
,,261870000.0,26187.0,0.0
,,261920000.0,26192.0,0.0
,,261970000.0,26197.0,0.0
,,262030000.0,26203.0,0.0
,,262080000.0,26208.0,0.0
,,262130000.0,26213.0,0.0
,,262180000.0,26218.0,0.0
,,262230000.0,26223.0,0.0
,,262280000.0,26228.0,0.0
,,262340000.0,26234.0,0.0
,,262390000.0,26239.0,0.0
,,262440000.0,26244.0,0.0
,,262490000.0,26249.0,0.0
,,262540000.0,26254.0,0.0
,,262600000.0,26260.0,0.0
,,262650000.0,26265.0,0.0
,,262700000.0,26270.0,0.0
,,262750000.0,26275.0,0.0
,,262800000.0,26280.0,0.0
,,262850000.0,26285.0,0.0
,,262910000.0,26291.0,0.0
,,262960000.0,26296.0,0.0
,,263010000.0,26301.0,0.0
,,263120000.0,26312.0,0.0
,,263180000.0,26318.0,0.0
,,263230000.0,26323.0,0.0
,,263290000.0,26329.0,0.0
,,263340000.0,26334.0,0.0
,,263390000.0,26339.0,0.0
,,263440000.0,26344.0,0.0
,,263490000.0,26349.0,0.0
,,263550000.0,26355.0,0.0
,,263600000.0,26360.0,0.0
,,263650000.0,26365.0,0.0
,,263700000.0,26370.0,0.0
,,263760000.0,26376.0,0.0
,,263810000.0,26381.0,0.0
,,263860000.0,26386.0,0.0
,,263910000.0,26391.0,0.0
,,263960000.0,26396.0,0.0
,,264020000.0,26402.0,0.0
,,264070000.0,26407.0,0.0
,,264120000.0,26412.0,0.0
,,264170000.0,26417.0,0.0
,,264220000.0,26422.0,0.0
,,264280000.0,26428.0,0.0
,,264330000.0,26433.0,0.0
,,264380000.0,26438.0,0.0
,,264430000.0,26443.0,0.0
,,264480000.0,26448.0,0.0
,,264530000.0,26453.0,0.0
,,264590000.0,26459.0,0.0
,,264640000.0,26464.0,0.0
,,264690000.0,26469.0,0.0
,,264740000.0,26474.0,0.0
,,264790000.0,26479.0,0.0
,,264840000.0,26484.0,0.0
,,264890000.0,26489.0,0.0
,,264950000.0,26495.0,0.0
,,265000000.0,26500.0,0.0
,,265050000.0,26505.0,0.0
,,265100000.0,26510.0,0.0
,,265240000.0,26524.0,0.0
,,265290000.0,26529.0,0.0
,,265350000.0,26535.0,0.0
,,265400000.0,26540.0,0.0
,,265450000.0,26545.0,0.0
,,265500000.0,26550.0,0.0
,,265550000.0,26555.0,0.0
,,265600000.0,26560.0,0.0
,,265650000.0,26565.0,0.0
,,265710000.0,26571.0,0.0
,,265760000.0,26576.0,0.0
,,265810000.0,26581.0,0.0
,,265860000.0,26586.0,0.0
,,265910000.0,26591.0,0.0
,,265960000.0,26596.0,0.0
,,266020000.0,26602.0,0.0
,,266070000.0,26607.0,0.0
,,266120000.0,26612.0,0.0
,,266170000.0,26617.0,0.0
,,266220000.0,26622.0,0.0
,,266270000.0,26627.0,0.0
,,266330000.0,26633.0,0.0
,,266400000.0,26640.0,0.0
,,266450000.0,26645.0,0.0
,,266510000.0,26651.0,0.0
,,266560000.0,26656.0,0.0
,,266610000.0,26661.0,0.0
,,266660000.0,26666.0,0.0
,,266710000.0,26671.0,0.0
,,266770000.0,26677.0,0.0
,,266820000.0,26682.0,0.0
,,266870000.0,26687.0,0.0
,,266920000.0,26692.0,0.0
,,266970000.0,26697.0,0.0
,,267030000.0,26703.0,0.0
,,267080000.0,26708.0,0.0
,,267130000.0,26713.0,0.0
,,267180000.0,26718.0,0.0
,,267320000.0,26732.0,0.0
,,267370000.0,26737.0,0.0
,,267420000.0,26742.0,0.0
,,267480000.0,26748.0,0.0
,,267530000.0,26753.0,0.0
,,267580000.0,26758.0,0.0
,,267630000.0,26763.0,0.0
,,267690000.0,26769.0,0.0
,,267740000.0,26774.0,0.0
,,267790000.0,26779.0,0.0
,,267840000.0,26784.0,0.0
,,267900000.0,26790.0,0.0
,,267950000.0,26795.0,0.0
,,268000000.0,26800.0,0.0
,,268050000.0,26805.0,0.0
,,268100000.0,26810.0,0.0
,,268160000.0,26816.0,0.0
,,268210000.0,26821.0,0.0
,,268260000.0,26826.0,0.0
,,268310000.0,26831.0,0.0
,,268360000.0,26836.0,0.0
,,268410000.0,26841.0,0.0
,,268470000.0,26847.0,0.0
,,268520000.0,26852.0,0.0
,,268570000.0,26857.0,0.0
,,268620000.0,26862.0,0.0
,,268670000.0,26867.0,0.0
,,268730000.0,26873.0,0.0
,,268780000.0,26878.0,0.0
,,268830000.0,26883.0,0.0
,,268880000.0,26888.0,0.0
,,268930000.0,26893.0,0.0
,,268980000.0,26898.0,0.0
,,269030000.0,26903.0,0.0
,,269090000.0,26909.0,0.0
,,269140000.0,26914.0,0.0
,,269190000.0,26919.0,0.0
,,269240000.0,26924.0,0.0
,,269300000.0,26930.0,0.0
,,269420000.0,26942.0,0.0
,,269470000.0,26947.0,0.0
,,269520000.0,26952.0,0.0
,,269570000.0,26957.0,0.0
,,269630000.0,26963.0,0.0
,,269680000.0,26968.0,0.0
,,269730000.0,26973.0,0.0
,,269780000.0,26978.0,0.0
,,269830000.0,26983.0,0.0
,,269890000.0,26989.0,0.0
,,269940000.0,26994.0,0.0
,,269990000.0,26999.0,0.0
,,270040000.0,27004.0,0.0
,,270100000.0,27010.0,0.0
,,270150000.0,27015.0,0.0
,,270200000.0,27020.0,0.0
,,270250000.0,27025.0,0.0
,,270300000.0,27030.0,0.0
,,270350000.0,27035.0,0.0
,,270410000.0,27041.0,0.0
,,270460000.0,27046.0,0.0
,,270510000.0,27051.0,0.0
,,270560000.0,27056.0,0.0
,,270610000.0,27061.0,0.0
,,270670000.0,27067.0,0.0
,,270720000.0,27072.0,0.0
,,270770000.0,27077.0,0.0
,,270820000.0,27082.0,0.0
,,270870000.0,27087.0,0.0
,,270930000.0,27093.0,0.0
,,270980000.0,27098.0,0.0
,,271030000.0,27103.0,0.0
,,271080000.0,27108.0,0.0
,,271130000.0,27113.0,0.0
,,271190000.0,27119.0,0.0
,,271240000.0,27124.0,0.0
,,271290000.0,27129.0,0.0
,,271340000.0,27134.0,0.0
,,271420000.0,27142.0,0.0
,,271520000.0,27152.0,0.0
,,271570000.0,27157.0,0.0
,,271630000.0,27163.0,0.0
,,271680000.0,27168.0,0.0
,,271730000.0,27173.0,0.0
,,271780000.0,27178.0,0.0
,,271830000.0,27183.0,0.0
,,271890000.0,27189.0,0.0
,,271940000.0,27194.0,0.0
,,271990000.0,27199.0,0.0
,,272040000.0,27204.0,0.0
,,272100000.0,27210.0,0.0
,,272150000.0,27215.0,0.0
,,272200000.0,27220.0,0.0
,,272250000.0,27225.0,0.0
,,272310000.0,27231.0,0.0
,,272360000.0,27236.0,0.0
,,272410000.0,27241.0,0.0
,,272460000.0,27246.0,0.0
,,272510000.0,27251.0,0.0
,,272570000.0,27257.0,0.0
,,272620000.0,27262.0,0.0
,,272670000.0,27267.0,0.0
,,272720000.0,27272.0,0.0
,,272770000.0,27277.0,0.0
,,272820000.0,27282.0,0.0
,,272870000.0,27287.0,0.0
,,272930000.0,27293.0,0.0
,,272980000.0,27298.0,0.0
,,273030000.0,27303.0,0.0
,,273080000.0,27308.0,0.0
,,273130000.0,27313.0,0.0
,,273190000.0,27319.0,0.0
,,273240000.0,27324.0,0.0
,,273290000.0,27329.0,0.0
,,273340000.0,27334.0,0.0
,,273390000.0,27339.0,0.0
,,273440000.0,27344.0,0.0
,,273560000.0,27356.0,0.0
,,273610000.0,27361.0,0.0
,,273660000.0,27366.0,0.0
,,273720000.0,27372.0,0.0
,,273770000.0,27377.0,0.0
,,273820000.0,27382.0,0.0
,,273870000.0,27387.0,0.0
,,273930000.0,27393.0,0.0
,,273980000.0,27398.0,0.0
,,274030000.0,27403.0,0.0
,,274080000.0,27408.0,0.0
,,274130000.0,27413.0,0.0
,,274180000.0,27418.0,0.0
,,274230000.0,27423.0,0.0
,,274280000.0,27428.0,0.0
,,274340000.0,27434.0,0.0
,,274390000.0,27439.0,0.0
,,274440000.0,27444.0,0.0
,,274490000.0,27449.0,0.0
,,274540000.0,27454.0,0.0
,,274590000.0,27459.0,0.0
,,274650000.0,27465.0,0.0
,,274700000.0,27470.0,0.0
,,274750000.0,27475.0,0.0
,,274800000.0,27480.0,0.0
,,274860000.0,27486.0,0.0
,,274910000.0,27491.0,0.0
,,274960000.0,27496.0,0.0
,,275010000.0,27501.0,0.0
,,275060000.0,27506.0,0.0
,,275110000.0,27511.0,0.0
,,275170000.0,27517.0,0.0
,,275220000.0,27522.0,0.0
,,275270000.0,27527.0,0.0
,,275320000.0,27532.0,0.0
,,275370000.0,27537.0,0.0
,,275430000.0,27543.0,0.0
,,275480000.0,27548.0,0.0
,,275530000.0,27553.0,0.0
,,275580000.0,27558.0,0.0
,,275630000.0,27563.0,0.0
,,275690000.0,27569.0,0.0
,,275810000.0,27581.0,0.0
,,275860000.0,27586.0,0.0
,,275910000.0,27591.0,0.0
,,275970000.0,27597.0,0.0
,,276020000.0,27602.0,0.0
,,276070000.0,27607.0,0.0
,,276130000.0,27613.0,0.0
,,276180000.0,27618.0,0.0
,,276230000.0,27623.0,0.0
,,276280000.0,27628.0,0.0
,,276330000.0,27633.0,0.0
,,276380000.0,27638.0,0.0
,,276430000.0,27643.0,0.0
,,276490000.0,27649.0,0.0
,,276540000.0,27654.0,0.0
,,276590000.0,27659.0,0.0
,,276640000.0,27664.0,0.0
,,276690000.0,27669.0,0.0
,,276740000.0,27674.0,0.0
,,276800000.0,27680.0,0.0
,,276850000.0,27685.0,0.0
,,276900000.0,27690.0,0.0
,,276950000.0,27695.0,0.0
,,277000000.0,27700.0,0.0
,,277050000.0,27705.0,0.0
,,277100000.0,27710.0,0.0
,,277160000.0,27716.0,0.0
,,277210000.0,27721.0,0.0
,,277260000.0,27726.0,0.0
,,277310000.0,27731.0,0.0
,,277370000.0,27737.0,0.0
,,277420000.0,27742.0,0.0
,,277470000.0,27747.0,0.0
,,277520000.0,27752.0,0.0
,,277570000.0,27757.0,0.0
,,277630000.0,27763.0,0.0
,,277680000.0,27768.0,0.0
,,277730000.0,27773.0,0.0
,,277780000.0,27778.0,0.0
,,277840000.0,27784.0,0.0
,,277890000.0,27789.0,0.0
,,277940000.0,27794.0,0.0
,,277990000.0,27799.0,0.0
,,278050000.0,27805.0,0.0
,,278100000.0,27810.0,0.0
,,278150000.0,27815.0,0.0
,,278200000.0,27820.0,0.0
,,278250000.0,27825.0,0.0
,,278300000.0,27830.0,0.0
,,278360000.0,27836.0,0.0
,,278410000.0,27841.0,0.0
,,278510000.0,27851.0,0.0
,,278580000.0,27858.0,0.0
,,278670000.0,27867.0,0.0
,,278720000.0,27872.0,0.0
,,278770000.0,27877.0,0.0
,,278830000.0,27883.0,1.0
,,278880000.0,27888.0,0.0
,,278940000.0,27894.0,4.0
,,279010000.0,27901.0,2.0
,,279070000.0,27907.0,3.0
,,279140000.0,27914.0,4.0
,,279210000.0,27921.0,4.0
,,279260000.0,27926.0,2.0
,,279320000.0,27932.0,3.0
,,279370000.0,27937.0,2.0
,,279420000.0,27942.0,2.0
,,279480000.0,27948.0,0.0
,,279530000.0,27953.0,0.0
,,279580000.0,27958.0,0.0
,,279630000.0,27963.0,0.0
,,279680000.0,27968.0,0.0
,,279770000.0,27977.0,0.0
,,279820000.0,27982.0,0.0
,,279870000.0,27987.0,0.0
,,279930000.0,27993.0,0.0
,,279980000.0,27998.0,0.0
,,280030000.0,28003.0,0.0
,,280110000.0,28011.0,0.0
,,280220000.0,28022.0,0.0
,,280270000.0,28027.0,0.0
,,280320000.0,28032.0,0.0
,,280370000.0,28037.0,0.0
,,280420000.0,28042.0,0.0
,,280480000.0,28048.0,0.0
,,280530000.0,28053.0,0.0
,,280580000.0,28058.0,0.0
,,280630000.0,28063.0,0.0
,,280680000.0,28068.0,0.0
,,280730000.0,28073.0,0.0
,,280790000.0,28079.0,0.0
,,280840000.0,28084.0,0.0
,,280890000.0,28089.0,0.0
,,280940000.0,28094.0,0.0
,,280990000.0,28099.0,0.0
,,281050000.0,28105.0,0.0
,,281100000.0,28110.0,0.0
,,281150000.0,28115.0,0.0
,,281200000.0,28120.0,0.0
,,281260000.0,28126.0,0.0
,,281310000.0,28131.0,0.0
,,281360000.0,28136.0,0.0
,,281410000.0,28141.0,0.0
,,281460000.0,28146.0,0.0
,,281520000.0,28152.0,0.0
,,281580000.0,28158.0,0.0
,,281630000.0,28163.0,0.0
,,281680000.0,28168.0,0.0
,,281730000.0,28173.0,0.0
,,281790000.0,28179.0,0.0
,,281840000.0,28184.0,0.0
,,281890000.0,28189.0,0.0
,,281940000.0,28194.0,0.0
,,281990000.0,28199.0,0.0
,,282040000.0,28204.0,0.0
,,282100000.0,28210.0,0.0
,,282150000.0,28215.0,0.0
,,282280000.0,28228.0,0.0
,,282330000.0,28233.0,0.0
,,282380000.0,28238.0,0.0
,,282430000.0,28243.0,0.0
,,282490000.0,28249.0,0.0
,,282540000.0,28254.0,0.0
,,282590000.0,28259.0,0.0
,,282640000.0,28264.0,0.0
,,282690000.0,28269.0,0.0
,,282750000.0,28275.0,0.0
,,282800000.0,28280.0,0.0
,,282850000.0,28285.0,0.0
,,282900000.0,28290.0,0.0
,,282950000.0,28295.0,0.0
,,283000000.0,28300.0,0.0
,,283060000.0,28306.0,0.0
,,283110000.0,28311.0,0.0
,,283160000.0,28316.0,0.0
,,283210000.0,28321.0,0.0
,,283260000.0,28326.0,0.0
,,283320000.0,28332.0,0.0
,,283370000.0,28337.0,0.0
,,283420000.0,28342.0,0.0
,,283470000.0,28347.0,0.0
,,283520000.0,28352.0,0.0
,,283580000.0,28358.0,0.0
,,283630000.0,28363.0,0.0
,,283680000.0,28368.0,0.0
,,283730000.0,28373.0,0.0
,,283840000.0,28384.0,2.0
,,283900000.0,28390.0,0.0
,,283950000.0,28395.0,4.0
,,284060000.0,28406.0,1.0
,,284110000.0,28411.0,0.0
,,284170000.0,28417.0,3.0
,,284240000.0,28424.0,2.0
,,284400000.0,28440.0,3.0
,,284470000.0,28447.0,3.0
,,284530000.0,28453.0,2.0
,,284580000.0,28458.0,0.0
,,284630000.0,28463.0,1.0
,,284690000.0,28469.0,1.0
,,284740000.0,28474.0,1.0
,,284790000.0,28479.0,1.0
,,284880000.0,28488.0,1.0
,,284930000.0,28493.0,1.0
,,284980000.0,28498.0,1.0
,,285040000.0,28504.0,1.0
,,285090000.0,28509.0,1.0
,,285140000.0,28514.0,1.0
,,285190000.0,28519.0,1.0
,,285250000.0,28525.0,0.0
,,285300000.0,28530.0,0.0
,,285350000.0,28535.0,0.0
,,285400000.0,28540.0,0.0
,,285450000.0,28545.0,0.0
,,285500000.0,28550.0,0.0
,,285570000.0,28557.0,0.0
,,285660000.0,28566.0,0.0
,,285720000.0,28572.0,0.0
,,285770000.0,28577.0,0.0
,,285820000.0,28582.0,0.0
,,285880000.0,28588.0,0.0
,,285960000.0,28596.0,0.0
,,286010000.0,28601.0,0.0
,,286060000.0,28606.0,0.0
,,286120000.0,28612.0,0.0
,,286170000.0,28617.0,0.0
,,286220000.0,28622.0,0.0
,,286270000.0,28627.0,0.0
,,286320000.0,28632.0,0.0
,,286460000.0,28646.0,0.0
,,286510000.0,28651.0,0.0
,,286560000.0,28656.0,0.0
,,286610000.0,28661.0,0.0
,,286670000.0,28667.0,0.0
,,286720000.0,28672.0,0.0
,,286770000.0,28677.0,0.0
,,286820000.0,28682.0,0.0
,,286870000.0,28687.0,0.0
,,286930000.0,28693.0,0.0
,,286980000.0,28698.0,0.0
,,287030000.0,28703.0,0.0
,,287080000.0,28708.0,0.0
,,287130000.0,28713.0,0.0
,,287190000.0,28719.0,0.0
,,287240000.0,28724.0,0.0
,,287290000.0,28729.0,0.0
,,287340000.0,28734.0,0.0
,,287390000.0,28739.0,0.0
,,287440000.0,28744.0,0.0
,,287500000.0,28750.0,0.0
,,287550000.0,28755.0,0.0
,,287600000.0,28760.0,0.0
,,287650000.0,28765.0,0.0
,,287700000.0,28770.0,0.0
,,287760000.0,28776.0,0.0
,,287810000.0,28781.0,0.0
,,287860000.0,28786.0,0.0
,,287910000.0,28791.0,0.0
,,287960000.0,28796.0,0.0
,,288020000.0,28802.0,0.0
,,288070000.0,28807.0,0.0
,,288120000.0,28812.0,0.0
,,288170000.0,28817.0,0.0
,,288230000.0,28823.0,0.0
,,288280000.0,28828.0,0.0
,,288330000.0,28833.0,0.0
,,288380000.0,28838.0,0.0
,,288470000.0,28847.0,0.0
,,288560000.0,28856.0,0.0
,,288620000.0,28862.0,0.0
,,288670000.0,28867.0,0.0
,,288720000.0,28872.0,0.0
,,288770000.0,28877.0,0.0
,,288820000.0,28882.0,0.0
,,288880000.0,28888.0,0.0
,,288930000.0,28893.0,0.0
,,288980000.0,28898.0,0.0
,,289030000.0,28903.0,0.0
,,289080000.0,28908.0,0.0
,,289140000.0,28914.0,0.0
,,289190000.0,28919.0,0.0
,,289240000.0,28924.0,0.0
,,289290000.0,28929.0,0.0
,,289340000.0,28934.0,1.0
,,289390000.0,28939.0,0.0
,,289450000.0,28945.0,0.0
,,289500000.0,28950.0,0.0
,,289550000.0,28955.0,0.0
,,289600000.0,28960.0,0.0
,,289650000.0,28965.0,0.0
,,289710000.0,28971.0,0.0
,,289760000.0,28976.0,0.0
,,289810000.0,28981.0,0.0
,,289860000.0,28986.0,0.0
,,289910000.0,28991.0,0.0
,,289970000.0,28997.0,0.0
,,290020000.0,29002.0,0.0
,,290070000.0,29007.0,0.0
,,290120000.0,29012.0,0.0
,,290180000.0,29018.0,0.0
,,290230000.0,29023.0,0.0
,,290280000.0,29028.0,0.0
,,290330000.0,29033.0,0.0
,,290390000.0,29039.0,0.0
,,290440000.0,29044.0,0.0
,,290490000.0,29049.0,0.0
,,290630000.0,29063.0,0.0
,,290680000.0,29068.0,0.0
,,290740000.0,29074.0,0.0
,,290790000.0,29079.0,0.0
,,290840000.0,29084.0,0.0
,,290890000.0,29089.0,0.0
,,290950000.0,29095.0,0.0
,,291000000.0,29100.0,0.0
,,291050000.0,29105.0,0.0
,,291100000.0,29110.0,0.0
,,291150000.0,29115.0,0.0
,,291210000.0,29121.0,0.0
,,291260000.0,29126.0,0.0
,,291310000.0,29131.0,0.0
,,291360000.0,29136.0,0.0
,,291410000.0,29141.0,0.0
,,291460000.0,29146.0,0.0
,,291520000.0,29152.0,0.0
,,291570000.0,29157.0,0.0
,,291620000.0,29162.0,0.0
,,291670000.0,29167.0,0.0
,,291730000.0,29173.0,0.0
,,291780000.0,29178.0,0.0
,,291830000.0,29183.0,0.0
,,291880000.0,29188.0,0.0
,,291940000.0,29194.0,0.0
,,291990000.0,29199.0,0.0
,,292040000.0,29204.0,0.0
,,292090000.0,29209.0,0.0
,,292140000.0,29214.0,0.0
,,292200000.0,29220.0,0.0
,,292250000.0,29225.0,0.0
,,292300000.0,29230.0,0.0
,,292350000.0,29235.0,0.0
,,292400000.0,29240.0,0.0
,,292450000.0,29245.0,0.0
,,292500000.0,29250.0,0.0
,,292560000.0,29256.0,0.0
,,292640000.0,29264.0,0.0
,,292740000.0,29274.0,0.0
,,292790000.0,29279.0,0.0
,,292840000.0,29284.0,0.0
,,292890000.0,29289.0,0.0
,,292940000.0,29294.0,0.0
,,293000000.0,29300.0,0.0
,,293050000.0,29305.0,0.0
,,293100000.0,29310.0,0.0
,,293150000.0,29315.0,0.0
,,293200000.0,29320.0,0.0
,,293260000.0,29326.0,0.0
,,293310000.0,29331.0,0.0
,,293360000.0,29336.0,0.0
,,293410000.0,29341.0,0.0
,,293460000.0,29346.0,0.0
,,293510000.0,29351.0,0.0
,,293570000.0,29357.0,0.0
,,293620000.0,29362.0,0.0
,,293670000.0,29367.0,0.0
,,293720000.0,29372.0,0.0
,,293770000.0,29377.0,0.0
,,293820000.0,29382.0,0.0
,,293880000.0,29388.0,0.0
,,293930000.0,29393.0,0.0
,,293980000.0,29398.0,0.0
,,294030000.0,29403.0,0.0
,,294090000.0,29409.0,0.0
,,294140000.0,29414.0,0.0
,,294190000.0,29419.0,0.0
,,294240000.0,29424.0,0.0
,,294290000.0,29429.0,0.0
,,294350000.0,29435.0,0.0
,,294400000.0,29440.0,0.0
,,294450000.0,29445.0,0.0
,,294500000.0,29450.0,0.0
,,294560000.0,29456.0,0.0
,,294610000.0,29461.0,0.0
,,294660000.0,29466.0,0.0
,,294780000.0,29478.0,0.0
,,294830000.0,29483.0,0.0
,,294890000.0,29489.0,0.0
,,294940000.0,29494.0,0.0
,,294990000.0,29499.0,0.0
,,295040000.0,29504.0,0.0
,,295100000.0,29510.0,0.0
,,295150000.0,29515.0,0.0
,,295200000.0,29520.0,0.0
,,295250000.0,29525.0,0.0
,,295310000.0,29531.0,0.0
,,295360000.0,29536.0,0.0
,,295410000.0,29541.0,0.0
,,295460000.0,29546.0,0.0
,,295520000.0,29552.0,0.0
,,295570000.0,29557.0,0.0
,,295620000.0,29562.0,0.0
,,295670000.0,29567.0,0.0
,,295720000.0,29572.0,0.0
,,295780000.0,29578.0,0.0
,,295830000.0,29583.0,0.0
,,295890000.0,29589.0,0.0
,,295940000.0,29594.0,0.0
,,295990000.0,29599.0,0.0
,,296040000.0,29604.0,0.0
,,296090000.0,29609.0,0.0
,,296150000.0,29615.0,0.0
,,296200000.0,29620.0,0.0
,,296250000.0,29625.0,0.0
,,296300000.0,29630.0,0.0
,,296350000.0,29635.0,0.0
,,296400000.0,29640.0,0.0
,,296460000.0,29646.0,0.0
,,296510000.0,29651.0,0.0
,,296560000.0,29656.0,0.0
,,296610000.0,29661.0,0.0
,,296660000.0,29666.0,0.0
,,296710000.0,29671.0,0.0
,,296770000.0,29677.0,0.0
,,296890000.0,29689.0,0.0
,,296940000.0,29694.0,0.0
,,297000000.0,29700.0,0.0
,,297050000.0,29705.0,0.0
,,297100000.0,29710.0,0.0
,,297150000.0,29715.0,0.0
,,297200000.0,29720.0,0.0
,,297260000.0,29726.0,0.0
,,297310000.0,29731.0,0.0
,,297360000.0,29736.0,0.0
,,297410000.0,29741.0,0.0
,,297460000.0,29746.0,1.0
,,297520000.0,29752.0,0.0
,,297570000.0,29757.0,0.0
,,297620000.0,29762.0,0.0
,,297670000.0,29767.0,0.0
,,297730000.0,29773.0,0.0
,,297780000.0,29778.0,0.0
,,297830000.0,29783.0,0.0
,,297880000.0,29788.0,0.0
,,297930000.0,29793.0,0.0
,,297990000.0,29799.0,0.0
,,298040000.0,29804.0,0.0
,,298090000.0,29809.0,0.0
,,298140000.0,29814.0,0.0
,,298190000.0,29819.0,0.0
,,298240000.0,29824.0,0.0
,,298290000.0,29829.0,0.0
,,298350000.0,29835.0,0.0
,,298400000.0,29840.0,0.0
,,298450000.0,29845.0,0.0
,,298500000.0,29850.0,0.0
,,298560000.0,29856.0,0.0
,,298610000.0,29861.0,0.0
,,298660000.0,29866.0,0.0
,,298710000.0,29871.0,0.0
,,298760000.0,29876.0,0.0
,,298820000.0,29882.0,0.0
,,298900000.0,29890.0,0.0
,,299000000.0,29900.0,0.0
,,299050000.0,29905.0,0.0
,,299110000.0,29911.0,0.0
,,299160000.0,29916.0,0.0
,,299210000.0,29921.0,0.0
,,299260000.0,29926.0,0.0
,,299310000.0,29931.0,0.0
,,299360000.0,29936.0,0.0
,,299420000.0,29942.0,0.0
,,299470000.0,29947.0,0.0
,,299520000.0,29952.0,0.0
,,299570000.0,29957.0,0.0
,,299620000.0,29962.0,0.0
,,299670000.0,29967.0,0.0
,,299730000.0,29973.0,0.0
,,299780000.0,29978.0,0.0
,,299830000.0,29983.0,0.0
,,299880000.0,29988.0,0.0
,,299930000.0,29993.0,0.0
,,299990000.0,29999.0,0.0
,,300040000.0,30004.0,0.0
,,300090000.0,30009.0,0.0
,,300140000.0,30014.0,0.0
,,300190000.0,30019.0,0.0
,,300250000.0,30025.0,0.0
,,300300000.0,30030.0,0.0
,,300350000.0,30035.0,0.0
,,300400000.0,30040.0,0.0
,,300450000.0,30045.0,0.0
,,300500000.0,30050.0,0.0
,,300560000.0,30056.0,0.0
,,300610000.0,30061.0,0.0
,,300660000.0,30066.0,0.0
,,300710000.0,30071.0,0.0
,,300760000.0,30076.0,0.0
,,300820000.0,30082.0,0.0
,,300870000.0,30087.0,0.0
,,300920000.0,30092.0,0.0
,,301010000.0,30101.0,0.0
,,301090000.0,30109.0,0.0
,,301140000.0,30114.0,0.0
,,301190000.0,30119.0,0.0
,,301250000.0,30125.0,0.0
,,301300000.0,30130.0,0.0
,,301350000.0,30135.0,0.0
,,301400000.0,30140.0,0.0
,,301450000.0,30145.0,0.0
,,301500000.0,30150.0,0.0
,,301550000.0,30155.0,0.0
,,301610000.0,30161.0,0.0
,,301660000.0,30166.0,0.0
,,301710000.0,30171.0,0.0
,,301760000.0,30176.0,0.0
,,301810000.0,30181.0,0.0
,,301860000.0,30186.0,0.0
,,301920000.0,30192.0,0.0
,,301970000.0,30197.0,0.0
,,302020000.0,30202.0,0.0
,,302070000.0,30207.0,0.0
,,302120000.0,30212.0,0.0
,,302170000.0,30217.0,0.0
,,302230000.0,30223.0,0.0
,,302280000.0,30228.0,0.0
,,302330000.0,30233.0,0.0
,,302380000.0,30238.0,0.0
,,302430000.0,30243.0,0.0
,,302490000.0,30249.0,0.0
,,302540000.0,30254.0,0.0
,,302590000.0,30259.0,0.0
,,302640000.0,30264.0,0.0
,,302690000.0,30269.0,0.0
,,302750000.0,30275.0,0.0
,,302800000.0,30280.0,0.0
,,302850000.0,30285.0,0.0
,,302900000.0,30290.0,0.0
,,302950000.0,30295.0,0.0
,,303000000.0,30300.0,0.0
,,303110000.0,30311.0,0.0
,,303180000.0,30318.0,0.0
,,303230000.0,30323.0,0.0
,,303280000.0,30328.0,0.0
,,303330000.0,30333.0,0.0
,,303390000.0,30339.0,0.0
,,303440000.0,30344.0,0.0
,,303490000.0,30349.0,0.0
,,303540000.0,30354.0,0.0
,,303590000.0,30359.0,0.0
,,303650000.0,30365.0,0.0
,,303700000.0,30370.0,0.0
,,303750000.0,30375.0,0.0
,,303800000.0,30380.0,0.0
,,303850000.0,30385.0,0.0
,,303910000.0,30391.0,0.0
,,303960000.0,30396.0,0.0
,,304010000.0,30401.0,0.0
,,304060000.0,30406.0,0.0
,,304110000.0,30411.0,0.0
,,304160000.0,30416.0,0.0
,,304220000.0,30422.0,0.0
,,304270000.0,30427.0,0.0
,,304320000.0,30432.0,0.0
,,304370000.0,30437.0,0.0
,,304430000.0,30443.0,0.0
,,304480000.0,30448.0,0.0
,,304530000.0,30453.0,0.0
,,304580000.0,30458.0,0.0
,,304630000.0,30463.0,0.0
,,304680000.0,30468.0,0.0
,,304740000.0,30474.0,0.0
,,304800000.0,30480.0,1.0
,,304850000.0,30485.0,0.0
,,304910000.0,30491.0,0.0
,,304960000.0,30496.0,0.0
,,305010000.0,30501.0,0.0
,,305060000.0,30506.0,0.0
,,305110000.0,30511.0,0.0
,,305240000.0,30524.0,0.0
,,305290000.0,30529.0,0.0
,,305350000.0,30535.0,0.0
,,305400000.0,30540.0,0.0
,,305450000.0,30545.0,0.0
,,305500000.0,30550.0,0.0
,,305560000.0,30556.0,0.0
,,305610000.0,30561.0,0.0
,,305660000.0,30566.0,0.0
,,305710000.0,30571.0,0.0
,,305760000.0,30576.0,0.0
,,305820000.0,30582.0,0.0
,,305870000.0,30587.0,0.0
,,305920000.0,30592.0,0.0
,,305970000.0,30597.0,0.0
,,306020000.0,30602.0,0.0
,,306080000.0,30608.0,0.0
,,306130000.0,30613.0,0.0
,,306180000.0,30618.0,0.0
,,306230000.0,30623.0,0.0
,,306290000.0,30629.0,0.0
,,306340000.0,30634.0,0.0
,,306390000.0,30639.0,0.0
,,306440000.0,30644.0,0.0
,,306490000.0,30649.0,0.0
,,306550000.0,30655.0,0.0
,,306600000.0,30660.0,0.0
,,306650000.0,30665.0,0.0
,,306700000.0,30670.0,0.0
,,306750000.0,30675.0,0.0
,,306810000.0,30681.0,0.0
,,306860000.0,30686.0,0.0
,,306910000.0,30691.0,0.0
,,306970000.0,30697.0,0.0
,,307020000.0,30702.0,0.0
,,307070000.0,30707.0,0.0
,,307130000.0,30713.0,0.0
,,307180000.0,30718.0,0.0
,,307270000.0,30727.0,0.0
,,307350000.0,30735.0,0.0
,,307400000.0,30740.0,0.0
,,307460000.0,30746.0,0.0
,,307510000.0,30751.0,0.0
,,307560000.0,30756.0,0.0
,,307610000.0,30761.0,0.0
,,307660000.0,30766.0,0.0
,,307710000.0,30771.0,0.0
,,307770000.0,30777.0,0.0
,,307820000.0,30782.0,0.0
,,307870000.0,30787.0,0.0
,,307920000.0,30792.0,0.0
,,307970000.0,30797.0,0.0
,,308030000.0,30803.0,0.0
,,308080000.0,30808.0,0.0
,,308130000.0,30813.0,0.0
,,308180000.0,30818.0,0.0
,,308230000.0,30823.0,0.0
,,308290000.0,30829.0,0.0
,,308340000.0,30834.0,0.0
,,308390000.0,30839.0,0.0
,,308440000.0,30844.0,0.0
,,308490000.0,30849.0,0.0
,,308550000.0,30855.0,0.0
,,308600000.0,30860.0,0.0
,,308650000.0,30865.0,0.0
,,308700000.0,30870.0,0.0
,,308750000.0,30875.0,0.0
,,308810000.0,30881.0,0.0
,,308860000.0,30886.0,0.0
,,308910000.0,30891.0,0.0
,,308960000.0,30896.0,0.0
,,309010000.0,30901.0,0.0
,,309060000.0,30906.0,0.0
,,309110000.0,30911.0,0.0
,,309170000.0,30917.0,0.0
,,309220000.0,30922.0,0.0
,,309270000.0,30927.0,0.0
,,309370000.0,30937.0,0.0
,,309440000.0,30944.0,0.0
,,309500000.0,30950.0,0.0
,,309550000.0,30955.0,0.0
,,309610000.0,30961.0,0.0
,,309660000.0,30966.0,0.0
,,309720000.0,30972.0,0.0
,,309770000.0,30977.0,0.0
,,309820000.0,30982.0,0.0
,,309870000.0,30987.0,0.0
,,309920000.0,30992.0,0.0
,,309980000.0,30998.0,0.0
,,310030000.0,31003.0,0.0
,,310080000.0,31008.0,0.0
,,310130000.0,31013.0,0.0
,,310180000.0,31018.0,0.0
,,310240000.0,31024.0,0.0
,,310290000.0,31029.0,0.0
,,310340000.0,31034.0,0.0
,,310390000.0,31039.0,0.0
,,310440000.0,31044.0,0.0
,,310500000.0,31050.0,0.0
,,310550000.0,31055.0,0.0
,,310600000.0,31060.0,0.0
,,310650000.0,31065.0,0.0
,,310700000.0,31070.0,0.0
,,310750000.0,31075.0,0.0
,,310810000.0,31081.0,0.0
,,310860000.0,31086.0,0.0
,,310910000.0,31091.0,0.0
,,310960000.0,31096.0,0.0
,,311010000.0,31101.0,0.0
,,311060000.0,31106.0,0.0
,,311120000.0,31112.0,0.0
,,311170000.0,31117.0,0.0
,,311220000.0,31122.0,0.0
,,311270000.0,31127.0,0.0
,,311330000.0,31133.0,0.0
,,311380000.0,31138.0,0.0
,,311500000.0,31150.0,0.0
,,311560000.0,31156.0,0.0
,,311610000.0,31161.0,0.0
,,311660000.0,31166.0,0.0
,,311720000.0,31172.0,0.0
,,311770000.0,31177.0,0.0
,,311820000.0,31182.0,0.0
,,311870000.0,31187.0,0.0
,,311920000.0,31192.0,0.0
,,311970000.0,31197.0,0.0
,,312030000.0,31203.0,0.0
,,312080000.0,31208.0,0.0
,,312130000.0,31213.0,0.0
,,312180000.0,31218.0,0.0
,,312240000.0,31224.0,0.0
,,312290000.0,31229.0,0.0
,,312340000.0,31234.0,0.0
,,312390000.0,31239.0,0.0
,,312450000.0,31245.0,0.0
,,312500000.0,31250.0,0.0
,,312550000.0,31255.0,0.0
,,312600000.0,31260.0,0.0
,,312660000.0,31266.0,0.0
,,312710000.0,31271.0,0.0
,,312760000.0,31276.0,0.0
,,312810000.0,31281.0,0.0
,,312860000.0,31286.0,0.0
,,312920000.0,31292.0,0.0
,,312970000.0,31297.0,0.0
,,313020000.0,31302.0,0.0
,,313070000.0,31307.0,0.0
,,313120000.0,31312.0,0.0
,,313180000.0,31318.0,0.0
,,313230000.0,31323.0,0.0
,,313280000.0,31328.0,0.0
,,313330000.0,31333.0,0.0
,,313380000.0,31338.0,0.0
,,313440000.0,31344.0,0.0
,,313550000.0,31355.0,0.0
,,313610000.0,31361.0,0.0
,,313670000.0,31367.0,0.0
,,313720000.0,31372.0,0.0
,,313770000.0,31377.0,0.0
,,313820000.0,31382.0,0.0
,,313870000.0,31387.0,0.0
,,313930000.0,31393.0,0.0
,,313980000.0,31398.0,0.0
,,314030000.0,31403.0,0.0
,,314080000.0,31408.0,0.0
,,314130000.0,31413.0,0.0
,,314190000.0,31419.0,0.0
,,314240000.0,31424.0,0.0
,,314290000.0,31429.0,0.0
,,314350000.0,31435.0,0.0
,,314400000.0,31440.0,0.0
,,314450000.0,31445.0,0.0
,,314500000.0,31450.0,0.0
,,314560000.0,31456.0,0.0
,,314610000.0,31461.0,0.0
,,314660000.0,31466.0,0.0
,,314710000.0,31471.0,0.0
,,314760000.0,31476.0,0.0
,,314810000.0,31481.0,0.0
,,314870000.0,31487.0,0.0
,,314920000.0,31492.0,0.0
,,314970000.0,31497.0,0.0
,,315020000.0,31502.0,0.0
,,315080000.0,31508.0,0.0
,,315130000.0,31513.0,0.0
,,315180000.0,31518.0,0.0
,,315230000.0,31523.0,0.0
,,315280000.0,31528.0,0.0
,,315340000.0,31534.0,0.0
,,315390000.0,31539.0,0.0
,,315440000.0,31544.0,0.0
,,315490000.0,31549.0,0.0
,,315550000.0,31555.0,0.0
,,315600000.0,31560.0,0.0
,,315650000.0,31565.0,0.0
,,315740000.0,31574.0,0.0
,,315830000.0,31583.0,0.0
,,315880000.0,31588.0,0.0
,,315930000.0,31593.0,0.0
,,315990000.0,31599.0,0.0
,,316040000.0,31604.0,0.0
,,316090000.0,31609.0,0.0
,,316140000.0,31614.0,0.0
,,316190000.0,31619.0,0.0
,,316250000.0,31625.0,0.0
,,316300000.0,31630.0,0.0
,,316350000.0,31635.0,0.0
,,316400000.0,31640.0,0.0
,,316460000.0,31646.0,0.0
,,316510000.0,31651.0,0.0
,,316560000.0,31656.0,0.0
,,316610000.0,31661.0,0.0
,,316660000.0,31666.0,0.0
,,316710000.0,31671.0,0.0
,,316760000.0,31676.0,0.0
,,316820000.0,31682.0,0.0
,,316870000.0,31687.0,0.0
,,317020000.0,31702.0,0.0
,,317080000.0,31708.0,0.0
,,317130000.0,31713.0,0.0
,,317180000.0,31718.0,0.0
,,317230000.0,31723.0,0.0
,,317290000.0,31729.0,0.0
,,317340000.0,31734.0,0.0
,,317400000.0,31740.0,3.0
,,317460000.0,31746.0,2.0
,,317530000.0,31753.0,3.0
,,317610000.0,31761.0,5.0
,,317670000.0,31767.0,2.0
,,317720000.0,31772.0,3.0
,,317780000.0,31778.0,1.0
,,317830000.0,31783.0,2.0
,,317880000.0,31788.0,2.0
,,317940000.0,31794.0,1.0
,,317990000.0,31799.0,0.0
,,318040000.0,31804.0,0.0
,,318090000.0,31809.0,0.0
,,318150000.0,31815.0,0.0
,,318200000.0,31820.0,0.0
,,318250000.0,31825.0,0.0
,,318340000.0,31834.0,0.0
,,318390000.0,31839.0,0.0
,,318440000.0,31844.0,0.0
,,318490000.0,31849.0,0.0
,,318540000.0,31854.0,0.0
,,318590000.0,31859.0,0.0
,,318650000.0,31865.0,0.0
,,318700000.0,31870.0,0.0
,,318750000.0,31875.0,0.0
,,318800000.0,31880.0,0.0
,,318850000.0,31885.0,0.0
,,318910000.0,31891.0,0.0
,,318960000.0,31896.0,0.0
,,319010000.0,31901.0,0.0
,,319060000.0,31906.0,0.0
,,319120000.0,31912.0,0.0
,,319170000.0,31917.0,0.0
,,319220000.0,31922.0,0.0
,,319270000.0,31927.0,0.0
,,319320000.0,31932.0,0.0
,,319380000.0,31938.0,0.0
,,319430000.0,31943.0,0.0
,,319480000.0,31948.0,0.0
,,319530000.0,31953.0,0.0
,,319580000.0,31958.0,0.0
,,319640000.0,31964.0,0.0
,,319690000.0,31969.0,0.0
,,319740000.0,31974.0,0.0
,,319790000.0,31979.0,0.0
,,319850000.0,31985.0,0.0
,,319900000.0,31990.0,0.0
,,319950000.0,31995.0,0.0
,,320000000.0,32000.0,0.0
,,320050000.0,32005.0,0.0
,,320190000.0,32019.0,0.0
,,320240000.0,32024.0,0.0
,,320290000.0,32029.0,1.0
,,320340000.0,32034.0,0.0
,,320400000.0,32040.0,0.0
,,320450000.0,32045.0,0.0
,,320500000.0,32050.0,0.0
,,320550000.0,32055.0,0.0
,,320600000.0,32060.0,0.0
,,320660000.0,32066.0,0.0
,,320710000.0,32071.0,0.0
,,320760000.0,32076.0,0.0
,,320810000.0,32081.0,0.0
,,320860000.0,32086.0,0.0
,,320920000.0,32092.0,0.0
,,320970000.0,32097.0,0.0
,,321020000.0,32102.0,0.0
,,321070000.0,32107.0,0.0
,,321120000.0,32112.0,0.0
,,321180000.0,32118.0,0.0
,,321230000.0,32123.0,0.0
,,321280000.0,32128.0,0.0
,,321330000.0,32133.0,0.0
,,321380000.0,32138.0,0.0
,,321430000.0,32143.0,0.0
,,321490000.0,32149.0,0.0
,,321540000.0,32154.0,0.0
,,321590000.0,32159.0,0.0
,,321640000.0,32164.0,0.0
,,321700000.0,32170.0,0.0
,,321750000.0,32175.0,0.0
,,321800000.0,32180.0,0.0
,,321850000.0,32185.0,0.0
,,321910000.0,32191.0,0.0
,,321960000.0,32196.0,0.0
,,322010000.0,32201.0,0.0
,,322060000.0,32206.0,0.0
,,322120000.0,32212.0,0.0
,,322210000.0,32221.0,0.0
,,322300000.0,32230.0,0.0
,,322350000.0,32235.0,0.0
,,322400000.0,32240.0,0.0
,,322450000.0,32245.0,0.0
,,322510000.0,32251.0,0.0
,,322560000.0,32256.0,0.0
,,322610000.0,32261.0,0.0
,,322660000.0,32266.0,0.0
,,322710000.0,32271.0,0.0
,,322760000.0,32276.0,0.0
,,322820000.0,32282.0,0.0
,,322870000.0,32287.0,0.0
,,322920000.0,32292.0,0.0
,,322970000.0,32297.0,0.0
,,323020000.0,32302.0,0.0
,,323080000.0,32308.0,0.0
,,323130000.0,32313.0,0.0
,,323180000.0,32318.0,0.0
,,323240000.0,32324.0,0.0
,,323290000.0,32329.0,0.0
,,323340000.0,32334.0,0.0
,,323390000.0,32339.0,0.0
,,323440000.0,32344.0,0.0
,,323500000.0,32350.0,0.0
,,323560000.0,32356.0,0.0
,,323610000.0,32361.0,0.0
,,323660000.0,32366.0,0.0
,,323720000.0,32372.0,0.0
,,323770000.0,32377.0,0.0
,,323820000.0,32382.0,0.0
,,323870000.0,32387.0,0.0
,,323920000.0,32392.0,0.0
,,323980000.0,32398.0,0.0
,,324040000.0,32404.0,0.0
,,324090000.0,32409.0,0.0
,,324140000.0,32414.0,0.0
,,324190000.0,32419.0,0.0
,,324240000.0,32424.0,0.0
,,324380000.0,32438.0,0.0
,,324430000.0,32443.0,0.0
,,324480000.0,32448.0,0.0
,,324530000.0,32453.0,0.0
,,324590000.0,32459.0,0.0
,,324640000.0,32464.0,0.0
,,324690000.0,32469.0,0.0
,,324740000.0,32474.0,0.0
,,324790000.0,32479.0,0.0
,,324840000.0,32484.0,0.0
,,324900000.0,32490.0,0.0
,,324950000.0,32495.0,0.0
,,325000000.0,32500.0,0.0
,,325050000.0,32505.0,0.0
,,325110000.0,32511.0,0.0
,,325160000.0,32516.0,0.0
,,325210000.0,32521.0,0.0
,,325260000.0,32526.0,0.0
,,325310000.0,32531.0,0.0
,,325360000.0,32536.0,0.0
,,325420000.0,32542.0,0.0
,,325470000.0,32547.0,0.0
,,325520000.0,32552.0,0.0
,,325580000.0,32558.0,0.0
,,325630000.0,32563.0,0.0
,,325680000.0,32568.0,0.0
,,325730000.0,32573.0,0.0
,,325790000.0,32579.0,0.0
,,325840000.0,32584.0,0.0
,,325890000.0,32589.0,0.0
,,325940000.0,32594.0,0.0
,,325990000.0,32599.0,0.0
,,326040000.0,32604.0,0.0
,,326100000.0,32610.0,0.0
,,326150000.0,32615.0,0.0
,,326200000.0,32620.0,0.0
,,326250000.0,32625.0,0.0
,,326300000.0,32630.0,0.0
,,326400000.0,32640.0,0.0
,,326480000.0,32648.0,0.0
,,326530000.0,32653.0,0.0
,,326580000.0,32658.0,0.0
,,326630000.0,32663.0,0.0
,,326680000.0,32668.0,0.0
,,326730000.0,32673.0,0.0
,,326790000.0,32679.0,0.0
,,326840000.0,32684.0,0.0
,,326890000.0,32689.0,0.0
,,326940000.0,32694.0,0.0
,,326990000.0,32699.0,0.0
,,327050000.0,32705.0,0.0
,,327100000.0,32710.0,0.0
,,327150000.0,32715.0,0.0
,,327200000.0,32720.0,0.0
,,327250000.0,32725.0,0.0
,,327310000.0,32731.0,0.0
,,327360000.0,32736.0,0.0
,,327410000.0,32741.0,0.0
,,327460000.0,32746.0,0.0
,,327510000.0,32751.0,0.0
,,327570000.0,32757.0,0.0
,,327620000.0,32762.0,0.0
,,327670000.0,32767.0,0.0
,,327720000.0,32772.0,0.0
,,327780000.0,32778.0,0.0
,,327830000.0,32783.0,0.0
,,327880000.0,32788.0,0.0
,,327930000.0,32793.0,0.0
,,327980000.0,32798.0,0.0
,,328030000.0,32803.0,0.0
,,328090000.0,32809.0,0.0
,,328140000.0,32814.0,0.0
,,328190000.0,32819.0,0.0
,,328240000.0,32824.0,0.0
,,328300000.0,32830.0,0.0
,,328350000.0,32835.0,0.0
,,328400000.0,32840.0,0.0
,,328520000.0,32852.0,0.0
,,328570000.0,32857.0,0.0
,,328620000.0,32862.0,0.0
,,328680000.0,32868.0,0.0
,,328730000.0,32873.0,0.0
,,328780000.0,32878.0,0.0
,,328830000.0,32883.0,0.0
,,328890000.0,32889.0,0.0
,,328940000.0,32894.0,0.0
,,328990000.0,32899.0,0.0
,,329040000.0,32904.0,0.0
,,329100000.0,32910.0,0.0
,,329150000.0,32915.0,0.0
,,329200000.0,32920.0,0.0
,,329250000.0,32925.0,0.0
,,329300000.0,32930.0,0.0
,,329360000.0,32936.0,0.0
,,329410000.0,32941.0,0.0
,,329460000.0,32946.0,0.0
,,329510000.0,32951.0,0.0
,,329560000.0,32956.0,0.0
,,329620000.0,32962.0,0.0
,,329670000.0,32967.0,0.0
,,329720000.0,32972.0,0.0
,,329770000.0,32977.0,0.0
,,329820000.0,32982.0,0.0
,,329880000.0,32988.0,0.0
,,329930000.0,32993.0,0.0
,,329980000.0,32998.0,0.0
,,330030000.0,33003.0,0.0
,,330080000.0,33008.0,0.0
,,330140000.0,33014.0,0.0
,,330190000.0,33019.0,0.0
,,330240000.0,33024.0,0.0
,,330290000.0,33029.0,0.0
,,330340000.0,33034.0,0.0
,,330390000.0,33039.0,0.0
,,330450000.0,33045.0,0.0
,,330500000.0,33050.0,0.0
,,330630000.0,33063.0,0.0
,,330680000.0,33068.0,0.0
,,330730000.0,33073.0,0.0
,,330790000.0,33079.0,0.0
,,330840000.0,33084.0,0.0
,,330890000.0,33089.0,0.0
,,330950000.0,33095.0,0.0
,,331000000.0,33100.0,0.0
,,331050000.0,33105.0,0.0
,,331100000.0,33110.0,0.0
,,331150000.0,33115.0,0.0
,,331210000.0,33121.0,0.0
,,331260000.0,33126.0,0.0
,,331310000.0,33131.0,0.0
,,331360000.0,33136.0,0.0
,,331410000.0,33141.0,0.0
,,331470000.0,33147.0,0.0
,,331520000.0,33152.0,0.0
,,331570000.0,33157.0,0.0
,,331620000.0,33162.0,0.0
,,331670000.0,33167.0,0.0
,,331720000.0,33172.0,0.0
,,331780000.0,33178.0,0.0
,,331830000.0,33183.0,0.0
,,331880000.0,33188.0,0.0
,,331930000.0,33193.0,0.0
,,331990000.0,33199.0,0.0
,,332040000.0,33204.0,0.0
,,332090000.0,33209.0,0.0
,,332140000.0,33214.0,0.0
,,332190000.0,33219.0,0.0
,,332240000.0,33224.0,0.0
,,332290000.0,33229.0,0.0
,,332350000.0,33235.0,0.0
,,332400000.0,33240.0,0.0
,,332450000.0,33245.0,0.0
,,332500000.0,33250.0,0.0
,,332550000.0,33255.0,0.0
,,332640000.0,33264.0,0.0
,,332740000.0,33274.0,0.0
,,332790000.0,33279.0,0.0
,,332840000.0,33284.0,0.0
,,332900000.0,33290.0,0.0
,,332950000.0,33295.0,0.0
,,333000000.0,33300.0,0.0
,,333050000.0,33305.0,0.0
,,333110000.0,33311.0,0.0
,,333160000.0,33316.0,0.0
,,333210000.0,33321.0,0.0
,,333260000.0,33326.0,0.0
,,333310000.0,33331.0,0.0
,,333370000.0,33337.0,0.0
,,333420000.0,33342.0,0.0
,,333470000.0,33347.0,0.0
,,333520000.0,33352.0,0.0
,,333580000.0,33358.0,0.0
,,333630000.0,33363.0,0.0
,,333680000.0,33368.0,0.0
,,333730000.0,33373.0,0.0
,,333790000.0,33379.0,0.0
,,333840000.0,33384.0,0.0
,,333890000.0,33389.0,0.0
,,333940000.0,33394.0,0.0
,,333990000.0,33399.0,0.0
,,334050000.0,33405.0,0.0
,,334100000.0,33410.0,0.0
,,334150000.0,33415.0,0.0
,,334200000.0,33420.0,0.0
,,334260000.0,33426.0,0.0
,,334310000.0,33431.0,0.0
,,334360000.0,33436.0,0.0
,,334410000.0,33441.0,0.0
,,334470000.0,33447.0,0.0
,,334520000.0,33452.0,0.0
,,334570000.0,33457.0,0.0
,,334620000.0,33462.0,0.0
,,334670000.0,33467.0,0.0
,,334810000.0,33481.0,0.0
,,334860000.0,33486.0,0.0
,,334910000.0,33491.0,0.0
,,334960000.0,33496.0,0.0
,,335020000.0,33502.0,0.0
,,335070000.0,33507.0,0.0
,,335120000.0,33512.0,0.0
,,335170000.0,33517.0,0.0
,,335220000.0,33522.0,0.0
,,335270000.0,33527.0,0.0
,,335330000.0,33533.0,0.0
,,335380000.0,33538.0,0.0
,,335430000.0,33543.0,0.0
,,335480000.0,33548.0,0.0
,,335530000.0,33553.0,0.0
,,335590000.0,33559.0,0.0
,,335640000.0,33564.0,0.0
,,335690000.0,33569.0,0.0
,,335740000.0,33574.0,0.0
,,335800000.0,33580.0,0.0
,,335850000.0,33585.0,0.0
,,335900000.0,33590.0,0.0
,,335950000.0,33595.0,0.0
,,336000000.0,33600.0,0.0
,,336060000.0,33606.0,0.0
,,336110000.0,33611.0,0.0
,,336160000.0,33616.0,0.0
,,336210000.0,33621.0,0.0
,,336260000.0,33626.0,0.0
,,336320000.0,33632.0,0.0
,,336370000.0,33637.0,0.0
,,336420000.0,33642.0,0.0
,,336470000.0,33647.0,0.0
,,336530000.0,33653.0,0.0
,,336580000.0,33658.0,0.0
,,336630000.0,33663.0,0.0
,,336680000.0,33668.0,0.0
,,336740000.0,33674.0,0.0
,,336870000.0,33687.0,0.0
,,336920000.0,33692.0,0.0
,,336970000.0,33697.0,0.0
,,337020000.0,33702.0,0.0
,,337080000.0,33708.0,0.0
,,337130000.0,33713.0,0.0
,,337180000.0,33718.0,0.0
,,337230000.0,33723.0,0.0
,,337280000.0,33728.0,0.0
,,337330000.0,33733.0,0.0
,,337390000.0,33739.0,0.0
,,337440000.0,33744.0,0.0
,,337500000.0,33750.0,0.0
,,337550000.0,33755.0,0.0
,,337600000.0,33760.0,0.0
,,337650000.0,33765.0,0.0
,,337700000.0,33770.0,0.0
,,337760000.0,33776.0,0.0
,,337810000.0,33781.0,0.0
,,337860000.0,33786.0,0.0
,,337910000.0,33791.0,0.0
,,337960000.0,33796.0,0.0
,,338010000.0,33801.0,0.0
,,338070000.0,33807.0,0.0
,,338120000.0,33812.0,0.0
,,338170000.0,33817.0,0.0
,,338220000.0,33822.0,0.0
,,338270000.0,33827.0,0.0
,,338330000.0,33833.0,0.0
,,338380000.0,33838.0,0.0
,,338430000.0,33843.0,0.0
,,338480000.0,33848.0,0.0
,,338530000.0,33853.0,0.0
,,338590000.0,33859.0,0.0
,,338640000.0,33864.0,0.0
,,338690000.0,33869.0,0.0
,,338740000.0,33874.0,0.0
,,338790000.0,33879.0,0.0
,,338850000.0,33885.0,0.0
,,338980000.0,33898.0,0.0
,,339030000.0,33903.0,0.0
,,339080000.0,33908.0,0.0
,,339130000.0,33913.0,0.0
,,339190000.0,33919.0,0.0
,,339240000.0,33924.0,0.0
,,339290000.0,33929.0,0.0
,,339340000.0,33934.0,0.0
,,339390000.0,33939.0,0.0
,,339450000.0,33945.0,0.0
,,339500000.0,33950.0,0.0
,,339550000.0,33955.0,0.0
,,339600000.0,33960.0,0.0
,,339650000.0,33965.0,0.0
,,339710000.0,33971.0,0.0
,,339760000.0,33976.0,0.0
,,339810000.0,33981.0,0.0
,,339860000.0,33986.0,0.0
,,339920000.0,33992.0,0.0
,,339970000.0,33997.0,0.0
,,340020000.0,34002.0,0.0
,,340070000.0,34007.0,0.0
,,340120000.0,34012.0,0.0
,,340180000.0,34018.0,0.0
,,340230000.0,34023.0,0.0
,,340280000.0,34028.0,0.0
,,340330000.0,34033.0,0.0
,,340390000.0,34039.0,0.0
,,340440000.0,34044.0,0.0
,,340490000.0,34049.0,0.0
,,340540000.0,34054.0,0.0
,,340590000.0,34059.0,0.0
,,340650000.0,34065.0,0.0
,,340700000.0,34070.0,0.0
,,340750000.0,34075.0,0.0
,,340800000.0,34080.0,0.0
,,340860000.0,34086.0,0.0
,,340910000.0,34091.0,0.0
,,341000000.0,34100.0,0.0
,,341090000.0,34109.0,0.0
,,341140000.0,34114.0,0.0
,,341200000.0,34120.0,0.0
,,341250000.0,34125.0,0.0
,,341300000.0,34130.0,0.0
,,341350000.0,34135.0,0.0
,,341410000.0,34141.0,0.0
,,341460000.0,34146.0,0.0
,,341510000.0,34151.0,0.0
,,341560000.0,34156.0,0.0
,,341610000.0,34161.0,0.0
,,341660000.0,34166.0,0.0
,,341720000.0,34172.0,0.0
,,341770000.0,34177.0,0.0
,,341820000.0,34182.0,0.0
,,341870000.0,34187.0,0.0
,,341920000.0,34192.0,0.0
,,341970000.0,34197.0,0.0
,,342030000.0,34203.0,0.0
,,342080000.0,34208.0,0.0
,,342130000.0,34213.0,0.0
,,342180000.0,34218.0,0.0
,,342230000.0,34223.0,0.0
,,342290000.0,34229.0,0.0
,,342340000.0,34234.0,0.0
,,342440000.0,34244.0,0.0
,,342510000.0,34251.0,2.0
,,342560000.0,34256.0,2.0
,,342620000.0,34262.0,0.0
,,342700000.0,34270.0,1.0
,,342760000.0,34276.0,0.0
,,342820000.0,34282.0,3.0
,,342900000.0,34290.0,4.0
,,342960000.0,34296.0,2.0
,,343030000.0,34303.0,0.0
,,343190000.0,34319.0,3.0
,,343240000.0,34324.0,2.0
,,343290000.0,34329.0,0.0
,,343350000.0,34335.0,1.0
,,343400000.0,34340.0,1.0
,,343450000.0,34345.0,1.0
,,343510000.0,34351.0,1.0
,,343590000.0,34359.0,0.0
,,343640000.0,34364.0,0.0
,,343700000.0,34370.0,0.0
,,343750000.0,34375.0,0.0
,,343800000.0,34380.0,0.0
,,343850000.0,34385.0,0.0
,,343900000.0,34390.0,0.0
,,343960000.0,34396.0,0.0
,,344010000.0,34401.0,0.0
,,344060000.0,34406.0,0.0
,,344120000.0,34412.0,0.0
,,344170000.0,34417.0,0.0
,,344220000.0,34422.0,0.0
,,344270000.0,34427.0,0.0
,,344320000.0,34432.0,0.0
,,344370000.0,34437.0,0.0
,,344420000.0,34442.0,0.0
,,344470000.0,34447.0,0.0
,,344530000.0,34453.0,0.0
,,344580000.0,34458.0,0.0
,,344630000.0,34463.0,0.0
,,344680000.0,34468.0,0.0
,,344730000.0,34473.0,0.0
,,344790000.0,34479.0,0.0
,,344840000.0,34484.0,0.0
,,344890000.0,34489.0,0.0
,,344940000.0,34494.0,0.0
,,345000000.0,34500.0,0.0
,,345050000.0,34505.0,0.0
,,345100000.0,34510.0,0.0
,,345230000.0,34523.0,0.0
,,345280000.0,34528.0,0.0
,,345330000.0,34533.0,0.0
,,345390000.0,34539.0,0.0
,,345440000.0,34544.0,0.0
,,345490000.0,34549.0,0.0
,,345540000.0,34554.0,0.0
,,345600000.0,34560.0,0.0
,,345650000.0,34565.0,0.0
,,345700000.0,34570.0,0.0
,,345750000.0,34575.0,0.0
,,345800000.0,34580.0,0.0
,,345860000.0,34586.0,0.0
,,345910000.0,34591.0,0.0
,,345960000.0,34596.0,0.0
,,346010000.0,34601.0,0.0
,,346060000.0,34606.0,0.0
,,346110000.0,34611.0,0.0
,,346170000.0,34617.0,0.0
,,346220000.0,34622.0,0.0
,,346270000.0,34627.0,0.0
,,346320000.0,34632.0,0.0
,,346370000.0,34637.0,0.0
,,346430000.0,34643.0,0.0
,,346480000.0,34648.0,0.0
,,346530000.0,34653.0,0.0
,,346580000.0,34658.0,0.0
,,346640000.0,34664.0,0.0
,,346690000.0,34669.0,0.0
,,346740000.0,34674.0,0.0
,,346790000.0,34679.0,0.0
,,346850000.0,34685.0,0.0
,,346900000.0,34690.0,0.0
,,346950000.0,34695.0,0.0
,,347000000.0,34700.0,0.0
,,347050000.0,34705.0,0.0
,,347100000.0,34710.0,0.0
,,347160000.0,34716.0,0.0
,,347210000.0,34721.0,0.0
,,347330000.0,34733.0,0.0
,,347380000.0,34738.0,0.0
,,347430000.0,34743.0,0.0
,,347490000.0,34749.0,0.0
,,347540000.0,34754.0,0.0
,,347590000.0,34759.0,0.0
,,347640000.0,34764.0,0.0
,,347690000.0,34769.0,0.0
,,347740000.0,34774.0,0.0
,,347800000.0,34780.0,0.0
,,347850000.0,34785.0,0.0
,,347900000.0,34790.0,0.0
,,347960000.0,34796.0,0.0
,,348010000.0,34801.0,0.0
,,348060000.0,34806.0,0.0
,,348110000.0,34811.0,0.0
,,348170000.0,34817.0,0.0
,,348220000.0,34822.0,0.0
,,348270000.0,34827.0,0.0
,,348320000.0,34832.0,0.0
,,348380000.0,34838.0,0.0
,,348430000.0,34843.0,0.0
,,348480000.0,34848.0,0.0
,,348530000.0,34853.0,0.0
,,348590000.0,34859.0,0.0
,,348640000.0,34864.0,0.0
,,348690000.0,34869.0,0.0
,,348740000.0,34874.0,0.0
,,348790000.0,34879.0,0.0
,,348850000.0,34885.0,0.0
,,348900000.0,34890.0,0.0
,,348950000.0,34895.0,0.0
,,349000000.0,34900.0,0.0
,,349050000.0,34905.0,0.0
,,349110000.0,34911.0,0.0
,,349160000.0,34916.0,0.0
,,349210000.0,34921.0,0.0
,,349260000.0,34926.0,0.0
,,349370000.0,34937.0,0.0
,,349450000.0,34945.0,0.0
,,349500000.0,34950.0,0.0
,,349550000.0,34955.0,0.0
,,349600000.0,34960.0,0.0
,,349660000.0,34966.0,0.0
,,349710000.0,34971.0,0.0
,,349760000.0,34976.0,0.0
,,349810000.0,34981.0,0.0
,,349860000.0,34986.0,0.0
,,349920000.0,34992.0,0.0
,,349970000.0,34997.0,0.0
,,350020000.0,35002.0,0.0
,,350070000.0,35007.0,0.0
,,350120000.0,35012.0,0.0
,,350180000.0,35018.0,0.0
,,350230000.0,35023.0,0.0
,,350280000.0,35028.0,0.0
,,350330000.0,35033.0,0.0
,,350390000.0,35039.0,0.0
,,350440000.0,35044.0,0.0
,,350490000.0,35049.0,0.0
,,350540000.0,35054.0,0.0
,,350590000.0,35059.0,0.0
,,350650000.0,35065.0,0.0
,,350700000.0,35070.0,0.0
,,350750000.0,35075.0,0.0
,,350800000.0,35080.0,0.0
,,350860000.0,35086.0,0.0
,,350910000.0,35091.0,0.0
,,350960000.0,35096.0,0.0
,,351010000.0,35101.0,0.0
,,351060000.0,35106.0,0.0
,,351110000.0,35111.0,0.0
,,351170000.0,35117.0,0.0
,,351220000.0,35122.0,0.0
,,351270000.0,35127.0,0.0
,,351320000.0,35132.0,0.0
,,351380000.0,35138.0,0.0
,,351500000.0,35150.0,0.0
,,351560000.0,35156.0,0.0
,,351610000.0,35161.0,0.0
,,351660000.0,35166.0,0.0
,,351710000.0,35171.0,0.0
,,351770000.0,35177.0,0.0
,,351820000.0,35182.0,0.0
,,351870000.0,35187.0,0.0
,,351920000.0,35192.0,0.0
,,351970000.0,35197.0,0.0
,,352030000.0,35203.0,0.0
,,352080000.0,35208.0,0.0
,,352130000.0,35213.0,0.0
,,352180000.0,35218.0,0.0
,,352240000.0,35224.0,0.0
,,352290000.0,35229.0,0.0
,,352340000.0,35234.0,0.0
,,352390000.0,35239.0,0.0
,,352440000.0,35244.0,0.0
,,352490000.0,35249.0,0.0
,,352550000.0,35255.0,0.0
,,352600000.0,35260.0,0.0
,,352650000.0,35265.0,0.0
,,352700000.0,35270.0,0.0
,,352760000.0,35276.0,0.0
,,352810000.0,35281.0,0.0
,,352860000.0,35286.0,0.0
,,352910000.0,35291.0,0.0
,,352970000.0,35297.0,0.0
,,353020000.0,35302.0,0.0
,,353070000.0,35307.0,0.0
,,353120000.0,35312.0,0.0
,,353170000.0,35317.0,0.0
,,353230000.0,35323.0,0.0
,,353280000.0,35328.0,0.0
,,353330000.0,35333.0,0.0
,,353390000.0,35339.0,0.0
,,353440000.0,35344.0,0.0
,,353580000.0,35358.0,0.0
,,353630000.0,35363.0,0.0
,,353680000.0,35368.0,0.0
,,353730000.0,35373.0,0.0
,,353790000.0,35379.0,0.0
,,353840000.0,35384.0,0.0
,,353890000.0,35389.0,0.0
,,353940000.0,35394.0,0.0
,,353990000.0,35399.0,0.0
,,354050000.0,35405.0,0.0
,,354100000.0,35410.0,0.0
,,354150000.0,35415.0,0.0
,,354200000.0,35420.0,0.0
,,354250000.0,35425.0,0.0
,,354300000.0,35430.0,0.0
,,354360000.0,35436.0,0.0
,,354410000.0,35441.0,0.0
,,354460000.0,35446.0,0.0
,,354510000.0,35451.0,0.0
,,354570000.0,35457.0,0.0
,,354620000.0,35462.0,0.0
,,354670000.0,35467.0,0.0
,,354720000.0,35472.0,0.0
,,354780000.0,35478.0,0.0
,,354830000.0,35483.0,0.0
,,354880000.0,35488.0,0.0
,,354930000.0,35493.0,0.0
,,354980000.0,35498.0,0.0
,,355030000.0,35503.0,0.0
,,355080000.0,35508.0,0.0
,,355140000.0,35514.0,0.0
,,355190000.0,35519.0,0.0
,,355240000.0,35524.0,0.0
,,355290000.0,35529.0,0.0
,,355350000.0,35535.0,0.0
,,355400000.0,35540.0,0.0
,,355450000.0,35545.0,0.0
,,355500000.0,35550.0,0.0
,,355550000.0,35555.0,0.0
,,355610000.0,35561.0,0.0
,,355660000.0,35566.0,0.0
,,355780000.0,35578.0,0.0
,,355840000.0,35584.0,0.0
,,355890000.0,35589.0,0.0
,,355940000.0,35594.0,0.0
,,355990000.0,35599.0,0.0
,,356040000.0,35604.0,0.0
,,356100000.0,35610.0,0.0
,,356150000.0,35615.0,0.0
,,356200000.0,35620.0,0.0
,,356250000.0,35625.0,0.0
,,356300000.0,35630.0,0.0
,,356360000.0,35636.0,0.0
,,356410000.0,35641.0,0.0
,,356460000.0,35646.0,0.0
,,356510000.0,35651.0,0.0
,,356560000.0,35656.0,0.0
,,356610000.0,35661.0,0.0
,,356670000.0,35667.0,0.0
,,356720000.0,35672.0,0.0
,,356770000.0,35677.0,0.0
,,356820000.0,35682.0,0.0
,,356880000.0,35688.0,0.0
,,356930000.0,35693.0,0.0
,,356980000.0,35698.0,0.0
,,357030000.0,35703.0,0.0
,,357090000.0,35709.0,0.0
,,357140000.0,35714.0,0.0
,,357190000.0,35719.0,0.0
,,357240000.0,35724.0,0.0
,,357300000.0,35730.0,0.0
,,357350000.0,35735.0,0.0
,,357400000.0,35740.0,0.0
,,357450000.0,35745.0,0.0
,,357500000.0,35750.0,0.0
,,357550000.0,35755.0,0.0
,,357600000.0,35760.0,0.0
,,357660000.0,35766.0,0.0
,,357710000.0,35771.0,0.0
,,357760000.0,35776.0,0.0
,,357810000.0,35781.0,0.0
,,357860000.0,35786.0,0.0
,,357910000.0,35791.0,0.0
,,357970000.0,35797.0,0.0
,,358020000.0,35802.0,0.0
,,358070000.0,35807.0,0.0
,,358120000.0,35812.0,0.0
,,358170000.0,35817.0,0.0
,,358220000.0,35822.0,0.0
,,358270000.0,35827.0,0.0
,,358330000.0,35833.0,0.0
,,358380000.0,35838.0,0.0
,,358430000.0,35843.0,0.0
,,358480000.0,35848.0,0.0
,,358540000.0,35854.0,0.0
,,358590000.0,35859.0,0.0
,,358640000.0,35864.0,0.0
,,358690000.0,35869.0,0.0
,,358740000.0,35874.0,0.0
,,358790000.0,35879.0,0.0
,,358840000.0,35884.0,0.0
,,358900000.0,35890.0,0.0
,,358950000.0,35895.0,0.0
,,359000000.0,35900.0,0.0
,,359050000.0,35905.0,0.0
,,359110000.0,35911.0,0.0
,,359160000.0,35916.0,0.0
,,359210000.0,35921.0,0.0
,,359260000.0,35926.0,0.0
,,359320000.0,35932.0,0.0
,,359370000.0,35937.0,0.0
,,359420000.0,35942.0,0.0
,,359470000.0,35947.0,0.0
,,359530000.0,35953.0,0.0
,,359580000.0,35958.0,0.0
,,359630000.0,35963.0,0.0
,,359680000.0,35968.0,0.0
,,359730000.0,35973.0,0.0
,,359790000.0,35979.0,0.0
,,359840000.0,35984.0,0.0
,,359890000.0,35989.0,0.0
,,359940000.0,35994.0,0.0
,,360000000.0,36000.0,0.0
,,360050000.0,36005.0,0.0
,,360160000.0,36016.0,0.0
,,360220000.0,36022.0,0.0
,,360270000.0,36027.0,0.0
,,360330000.0,36033.0,0.0
,,360380000.0,36038.0,0.0
,,360430000.0,36043.0,0.0
,,360480000.0,36048.0,0.0
,,360530000.0,36053.0,0.0
,,360590000.0,36059.0,0.0
,,360640000.0,36064.0,0.0
,,360690000.0,36069.0,0.0
,,360740000.0,36074.0,0.0
,,360800000.0,36080.0,0.0
,,360850000.0,36085.0,0.0
,,360900000.0,36090.0,0.0
,,360950000.0,36095.0,0.0
,,361000000.0,36100.0,0.0
,,361060000.0,36106.0,0.0
,,361110000.0,36111.0,0.0
,,361160000.0,36116.0,0.0
,,361210000.0,36121.0,0.0
,,361260000.0,36126.0,0.0
,,361310000.0,36131.0,0.0
,,361370000.0,36137.0,0.0
,,361420000.0,36142.0,0.0
,,361470000.0,36147.0,0.0
,,361520000.0,36152.0,0.0
,,361570000.0,36157.0,0.0
,,361630000.0,36163.0,0.0
,,361680000.0,36168.0,0.0
,,361730000.0,36173.0,0.0
,,361780000.0,36178.0,0.0
,,361830000.0,36183.0,0.0
,,361880000.0,36188.0,0.0
,,361940000.0,36194.0,0.0
,,361990000.0,36199.0,0.0
,,362040000.0,36204.0,0.0
,,362090000.0,36209.0,0.0
,,362140000.0,36214.0,0.0
,,362280000.0,36228.0,0.0
,,362330000.0,36233.0,0.0
,,362380000.0,36238.0,0.0
,,362430000.0,36243.0,0.0
,,362490000.0,36249.0,0.0
,,362540000.0,36254.0,0.0
,,362590000.0,36259.0,0.0
,,362640000.0,36264.0,0.0
,,362700000.0,36270.0,0.0
,,362750000.0,36275.0,0.0
,,362800000.0,36280.0,0.0
,,362850000.0,36285.0,0.0
,,362900000.0,36290.0,0.0
,,362960000.0,36296.0,0.0
,,363010000.0,36301.0,0.0
,,363060000.0,36306.0,0.0
,,363110000.0,36311.0,0.0
,,363170000.0,36317.0,0.0
,,363220000.0,36322.0,0.0
,,363270000.0,36327.0,0.0
,,363320000.0,36332.0,0.0
,,363370000.0,36337.0,0.0
,,363430000.0,36343.0,0.0
,,363480000.0,36348.0,0.0
,,363530000.0,36353.0,0.0
,,363580000.0,36358.0,0.0
,,363630000.0,36363.0,0.0
,,363690000.0,36369.0,0.0
,,363740000.0,36374.0,0.0
,,363790000.0,36379.0,0.0
,,363840000.0,36384.0,0.0
,,363900000.0,36390.0,0.0
,,363950000.0,36395.0,0.0
,,364000000.0,36400.0,0.0
,,364050000.0,36405.0,0.0
,,364100000.0,36410.0,0.0
,,364150000.0,36415.0,0.0
,,364210000.0,36421.0,0.0
,,364290000.0,36429.0,0.0
,,364390000.0,36439.0,0.0
,,364440000.0,36444.0,0.0
,,364490000.0,36449.0,0.0
,,364550000.0,36455.0,0.0
,,364600000.0,36460.0,0.0
,,364650000.0,36465.0,0.0
,,364700000.0,36470.0,0.0
,,364760000.0,36476.0,0.0
,,364810000.0,36481.0,0.0
,,364860000.0,36486.0,0.0
,,364910000.0,36491.0,0.0
,,364960000.0,36496.0,0.0
,,365020000.0,36502.0,0.0
,,365070000.0,36507.0,0.0
,,365120000.0,36512.0,0.0
,,365170000.0,36517.0,0.0
,,365220000.0,36522.0,0.0
,,365280000.0,36528.0,0.0
,,365330000.0,36533.0,0.0
,,365380000.0,36538.0,0.0
,,365430000.0,36543.0,0.0
,,365490000.0,36549.0,0.0
,,365540000.0,36554.0,0.0
,,365590000.0,36559.0,0.0
,,365640000.0,36564.0,0.0
,,365690000.0,36569.0,0.0
,,365740000.0,36574.0,0.0
,,365800000.0,36580.0,0.0
,,365850000.0,36585.0,0.0
,,365900000.0,36590.0,0.0
,,365950000.0,36595.0,0.0
,,366010000.0,36601.0,0.0
,,366060000.0,36606.0,0.0
,,366110000.0,36611.0,0.0
,,366160000.0,36616.0,0.0
,,366220000.0,36622.0,0.0
,,366270000.0,36627.0,0.0
,,366320000.0,36632.0,0.0
,,366450000.0,36645.0,0.0
,,366510000.0,36651.0,0.0
,,366560000.0,36656.0,0.0
,,366610000.0,36661.0,0.0
,,366660000.0,36666.0,0.0
,,366720000.0,36672.0,0.0
,,366770000.0,36677.0,0.0
,,366820000.0,36682.0,0.0
,,366870000.0,36687.0,0.0
,,366930000.0,36693.0,0.0
,,366980000.0,36698.0,0.0
,,367030000.0,36703.0,0.0
,,367080000.0,36708.0,0.0
,,367130000.0,36713.0,0.0
,,367180000.0,36718.0,0.0
,,367240000.0,36724.0,0.0
,,367290000.0,36729.0,0.0
,,367340000.0,36734.0,0.0
,,367390000.0,36739.0,0.0
,,367450000.0,36745.0,0.0
,,367500000.0,36750.0,0.0
,,367550000.0,36755.0,0.0
,,367600000.0,36760.0,0.0
,,367650000.0,36765.0,0.0
,,367710000.0,36771.0,0.0
,,367760000.0,36776.0,0.0
,,367810000.0,36781.0,0.0
,,367860000.0,36786.0,0.0
,,367920000.0,36792.0,0.0
,,367970000.0,36797.0,0.0
,,368020000.0,36802.0,0.0
,,368070000.0,36807.0,0.0
,,368120000.0,36812.0,0.0
,,368180000.0,36818.0,0.0
,,368230000.0,36823.0,0.0
,,368280000.0,36828.0,0.0
,,368330000.0,36833.0,0.0
,,368380000.0,36838.0,0.0
,,368480000.0,36848.0,0.0
,,368570000.0,36857.0,0.0
,,368620000.0,36862.0,0.0
,,368670000.0,36867.0,0.0
,,368720000.0,36872.0,0.0
,,368770000.0,36877.0,0.0
,,368820000.0,36882.0,0.0
,,368880000.0,36888.0,0.0
,,368930000.0,36893.0,0.0
,,368980000.0,36898.0,0.0
,,369030000.0,36903.0,0.0
,,369080000.0,36908.0,0.0
,,369140000.0,36914.0,0.0
,,369190000.0,36919.0,0.0
,,369240000.0,36924.0,0.0
,,369290000.0,36929.0,0.0
,,369340000.0,36934.0,0.0
,,369390000.0,36939.0,0.0
,,369450000.0,36945.0,0.0
,,369500000.0,36950.0,0.0
,,369550000.0,36955.0,0.0
,,369600000.0,36960.0,0.0
,,369650000.0,36965.0,0.0
,,369710000.0,36971.0,0.0
,,369760000.0,36976.0,0.0
,,369810000.0,36981.0,0.0
,,369860000.0,36986.0,0.0
,,369910000.0,36991.0,0.0
,,369970000.0,36997.0,0.0
,,370020000.0,37002.0,0.0
,,370070000.0,37007.0,0.0
,,370120000.0,37012.0,0.0
,,370180000.0,37018.0,0.0
,,370230000.0,37023.0,0.0
,,370280000.0,37028.0,0.0
,,370330000.0,37033.0,0.0
,,370380000.0,37038.0,0.0
,,370440000.0,37044.0,0.0
,,370490000.0,37049.0,0.0
,,370590000.0,37059.0,0.0
,,370660000.0,37066.0,0.0
,,370710000.0,37071.0,0.0
,,370760000.0,37076.0,0.0
,,370810000.0,37081.0,0.0
,,370860000.0,37086.0,0.0
,,370920000.0,37092.0,0.0
,,370970000.0,37097.0,0.0
,,371020000.0,37102.0,0.0
,,371080000.0,37108.0,0.0
,,371130000.0,37113.0,0.0
,,371180000.0,37118.0,0.0
,,371230000.0,37123.0,0.0
,,371280000.0,37128.0,0.0
,,371340000.0,37134.0,0.0
,,371390000.0,37139.0,0.0
,,371440000.0,37144.0,0.0
,,371490000.0,37149.0,0.0
,,371550000.0,37155.0,0.0
,,371600000.0,37160.0,0.0
,,371650000.0,37165.0,0.0
,,371700000.0,37170.0,0.0
,,371750000.0,37175.0,0.0
,,371800000.0,37180.0,0.0
,,371850000.0,37185.0,0.0
,,371910000.0,37191.0,0.0
,,371960000.0,37196.0,0.0
,,372010000.0,37201.0,0.0
,,372070000.0,37207.0,0.0
,,372120000.0,37212.0,0.0
,,372170000.0,37217.0,0.0
,,372220000.0,37222.0,0.0
,,372280000.0,37228.0,0.0
,,372330000.0,37233.0,0.0
,,372380000.0,37238.0,0.0
,,372430000.0,37243.0,0.0
,,372480000.0,37248.0,0.0
,,372540000.0,37254.0,0.0
,,372590000.0,37259.0,0.0
,,372720000.0,37272.0,0.0
,,372770000.0,37277.0,0.0
,,372830000.0,37283.0,0.0
,,372880000.0,37288.0,0.0
,,372930000.0,37293.0,0.0
,,372980000.0,37298.0,0.0
,,373040000.0,37304.0,0.0
,,373090000.0,37309.0,0.0
,,373140000.0,37314.0,0.0
,,373190000.0,37319.0,0.0
,,373250000.0,37325.0,0.0
,,373300000.0,37330.0,0.0
,,373350000.0,37335.0,0.0
,,373400000.0,37340.0,0.0
,,373450000.0,37345.0,0.0
,,373500000.0,37350.0,0.0
,,373560000.0,37356.0,0.0
,,373610000.0,37361.0,0.0
,,373660000.0,37366.0,0.0
,,373710000.0,37371.0,0.0
,,373760000.0,37376.0,0.0
,,373810000.0,37381.0,0.0
,,373870000.0,37387.0,0.0
,,373920000.0,37392.0,0.0
,,373970000.0,37397.0,0.0
,,374020000.0,37402.0,0.0
,,374080000.0,37408.0,0.0
,,374130000.0,37413.0,0.0
,,374180000.0,37418.0,0.0
,,374230000.0,37423.0,0.0
,,374280000.0,37428.0,0.0
,,374340000.0,37434.0,0.0
,,374390000.0,37439.0,0.0
,,374440000.0,37444.0,0.0
,,374490000.0,37449.0,0.0
,,374550000.0,37455.0,0.0
,,374600000.0,37460.0,0.0
,,374650000.0,37465.0,0.0
,,374780000.0,37478.0,0.0
,,374830000.0,37483.0,0.0
,,374890000.0,37489.0,0.0
,,374940000.0,37494.0,0.0
,,374990000.0,37499.0,0.0
,,375040000.0,37504.0,0.0
,,375090000.0,37509.0,0.0
,,375150000.0,37515.0,0.0
,,375200000.0,37520.0,0.0
,,375250000.0,37525.0,0.0
,,375300000.0,37530.0,0.0
,,375350000.0,37535.0,0.0
,,375410000.0,37541.0,0.0
,,375460000.0,37546.0,0.0
,,375510000.0,37551.0,0.0
,,375560000.0,37556.0,0.0
,,375610000.0,37561.0,0.0
,,375660000.0,37566.0,0.0
,,375720000.0,37572.0,0.0
,,375770000.0,37577.0,0.0
,,375820000.0,37582.0,0.0
,,375870000.0,37587.0,0.0
,,375920000.0,37592.0,0.0
,,375980000.0,37598.0,0.0
,,376030000.0,37603.0,0.0
,,376080000.0,37608.0,0.0
,,376130000.0,37613.0,0.0
,,376180000.0,37618.0,0.0
,,376240000.0,37624.0,0.0
,,376290000.0,37629.0,0.0
,,376340000.0,37634.0,0.0
,,376390000.0,37639.0,0.0
,,376450000.0,37645.0,0.0
,,376500000.0,37650.0,0.0
,,376550000.0,37655.0,0.0
,,376600000.0,37660.0,0.0
,,376650000.0,37665.0,0.0
,,376700000.0,37670.0,0.0
,,376760000.0,37676.0,0.0
,,376890000.0,37689.0,0.0
,,376940000.0,37694.0,0.0
,,376990000.0,37699.0,0.0
,,377050000.0,37705.0,0.0
,,377100000.0,37710.0,0.0
,,377150000.0,37715.0,0.0
,,377200000.0,37720.0,0.0
,,377250000.0,37725.0,0.0
,,377310000.0,37731.0,0.0
,,377360000.0,37736.0,0.0
,,377410000.0,37741.0,0.0
,,377460000.0,37746.0,0.0
,,377510000.0,37751.0,0.0
,,377570000.0,37757.0,0.0
,,377620000.0,37762.0,0.0
,,377670000.0,37767.0,0.0
,,377720000.0,37772.0,0.0
,,377770000.0,37777.0,0.0
,,377820000.0,37782.0,0.0
,,377880000.0,37788.0,0.0
,,377930000.0,37793.0,0.0
,,377980000.0,37798.0,0.0
,,378030000.0,37803.0,0.0
,,378080000.0,37808.0,0.0
,,378140000.0,37814.0,0.0
,,378190000.0,37819.0,0.0
,,378240000.0,37824.0,0.0
,,378300000.0,37830.0,0.0
,,378350000.0,37835.0,0.0
,,378400000.0,37840.0,0.0
,,378450000.0,37845.0,0.0
,,378500000.0,37850.0,0.0
,,378550000.0,37855.0,0.0
,,378610000.0,37861.0,0.0
,,378660000.0,37866.0,0.0
,,378710000.0,37871.0,0.0
,,378760000.0,37876.0,0.0
,,378810000.0,37881.0,0.0
,,378890000.0,37889.0,0.0
,,379000000.0,37900.0,0.0
,,379050000.0,37905.0,0.0
,,379100000.0,37910.0,0.0
,,379160000.0,37916.0,0.0
,,379210000.0,37921.0,0.0
,,379260000.0,37926.0,0.0
,,379320000.0,37932.0,0.0
,,379370000.0,37937.0,0.0
,,379420000.0,37942.0,0.0
,,379470000.0,37947.0,0.0
,,379530000.0,37953.0,0.0
,,379580000.0,37958.0,0.0
,,379630000.0,37963.0,0.0
,,379680000.0,37968.0,0.0
,,379730000.0,37973.0,0.0
,,379790000.0,37979.0,0.0
,,379840000.0,37984.0,0.0
,,379890000.0,37989.0,0.0
,,379940000.0,37994.0,0.0
,,379990000.0,37999.0,0.0
,,380050000.0,38005.0,0.0
,,380100000.0,38010.0,0.0
,,380150000.0,38015.0,0.0
,,380200000.0,38020.0,0.0
,,380250000.0,38025.0,0.0
,,380310000.0,38031.0,0.0
,,380360000.0,38036.0,0.0
,,380460000.0,38046.0,0.0
,,380560000.0,38056.0,0.0
,,380620000.0,38062.0,2.0
,,380690000.0,38069.0,1.0
,,380740000.0,38074.0,1.0
,,380800000.0,38080.0,4.0
,,380860000.0,38086.0,1.0
,,380920000.0,38092.0,3.0
,,381070000.0,38107.0,1.0
,,381120000.0,38112.0,0.0
,,381170000.0,38117.0,1.0
,,381230000.0,38123.0,0.0
,,381280000.0,38128.0,0.0
,,381340000.0,38134.0,0.0
,,381390000.0,38139.0,0.0
,,381440000.0,38144.0,0.0
,,381500000.0,38150.0,0.0
,,381550000.0,38155.0,0.0
,,381610000.0,38161.0,0.0
,,381660000.0,38166.0,0.0
,,381710000.0,38171.0,0.0
,,381800000.0,38180.0,0.0
,,381850000.0,38185.0,0.0
,,381900000.0,38190.0,0.0
,,381950000.0,38195.0,0.0
,,382010000.0,38201.0,0.0
,,382060000.0,38206.0,0.0
,,382110000.0,38211.0,0.0
,,382160000.0,38216.0,0.0
,,382210000.0,38221.0,0.0
,,382260000.0,38226.0,0.0
,,382320000.0,38232.0,0.0
,,382370000.0,38237.0,0.0
,,382420000.0,38242.0,0.0
,,382470000.0,38247.0,0.0
,,382520000.0,38252.0,0.0
,,382570000.0,38257.0,0.0
,,382630000.0,38263.0,0.0
,,382680000.0,38268.0,0.0
,,382730000.0,38273.0,0.0
,,382780000.0,38278.0,0.0
,,382830000.0,38283.0,0.0
,,382890000.0,38289.0,0.0
,,382940000.0,38294.0,0.0
,,382990000.0,38299.0,0.0
,,383060000.0,38306.0,0.0
,,383160000.0,38316.0,0.0
,,383210000.0,38321.0,0.0
,,383260000.0,38326.0,0.0
,,383320000.0,38332.0,0.0
,,383370000.0,38337.0,0.0
,,383420000.0,38342.0,0.0
,,383470000.0,38347.0,0.0
,,383520000.0,38352.0,0.0
,,383580000.0,38358.0,0.0
,,383630000.0,38363.0,0.0
,,383680000.0,38368.0,0.0
,,383730000.0,38373.0,0.0
,,383780000.0,38378.0,0.0
,,383840000.0,38384.0,0.0
,,383890000.0,38389.0,0.0
,,383940000.0,38394.0,0.0
,,383990000.0,38399.0,0.0
,,384040000.0,38404.0,0.0
,,384090000.0,38409.0,0.0
,,384150000.0,38415.0,0.0
,,384200000.0,38420.0,0.0
,,384250000.0,38425.0,0.0
,,384380000.0,38438.0,0.0
,,384440000.0,38444.0,0.0
,,384490000.0,38449.0,1.0
,,384550000.0,38455.0,0.0
,,384610000.0,38461.0,0.0
,,384660000.0,38466.0,1.0
,,384710000.0,38471.0,0.0
,,384780000.0,38478.0,2.0
,,384840000.0,38484.0,2.0
,,384900000.0,38490.0,0.0
,,384950000.0,38495.0,0.0
,,385000000.0,38500.0,0.0
,,385060000.0,38506.0,0.0
,,385110000.0,38511.0,0.0
,,385250000.0,38525.0,0.0
,,385300000.0,38530.0,0.0
,,385350000.0,38535.0,0.0
,,385410000.0,38541.0,0.0
,,385530000.0,38553.0,0.0
,,385580000.0,38558.0,0.0
,,385630000.0,38563.0,0.0
,,385680000.0,38568.0,0.0
,,385730000.0,38573.0,0.0
,,385780000.0,38578.0,0.0
,,385830000.0,38583.0,0.0
,,385890000.0,38589.0,0.0
,,385940000.0,38594.0,0.0
,,385990000.0,38599.0,0.0
,,386040000.0,38604.0,0.0
,,386090000.0,38609.0,0.0
,,386140000.0,38614.0,0.0
,,386190000.0,38619.0,0.0
,,386240000.0,38624.0,0.0
,,386290000.0,38629.0,0.0
,,386350000.0,38635.0,0.0
,,386400000.0,38640.0,1.0
,,386450000.0,38645.0,0.0
,,386500000.0,38650.0,0.0
,,386550000.0,38655.0,0.0
,,386600000.0,38660.0,0.0
,,386650000.0,38665.0,0.0
,,386700000.0,38670.0,0.0
,,386750000.0,38675.0,0.0
,,386800000.0,38680.0,0.0
,,386850000.0,38685.0,0.0
,,386900000.0,38690.0,0.0
,,386950000.0,38695.0,0.0
,,387000000.0,38700.0,0.0
,,387050000.0,38705.0,0.0
,,387100000.0,38710.0,0.0
,,387150000.0,38715.0,0.0
,,387200000.0,38720.0,0.0
,,387330000.0,38733.0,0.0
,,387380000.0,38738.0,0.0
,,387430000.0,38743.0,0.0
,,387480000.0,38748.0,0.0
,,387530000.0,38753.0,0.0
,,387590000.0,38759.0,0.0
,,387640000.0,38764.0,0.0
,,387690000.0,38769.0,0.0
,,387740000.0,38774.0,0.0
,,387790000.0,38779.0,0.0
,,387840000.0,38784.0,0.0
,,387890000.0,38789.0,0.0
,,387940000.0,38794.0,0.0
,,387990000.0,38799.0,0.0
,,388040000.0,38804.0,0.0
,,388090000.0,38809.0,0.0
,,388140000.0,38814.0,0.0
,,388190000.0,38819.0,0.0
,,388240000.0,38824.0,0.0
,,388290000.0,38829.0,0.0
,,388340000.0,38834.0,0.0
,,388390000.0,38839.0,0.0
,,388440000.0,38844.0,0.0
,,388490000.0,38849.0,0.0
,,388540000.0,38854.0,0.0
,,388590000.0,38859.0,0.0
,,388640000.0,38864.0,0.0
,,388690000.0,38869.0,0.0
,,388750000.0,38875.0,0.0
,,388800000.0,38880.0,0.0
,,388850000.0,38885.0,0.0
,,388900000.0,38890.0,0.0
,,388950000.0,38895.0,0.0
,,389000000.0,38900.0,0.0
,,389050000.0,38905.0,0.0
,,389100000.0,38910.0,0.0
,,389150000.0,38915.0,0.0
,,389200000.0,38920.0,0.0
,,389250000.0,38925.0,0.0
,,389300000.0,38930.0,0.0
,,389430000.0,38943.0,0.0
,,389480000.0,38948.0,0.0
,,389530000.0,38953.0,0.0
,,389580000.0,38958.0,0.0
,,389630000.0,38963.0,0.0
,,389680000.0,38968.0,0.0
,,389730000.0,38973.0,0.0
,,389780000.0,38978.0,0.0
,,389830000.0,38983.0,0.0
,,389880000.0,38988.0,0.0
,,389930000.0,38993.0,0.0
,,389980000.0,38998.0,0.0
,,390040000.0,39004.0,0.0
,,390090000.0,39009.0,0.0
,,390140000.0,39014.0,0.0
,,390190000.0,39019.0,0.0
,,390240000.0,39024.0,0.0
,,390290000.0,39029.0,0.0
,,390340000.0,39034.0,0.0
,,390390000.0,39039.0,0.0
,,390440000.0,39044.0,0.0
,,390490000.0,39049.0,0.0
,,390540000.0,39054.0,0.0
,,390600000.0,39060.0,0.0
,,390650000.0,39065.0,0.0
,,390700000.0,39070.0,0.0
,,390750000.0,39075.0,0.0
,,390800000.0,39080.0,0.0
,,390850000.0,39085.0,0.0
,,390900000.0,39090.0,0.0
,,390950000.0,39095.0,0.0
,,391000000.0,39100.0,0.0
,,391050000.0,39105.0,0.0
,,391110000.0,39111.0,0.0
,,391160000.0,39116.0,0.0
,,391210000.0,39121.0,0.0
,,391260000.0,39126.0,0.0
,,391320000.0,39132.0,0.0
,,391390000.0,39139.0,0.0
,,391510000.0,39151.0,0.0
,,391560000.0,39156.0,0.0
,,391610000.0,39161.0,0.0
,,391660000.0,39166.0,0.0
,,391710000.0,39171.0,0.0
,,391760000.0,39176.0,0.0
,,391810000.0,39181.0,0.0
,,391860000.0,39186.0,0.0
,,391920000.0,39192.0,0.0
,,391970000.0,39197.0,0.0
,,392020000.0,39202.0,0.0
,,392070000.0,39207.0,0.0
,,392120000.0,39212.0,0.0
,,392170000.0,39217.0,0.0
,,392220000.0,39222.0,0.0
,,392270000.0,39227.0,0.0
,,392320000.0,39232.0,0.0
,,392370000.0,39237.0,0.0
,,392420000.0,39242.0,0.0
,,392470000.0,39247.0,0.0
,,392520000.0,39252.0,0.0
,,392570000.0,39257.0,0.0
,,392620000.0,39262.0,0.0
,,392810000.0,39281.0,1.0
,,392880000.0,39288.0,0.0
,,392940000.0,39294.0,0.0
,,392990000.0,39299.0,0.0
,,393080000.0,39308.0,0.0
,,393130000.0,39313.0,0.0
,,393180000.0,39318.0,0.0
,,393240000.0,39324.0,4.0
,,393300000.0,39330.0,5.0
,,393370000.0,39337.0,1.0
,,393430000.0,39343.0,1.0
,,393580000.0,39358.0,2.0
,,393630000.0,39363.0,4.0
,,393690000.0,39369.0,1.0
,,393740000.0,39374.0,1.0
,,393790000.0,39379.0,0.0
,,393850000.0,39385.0,0.0
,,393900000.0,39390.0,1.0
,,393950000.0,39395.0,0.0
,,394010000.0,39401.0,0.0
,,394060000.0,39406.0,0.0
,,394110000.0,39411.0,0.0
,,394190000.0,39419.0,0.0
,,394240000.0,39424.0,0.0
,,394300000.0,39430.0,0.0
,,394350000.0,39435.0,0.0
,,394400000.0,39440.0,0.0
,,394450000.0,39445.0,0.0
,,394500000.0,39450.0,0.0
,,394550000.0,39455.0,0.0
,,394600000.0,39460.0,0.0
,,394660000.0,39466.0,0.0
,,394710000.0,39471.0,0.0
,,394760000.0,39476.0,0.0
,,394810000.0,39481.0,0.0
,,394860000.0,39486.0,0.0
,,394910000.0,39491.0,0.0
,,394960000.0,39496.0,0.0
,,395010000.0,39501.0,0.0
,,395060000.0,39506.0,0.0
,,395110000.0,39511.0,0.0
,,395160000.0,39516.0,0.0
,,395210000.0,39521.0,0.0
,,395260000.0,39526.0,0.0
,,395320000.0,39532.0,0.0
,,395370000.0,39537.0,0.0
,,395420000.0,39542.0,0.0
,,395470000.0,39547.0,0.0
,,395520000.0,39552.0,0.0
,,395570000.0,39557.0,0.0
,,395620000.0,39562.0,0.0
,,395670000.0,39567.0,0.0
,,395800000.0,39580.0,0.0
,,395850000.0,39585.0,0.0
,,395900000.0,39590.0,0.0
,,395960000.0,39596.0,0.0
,,396010000.0,39601.0,0.0
,,396060000.0,39606.0,0.0
,,396110000.0,39611.0,0.0
,,396160000.0,39616.0,0.0
,,396210000.0,39621.0,0.0
,,396260000.0,39626.0,0.0
,,396310000.0,39631.0,0.0
,,396360000.0,39636.0,0.0
,,396410000.0,39641.0,0.0
,,396460000.0,39646.0,0.0
,,396520000.0,39652.0,0.0
,,396570000.0,39657.0,0.0
,,396620000.0,39662.0,0.0
,,396670000.0,39667.0,0.0
,,396720000.0,39672.0,0.0
,,396770000.0,39677.0,0.0
,,396820000.0,39682.0,0.0
,,396880000.0,39688.0,0.0
,,396930000.0,39693.0,0.0
,,396980000.0,39698.0,0.0
,,397030000.0,39703.0,0.0
,,397080000.0,39708.0,0.0
,,397130000.0,39713.0,0.0
,,397180000.0,39718.0,0.0
,,397230000.0,39723.0,0.0
,,397280000.0,39728.0,0.0
,,397330000.0,39733.0,0.0
,,397380000.0,39738.0,0.0
,,397430000.0,39743.0,0.0
,,397480000.0,39748.0,0.0
,,397530000.0,39753.0,0.0
,,397580000.0,39758.0,0.0
,,397630000.0,39763.0,0.0
,,397680000.0,39768.0,0.0
,,397730000.0,39773.0,0.0
,,397780000.0,39778.0,0.0
,,397830000.0,39783.0,0.0
,,397880000.0,39788.0,0.0
,,397930000.0,39793.0,0.0
,,397980000.0,39798.0,0.0
,,398030000.0,39803.0,0.0
,,398090000.0,39809.0,0.0
,,398140000.0,39814.0,0.0
,,398190000.0,39819.0,0.0
,,398240000.0,39824.0,0.0
,,398290000.0,39829.0,0.0
,,398340000.0,39834.0,0.0
,,398390000.0,39839.0,0.0
,,398440000.0,39844.0,0.0
,,398490000.0,39849.0,0.0
,,398540000.0,39854.0,0.0
,,398590000.0,39859.0,0.0
,,398650000.0,39865.0,0.0
,,398700000.0,39870.0,0.0
,,398750000.0,39875.0,0.0
,,398800000.0,39880.0,0.0
,,398850000.0,39885.0,0.0
,,398900000.0,39890.0,0.0
,,398950000.0,39895.0,0.0
,,399000000.0,39900.0,0.0
,,399050000.0,39905.0,0.0
,,399100000.0,39910.0,0.0
,,399150000.0,39915.0,0.0
,,399210000.0,39921.0,0.0
,,399260000.0,39926.0,0.0
,,399310000.0,39931.0,0.0
,,399360000.0,39936.0,0.0
,,399410000.0,39941.0,0.0
,,399460000.0,39946.0,0.0
,,399510000.0,39951.0,0.0
,,399560000.0,39956.0,0.0
,,399610000.0,39961.0,0.0
,,399660000.0,39966.0,0.0
,,399720000.0,39972.0,0.0
,,399770000.0,39977.0,0.0
,,399820000.0,39982.0,0.0
,,399870000.0,39987.0,0.0
,,399920000.0,39992.0,0.0
,,399970000.0,39997.0,0.0
,,400020000.0,40002.0,0.0
,,400070000.0,40007.0,0.0
,,400200000.0,40020.0,0.0
,,400250000.0,40025.0,0.0
,,400300000.0,40030.0,0.0
,,400350000.0,40035.0,0.0
,,400400000.0,40040.0,0.0
,,400450000.0,40045.0,0.0
,,400500000.0,40050.0,0.0
,,400550000.0,40055.0,0.0
,,400600000.0,40060.0,0.0
,,400650000.0,40065.0,0.0
,,400700000.0,40070.0,0.0
,,400760000.0,40076.0,0.0
,,400810000.0,40081.0,0.0
,,400860000.0,40086.0,0.0
,,400910000.0,40091.0,0.0
,,400960000.0,40096.0,0.0
,,401010000.0,40101.0,0.0
,,401060000.0,40106.0,0.0
,,401110000.0,40111.0,0.0
,,401160000.0,40116.0,0.0
,,401210000.0,40121.0,0.0
,,401260000.0,40126.0,0.0
,,401310000.0,40131.0,0.0
,,401360000.0,40136.0,0.0
,,401410000.0,40141.0,0.0
,,401460000.0,40146.0,0.0
,,401510000.0,40151.0,0.0
,,401570000.0,40157.0,0.0
,,401620000.0,40162.0,0.0
,,401670000.0,40167.0,0.0
,,401720000.0,40172.0,0.0
,,401770000.0,40177.0,0.0
,,401820000.0,40182.0,0.0
,,401870000.0,40187.0,0.0
,,401920000.0,40192.0,0.0
,,401970000.0,40197.0,0.0
,,402020000.0,40202.0,0.0
,,402070000.0,40207.0,0.0
,,402120000.0,40212.0,0.0
,,402210000.0,40221.0,0.0
,,402300000.0,40230.0,0.0
,,402350000.0,40235.0,0.0
,,402400000.0,40240.0,0.0
,,402460000.0,40246.0,0.0
,,402500000.0,40250.0,0.0
,,402560000.0,40256.0,0.0
,,402610000.0,40261.0,0.0
,,402660000.0,40266.0,0.0
,,402710000.0,40271.0,0.0
,,402760000.0,40276.0,0.0
,,402810000.0,40281.0,0.0
,,402860000.0,40286.0,0.0
,,402910000.0,40291.0,0.0
,,402960000.0,40296.0,0.0
,,403010000.0,40301.0,0.0
,,403060000.0,40306.0,0.0
,,403110000.0,40311.0,0.0
,,403160000.0,40316.0,0.0
,,403210000.0,40321.0,0.0
,,403260000.0,40326.0,0.0
,,403310000.0,40331.0,0.0
,,403360000.0,40336.0,0.0
,,403410000.0,40341.0,0.0
,,403460000.0,40346.0,0.0
,,403510000.0,40351.0,0.0
,,403560000.0,40356.0,0.0
,,403610000.0,40361.0,0.0
,,403660000.0,40366.0,0.0
,,403710000.0,40371.0,0.0
,,403760000.0,40376.0,0.0
,,403820000.0,40382.0,0.0
,,403870000.0,40387.0,0.0
,,403920000.0,40392.0,0.0
,,403970000.0,40397.0,0.0
,,404020000.0,40402.0,0.0
,,404070000.0,40407.0,0.0
,,404120000.0,40412.0,0.0
,,404170000.0,40417.0,0.0
,,404220000.0,40422.0,0.0
,,404320000.0,40432.0,0.0
,,404400000.0,40440.0,0.0
,,404440000.0,40444.0,0.0
,,404500000.0,40450.0,0.0
,,404550000.0,40455.0,0.0
,,404600000.0,40460.0,0.0
,,404650000.0,40465.0,0.0
,,404700000.0,40470.0,0.0
,,404750000.0,40475.0,0.0
,,404800000.0,40480.0,0.0
,,404850000.0,40485.0,0.0
,,404900000.0,40490.0,0.0
,,404950000.0,40495.0,0.0
,,405000000.0,40500.0,0.0
,,405050000.0,40505.0,0.0
,,405100000.0,40510.0,0.0
,,405160000.0,40516.0,0.0
,,405210000.0,40521.0,0.0
,,405260000.0,40526.0,0.0
,,405310000.0,40531.0,0.0
,,405360000.0,40536.0,0.0
,,405410000.0,40541.0,0.0
,,405460000.0,40546.0,0.0
,,405510000.0,40551.0,0.0
,,405560000.0,40556.0,0.0
,,405610000.0,40561.0,0.0
,,405660000.0,40566.0,0.0
,,405710000.0,40571.0,0.0
,,405760000.0,40576.0,0.0
,,405810000.0,40581.0,0.0
,,405860000.0,40586.0,0.0
,,405920000.0,40592.0,0.0
,,405970000.0,40597.0,0.0
,,406020000.0,40602.0,0.0
,,406070000.0,40607.0,0.0
,,406120000.0,40612.0,0.0
,,406170000.0,40617.0,0.0
,,406220000.0,40622.0,0.0
,,406270000.0,40627.0,0.0
,,406320000.0,40632.0,0.0
,,406450000.0,40645.0,0.0
,,406500000.0,40650.0,0.0
,,406550000.0,40655.0,0.0
,,406600000.0,40660.0,0.0
,,406650000.0,40665.0,0.0
,,406700000.0,40670.0,0.0
,,406760000.0,40676.0,0.0
,,406810000.0,40681.0,0.0
,,406860000.0,40686.0,0.0
,,406910000.0,40691.0,0.0
,,406970000.0,40697.0,0.0
,,407020000.0,40702.0,0.0
,,407070000.0,40707.0,0.0
,,407120000.0,40712.0,0.0
,,407170000.0,40717.0,0.0
,,407220000.0,40722.0,0.0
,,407270000.0,40727.0,0.0
,,407320000.0,40732.0,0.0
,,407370000.0,40737.0,0.0
,,407420000.0,40742.0,0.0
,,407480000.0,40748.0,0.0
,,407530000.0,40753.0,0.0
,,407580000.0,40758.0,0.0
,,407630000.0,40763.0,0.0
,,407680000.0,40768.0,0.0
,,407730000.0,40773.0,0.0
,,407780000.0,40778.0,0.0
,,407830000.0,40783.0,0.0
,,407880000.0,40788.0,0.0
,,407930000.0,40793.0,0.0
,,407980000.0,40798.0,0.0
,,408030000.0,40803.0,0.0
,,408080000.0,40808.0,0.0
,,408130000.0,40813.0,0.0
,,408190000.0,40819.0,0.0
,,408240000.0,40824.0,0.0
,,408290000.0,40829.0,0.0
,,408340000.0,40834.0,0.0
,,408390000.0,40839.0,0.0
,,408490000.0,40849.0,0.0
,,408570000.0,40857.0,0.0
,,408620000.0,40862.0,0.0
,,408670000.0,40867.0,0.0
,,408720000.0,40872.0,0.0
,,408770000.0,40877.0,0.0
,,408820000.0,40882.0,0.0
,,408870000.0,40887.0,0.0
,,408930000.0,40893.0,0.0
,,408980000.0,40898.0,0.0
,,409030000.0,40903.0,0.0
,,409080000.0,40908.0,0.0
,,409130000.0,40913.0,0.0
,,409180000.0,40918.0,0.0
,,409230000.0,40923.0,0.0
,,409280000.0,40928.0,0.0
,,409340000.0,40934.0,0.0
,,409390000.0,40939.0,0.0
,,409440000.0,40944.0,0.0
,,409490000.0,40949.0,0.0
,,409540000.0,40954.0,0.0
,,409590000.0,40959.0,0.0
,,409640000.0,40964.0,0.0
,,409690000.0,40969.0,0.0
,,409740000.0,40974.0,0.0
,,409790000.0,40979.0,0.0
,,409840000.0,40984.0,0.0
,,409890000.0,40989.0,0.0
,,409940000.0,40994.0,0.0
,,409990000.0,40999.0,0.0
,,410040000.0,41004.0,0.0
,,410090000.0,41009.0,0.0
,,410140000.0,41014.0,0.0
,,410190000.0,41019.0,0.0
,,410240000.0,41024.0,0.0
,,410300000.0,41030.0,0.0
,,410350000.0,41035.0,0.0
,,410400000.0,41040.0,0.0
,,410450000.0,41045.0,0.0
,,410500000.0,41050.0,0.0
,,410630000.0,41063.0,0.0
,,410680000.0,41068.0,0.0
,,410730000.0,41073.0,0.0
,,410780000.0,41078.0,0.0
,,410830000.0,41083.0,0.0
,,410880000.0,41088.0,0.0
,,410940000.0,41094.0,0.0
,,410990000.0,41099.0,0.0
,,411040000.0,41104.0,0.0
,,411090000.0,41109.0,0.0
,,411140000.0,41114.0,0.0
,,411190000.0,41119.0,0.0
,,411240000.0,41124.0,0.0
,,411290000.0,41129.0,0.0
,,411340000.0,41134.0,0.0
,,411550000.0,41155.0,2.0
,,411610000.0,41161.0,1.0
,,411670000.0,41167.0,1.0
,,411730000.0,41173.0,0.0
,,411780000.0,41178.0,1.0
,,411830000.0,41183.0,0.0
,,411920000.0,41192.0,0.0
,,411980000.0,41198.0,0.0
,,412050000.0,41205.0,1.0
,,412100000.0,41210.0,2.0
,,412150000.0,41215.0,1.0
,,412200000.0,41220.0,1.0
,,412260000.0,41226.0,0.0
,,412310000.0,41231.0,1.0
,,412360000.0,41236.0,0.0
,,412410000.0,41241.0,1.0
,,412470000.0,41247.0,0.0
,,412520000.0,41252.0,0.0
,,412570000.0,41257.0,0.0
,,412670000.0,41267.0,0.0
,,412750000.0,41275.0,0.0
,,412830000.0,41283.0,0.0
,,412880000.0,41288.0,0.0
,,412930000.0,41293.0,0.0
,,412980000.0,41298.0,0.0
,,413030000.0,41303.0,0.0
,,413080000.0,41308.0,0.0
,,413140000.0,41314.0,0.0
,,413190000.0,41319.0,0.0
,,413240000.0,41324.0,0.0
,,413290000.0,41329.0,0.0
,,413340000.0,41334.0,0.0
,,413390000.0,41339.0,0.0
,,413440000.0,41344.0,0.0
,,413490000.0,41349.0,0.0
,,413540000.0,41354.0,0.0
,,413590000.0,41359.0,0.0
,,413640000.0,41364.0,0.0
,,413690000.0,41369.0,0.0
,,413740000.0,41374.0,0.0
,,413790000.0,41379.0,0.0
,,413840000.0,41384.0,0.0
,,413890000.0,41389.0,0.0
,,413940000.0,41394.0,0.0
,,413990000.0,41399.0,0.0
,,414040000.0,41404.0,0.0
,,414090000.0,41409.0,0.0
,,414140000.0,41414.0,0.0
,,414190000.0,41419.0,0.0
,,414250000.0,41425.0,0.0
,,414300000.0,41430.0,0.0
,,414350000.0,41435.0,0.0
,,414400000.0,41440.0,0.0
,,414450000.0,41445.0,0.0
,,414500000.0,41450.0,0.0
,,414550000.0,41455.0,0.0
,,414600000.0,41460.0,0.0
,,414650000.0,41465.0,0.0
,,414760000.0,41476.0,0.0
,,414830000.0,41483.0,0.0
,,414880000.0,41488.0,0.0
,,414940000.0,41494.0,0.0
,,414990000.0,41499.0,0.0
,,415040000.0,41504.0,0.0
,,415090000.0,41509.0,0.0
,,415140000.0,41514.0,0.0
,,415190000.0,41519.0,0.0
,,415240000.0,41524.0,0.0
,,415290000.0,41529.0,0.0
,,415340000.0,41534.0,0.0
,,415390000.0,41539.0,0.0
,,415440000.0,41544.0,0.0
,,415490000.0,41549.0,0.0
,,415550000.0,41555.0,0.0
,,415600000.0,41560.0,0.0
,,415650000.0,41565.0,0.0
,,415700000.0,41570.0,0.0
,,415750000.0,41575.0,0.0
,,415800000.0,41580.0,0.0
,,415850000.0,41585.0,0.0
,,415900000.0,41590.0,0.0
,,415950000.0,41595.0,0.0
,,416000000.0,41600.0,0.0
,,416050000.0,41605.0,0.0
,,416100000.0,41610.0,0.0
,,416150000.0,41615.0,0.0
,,416200000.0,41620.0,0.0
,,416250000.0,41625.0,0.0
,,416300000.0,41630.0,0.0
,,416350000.0,41635.0,0.0
,,416400000.0,41640.0,0.0
,,416450000.0,41645.0,0.0
,,416510000.0,41651.0,0.0
,,416560000.0,41656.0,0.0
,,416610000.0,41661.0,0.0
,,416660000.0,41666.0,0.0
,,416710000.0,41671.0,0.0
,,416760000.0,41676.0,0.0
,,416890000.0,41689.0,0.0
,,416940000.0,41694.0,0.0
,,416990000.0,41699.0,0.0
,,417040000.0,41704.0,0.0
,,417090000.0,41709.0,0.0
,,417140000.0,41714.0,0.0
,,417190000.0,41719.0,0.0
,,417240000.0,41724.0,0.0
,,417290000.0,41729.0,0.0
,,417340000.0,41734.0,0.0
,,417390000.0,41739.0,0.0
,,417440000.0,41744.0,0.0
,,417500000.0,41750.0,0.0
,,417550000.0,41755.0,0.0
,,417600000.0,41760.0,0.0
,,417650000.0,41765.0,0.0
,,417700000.0,41770.0,0.0
,,417750000.0,41775.0,0.0
,,417800000.0,41780.0,0.0
,,417850000.0,41785.0,0.0
,,417900000.0,41790.0,0.0
,,417950000.0,41795.0,0.0
,,418000000.0,41800.0,0.0
,,418050000.0,41805.0,0.0
,,418100000.0,41810.0,0.0
,,418150000.0,41815.0,0.0
,,418200000.0,41820.0,0.0
,,418250000.0,41825.0,0.0
,,418300000.0,41830.0,0.0
,,418350000.0,41835.0,0.0
,,418400000.0,41840.0,0.0
,,418460000.0,41846.0,0.0
,,418510000.0,41851.0,0.0
,,418560000.0,41856.0,0.0
,,418600000.0,41860.0,0.0
,,418660000.0,41866.0,0.0
,,418710000.0,41871.0,0.0
,,418760000.0,41876.0,0.0
,,418810000.0,41881.0,0.0
,,418860000.0,41886.0,0.0
,,418980000.0,41898.0,0.0
,,419030000.0,41903.0,0.0
,,419090000.0,41909.0,0.0
,,419140000.0,41914.0,0.0
,,419190000.0,41919.0,0.0
,,419240000.0,41924.0,0.0
,,419290000.0,41929.0,0.0
,,419340000.0,41934.0,0.0
,,419390000.0,41939.0,0.0
,,419440000.0,41944.0,0.0
,,419490000.0,41949.0,0.0
,,419540000.0,41954.0,0.0
,,419590000.0,41959.0,0.0
,,419640000.0,41964.0,0.0
,,419700000.0,41970.0,0.0
,,419750000.0,41975.0,0.0
,,419800000.0,41980.0,0.0
,,419840000.0,41984.0,0.0
,,419890000.0,41989.0,0.0
,,419950000.0,41995.0,0.0
,,420000000.0,42000.0,0.0
,,420050000.0,42005.0,0.0
,,420100000.0,42010.0,0.0
,,420150000.0,42015.0,0.0
,,420200000.0,42020.0,0.0
,,420250000.0,42025.0,0.0
,,420310000.0,42031.0,0.0
,,420360000.0,42036.0,0.0
,,420410000.0,42041.0,0.0
,,420460000.0,42046.0,0.0
,,420510000.0,42051.0,0.0
,,420560000.0,42056.0,0.0
,,420610000.0,42061.0,0.0
,,420660000.0,42066.0,0.0
,,420720000.0,42072.0,0.0
,,420770000.0,42077.0,0.0
,,420820000.0,42082.0,0.0
,,420870000.0,42087.0,0.0
,,420920000.0,42092.0,0.0
,,421020000.0,42102.0,0.0
,,421090000.0,42109.0,0.0
,,421150000.0,42115.0,0.0
,,421200000.0,42120.0,0.0
,,421250000.0,42125.0,0.0
,,421300000.0,42130.0,0.0
,,421350000.0,42135.0,0.0
,,421400000.0,42140.0,0.0
,,421450000.0,42145.0,0.0
,,421500000.0,42150.0,0.0
,,421550000.0,42155.0,0.0
,,421600000.0,42160.0,0.0
,,421650000.0,42165.0,0.0
,,421700000.0,42170.0,0.0
,,421760000.0,42176.0,0.0
,,421810000.0,42181.0,0.0
,,421860000.0,42186.0,0.0
,,421910000.0,42191.0,0.0
,,421960000.0,42196.0,0.0
,,422010000.0,42201.0,0.0
,,422060000.0,42206.0,0.0
,,422110000.0,42211.0,0.0
,,422170000.0,42217.0,0.0
,,422220000.0,42222.0,0.0
,,422270000.0,42227.0,0.0
,,422320000.0,42232.0,0.0
,,422370000.0,42237.0,0.0
,,422420000.0,42242.0,0.0
,,422470000.0,42247.0,0.0
,,422520000.0,42252.0,0.0
,,422570000.0,42257.0,0.0
,,422630000.0,42263.0,0.0
,,422680000.0,42268.0,0.0
,,422730000.0,42273.0,0.0
,,422780000.0,42278.0,0.0
,,422830000.0,42283.0,0.0
,,422880000.0,42288.0,0.0
,,422940000.0,42294.0,0.0
,,422990000.0,42299.0,0.0
,,423040000.0,42304.0,0.0
,,423160000.0,42316.0,0.0
,,423210000.0,42321.0,0.0
,,423260000.0,42326.0,0.0
,,423310000.0,42331.0,0.0
,,423360000.0,42336.0,0.0
,,423410000.0,42341.0,0.0
,,423470000.0,42347.0,0.0
,,423520000.0,42352.0,0.0
,,423570000.0,42357.0,0.0
,,423620000.0,42362.0,0.0
,,423670000.0,42367.0,0.0
,,423720000.0,42372.0,0.0
,,423770000.0,42377.0,0.0
,,423820000.0,42382.0,0.0
,,423870000.0,42387.0,0.0
,,423920000.0,42392.0,0.0
,,423970000.0,42397.0,0.0
,,424020000.0,42402.0,0.0
,,424070000.0,42407.0,0.0
,,424120000.0,42412.0,0.0
,,424170000.0,42417.0,0.0
,,424220000.0,42422.0,0.0
,,424280000.0,42428.0,0.0
,,424330000.0,42433.0,0.0
,,424380000.0,42438.0,0.0
,,424430000.0,42443.0,0.0
,,424480000.0,42448.0,0.0
,,424530000.0,42453.0,0.0
,,424580000.0,42458.0,0.0
,,424630000.0,42463.0,0.0
,,424680000.0,42468.0,0.0
,,424730000.0,42473.0,0.0
,,424780000.0,42478.0,0.0
,,424830000.0,42483.0,0.0
,,424880000.0,42488.0,0.0
,,424930000.0,42493.0,0.0
,,424990000.0,42499.0,0.0
,,425040000.0,42504.0,0.0
,,425090000.0,42509.0,0.0
,,425200000.0,42520.0,0.0
,,425270000.0,42527.0,0.0
,,425320000.0,42532.0,0.0
,,425370000.0,42537.0,0.0
,,425420000.0,42542.0,0.0
,,425470000.0,42547.0,0.0
,,425520000.0,42552.0,0.0
,,425570000.0,42557.0,0.0
,,425620000.0,42562.0,0.0
,,425670000.0,42567.0,0.0
,,425720000.0,42572.0,0.0
,,425770000.0,42577.0,0.0
,,425820000.0,42582.0,0.0
,,425870000.0,42587.0,0.0
,,425920000.0,42592.0,0.0
,,425970000.0,42597.0,0.0
,,426020000.0,42602.0,0.0
,,426070000.0,42607.0,0.0
,,426130000.0,42613.0,0.0
,,426180000.0,42618.0,0.0
,,426230000.0,42623.0,0.0
,,426280000.0,42628.0,0.0
,,426330000.0,42633.0,0.0
,,426380000.0,42638.0,0.0
,,426430000.0,42643.0,0.0
,,426480000.0,42648.0,0.0
,,426530000.0,42653.0,0.0
,,426580000.0,42658.0,0.0
,,426630000.0,42663.0,0.0
,,426680000.0,42668.0,0.0
,,426740000.0,42674.0,0.0
,,426790000.0,42679.0,0.0
,,426840000.0,42684.0,0.0
,,426890000.0,42689.0,0.0
,,426940000.0,42694.0,0.0
,,426990000.0,42699.0,0.0
,,427040000.0,42704.0,0.0
,,427090000.0,42709.0,0.0
,,427140000.0,42714.0,0.0
,,427190000.0,42719.0,0.0
,,427330000.0,42733.0,0.0
,,427380000.0,42738.0,0.0
,,427430000.0,42743.0,0.0
,,427480000.0,42748.0,0.0
,,427530000.0,42753.0,0.0
,,427580000.0,42758.0,0.0
,,427630000.0,42763.0,0.0
,,427680000.0,42768.0,0.0
,,427730000.0,42773.0,0.0
,,427780000.0,42778.0,0.0
,,427840000.0,42784.0,0.0
,,427890000.0,42789.0,0.0
,,427940000.0,42794.0,0.0
,,427990000.0,42799.0,0.0
,,428040000.0,42804.0,0.0
,,428090000.0,42809.0,0.0
,,428140000.0,42814.0,0.0
,,428190000.0,42819.0,0.0
,,428240000.0,42824.0,0.0
,,428290000.0,42829.0,0.0
,,428340000.0,42834.0,0.0
,,428390000.0,42839.0,0.0
,,428450000.0,42845.0,0.0
,,428500000.0,42850.0,0.0
,,428550000.0,42855.0,0.0
,,428600000.0,42860.0,0.0
,,428650000.0,42865.0,0.0
,,428700000.0,42870.0,0.0
,,428750000.0,42875.0,0.0
,,428800000.0,42880.0,0.0
,,428850000.0,42885.0,0.0
,,428900000.0,42890.0,0.0
,,428950000.0,42895.0,0.0
,,429010000.0,42901.0,0.0
,,429060000.0,42906.0,0.0
,,429110000.0,42911.0,0.0
,,429160000.0,42916.0,0.0
,,429210000.0,42921.0,0.0
,,429260000.0,42926.0,0.0
,,429350000.0,42935.0,0.0
,,429440000.0,42944.0,0.0
,,429490000.0,42949.0,0.0
,,429550000.0,42955.0,0.0
,,429600000.0,42960.0,0.0
,,429650000.0,42965.0,0.0
,,429700000.0,42970.0,0.0
,,429750000.0,42975.0,0.0
,,429800000.0,42980.0,0.0
,,429850000.0,42985.0,0.0
,,429900000.0,42990.0,0.0
,,429950000.0,42995.0,0.0
,,430010000.0,43001.0,0.0
,,430060000.0,43006.0,0.0
,,430110000.0,43011.0,0.0
,,430160000.0,43016.0,0.0
,,430210000.0,43021.0,0.0
,,430260000.0,43026.0,0.0
,,430310000.0,43031.0,0.0
,,430360000.0,43036.0,0.0
,,430420000.0,43042.0,0.0
,,430470000.0,43047.0,0.0
,,430520000.0,43052.0,0.0
,,430570000.0,43057.0,0.0
,,430620000.0,43062.0,0.0
,,430670000.0,43067.0,0.0
,,430720000.0,43072.0,0.0
,,430770000.0,43077.0,0.0
,,430820000.0,43082.0,0.0
,,430870000.0,43087.0,0.0
,,430920000.0,43092.0,0.0
,,430970000.0,43097.0,0.0
,,431020000.0,43102.0,0.0
,,431070000.0,43107.0,0.0
,,431120000.0,43112.0,0.0
,,431180000.0,43118.0,1.0
,,431230000.0,43123.0,0.0
,,431280000.0,43128.0,0.0
,,431330000.0,43133.0,0.0
,,431380000.0,43138.0,0.0
,,431510000.0,43151.0,0.0
,,431560000.0,43156.0,0.0
,,431610000.0,43161.0,0.0
,,431660000.0,43166.0,0.0
,,431710000.0,43171.0,0.0
,,431760000.0,43176.0,0.0
,,431810000.0,43181.0,0.0
,,431860000.0,43186.0,0.0
,,431910000.0,43191.0,0.0
,,431960000.0,43196.0,0.0
,,432010000.0,43201.0,0.0
,,432060000.0,43206.0,0.0
,,432110000.0,43211.0,0.0
,,432170000.0,43217.0,0.0
,,432220000.0,43222.0,0.0
,,432270000.0,43227.0,0.0
,,432320000.0,43232.0,0.0
,,432370000.0,43237.0,0.0
,,432420000.0,43242.0,0.0
,,432470000.0,43247.0,0.0
,,432520000.0,43252.0,0.0
,,432570000.0,43257.0,0.0
,,432630000.0,43263.0,0.0
,,432680000.0,43268.0,0.0
,,432730000.0,43273.0,0.0
,,432780000.0,43278.0,0.0
,,432830000.0,43283.0,0.0
,,432880000.0,43288.0,0.0
,,432930000.0,43293.0,0.0
,,432980000.0,43298.0,0.0
,,433030000.0,43303.0,0.0
,,433080000.0,43308.0,0.0
,,433130000.0,43313.0,0.0
,,433180000.0,43318.0,0.0
,,433230000.0,43323.0,0.0
,,433290000.0,43329.0,0.0
,,433340000.0,43334.0,0.0
,,433390000.0,43339.0,0.0
,,433440000.0,43344.0,0.0
,,433560000.0,43356.0,0.0
,,433610000.0,43361.0,0.0
,,433670000.0,43367.0,0.0
,,433720000.0,43372.0,0.0
,,433770000.0,43377.0,0.0
,,433820000.0,43382.0,0.0
,,433870000.0,43387.0,0.0
,,433920000.0,43392.0,0.0
,,433970000.0,43397.0,0.0
,,434020000.0,43402.0,0.0
,,434070000.0,43407.0,0.0
,,434120000.0,43412.0,0.0
,,434170000.0,43417.0,0.0
,,434220000.0,43422.0,0.0
,,434280000.0,43428.0,0.0
,,434330000.0,43433.0,0.0
,,434380000.0,43438.0,0.0
,,434430000.0,43443.0,0.0
,,434480000.0,43448.0,0.0
,,434530000.0,43453.0,0.0
,,434580000.0,43458.0,0.0
,,434630000.0,43463.0,0.0
,,434680000.0,43468.0,0.0
,,434740000.0,43474.0,0.0
,,434790000.0,43479.0,0.0
,,434840000.0,43484.0,0.0
,,434890000.0,43489.0,0.0
,,434940000.0,43494.0,0.0
,,434990000.0,43499.0,0.0
,,435040000.0,43504.0,0.0
,,435090000.0,43509.0,0.0
,,435140000.0,43514.0,0.0
,,435190000.0,43519.0,0.0
,,435240000.0,43524.0,0.0
,,435290000.0,43529.0,0.0
,,435340000.0,43534.0,0.0
,,435390000.0,43539.0,0.0
,,435440000.0,43544.0,0.0
,,435500000.0,43550.0,0.0
,,435550000.0,43555.0,0.0
,,435600000.0,43560.0,0.0
,,435650000.0,43565.0,0.0
,,435760000.0,43576.0,0.0
,,435830000.0,43583.0,0.0
,,435880000.0,43588.0,0.0
,,435930000.0,43593.0,0.0
,,435990000.0,43599.0,0.0
,,436040000.0,43604.0,0.0
,,436090000.0,43609.0,0.0
,,436140000.0,43614.0,0.0
,,436190000.0,43619.0,0.0
,,436240000.0,43624.0,0.0
,,436290000.0,43629.0,0.0
,,436340000.0,43634.0,0.0
,,436390000.0,43639.0,0.0
,,436440000.0,43644.0,0.0
,,436490000.0,43649.0,0.0
,,436540000.0,43654.0,0.0
,,436600000.0,43660.0,0.0
,,436650000.0,43665.0,0.0
,,436700000.0,43670.0,0.0
,,436750000.0,43675.0,0.0
,,436800000.0,43680.0,0.0
,,436850000.0,43685.0,0.0
,,436900000.0,43690.0,0.0
,,436950000.0,43695.0,0.0
,,437000000.0,43700.0,0.0
,,437050000.0,43705.0,0.0
,,437100000.0,43710.0,0.0
,,437160000.0,43716.0,0.0
,,437210000.0,43721.0,0.0
,,437260000.0,43726.0,0.0
,,437310000.0,43731.0,0.0
,,437360000.0,43736.0,0.0
,,437410000.0,43741.0,0.0
,,437460000.0,43746.0,0.0
,,437510000.0,43751.0,0.0
,,437560000.0,43756.0,0.0
,,437610000.0,43761.0,0.0
,,437660000.0,43766.0,0.0
,,437720000.0,43772.0,0.0
,,437770000.0,43777.0,0.0
,,437820000.0,43782.0,0.0
,,437870000.0,43787.0,0.0
,,437920000.0,43792.0,0.0
,,437970000.0,43797.0,0.0
,,438020000.0,43802.0,0.0
,,438070000.0,43807.0,0.0
,,438120000.0,43812.0,0.0
,,438170000.0,43817.0,0.0
,,438220000.0,43822.0,0.0
,,438270000.0,43827.0,0.0
,,438320000.0,43832.0,0.0
,,438370000.0,43837.0,0.0
,,438420000.0,43842.0,0.0
,,438470000.0,43847.0,0.0
,,438520000.0,43852.0,0.0
,,438570000.0,43857.0,0.0
,,438620000.0,43862.0,0.0
,,438670000.0,43867.0,0.0
,,438720000.0,43872.0,0.0
,,438770000.0,43877.0,0.0
,,438830000.0,43883.0,0.0
,,438880000.0,43888.0,0.0
,,438930000.0,43893.0,0.0
,,438980000.0,43898.0,0.0
,,439030000.0,43903.0,0.0
,,439080000.0,43908.0,0.0
,,439130000.0,43913.0,0.0
,,439180000.0,43918.0,0.0
,,439230000.0,43923.0,0.0
,,439280000.0,43928.0,0.0
,,439330000.0,43933.0,0.0
,,439380000.0,43938.0,0.0
,,439430000.0,43943.0,0.0
,,439480000.0,43948.0,0.0
,,439530000.0,43953.0,0.0
,,439580000.0,43958.0,0.0
,,439630000.0,43963.0,0.0
,,439680000.0,43968.0,0.0
,,439730000.0,43973.0,0.0
,,439780000.0,43978.0,0.0
,,439830000.0,43983.0,0.0
,,439880000.0,43988.0,0.0
,,439930000.0,43993.0,0.0
,,439980000.0,43998.0,0.0
,,440030000.0,44003.0,0.0
,,440120000.0,44012.0,0.0
,,440210000.0,44021.0,0.0
,,440260000.0,44026.0,0.0
,,440310000.0,44031.0,0.0
,,440370000.0,44037.0,0.0
,,440420000.0,44042.0,0.0
,,440470000.0,44047.0,0.0
,,440520000.0,44052.0,0.0
,,440570000.0,44057.0,0.0
,,440620000.0,44062.0,0.0
,,440670000.0,44067.0,0.0
,,440720000.0,44072.0,0.0
,,440770000.0,44077.0,0.0
,,440820000.0,44082.0,0.0
,,440870000.0,44087.0,0.0
,,440920000.0,44092.0,0.0
,,440970000.0,44097.0,0.0
,,441020000.0,44102.0,0.0
,,441070000.0,44107.0,0.0
,,441120000.0,44112.0,0.0
,,441170000.0,44117.0,0.0
,,441220000.0,44122.0,0.0
,,441270000.0,44127.0,0.0
,,441320000.0,44132.0,0.0
,,441370000.0,44137.0,0.0
,,441420000.0,44142.0,0.0
,,441470000.0,44147.0,0.0
,,441520000.0,44152.0,0.0
,,441570000.0,44157.0,0.0
,,441620000.0,44162.0,0.0
,,441670000.0,44167.0,0.0
,,441720000.0,44172.0,0.0
,,441770000.0,44177.0,0.0
,,441820000.0,44182.0,0.0
,,441870000.0,44187.0,0.0
,,441920000.0,44192.0,0.0
,,441970000.0,44197.0,0.0
,,442020000.0,44202.0,0.0
,,442070000.0,44207.0,0.0
,,442120000.0,44212.0,0.0
,,442210000.0,44221.0,0.0
,,442300000.0,44230.0,0.0
,,442350000.0,44235.0,0.0
,,442400000.0,44240.0,0.0
,,442450000.0,44245.0,0.0
,,442500000.0,44250.0,0.0
,,442550000.0,44255.0,0.0
,,442610000.0,44261.0,0.0
,,442660000.0,44266.0,0.0
,,442710000.0,44271.0,0.0
,,442760000.0,44276.0,0.0
,,442810000.0,44281.0,0.0
,,442860000.0,44286.0,0.0
,,442910000.0,44291.0,0.0
,,442960000.0,44296.0,0.0
,,443010000.0,44301.0,0.0
,,443060000.0,44306.0,0.0
,,443110000.0,44311.0,0.0
,,443160000.0,44316.0,0.0
,,443210000.0,44321.0,0.0
,,443260000.0,44326.0,0.0
,,443310000.0,44331.0,0.0
,,443360000.0,44336.0,0.0
,,443410000.0,44341.0,0.0
,,443460000.0,44346.0,0.0
,,443510000.0,44351.0,0.0
,,443560000.0,44356.0,0.0
,,443620000.0,44362.0,0.0
,,443670000.0,44367.0,0.0
,,443720000.0,44372.0,0.0
,,443770000.0,44377.0,0.0
,,444020000.0,44402.0,1.0
,,444110000.0,44411.0,0.0
,,444200000.0,44420.0,0.0
,,444310000.0,44431.0,3.0
,,444410000.0,44441.0,1.0
,,444470000.0,44447.0,3.0
,,444520000.0,44452.0,1.0
,,444580000.0,44458.0,1.0
,,444640000.0,44464.0,4.0
,,444700000.0,44470.0,0.0
,,444750000.0,44475.0,0.0
,,444840000.0,44484.0,0.0
,,444890000.0,44489.0,0.0
,,444940000.0,44494.0,0.0
,,444990000.0,44499.0,0.0
,,445040000.0,44504.0,0.0
,,445090000.0,44509.0,0.0
,,445140000.0,44514.0,0.0
,,445190000.0,44519.0,0.0
,,445240000.0,44524.0,0.0
,,445330000.0,44533.0,1.0
,,445380000.0,44538.0,0.0
,,445430000.0,44543.0,0.0
,,445480000.0,44548.0,0.0
,,445530000.0,44553.0,0.0
,,445590000.0,44559.0,0.0
,,445640000.0,44564.0,0.0
,,445690000.0,44569.0,0.0
,,445740000.0,44574.0,0.0
,,445790000.0,44579.0,0.0
,,445840000.0,44584.0,0.0
,,445900000.0,44590.0,0.0
,,445950000.0,44595.0,0.0
,,446000000.0,44600.0,0.0
,,446050000.0,44605.0,0.0
,,446110000.0,44611.0,0.0
,,446160000.0,44616.0,0.0
,,446210000.0,44621.0,0.0
,,446260000.0,44626.0,0.0
,,446310000.0,44631.0,0.0
,,446410000.0,44641.0,0.0
,,446480000.0,44648.0,0.0
,,446530000.0,44653.0,0.0
,,446590000.0,44659.0,0.0
,,446640000.0,44664.0,0.0
,,446690000.0,44669.0,0.0
,,446740000.0,44674.0,0.0
,,446790000.0,44679.0,0.0
,,446850000.0,44685.0,0.0
,,446900000.0,44690.0,0.0
,,446950000.0,44695.0,0.0
,,447010000.0,44701.0,0.0
,,447060000.0,44706.0,0.0
,,447110000.0,44711.0,0.0
,,447160000.0,44716.0,0.0
,,447210000.0,44721.0,0.0
,,447270000.0,44727.0,0.0
,,447320000.0,44732.0,0.0
,,447370000.0,44737.0,0.0
,,447420000.0,44742.0,0.0
,,447480000.0,44748.0,0.0
,,447530000.0,44753.0,0.0
,,447580000.0,44758.0,0.0
,,447630000.0,44763.0,0.0
,,447680000.0,44768.0,0.0
,,447740000.0,44774.0,0.0
,,447790000.0,44779.0,0.0
,,447840000.0,44784.0,0.0
,,447890000.0,44789.0,1.0
,,447980000.0,44798.0,0.0
,,448030000.0,44803.0,0.0
,,448080000.0,44808.0,0.0
,,448130000.0,44813.0,0.0
,,448180000.0,44818.0,0.0
,,448230000.0,44823.0,0.0
,,448280000.0,44828.0,0.0
,,448330000.0,44833.0,0.0
,,448390000.0,44839.0,0.0
,,448480000.0,44848.0,0.0
,,448560000.0,44856.0,0.0
,,448610000.0,44861.0,0.0
,,448660000.0,44866.0,0.0
,,448710000.0,44871.0,0.0
,,448770000.0,44877.0,0.0
,,448820000.0,44882.0,0.0
,,448870000.0,44887.0,0.0
,,448920000.0,44892.0,0.0
,,448970000.0,44897.0,0.0
,,449020000.0,44902.0,0.0
,,449070000.0,44907.0,0.0
,,449120000.0,44912.0,0.0
,,449170000.0,44917.0,0.0
,,449220000.0,44922.0,0.0
,,449270000.0,44927.0,0.0
,,449320000.0,44932.0,0.0
,,449370000.0,44937.0,0.0
,,449420000.0,44942.0,0.0
,,449470000.0,44947.0,0.0
,,449520000.0,44952.0,0.0
,,449580000.0,44958.0,0.0
,,449630000.0,44963.0,0.0
,,449680000.0,44968.0,0.0
,,449730000.0,44973.0,0.0
,,449780000.0,44978.0,0.0
,,449830000.0,44983.0,0.0
,,449880000.0,44988.0,0.0
,,449930000.0,44993.0,0.0
,,449980000.0,44998.0,0.0
,,450030000.0,45003.0,0.0
,,450080000.0,45008.0,0.0
,,450130000.0,45013.0,0.0
,,450180000.0,45018.0,0.0
,,450240000.0,45024.0,0.0
,,450290000.0,45029.0,0.0
,,450340000.0,45034.0,0.0
,,450390000.0,45039.0,0.0
,,450440000.0,45044.0,0.0
,,450490000.0,45049.0,0.0
,,450620000.0,45062.0,0.0
,,450670000.0,45067.0,0.0
,,450730000.0,45073.0,0.0
,,450780000.0,45078.0,0.0
,,450830000.0,45083.0,0.0
,,450880000.0,45088.0,0.0
,,450930000.0,45093.0,0.0
,,450980000.0,45098.0,0.0
,,451030000.0,45103.0,0.0
,,451080000.0,45108.0,0.0
,,451130000.0,45113.0,0.0
,,451190000.0,45119.0,0.0
,,451240000.0,45124.0,0.0
,,451290000.0,45129.0,0.0
,,451340000.0,45134.0,0.0
,,451390000.0,45139.0,0.0
,,451440000.0,45144.0,0.0
,,451490000.0,45149.0,0.0
,,451540000.0,45154.0,0.0
,,451590000.0,45159.0,0.0
,,451640000.0,45164.0,0.0
,,451690000.0,45169.0,0.0
,,451740000.0,45174.0,0.0
,,451790000.0,45179.0,0.0
,,451840000.0,45184.0,0.0
,,451900000.0,45190.0,0.0
,,451950000.0,45195.0,0.0
,,452000000.0,45200.0,0.0
,,452050000.0,45205.0,0.0
,,452100000.0,45210.0,0.0
,,452150000.0,45215.0,0.0
,,452200000.0,45220.0,0.0
,,452250000.0,45225.0,0.0
,,452300000.0,45230.0,0.0
,,452350000.0,45235.0,0.0
,,452400000.0,45240.0,0.0
,,452450000.0,45245.0,0.0
,,452500000.0,45250.0,0.0
,,452550000.0,45255.0,0.0
,,452600000.0,45260.0,0.0
,,452720000.0,45272.0,0.0
,,452770000.0,45277.0,0.0
,,452820000.0,45282.0,0.0
,,452870000.0,45287.0,0.0
,,452920000.0,45292.0,0.0
,,452980000.0,45298.0,0.0
,,453030000.0,45303.0,0.0
,,453080000.0,45308.0,0.0
,,453130000.0,45313.0,0.0
,,453180000.0,45318.0,0.0
,,453230000.0,45323.0,0.0
,,453280000.0,45328.0,0.0
,,453330000.0,45333.0,0.0
,,453380000.0,45338.0,0.0
,,453430000.0,45343.0,0.0
,,453480000.0,45348.0,0.0
,,453530000.0,45353.0,0.0
,,453580000.0,45358.0,0.0
,,453630000.0,45363.0,0.0
,,453680000.0,45368.0,0.0
,,453730000.0,45373.0,0.0
,,453780000.0,45378.0,0.0
,,453830000.0,45383.0,0.0
,,453880000.0,45388.0,0.0
,,453940000.0,45394.0,0.0
,,453990000.0,45399.0,0.0
,,454040000.0,45404.0,0.0
,,454090000.0,45409.0,0.0
,,454140000.0,45414.0,0.0
,,454190000.0,45419.0,0.0
,,454240000.0,45424.0,0.0
,,454290000.0,45429.0,0.0
,,454340000.0,45434.0,0.0
,,454390000.0,45439.0,0.0
,,454440000.0,45444.0,0.0
,,454490000.0,45449.0,0.0
,,454540000.0,45454.0,0.0
,,454590000.0,45459.0,0.0
,,454650000.0,45465.0,0.0
,,454730000.0,45473.0,0.0
,,454830000.0,45483.0,0.0
,,454880000.0,45488.0,0.0
,,454930000.0,45493.0,0.0
,,454980000.0,45498.0,0.0
,,455030000.0,45503.0,0.0
,,455080000.0,45508.0,0.0
,,455130000.0,45513.0,0.0
,,455180000.0,45518.0,0.0
,,455230000.0,45523.0,0.0
,,455280000.0,45528.0,0.0
,,455330000.0,45533.0,0.0
,,455380000.0,45538.0,0.0
,,455430000.0,45543.0,0.0
,,455480000.0,45548.0,0.0
,,455530000.0,45553.0,0.0
,,455580000.0,45558.0,0.0
,,455630000.0,45563.0,0.0
,,455680000.0,45568.0,0.0
,,455730000.0,45573.0,0.0
,,455780000.0,45578.0,0.0
,,455840000.0,45584.0,0.0
,,455890000.0,45589.0,0.0
,,455940000.0,45594.0,0.0
,,455990000.0,45599.0,0.0
,,456040000.0,45604.0,0.0
,,456090000.0,45609.0,0.0
,,456140000.0,45614.0,0.0
,,456190000.0,45619.0,0.0
,,456240000.0,45624.0,0.0
,,456290000.0,45629.0,0.0
,,456340000.0,45634.0,0.0
,,456390000.0,45639.0,0.0
,,456450000.0,45645.0,0.0
,,456500000.0,45650.0,0.0
,,456550000.0,45655.0,0.0
,,456600000.0,45660.0,0.0
,,456650000.0,45665.0,0.0
,,456700000.0,45670.0,0.0
,,456750000.0,45675.0,0.0
,,456880000.0,45688.0,0.0
,,456930000.0,45693.0,0.0
,,456980000.0,45698.0,0.0
,,457030000.0,45703.0,0.0
,,457080000.0,45708.0,0.0
,,457130000.0,45713.0,0.0
,,457180000.0,45718.0,0.0
,,457230000.0,45723.0,0.0
,,457280000.0,45728.0,0.0
,,457330000.0,45733.0,0.0
,,457390000.0,45739.0,0.0
,,457440000.0,45744.0,0.0
,,457490000.0,45749.0,0.0
,,457540000.0,45754.0,0.0
,,457590000.0,45759.0,0.0
,,457640000.0,45764.0,0.0
,,457690000.0,45769.0,0.0
,,457740000.0,45774.0,0.0
,,457790000.0,45779.0,0.0
,,457840000.0,45784.0,0.0
,,457890000.0,45789.0,0.0
,,457940000.0,45794.0,0.0
,,457990000.0,45799.0,0.0
,,458040000.0,45804.0,0.0
,,458090000.0,45809.0,0.0
,,458140000.0,45814.0,0.0
,,458190000.0,45819.0,0.0
,,458250000.0,45825.0,0.0
,,458300000.0,45830.0,0.0
,,458350000.0,45835.0,0.0
,,458400000.0,45840.0,0.0
,,458450000.0,45845.0,0.0
,,458500000.0,45850.0,0.0
,,458550000.0,45855.0,0.0
,,458600000.0,45860.0,0.0
,,458650000.0,45865.0,0.0
,,458700000.0,45870.0,0.0
,,458750000.0,45875.0,0.0
,,458800000.0,45880.0,0.0
,,458850000.0,45885.0,0.0
,,458980000.0,45898.0,0.0
,,459030000.0,45903.0,0.0
,,459080000.0,45908.0,0.0
,,459130000.0,45913.0,0.0
,,459180000.0,45918.0,0.0
,,459230000.0,45923.0,0.0
,,459290000.0,45929.0,0.0
,,459340000.0,45934.0,0.0
,,459390000.0,45939.0,0.0
,,459440000.0,45944.0,0.0
,,459490000.0,45949.0,0.0
,,459540000.0,45954.0,0.0
,,459590000.0,45959.0,0.0
,,459640000.0,45964.0,0.0
,,459690000.0,45969.0,0.0
,,459740000.0,45974.0,0.0
,,459790000.0,45979.0,0.0
,,459840000.0,45984.0,0.0
,,459890000.0,45989.0,0.0
,,459940000.0,45994.0,0.0
,,459990000.0,45999.0,0.0
,,460040000.0,46004.0,0.0
,,460100000.0,46010.0,0.0
,,460150000.0,46015.0,0.0
,,460200000.0,46020.0,0.0
,,460250000.0,46025.0,0.0
,,460300000.0,46030.0,0.0
,,460350000.0,46035.0,0.0
,,460400000.0,46040.0,0.0
,,460450000.0,46045.0,0.0
,,460500000.0,46050.0,0.0
,,460550000.0,46055.0,0.0
,,460600000.0,46060.0,0.0
,,460650000.0,46065.0,0.0
,,460700000.0,46070.0,0.0
,,460750000.0,46075.0,0.0
,,460800000.0,46080.0,0.0
,,460850000.0,46085.0,0.0
,,460900000.0,46090.0,0.0
,,460950000.0,46095.0,0.0
,,461070000.0,46107.0,0.0
,,461120000.0,46112.0,0.0
,,461170000.0,46117.0,0.0
,,461220000.0,46122.0,0.0
,,461270000.0,46127.0,0.0
,,461320000.0,46132.0,0.0
,,461370000.0,46137.0,0.0
,,461420000.0,46142.0,0.0
,,461470000.0,46147.0,0.0
,,461520000.0,46152.0,0.0
,,461570000.0,46157.0,0.0
,,461620000.0,46162.0,0.0
,,461670000.0,46167.0,0.0
,,461720000.0,46172.0,0.0
,,461770000.0,46177.0,0.0
,,461820000.0,46182.0,0.0
,,461870000.0,46187.0,0.0
,,461920000.0,46192.0,0.0
,,461970000.0,46197.0,0.0
,,462020000.0,46202.0,0.0
,,462070000.0,46207.0,0.0
,,462130000.0,46213.0,0.0
,,462180000.0,46218.0,0.0
,,462230000.0,46223.0,0.0
,,462280000.0,46228.0,0.0
,,462330000.0,46233.0,0.0
,,462380000.0,46238.0,0.0
,,462430000.0,46243.0,0.0
,,462480000.0,46248.0,0.0
,,462530000.0,46253.0,0.0
,,462580000.0,46258.0,0.0
,,462640000.0,46264.0,0.0
,,462690000.0,46269.0,0.0
,,462740000.0,46274.0,0.0
,,462790000.0,46279.0,0.0
,,462840000.0,46284.0,0.0
,,462890000.0,46289.0,0.0
,,462940000.0,46294.0,0.0
,,462990000.0,46299.0,0.0
,,463070000.0,46307.0,0.0
,,463170000.0,46317.0,0.0
,,463220000.0,46322.0,0.0
,,463270000.0,46327.0,0.0
,,463320000.0,46332.0,0.0
,,463370000.0,46337.0,0.0
,,463420000.0,46342.0,0.0
,,463470000.0,46347.0,0.0
,,463520000.0,46352.0,0.0
,,463570000.0,46357.0,0.0
,,463620000.0,46362.0,0.0
,,463670000.0,46367.0,0.0
,,463720000.0,46372.0,0.0
,,463770000.0,46377.0,0.0
,,463830000.0,46383.0,0.0
,,463880000.0,46388.0,0.0
,,463930000.0,46393.0,0.0
,,463980000.0,46398.0,0.0
,,464030000.0,46403.0,0.0
,,464080000.0,46408.0,0.0
,,464130000.0,46413.0,0.0
,,464180000.0,46418.0,0.0
,,464230000.0,46423.0,0.0
,,464280000.0,46428.0,0.0
,,464330000.0,46433.0,0.0
,,464380000.0,46438.0,0.0
,,464430000.0,46443.0,0.0
,,464480000.0,46448.0,0.0
,,464540000.0,46454.0,0.0
,,464590000.0,46459.0,0.0
,,464640000.0,46464.0,0.0
,,464690000.0,46469.0,0.0
,,464740000.0,46474.0,0.0
,,464790000.0,46479.0,0.0
,,464840000.0,46484.0,0.0
,,464890000.0,46489.0,0.0
,,464940000.0,46494.0,0.0
,,464990000.0,46499.0,0.0
,,465040000.0,46504.0,0.0
,,465090000.0,46509.0,0.0
,,465230000.0,46523.0,0.0
,,465280000.0,46528.0,0.0
,,465330000.0,46533.0,0.0
,,465380000.0,46538.0,0.0
,,465430000.0,46543.0,0.0
,,465480000.0,46548.0,0.0
,,465530000.0,46553.0,0.0
,,465580000.0,46558.0,0.0
,,465640000.0,46564.0,0.0
,,465690000.0,46569.0,0.0
,,465740000.0,46574.0,0.0
,,465790000.0,46579.0,0.0
,,465840000.0,46584.0,0.0
,,465890000.0,46589.0,0.0
,,465940000.0,46594.0,0.0
,,465990000.0,46599.0,0.0
,,466040000.0,46604.0,0.0
,,466090000.0,46609.0,0.0
,,466140000.0,46614.0,0.0
,,466200000.0,46620.0,0.0
,,466250000.0,46625.0,0.0
,,466300000.0,46630.0,0.0
,,466350000.0,46635.0,0.0
,,466400000.0,46640.0,0.0
,,466450000.0,46645.0,0.0
,,466500000.0,46650.0,0.0
,,466550000.0,46655.0,0.0
,,466600000.0,46660.0,0.0
,,466650000.0,46665.0,0.0
,,466700000.0,46670.0,0.0
,,466750000.0,46675.0,0.0
,,466800000.0,46680.0,0.0
,,466850000.0,46685.0,0.0
,,466900000.0,46690.0,0.0
,,466950000.0,46695.0,0.0
,,467010000.0,46701.0,0.0
,,467060000.0,46706.0,0.0
,,467110000.0,46711.0,0.0
,,467160000.0,46716.0,0.0
,,467210000.0,46721.0,0.0
,,467330000.0,46733.0,0.0
,,467380000.0,46738.0,0.0
,,467430000.0,46743.0,0.0
,,467480000.0,46748.0,0.0
,,467540000.0,46754.0,0.0
,,467590000.0,46759.0,0.0
,,467640000.0,46764.0,0.0
,,467690000.0,46769.0,0.0
,,467740000.0,46774.0,0.0
,,467790000.0,46779.0,0.0
,,467840000.0,46784.0,0.0
,,467890000.0,46789.0,0.0
,,467940000.0,46794.0,0.0
,,467990000.0,46799.0,0.0
,,468040000.0,46804.0,0.0
,,468090000.0,46809.0,0.0
,,468140000.0,46814.0,0.0
,,468200000.0,46820.0,0.0
,,468250000.0,46825.0,0.0
,,468300000.0,46830.0,0.0
,,468350000.0,46835.0,0.0
,,468400000.0,46840.0,0.0
,,468450000.0,46845.0,0.0
,,468500000.0,46850.0,0.0
,,468550000.0,46855.0,0.0
,,468600000.0,46860.0,0.0
,,468650000.0,46865.0,0.0
,,468700000.0,46870.0,0.0
,,468750000.0,46875.0,0.0
,,468800000.0,46880.0,0.0
,,468850000.0,46885.0,0.0
,,468900000.0,46890.0,0.0
,,468950000.0,46895.0,0.0
,,469000000.0,46900.0,0.0
,,469050000.0,46905.0,0.0
,,469100000.0,46910.0,0.0
,,469150000.0,46915.0,0.0
,,469200000.0,46920.0,0.0
,,469250000.0,46925.0,0.0
,,469300000.0,46930.0,0.0
,,469420000.0,46942.0,0.0
,,469470000.0,46947.0,0.0
,,469520000.0,46952.0,0.0
,,469570000.0,46957.0,0.0
,,469620000.0,46962.0,0.0
,,469670000.0,46967.0,0.0
,,469730000.0,46973.0,0.0
,,469780000.0,46978.0,0.0
,,469830000.0,46983.0,0.0
,,469880000.0,46988.0,0.0
,,469930000.0,46993.0,0.0
,,469980000.0,46998.0,0.0
,,470030000.0,47003.0,0.0
,,470080000.0,47008.0,0.0
,,470130000.0,47013.0,0.0
,,470180000.0,47018.0,0.0
,,470230000.0,47023.0,0.0
,,470280000.0,47028.0,0.0
,,470330000.0,47033.0,0.0
,,470380000.0,47038.0,0.0
,,470430000.0,47043.0,0.0
,,470480000.0,47048.0,0.0
,,470530000.0,47053.0,0.0
,,470580000.0,47058.0,0.0
,,470630000.0,47063.0,0.0
,,470680000.0,47068.0,0.0
,,470730000.0,47073.0,0.0
,,470780000.0,47078.0,0.0
,,470830000.0,47083.0,0.0
,,470880000.0,47088.0,0.0
,,470930000.0,47093.0,0.0
,,470980000.0,47098.0,0.0
,,471030000.0,47103.0,0.0
,,471080000.0,47108.0,0.0
,,471130000.0,47113.0,0.0
,,471180000.0,47118.0,0.0
,,471230000.0,47123.0,0.0
,,471280000.0,47128.0,0.0
,,471330000.0,47133.0,0.0
,,471390000.0,47139.0,0.0
,,471500000.0,47150.0,0.0
,,471560000.0,47156.0,0.0
,,471610000.0,47161.0,0.0
,,471660000.0,47166.0,0.0
,,471710000.0,47171.0,0.0
,,471760000.0,47176.0,0.0
,,471810000.0,47181.0,0.0
,,471860000.0,47186.0,0.0
,,471910000.0,47191.0,0.0
,,471960000.0,47196.0,0.0
,,472010000.0,47201.0,0.0
,,472060000.0,47206.0,0.0
,,472110000.0,47211.0,0.0
,,472160000.0,47216.0,0.0
,,472210000.0,47221.0,0.0
,,472260000.0,47226.0,0.0
,,472310000.0,47231.0,0.0
,,472360000.0,47236.0,0.0
,,472410000.0,47241.0,0.0
,,472460000.0,47246.0,0.0
,,472510000.0,47251.0,0.0
,,472560000.0,47256.0,0.0
,,472610000.0,47261.0,0.0
,,472670000.0,47267.0,0.0
,,472720000.0,47272.0,0.0
,,472770000.0,47277.0,0.0
,,472820000.0,47282.0,0.0
,,472870000.0,47287.0,0.0
,,472920000.0,47292.0,0.0
,,472970000.0,47297.0,0.0
,,473020000.0,47302.0,0.0
,,473070000.0,47307.0,0.0
,,473120000.0,47312.0,0.0
,,473170000.0,47317.0,0.0
,,473220000.0,47322.0,0.0
,,473270000.0,47327.0,0.0
,,473320000.0,47332.0,0.0
,,473370000.0,47337.0,0.0
,,473420000.0,47342.0,0.0
,,473480000.0,47348.0,0.0
,,473590000.0,47359.0,0.0
,,473640000.0,47364.0,0.0
,,473690000.0,47369.0,0.0
,,473740000.0,47374.0,0.0
,,473790000.0,47379.0,0.0
,,473840000.0,47384.0,0.0
,,473890000.0,47389.0,0.0
,,473940000.0,47394.0,0.0
,,473990000.0,47399.0,0.0
,,474050000.0,47405.0,0.0
,,474100000.0,47410.0,0.0
,,474150000.0,47415.0,0.0
,,474200000.0,47420.0,0.0
,,474250000.0,47425.0,0.0
,,474300000.0,47430.0,0.0
,,474340000.0,47434.0,0.0
,,474400000.0,47440.0,0.0
,,474450000.0,47445.0,0.0
,,474500000.0,47450.0,0.0
,,474550000.0,47455.0,0.0
,,474600000.0,47460.0,0.0
,,474650000.0,47465.0,0.0
,,474700000.0,47470.0,0.0
,,474750000.0,47475.0,0.0
,,474800000.0,47480.0,0.0
,,474850000.0,47485.0,0.0
,,474900000.0,47490.0,0.0
,,474950000.0,47495.0,0.0
,,475000000.0,47500.0,0.0
,,475060000.0,47506.0,0.0
,,475110000.0,47511.0,0.0
,,475160000.0,47516.0,0.0
,,475210000.0,47521.0,0.0
,,475260000.0,47526.0,0.0
,,475310000.0,47531.0,0.0
,,475360000.0,47536.0,0.0
,,475410000.0,47541.0,0.0
,,475460000.0,47546.0,0.0
,,475510000.0,47551.0,0.0
,,475560000.0,47556.0,0.0
,,475610000.0,47561.0,0.0
,,475660000.0,47566.0,0.0
,,475800000.0,47580.0,0.0
,,475850000.0,47585.0,0.0
,,475900000.0,47590.0,0.0
,,475960000.0,47596.0,0.0
,,476010000.0,47601.0,0.0
,,476060000.0,47606.0,0.0
,,476110000.0,47611.0,0.0
,,476160000.0,47616.0,0.0
,,476210000.0,47621.0,0.0
,,476260000.0,47626.0,0.0
,,476310000.0,47631.0,0.0
,,476360000.0,47636.0,0.0
,,476410000.0,47641.0,0.0
,,476470000.0,47647.0,0.0
,,476520000.0,47652.0,0.0
,,476570000.0,47657.0,0.0
,,476620000.0,47662.0,0.0
,,476670000.0,47667.0,0.0
,,476720000.0,47672.0,0.0
,,476770000.0,47677.0,0.0
,,476820000.0,47682.0,0.0
,,476870000.0,47687.0,0.0
,,476920000.0,47692.0,0.0
,,476970000.0,47697.0,0.0
,,477030000.0,47703.0,0.0
,,477080000.0,47708.0,0.0
,,477130000.0,47713.0,0.0
,,477180000.0,47718.0,0.0
,,477230000.0,47723.0,0.0
,,477280000.0,47728.0,0.0
,,477330000.0,47733.0,0.0
,,477380000.0,47738.0,0.0
,,477430000.0,47743.0,0.0
,,477480000.0,47748.0,0.0
,,477530000.0,47753.0,0.0
,,477590000.0,47759.0,0.0
,,477690000.0,47769.0,0.0
,,477780000.0,47778.0,0.0
,,477830000.0,47783.0,0.0
,,477880000.0,47788.0,0.0
,,477930000.0,47793.0,0.0
,,477980000.0,47798.0,0.0
,,478030000.0,47803.0,0.0
,,478080000.0,47808.0,0.0
,,478130000.0,47813.0,0.0
,,478180000.0,47818.0,0.0
,,478230000.0,47823.0,0.0
,,478280000.0,47828.0,0.0
,,478340000.0,47834.0,0.0
,,478390000.0,47839.0,0.0
,,478440000.0,47844.0,0.0
,,478490000.0,47849.0,0.0
,,478540000.0,47854.0,0.0
,,478590000.0,47859.0,0.0
,,478640000.0,47864.0,0.0
,,478690000.0,47869.0,0.0
,,478740000.0,47874.0,0.0
,,478790000.0,47879.0,0.0
,,478840000.0,47884.0,0.0
,,478890000.0,47889.0,0.0
,,478940000.0,47894.0,0.0
,,478990000.0,47899.0,0.0
,,479040000.0,47904.0,0.0
,,479090000.0,47909.0,0.0
,,479140000.0,47914.0,0.0
,,479190000.0,47919.0,0.0
,,479250000.0,47925.0,0.0
,,479300000.0,47930.0,0.0
,,479350000.0,47935.0,0.0
,,479400000.0,47940.0,0.0
,,479450000.0,47945.0,0.0
,,479500000.0,47950.0,0.0
,,479550000.0,47955.0,0.0
,,479600000.0,47960.0,0.0
,,479650000.0,47965.0,0.0
,,479700000.0,47970.0,0.0
,,479750000.0,47975.0,0.0
,,479800000.0,47980.0,0.0
,,479850000.0,47985.0,0.0
,,479900000.0,47990.0,0.0
,,479950000.0,47995.0,0.0
,,480000000.0,48000.0,0.0
,,480050000.0,48005.0,0.0
,,480150000.0,48015.0,0.0
,,480220000.0,48022.0,0.0
,,480270000.0,48027.0,0.0
,,480320000.0,48032.0,0.0
,,480370000.0,48037.0,0.0
,,480430000.0,48043.0,0.0
,,480480000.0,48048.0,0.0
,,480530000.0,48053.0,0.0
,,480580000.0,48058.0,0.0
,,480630000.0,48063.0,0.0
,,480680000.0,48068.0,0.0
,,480730000.0,48073.0,0.0
,,480780000.0,48078.0,0.0
,,480830000.0,48083.0,0.0
,,480880000.0,48088.0,0.0
,,480940000.0,48094.0,0.0
,,480990000.0,48099.0,0.0
,,481040000.0,48104.0,0.0
,,481090000.0,48109.0,0.0
,,481140000.0,48114.0,0.0
,,481190000.0,48119.0,0.0
,,481240000.0,48124.0,0.0
,,481290000.0,48129.0,0.0
,,481340000.0,48134.0,0.0
,,481390000.0,48139.0,0.0
,,481450000.0,48145.0,0.0
,,481500000.0,48150.0,0.0
,,481550000.0,48155.0,0.0
,,481600000.0,48160.0,0.0
,,481650000.0,48165.0,0.0
,,481700000.0,48170.0,0.0
,,481750000.0,48175.0,0.0
,,481800000.0,48180.0,0.0
,,481850000.0,48185.0,0.0
,,481900000.0,48190.0,0.0
,,481960000.0,48196.0,0.0
,,482010000.0,48201.0,0.0
,,482060000.0,48206.0,0.0
,,482110000.0,48211.0,0.0
,,482160000.0,48216.0,0.0
,,482280000.0,48228.0,0.0
,,482330000.0,48233.0,0.0
,,482380000.0,48238.0,0.0
,,482430000.0,48243.0,0.0
,,482480000.0,48248.0,0.0
,,482530000.0,48253.0,0.0
,,482580000.0,48258.0,0.0
,,482630000.0,48263.0,0.0
,,482680000.0,48268.0,0.0
,,482730000.0,48273.0,0.0
,,482780000.0,48278.0,0.0
,,482830000.0,48283.0,0.0
,,482890000.0,48289.0,0.0
,,482940000.0,48294.0,0.0
,,482990000.0,48299.0,0.0
,,483040000.0,48304.0,0.0
,,483090000.0,48309.0,0.0
,,483140000.0,48314.0,0.0
,,483190000.0,48319.0,0.0
,,483240000.0,48324.0,0.0
,,483290000.0,48329.0,0.0
,,483340000.0,48334.0,0.0
,,483390000.0,48339.0,0.0
,,483440000.0,48344.0,0.0
,,483490000.0,48349.0,0.0
,,483540000.0,48354.0,0.0
,,483590000.0,48359.0,0.0
,,483640000.0,48364.0,0.0
,,483690000.0,48369.0,0.0
,,483740000.0,48374.0,0.0
,,483800000.0,48380.0,0.0
,,483850000.0,48385.0,0.0
,,483900000.0,48390.0,0.0
,,483950000.0,48395.0,0.0
,,484000000.0,48400.0,0.0
,,484050000.0,48405.0,0.0
,,484100000.0,48410.0,0.0
,,484150000.0,48415.0,0.0
,,484200000.0,48420.0,0.0
,,484250000.0,48425.0,0.0
,,484370000.0,48437.0,0.0
,,484420000.0,48442.0,0.0
,,484470000.0,48447.0,0.0
,,484530000.0,48453.0,0.0
,,484580000.0,48458.0,0.0
,,484630000.0,48463.0,0.0
,,484820000.0,48482.0,0.0
,,484880000.0,48488.0,1.0
,,484980000.0,48498.0,0.0
,,485040000.0,48504.0,0.0
,,485090000.0,48509.0,0.0
,,485140000.0,48514.0,1.0
,,485210000.0,48521.0,1.0
,,485270000.0,48527.0,0.0
,,485330000.0,48533.0,0.0
,,485380000.0,48538.0,0.0
,,485440000.0,48544.0,0.0
,,485490000.0,48549.0,0.0
,,485540000.0,48554.0,3.0
,,485600000.0,48560.0,0.0
,,485650000.0,48565.0,1.0
,,485700000.0,48570.0,1.0
,,485750000.0,48575.0,0.0
,,485810000.0,48581.0,1.0
,,485860000.0,48586.0,1.0
,,485910000.0,48591.0,0.0
,,485970000.0,48597.0,1.0
,,486020000.0,48602.0,1.0
,,486070000.0,48607.0,1.0
,,486120000.0,48612.0,1.0
,,486180000.0,48618.0,0.0
,,486230000.0,48623.0,1.0
,,486310000.0,48631.0,0.0
,,486420000.0,48642.0,0.0
,,486480000.0,48648.0,0.0
,,486540000.0,48654.0,0.0
,,486580000.0,48658.0,0.0
,,486640000.0,48664.0,0.0
,,486690000.0,48669.0,0.0
,,486740000.0,48674.0,0.0
,,486790000.0,48679.0,0.0
,,486840000.0,48684.0,0.0
,,486890000.0,48689.0,0.0
,,486940000.0,48694.0,0.0
,,486990000.0,48699.0,0.0
,,487040000.0,48704.0,0.0
,,487090000.0,48709.0,0.0
,,487140000.0,48714.0,0.0
,,487200000.0,48720.0,0.0
,,487250000.0,48725.0,0.0
,,487440000.0,48744.0,0.0
,,487500000.0,48750.0,0.0
,,487560000.0,48756.0,2.0
,,487670000.0,48767.0,0.0
,,487720000.0,48772.0,2.0
,,487770000.0,48777.0,1.0
,,487830000.0,48783.0,3.0
,,487890000.0,48789.0,2.0
,,487960000.0,48796.0,1.0
,,488010000.0,48801.0,0.0
,,488060000.0,48806.0,0.0
,,488120000.0,48812.0,1.0
,,488170000.0,48817.0,1.0
,,488220000.0,48822.0,2.0
,,488280000.0,48828.0,0.0
,,488330000.0,48833.0,2.0
,,488380000.0,48838.0,1.0
,,488480000.0,48848.0,0.0
,,488570000.0,48857.0,1.0
,,488620000.0,48862.0,1.0
,,488680000.0,48868.0,0.0
,,488760000.0,48876.0,0.0
,,488810000.0,48881.0,0.0
,,488860000.0,48886.0,0.0
,,488910000.0,48891.0,0.0
,,488960000.0,48896.0,0.0
,,489010000.0,48901.0,0.0
,,489060000.0,48906.0,0.0
,,489110000.0,48911.0,0.0
,,489170000.0,48917.0,0.0
,,489220000.0,48922.0,0.0
,,489270000.0,48927.0,0.0
,,489320000.0,48932.0,0.0
,,489380000.0,48938.0,0.0
,,489430000.0,48943.0,0.0
,,489480000.0,48948.0,0.0
,,489530000.0,48953.0,0.0
,,489580000.0,48958.0,0.0
,,489630000.0,48963.0,0.0
,,489680000.0,48968.0,0.0
,,489730000.0,48973.0,0.0
,,489780000.0,48978.0,0.0
,,489830000.0,48983.0,0.0
,,489880000.0,48988.0,0.0
,,489930000.0,48993.0,0.0
,,489980000.0,48998.0,0.0
,,490030000.0,49003.0,0.0
,,490080000.0,49008.0,0.0
,,490130000.0,49013.0,0.0
,,490180000.0,49018.0,0.0
,,490230000.0,49023.0,0.0
,,490280000.0,49028.0,0.0
,,490340000.0,49034.0,0.0
,,490390000.0,49039.0,0.0
,,490440000.0,49044.0,0.0
,,490490000.0,49049.0,0.0
,,490590000.0,49059.0,0.0
,,490660000.0,49066.0,0.0
,,490710000.0,49071.0,0.0
,,490760000.0,49076.0,0.0
,,490810000.0,49081.0,0.0
,,490860000.0,49086.0,0.0
,,490910000.0,49091.0,0.0
,,490960000.0,49096.0,0.0
,,491010000.0,49101.0,0.0
,,491060000.0,49106.0,0.0
,,491110000.0,49111.0,0.0
,,491160000.0,49116.0,0.0
,,491210000.0,49121.0,0.0
,,491270000.0,49127.0,0.0
,,491320000.0,49132.0,0.0
,,491370000.0,49137.0,0.0
,,491420000.0,49142.0,0.0
,,491470000.0,49147.0,0.0
,,491520000.0,49152.0,0.0
,,491570000.0,49157.0,0.0
,,491620000.0,49162.0,0.0
,,491670000.0,49167.0,0.0
,,491770000.0,49177.0,0.0
,,491860000.0,49186.0,0.0
,,491910000.0,49191.0,0.0
,,491960000.0,49196.0,0.0
,,492020000.0,49202.0,0.0
,,492070000.0,49207.0,0.0
,,492120000.0,49212.0,0.0
,,492200000.0,49220.0,0.0
,,492250000.0,49225.0,0.0
,,492300000.0,49230.0,0.0
,,492350000.0,49235.0,0.0
,,492400000.0,49240.0,0.0
,,492450000.0,49245.0,0.0
,,492510000.0,49251.0,0.0
,,492560000.0,49256.0,0.0
,,492630000.0,49263.0,0.0
,,492740000.0,49274.0,0.0
,,492790000.0,49279.0,0.0
,,492840000.0,49284.0,0.0
,,492890000.0,49289.0,0.0
,,492940000.0,49294.0,0.0
,,492990000.0,49299.0,0.0
,,493040000.0,49304.0,0.0
,,493090000.0,49309.0,0.0
,,493140000.0,49314.0,0.0
,,493190000.0,49319.0,0.0
,,493240000.0,49324.0,0.0
,,493290000.0,49329.0,0.0
,,493340000.0,49334.0,0.0
,,493390000.0,49339.0,0.0
,,493440000.0,49344.0,0.0
,,493490000.0,49349.0,0.0
,,493540000.0,49354.0,0.0
,,493590000.0,49359.0,0.0
,,493640000.0,49364.0,0.0
,,493690000.0,49369.0,0.0
,,493740000.0,49374.0,0.0
,,493790000.0,49379.0,0.0
,,493840000.0,49384.0,0.0
,,493890000.0,49389.0,0.0
,,493940000.0,49394.0,0.0
,,494000000.0,49400.0,0.0
,,494050000.0,49405.0,0.0
,,494100000.0,49410.0,0.0
,,494150000.0,49415.0,0.0
,,494200000.0,49420.0,0.0
,,494250000.0,49425.0,0.0
,,494300000.0,49430.0,0.0
,,494350000.0,49435.0,0.0
,,494400000.0,49440.0,0.0
,,494450000.0,49445.0,0.0
,,494500000.0,49450.0,0.0
,,494550000.0,49455.0,0.0
,,494600000.0,49460.0,0.0
,,494650000.0,49465.0,0.0
,,494760000.0,49476.0,0.0
,,494830000.0,49483.0,0.0
,,494880000.0,49488.0,0.0
,,494930000.0,49493.0,0.0
,,494990000.0,49499.0,0.0
,,495040000.0,49504.0,0.0
,,495080000.0,49508.0,0.0
,,495130000.0,49513.0,0.0
,,495190000.0,49519.0,0.0
,,495240000.0,49524.0,0.0
,,495290000.0,49529.0,0.0
,,495340000.0,49534.0,0.0
,,495390000.0,49539.0,0.0
,,495440000.0,49544.0,0.0
,,495490000.0,49549.0,0.0
,,495540000.0,49554.0,0.0
,,495590000.0,49559.0,0.0
,,495640000.0,49564.0,0.0
,,495700000.0,49570.0,0.0
,,495750000.0,49575.0,0.0
,,495800000.0,49580.0,0.0
,,495850000.0,49585.0,0.0
,,495900000.0,49590.0,0.0
,,495950000.0,49595.0,0.0
,,496000000.0,49600.0,0.0
,,496060000.0,49606.0,0.0
,,496110000.0,49611.0,0.0
,,496160000.0,49616.0,0.0
,,496210000.0,49621.0,0.0
,,496260000.0,49626.0,0.0
,,496310000.0,49631.0,0.0
,,496360000.0,49636.0,0.0
,,496410000.0,49641.0,0.0
,,496460000.0,49646.0,0.0
,,496510000.0,49651.0,0.0
,,496560000.0,49656.0,0.0
,,496610000.0,49661.0,0.0
,,496670000.0,49667.0,0.0
,,496720000.0,49672.0,0.0
,,496770000.0,49677.0,0.0
,,496900000.0,49690.0,0.0
,,496950000.0,49695.0,0.0
,,497000000.0,49700.0,0.0
,,497050000.0,49705.0,0.0
,,497100000.0,49710.0,0.0
,,497150000.0,49715.0,0.0
,,497200000.0,49720.0,0.0
,,497250000.0,49725.0,0.0
,,497300000.0,49730.0,0.0
,,497350000.0,49735.0,0.0
,,497400000.0,49740.0,0.0
,,497450000.0,49745.0,0.0
,,497500000.0,49750.0,0.0
,,497550000.0,49755.0,0.0
,,497750000.0,49775.0,0.0
,,497800000.0,49780.0,5.0
,,497860000.0,49786.0,3.0
,,497930000.0,49793.0,2.0
,,497990000.0,49799.0,2.0
,,498040000.0,49804.0,1.0
,,498140000.0,49814.0,2.0
,,498200000.0,49820.0,4.0
,,498260000.0,49826.0,0.0
,,498310000.0,49831.0,1.0
,,498360000.0,49836.0,3.0
,,498420000.0,49842.0,1.0
,,498470000.0,49847.0,0.0
,,498520000.0,49852.0,0.0
,,498570000.0,49857.0,0.0
,,498630000.0,49863.0,0.0
,,498680000.0,49868.0,0.0
,,498730000.0,49873.0,0.0
,,498780000.0,49878.0,0.0
,,498840000.0,49884.0,0.0
,,498990000.0,49899.0,0.0
,,499040000.0,49904.0,0.0
,,499100000.0,49910.0,0.0
,,499150000.0,49915.0,0.0
,,499200000.0,49920.0,0.0
,,499250000.0,49925.0,0.0
,,499310000.0,49931.0,0.0
,,499360000.0,49936.0,0.0
,,499410000.0,49941.0,0.0
,,499460000.0,49946.0,0.0
,,499520000.0,49952.0,0.0
,,499570000.0,49957.0,0.0
,,499620000.0,49962.0,0.0
,,499670000.0,49967.0,0.0
,,499730000.0,49973.0,0.0
,,499780000.0,49978.0,0.0
,,499830000.0,49983.0,0.0
,,499880000.0,49988.0,0.0
,,499930000.0,49993.0,0.0
,,499980000.0,49998.0,0.0
,,500040000.0,50004.0,0.0
,,500090000.0,50009.0,0.0
,,500140000.0,50014.0,0.0
,,500190000.0,50019.0,0.0
,,500250000.0,50025.0,0.0
,,500300000.0,50030.0,0.0
,,500350000.0,50035.0,0.0
,,500400000.0,50040.0,0.0
,,500450000.0,50045.0,0.0
,,500500000.0,50050.0,0.0
,,500560000.0,50056.0,0.0
,,500610000.0,50061.0,0.0
,,500660000.0,50066.0,0.0
,,500710000.0,50071.0,0.0
,,500760000.0,50076.0,0.0
,,500820000.0,50082.0,0.0
,,500870000.0,50087.0,0.0
,,500920000.0,50092.0,0.0
,,501020000.0,50102.0,0.0
,,501100000.0,50110.0,0.0
,,501150000.0,50115.0,0.0
,,501200000.0,50120.0,0.0
,,501250000.0,50125.0,0.0
,,501300000.0,50130.0,0.0
,,501360000.0,50136.0,0.0
,,501410000.0,50141.0,0.0
,,501460000.0,50146.0,0.0
,,501510000.0,50151.0,0.0
,,501560000.0,50156.0,0.0
,,501610000.0,50161.0,0.0
,,501670000.0,50167.0,0.0
,,501720000.0,50172.0,0.0
,,501770000.0,50177.0,0.0
,,501820000.0,50182.0,0.0
,,501870000.0,50187.0,0.0
,,501930000.0,50193.0,0.0
,,501980000.0,50198.0,0.0
,,502030000.0,50203.0,0.0
,,502080000.0,50208.0,0.0
,,502140000.0,50214.0,0.0
,,502190000.0,50219.0,0.0
,,502240000.0,50224.0,0.0
,,502290000.0,50229.0,0.0
,,502340000.0,50234.0,0.0
,,502390000.0,50239.0,0.0
,,502450000.0,50245.0,0.0
,,502500000.0,50250.0,0.0
,,502550000.0,50255.0,0.0
,,502600000.0,50260.0,0.0
,,502650000.0,50265.0,0.0
,,502710000.0,50271.0,0.0
,,502760000.0,50276.0,0.0
,,502810000.0,50281.0,0.0
,,502860000.0,50286.0,0.0
,,502910000.0,50291.0,0.0
,,502970000.0,50297.0,0.0
,,503020000.0,50302.0,0.0
,,503150000.0,50315.0,0.0
,,503220000.0,50322.0,0.0
,,503270000.0,50327.0,0.0
,,503320000.0,50332.0,0.0
,,503370000.0,50337.0,0.0
,,503420000.0,50342.0,0.0
,,503480000.0,50348.0,0.0
,,503530000.0,50353.0,0.0
,,503580000.0,50358.0,0.0
,,503630000.0,50363.0,0.0
,,503680000.0,50368.0,0.0
,,503730000.0,50373.0,0.0
,,503790000.0,50379.0,0.0
,,503840000.0,50384.0,0.0
,,503890000.0,50389.0,0.0
,,503940000.0,50394.0,0.0
,,503990000.0,50399.0,0.0
,,504050000.0,50405.0,0.0
,,504100000.0,50410.0,0.0
,,504150000.0,50415.0,0.0
,,504200000.0,50420.0,0.0
,,504250000.0,50425.0,0.0
,,504310000.0,50431.0,0.0
,,504360000.0,50436.0,0.0
,,504410000.0,50441.0,0.0
,,504460000.0,50446.0,0.0
,,504510000.0,50451.0,0.0
,,504560000.0,50456.0,0.0
,,504620000.0,50462.0,0.0
,,504670000.0,50467.0,0.0
,,504720000.0,50472.0,0.0
,,504770000.0,50477.0,0.0
,,504820000.0,50482.0,0.0
,,504880000.0,50488.0,0.0
,,504930000.0,50493.0,0.0
,,504980000.0,50498.0,0.0
,,505030000.0,50503.0,0.0
,,505090000.0,50509.0,0.0
,,505240000.0,50524.0,0.0
,,505290000.0,50529.0,0.0
,,505350000.0,50535.0,0.0
,,505400000.0,50540.0,0.0
,,505450000.0,50545.0,0.0
,,505510000.0,50551.0,0.0
,,505560000.0,50556.0,0.0
,,505610000.0,50561.0,0.0
,,505660000.0,50566.0,0.0
,,505710000.0,50571.0,0.0
,,505770000.0,50577.0,0.0
,,505820000.0,50582.0,0.0
,,505870000.0,50587.0,0.0
,,505920000.0,50592.0,0.0
,,505970000.0,50597.0,0.0
,,506030000.0,50603.0,0.0
,,506080000.0,50608.0,0.0
,,506130000.0,50613.0,0.0
,,506180000.0,50618.0,0.0
,,506230000.0,50623.0,0.0
,,506290000.0,50629.0,0.0
,,506340000.0,50634.0,0.0
,,506410000.0,50641.0,0.0
,,506460000.0,50646.0,0.0
,,506510000.0,50651.0,0.0
,,506560000.0,50656.0,0.0
,,506610000.0,50661.0,0.0
,,506660000.0,50666.0,0.0
,,506720000.0,50672.0,0.0
,,506770000.0,50677.0,0.0
,,506820000.0,50682.0,0.0
,,506870000.0,50687.0,0.0
,,506930000.0,50693.0,0.0
,,506980000.0,50698.0,0.0
,,507030000.0,50703.0,0.0
,,507080000.0,50708.0,0.0
,,507130000.0,50713.0,0.0
,,507180000.0,50718.0,0.0
,,507290000.0,50729.0,0.0
,,507360000.0,50736.0,0.0
,,507410000.0,50741.0,0.0
,,507470000.0,50747.0,0.0
,,507520000.0,50752.0,0.0
,,507570000.0,50757.0,0.0
,,507620000.0,50762.0,0.0
,,507670000.0,50767.0,0.0
,,507730000.0,50773.0,0.0
,,507780000.0,50778.0,0.0
,,507830000.0,50783.0,0.0
,,507880000.0,50788.0,0.0
,,507930000.0,50793.0,0.0
,,507990000.0,50799.0,0.0
,,508040000.0,50804.0,0.0
,,508090000.0,50809.0,0.0
,,508140000.0,50814.0,0.0
,,508190000.0,50819.0,0.0
,,508250000.0,50825.0,0.0
,,508300000.0,50830.0,0.0
,,508350000.0,50835.0,0.0
,,508400000.0,50840.0,0.0
,,508450000.0,50845.0,0.0
,,508500000.0,50850.0,0.0
,,508560000.0,50856.0,0.0
,,508610000.0,50861.0,0.0
,,508660000.0,50866.0,0.0
,,508710000.0,50871.0,0.0
,,508760000.0,50876.0,0.0
,,508820000.0,50882.0,0.0
,,508870000.0,50887.0,0.0
,,508920000.0,50892.0,0.0
,,508970000.0,50897.0,0.0
,,509020000.0,50902.0,0.0
,,509080000.0,50908.0,0.0
,,509130000.0,50913.0,0.0
,,509180000.0,50918.0,0.0
,,509230000.0,50923.0,0.0
,,509290000.0,50929.0,0.0
,,509420000.0,50942.0,0.0
,,509470000.0,50947.0,0.0
,,509520000.0,50952.0,0.0
,,509570000.0,50957.0,0.0
,,509620000.0,50962.0,0.0
,,509670000.0,50967.0,0.0
,,509730000.0,50973.0,0.0
,,509780000.0,50978.0,0.0
,,509830000.0,50983.0,0.0
,,509880000.0,50988.0,0.0
,,509930000.0,50993.0,0.0
,,509990000.0,50999.0,0.0
,,510040000.0,51004.0,0.0
,,510090000.0,51009.0,0.0
,,510140000.0,51014.0,0.0
,,510200000.0,51020.0,0.0
,,510250000.0,51025.0,0.0
,,510300000.0,51030.0,0.0
,,510350000.0,51035.0,0.0
,,510400000.0,51040.0,0.0
,,510450000.0,51045.0,0.0
,,510510000.0,51051.0,0.0
,,510560000.0,51056.0,0.0
,,510610000.0,51061.0,0.0
,,510660000.0,51066.0,0.0
,,510710000.0,51071.0,0.0
,,510760000.0,51076.0,0.0
,,510820000.0,51082.0,0.0
,,510870000.0,51087.0,0.0
,,510920000.0,51092.0,0.0
,,510970000.0,51097.0,0.0
,,511020000.0,51102.0,0.0
,,511080000.0,51108.0,0.0
,,511130000.0,51113.0,0.0
,,511180000.0,51118.0,0.0
,,511230000.0,51123.0,0.0
,,511290000.0,51129.0,0.0
,,511340000.0,51134.0,0.0
,,511390000.0,51139.0,0.0
,,511510000.0,51151.0,0.0
,,511560000.0,51156.0,0.0
,,511610000.0,51161.0,0.0
,,511660000.0,51166.0,0.0
,,511720000.0,51172.0,0.0
,,511770000.0,51177.0,0.0
,,511820000.0,51182.0,0.0
,,511870000.0,51187.0,0.0
,,511920000.0,51192.0,0.0
,,511980000.0,51198.0,0.0
,,512030000.0,51203.0,0.0
,,512080000.0,51208.0,0.0
,,512130000.0,51213.0,0.0
,,512180000.0,51218.0,0.0
,,512240000.0,51224.0,0.0
,,512290000.0,51229.0,0.0
,,512340000.0,51234.0,0.0
,,512390000.0,51239.0,0.0
,,512440000.0,51244.0,0.0
,,512490000.0,51249.0,0.0
,,512550000.0,51255.0,0.0
,,512600000.0,51260.0,0.0
,,512650000.0,51265.0,0.0
,,512700000.0,51270.0,0.0
,,512760000.0,51276.0,0.0
,,512810000.0,51281.0,0.0
,,512860000.0,51286.0,0.0
,,512910000.0,51291.0,0.0
,,512960000.0,51296.0,0.0
,,513020000.0,51302.0,0.0
,,513070000.0,51307.0,0.0
,,513120000.0,51312.0,0.0
,,513170000.0,51317.0,0.0
,,513220000.0,51322.0,0.0
,,513280000.0,51328.0,0.0
,,513330000.0,51333.0,0.0
,,513380000.0,51338.0,0.0
,,513430000.0,51343.0,0.0
,,513550000.0,51355.0,0.0
,,513620000.0,51362.0,0.0
,,513670000.0,51367.0,0.0
,,513720000.0,51372.0,0.0
,,513770000.0,51377.0,0.0
,,513820000.0,51382.0,0.0
,,513880000.0,51388.0,0.0
,,513930000.0,51393.0,0.0
,,513980000.0,51398.0,0.0
,,514030000.0,51403.0,0.0
,,514080000.0,51408.0,0.0
,,514130000.0,51413.0,0.0
,,514190000.0,51419.0,0.0
,,514240000.0,51424.0,0.0
,,514290000.0,51429.0,0.0
,,514340000.0,51434.0,0.0
,,514390000.0,51439.0,0.0
,,514450000.0,51445.0,0.0
,,514500000.0,51450.0,0.0
,,514550000.0,51455.0,0.0
,,514600000.0,51460.0,0.0
,,514660000.0,51466.0,0.0
,,514710000.0,51471.0,0.0
,,514760000.0,51476.0,0.0
,,514810000.0,51481.0,0.0
,,514860000.0,51486.0,0.0
,,514910000.0,51491.0,0.0
,,514970000.0,51497.0,0.0
,,515020000.0,51502.0,0.0
,,515070000.0,51507.0,0.0
,,515120000.0,51512.0,0.0
,,515180000.0,51518.0,0.0
,,515230000.0,51523.0,0.0
,,515280000.0,51528.0,0.0
,,515330000.0,51533.0,0.0
,,515390000.0,51539.0,0.0
,,515440000.0,51544.0,0.0
,,515490000.0,51549.0,0.0
,,515540000.0,51554.0,0.0
,,515600000.0,51560.0,0.0
,,515650000.0,51565.0,0.0
,,515740000.0,51574.0,0.0
,,515830000.0,51583.0,0.0
,,515880000.0,51588.0,0.0
,,515930000.0,51593.0,0.0
,,515990000.0,51599.0,0.0
,,516040000.0,51604.0,0.0
,,516090000.0,51609.0,0.0
,,516140000.0,51614.0,0.0
,,516200000.0,51620.0,0.0
,,516250000.0,51625.0,0.0
,,516300000.0,51630.0,0.0
,,516350000.0,51635.0,0.0
,,516400000.0,51640.0,0.0
,,516460000.0,51646.0,0.0
,,516510000.0,51651.0,0.0
,,516560000.0,51656.0,0.0
,,516610000.0,51661.0,0.0
,,516660000.0,51666.0,0.0
,,516710000.0,51671.0,0.0
,,516770000.0,51677.0,0.0
,,516820000.0,51682.0,0.0
,,516870000.0,51687.0,0.0
,,516920000.0,51692.0,0.0
,,516980000.0,51698.0,0.0
,,517030000.0,51703.0,0.0
,,517090000.0,51709.0,0.0
,,517140000.0,51714.0,0.0
,,517190000.0,51719.0,0.0
,,517240000.0,51724.0,0.0
,,517290000.0,51729.0,0.0
,,517340000.0,51734.0,0.0
,,517390000.0,51739.0,0.0
,,517450000.0,51745.0,0.0
,,517500000.0,51750.0,0.0
,,517550000.0,51755.0,0.0
,,517600000.0,51760.0,0.0
,,517650000.0,51765.0,0.0
,,517710000.0,51771.0,0.0
,,517760000.0,51776.0,0.0
,,517810000.0,51781.0,0.0
,,517860000.0,51786.0,0.0
,,517910000.0,51791.0,0.0
,,517960000.0,51796.0,0.0
,,518020000.0,51802.0,0.0
,,518070000.0,51807.0,0.0
,,518120000.0,51812.0,0.0
,,518170000.0,51817.0,0.0
,,518220000.0,51822.0,0.0
,,518280000.0,51828.0,0.0
,,518330000.0,51833.0,0.0
,,518380000.0,51838.0,0.0
,,518430000.0,51843.0,0.0
,,518490000.0,51849.0,0.0
,,518540000.0,51854.0,0.0
,,518590000.0,51859.0,0.0
,,518640000.0,51864.0,0.0
,,518690000.0,51869.0,0.0
,,518750000.0,51875.0,0.0
,,518800000.0,51880.0,0.0
,,518850000.0,51885.0,0.0
,,518900000.0,51890.0,0.0
,,518960000.0,51896.0,0.0
,,519010000.0,51901.0,0.0
,,519060000.0,51906.0,0.0
,,519110000.0,51911.0,0.0
,,519160000.0,51916.0,0.0
,,519220000.0,51922.0,0.0
,,519270000.0,51927.0,0.0
,,519320000.0,51932.0,0.0
,,519370000.0,51937.0,0.0
,,519420000.0,51942.0,0.0
,,519480000.0,51948.0,0.0
,,519530000.0,51953.0,0.0
,,519580000.0,51958.0,0.0
,,519630000.0,51963.0,0.0
,,519680000.0,51968.0,0.0
,,519740000.0,51974.0,0.0
,,519790000.0,51979.0,0.0
,,519840000.0,51984.0,0.0
,,519890000.0,51989.0,0.0
,,519940000.0,51994.0,0.0
,,520000000.0,52000.0,0.0
,,520050000.0,52005.0,0.0
,,520150000.0,52015.0,0.0
,,520220000.0,52022.0,0.0
,,520280000.0,52028.0,0.0
,,520330000.0,52033.0,0.0
,,520380000.0,52038.0,0.0
,,520430000.0,52043.0,0.0
,,520490000.0,52049.0,0.0
,,520540000.0,52054.0,0.0
,,520590000.0,52059.0,0.0
,,520640000.0,52064.0,0.0
,,520700000.0,52070.0,0.0
,,520750000.0,52075.0,0.0
,,520800000.0,52080.0,0.0
,,520850000.0,52085.0,0.0
,,520910000.0,52091.0,0.0
,,520960000.0,52096.0,0.0
,,521010000.0,52101.0,0.0
,,521060000.0,52106.0,0.0
,,521110000.0,52111.0,0.0
,,521160000.0,52116.0,0.0
,,521220000.0,52122.0,0.0
,,521270000.0,52127.0,0.0
,,521320000.0,52132.0,0.0
,,521370000.0,52137.0,0.0
,,521420000.0,52142.0,0.0
,,521470000.0,52147.0,0.0
,,521520000.0,52152.0,0.0
,,521580000.0,52158.0,0.0
,,521630000.0,52163.0,0.0
,,521680000.0,52168.0,0.0
,,521730000.0,52173.0,0.0
,,521780000.0,52178.0,0.0
,,521840000.0,52184.0,0.0
,,521890000.0,52189.0,0.0
,,521940000.0,52194.0,0.0
,,521990000.0,52199.0,0.0
,,522040000.0,52204.0,0.0
,,522100000.0,52210.0,0.0
,,522150000.0,52215.0,0.0
,,522280000.0,52228.0,0.0
,,522330000.0,52233.0,0.0
,,522380000.0,52238.0,0.0
,,522440000.0,52244.0,0.0
,,522490000.0,52249.0,0.0
,,522540000.0,52254.0,0.0
,,522590000.0,52259.0,0.0
,,522640000.0,52264.0,0.0
,,522690000.0,52269.0,0.0
,,522740000.0,52274.0,0.0
,,522800000.0,52280.0,0.0
,,522850000.0,52285.0,0.0
,,522900000.0,52290.0,0.0
,,522950000.0,52295.0,0.0
,,523000000.0,52300.0,0.0
,,523060000.0,52306.0,0.0
,,523110000.0,52311.0,0.0
,,523160000.0,52316.0,0.0
,,523210000.0,52321.0,0.0
,,523260000.0,52326.0,0.0
,,523320000.0,52332.0,0.0
,,523370000.0,52337.0,0.0
,,523420000.0,52342.0,0.0
,,523470000.0,52347.0,0.0
,,523520000.0,52352.0,0.0
,,523580000.0,52358.0,0.0
,,523630000.0,52363.0,0.0
,,523680000.0,52368.0,0.0
,,523730000.0,52373.0,0.0
,,523790000.0,52379.0,0.0
,,523840000.0,52384.0,0.0
,,523890000.0,52389.0,0.0
,,523940000.0,52394.0,0.0
,,523990000.0,52399.0,0.0
,,524050000.0,52405.0,0.0
,,524100000.0,52410.0,0.0
,,524150000.0,52415.0,0.0
,,524200000.0,52420.0,0.0
,,524280000.0,52428.0,0.0
,,524370000.0,52437.0,0.0
,,524420000.0,52442.0,0.0
,,524480000.0,52448.0,0.0
,,524530000.0,52453.0,0.0
,,524580000.0,52458.0,0.0
,,524630000.0,52463.0,0.0
,,524680000.0,52468.0,0.0
,,524730000.0,52473.0,0.0
,,524780000.0,52478.0,0.0
,,524840000.0,52484.0,0.0
,,524890000.0,52489.0,0.0
,,524940000.0,52494.0,0.0
,,524990000.0,52499.0,0.0
,,525040000.0,52504.0,0.0
,,525100000.0,52510.0,0.0
,,525150000.0,52515.0,0.0
,,525200000.0,52520.0,0.0
,,525250000.0,52525.0,0.0
,,525300000.0,52530.0,0.0
,,525360000.0,52536.0,0.0
,,525410000.0,52541.0,0.0
,,525460000.0,52546.0,0.0
,,525510000.0,52551.0,0.0
,,525570000.0,52557.0,0.0
,,525620000.0,52562.0,0.0
,,525670000.0,52567.0,0.0
,,525720000.0,52572.0,0.0
,,525780000.0,52578.0,0.0
,,525830000.0,52583.0,0.0
,,525880000.0,52588.0,0.0
,,525930000.0,52593.0,0.0
,,525980000.0,52598.0,0.0
,,526040000.0,52604.0,0.0
,,526090000.0,52609.0,0.0
,,526140000.0,52614.0,0.0
,,526190000.0,52619.0,0.0
,,526240000.0,52624.0,0.0
,,526300000.0,52630.0,0.0
,,526380000.0,52638.0,0.0
,,526470000.0,52647.0,0.0
,,526520000.0,52652.0,0.0
,,526580000.0,52658.0,0.0
,,526630000.0,52663.0,0.0
,,526680000.0,52668.0,0.0
,,526730000.0,52673.0,0.0
,,526790000.0,52679.0,0.0
,,526840000.0,52684.0,0.0
,,526890000.0,52689.0,0.0
,,526940000.0,52694.0,0.0
,,527000000.0,52700.0,0.0
,,527050000.0,52705.0,0.0
,,527100000.0,52710.0,0.0
,,527150000.0,52715.0,0.0
,,527200000.0,52720.0,0.0
,,527250000.0,52725.0,0.0
,,527300000.0,52730.0,0.0
,,527360000.0,52736.0,0.0
,,527410000.0,52741.0,0.0
,,527460000.0,52746.0,0.0
,,527510000.0,52751.0,0.0
,,527570000.0,52757.0,0.0
,,527620000.0,52762.0,0.0
,,527670000.0,52767.0,0.0
,,527720000.0,52772.0,0.0
,,527770000.0,52777.0,0.0
,,527820000.0,52782.0,0.0
,,527870000.0,52787.0,0.0
,,527920000.0,52792.0,0.0
,,527980000.0,52798.0,0.0
,,528030000.0,52803.0,0.0
,,528080000.0,52808.0,0.0
,,528130000.0,52813.0,0.0
,,528190000.0,52819.0,0.0
,,528240000.0,52824.0,0.0
,,528290000.0,52829.0,0.0
,,528340000.0,52834.0,0.0
,,528390000.0,52839.0,0.0
,,528490000.0,52849.0,0.0
,,528570000.0,52857.0,0.0
,,528620000.0,52862.0,0.0
,,528670000.0,52867.0,0.0
,,528730000.0,52873.0,0.0
,,528780000.0,52878.0,0.0
,,528830000.0,52883.0,0.0
,,528880000.0,52888.0,0.0
,,528940000.0,52894.0,0.0
,,528990000.0,52899.0,0.0
,,529040000.0,52904.0,0.0
,,529090000.0,52909.0,0.0
,,529150000.0,52915.0,0.0
,,529200000.0,52920.0,0.0
,,529250000.0,52925.0,0.0
,,529300000.0,52930.0,0.0
,,529350000.0,52935.0,0.0
,,529400000.0,52940.0,0.0
,,529460000.0,52946.0,0.0
,,529510000.0,52951.0,0.0
,,529560000.0,52956.0,0.0
,,529610000.0,52961.0,0.0
,,529660000.0,52966.0,0.0
,,529710000.0,52971.0,0.0
,,529760000.0,52976.0,0.0
,,529820000.0,52982.0,0.0
,,529870000.0,52987.0,0.0
,,529920000.0,52992.0,0.0
,,529970000.0,52997.0,0.0
,,530030000.0,53003.0,0.0
,,530080000.0,53008.0,0.0
,,530130000.0,53013.0,0.0
,,530180000.0,53018.0,0.0
,,530240000.0,53024.0,0.0
,,530290000.0,53029.0,0.0
,,530340000.0,53034.0,0.0
,,530390000.0,53039.0,0.0
,,530450000.0,53045.0,0.0
,,530500000.0,53050.0,0.0
,,530630000.0,53063.0,0.0
,,530690000.0,53069.0,0.0
,,530740000.0,53074.0,0.0
,,530800000.0,53080.0,0.0
,,530850000.0,53085.0,0.0
,,530900000.0,53090.0,0.0
,,530950000.0,53095.0,0.0
,,531000000.0,53100.0,0.0
,,531050000.0,53105.0,0.0
,,531110000.0,53111.0,0.0
,,531160000.0,53116.0,0.0
,,531210000.0,53121.0,0.0
,,531260000.0,53126.0,0.0
,,531310000.0,53131.0,0.0
,,531370000.0,53137.0,0.0
,,531420000.0,53142.0,1.0
,,531470000.0,53147.0,0.0
,,531520000.0,53152.0,0.0
,,531570000.0,53157.0,0.0
,,531630000.0,53163.0,0.0
,,531680000.0,53168.0,0.0
,,531730000.0,53173.0,0.0
,,531780000.0,53178.0,0.0
,,531830000.0,53183.0,0.0
,,531890000.0,53189.0,0.0
,,531940000.0,53194.0,0.0
,,531990000.0,53199.0,0.0
,,532090000.0,53209.0,0.0
,,532150000.0,53215.0,0.0
,,532200000.0,53220.0,0.0
,,532320000.0,53232.0,2.0
,,532390000.0,53239.0,1.0
,,532440000.0,53244.0,0.0
,,532500000.0,53250.0,0.0
,,532560000.0,53256.0,3.0
,,532720000.0,53272.0,2.0
,,532800000.0,53280.0,5.0
,,532860000.0,53286.0,5.0
,,532920000.0,53292.0,1.0
,,532970000.0,53297.0,1.0
,,533030000.0,53303.0,0.0
,,533080000.0,53308.0,0.0
,,533130000.0,53313.0,0.0
,,533180000.0,53318.0,0.0
,,533230000.0,53323.0,0.0
,,533290000.0,53329.0,0.0
,,533340000.0,53334.0,0.0
,,533390000.0,53339.0,1.0
,,533480000.0,53348.0,0.0
,,533530000.0,53353.0,0.0
,,533580000.0,53358.0,0.0
,,533630000.0,53363.0,0.0
,,533680000.0,53368.0,0.0
,,533740000.0,53374.0,0.0
,,533790000.0,53379.0,0.0
,,533840000.0,53384.0,0.0
,,533890000.0,53389.0,0.0
,,533950000.0,53395.0,0.0
,,534000000.0,53400.0,0.0
,,534050000.0,53405.0,0.0
,,534110000.0,53411.0,0.0
,,534160000.0,53416.0,0.0
,,534210000.0,53421.0,0.0
,,534260000.0,53426.0,0.0
,,534320000.0,53432.0,0.0
,,534370000.0,53437.0,0.0
,,534420000.0,53442.0,0.0
,,534470000.0,53447.0,0.0
,,534520000.0,53452.0,0.0
,,534570000.0,53457.0,0.0
,,534620000.0,53462.0,0.0
,,534680000.0,53468.0,0.0
,,534810000.0,53481.0,0.0
,,534860000.0,53486.0,0.0
,,534920000.0,53492.0,0.0
,,534970000.0,53497.0,0.0
,,535020000.0,53502.0,0.0
,,535070000.0,53507.0,0.0
,,535120000.0,53512.0,0.0
,,535230000.0,53523.0,0.0
,,535290000.0,53529.0,0.0
,,535340000.0,53534.0,0.0
,,535390000.0,53539.0,0.0
,,535450000.0,53545.0,0.0
,,535500000.0,53550.0,0.0
,,535580000.0,53558.0,0.0
,,535630000.0,53563.0,0.0
,,535690000.0,53569.0,0.0
,,535740000.0,53574.0,0.0
,,535790000.0,53579.0,0.0
,,535840000.0,53584.0,0.0
,,535900000.0,53590.0,0.0
,,535950000.0,53595.0,0.0
,,536000000.0,53600.0,0.0
,,536050000.0,53605.0,0.0
,,536100000.0,53610.0,0.0
,,536160000.0,53616.0,0.0
,,536210000.0,53621.0,0.0
,,536260000.0,53626.0,0.0
,,536310000.0,53631.0,0.0
,,536360000.0,53636.0,0.0
,,536410000.0,53641.0,0.0
,,536470000.0,53647.0,0.0
,,536520000.0,53652.0,0.0
,,536570000.0,53657.0,0.0
,,536620000.0,53662.0,0.0
,,536670000.0,53667.0,0.0
,,536720000.0,53672.0,0.0
,,536770000.0,53677.0,0.0
,,536900000.0,53690.0,0.0
,,536950000.0,53695.0,0.0
,,537000000.0,53700.0,0.0
,,537050000.0,53705.0,0.0
,,537110000.0,53711.0,0.0
,,537160000.0,53716.0,0.0
,,537210000.0,53721.0,0.0
,,537260000.0,53726.0,0.0
,,537320000.0,53732.0,0.0
,,537370000.0,53737.0,0.0
,,537420000.0,53742.0,0.0
,,537470000.0,53747.0,0.0
,,537520000.0,53752.0,0.0
,,537580000.0,53758.0,0.0
,,537630000.0,53763.0,0.0
,,537680000.0,53768.0,0.0
,,537730000.0,53773.0,0.0
,,537780000.0,53778.0,0.0
,,537830000.0,53783.0,0.0
,,537890000.0,53789.0,0.0
,,537940000.0,53794.0,0.0
,,537990000.0,53799.0,0.0
,,538040000.0,53804.0,0.0
,,538090000.0,53809.0,0.0
,,538140000.0,53814.0,0.0
,,538200000.0,53820.0,0.0
,,538250000.0,53825.0,0.0
,,538300000.0,53830.0,0.0
,,538350000.0,53835.0,0.0
,,538400000.0,53840.0,0.0
,,538450000.0,53845.0,0.0
,,538510000.0,53851.0,0.0
,,538560000.0,53856.0,0.0
,,538610000.0,53861.0,0.0
,,538660000.0,53866.0,0.0
,,538710000.0,53871.0,0.0
,,538760000.0,53876.0,0.0
,,538820000.0,53882.0,0.0
,,538890000.0,53889.0,0.0
,,539000000.0,53900.0,0.0
,,539050000.0,53905.0,0.0
,,539100000.0,53910.0,0.0
,,539150000.0,53915.0,0.0
,,539210000.0,53921.0,0.0
,,539260000.0,53926.0,0.0
,,539310000.0,53931.0,0.0
,,539360000.0,53936.0,0.0
,,539410000.0,53941.0,0.0
,,539470000.0,53947.0,0.0
,,539520000.0,53952.0,0.0
,,539570000.0,53957.0,0.0
,,539620000.0,53962.0,0.0
,,539670000.0,53967.0,0.0
,,539720000.0,53972.0,0.0
,,539780000.0,53978.0,0.0
,,539830000.0,53983.0,0.0
,,539880000.0,53988.0,0.0
,,539930000.0,53993.0,0.0
,,539990000.0,53999.0,0.0
,,540040000.0,54004.0,0.0
,,540090000.0,54009.0,0.0
,,540140000.0,54014.0,0.0
,,540200000.0,54020.0,0.0
,,540250000.0,54025.0,0.0
,,540300000.0,54030.0,0.0
,,540350000.0,54035.0,0.0
,,540410000.0,54041.0,0.0
,,540460000.0,54046.0,0.0
,,540510000.0,54051.0,0.0
,,540560000.0,54056.0,0.0
,,540610000.0,54061.0,0.0
,,540660000.0,54066.0,0.0
,,540710000.0,54071.0,0.0
,,540770000.0,54077.0,0.0
,,540820000.0,54082.0,0.0
,,540870000.0,54087.0,0.0
,,540920000.0,54092.0,0.0
,,541010000.0,54101.0,0.0
,,541090000.0,54109.0,0.0
,,541150000.0,54115.0,0.0
,,541200000.0,54120.0,0.0
,,541250000.0,54125.0,0.0
,,541300000.0,54130.0,0.0
,,541360000.0,54136.0,0.0
,,541410000.0,54141.0,0.0
,,541460000.0,54146.0,0.0
,,541510000.0,54151.0,0.0
,,541560000.0,54156.0,0.0
,,541620000.0,54162.0,0.0
,,541670000.0,54167.0,0.0
,,541720000.0,54172.0,0.0
,,541780000.0,54178.0,0.0
,,541830000.0,54183.0,0.0
,,541880000.0,54188.0,0.0
,,541930000.0,54193.0,0.0
,,541980000.0,54198.0,0.0
,,542040000.0,54204.0,0.0
,,542090000.0,54209.0,0.0
,,542140000.0,54214.0,0.0
,,542190000.0,54219.0,0.0
,,542240000.0,54224.0,0.0
,,542300000.0,54230.0,0.0
,,542350000.0,54235.0,0.0
,,542400000.0,54240.0,0.0
,,542450000.0,54245.0,0.0
,,542500000.0,54250.0,0.0
,,542560000.0,54256.0,0.0
,,542610000.0,54261.0,0.0
,,542660000.0,54266.0,0.0
,,542710000.0,54271.0,0.0
,,542760000.0,54276.0,0.0
,,542820000.0,54282.0,0.0
,,542870000.0,54287.0,0.0
,,542920000.0,54292.0,0.0
,,542970000.0,54297.0,0.0
,,543030000.0,54303.0,0.0
,,543160000.0,54316.0,0.0
,,543210000.0,54321.0,0.0
,,543260000.0,54326.0,0.0
,,543310000.0,54331.0,0.0
,,543360000.0,54336.0,0.0
,,543420000.0,54342.0,0.0
,,543470000.0,54347.0,0.0
,,543520000.0,54352.0,0.0
,,543570000.0,54357.0,0.0
,,543630000.0,54363.0,0.0
,,543680000.0,54368.0,0.0
,,543730000.0,54373.0,0.0
,,543780000.0,54378.0,0.0
,,543830000.0,54383.0,0.0
,,543890000.0,54389.0,0.0
,,543940000.0,54394.0,0.0
,,543990000.0,54399.0,0.0
,,544040000.0,54404.0,0.0
,,544100000.0,54410.0,0.0
,,544150000.0,54415.0,0.0
,,544200000.0,54420.0,0.0
,,544250000.0,54425.0,0.0
,,544300000.0,54430.0,1.0
,,544350000.0,54435.0,0.0
,,544400000.0,54440.0,0.0
,,544460000.0,54446.0,0.0
,,544510000.0,54451.0,0.0
,,544560000.0,54456.0,0.0
,,544620000.0,54462.0,0.0
,,544670000.0,54467.0,0.0
,,544720000.0,54472.0,0.0
,,544780000.0,54478.0,0.0
,,544830000.0,54483.0,0.0
,,544880000.0,54488.0,0.0
,,544940000.0,54494.0,0.0
,,544990000.0,54499.0,0.0
,,545040000.0,54504.0,0.0
,,545090000.0,54509.0,0.0
,,545210000.0,54521.0,0.0
,,545270000.0,54527.0,0.0
,,545320000.0,54532.0,0.0
,,545380000.0,54538.0,0.0
,,545430000.0,54543.0,0.0
,,545480000.0,54548.0,0.0
,,545530000.0,54553.0,0.0
,,545590000.0,54559.0,0.0
,,545640000.0,54564.0,0.0
,,545690000.0,54569.0,0.0
,,545740000.0,54574.0,0.0
,,545790000.0,54579.0,0.0
,,545840000.0,54584.0,0.0
,,545890000.0,54589.0,0.0
,,545950000.0,54595.0,0.0
,,546000000.0,54600.0,0.0
,,546050000.0,54605.0,0.0
,,546100000.0,54610.0,0.0
,,546150000.0,54615.0,0.0
,,546200000.0,54620.0,0.0
,,546260000.0,54626.0,0.0
,,546310000.0,54631.0,0.0
,,546360000.0,54636.0,0.0
,,546410000.0,54641.0,0.0
,,546460000.0,54646.0,0.0
,,546520000.0,54652.0,0.0
,,546570000.0,54657.0,0.0
,,546620000.0,54662.0,0.0
,,546670000.0,54667.0,0.0
,,546720000.0,54672.0,0.0
,,546780000.0,54678.0,0.0
,,546830000.0,54683.0,0.0
,,546880000.0,54688.0,0.0
,,546930000.0,54693.0,0.0
,,546990000.0,54699.0,0.0
,,547040000.0,54704.0,0.0
,,547090000.0,54709.0,0.0
,,547140000.0,54714.0,0.0
,,547190000.0,54719.0,0.0
,,547330000.0,54733.0,0.0
,,547380000.0,54738.0,0.0
,,547430000.0,54743.0,0.0
,,547490000.0,54749.0,0.0
,,547540000.0,54754.0,0.0
,,547590000.0,54759.0,0.0
,,547640000.0,54764.0,0.0
,,547700000.0,54770.0,0.0
,,547750000.0,54775.0,0.0
,,547800000.0,54780.0,0.0
,,547850000.0,54785.0,0.0
,,547900000.0,54790.0,0.0
,,547960000.0,54796.0,0.0
,,548010000.0,54801.0,0.0
,,548060000.0,54806.0,0.0
,,548110000.0,54811.0,0.0
,,548170000.0,54817.0,0.0
,,548220000.0,54822.0,0.0
,,548270000.0,54827.0,1.0
,,548320000.0,54832.0,0.0
,,548380000.0,54838.0,0.0
,,548430000.0,54843.0,0.0
,,548480000.0,54848.0,0.0
,,548530000.0,54853.0,0.0
,,548580000.0,54858.0,0.0
,,548640000.0,54864.0,0.0
,,548690000.0,54869.0,0.0
,,548740000.0,54874.0,0.0
,,548790000.0,54879.0,0.0
,,548840000.0,54884.0,0.0
,,548890000.0,54889.0,0.0
,,548950000.0,54895.0,0.0
,,549000000.0,54900.0,0.0
,,549050000.0,54905.0,0.0
,,549100000.0,54910.0,0.0
,,549150000.0,54915.0,0.0
,,549210000.0,54921.0,0.0
,,549260000.0,54926.0,0.0
,,549350000.0,54935.0,0.0
,,549440000.0,54944.0,0.0
,,549490000.0,54949.0,0.0
,,549540000.0,54954.0,0.0
,,549600000.0,54960.0,0.0
,,549650000.0,54965.0,0.0
,,549700000.0,54970.0,0.0
,,549750000.0,54975.0,0.0
,,549800000.0,54980.0,0.0
,,549860000.0,54986.0,0.0
,,549910000.0,54991.0,0.0
,,549960000.0,54996.0,0.0
,,550010000.0,55001.0,0.0
,,550060000.0,55006.0,0.0
,,550110000.0,55011.0,0.0
,,550170000.0,55017.0,0.0
,,550220000.0,55022.0,0.0
,,550270000.0,55027.0,0.0
,,550320000.0,55032.0,0.0
,,550370000.0,55037.0,0.0
,,550430000.0,55043.0,1.0
,,550480000.0,55048.0,0.0
,,550530000.0,55053.0,0.0
,,550580000.0,55058.0,0.0
,,550640000.0,55064.0,0.0
,,550690000.0,55069.0,0.0
,,550740000.0,55074.0,0.0
,,550790000.0,55079.0,0.0
,,550840000.0,55084.0,0.0
,,550900000.0,55090.0,0.0
,,550950000.0,55095.0,0.0
,,551000000.0,55100.0,0.0
,,551060000.0,55106.0,0.0
,,551110000.0,55111.0,0.0
,,551160000.0,55116.0,0.0
,,551210000.0,55121.0,0.0
,,551270000.0,55127.0,0.0
,,551320000.0,55132.0,0.0
,,551370000.0,55137.0,0.0
,,551490000.0,55149.0,0.0
,,551540000.0,55154.0,0.0
,,551590000.0,55159.0,0.0
,,551650000.0,55165.0,0.0
,,551700000.0,55170.0,0.0
,,551750000.0,55175.0,0.0
,,551800000.0,55180.0,0.0
,,551850000.0,55185.0,0.0
,,551900000.0,55190.0,0.0
,,551960000.0,55196.0,0.0
,,552010000.0,55201.0,0.0
,,552060000.0,55206.0,0.0
,,552110000.0,55211.0,0.0
,,552160000.0,55216.0,0.0
,,552210000.0,55221.0,0.0
,,552270000.0,55227.0,0.0
,,552320000.0,55232.0,0.0
,,552370000.0,55237.0,0.0
,,552420000.0,55242.0,0.0
,,552470000.0,55247.0,0.0
,,552530000.0,55253.0,0.0
,,552580000.0,55258.0,0.0
,,552630000.0,55263.0,0.0
,,552680000.0,55268.0,0.0
,,552730000.0,55273.0,0.0
,,552790000.0,55279.0,0.0
,,552840000.0,55284.0,0.0
,,552890000.0,55289.0,0.0
,,552940000.0,55294.0,0.0
,,552990000.0,55299.0,0.0
,,553040000.0,55304.0,0.0
,,553100000.0,55310.0,0.0
,,553150000.0,55315.0,0.0
,,553200000.0,55320.0,0.0
,,553250000.0,55325.0,0.0
,,553310000.0,55331.0,0.0
,,553360000.0,55336.0,0.0
,,553410000.0,55341.0,0.0
,,553460000.0,55346.0,0.0
,,553590000.0,55359.0,0.0
,,553640000.0,55364.0,0.0
,,553700000.0,55370.0,0.0
,,553750000.0,55375.0,0.0
,,553800000.0,55380.0,0.0
,,553850000.0,55385.0,0.0
,,553900000.0,55390.0,0.0
,,553960000.0,55396.0,0.0
,,554010000.0,55401.0,0.0
,,554060000.0,55406.0,0.0
,,554110000.0,55411.0,0.0
,,554160000.0,55416.0,0.0
,,554210000.0,55421.0,0.0
,,554270000.0,55427.0,0.0
,,554320000.0,55432.0,0.0
,,554370000.0,55437.0,0.0
,,554420000.0,55442.0,0.0
,,554470000.0,55447.0,0.0
,,554530000.0,55453.0,0.0
,,554580000.0,55458.0,0.0
,,554630000.0,55463.0,0.0
,,554680000.0,55468.0,0.0
,,554730000.0,55473.0,0.0
,,554790000.0,55479.0,0.0
,,554840000.0,55484.0,0.0
,,554890000.0,55489.0,0.0
,,554940000.0,55494.0,0.0
,,554990000.0,55499.0,0.0
,,555050000.0,55505.0,0.0
,,555100000.0,55510.0,0.0
,,555150000.0,55515.0,0.0
,,555200000.0,55520.0,0.0
,,555250000.0,55525.0,0.0
,,555300000.0,55530.0,0.0
,,555360000.0,55536.0,0.0
,,555410000.0,55541.0,0.0
,,555460000.0,55546.0,0.0
,,555520000.0,55552.0,0.0
,,555570000.0,55557.0,0.0
,,555620000.0,55562.0,0.0
,,555670000.0,55567.0,0.0
,,555810000.0,55581.0,0.0
,,555860000.0,55586.0,0.0
,,555910000.0,55591.0,0.0
,,555970000.0,55597.0,0.0
,,556020000.0,55602.0,0.0
,,556070000.0,55607.0,0.0
,,556120000.0,55612.0,0.0
,,556170000.0,55617.0,0.0
,,556230000.0,55623.0,0.0
,,556280000.0,55628.0,0.0
,,556330000.0,55633.0,0.0
,,556380000.0,55638.0,0.0
,,556430000.0,55643.0,0.0
,,556480000.0,55648.0,0.0
,,556540000.0,55654.0,0.0
,,556590000.0,55659.0,0.0
,,556640000.0,55664.0,0.0
,,556690000.0,55669.0,0.0
,,556740000.0,55674.0,0.0
,,556800000.0,55680.0,0.0
,,556850000.0,55685.0,0.0
,,556900000.0,55690.0,0.0
,,556950000.0,55695.0,0.0
,,557000000.0,55700.0,0.0
,,557050000.0,55705.0,0.0
,,557110000.0,55711.0,0.0
,,557160000.0,55716.0,0.0
,,557210000.0,55721.0,0.0
,,557260000.0,55726.0,0.0
,,557320000.0,55732.0,0.0
,,557370000.0,55737.0,0.0
,,557420000.0,55742.0,0.0
,,557470000.0,55747.0,0.0
,,557520000.0,55752.0,0.0
,,557580000.0,55758.0,0.0
,,557630000.0,55763.0,0.0
,,557680000.0,55768.0,0.0
,,557730000.0,55773.0,0.0
,,557780000.0,55778.0,0.0
,,557840000.0,55784.0,0.0
,,557890000.0,55789.0,0.0
,,557940000.0,55794.0,0.0
,,557990000.0,55799.0,0.0
,,558040000.0,55804.0,0.0
,,558090000.0,55809.0,0.0
,,558150000.0,55815.0,0.0
,,558200000.0,55820.0,0.0
,,558250000.0,55825.0,0.0
,,558300000.0,55830.0,0.0
,,558360000.0,55836.0,0.0
,,558410000.0,55841.0,0.0
,,558460000.0,55846.0,0.0
,,558510000.0,55851.0,0.0
,,558560000.0,55856.0,0.0
,,558620000.0,55862.0,0.0
,,558670000.0,55867.0,0.0
,,558730000.0,55873.0,0.0
,,558780000.0,55878.0,0.0
,,558830000.0,55883.0,0.0
,,558880000.0,55888.0,0.0
,,558930000.0,55893.0,0.0
,,558980000.0,55898.0,0.0
,,559040000.0,55904.0,0.0
,,559090000.0,55909.0,0.0
,,559140000.0,55914.0,0.0
,,559200000.0,55920.0,0.0
,,559250000.0,55925.0,0.0
,,559300000.0,55930.0,0.0
,,559350000.0,55935.0,0.0
,,559400000.0,55940.0,0.0
,,559460000.0,55946.0,0.0
,,559510000.0,55951.0,0.0
,,559560000.0,55956.0,0.0
,,559610000.0,55961.0,0.0
,,559660000.0,55966.0,0.0
,,559710000.0,55971.0,0.0
,,559770000.0,55977.0,0.0
,,559820000.0,55982.0,0.0
,,559870000.0,55987.0,0.0
,,559920000.0,55992.0,0.0
,,559970000.0,55997.0,0.0
,,560030000.0,56003.0,0.0
,,560080000.0,56008.0,0.0
,,560270000.0,56027.0,0.0
,,560330000.0,56033.0,0.0
,,560380000.0,56038.0,0.0
,,560440000.0,56044.0,2.0
,,560540000.0,56054.0,4.0
,,560610000.0,56061.0,3.0
,,560680000.0,56068.0,4.0
,,560750000.0,56075.0,4.0
,,560810000.0,56081.0,3.0
,,560860000.0,56086.0,2.0
,,560920000.0,56092.0,2.0
,,560970000.0,56097.0,2.0
,,561030000.0,56103.0,1.0
,,561080000.0,56108.0,1.0
,,561160000.0,56116.0,0.0
,,561220000.0,56122.0,0.0
,,561270000.0,56127.0,0.0
,,561320000.0,56132.0,0.0
,,561370000.0,56137.0,0.0
,,561420000.0,56142.0,0.0
,,561470000.0,56147.0,0.0
,,561520000.0,56152.0,0.0
,,561580000.0,56158.0,0.0
,,561630000.0,56163.0,0.0
,,561680000.0,56168.0,0.0
,,561730000.0,56173.0,0.0
,,561790000.0,56179.0,0.0
,,561840000.0,56184.0,0.0
,,561890000.0,56189.0,0.0
,,561940000.0,56194.0,0.0
,,561990000.0,56199.0,0.0
,,562040000.0,56204.0,0.0
,,562100000.0,56210.0,0.0
,,562150000.0,56215.0,0.0
,,562270000.0,56227.0,0.0
,,562330000.0,56233.0,0.0
,,562380000.0,56238.0,0.0
,,562430000.0,56243.0,0.0
,,562480000.0,56248.0,0.0
,,562530000.0,56253.0,0.0
,,562590000.0,56259.0,0.0
,,562640000.0,56264.0,0.0
,,562690000.0,56269.0,0.0
,,562740000.0,56274.0,0.0
,,562790000.0,56279.0,0.0
,,562850000.0,56285.0,0.0
,,562900000.0,56290.0,0.0
,,562950000.0,56295.0,0.0
,,563000000.0,56300.0,0.0
,,563050000.0,56305.0,0.0
,,563110000.0,56311.0,0.0
,,563160000.0,56316.0,0.0
,,563210000.0,56321.0,0.0
,,563260000.0,56326.0,0.0
,,563310000.0,56331.0,0.0
,,563370000.0,56337.0,0.0
,,563420000.0,56342.0,0.0
,,563470000.0,56347.0,0.0
,,563520000.0,56352.0,0.0
,,563570000.0,56357.0,0.0
,,563620000.0,56362.0,0.0
,,563680000.0,56368.0,0.0
,,563730000.0,56373.0,0.0
,,563780000.0,56378.0,0.0
,,563830000.0,56383.0,0.0
,,563880000.0,56388.0,0.0
,,563930000.0,56393.0,0.0
,,564000000.0,56400.0,0.0
,,564050000.0,56405.0,0.0
,,564100000.0,56410.0,0.0
,,564150000.0,56415.0,0.0
,,564210000.0,56421.0,0.0
,,564270000.0,56427.0,0.0
,,564370000.0,56437.0,0.0
,,564430000.0,56443.0,0.0
,,564480000.0,56448.0,0.0
,,564530000.0,56453.0,0.0
,,564580000.0,56458.0,0.0
,,564640000.0,56464.0,0.0
,,564690000.0,56469.0,0.0
,,564740000.0,56474.0,0.0
,,564790000.0,56479.0,0.0
,,564840000.0,56484.0,0.0
,,564900000.0,56490.0,0.0
,,564950000.0,56495.0,0.0
,,565000000.0,56500.0,0.0
,,565050000.0,56505.0,0.0
,,565100000.0,56510.0,0.0
,,565160000.0,56516.0,0.0
,,565210000.0,56521.0,0.0
,,565260000.0,56526.0,0.0
,,565310000.0,56531.0,0.0
,,565360000.0,56536.0,0.0
,,565420000.0,56542.0,0.0
,,565470000.0,56547.0,0.0
,,565520000.0,56552.0,0.0
,,565570000.0,56557.0,0.0
,,565620000.0,56562.0,0.0
,,565730000.0,56573.0,0.0
,,565820000.0,56582.0,0.0
,,565880000.0,56588.0,1.0
,,565940000.0,56594.0,1.0
,,566000000.0,56600.0,2.0
,,566060000.0,56606.0,3.0
,,566130000.0,56613.0,4.0
,,566200000.0,56620.0,5.0
,,566260000.0,56626.0,2.0
,,566310000.0,56631.0,1.0
,,566420000.0,56642.0,0.0
,,566490000.0,56649.0,1.0
,,566540000.0,56654.0,1.0
,,566600000.0,56660.0,1.0
,,566650000.0,56665.0,1.0
,,566740000.0,56674.0,1.0
,,566790000.0,56679.0,1.0
,,566840000.0,56684.0,1.0
,,566890000.0,56689.0,1.0
,,566950000.0,56695.0,1.0
,,567000000.0,56700.0,1.0
,,567050000.0,56705.0,1.0
,,567100000.0,56710.0,1.0
,,567160000.0,56716.0,1.0
,,567210000.0,56721.0,1.0
,,567260000.0,56726.0,1.0
,,567310000.0,56731.0,1.0
,,567370000.0,56737.0,1.0
,,567420000.0,56742.0,1.0
,,567470000.0,56747.0,1.0
,,567520000.0,56752.0,1.0
,,567580000.0,56758.0,0.0
,,567630000.0,56763.0,0.0
,,567680000.0,56768.0,0.0
,,567730000.0,56773.0,0.0
,,567780000.0,56778.0,0.0
,,567840000.0,56784.0,0.0
,,567890000.0,56789.0,0.0
,,567940000.0,56794.0,0.0
,,567990000.0,56799.0,0.0
,,568040000.0,56804.0,0.0
,,568100000.0,56810.0,0.0
,,568150000.0,56815.0,0.0
,,568200000.0,56820.0,0.0
,,568250000.0,56825.0,0.0
,,568300000.0,56830.0,0.0
,,568350000.0,56835.0,0.0
,,568410000.0,56841.0,0.0
,,568540000.0,56854.0,0.0
,,568590000.0,56859.0,0.0
,,568640000.0,56864.0,0.0
,,568700000.0,56870.0,0.0
,,568750000.0,56875.0,0.0
,,568800000.0,56880.0,0.0
,,568850000.0,56885.0,1.0
,,568900000.0,56890.0,0.0
,,568950000.0,56895.0,0.0
,,569010000.0,56901.0,0.0
,,569060000.0,56906.0,0.0
,,569110000.0,56911.0,0.0
,,569160000.0,56916.0,0.0
,,569210000.0,56921.0,0.0
,,569260000.0,56926.0,0.0
,,569320000.0,56932.0,0.0
,,569370000.0,56937.0,0.0
,,569420000.0,56942.0,0.0
,,569470000.0,56947.0,0.0
,,569530000.0,56953.0,0.0
,,569580000.0,56958.0,0.0
,,569630000.0,56963.0,0.0
,,569680000.0,56968.0,0.0
,,569730000.0,56973.0,0.0
,,569790000.0,56979.0,0.0
,,569840000.0,56984.0,0.0
,,569890000.0,56989.0,0.0
,,569940000.0,56994.0,0.0
,,569990000.0,56999.0,0.0
,,570050000.0,57005.0,0.0
,,570100000.0,57010.0,0.0
,,570150000.0,57015.0,0.0
,,570200000.0,57020.0,0.0
,,570260000.0,57026.0,0.0
,,570310000.0,57031.0,0.0
,,570360000.0,57036.0,0.0
,,570410000.0,57041.0,0.0
,,570460000.0,57046.0,0.0
,,570510000.0,57051.0,0.0
,,570640000.0,57064.0,0.0
,,570690000.0,57069.0,0.0
,,570740000.0,57074.0,0.0
,,570800000.0,57080.0,0.0
,,570850000.0,57085.0,0.0
,,570900000.0,57090.0,0.0
,,570950000.0,57095.0,0.0
,,571000000.0,57100.0,0.0
,,571060000.0,57106.0,0.0
,,571110000.0,57111.0,0.0
,,571160000.0,57116.0,0.0
,,571210000.0,57121.0,0.0
,,571260000.0,57126.0,0.0
,,571310000.0,57131.0,0.0
,,571360000.0,57136.0,0.0
,,571420000.0,57142.0,0.0
,,571470000.0,57147.0,0.0
,,571520000.0,57152.0,0.0
,,571570000.0,57157.0,0.0
,,571620000.0,57162.0,0.0
,,571680000.0,57168.0,0.0
,,571730000.0,57173.0,0.0
,,571780000.0,57178.0,0.0
,,571830000.0,57183.0,0.0
,,571880000.0,57188.0,0.0
,,571940000.0,57194.0,0.0
,,571990000.0,57199.0,0.0
,,572040000.0,57204.0,0.0
,,572090000.0,57209.0,0.0
,,572150000.0,57215.0,0.0
,,572200000.0,57220.0,0.0
,,572250000.0,57225.0,0.0
,,572300000.0,57230.0,0.0
,,572350000.0,57235.0,0.0
,,572400000.0,57240.0,0.0
,,572460000.0,57246.0,0.0
,,572510000.0,57251.0,0.0
,,572560000.0,57256.0,0.0
,,572630000.0,57263.0,0.0
,,572740000.0,57274.0,0.0
,,572790000.0,57279.0,0.0
,,572840000.0,57284.0,0.0
,,572890000.0,57289.0,0.0
,,572940000.0,57294.0,0.0
,,573010000.0,57301.0,0.0
,,573060000.0,57306.0,0.0
,,573110000.0,57311.0,2.0
,,573260000.0,57326.0,0.0
,,573320000.0,57332.0,0.0
,,573370000.0,57337.0,0.0
,,573420000.0,57342.0,0.0
,,573480000.0,57348.0,2.0
,,573530000.0,57353.0,3.0
,,573620000.0,57362.0,2.0
,,573690000.0,57369.0,3.0
,,573750000.0,57375.0,4.0
,,573820000.0,57382.0,1.0
,,573880000.0,57388.0,2.0
,,573930000.0,57393.0,0.0
,,573980000.0,57398.0,0.0
,,574040000.0,57404.0,0.0
,,574090000.0,57409.0,0.0
,,574140000.0,57414.0,0.0
,,574190000.0,57419.0,0.0
,,574250000.0,57425.0,0.0
,,574380000.0,57438.0,2.0
,,574440000.0,57444.0,0.0
,,574500000.0,57450.0,0.0
,,574610000.0,57461.0,1.0
,,574670000.0,57467.0,0.0
,,574810000.0,57481.0,1.0
,,574870000.0,57487.0,0.0
,,574930000.0,57493.0,2.0
,,575000000.0,57500.0,5.0
,,575070000.0,57507.0,2.0
,,575130000.0,57513.0,2.0
,,575190000.0,57519.0,2.0
,,575240000.0,57524.0,2.0
,,575300000.0,57530.0,2.0
,,575350000.0,57535.0,1.0
,,575400000.0,57540.0,1.0
,,575490000.0,57549.0,1.0
,,575540000.0,57554.0,1.0
,,575590000.0,57559.0,1.0
,,575650000.0,57565.0,1.0
,,575700000.0,57570.0,1.0
,,575750000.0,57575.0,0.0
,,575800000.0,57580.0,0.0
,,575850000.0,57585.0,0.0
,,575910000.0,57591.0,0.0
,,575960000.0,57596.0,0.0
,,576010000.0,57601.0,0.0
,,576060000.0,57606.0,0.0
,,576120000.0,57612.0,0.0
,,576170000.0,57617.0,0.0
,,576220000.0,57622.0,0.0
,,576270000.0,57627.0,0.0
,,576330000.0,57633.0,0.0
,,576380000.0,57638.0,0.0
,,576430000.0,57643.0,0.0
,,576480000.0,57648.0,0.0
,,576530000.0,57653.0,0.0
,,576580000.0,57658.0,0.0
,,576640000.0,57664.0,0.0
,,576690000.0,57669.0,0.0
,,576740000.0,57674.0,0.0
,,576850000.0,57685.0,0.0
,,576920000.0,57692.0,0.0
,,576980000.0,57698.0,0.0
,,577030000.0,57703.0,0.0
,,577080000.0,57708.0,0.0
,,577130000.0,57713.0,0.0
,,577180000.0,57718.0,0.0
,,577240000.0,57724.0,0.0
,,577290000.0,57729.0,0.0
,,577340000.0,57734.0,0.0
,,577390000.0,57739.0,0.0
,,577440000.0,57744.0,0.0
,,577490000.0,57749.0,0.0
,,577550000.0,57755.0,0.0
,,577600000.0,57760.0,0.0
,,577650000.0,57765.0,0.0
,,577700000.0,57770.0,0.0
,,577750000.0,57775.0,0.0
,,577800000.0,57780.0,0.0
,,577860000.0,57786.0,0.0
,,577910000.0,57791.0,0.0
,,577960000.0,57796.0,0.0
,,578010000.0,57801.0,0.0
,,578070000.0,57807.0,0.0
,,578120000.0,57812.0,0.0
,,578170000.0,57817.0,0.0
,,578220000.0,57822.0,0.0
,,578270000.0,57827.0,0.0
,,578320000.0,57832.0,0.0
,,578370000.0,57837.0,0.0
,,578420000.0,57842.0,0.0
,,578480000.0,57848.0,0.0
,,578530000.0,57853.0,0.0
,,578580000.0,57858.0,0.0
,,578630000.0,57863.0,0.0
,,578680000.0,57868.0,0.0
,,578730000.0,57873.0,0.0
,,578790000.0,57879.0,0.0
,,578840000.0,57884.0,0.0
,,578950000.0,57895.0,0.0
,,579020000.0,57902.0,0.0
,,579070000.0,57907.0,0.0
,,579120000.0,57912.0,0.0
,,579170000.0,57917.0,0.0
,,579220000.0,57922.0,0.0
,,579270000.0,57927.0,0.0
,,579330000.0,57933.0,0.0
,,579380000.0,57938.0,0.0
,,579430000.0,57943.0,0.0
,,579480000.0,57948.0,0.0
,,579530000.0,57953.0,0.0
,,579590000.0,57959.0,0.0
,,579640000.0,57964.0,0.0
,,579690000.0,57969.0,0.0
,,579740000.0,57974.0,0.0
,,579790000.0,57979.0,0.0
,,579850000.0,57985.0,0.0
,,579900000.0,57990.0,0.0
,,579950000.0,57995.0,0.0
,,580000000.0,58000.0,0.0
,,580060000.0,58006.0,0.0
,,580110000.0,58011.0,0.0
,,580160000.0,58016.0,0.0
,,580210000.0,58021.0,0.0
,,580270000.0,58027.0,0.0
,,580320000.0,58032.0,0.0
,,580370000.0,58037.0,0.0
,,580420000.0,58042.0,0.0
,,580470000.0,58047.0,0.0
,,580520000.0,58052.0,0.0
,,580570000.0,58057.0,0.0
,,580620000.0,58062.0,0.0
,,580680000.0,58068.0,0.0
,,580730000.0,58073.0,0.0
,,580780000.0,58078.0,0.0
,,580830000.0,58083.0,0.0
,,580880000.0,58088.0,0.0
,,580940000.0,58094.0,0.0
,,581060000.0,58106.0,0.0
,,581110000.0,58111.0,0.0
,,581160000.0,58116.0,0.0
,,581220000.0,58122.0,0.0
,,581270000.0,58127.0,0.0
,,581320000.0,58132.0,0.0
,,581370000.0,58137.0,0.0
,,581430000.0,58143.0,0.0
,,581480000.0,58148.0,0.0
,,581530000.0,58153.0,0.0
,,581580000.0,58158.0,0.0
,,581630000.0,58163.0,0.0
,,581690000.0,58169.0,0.0
,,581740000.0,58174.0,0.0
,,581790000.0,58179.0,0.0
,,581840000.0,58184.0,0.0
,,581890000.0,58189.0,0.0
,,581950000.0,58195.0,0.0
,,582000000.0,58200.0,0.0
,,582050000.0,58205.0,0.0
,,582100000.0,58210.0,0.0
,,582150000.0,58215.0,0.0
,,582210000.0,58221.0,0.0
,,582260000.0,58226.0,0.0
,,582310000.0,58231.0,0.0
,,582360000.0,58236.0,0.0
,,582420000.0,58242.0,0.0
,,582470000.0,58247.0,0.0
,,582520000.0,58252.0,0.0
,,582570000.0,58257.0,0.0
,,582620000.0,58262.0,0.0
,,582680000.0,58268.0,0.0
,,582730000.0,58273.0,0.0
,,582780000.0,58278.0,0.0
,,582830000.0,58283.0,0.0
,,582880000.0,58288.0,0.0
,,582930000.0,58293.0,0.0
,,582990000.0,58299.0,0.0
,,583040000.0,58304.0,0.0
,,583170000.0,58317.0,0.0
,,583220000.0,58322.0,0.0
,,583280000.0,58328.0,0.0
,,583330000.0,58333.0,0.0
,,583380000.0,58338.0,0.0
,,583430000.0,58343.0,0.0
,,583480000.0,58348.0,0.0
,,583540000.0,58354.0,0.0
,,583590000.0,58359.0,0.0
,,583640000.0,58364.0,0.0
,,583690000.0,58369.0,0.0
,,583740000.0,58374.0,0.0
,,583800000.0,58380.0,0.0
,,583850000.0,58385.0,0.0
,,583900000.0,58390.0,0.0
,,583950000.0,58395.0,0.0
,,584000000.0,58400.0,0.0
,,584060000.0,58406.0,0.0
,,584110000.0,58411.0,0.0
,,584160000.0,58416.0,0.0
,,584210000.0,58421.0,0.0
,,584260000.0,58426.0,0.0
,,584320000.0,58432.0,0.0
,,584370000.0,58437.0,0.0
,,584420000.0,58442.0,0.0
,,584470000.0,58447.0,0.0
,,584520000.0,58452.0,0.0
,,584580000.0,58458.0,0.0
,,584630000.0,58463.0,0.0
,,584680000.0,58468.0,0.0
,,584730000.0,58473.0,0.0
,,584790000.0,58479.0,0.0
,,584840000.0,58484.0,0.0
,,584890000.0,58489.0,0.0
,,584940000.0,58494.0,0.0
,,584990000.0,58499.0,0.0
,,585050000.0,58505.0,0.0
,,585100000.0,58510.0,0.0
,,585210000.0,58521.0,0.0
,,585280000.0,58528.0,0.0
,,585330000.0,58533.0,0.0
,,585380000.0,58538.0,0.0
,,585430000.0,58543.0,0.0
,,585480000.0,58548.0,0.0
,,585540000.0,58554.0,0.0
,,585590000.0,58559.0,0.0
,,585640000.0,58564.0,0.0
,,585690000.0,58569.0,0.0
,,585750000.0,58575.0,0.0
,,585800000.0,58580.0,0.0
,,585850000.0,58585.0,0.0
,,585900000.0,58590.0,0.0
,,585950000.0,58595.0,0.0
,,586000000.0,58600.0,0.0
,,586050000.0,58605.0,0.0
,,586110000.0,58611.0,0.0
,,586160000.0,58616.0,0.0
,,586210000.0,58621.0,0.0
,,586260000.0,58626.0,0.0
,,586310000.0,58631.0,0.0
,,586370000.0,58637.0,0.0
,,586420000.0,58642.0,0.0
,,586470000.0,58647.0,0.0
,,586520000.0,58652.0,0.0
,,586570000.0,58657.0,0.0
,,586630000.0,58663.0,0.0
,,586680000.0,58668.0,0.0
,,586730000.0,58673.0,0.0
,,586780000.0,58678.0,0.0
,,586830000.0,58683.0,0.0
,,586890000.0,58689.0,0.0
,,586940000.0,58694.0,0.0
,,586990000.0,58699.0,0.0
,,587040000.0,58704.0,0.0
,,587090000.0,58709.0,0.0
,,587140000.0,58714.0,0.0
,,587190000.0,58719.0,0.0
,,587330000.0,58733.0,0.0
,,587390000.0,58739.0,0.0
,,587440000.0,58744.0,0.0
,,587490000.0,58749.0,0.0
,,587540000.0,58754.0,0.0
,,587590000.0,58759.0,0.0
,,587650000.0,58765.0,0.0
,,587700000.0,58770.0,0.0
,,587750000.0,58775.0,0.0
,,587800000.0,58780.0,0.0
,,587850000.0,58785.0,0.0
,,587900000.0,58790.0,0.0
,,587960000.0,58796.0,0.0
,,588010000.0,58801.0,0.0
,,588060000.0,58806.0,0.0
,,588110000.0,58811.0,0.0
,,588170000.0,58817.0,1.0
,,588220000.0,58822.0,0.0
,,588270000.0,58827.0,0.0
,,588320000.0,58832.0,0.0
,,588370000.0,58837.0,0.0
,,588430000.0,58843.0,0.0
,,588600000.0,58860.0,2.0
,,588690000.0,58869.0,3.0
,,588740000.0,58874.0,1.0
,,588790000.0,58879.0,2.0
,,588860000.0,58886.0,3.0
,,588930000.0,58893.0,0.0
,,588990000.0,58899.0,3.0
,,589060000.0,58906.0,2.0
,,589110000.0,58911.0,0.0
,,589170000.0,58917.0,0.0
,,589220000.0,58922.0,0.0
,,589270000.0,58927.0,0.0
,,589380000.0,58938.0,0.0
,,589440000.0,58944.0,1.0
,,589530000.0,58953.0,0.0
,,589580000.0,58958.0,0.0
,,589630000.0,58963.0,0.0
,,589690000.0,58969.0,0.0
,,589740000.0,58974.0,0.0
,,589790000.0,58979.0,0.0
,,589840000.0,58984.0,0.0
,,589890000.0,58989.0,0.0
,,589950000.0,58995.0,0.0
,,590000000.0,59000.0,1.0
,,590050000.0,59005.0,0.0
,,590100000.0,59010.0,0.0
,,590160000.0,59016.0,0.0
,,590210000.0,59021.0,0.0
,,590260000.0,59026.0,4.0
,,590320000.0,59032.0,0.0
,,590370000.0,59037.0,0.0
,,590420000.0,59042.0,0.0
,,590470000.0,59047.0,0.0
,,590520000.0,59052.0,0.0
,,590580000.0,59058.0,0.0
,,590630000.0,59063.0,0.0
,,590680000.0,59068.0,0.0
,,590730000.0,59073.0,0.0
,,590780000.0,59078.0,0.0
,,590830000.0,59083.0,0.0
,,590890000.0,59089.0,0.0
,,590940000.0,59094.0,0.0
,,590990000.0,59099.0,0.0
,,591040000.0,59104.0,0.0
,,591090000.0,59109.0,0.0
,,591140000.0,59114.0,0.0
,,591200000.0,59120.0,0.0
,,591250000.0,59125.0,0.0
,,591300000.0,59130.0,0.0
,,591350000.0,59135.0,0.0
,,591450000.0,59145.0,0.0
,,591530000.0,59153.0,0.0
,,591590000.0,59159.0,0.0
,,591640000.0,59164.0,0.0
,,591690000.0,59169.0,0.0
,,591740000.0,59174.0,0.0
,,591790000.0,59179.0,0.0
,,591840000.0,59184.0,0.0
,,591900000.0,59190.0,0.0
,,591950000.0,59195.0,0.0
,,592000000.0,59200.0,0.0
,,592050000.0,59205.0,0.0
,,592100000.0,59210.0,0.0
,,592150000.0,59215.0,0.0
,,592210000.0,59221.0,0.0
,,592260000.0,59226.0,0.0
,,592310000.0,59231.0,0.0
,,592360000.0,59236.0,0.0
,,592410000.0,59241.0,0.0
,,592460000.0,59246.0,0.0
,,592520000.0,59252.0,0.0
,,592570000.0,59257.0,0.0
,,592620000.0,59262.0,0.0
,,592670000.0,59267.0,0.0
,,592720000.0,59272.0,0.0
,,592790000.0,59279.0,0.0
,,592840000.0,59284.0,0.0
,,592890000.0,59289.0,0.0
,,592940000.0,59294.0,0.0
,,592990000.0,59299.0,0.0
,,593040000.0,59304.0,0.0
,,593100000.0,59310.0,0.0
,,593150000.0,59315.0,0.0
,,593200000.0,59320.0,0.0
,,593250000.0,59325.0,0.0
,,593300000.0,59330.0,0.0
,,593360000.0,59336.0,0.0
,,593410000.0,59341.0,0.0
,,593460000.0,59346.0,0.0
,,593590000.0,59359.0,0.0
,,593650000.0,59365.0,0.0
,,593700000.0,59370.0,0.0
,,593750000.0,59375.0,0.0
,,593800000.0,59380.0,0.0
,,593850000.0,59385.0,0.0
,,593900000.0,59390.0,0.0
,,593960000.0,59396.0,0.0
,,594010000.0,59401.0,0.0
,,594060000.0,59406.0,0.0
,,594110000.0,59411.0,0.0
,,594170000.0,59417.0,0.0
,,594220000.0,59422.0,0.0
,,594270000.0,59427.0,0.0
,,594320000.0,59432.0,0.0
,,594370000.0,59437.0,0.0
,,594420000.0,59442.0,0.0
,,594480000.0,59448.0,0.0
,,594530000.0,59453.0,0.0
,,594580000.0,59458.0,0.0
,,594630000.0,59463.0,0.0
,,594680000.0,59468.0,0.0
,,594740000.0,59474.0,0.0
,,594790000.0,59479.0,0.0
,,594840000.0,59484.0,0.0
,,594890000.0,59489.0,0.0
,,594940000.0,59494.0,0.0
,,595000000.0,59500.0,0.0
,,595050000.0,59505.0,0.0
,,595100000.0,59510.0,0.0
,,595150000.0,59515.0,0.0
,,595200000.0,59520.0,0.0
,,595250000.0,59525.0,0.0
,,595310000.0,59531.0,0.0
,,595360000.0,59536.0,0.0
,,595410000.0,59541.0,0.0
,,595460000.0,59546.0,0.0
,,595510000.0,59551.0,0.0
,,595570000.0,59557.0,0.0
,,595620000.0,59562.0,0.0
,,595670000.0,59567.0,0.0
,,595800000.0,59580.0,0.0
,,595850000.0,59585.0,0.0
,,595910000.0,59591.0,0.0
,,595960000.0,59596.0,0.0
,,596010000.0,59601.0,0.0
,,596060000.0,59606.0,0.0
,,596110000.0,59611.0,0.0
,,596170000.0,59617.0,0.0
,,596220000.0,59622.0,0.0
,,596270000.0,59627.0,0.0
,,596320000.0,59632.0,0.0
,,596370000.0,59637.0,0.0
,,596420000.0,59642.0,0.0
,,596470000.0,59647.0,0.0
,,596530000.0,59653.0,0.0
,,596580000.0,59658.0,0.0
,,596630000.0,59663.0,0.0
,,596690000.0,59669.0,0.0
,,596740000.0,59674.0,0.0
,,596790000.0,59679.0,0.0
,,596840000.0,59684.0,0.0
,,596890000.0,59689.0,0.0
,,596950000.0,59695.0,0.0
,,597000000.0,59700.0,0.0
,,597050000.0,59705.0,0.0
,,597100000.0,59710.0,0.0
,,597150000.0,59715.0,0.0
,,597210000.0,59721.0,0.0
,,597260000.0,59726.0,0.0
,,597310000.0,59731.0,0.0
,,597360000.0,59736.0,0.0
,,597410000.0,59741.0,0.0
,,597460000.0,59746.0,5.0
,,597620000.0,59762.0,0.0
,,597680000.0,59768.0,0.0
,,597730000.0,59773.0,0.0
,,597780000.0,59778.0,0.0
,,597840000.0,59784.0,1.0
,,597890000.0,59789.0,0.0
,,597950000.0,59795.0,4.0
,,598020000.0,59802.0,4.0
,,598090000.0,59809.0,4.0
,,598150000.0,59815.0,5.0
,,598220000.0,59822.0,1.0
,,598270000.0,59827.0,2.0
,,598320000.0,59832.0,0.0
,,598370000.0,59837.0,0.0
,,598430000.0,59843.0,0.0
,,598510000.0,59851.0,0.0
,,598560000.0,59856.0,0.0
,,598610000.0,59861.0,0.0
,,598670000.0,59867.0,0.0
,,598720000.0,59872.0,0.0
,,598770000.0,59877.0,0.0
,,598820000.0,59882.0,0.0
,,598880000.0,59888.0,0.0
,,598930000.0,59893.0,0.0
,,598980000.0,59898.0,0.0
,,599030000.0,59903.0,0.0
,,599080000.0,59908.0,0.0
,,599140000.0,59914.0,0.0
,,599190000.0,59919.0,0.0
,,599240000.0,59924.0,0.0
,,599290000.0,59929.0,0.0
,,599340000.0,59934.0,0.0
,,599390000.0,59939.0,0.0
,,599450000.0,59945.0,0.0
,,599500000.0,59950.0,0.0
,,599550000.0,59955.0,0.0
,,599600000.0,59960.0,0.0
,,599650000.0,59965.0,0.0
,,599710000.0,59971.0,0.0
,,599760000.0,59976.0,0.0
,,599810000.0,59981.0,0.0
,,599860000.0,59986.0,0.0
,,599910000.0,59991.0,0.0
,,599970000.0,59997.0,0.0
,,600020000.0,60002.0,0.0
,,600070000.0,60007.0,0.0
,,600200000.0,60020.0,0.0
,,600250000.0,60025.0,0.0
,,600300000.0,60030.0,0.0
,,600350000.0,60035.0,0.0
,,600410000.0,60041.0,0.0
,,600460000.0,60046.0,0.0
,,600510000.0,60051.0,0.0
,,600560000.0,60056.0,0.0
,,600610000.0,60061.0,0.0
,,600670000.0,60067.0,0.0
,,600720000.0,60072.0,0.0
,,600770000.0,60077.0,0.0
,,600820000.0,60082.0,0.0
,,600880000.0,60088.0,0.0
,,600930000.0,60093.0,0.0
,,600980000.0,60098.0,0.0
,,601030000.0,60103.0,0.0
,,601080000.0,60108.0,0.0
,,601140000.0,60114.0,0.0
,,601190000.0,60119.0,0.0
,,601240000.0,60124.0,0.0
,,601290000.0,60129.0,0.0
,,601340000.0,60134.0,0.0
,,601400000.0,60140.0,0.0
,,601450000.0,60145.0,0.0
,,601510000.0,60151.0,0.0
,,601560000.0,60156.0,0.0
,,601620000.0,60162.0,0.0
,,601670000.0,60167.0,0.0
,,601720000.0,60172.0,0.0
,,601770000.0,60177.0,0.0
,,601820000.0,60182.0,0.0
,,601880000.0,60188.0,0.0
,,601930000.0,60193.0,0.0
,,601980000.0,60198.0,0.0
,,602030000.0,60203.0,0.0
,,602080000.0,60208.0,0.0
,,602130000.0,60213.0,0.0
,,602230000.0,60223.0,0.0
,,602310000.0,60231.0,0.0
,,602370000.0,60237.0,0.0
,,602420000.0,60242.0,0.0
,,602470000.0,60247.0,0.0
,,602530000.0,60253.0,0.0
,,602580000.0,60258.0,0.0
,,602630000.0,60263.0,0.0
,,602680000.0,60268.0,0.0
,,602740000.0,60274.0,0.0
,,602790000.0,60279.0,0.0
,,602840000.0,60284.0,0.0
,,602890000.0,60289.0,0.0
,,602950000.0,60295.0,0.0
,,603000000.0,60300.0,0.0
,,603050000.0,60305.0,0.0
,,603100000.0,60310.0,0.0
,,603150000.0,60315.0,0.0
,,603200000.0,60320.0,0.0
,,603250000.0,60325.0,0.0
,,603300000.0,60330.0,0.0
,,603360000.0,60336.0,0.0
,,603410000.0,60341.0,0.0
,,603460000.0,60346.0,0.0
,,603510000.0,60351.0,0.0
,,603570000.0,60357.0,0.0
,,603620000.0,60362.0,0.0
,,603670000.0,60367.0,0.0
,,603730000.0,60373.0,0.0
,,603780000.0,60378.0,0.0
,,603830000.0,60383.0,0.0
,,603880000.0,60388.0,0.0
,,603930000.0,60393.0,0.0
,,603980000.0,60398.0,0.0
,,604040000.0,60404.0,0.0
,,604090000.0,60409.0,0.0
,,604140000.0,60414.0,0.0
,,604190000.0,60419.0,0.0
,,604240000.0,60424.0,0.0
,,604370000.0,60437.0,0.0
,,604430000.0,60443.0,0.0
,,604480000.0,60448.0,0.0
,,604530000.0,60453.0,0.0
,,604580000.0,60458.0,0.0
,,604640000.0,60464.0,0.0
,,604690000.0,60469.0,0.0
,,604740000.0,60474.0,0.0
,,604790000.0,60479.0,0.0
,,604840000.0,60484.0,0.0
,,604900000.0,60490.0,0.0
,,604950000.0,60495.0,0.0
,,605000000.0,60500.0,0.0
,,605050000.0,60505.0,0.0
,,605100000.0,60510.0,0.0
,,605150000.0,60515.0,0.0
,,605210000.0,60521.0,0.0
,,605260000.0,60526.0,0.0
,,605310000.0,60531.0,0.0
,,605360000.0,60536.0,0.0
,,605410000.0,60541.0,0.0
,,605460000.0,60546.0,0.0
,,605520000.0,60552.0,0.0
,,605570000.0,60557.0,0.0
,,605620000.0,60562.0,0.0
,,605670000.0,60567.0,0.0
,,605720000.0,60572.0,0.0
,,605780000.0,60578.0,0.0
,,605830000.0,60583.0,0.0
,,605880000.0,60588.0,0.0
,,605930000.0,60593.0,0.0
,,605990000.0,60599.0,0.0
,,606040000.0,60604.0,0.0
,,606090000.0,60609.0,0.0
,,606140000.0,60614.0,0.0
,,606190000.0,60619.0,0.0
,,606250000.0,60625.0,0.0
,,606300000.0,60630.0,0.0
,,606400000.0,60640.0,0.0
,,606490000.0,60649.0,0.0
,,606540000.0,60654.0,0.0
,,606590000.0,60659.0,0.0
,,606640000.0,60664.0,0.0
,,606690000.0,60669.0,0.0
,,606740000.0,60674.0,0.0
,,606800000.0,60680.0,0.0
,,606850000.0,60685.0,0.0
,,606900000.0,60690.0,0.0
,,606950000.0,60695.0,0.0
,,607010000.0,60701.0,0.0
,,607060000.0,60706.0,0.0
,,607110000.0,60711.0,0.0
,,607160000.0,60716.0,0.0
,,607220000.0,60722.0,0.0
,,607270000.0,60727.0,0.0
,,607320000.0,60732.0,0.0
,,607370000.0,60737.0,0.0
,,607420000.0,60742.0,0.0
,,607480000.0,60748.0,0.0
,,607530000.0,60753.0,0.0
,,607580000.0,60758.0,0.0
,,607630000.0,60763.0,0.0
,,607690000.0,60769.0,0.0
,,607740000.0,60774.0,0.0
,,607790000.0,60779.0,0.0
,,607840000.0,60784.0,0.0
,,607890000.0,60789.0,0.0
,,607950000.0,60795.0,0.0
,,608000000.0,60800.0,0.0
,,608050000.0,60805.0,0.0
,,608100000.0,60810.0,0.0
,,608150000.0,60815.0,0.0
,,608210000.0,60821.0,0.0
,,608260000.0,60826.0,0.0
,,608310000.0,60831.0,0.0
,,608360000.0,60836.0,0.0
,,608410000.0,60841.0,0.0
,,608540000.0,60854.0,0.0
,,608600000.0,60860.0,0.0
,,608650000.0,60865.0,0.0
,,608700000.0,60870.0,0.0
,,608750000.0,60875.0,0.0
,,608800000.0,60880.0,0.0
,,608860000.0,60886.0,0.0
,,608910000.0,60891.0,0.0
,,608960000.0,60896.0,0.0
,,609010000.0,60901.0,0.0
,,609060000.0,60906.0,0.0
,,609120000.0,60912.0,0.0
,,609170000.0,60917.0,0.0
,,609220000.0,60922.0,0.0
,,609270000.0,60927.0,0.0
,,609320000.0,60932.0,0.0
,,609370000.0,60937.0,0.0
,,609430000.0,60943.0,0.0
,,609480000.0,60948.0,0.0
,,609530000.0,60953.0,0.0
,,609580000.0,60958.0,0.0
,,609630000.0,60963.0,0.0
,,609680000.0,60968.0,0.0
,,609740000.0,60974.0,0.0
,,609790000.0,60979.0,0.0
,,609840000.0,60984.0,0.0
,,609890000.0,60989.0,0.0
,,609940000.0,60994.0,0.0
,,610000000.0,61000.0,0.0
,,610050000.0,61005.0,0.0
,,610100000.0,61010.0,0.0
,,610150000.0,61015.0,0.0
,,610210000.0,61021.0,0.0
,,610260000.0,61026.0,0.0
,,610310000.0,61031.0,0.0
,,610360000.0,61036.0,0.0
,,610410000.0,61041.0,0.0
,,610460000.0,61046.0,0.0
,,610520000.0,61052.0,0.0
,,610640000.0,61064.0,0.0
,,610690000.0,61069.0,0.0
,,610740000.0,61074.0,0.0
,,610790000.0,61079.0,0.0
,,610850000.0,61085.0,0.0
,,610900000.0,61090.0,0.0
,,610950000.0,61095.0,0.0
,,611000000.0,61100.0,0.0
,,611050000.0,61105.0,0.0
,,611100000.0,61110.0,0.0
,,611160000.0,61116.0,0.0
,,611210000.0,61121.0,0.0
,,611260000.0,61126.0,0.0
,,611310000.0,61131.0,0.0
,,611360000.0,61136.0,0.0
,,611410000.0,61141.0,0.0
,,611470000.0,61147.0,0.0
,,611520000.0,61152.0,0.0
,,611570000.0,61157.0,0.0
,,611620000.0,61162.0,0.0
,,611670000.0,61167.0,0.0
,,611730000.0,61173.0,0.0
,,611780000.0,61178.0,0.0
,,611830000.0,61183.0,0.0
,,611880000.0,61188.0,0.0
,,611930000.0,61193.0,0.0
,,611990000.0,61199.0,0.0
,,612040000.0,61204.0,0.0
,,612090000.0,61209.0,0.0
,,612140000.0,61214.0,0.0
,,612190000.0,61219.0,0.0
,,612250000.0,61225.0,0.0
,,612300000.0,61230.0,0.0
,,612350000.0,61235.0,0.0
,,612400000.0,61240.0,0.0
,,612450000.0,61245.0,0.0
,,612510000.0,61251.0,0.0
,,612560000.0,61256.0,0.0
,,612620000.0,61262.0,0.0
,,612730000.0,61273.0,0.0
,,612780000.0,61278.0,0.0
,,612830000.0,61283.0,0.0
,,612880000.0,61288.0,0.0
,,612930000.0,61293.0,0.0
,,612980000.0,61298.0,0.0
,,613040000.0,61304.0,0.0
,,613090000.0,61309.0,0.0
,,613140000.0,61314.0,0.0
,,613190000.0,61319.0,0.0
,,613240000.0,61324.0,0.0
,,613300000.0,61330.0,0.0
,,613350000.0,61335.0,0.0
,,613400000.0,61340.0,0.0
,,613460000.0,61346.0,0.0
,,613510000.0,61351.0,0.0
,,613560000.0,61356.0,0.0
,,613610000.0,61361.0,0.0
,,613660000.0,61366.0,0.0
,,613720000.0,61372.0,0.0
,,613770000.0,61377.0,0.0
,,613820000.0,61382.0,0.0
,,613870000.0,61387.0,0.0
,,613930000.0,61393.0,0.0
,,613980000.0,61398.0,0.0
,,614030000.0,61403.0,0.0
,,614080000.0,61408.0,0.0
,,614130000.0,61413.0,0.0
,,614180000.0,61418.0,0.0
,,614240000.0,61424.0,0.0
,,614290000.0,61429.0,0.0
,,614340000.0,61434.0,0.0
,,614390000.0,61439.0,0.0
,,614450000.0,61445.0,0.0
,,614500000.0,61450.0,0.0
,,614550000.0,61455.0,0.0
,,614600000.0,61460.0,0.0
,,614650000.0,61465.0,0.0
,,614770000.0,61477.0,0.0
,,614840000.0,61484.0,0.0
,,614890000.0,61489.0,0.0
,,614940000.0,61494.0,0.0
,,614990000.0,61499.0,0.0
,,615040000.0,61504.0,0.0
,,615100000.0,61510.0,4.0
,,615160000.0,61516.0,1.0
,,615220000.0,61522.0,0.0
,,615280000.0,61528.0,1.0
,,615350000.0,61535.0,4.0
,,615410000.0,61541.0,2.0
,,615480000.0,61548.0,1.0
,,615540000.0,61554.0,2.0
,,615600000.0,61560.0,4.0
,,615670000.0,61567.0,2.0
,,615730000.0,61573.0,2.0
,,615780000.0,61578.0,3.0
,,615850000.0,61585.0,2.0
,,615910000.0,61591.0,0.0
,,615970000.0,61597.0,0.0
,,616030000.0,61603.0,2.0
,,616090000.0,61609.0,2.0
,,616160000.0,61616.0,5.0
,,616220000.0,61622.0,1.0
,,616290000.0,61629.0,4.0
,,616350000.0,61635.0,5.0
,,616410000.0,61641.0,5.0
,,616480000.0,61648.0,3.0
,,616540000.0,61654.0,3.0
,,616600000.0,61660.0,4.0
,,616670000.0,61667.0,1.0
,,616730000.0,61673.0,3.0
,,616840000.0,61684.0,1.0
,,616930000.0,61693.0,2.0
,,617000000.0,61700.0,3.0
,,617060000.0,61706.0,3.0
,,617120000.0,61712.0,4.0
,,617190000.0,61719.0,2.0
,,617240000.0,61724.0,3.0
,,617310000.0,61731.0,3.0
,,617370000.0,61737.0,0.0
,,617450000.0,61745.0,2.0
,,617510000.0,61751.0,1.0
,,617560000.0,61756.0,0.0
,,617610000.0,61761.0,0.0
,,617660000.0,61766.0,0.0
,,617720000.0,61772.0,0.0
,,617800000.0,61780.0,0.0
,,617850000.0,61785.0,0.0
,,617900000.0,61790.0,0.0
,,617950000.0,61795.0,0.0
,,618010000.0,61801.0,0.0
,,618060000.0,61806.0,0.0
,,618110000.0,61811.0,0.0
,,618160000.0,61816.0,0.0
,,618210000.0,61821.0,0.0
,,618260000.0,61826.0,0.0
,,618310000.0,61831.0,0.0
,,618360000.0,61836.0,0.0
,,618410000.0,61841.0,0.0
,,618460000.0,61846.0,0.0
,,618510000.0,61851.0,0.0
,,618560000.0,61856.0,0.0
,,618610000.0,61861.0,0.0
,,618660000.0,61866.0,0.0
,,618710000.0,61871.0,0.0
,,618760000.0,61876.0,0.0
,,618810000.0,61881.0,0.0
,,618860000.0,61886.0,0.0
,,619000000.0,61900.0,0.0
,,619050000.0,61905.0,0.0
,,619100000.0,61910.0,0.0
,,619150000.0,61915.0,0.0
,,619200000.0,61920.0,0.0
,,619260000.0,61926.0,0.0
,,619310000.0,61931.0,0.0
,,619360000.0,61936.0,0.0
,,619410000.0,61941.0,0.0
,,619460000.0,61946.0,0.0
,,619510000.0,61951.0,0.0
,,619560000.0,61956.0,0.0
,,619610000.0,61961.0,0.0
,,619660000.0,61966.0,0.0
,,619710000.0,61971.0,0.0
,,619770000.0,61977.0,0.0
,,619820000.0,61982.0,0.0
,,619870000.0,61987.0,0.0
,,619920000.0,61992.0,0.0
,,619970000.0,61997.0,0.0
,,620020000.0,62002.0,0.0
,,620070000.0,62007.0,1.0
,,620120000.0,62012.0,0.0
,,620170000.0,62017.0,0.0
,,620220000.0,62022.0,0.0
,,620270000.0,62027.0,0.0
,,620320000.0,62032.0,0.0
,,620370000.0,62037.0,0.0
,,620420000.0,62042.0,0.0
,,620480000.0,62048.0,0.0
,,620530000.0,62053.0,0.0
,,620580000.0,62058.0,0.0
,,620630000.0,62063.0,0.0
,,620680000.0,62068.0,0.0
,,620730000.0,62073.0,0.0
,,620780000.0,62078.0,0.0
,,620830000.0,62083.0,0.0
,,620880000.0,62088.0,0.0
,,620930000.0,62093.0,0.0
,,621050000.0,62105.0,0.0
,,621100000.0,62110.0,0.0
,,621150000.0,62115.0,0.0
,,621200000.0,62120.0,0.0
,,621250000.0,62125.0,0.0
,,621300000.0,62130.0,0.0
,,621350000.0,62135.0,0.0
,,621400000.0,62140.0,0.0
,,621450000.0,62145.0,0.0
,,621500000.0,62150.0,0.0
,,621560000.0,62156.0,0.0
,,621610000.0,62161.0,0.0
,,621660000.0,62166.0,0.0
,,621710000.0,62171.0,0.0
,,621760000.0,62176.0,0.0
,,621820000.0,62182.0,0.0
,,621870000.0,62187.0,0.0
,,621920000.0,62192.0,0.0
,,621960000.0,62196.0,0.0
,,622020000.0,62202.0,0.0
,,622070000.0,62207.0,0.0
,,622120000.0,62212.0,0.0
,,622170000.0,62217.0,0.0
,,622220000.0,62222.0,0.0
,,622270000.0,62227.0,0.0
,,622320000.0,62232.0,0.0
,,622370000.0,62237.0,0.0
,,622420000.0,62242.0,0.0
,,622470000.0,62247.0,0.0
,,622520000.0,62252.0,0.0
,,622570000.0,62257.0,0.0
,,622620000.0,62262.0,0.0
,,622670000.0,62267.0,0.0
,,622720000.0,62272.0,0.0
,,622780000.0,62278.0,0.0
,,622830000.0,62283.0,0.0
,,622880000.0,62288.0,0.0
,,622930000.0,62293.0,0.0
,,622980000.0,62298.0,0.0
,,623030000.0,62303.0,0.0
,,623160000.0,62316.0,0.0
,,623210000.0,62321.0,0.0
,,623260000.0,62326.0,0.0
,,623310000.0,62331.0,0.0
,,623360000.0,62336.0,0.0
,,623410000.0,62341.0,0.0
,,623460000.0,62346.0,0.0
,,623510000.0,62351.0,0.0
,,623560000.0,62356.0,0.0
,,623610000.0,62361.0,0.0
,,623660000.0,62366.0,0.0
,,623710000.0,62371.0,0.0
,,623760000.0,62376.0,0.0
,,623810000.0,62381.0,0.0
,,623860000.0,62386.0,0.0
,,623910000.0,62391.0,0.0
,,623970000.0,62397.0,0.0
,,624020000.0,62402.0,0.0
,,624070000.0,62407.0,0.0
,,624120000.0,62412.0,0.0
,,624170000.0,62417.0,0.0
,,624220000.0,62422.0,0.0
,,624270000.0,62427.0,0.0
,,624320000.0,62432.0,0.0
,,624370000.0,62437.0,0.0
,,624420000.0,62442.0,0.0
,,624470000.0,62447.0,0.0
,,624520000.0,62452.0,0.0
,,624570000.0,62457.0,0.0
,,624620000.0,62462.0,0.0
,,624670000.0,62467.0,0.0
,,624720000.0,62472.0,0.0
,,624770000.0,62477.0,0.0
,,624830000.0,62483.0,0.0
,,624880000.0,62488.0,0.0
,,624930000.0,62493.0,0.0
,,624980000.0,62498.0,0.0
,,625030000.0,62503.0,0.0
,,625080000.0,62508.0,0.0
,,625140000.0,62514.0,1.0
,,625260000.0,62526.0,0.0
,,625310000.0,62531.0,0.0
,,625360000.0,62536.0,0.0
,,625410000.0,62541.0,0.0
,,625460000.0,62546.0,0.0
,,625510000.0,62551.0,0.0
,,625560000.0,62556.0,0.0
,,625610000.0,62561.0,0.0
,,625660000.0,62566.0,0.0
,,625710000.0,62571.0,0.0
,,625760000.0,62576.0,0.0
,,625810000.0,62581.0,0.0
,,625860000.0,62586.0,0.0
,,625910000.0,62591.0,0.0
,,625960000.0,62596.0,0.0
,,626010000.0,62601.0,0.0
,,626060000.0,62606.0,0.0
,,626120000.0,62612.0,0.0
,,626170000.0,62617.0,0.0
,,626220000.0,62622.0,0.0
,,626270000.0,62627.0,0.0
,,626320000.0,62632.0,0.0
,,626370000.0,62637.0,0.0
,,626420000.0,62642.0,0.0
,,626470000.0,62647.0,0.0
,,626520000.0,62652.0,0.0
,,626570000.0,62657.0,0.0
,,626770000.0,62677.0,1.0
,,626860000.0,62686.0,0.0
,,626940000.0,62694.0,2.0
,,627000000.0,62700.0,1.0
,,627060000.0,62706.0,3.0
,,627110000.0,62711.0,0.0
,,627160000.0,62716.0,1.0
,,627260000.0,62726.0,1.0
,,627370000.0,62737.0,3.0
,,627430000.0,62743.0,1.0
,,627480000.0,62748.0,1.0
,,627530000.0,62753.0,1.0
,,627590000.0,62759.0,1.0
,,627640000.0,62764.0,2.0
,,627690000.0,62769.0,1.0
,,627740000.0,62774.0,1.0
,,627800000.0,62780.0,1.0
,,627850000.0,62785.0,2.0
,,627900000.0,62790.0,1.0
,,627960000.0,62796.0,3.0
,,628010000.0,62801.0,1.0
,,628060000.0,62806.0,1.0
,,628120000.0,62812.0,1.0
,,628170000.0,62817.0,1.0
,,628250000.0,62825.0,1.0
,,628310000.0,62831.0,1.0
,,628360000.0,62836.0,1.0
,,628410000.0,62841.0,1.0
,,628460000.0,62846.0,1.0
,,628510000.0,62851.0,1.0
,,628560000.0,62856.0,1.0
,,628610000.0,62861.0,1.0
,,628660000.0,62866.0,1.0
,,628710000.0,62871.0,1.0
,,628770000.0,62877.0,1.0
,,628820000.0,62882.0,1.0
,,628870000.0,62887.0,1.0
,,628920000.0,62892.0,1.0
,,628970000.0,62897.0,1.0
,,629020000.0,62902.0,1.0
,,629070000.0,62907.0,1.0
,,629120000.0,62912.0,1.0
,,629170000.0,62917.0,1.0
,,629220000.0,62922.0,1.0
,,629270000.0,62927.0,1.0
,,629370000.0,62937.0,0.0
,,629450000.0,62945.0,1.0
,,629500000.0,62950.0,1.0
,,629550000.0,62955.0,1.0
,,629600000.0,62960.0,1.0
,,629650000.0,62965.0,1.0
,,629710000.0,62971.0,0.0
,,629760000.0,62976.0,0.0
,,629810000.0,62981.0,0.0
,,629860000.0,62986.0,0.0
,,629920000.0,62992.0,0.0
,,629970000.0,62997.0,0.0
,,630020000.0,63002.0,0.0
,,630070000.0,63007.0,0.0
,,630120000.0,63012.0,0.0
,,630170000.0,63017.0,0.0
,,630220000.0,63022.0,0.0
,,630270000.0,63027.0,0.0
,,630320000.0,63032.0,0.0
,,630380000.0,63038.0,0.0
,,630430000.0,63043.0,0.0
,,630480000.0,63048.0,0.0
,,630530000.0,63053.0,0.0
,,630580000.0,63058.0,0.0
,,630630000.0,63063.0,0.0
,,630680000.0,63068.0,0.0
,,630730000.0,63073.0,0.0
,,630780000.0,63078.0,0.0
,,630830000.0,63083.0,0.0
,,630880000.0,63088.0,0.0
,,630930000.0,63093.0,0.0
,,630980000.0,63098.0,0.0
,,631030000.0,63103.0,0.0
,,631080000.0,63108.0,0.0
,,631130000.0,63113.0,0.0
,,631190000.0,63119.0,0.0
,,631250000.0,63125.0,0.0
,,631300000.0,63130.0,0.0
,,631350000.0,63135.0,0.0
,,631410000.0,63141.0,0.0
,,631520000.0,63152.0,0.0
,,631570000.0,63157.0,0.0
,,631620000.0,63162.0,0.0
,,631680000.0,63168.0,0.0
,,631730000.0,63173.0,0.0
,,631780000.0,63178.0,0.0
,,631830000.0,63183.0,0.0
,,631880000.0,63188.0,0.0
,,631930000.0,63193.0,0.0
,,631980000.0,63198.0,0.0
,,632030000.0,63203.0,0.0
,,632080000.0,63208.0,0.0
,,632130000.0,63213.0,0.0
,,632180000.0,63218.0,0.0
,,632230000.0,63223.0,0.0
,,632280000.0,63228.0,0.0
,,632340000.0,63234.0,0.0
,,632390000.0,63239.0,0.0
,,632430000.0,63243.0,0.0
,,632480000.0,63248.0,0.0
,,632540000.0,63254.0,0.0
,,632590000.0,63259.0,0.0
,,632640000.0,63264.0,0.0
,,632690000.0,63269.0,0.0
,,632740000.0,63274.0,0.0
,,632790000.0,63279.0,0.0
,,632840000.0,63284.0,0.0
,,632890000.0,63289.0,0.0
,,632980000.0,63298.0,0.0
,,633030000.0,63303.0,0.0
,,633090000.0,63309.0,0.0
,,633170000.0,63317.0,0.0
,,633230000.0,63323.0,0.0
,,633280000.0,63328.0,1.0
,,633330000.0,63333.0,0.0
,,633390000.0,63339.0,1.0
,,633440000.0,63344.0,1.0
,,633570000.0,63357.0,0.0
,,633630000.0,63363.0,0.0
,,633680000.0,63368.0,1.0
,,633730000.0,63373.0,0.0
,,633790000.0,63379.0,0.0
,,633840000.0,63384.0,0.0
,,633890000.0,63389.0,1.0
,,633950000.0,63395.0,0.0
,,634000000.0,63400.0,1.0
,,634050000.0,63405.0,0.0
,,634110000.0,63411.0,0.0
,,634160000.0,63416.0,0.0
,,634210000.0,63421.0,0.0
,,634260000.0,63426.0,0.0
,,634320000.0,63432.0,0.0
,,634370000.0,63437.0,0.0
,,634430000.0,63443.0,0.0
,,634480000.0,63448.0,3.0
,,634530000.0,63453.0,0.0
,,634590000.0,63459.0,0.0
,,634650000.0,63465.0,1.0
,,634710000.0,63471.0,0.0
,,634760000.0,63476.0,0.0
,,634810000.0,63481.0,0.0
,,634860000.0,63486.0,0.0
,,634920000.0,63492.0,0.0
,,634970000.0,63497.0,0.0
,,635020000.0,63502.0,0.0
,,635090000.0,63509.0,0.0
,,635140000.0,63514.0,0.0
,,635190000.0,63519.0,0.0
,,635240000.0,63524.0,0.0
,,635300000.0,63530.0,0.0
,,635650000.0,63565.0,0.0
,,635780000.0,63578.0,0.0
,,635840000.0,63584.0,0.0
,,635900000.0,63590.0,1.0
,,635950000.0,63595.0,1.0
,,636000000.0,63600.0,0.0
,,636060000.0,63606.0,0.0
,,636120000.0,63612.0,1.0
,,636190000.0,63619.0,3.0
,,636260000.0,63626.0,5.0
,,636320000.0,63632.0,1.0
,,636370000.0,63637.0,1.0
,,636430000.0,63643.0,1.0
,,636480000.0,63648.0,0.0
,,636540000.0,63654.0,1.0
,,636590000.0,63659.0,0.0
,,636650000.0,63665.0,3.0
,,636710000.0,63671.0,4.0
,,636770000.0,63677.0,0.0
,,636820000.0,63682.0,0.0
,,636920000.0,63692.0,0.0
,,636970000.0,63697.0,0.0
,,637030000.0,63703.0,0.0
,,637080000.0,63708.0,0.0
,,637130000.0,63713.0,0.0
,,637180000.0,63718.0,0.0
,,637230000.0,63723.0,0.0
,,637280000.0,63728.0,0.0
,,637340000.0,63734.0,0.0
,,637390000.0,63739.0,0.0
,,637440000.0,63744.0,0.0
,,637490000.0,63749.0,0.0
,,637550000.0,63755.0,0.0
,,637600000.0,63760.0,0.0
,,637650000.0,63765.0,0.0
,,637700000.0,63770.0,0.0
,,637830000.0,63783.0,0.0
,,637890000.0,63789.0,0.0
,,637940000.0,63794.0,0.0
,,637990000.0,63799.0,0.0
,,638040000.0,63804.0,0.0
,,638090000.0,63809.0,0.0
,,638140000.0,63814.0,0.0
,,638190000.0,63819.0,0.0
,,638240000.0,63824.0,0.0
,,638300000.0,63830.0,0.0
,,638350000.0,63835.0,0.0
,,638400000.0,63840.0,0.0
,,638450000.0,63845.0,0.0
,,638500000.0,63850.0,0.0
,,638550000.0,63855.0,0.0
,,638600000.0,63860.0,0.0
,,638660000.0,63866.0,0.0
,,638710000.0,63871.0,0.0
,,638760000.0,63876.0,0.0
,,638810000.0,63881.0,0.0
,,638910000.0,63891.0,3.0
,,639010000.0,63901.0,0.0
,,639070000.0,63907.0,2.0
,,639130000.0,63913.0,2.0
,,639200000.0,63920.0,2.0
,,639250000.0,63925.0,0.0
,,639310000.0,63931.0,0.0
,,639370000.0,63937.0,1.0
,,639430000.0,63943.0,2.0
,,639490000.0,63949.0,1.0
,,639540000.0,63954.0,3.0
,,639590000.0,63959.0,1.0
,,639650000.0,63965.0,0.0
,,639700000.0,63970.0,2.0
,,639760000.0,63976.0,1.0
,,639820000.0,63982.0,0.0
,,639870000.0,63987.0,0.0
,,639970000.0,63997.0,0.0
,,640020000.0,64002.0,0.0
,,640070000.0,64007.0,0.0
,,640170000.0,64017.0,0.0
,,640220000.0,64022.0,0.0
,,640270000.0,64027.0,0.0
,,640320000.0,64032.0,0.0
,,640380000.0,64038.0,0.0
,,640430000.0,64043.0,0.0
,,640480000.0,64048.0,0.0
,,640530000.0,64053.0,0.0
,,640580000.0,64058.0,0.0
,,640630000.0,64063.0,0.0
,,640680000.0,64068.0,0.0
,,640730000.0,64073.0,0.0
,,640850000.0,64085.0,0.0
,,640910000.0,64091.0,0.0
,,640960000.0,64096.0,0.0
,,641050000.0,64105.0,0.0
,,641100000.0,64110.0,0.0
,,641150000.0,64115.0,0.0
,,641200000.0,64120.0,0.0
,,641260000.0,64126.0,0.0
,,641310000.0,64131.0,0.0
,,641360000.0,64136.0,0.0
,,641410000.0,64141.0,0.0
,,641460000.0,64146.0,0.0
,,641510000.0,64151.0,0.0
,,641560000.0,64156.0,0.0
,,641610000.0,64161.0,0.0
,,641660000.0,64166.0,0.0
,,641710000.0,64171.0,0.0
,,641770000.0,64177.0,0.0
,,641820000.0,64182.0,0.0
,,641870000.0,64187.0,0.0
,,641920000.0,64192.0,0.0
,,641970000.0,64197.0,0.0
,,642020000.0,64202.0,0.0
,,642070000.0,64207.0,0.0
,,642160000.0,64216.0,0.0
,,642220000.0,64222.0,0.0
,,642270000.0,64227.0,0.0
,,642320000.0,64232.0,0.0
,,642370000.0,64237.0,0.0
,,642420000.0,64242.0,0.0
,,642470000.0,64247.0,0.0
,,642520000.0,64252.0,0.0
,,642580000.0,64258.0,0.0
,,642630000.0,64263.0,0.0
,,642680000.0,64268.0,0.0
,,642730000.0,64273.0,0.0
,,642780000.0,64278.0,0.0
,,642830000.0,64283.0,0.0
,,642880000.0,64288.0,0.0
,,642930000.0,64293.0,0.0
,,642980000.0,64298.0,0.0
,,643040000.0,64304.0,0.0
,,643090000.0,64309.0,0.0
,,643140000.0,64314.0,0.0
,,643190000.0,64319.0,0.0
,,643240000.0,64324.0,0.0
,,643290000.0,64329.0,0.0
,,643340000.0,64334.0,0.0
,,643390000.0,64339.0,0.0
,,643450000.0,64345.0,0.0
,,643500000.0,64350.0,0.0
,,643550000.0,64355.0,0.0
,,643600000.0,64360.0,0.0
,,643650000.0,64365.0,0.0
,,643700000.0,64370.0,0.0
,,643750000.0,64375.0,0.0
,,643800000.0,64380.0,0.0
,,643860000.0,64386.0,0.0
,,643910000.0,64391.0,0.0
,,643960000.0,64396.0,0.0
,,644010000.0,64401.0,0.0
,,644060000.0,64406.0,0.0
,,644110000.0,64411.0,0.0
,,644160000.0,64416.0,0.0
,,644270000.0,64427.0,0.0
,,644330000.0,64433.0,0.0
,,644380000.0,64438.0,0.0
,,644430000.0,64443.0,0.0
,,644480000.0,64448.0,0.0
,,644530000.0,64453.0,0.0
,,644580000.0,64458.0,0.0
,,644630000.0,64463.0,0.0
,,644680000.0,64468.0,0.0
,,644740000.0,64474.0,0.0
,,644790000.0,64479.0,0.0
,,644840000.0,64484.0,0.0
,,644890000.0,64489.0,0.0
,,644940000.0,64494.0,0.0
,,644990000.0,64499.0,0.0
,,645040000.0,64504.0,0.0
,,645090000.0,64509.0,0.0
,,645150000.0,64515.0,0.0
,,645200000.0,64520.0,0.0
,,645250000.0,64525.0,0.0
,,645300000.0,64530.0,0.0
,,645350000.0,64535.0,0.0
,,645400000.0,64540.0,0.0
,,645450000.0,64545.0,0.0
,,645500000.0,64550.0,0.0
,,645550000.0,64555.0,0.0
,,645600000.0,64560.0,0.0
,,645660000.0,64566.0,0.0
,,645710000.0,64571.0,0.0
,,645760000.0,64576.0,0.0
,,645810000.0,64581.0,0.0
,,645860000.0,64586.0,0.0
,,645910000.0,64591.0,0.0
,,645960000.0,64596.0,0.0
,,646010000.0,64601.0,0.0
,,646060000.0,64606.0,0.0
,,646120000.0,64612.0,0.0
,,646170000.0,64617.0,0.0
,,646260000.0,64626.0,0.0
,,646310000.0,64631.0,0.0
,,646370000.0,64637.0,0.0
,,646420000.0,64642.0,0.0
,,646470000.0,64647.0,0.0
,,646520000.0,64652.0,0.0
,,646570000.0,64657.0,0.0
,,646620000.0,64662.0,0.0
,,646670000.0,64667.0,0.0
,,646720000.0,64672.0,0.0
,,646780000.0,64678.0,0.0
,,646830000.0,64683.0,0.0
,,646880000.0,64688.0,0.0
,,646930000.0,64693.0,0.0
,,646980000.0,64698.0,0.0
,,647030000.0,64703.0,0.0
,,647080000.0,64708.0,0.0
,,647130000.0,64713.0,0.0
,,647190000.0,64719.0,0.0
,,647240000.0,64724.0,0.0
,,647290000.0,64729.0,0.0
,,647340000.0,64734.0,0.0
,,647390000.0,64739.0,0.0
,,647440000.0,64744.0,0.0
,,647490000.0,64749.0,0.0
,,647540000.0,64754.0,0.0
,,647590000.0,64759.0,0.0
,,647650000.0,64765.0,0.0
,,647700000.0,64770.0,0.0
,,647750000.0,64775.0,0.0
,,647800000.0,64780.0,0.0
,,647850000.0,64785.0,0.0
,,647900000.0,64790.0,0.0
,,647950000.0,64795.0,0.0
,,648000000.0,64800.0,0.0
,,648050000.0,64805.0,0.0
,,648100000.0,64810.0,0.0
,,648150000.0,64815.0,0.0
,,648210000.0,64821.0,0.0
,,648300000.0,64830.0,0.0
,,648350000.0,64835.0,0.0
,,648400000.0,64840.0,0.0
,,648450000.0,64845.0,0.0
,,648500000.0,64850.0,0.0
,,648550000.0,64855.0,0.0
,,648600000.0,64860.0,0.0
,,648650000.0,64865.0,0.0
,,648710000.0,64871.0,0.0
,,648760000.0,64876.0,0.0
,,648810000.0,64881.0,0.0
,,648860000.0,64886.0,0.0
,,648910000.0,64891.0,0.0
,,648960000.0,64896.0,0.0
,,649010000.0,64901.0,0.0
,,649070000.0,64907.0,0.0
,,649120000.0,64912.0,0.0
,,649170000.0,64917.0,0.0
,,649220000.0,64922.0,0.0
,,649270000.0,64927.0,0.0
,,649320000.0,64932.0,0.0
,,649370000.0,64937.0,0.0
,,649420000.0,64942.0,0.0
,,649470000.0,64947.0,0.0
,,649520000.0,64952.0,0.0
,,649570000.0,64957.0,0.0
,,649630000.0,64963.0,0.0
,,649680000.0,64968.0,0.0
,,649730000.0,64973.0,0.0
,,649780000.0,64978.0,0.0
,,649830000.0,64983.0,0.0
,,649880000.0,64988.0,0.0
,,649930000.0,64993.0,0.0
,,649980000.0,64998.0,0.0
,,650040000.0,65004.0,0.0
,,650090000.0,65009.0,0.0
,,650140000.0,65014.0,0.0
,,650190000.0,65019.0,0.0
,,650240000.0,65024.0,0.0
,,650340000.0,65034.0,0.0
,,650390000.0,65039.0,0.0
,,650450000.0,65045.0,0.0
,,650500000.0,65050.0,0.0
,,650550000.0,65055.0,0.0
,,650600000.0,65060.0,0.0
,,650650000.0,65065.0,0.0
,,650700000.0,65070.0,0.0
,,650750000.0,65075.0,0.0
,,650800000.0,65080.0,0.0
,,650850000.0,65085.0,0.0
,,650900000.0,65090.0,0.0
,,650960000.0,65096.0,0.0
,,651000000.0,65100.0,0.0
,,651060000.0,65106.0,0.0
,,651110000.0,65111.0,0.0
,,651160000.0,65116.0,0.0
,,651210000.0,65121.0,0.0
,,651260000.0,65126.0,0.0
,,651310000.0,65131.0,0.0
,,651360000.0,65136.0,0.0
,,651410000.0,65141.0,0.0
,,651460000.0,65146.0,0.0
,,651510000.0,65151.0,0.0
,,651560000.0,65156.0,0.0
,,651620000.0,65162.0,0.0
,,651670000.0,65167.0,0.0
,,651720000.0,65172.0,0.0
,,651770000.0,65177.0,0.0
,,651820000.0,65182.0,1.0
,,651870000.0,65187.0,0.0
,,651920000.0,65192.0,0.0
,,651970000.0,65197.0,0.0
,,652020000.0,65202.0,0.0
,,652070000.0,65207.0,0.0
,,652130000.0,65213.0,0.0
,,652180000.0,65218.0,0.0
,,652230000.0,65223.0,0.0
,,652280000.0,65228.0,0.0
,,652370000.0,65237.0,0.0
,,652420000.0,65242.0,0.0
,,652470000.0,65247.0,0.0
,,652520000.0,65252.0,0.0
,,652570000.0,65257.0,0.0
,,652620000.0,65262.0,0.0
,,652670000.0,65267.0,0.0
,,652720000.0,65272.0,0.0
,,652770000.0,65277.0,0.0
,,652820000.0,65282.0,0.0
,,652880000.0,65288.0,0.0
,,652930000.0,65293.0,0.0
,,652980000.0,65298.0,0.0
,,653030000.0,65303.0,0.0
,,653080000.0,65308.0,0.0
,,653130000.0,65313.0,0.0
,,653180000.0,65318.0,0.0
,,653240000.0,65324.0,0.0
,,653290000.0,65329.0,0.0
,,653340000.0,65334.0,0.0
,,653390000.0,65339.0,0.0
,,653440000.0,65344.0,0.0
,,653490000.0,65349.0,0.0
,,653540000.0,65354.0,0.0
,,653590000.0,65359.0,0.0
,,653640000.0,65364.0,0.0
,,653690000.0,65369.0,0.0
,,653740000.0,65374.0,0.0
,,653790000.0,65379.0,0.0
,,653850000.0,65385.0,0.0
,,653900000.0,65390.0,0.0
,,653950000.0,65395.0,0.0
,,654000000.0,65400.0,0.0
,,654050000.0,65405.0,0.0
,,654100000.0,65410.0,0.0
,,654150000.0,65415.0,0.0
,,654200000.0,65420.0,0.0
,,654260000.0,65426.0,0.0
,,654310000.0,65431.0,0.0
,,654420000.0,65442.0,0.0
,,654470000.0,65447.0,0.0
,,654560000.0,65456.0,0.0
,,654610000.0,65461.0,0.0
,,654660000.0,65466.0,0.0
,,654710000.0,65471.0,0.0
,,654760000.0,65476.0,0.0
,,654810000.0,65481.0,0.0
,,654860000.0,65486.0,0.0
,,654920000.0,65492.0,0.0
,,654970000.0,65497.0,0.0
,,655020000.0,65502.0,0.0
,,655070000.0,65507.0,0.0
,,655120000.0,65512.0,0.0
,,655170000.0,65517.0,0.0
,,655220000.0,65522.0,0.0
,,655270000.0,65527.0,0.0
,,655330000.0,65533.0,0.0
,,655380000.0,65538.0,0.0
,,655430000.0,65543.0,0.0
,,655480000.0,65548.0,0.0
,,655530000.0,65553.0,0.0
,,655580000.0,65558.0,0.0
,,655630000.0,65563.0,0.0
,,655680000.0,65568.0,0.0
,,655740000.0,65574.0,0.0
,,655790000.0,65579.0,0.0
,,655840000.0,65584.0,0.0
,,655890000.0,65589.0,0.0
,,655940000.0,65594.0,0.0
,-0.5,121387007.0,,
,-0.5,122061592.0,,
,-0.5,443985194.0,,
,-0.5,588562337.0,,
-0.5,,4933762.0,,
-0.5,,36117544.0,,
-0.5,,50995600.0,,
-0.5,,59031838.0,,
-0.5,,66348026.0,,
-0.5,,94703618.0,,
-0.5,,96016678.0,,
-0.5,,99349312.0,,
-0.5,,112356674.0,,
-0.5,,113615388.0,,
-0.5,,157271342.0,,
-0.5,,196172328.0,,
-0.5,,217317740.0,,
-0.5,,241900852.0,,
-0.5,,278467560.0,,
-0.5,,283786222.0,,
-0.5,,316911034.0,,
-0.5,,342400476.0,,
-0.5,,380417676.0,,
-0.5,,384310374.0,,
-0.5,,392786276.0,,
-0.5,,411502116.0,,
-0.5,,484769288.0,,
-0.5,,487411778.0,,
-0.5,,497711154.0,,
-0.5,,532052090.0,,
-0.5,,560208748.0,,
-0.5,,565674374.0,,
-0.5,,573146634.0,,
-0.5,,574362168.0,,
-0.5,,597498306.0,,
-0.5,,626742022.0,,
-0.5,,635576130.0,,
-0.5,,638894316.0,,
-0.5,,657348594.0,,


==> data/layer1_prime_probe_with_keydrown_.csv <==
Fake,Real,Time,TimeGroup,Value
,,1951270000.0,195127.0,0.0
,,1951320000.0,195132.0,0.0
,,1951370000.0,195137.0,0.0
,,1951420000.0,195142.0,0.0
,,1951470000.0,195147.0,0.0
,,1951520000.0,195152.0,0.0
,,1951580000.0,195158.0,0.0
,,1951630000.0,195163.0,0.0
,,1951680000.0,195168.0,0.0
,,1951730000.0,195173.0,0.0
,,1951780000.0,195178.0,0.0
,,1951830000.0,195183.0,0.0
,,1951890000.0,195189.0,0.0
,,1951940000.0,195194.0,0.0
,,1951990000.0,195199.0,0.0
,,1952040000.0,195204.0,0.0
,,1952090000.0,195209.0,0.0
,,1952140000.0,195214.0,0.0
,,1952200000.0,195220.0,0.0
,,1952250000.0,195225.0,0.0
,,1952300000.0,195230.0,0.0
,,1952350000.0,195235.0,0.0
,,1952400000.0,195240.0,0.0
,,1952450000.0,195245.0,0.0
,,1952510000.0,195251.0,0.0
,,1952560000.0,195256.0,0.0
,,1952610000.0,195261.0,0.0
,,1952660000.0,195266.0,0.0
,,1952710000.0,195271.0,0.0
,,1952760000.0,195276.0,0.0
,,1952820000.0,195282.0,0.0
,,1952870000.0,195287.0,0.0
,,1952920000.0,195292.0,0.0
,,1953020000.0,195302.0,0.0
,,1953080000.0,195308.0,0.0
,,1953130000.0,195313.0,0.0
,,1953180000.0,195318.0,0.0
,,1953230000.0,195323.0,0.0
,,1953280000.0,195328.0,0.0
,,1953330000.0,195333.0,0.0
,,1953390000.0,195339.0,0.0
,,1953440000.0,195344.0,0.0
,,1953490000.0,195349.0,0.0
,,1953540000.0,195354.0,0.0
,,1953590000.0,195359.0,0.0
,,1953640000.0,195364.0,0.0
,,1953700000.0,195370.0,0.0
,,1953750000.0,195375.0,0.0
,,1953800000.0,195380.0,0.0
,,1953850000.0,195385.0,0.0
,,1953900000.0,195390.0,0.0
,,1953960000.0,195396.0,0.0
,,1954010000.0,195401.0,0.0
,,1954060000.0,195406.0,0.0
,,1954110000.0,195411.0,0.0
,,1954160000.0,195416.0,0.0
,,1954210000.0,195421.0,1.0
,,1954270000.0,195427.0,0.0
,,1954320000.0,195432.0,0.0
,,1954370000.0,195437.0,0.0
,,1954420000.0,195442.0,0.0
,,1954470000.0,195447.0,0.0
,,1954520000.0,195452.0,0.0
,,1954570000.0,195457.0,0.0
,,1954620000.0,195462.0,0.0
,,1954670000.0,195467.0,0.0
,,1954730000.0,195473.0,0.0
,,1954780000.0,195478.0,0.0
,,1954830000.0,195483.0,0.0
,,1954880000.0,195488.0,0.0
,,1954930000.0,195493.0,0.0
,,1954980000.0,195498.0,0.0
,,1955080000.0,195508.0,0.0
,,1955130000.0,195513.0,0.0
,,1955180000.0,195518.0,0.0
,,1955230000.0,195523.0,0.0
,,1955280000.0,195528.0,0.0
,,1955330000.0,195533.0,0.0
,,1955380000.0,195538.0,0.0
,,1955440000.0,195544.0,0.0
,,1955490000.0,195549.0,0.0
,,1955540000.0,195554.0,0.0
,,1955590000.0,195559.0,0.0
,,1955640000.0,195564.0,0.0
,,1955690000.0,195569.0,0.0
,,1955740000.0,195574.0,0.0
,,1955790000.0,195579.0,0.0
,,1955850000.0,195585.0,0.0
,,1955900000.0,195590.0,0.0
,,1955950000.0,195595.0,0.0
,,1956000000.0,195600.0,0.0
,,1956050000.0,195605.0,0.0
,,1956110000.0,195611.0,0.0
,,1956160000.0,195616.0,0.0
,,1956210000.0,195621.0,0.0
,,1956260000.0,195626.0,0.0
,,1956320000.0,195632.0,0.0
,,1956370000.0,195637.0,0.0
,,1956420000.0,195642.0,0.0
,,1956470000.0,195647.0,0.0
,,1956520000.0,195652.0,0.0
,,1956570000.0,195657.0,0.0
,,1956620000.0,195662.0,0.0
,,1956670000.0,195667.0,0.0
,,1956720000.0,195672.0,0.0
,,1956780000.0,195678.0,0.0
,,1956830000.0,195683.0,0.0
,,1956880000.0,195688.0,0.0
,,1956930000.0,195693.0,0.0
,,1956980000.0,195698.0,0.0
,,1957030000.0,195703.0,0.0
,,1957150000.0,195715.0,0.0
,,1957200000.0,195720.0,0.0
,,1957250000.0,195725.0,0.0
,,1957300000.0,195730.0,0.0
,,1957350000.0,195735.0,0.0
,,1957400000.0,195740.0,0.0
,,1957460000.0,195746.0,0.0
,,1957510000.0,195751.0,0.0
,,1957560000.0,195756.0,0.0
,,1957610000.0,195761.0,0.0
,,1957660000.0,195766.0,0.0
,,1957710000.0,195771.0,0.0
,,1957760000.0,195776.0,0.0
,,1957810000.0,195781.0,0.0
,,1957870000.0,195787.0,0.0
,,1957920000.0,195792.0,0.0
,,1957970000.0,195797.0,0.0
,,1958020000.0,195802.0,0.0
,,1958070000.0,195807.0,0.0
,,1958120000.0,195812.0,0.0
,,1958170000.0,195817.0,0.0
,,1958230000.0,195823.0,0.0
,,1958280000.0,195828.0,0.0
,,1958330000.0,195833.0,0.0
,,1958380000.0,195838.0,0.0
,,1958440000.0,195844.0,0.0
,,1958490000.0,195849.0,0.0
,,1958540000.0,195854.0,0.0
,,1958590000.0,195859.0,0.0
,,1958640000.0,195864.0,0.0
,,1958690000.0,195869.0,0.0
,,1958740000.0,195874.0,0.0
,,1958790000.0,195879.0,0.0
,,1958850000.0,195885.0,0.0
,,1958900000.0,195890.0,0.0
,,1958950000.0,195895.0,0.0
,,1959000000.0,195900.0,0.0
,,1959050000.0,195905.0,0.0
,,1959140000.0,195914.0,0.0
,,1959200000.0,195920.0,0.0
,,1959250000.0,195925.0,0.0
,,1959300000.0,195930.0,0.0
,,1959360000.0,195936.0,0.0
,,1959410000.0,195941.0,0.0
,,1959460000.0,195946.0,0.0
,,1959510000.0,195951.0,0.0
,,1959560000.0,195956.0,0.0
,,1959610000.0,195961.0,0.0
,,1959660000.0,195966.0,0.0
,,1959710000.0,195971.0,0.0
,,1959770000.0,195977.0,0.0
,,1959820000.0,195982.0,0.0
,,1959870000.0,195987.0,0.0
,,1959920000.0,195992.0,0.0
,,1959970000.0,195997.0,0.0
,,1960030000.0,196003.0,0.0
,,1960080000.0,196008.0,0.0
,,1960130000.0,196013.0,0.0
,,1960180000.0,196018.0,0.0
,,1960230000.0,196023.0,0.0
,,1960280000.0,196028.0,0.0
,,1960330000.0,196033.0,0.0
,,1960380000.0,196038.0,0.0
,,1960440000.0,196044.0,0.0
,,1960490000.0,196049.0,0.0
,,1960540000.0,196054.0,0.0
,,1960590000.0,196059.0,0.0
,,1960640000.0,196064.0,0.0
,,1960690000.0,196069.0,0.0
,,1960740000.0,196074.0,0.0
,,1960800000.0,196080.0,0.0
,,1960850000.0,196085.0,0.0
,,1960900000.0,196090.0,0.0
,,1960950000.0,196095.0,0.0
,,1961000000.0,196100.0,0.0
,,1961050000.0,196105.0,0.0
,,1961110000.0,196111.0,0.0
,,1961170000.0,196117.0,0.0
,,1961220000.0,196122.0,0.0
,,1961270000.0,196127.0,0.0
,,1961320000.0,196132.0,0.0
,,1961380000.0,196138.0,0.0
,,1961430000.0,196143.0,0.0
,,1961480000.0,196148.0,0.0
,,1961530000.0,196153.0,0.0
,,1961580000.0,196158.0,0.0
,,1961630000.0,196163.0,0.0
,,1961680000.0,196168.0,0.0
,,1961730000.0,196173.0,0.0
,,1961780000.0,196178.0,0.0
,,1961840000.0,196184.0,0.0
,,1961900000.0,196190.0,0.0
,,1961990000.0,196199.0,0.0
,,1962040000.0,196204.0,0.0
,,1962090000.0,196209.0,0.0
,,1962140000.0,196214.0,0.0
,,1962190000.0,196219.0,0.0
,,1962240000.0,196224.0,0.0
,,1962290000.0,196229.0,0.0
,,1962350000.0,196235.0,0.0
,,1962400000.0,196240.0,0.0
,,1962450000.0,196245.0,0.0
,,1962500000.0,196250.0,0.0
,,1962550000.0,196255.0,0.0
,,1962600000.0,196260.0,0.0
,,1962660000.0,196266.0,0.0
,,1962710000.0,196271.0,0.0
,,1962760000.0,196276.0,0.0
,,1962810000.0,196281.0,0.0
,,1962860000.0,196286.0,0.0
,,1962910000.0,196291.0,0.0
,,1962960000.0,196296.0,0.0
,,1963010000.0,196301.0,0.0
,,1963070000.0,196307.0,0.0
,,1963120000.0,196312.0,0.0
,,1963170000.0,196317.0,0.0
,,1963220000.0,196322.0,0.0
,,1963290000.0,196329.0,0.0
,,1963340000.0,196334.0,0.0
,,1963400000.0,196340.0,0.0
,,1963450000.0,196345.0,0.0
,,1963500000.0,196350.0,0.0
,,1963550000.0,196355.0,0.0
,,1963600000.0,196360.0,0.0
,,1963650000.0,196365.0,0.0
,,1963700000.0,196370.0,0.0
,,1963750000.0,196375.0,0.0
,,1963800000.0,196380.0,0.0
,,1963860000.0,196386.0,0.0
,,1963910000.0,196391.0,0.0
,,1963960000.0,196396.0,0.0
,,1964010000.0,196401.0,0.0
,,1964060000.0,196406.0,0.0
,,1964110000.0,196411.0,0.0
,,1964160000.0,196416.0,0.0
,,1964220000.0,196422.0,0.0
,,1964270000.0,196427.0,0.0
,,1964320000.0,196432.0,0.0
,,1964370000.0,196437.0,0.0
,,1964420000.0,196442.0,0.0
,,1964470000.0,196447.0,0.0
,,1964520000.0,196452.0,0.0
,,1964580000.0,196458.0,0.0
,,1964630000.0,196463.0,0.0
,,1964680000.0,196468.0,0.0
,,1964730000.0,196473.0,0.0
,,1964780000.0,196478.0,0.0
,,1964830000.0,196483.0,0.0
,,1964890000.0,196489.0,0.0
,,1964940000.0,196494.0,0.0
,,1964990000.0,196499.0,0.0
,,1965040000.0,196504.0,0.0
,,1965090000.0,196509.0,0.0
,,1965140000.0,196514.0,0.0
,,1965190000.0,196519.0,0.0
,,1965250000.0,196525.0,0.0
,,1965300000.0,196530.0,0.0
,,1965350000.0,196535.0,0.0
,,1965400000.0,196540.0,0.0
,,1965450000.0,196545.0,0.0
,,1965500000.0,196550.0,0.0
,,1965550000.0,196555.0,0.0
,,1965600000.0,196560.0,0.0
,,1965650000.0,196565.0,0.0
,,1965700000.0,196570.0,0.0
,,1965750000.0,196575.0,0.0
,,1965800000.0,196580.0,0.0
,,1965860000.0,196586.0,0.0
,,1965910000.0,196591.0,0.0
,,1965960000.0,196596.0,0.0
,,1966010000.0,196601.0,0.0
,,1966060000.0,196606.0,0.0
,,1966110000.0,196611.0,0.0
,,1966160000.0,196616.0,0.0
,,1966220000.0,196622.0,0.0
,,1966290000.0,196629.0,0.0
,,1966380000.0,196638.0,0.0
,,1966430000.0,196643.0,0.0
,,1966480000.0,196648.0,0.0
,,1966530000.0,196653.0,0.0
,,1966580000.0,196658.0,0.0
,,1966630000.0,196663.0,0.0
,,1966680000.0,196668.0,0.0
,,1966730000.0,196673.0,0.0
,,1966790000.0,196679.0,0.0
,,1966840000.0,196684.0,0.0
,,1966890000.0,196689.0,0.0
,,1966940000.0,196694.0,0.0
,,1966990000.0,196699.0,0.0
,,1967040000.0,196704.0,0.0
,,1967100000.0,196710.0,0.0
,,1967150000.0,196715.0,0.0
,,1967200000.0,196720.0,0.0
,,1967250000.0,196725.0,0.0
,,1967300000.0,196730.0,0.0
,,1967350000.0,196735.0,0.0
,,1967400000.0,196740.0,0.0
,,1967450000.0,196745.0,0.0
,,1967510000.0,196751.0,0.0
,,1967560000.0,196756.0,0.0
,,1967610000.0,196761.0,0.0
,,1967660000.0,196766.0,0.0
,,1967710000.0,196771.0,0.0
,,1967760000.0,196776.0,0.0
,,1967810000.0,196781.0,0.0
,,1967860000.0,196786.0,0.0
,,1967920000.0,196792.0,0.0
,,1967970000.0,196797.0,0.0
,,1968020000.0,196802.0,0.0
,,1968070000.0,196807.0,0.0
,,1968120000.0,196812.0,0.0
,,1968170000.0,196817.0,0.0
,,1968220000.0,196822.0,0.0
,,1968270000.0,196827.0,0.0
,,1968390000.0,196839.0,0.0
,,1968440000.0,196844.0,0.0
,,1968490000.0,196849.0,0.0
,,1968540000.0,196854.0,0.0
,,1968590000.0,196859.0,0.0
,,1968650000.0,196865.0,0.0
,,1968700000.0,196870.0,0.0
,,1968750000.0,196875.0,0.0
,,1968800000.0,196880.0,0.0
,,1968850000.0,196885.0,0.0
,,1968900000.0,196890.0,0.0
,,1968950000.0,196895.0,0.0
,,1969000000.0,196900.0,0.0
,,1969060000.0,196906.0,0.0
,,1969110000.0,196911.0,0.0
,,1969160000.0,196916.0,0.0
,,1969210000.0,196921.0,0.0
,,1969260000.0,196926.0,0.0
,,1969310000.0,196931.0,0.0
,,1969370000.0,196937.0,0.0
,,1969420000.0,196942.0,0.0
,,1969470000.0,196947.0,0.0
,,1969520000.0,196952.0,0.0
,,1969570000.0,196957.0,0.0
,,1969620000.0,196962.0,0.0
,,1969670000.0,196967.0,0.0
,,1969730000.0,196973.0,0.0
,,1969780000.0,196978.0,0.0
,,1969840000.0,196984.0,0.0
,,1969890000.0,196989.0,0.0
,,1969940000.0,196994.0,0.0
,,1969990000.0,196999.0,0.0
,,1970040000.0,197004.0,0.0
,,1970090000.0,197009.0,0.0
,,1970140000.0,197014.0,0.0
,,1970190000.0,197019.0,0.0
,,1970240000.0,197024.0,0.0
,,1970290000.0,197029.0,0.0
,,1970350000.0,197035.0,0.0
,,1970450000.0,197045.0,0.0
,,1970500000.0,197050.0,0.0
,,1970550000.0,197055.0,0.0
,,1970600000.0,197060.0,0.0
,,1970650000.0,197065.0,0.0
,,1970710000.0,197071.0,0.0
,,1970760000.0,197076.0,0.0
,,1970810000.0,197081.0,0.0
,,1970860000.0,197086.0,0.0
,,1970910000.0,197091.0,0.0
,,1970960000.0,197096.0,0.0
,,1971010000.0,197101.0,0.0
,,1971060000.0,197106.0,0.0
,,1971110000.0,197111.0,0.0
,,1971160000.0,197116.0,0.0
,,1971220000.0,197122.0,0.0
,,1971270000.0,197127.0,0.0
,,1971320000.0,197132.0,0.0
,,1971370000.0,197137.0,0.0
,,1971420000.0,197142.0,0.0
,,1971470000.0,197147.0,0.0
,,1971520000.0,197152.0,0.0
,,1971570000.0,197157.0,1.0
,,1971620000.0,197162.0,0.0
,,1971680000.0,197168.0,0.0
,,1971730000.0,197173.0,0.0
,,1971780000.0,197178.0,0.0
,,1971830000.0,197183.0,0.0
,,1971880000.0,197188.0,0.0
,,1971930000.0,197193.0,0.0
,,1971980000.0,197198.0,0.0
,,1972030000.0,197203.0,0.0
,,1972080000.0,197208.0,0.0
,,1972140000.0,197214.0,0.0
,,1972190000.0,197219.0,0.0
,,1972240000.0,197224.0,0.0
,,1972290000.0,197229.0,0.0
,,1972340000.0,197234.0,0.0
,,1972390000.0,197239.0,0.0
,,1972500000.0,197250.0,0.0
,,1972550000.0,197255.0,0.0
,,1972600000.0,197260.0,0.0
,,1972650000.0,197265.0,0.0
,,1972700000.0,197270.0,0.0
,,1972750000.0,197275.0,0.0
,,1972800000.0,197280.0,0.0
,,1972860000.0,197286.0,0.0
,,1972910000.0,197291.0,0.0
,,1973010000.0,197301.0,0.0
,,1973060000.0,197306.0,0.0
,,1973150000.0,197315.0,0.0
,,1973210000.0,197321.0,0.0
,,1973260000.0,197326.0,0.0
,,1973310000.0,197331.0,0.0
,,1973360000.0,197336.0,0.0
,,1973410000.0,197341.0,0.0
,,1973460000.0,197346.0,0.0
,,1973510000.0,197351.0,0.0
,,1973560000.0,197356.0,0.0
,,1973620000.0,197362.0,0.0
,,1973670000.0,197367.0,0.0
,,1973720000.0,197372.0,0.0
,,1973770000.0,197377.0,0.0
,,1973820000.0,197382.0,0.0
,,1973870000.0,197387.0,0.0
,,1973920000.0,197392.0,0.0
,,1973970000.0,197397.0,0.0
,,1974020000.0,197402.0,0.0
,,1974080000.0,197408.0,0.0
,,1974130000.0,197413.0,0.0
,,1974180000.0,197418.0,0.0
,,1974230000.0,197423.0,0.0
,,1974280000.0,197428.0,0.0
,,1974330000.0,197433.0,0.0
,,1974380000.0,197438.0,0.0
,,1974430000.0,197443.0,0.0
,,1974550000.0,197455.0,0.0
,,1974600000.0,197460.0,0.0
,,1974650000.0,197465.0,0.0
,,1974700000.0,197470.0,0.0
,,1974750000.0,197475.0,0.0
,,1974800000.0,197480.0,0.0
,,1974850000.0,197485.0,0.0
,,1974910000.0,197491.0,0.0
,,1974960000.0,197496.0,0.0
,,1975010000.0,197501.0,0.0
,,1975060000.0,197506.0,0.0
,,1975110000.0,197511.0,0.0
,,1975160000.0,197516.0,0.0
,,1975210000.0,197521.0,0.0
,,1975260000.0,197526.0,0.0
,,1975310000.0,197531.0,0.0
,,1975360000.0,197536.0,0.0
,,1975410000.0,197541.0,0.0
,,1975470000.0,197547.0,0.0
,,1975520000.0,197552.0,0.0
,,1975570000.0,197557.0,0.0
,,1975620000.0,197562.0,0.0
,,1975670000.0,197567.0,0.0
,,1975720000.0,197572.0,0.0
,,1975770000.0,197577.0,0.0
,,1975820000.0,197582.0,0.0
,,1975870000.0,197587.0,0.0
,,1975930000.0,197593.0,0.0
,,1975980000.0,197598.0,0.0
,,1976030000.0,197603.0,0.0
,,1976080000.0,197608.0,0.0
,,1976130000.0,197613.0,0.0
,,1976180000.0,197618.0,0.0
,,1976230000.0,197623.0,0.0
,,1976290000.0,197629.0,0.0
,,1976340000.0,197634.0,0.0
,,1976390000.0,197639.0,0.0
,,1976440000.0,197644.0,0.0
,,1976490000.0,197649.0,0.0
,,1976600000.0,197660.0,0.0
,,1976660000.0,197666.0,0.0
,,1976710000.0,197671.0,0.0
,,1976760000.0,197676.0,0.0
,,1976810000.0,197681.0,0.0
,,1976860000.0,197686.0,0.0
,,1976910000.0,197691.0,0.0
,,1976960000.0,197696.0,0.0
,,1977010000.0,197701.0,0.0
,,1977060000.0,197706.0,0.0
,,1977110000.0,197711.0,0.0
,,1977160000.0,197716.0,0.0
,,1977220000.0,197722.0,0.0
,,1977270000.0,197727.0,0.0
,,1977320000.0,197732.0,0.0
,,1977370000.0,197737.0,0.0
,,1977420000.0,197742.0,0.0
,,1977470000.0,197747.0,0.0
,,1977520000.0,197752.0,0.0
,,1977580000.0,197758.0,0.0
,,1977630000.0,197763.0,0.0
,,1977680000.0,197768.0,0.0
,,1977730000.0,197773.0,0.0
,,1977780000.0,197778.0,0.0
,,1977830000.0,197783.0,0.0
,,1977890000.0,197789.0,0.0
,,1977940000.0,197794.0,0.0
,,1977990000.0,197799.0,0.0
,,1978040000.0,197804.0,0.0
,,1978090000.0,197809.0,0.0
,,1978140000.0,197814.0,0.0
,,1978190000.0,197819.0,0.0
,,1978240000.0,197824.0,0.0
,,1978290000.0,197829.0,0.0
,,1978350000.0,197835.0,0.0
,,1978400000.0,197840.0,0.0
,,1978450000.0,197845.0,0.0
,,1978500000.0,197850.0,0.0
,,1978550000.0,197855.0,0.0
,,1978670000.0,197867.0,0.0
,,1978720000.0,197872.0,0.0
,,1978770000.0,197877.0,0.0
,,1978820000.0,197882.0,0.0
,,1978880000.0,197888.0,0.0
,,1978930000.0,197893.0,0.0
,,1978980000.0,197898.0,0.0
,,1979030000.0,197903.0,0.0
,,1979080000.0,197908.0,0.0
,,1979130000.0,197913.0,0.0
,,1979180000.0,197918.0,0.0
,,1979240000.0,197924.0,0.0
,,1979290000.0,197929.0,0.0
,,1979340000.0,197934.0,0.0
,,1979390000.0,197939.0,0.0
,,1979440000.0,197944.0,0.0
,,1979490000.0,197949.0,0.0
,,1979540000.0,197954.0,0.0
,,1979590000.0,197959.0,0.0
,,1979650000.0,197965.0,0.0
,,1979700000.0,197970.0,0.0
,,1979750000.0,197975.0,0.0
,,1979800000.0,197980.0,0.0
,,1979850000.0,197985.0,0.0
,,1979900000.0,197990.0,0.0
,,1979950000.0,197995.0,0.0
,,1980010000.0,198001.0,0.0
,,1980060000.0,198006.0,0.0
,,1980110000.0,198011.0,0.0
,,1980160000.0,198016.0,0.0
,,1980210000.0,198021.0,0.0
,,1980260000.0,198026.0,0.0
,,1980310000.0,198031.0,0.0
,,1980360000.0,198036.0,0.0
,,1980410000.0,198041.0,0.0
,,1980460000.0,198046.0,0.0
,,1980520000.0,198052.0,0.0
,,1980570000.0,198057.0,0.0
,,1980680000.0,198068.0,0.0
,,1980730000.0,198073.0,0.0
,,1980780000.0,198078.0,0.0
,,1980830000.0,198083.0,0.0
,,1980890000.0,198089.0,0.0
,,1980940000.0,198094.0,0.0
,,1980990000.0,198099.0,0.0
,,1981040000.0,198104.0,0.0
,,1981090000.0,198109.0,0.0
,,1981140000.0,198114.0,0.0
,,1981190000.0,198119.0,0.0
,,1981240000.0,198124.0,0.0
,,1981290000.0,198129.0,0.0
,,1981350000.0,198135.0,0.0
,,1981400000.0,198140.0,0.0
,,1981450000.0,198145.0,0.0
,,1981500000.0,198150.0,0.0
,,1981550000.0,198155.0,0.0
,,1981600000.0,198160.0,0.0
,,1981650000.0,198165.0,0.0
,,1981710000.0,198171.0,0.0
,,1981760000.0,198176.0,0.0
,,1981810000.0,198181.0,0.0
,,1981860000.0,198186.0,0.0
,,1981910000.0,198191.0,0.0
,,1981960000.0,198196.0,0.0
,,1982010000.0,198201.0,0.0
,,1982070000.0,198207.0,0.0
,,1982120000.0,198212.0,0.0
,,1982170000.0,198217.0,0.0
,,1982220000.0,198222.0,0.0
,,1982270000.0,198227.0,0.0
,,1982320000.0,198232.0,0.0
,,1982370000.0,198237.0,0.0
,,1982430000.0,198243.0,0.0
,,1982480000.0,198248.0,0.0
,,1982530000.0,198253.0,0.0
,,1982590000.0,198259.0,0.0
,,1982640000.0,198264.0,0.0
,,1982750000.0,198275.0,0.0
,,1982800000.0,198280.0,0.0
,,1982850000.0,198285.0,0.0
,,1982900000.0,198290.0,0.0
,,1982950000.0,198295.0,0.0
,,1983000000.0,198300.0,0.0
,,1983050000.0,198305.0,0.0
,,1983100000.0,198310.0,0.0
,,1983160000.0,198316.0,0.0
,,1983210000.0,198321.0,0.0
,,1983260000.0,198326.0,0.0
,,1983310000.0,198331.0,0.0
,,1983360000.0,198336.0,0.0
,,1983410000.0,198341.0,0.0
,,1983460000.0,198346.0,0.0
,,1983510000.0,198351.0,0.0
,,1983560000.0,198356.0,0.0
,,1983620000.0,198362.0,0.0
,,1983670000.0,198367.0,0.0
,,1983720000.0,198372.0,0.0
,,1983770000.0,198377.0,0.0
,,1983820000.0,198382.0,0.0
,,1983870000.0,198387.0,0.0
,,1983920000.0,198392.0,0.0
,,1983980000.0,198398.0,0.0
,,1984030000.0,198403.0,0.0
,,1984080000.0,198408.0,0.0
,,1984130000.0,198413.0,0.0
,,1984180000.0,198418.0,0.0
,,1984230000.0,198423.0,0.0
,,1984280000.0,198428.0,0.0
,,1984330000.0,198433.0,0.0
,,1984380000.0,198438.0,0.0
,,1984430000.0,198443.0,0.0
,,1984490000.0,198449.0,0.0
,,1984540000.0,198454.0,0.0
,,1984590000.0,198459.0,0.0
,,1984640000.0,198464.0,0.0
,,1984690000.0,198469.0,0.0
,,1984780000.0,198478.0,0.0
,,1984850000.0,198485.0,0.0
,,1984900000.0,198490.0,0.0
,,1984950000.0,198495.0,0.0
,,1985000000.0,198500.0,0.0
,,1985060000.0,198506.0,0.0
,,1985110000.0,198511.0,0.0
,,1985160000.0,198516.0,0.0
,,1985210000.0,198521.0,0.0
,,1985260000.0,198526.0,0.0
,,1985310000.0,198531.0,0.0
,,1985360000.0,198536.0,0.0
,,1985410000.0,198541.0,0.0
,,1985460000.0,198546.0,0.0
,,1985520000.0,198552.0,0.0
,,1985570000.0,198557.0,0.0
,,1985620000.0,198562.0,0.0
,,1985670000.0,198567.0,0.0
,,1985720000.0,198572.0,0.0
,,1985770000.0,198577.0,0.0
,,1985830000.0,198583.0,0.0
,,1985880000.0,198588.0,0.0
,,1985930000.0,198593.0,0.0
,,1985980000.0,198598.0,0.0
,,1986030000.0,198603.0,0.0
,,1986080000.0,198608.0,0.0
,,1986130000.0,198613.0,0.0
,,1986180000.0,198618.0,0.0
,,1986230000.0,198623.0,0.0
,,1986280000.0,198628.0,0.0
,,1986340000.0,198634.0,0.0
,,1986390000.0,198639.0,0.0
,,1986440000.0,198644.0,0.0
,,1986490000.0,198649.0,0.0
,,1986540000.0,198654.0,0.0
,,1986590000.0,198659.0,0.0
,,1986640000.0,198664.0,0.0
,,1986690000.0,198669.0,0.0
,,1986750000.0,198675.0,0.0
,,1986860000.0,198686.0,0.0
,,1986910000.0,198691.0,0.0
,,1986960000.0,198696.0,0.0
,,1987010000.0,198701.0,0.0
,,1987200000.0,198720.0,0.0
,,1987260000.0,198726.0,0.0
,,1987320000.0,198732.0,0.0
,,1987380000.0,198738.0,1.0
,,1987430000.0,198743.0,1.0
,,1987520000.0,198752.0,1.0
,,1987570000.0,198757.0,0.0
,,1987630000.0,198763.0,1.0
,,1987700000.0,198770.0,4.0
,,1987770000.0,198777.0,5.0
,,1987830000.0,198783.0,0.0
,,1987880000.0,198788.0,1.0
,,1987940000.0,198794.0,2.0
,,1988000000.0,198800.0,2.0
,,1988070000.0,198807.0,2.0
,,1988130000.0,198813.0,0.0
,,1988190000.0,198819.0,0.0
,,1988240000.0,198824.0,0.0
,,1988290000.0,198829.0,0.0
,,1988380000.0,198838.0,0.0
,,1988430000.0,198843.0,0.0
,,1988480000.0,198848.0,0.0
,,1988530000.0,198853.0,0.0
,,1988580000.0,198858.0,0.0
,,1988630000.0,198863.0,0.0
,,1988690000.0,198869.0,0.0
,,1988740000.0,198874.0,0.0
,,1988790000.0,198879.0,0.0
,,1988900000.0,198890.0,0.0
,,1988950000.0,198895.0,0.0
,,1989000000.0,198900.0,0.0
,,1989050000.0,198905.0,0.0
,,1989110000.0,198911.0,0.0
,,1989160000.0,198916.0,0.0
,,1989210000.0,198921.0,0.0
,,1989260000.0,198926.0,0.0
,,1989310000.0,198931.0,0.0
,,1989360000.0,198936.0,0.0
,,1989410000.0,198941.0,0.0
,,1989470000.0,198947.0,0.0
,,1989520000.0,198952.0,0.0
,,1989570000.0,198957.0,0.0
,,1989620000.0,198962.0,0.0
,,1989670000.0,198967.0,0.0
,,1989720000.0,198972.0,0.0
,,1989770000.0,198977.0,0.0
,,1989820000.0,198982.0,0.0
,,1989870000.0,198987.0,0.0
,,1989930000.0,198993.0,0.0
,,1989980000.0,198998.0,0.0
,,1990030000.0,199003.0,0.0
,,1990080000.0,199008.0,0.0
,,1990130000.0,199013.0,0.0
,,1990180000.0,199018.0,0.0
,,1990230000.0,199023.0,0.0
,,1990280000.0,199028.0,0.0
,,1990330000.0,199033.0,0.0
,,1990390000.0,199039.0,0.0
,,1990440000.0,199044.0,0.0
,,1990490000.0,199049.0,0.0
,,1990540000.0,199054.0,0.0
,,1990590000.0,199059.0,0.0
,,1990640000.0,199064.0,0.0
,,1990700000.0,199070.0,0.0
,,1990750000.0,199075.0,0.0
,,1990800000.0,199080.0,0.0
,,1990850000.0,199085.0,0.0
,,1990960000.0,199096.0,0.0
,,1991010000.0,199101.0,0.0
,,1991070000.0,199107.0,0.0
,,1991120000.0,199112.0,0.0
,,1991170000.0,199117.0,0.0
,,1991220000.0,199122.0,0.0
,,1991270000.0,199127.0,0.0
,,1991320000.0,199132.0,0.0
,,1991370000.0,199137.0,0.0
,,1991420000.0,199142.0,0.0
,,1991470000.0,199147.0,0.0
,,1991520000.0,199152.0,0.0
,,1991570000.0,199157.0,0.0
,,1991630000.0,199163.0,0.0
,,1991680000.0,199168.0,0.0
,,1991730000.0,199173.0,0.0
,,1991780000.0,199178.0,0.0
,,1991830000.0,199183.0,0.0
,,1991880000.0,199188.0,0.0
,,1991930000.0,199193.0,0.0
,,1991980000.0,199198.0,0.0
,,1992040000.0,199204.0,0.0
,,1992090000.0,199209.0,0.0
,,1992140000.0,199214.0,0.0
,,1992190000.0,199219.0,0.0
,,1992240000.0,199224.0,0.0
,,1992300000.0,199230.0,0.0
,,1992350000.0,199235.0,0.0
,,1992400000.0,199240.0,0.0
,,1992450000.0,199245.0,0.0
,,1992500000.0,199250.0,0.0
,,1992560000.0,199256.0,0.0
,,1992610000.0,199261.0,0.0
,,1992660000.0,199266.0,0.0
,,1992710000.0,199271.0,0.0
,,1992760000.0,199276.0,0.0
,,1992810000.0,199281.0,0.0
,,1992860000.0,199286.0,0.0
,,1992910000.0,199291.0,0.0
,,1993020000.0,199302.0,0.0
,,1993080000.0,199308.0,0.0
,,1993130000.0,199313.0,0.0
,,1993180000.0,199318.0,0.0
,,1993230000.0,199323.0,0.0
,,1993280000.0,199328.0,0.0
,,1993330000.0,199333.0,0.0
,,1993380000.0,199338.0,0.0
,,1993440000.0,199344.0,0.0
,,1993490000.0,199349.0,0.0
,,1993540000.0,199354.0,0.0
,,1993590000.0,199359.0,0.0
,,1993640000.0,199364.0,0.0
,,1993690000.0,199369.0,0.0
,,1993740000.0,199374.0,0.0
,,1993790000.0,199379.0,0.0
,,1993850000.0,199385.0,0.0
,,1993900000.0,199390.0,0.0
,,1993950000.0,199395.0,0.0
,,1994000000.0,199400.0,0.0
,,1994050000.0,199405.0,0.0
,,1994100000.0,199410.0,0.0
,,1994150000.0,199415.0,0.0
,,1994200000.0,199420.0,0.0
,,1994250000.0,199425.0,0.0
,,1994300000.0,199430.0,0.0
,,1994350000.0,199435.0,0.0
,,1994400000.0,199440.0,0.0
,,1994460000.0,199446.0,0.0
,,1994510000.0,199451.0,0.0
,,1994560000.0,199456.0,0.0
,,1994610000.0,199461.0,0.0
,,1994660000.0,199466.0,0.0
,,1994720000.0,199472.0,0.0
,,1994770000.0,199477.0,0.0
,,1994820000.0,199482.0,0.0
,,1994870000.0,199487.0,0.0
,,1994920000.0,199492.0,0.0
,,1994980000.0,199498.0,0.0
,,1995080000.0,199508.0,0.0
,,1995130000.0,199513.0,0.0
,,1995190000.0,199519.0,0.0
,,1995240000.0,199524.0,0.0
,,1995290000.0,199529.0,0.0
,,1995340000.0,199534.0,0.0
,,1995400000.0,199540.0,0.0
,,1995450000.0,199545.0,0.0
,,1995500000.0,199550.0,0.0
,,1995550000.0,199555.0,0.0
,,1995610000.0,199561.0,0.0
,,1995660000.0,199566.0,0.0
,,1995710000.0,199571.0,0.0
,,1995760000.0,199576.0,0.0
,,1995810000.0,199581.0,0.0
,,1995860000.0,199586.0,0.0
,,1995910000.0,199591.0,0.0
,,1995960000.0,199596.0,0.0
,,1996020000.0,199602.0,0.0
,,1996070000.0,199607.0,0.0
,,1996120000.0,199612.0,0.0
,,1996170000.0,199617.0,0.0
,,1996220000.0,199622.0,0.0
,,1996270000.0,199627.0,0.0
,,1996330000.0,199633.0,0.0
,,1996380000.0,199638.0,0.0
,,1996430000.0,199643.0,0.0
,,1996480000.0,199648.0,0.0
,,1996530000.0,199653.0,0.0
,,1996580000.0,199658.0,0.0
,,1996630000.0,199663.0,0.0
,,1996680000.0,199668.0,0.0
,,1996730000.0,199673.0,0.0
,,1996790000.0,199679.0,0.0
,,1996840000.0,199684.0,0.0
,,1996890000.0,199689.0,0.0
,,1996940000.0,199694.0,0.0
,,1996990000.0,199699.0,0.0
,,1997040000.0,199704.0,0.0
,,1997140000.0,199714.0,0.0
,,1997200000.0,199720.0,0.0
,,1997250000.0,199725.0,0.0
,,1997310000.0,199731.0,0.0
,,1997360000.0,199736.0,0.0
,,1997410000.0,199741.0,0.0
,,1997460000.0,199746.0,0.0
,,1997510000.0,199751.0,0.0
,,1997560000.0,199756.0,0.0
,,1997620000.0,199762.0,0.0
,,1997670000.0,199767.0,0.0
,,1997720000.0,199772.0,0.0
,,1997770000.0,199777.0,0.0
,,1997820000.0,199782.0,0.0
,,1997870000.0,199787.0,0.0
,,1997920000.0,199792.0,0.0
,,1997970000.0,199797.0,0.0
,,1998030000.0,199803.0,0.0
,,1998080000.0,199808.0,0.0
,,1998130000.0,199813.0,0.0
,,1998180000.0,199818.0,0.0
,,1998230000.0,199823.0,0.0
,,1998280000.0,199828.0,0.0
,,1998330000.0,199833.0,0.0
,,1998380000.0,199838.0,0.0
,,1998440000.0,199844.0,0.0
,,1998490000.0,199849.0,0.0
,,1998540000.0,199854.0,0.0
,,1998590000.0,199859.0,0.0
,,1998640000.0,199864.0,0.0
,,1998690000.0,199869.0,0.0
,,1998750000.0,199875.0,0.0
,,1998800000.0,199880.0,0.0
,,1998850000.0,199885.0,0.0
,,1998900000.0,199890.0,0.0
,,1998950000.0,199895.0,0.0
,,1999010000.0,199901.0,0.0
,,1999060000.0,199906.0,0.0
,,1999150000.0,199915.0,0.0
,,1999210000.0,199921.0,0.0
,,1999260000.0,199926.0,0.0
,,1999310000.0,199931.0,0.0
,,1999360000.0,199936.0,0.0
,,1999420000.0,199942.0,0.0
,,1999470000.0,199947.0,0.0
,,1999520000.0,199952.0,0.0
,,1999570000.0,199957.0,0.0
,,1999620000.0,199962.0,0.0
,,1999670000.0,199967.0,0.0
,,1999720000.0,199972.0,0.0
,,1999780000.0,199978.0,0.0
,,1999830000.0,199983.0,0.0
,,1999880000.0,199988.0,0.0
,,1999930000.0,199993.0,0.0
,,1999980000.0,199998.0,0.0
,,2000030000.0,200003.0,0.0
,,2000090000.0,200009.0,0.0
,,2000140000.0,200014.0,0.0
,,2000190000.0,200019.0,0.0
,,2000240000.0,200024.0,0.0
,,2000290000.0,200029.0,0.0
,,2000340000.0,200034.0,0.0
,,2000390000.0,200039.0,0.0
,,2000450000.0,200045.0,0.0
,,2000500000.0,200050.0,0.0
,,2000550000.0,200055.0,0.0
,,2000600000.0,200060.0,0.0
,,2000650000.0,200065.0,0.0
,,2000700000.0,200070.0,0.0
,,2000750000.0,200075.0,0.0
,,2000800000.0,200080.0,0.0
,,2000850000.0,200085.0,0.0
,,2000900000.0,200090.0,0.0
,,2000960000.0,200096.0,0.0
,,2001010000.0,200101.0,0.0
,,2001060000.0,200106.0,0.0
,,2001110000.0,200111.0,0.0
,,2001170000.0,200117.0,0.0
,,2001220000.0,200122.0,0.0
,,2001280000.0,200128.0,0.0
,,2001330000.0,200133.0,0.0
,,2001380000.0,200138.0,0.0
,,2001430000.0,200143.0,0.0
,,2001480000.0,200148.0,0.0
,,2001540000.0,200154.0,0.0
,,2001590000.0,200159.0,0.0
,,2001640000.0,200164.0,0.0
,,2001690000.0,200169.0,0.0
,,2001740000.0,200174.0,0.0
,,2001800000.0,200180.0,0.0
,,2001850000.0,200185.0,0.0
,,2001960000.0,200196.0,0.0
,,2002010000.0,200201.0,0.0
,,2002070000.0,200207.0,0.0
,,2002120000.0,200212.0,0.0
,,2002170000.0,200217.0,0.0
,,2002220000.0,200222.0,0.0
,,2002270000.0,200227.0,0.0
,,2002320000.0,200232.0,0.0
,,2002370000.0,200237.0,0.0
,,2002430000.0,200243.0,0.0
,,2002480000.0,200248.0,0.0
,,2002530000.0,200253.0,0.0
,,2002580000.0,200258.0,0.0
,,2002630000.0,200263.0,0.0
,,2002680000.0,200268.0,0.0
,,2002730000.0,200273.0,0.0
,,2002790000.0,200279.0,0.0
,,2002840000.0,200284.0,0.0
,,2002890000.0,200289.0,0.0
,,2002940000.0,200294.0,0.0
,,2002990000.0,200299.0,0.0
,,2003040000.0,200304.0,0.0
,,2003090000.0,200309.0,0.0
,,2003150000.0,200315.0,0.0
,,2003200000.0,200320.0,0.0
,,2003250000.0,200325.0,0.0
,,2003300000.0,200330.0,0.0
,,2003350000.0,200335.0,0.0
,,2003410000.0,200341.0,0.0
,,2003460000.0,200346.0,0.0
,,2003510000.0,200351.0,0.0
,,2003560000.0,200356.0,0.0
,,2003620000.0,200362.0,0.0
,,2003670000.0,200367.0,0.0
,,2003720000.0,200372.0,0.0
,,2003770000.0,200377.0,0.0
,,2003820000.0,200382.0,0.0
,,2003870000.0,200387.0,0.0
,,2003930000.0,200393.0,0.0
,,2003980000.0,200398.0,0.0
,,2004030000.0,200403.0,0.0
,,2004080000.0,200408.0,0.0
,,2004130000.0,200413.0,0.0
,,2004180000.0,200418.0,0.0
,,2004230000.0,200423.0,0.0
,,2004290000.0,200429.0,0.0
,,2004340000.0,200434.0,0.0
,,2004390000.0,200439.0,0.0
,,2004440000.0,200444.0,0.0
,,2004490000.0,200449.0,0.0
,,2004540000.0,200454.0,0.0
,,2004590000.0,200459.0,0.0
,,2004650000.0,200465.0,0.0
,,2004700000.0,200470.0,0.0
,,2004750000.0,200475.0,0.0
,,2004800000.0,200480.0,0.0
,,2004850000.0,200485.0,0.0
,,2004900000.0,200490.0,0.0
,,2004950000.0,200495.0,0.0
,,2005000000.0,200500.0,0.0
,,2005050000.0,200505.0,0.0
,,2005110000.0,200511.0,0.0
,,2005160000.0,200516.0,0.0
,,2005210000.0,200521.0,0.0
,,2005260000.0,200526.0,0.0
,,2005310000.0,200531.0,0.0
,,2005360000.0,200536.0,0.0
,,2005420000.0,200542.0,0.0
,,2005470000.0,200547.0,0.0
,,2005520000.0,200552.0,0.0
,,2005570000.0,200557.0,0.0
,,2005620000.0,200562.0,0.0
,,2005670000.0,200567.0,0.0
,,2005730000.0,200573.0,0.0
,,2005780000.0,200578.0,0.0
,,2005830000.0,200583.0,0.0
,,2005880000.0,200588.0,0.0
,,2005930000.0,200593.0,0.0
,,2005980000.0,200598.0,0.0
,,2006040000.0,200604.0,0.0
,,2006090000.0,200609.0,0.0
,,2006140000.0,200614.0,0.0
,,2006190000.0,200619.0,0.0
,,2006240000.0,200624.0,0.0
,,2006350000.0,200635.0,0.0
,,2006400000.0,200640.0,0.0
,,2006450000.0,200645.0,0.0
,,2006510000.0,200651.0,0.0
,,2006560000.0,200656.0,0.0
,,2006610000.0,200661.0,0.0
,,2006660000.0,200666.0,0.0
,,2006710000.0,200671.0,0.0
,,2006760000.0,200676.0,0.0
,,2006810000.0,200681.0,0.0
,,2006870000.0,200687.0,0.0
,,2006920000.0,200692.0,0.0
,,2006970000.0,200697.0,0.0
,,2007020000.0,200702.0,0.0
,,2007070000.0,200707.0,0.0
,,2007120000.0,200712.0,0.0
,,2007180000.0,200718.0,0.0
,,2007230000.0,200723.0,0.0
,,2007280000.0,200728.0,0.0
,,2007330000.0,200733.0,0.0
,,2007380000.0,200738.0,0.0
,,2007430000.0,200743.0,0.0
,,2007490000.0,200749.0,0.0
,,2007540000.0,200754.0,0.0
,,2007590000.0,200759.0,0.0
,,2007640000.0,200764.0,0.0
,,2007690000.0,200769.0,0.0
,,2007750000.0,200775.0,0.0
,,2007800000.0,200780.0,0.0
,,2007850000.0,200785.0,0.0
,,2007900000.0,200790.0,0.0
,,2007950000.0,200795.0,0.0
,,2008010000.0,200801.0,0.0
,,2008060000.0,200806.0,0.0
,,2008110000.0,200811.0,0.0
,,2008160000.0,200816.0,0.0
,,2008210000.0,200821.0,0.0
,,2008260000.0,200826.0,0.0
,,2008370000.0,200837.0,0.0
,,2008430000.0,200843.0,0.0
,,2008480000.0,200848.0,0.0
,,2008530000.0,200853.0,0.0
,,2008580000.0,200858.0,0.0
,,2008630000.0,200863.0,0.0
,,2008680000.0,200868.0,0.0
,,2008730000.0,200873.0,0.0
,,2008780000.0,200878.0,0.0
,,2008840000.0,200884.0,0.0
,,2008890000.0,200889.0,0.0
,,2008940000.0,200894.0,0.0
,,2008990000.0,200899.0,0.0
,,2009040000.0,200904.0,0.0
,,2009090000.0,200909.0,0.0
,,2009140000.0,200914.0,0.0
,,2009190000.0,200919.0,0.0
,,2009240000.0,200924.0,0.0
,,2009300000.0,200930.0,0.0
,,2009350000.0,200935.0,0.0
,,2009400000.0,200940.0,0.0
,,2009450000.0,200945.0,0.0
,,2009640000.0,200964.0,1.0
,,2009710000.0,200971.0,0.0
,,2009800000.0,200980.0,2.0
,,2009850000.0,200985.0,1.0
,,2009910000.0,200991.0,1.0
,,2009960000.0,200996.0,1.0
,,2010020000.0,201002.0,1.0
,,2010080000.0,201008.0,4.0
,,2010150000.0,201015.0,3.0
,,2010210000.0,201021.0,0.0
,,2010260000.0,201026.0,0.0
,,2010310000.0,201031.0,3.0
,,2010450000.0,201045.0,4.0
,,2010520000.0,201052.0,3.0
,,2010570000.0,201057.0,5.0
,,2010630000.0,201063.0,1.0
,,2010710000.0,201071.0,0.0
,,2010810000.0,201081.0,0.0
,,2010860000.0,201086.0,0.0
,,2010910000.0,201091.0,0.0
,,2010960000.0,201096.0,0.0
,,2011010000.0,201101.0,0.0
,,2011060000.0,201106.0,0.0
,,2011110000.0,201111.0,0.0
,,2011170000.0,201117.0,0.0
,,2011220000.0,201122.0,0.0
,,2011280000.0,201128.0,0.0
,,2011340000.0,201134.0,0.0
,,2011390000.0,201139.0,0.0
,,2011440000.0,201144.0,0.0
,,2011490000.0,201149.0,0.0
,,2011540000.0,201154.0,0.0
,,2011590000.0,201159.0,0.0
,,2011650000.0,201165.0,0.0
,,2011690000.0,201169.0,0.0
,,2011750000.0,201175.0,0.0
,,2011800000.0,201180.0,0.0
,,2011850000.0,201185.0,0.0
,,2011900000.0,201190.0,0.0
,,2011950000.0,201195.0,0.0
,,2012000000.0,201200.0,0.0
,,2012050000.0,201205.0,0.0
,,2012100000.0,201210.0,0.0
,,2012160000.0,201216.0,0.0
,,2012210000.0,201221.0,0.0
,,2012260000.0,201226.0,0.0
,,2012310000.0,201231.0,0.0
,,2012360000.0,201236.0,0.0
,,2012410000.0,201241.0,0.0
,,2012510000.0,201251.0,0.0
,,2012570000.0,201257.0,0.0
,,2012620000.0,201262.0,0.0
,,2012670000.0,201267.0,0.0
,,2012720000.0,201272.0,0.0
,,2012770000.0,201277.0,0.0
,,2012820000.0,201282.0,0.0
,,2012870000.0,201287.0,0.0
,,2012920000.0,201292.0,0.0
,,2012980000.0,201298.0,0.0
,,2013030000.0,201303.0,0.0
,,2013080000.0,201308.0,0.0
,,2013130000.0,201313.0,0.0
,,2013180000.0,201318.0,0.0
,,2013230000.0,201323.0,0.0
,,2013280000.0,201328.0,0.0
,,2013340000.0,201334.0,0.0
,,2013390000.0,201339.0,0.0
,,2013440000.0,201344.0,0.0
,,2013490000.0,201349.0,0.0
,,2013540000.0,201354.0,0.0
,,2013590000.0,201359.0,0.0
,,2013640000.0,201364.0,0.0
,,2013690000.0,201369.0,0.0
,,2013750000.0,201375.0,0.0
,,2013800000.0,201380.0,0.0
,,2013850000.0,201385.0,0.0
,,2013900000.0,201390.0,0.0
,,2013950000.0,201395.0,0.0
,,2014000000.0,201400.0,0.0
,,2014050000.0,201405.0,0.0
,,2014110000.0,201411.0,0.0
,,2014160000.0,201416.0,0.0
,,2014210000.0,201421.0,0.0
,,2014260000.0,201426.0,0.0
,,2014310000.0,201431.0,0.0
,,2014360000.0,201436.0,0.0
,,2014410000.0,201441.0,0.0
,,2014530000.0,201453.0,0.0
,,2014580000.0,201458.0,0.0
,,2014630000.0,201463.0,0.0
,,2014680000.0,201468.0,0.0
,,2014730000.0,201473.0,0.0
,,2014780000.0,201478.0,0.0
,,2014830000.0,201483.0,0.0
,,2014880000.0,201488.0,0.0
,,2014940000.0,201494.0,0.0
,,2014990000.0,201499.0,0.0
,,2015040000.0,201504.0,0.0
,,2015090000.0,201509.0,0.0
,,2015140000.0,201514.0,0.0
,,2015190000.0,201519.0,0.0
,,2015240000.0,201524.0,0.0
,,2015290000.0,201529.0,0.0
,,2015350000.0,201535.0,0.0
,,2015400000.0,201540.0,0.0
,,2015450000.0,201545.0,0.0
,,2015500000.0,201550.0,0.0
,,2015550000.0,201555.0,0.0
,,2015600000.0,201560.0,0.0
,,2015650000.0,201565.0,0.0
,,2015710000.0,201571.0,0.0
,,2015760000.0,201576.0,0.0
,,2015810000.0,201581.0,0.0
,,2015860000.0,201586.0,0.0
,,2015910000.0,201591.0,0.0
,,2015970000.0,201597.0,0.0
,,2016020000.0,201602.0,0.0
,,2016070000.0,201607.0,0.0
,,2016120000.0,201612.0,0.0
,,2016170000.0,201617.0,0.0
,,2016230000.0,201623.0,0.0
,,2016280000.0,201628.0,0.0
,,2016330000.0,201633.0,0.0
,,2016380000.0,201638.0,0.0
,,2016430000.0,201643.0,0.0
,,2016480000.0,201648.0,0.0
,,2016570000.0,201657.0,0.0
,,2016630000.0,201663.0,0.0
,,2016680000.0,201668.0,0.0
,,2016730000.0,201673.0,0.0
,,2016790000.0,201679.0,0.0
,,2016840000.0,201684.0,0.0
,,2016890000.0,201689.0,0.0
,,2016940000.0,201694.0,0.0
,,2016990000.0,201699.0,0.0
,,2017050000.0,201705.0,0.0
,,2017100000.0,201710.0,0.0
,,2017150000.0,201715.0,0.0
,,2017200000.0,201720.0,0.0
,,2017250000.0,201725.0,0.0
,,2017300000.0,201730.0,0.0
,,2017350000.0,201735.0,1.0
,,2017400000.0,201740.0,0.0
,,2017460000.0,201746.0,0.0
,,2017510000.0,201751.0,0.0
,,2017560000.0,201756.0,0.0
,,2017610000.0,201761.0,0.0
,,2017660000.0,201766.0,0.0
,,2017710000.0,201771.0,0.0
,,2017760000.0,201776.0,0.0
,,2017810000.0,201781.0,0.0
,,2017860000.0,201786.0,0.0
,,2017920000.0,201792.0,0.0
,,2017970000.0,201797.0,0.0
,,2018020000.0,201802.0,0.0
,,2018070000.0,201807.0,0.0
,,2018120000.0,201812.0,0.0
,,2018170000.0,201817.0,0.0
,,2018220000.0,201822.0,0.0
,,2018270000.0,201827.0,0.0
,,2018320000.0,201832.0,0.0
,,2018370000.0,201837.0,0.0
,,2018430000.0,201843.0,0.0
,,2018480000.0,201848.0,0.0
,,2018530000.0,201853.0,0.0
,,2018640000.0,201864.0,0.0
,,2018700000.0,201870.0,0.0
,,2018750000.0,201875.0,0.0
,,2018800000.0,201880.0,0.0
,,2018850000.0,201885.0,0.0
,,2018900000.0,201890.0,0.0
,,2018950000.0,201895.0,0.0
,,2019000000.0,201900.0,0.0
,,2019050000.0,201905.0,0.0
,,2019100000.0,201910.0,0.0
,,2019150000.0,201915.0,0.0
,,2019210000.0,201921.0,0.0
,,2019260000.0,201926.0,0.0
,,2019310000.0,201931.0,0.0
,,2019360000.0,201936.0,0.0
,,2019410000.0,201941.0,0.0
,,2019460000.0,201946.0,0.0
,,2019510000.0,201951.0,0.0
,,2019560000.0,201956.0,0.0
,,2019610000.0,201961.0,0.0
,,2019670000.0,201967.0,0.0
,,2019720000.0,201972.0,0.0
,,2019770000.0,201977.0,0.0
,,2019820000.0,201982.0,0.0
,,2019870000.0,201987.0,0.0
,,2019920000.0,201992.0,0.0
,,2019970000.0,201997.0,0.0
,,2020020000.0,202002.0,0.0
,,2020070000.0,202007.0,0.0
,,2020130000.0,202013.0,0.0
,,2020180000.0,202018.0,0.0
,,2020230000.0,202023.0,0.0
,,2020280000.0,202028.0,0.0
,,2020330000.0,202033.0,0.0
,,2020380000.0,202038.0,0.0
,,2020430000.0,202043.0,0.0
,,2020480000.0,202048.0,0.0
,,2020540000.0,202054.0,0.0
,,2020590000.0,202059.0,0.0
,,2020700000.0,202070.0,0.0
,,2020750000.0,202075.0,0.0
,,2020810000.0,202081.0,0.0
,,2020860000.0,202086.0,0.0
,,2020910000.0,202091.0,0.0
,,2020960000.0,202096.0,0.0
,,2021010000.0,202101.0,0.0
,,2021070000.0,202107.0,0.0
,,2021120000.0,202112.0,0.0
,,2021170000.0,202117.0,0.0
,,2021220000.0,202122.0,0.0
,,2021270000.0,202127.0,0.0
,,2021320000.0,202132.0,0.0
,,2021370000.0,202137.0,0.0
,,2021430000.0,202143.0,0.0
,,2021480000.0,202148.0,0.0
,,2021530000.0,202153.0,0.0
,,2021580000.0,202158.0,0.0
,,2021630000.0,202163.0,0.0
,,2021680000.0,202168.0,0.0
,,2021730000.0,202173.0,0.0
,,2021780000.0,202178.0,0.0
,,2021830000.0,202183.0,0.0
,,2021880000.0,202188.0,0.0
,,2021940000.0,202194.0,0.0
,,2021990000.0,202199.0,0.0
,,2022040000.0,202204.0,0.0
,,2022090000.0,202209.0,0.0
,,2022140000.0,202214.0,0.0
,,2022190000.0,202219.0,0.0
,,2022250000.0,202225.0,0.0
,,2022300000.0,202230.0,0.0
,,2022350000.0,202235.0,0.0
,,2022400000.0,202240.0,0.0
,,2022450000.0,202245.0,0.0
,,2022500000.0,202250.0,0.0
,,2022600000.0,202260.0,0.0
,,2022650000.0,202265.0,0.0
,,2022780000.0,202278.0,1.0
,,2022840000.0,202284.0,0.0
,,2022890000.0,202289.0,0.0
,,2022940000.0,202294.0,0.0
,,2023000000.0,202300.0,0.0
,,2023050000.0,202305.0,1.0
,,2023100000.0,202310.0,0.0
,,2023160000.0,202316.0,1.0
,,2023210000.0,202321.0,1.0
,,2023260000.0,202326.0,0.0
,,2023320000.0,202332.0,0.0
,,2023370000.0,202337.0,0.0
,,2023420000.0,202342.0,1.0
,,2023480000.0,202348.0,0.0
,,2023530000.0,202353.0,0.0
,,2023590000.0,202359.0,1.0
,,2023650000.0,202365.0,1.0
,,2023700000.0,202370.0,2.0
,,2023760000.0,202376.0,1.0
,,2023810000.0,202381.0,1.0
,,2023870000.0,202387.0,1.0
,,2023920000.0,202392.0,1.0
,,2023970000.0,202397.0,1.0
,,2024020000.0,202402.0,1.0
,,2024080000.0,202408.0,1.0
,,2024130000.0,202413.0,1.0
,,2024190000.0,202419.0,1.0
,,2024240000.0,202424.0,0.0
,,2024300000.0,202430.0,0.0
,,2024490000.0,202449.0,0.0
,,2024540000.0,202454.0,2.0
,,2024600000.0,202460.0,1.0
,,2024650000.0,202465.0,0.0
,,2024700000.0,202470.0,2.0
,,2024760000.0,202476.0,0.0
,,2024810000.0,202481.0,1.0
,,2024860000.0,202486.0,0.0
,,2024910000.0,202491.0,2.0
,,2024970000.0,202497.0,0.0
,,2025030000.0,202503.0,1.0
,,2025080000.0,202508.0,2.0
,,2025140000.0,202514.0,1.0
,,2025190000.0,202519.0,1.0
,,2025240000.0,202524.0,2.0
,,2025300000.0,202530.0,1.0
,,2025350000.0,202535.0,1.0
,,2025400000.0,202540.0,0.0
,,2025450000.0,202545.0,0.0
,,2025510000.0,202551.0,0.0
,,2025560000.0,202556.0,0.0
,,2025610000.0,202561.0,0.0
,,2025670000.0,202567.0,2.0
,,2025720000.0,202572.0,0.0
,,2025780000.0,202578.0,1.0
,,2025840000.0,202584.0,1.0
,,2025900000.0,202590.0,0.0
,,2025980000.0,202598.0,0.0
,,2026030000.0,202603.0,0.0
,,2026080000.0,202608.0,0.0
,,2026130000.0,202613.0,0.0
,,2026190000.0,202619.0,0.0
,,2026240000.0,202624.0,0.0
,,2026290000.0,202629.0,0.0
,,2026340000.0,202634.0,0.0
,,2026390000.0,202639.0,0.0
,,2026470000.0,202647.0,0.0
,,2026520000.0,202652.0,0.0
,,2026570000.0,202657.0,0.0
,,2026620000.0,202662.0,0.0
,,2026670000.0,202667.0,0.0
,,2026720000.0,202672.0,0.0
,,2026770000.0,202677.0,0.0
,,2026830000.0,202683.0,0.0
,,2026880000.0,202688.0,0.0
,,2026930000.0,202693.0,0.0
,,2026980000.0,202698.0,0.0
,,2027030000.0,202703.0,0.0
,,2027090000.0,202709.0,0.0
,,2027140000.0,202714.0,0.0
,,2027190000.0,202719.0,0.0
,,2027240000.0,202724.0,0.0
,,2027290000.0,202729.0,0.0
,,2027340000.0,202734.0,0.0
,,2027400000.0,202740.0,0.0
,,2027450000.0,202745.0,0.0
,,2027500000.0,202750.0,0.0
,,2027550000.0,202755.0,0.0
,,2027600000.0,202760.0,0.0
,,2027650000.0,202765.0,0.0
,,2027700000.0,202770.0,0.0
,,2027760000.0,202776.0,0.0
,,2027810000.0,202781.0,0.0
,,2027860000.0,202786.0,0.0
,,2027910000.0,202791.0,0.0
,,2027960000.0,202796.0,0.0
,,2028010000.0,202801.0,0.0
,,2028070000.0,202807.0,0.0
,,2028120000.0,202812.0,0.0
,,2028170000.0,202817.0,0.0
,,2028220000.0,202822.0,0.0
,,2028270000.0,202827.0,0.0
,,2028320000.0,202832.0,0.0
,,2028380000.0,202838.0,0.0
,,2028430000.0,202843.0,0.0
,,2028510000.0,202851.0,0.0
,,2028560000.0,202856.0,0.0
,,2028610000.0,202861.0,0.0
,,2028660000.0,202866.0,0.0
,,2028720000.0,202872.0,0.0
,,2028770000.0,202877.0,0.0
,,2028820000.0,202882.0,0.0
,,2028870000.0,202887.0,0.0
,,2028920000.0,202892.0,0.0
,,2028970000.0,202897.0,0.0
,,2029030000.0,202903.0,0.0
,,2029080000.0,202908.0,0.0
,,2029130000.0,202913.0,0.0
,,2029180000.0,202918.0,0.0
,,2029230000.0,202923.0,0.0
,,2029280000.0,202928.0,0.0
,,2029340000.0,202934.0,0.0
,,2029390000.0,202939.0,0.0
,,2029440000.0,202944.0,0.0
,,2029490000.0,202949.0,0.0
,,2029540000.0,202954.0,0.0
,,2029590000.0,202959.0,0.0
,,2029650000.0,202965.0,0.0
,,2029700000.0,202970.0,0.0
,,2029750000.0,202975.0,0.0
,,2029800000.0,202980.0,0.0
,,2029850000.0,202985.0,0.0
,,2029900000.0,202990.0,0.0
,,2029950000.0,202995.0,0.0
,,2030010000.0,203001.0,0.0
,,2030060000.0,203006.0,0.0
,,2030110000.0,203011.0,0.0
,,2030160000.0,203016.0,0.0
,,2030210000.0,203021.0,0.0
,,2030260000.0,203026.0,0.0
,,2030310000.0,203031.0,0.0
,,2030360000.0,203036.0,0.0
,,2030420000.0,203042.0,0.0
,,2030520000.0,203052.0,0.0
,,2030610000.0,203061.0,0.0
,,2030660000.0,203066.0,0.0
,,2030710000.0,203071.0,0.0
,,2030760000.0,203076.0,0.0
,,2030810000.0,203081.0,0.0
,,2030860000.0,203086.0,0.0
,,2030910000.0,203091.0,0.0
,,2030960000.0,203096.0,0.0
,,2031010000.0,203101.0,0.0
,,2031060000.0,203106.0,0.0
,,2031110000.0,203111.0,0.0
,,2031160000.0,203116.0,0.0
,,2031210000.0,203121.0,0.0
,,2031260000.0,203126.0,0.0
,,2031310000.0,203131.0,0.0
,,2031360000.0,203136.0,0.0
,,2031410000.0,203141.0,0.0
,,2031460000.0,203146.0,0.0
,,2031510000.0,203151.0,0.0
,,2031560000.0,203156.0,0.0
,,2031610000.0,203161.0,0.0
,,2031660000.0,203166.0,0.0
,,2031710000.0,203171.0,0.0
,,2031760000.0,203176.0,0.0
,,2031810000.0,203181.0,0.0
,,2031870000.0,203187.0,0.0
,,2031920000.0,203192.0,0.0
,,2031970000.0,203197.0,0.0
,,2032020000.0,203202.0,0.0
,,2032070000.0,203207.0,0.0
,,2032120000.0,203212.0,0.0
,,2032170000.0,203217.0,0.0
,,2032220000.0,203222.0,0.0
,,2032270000.0,203227.0,0.0
,,2032320000.0,203232.0,0.0
,,2032370000.0,203237.0,0.0
,,2032420000.0,203242.0,0.0
,,2032470000.0,203247.0,0.0
,,2032550000.0,203255.0,0.0
,,2032600000.0,203260.0,0.0
,,2032650000.0,203265.0,0.0
,,2032700000.0,203270.0,0.0
,,2032750000.0,203275.0,0.0
,,2032800000.0,203280.0,0.0
,,2032850000.0,203285.0,0.0
,,2032900000.0,203290.0,0.0
,,2032950000.0,203295.0,0.0
,,2033000000.0,203300.0,0.0
,,2033050000.0,203305.0,0.0
,,2033100000.0,203310.0,0.0
,,2033150000.0,203315.0,0.0
,,2033200000.0,203320.0,0.0
,,2033250000.0,203325.0,0.0
,,2033300000.0,203330.0,0.0
,,2033350000.0,203335.0,0.0
,,2033400000.0,203340.0,0.0
,,2033450000.0,203345.0,0.0
,,2033500000.0,203350.0,0.0
,,2033550000.0,203355.0,0.0
,,2033600000.0,203360.0,0.0
,,2033650000.0,203365.0,0.0
,,2033700000.0,203370.0,0.0
,,2033750000.0,203375.0,0.0
,,2033800000.0,203380.0,0.0
,,2033850000.0,203385.0,0.0
,,2033900000.0,203390.0,0.0
,,2033950000.0,203395.0,0.0
,,2034000000.0,203400.0,0.0
,,2034050000.0,203405.0,0.0
,,2034100000.0,203410.0,0.0
,,2034150000.0,203415.0,0.0
,,2034200000.0,203420.0,0.0
,,2034250000.0,203425.0,0.0
,,2034300000.0,203430.0,0.0
,,2034350000.0,203435.0,0.0
,,2034400000.0,203440.0,0.0
,,2034450000.0,203445.0,0.0
,,2034500000.0,203450.0,0.0
,,2034590000.0,203459.0,0.0
,,2034640000.0,203464.0,0.0
,,2034690000.0,203469.0,0.0
,,2034740000.0,203474.0,0.0
,,2034790000.0,203479.0,0.0
,,2034840000.0,203484.0,0.0
,,2034890000.0,203489.0,0.0
,,2034940000.0,203494.0,0.0
,,2034990000.0,203499.0,0.0
,,2035040000.0,203504.0,0.0
,,2035090000.0,203509.0,0.0
,,2035140000.0,203514.0,0.0
,,2035190000.0,203519.0,0.0
,,2035240000.0,203524.0,0.0
,,2035290000.0,203529.0,0.0
,,2035340000.0,203534.0,0.0
,,2035390000.0,203539.0,0.0
,,2035440000.0,203544.0,0.0
,,2035490000.0,203549.0,0.0
,,2035540000.0,203554.0,0.0
,,2035590000.0,203559.0,0.0
,,2035640000.0,203564.0,0.0
,,2035690000.0,203569.0,0.0
,,2035740000.0,203574.0,0.0
,,2035790000.0,203579.0,0.0
,,2035840000.0,203584.0,0.0
,,2035890000.0,203589.0,0.0
,,2035940000.0,203594.0,0.0
,,2035990000.0,203599.0,0.0
,,2036040000.0,203604.0,0.0
,,2036090000.0,203609.0,0.0
,,2036140000.0,203614.0,0.0
,,2036190000.0,203619.0,0.0
,,2036240000.0,203624.0,0.0
,,2036290000.0,203629.0,0.0
,,2036340000.0,203634.0,0.0
,,2036390000.0,203639.0,0.0
,,2036440000.0,203644.0,0.0
,,2036490000.0,203649.0,0.0
,,2036540000.0,203654.0,0.0
,,2036610000.0,203661.0,0.0
,,2036660000.0,203666.0,0.0
,,2036710000.0,203671.0,0.0
,,2036760000.0,203676.0,0.0
,,2036810000.0,203681.0,0.0
,,2036860000.0,203686.0,0.0
,,2036910000.0,203691.0,0.0
,,2036960000.0,203696.0,0.0
,,2037010000.0,203701.0,0.0
,,2037060000.0,203706.0,0.0
,,2037240000.0,203724.0,1.0
,,2037310000.0,203731.0,4.0
,,2037400000.0,203740.0,0.0
,,2037450000.0,203745.0,0.0
,,2037500000.0,203750.0,1.0
,,2037560000.0,203756.0,1.0
,,2037610000.0,203761.0,1.0
,,2037660000.0,203766.0,1.0
,,2037720000.0,203772.0,1.0
,,2037770000.0,203777.0,1.0
,,2037830000.0,203783.0,1.0
,,2037890000.0,203789.0,4.0
,,2037950000.0,203795.0,1.0
,,2038010000.0,203801.0,0.0
,,2038070000.0,203807.0,1.0
,,2038130000.0,203813.0,1.0
,,2038190000.0,203819.0,1.0
,,2038240000.0,203824.0,3.0
,,2038300000.0,203830.0,1.0
,,2038360000.0,203836.0,1.0
,,2038420000.0,203842.0,0.0
,,2038470000.0,203847.0,0.0
,,2038550000.0,203855.0,0.0
,,2038660000.0,203866.0,0.0
,,2038710000.0,203871.0,0.0
,,2038760000.0,203876.0,0.0
,,2038810000.0,203881.0,0.0
,,2038850000.0,203885.0,0.0
,,2038910000.0,203891.0,0.0
,,2038960000.0,203896.0,0.0
,,2039010000.0,203901.0,0.0
,,2039060000.0,203906.0,0.0
,,2039110000.0,203911.0,0.0
,,2039160000.0,203916.0,0.0
,,2039210000.0,203921.0,0.0
,,2039260000.0,203926.0,0.0
,,2039310000.0,203931.0,0.0
,,2039360000.0,203936.0,0.0
,,2039410000.0,203941.0,0.0
,,2039460000.0,203946.0,0.0
,,2039510000.0,203951.0,0.0
,,2039560000.0,203956.0,0.0
,,2039610000.0,203961.0,0.0
,,2039660000.0,203966.0,0.0
,,2039710000.0,203971.0,0.0
,,2039760000.0,203976.0,0.0
,,2039810000.0,203981.0,0.0
,,2039860000.0,203986.0,0.0
,,2039910000.0,203991.0,0.0
,,2039960000.0,203996.0,0.0
,,2040010000.0,204001.0,0.0
,,2040060000.0,204006.0,0.0
,,2040170000.0,204017.0,0.0
,,2040250000.0,204025.0,0.0
,,2040300000.0,204030.0,0.0
,,2040350000.0,204035.0,0.0
,,2040430000.0,204043.0,0.0
,,2040480000.0,204048.0,0.0
,,2040530000.0,204053.0,0.0
,,2040580000.0,204058.0,0.0
,,2040650000.0,204065.0,0.0
,,2040700000.0,204070.0,0.0
,,2040750000.0,204075.0,0.0
,,2040800000.0,204080.0,0.0
,,2040850000.0,204085.0,0.0
,,2040900000.0,204090.0,0.0
,,2040950000.0,204095.0,0.0
,,2041050000.0,204105.0,0.0
,,2041100000.0,204110.0,0.0
,,2041190000.0,204119.0,1.0
,,2041250000.0,204125.0,1.0
,,2041310000.0,204131.0,4.0
,,2041400000.0,204140.0,5.0
,,2041460000.0,204146.0,2.0
,,2041520000.0,204152.0,0.0
,,2041570000.0,204157.0,1.0
,,2041630000.0,204163.0,0.0
,,2041700000.0,204170.0,2.0
,,2041760000.0,204176.0,1.0
,,2041830000.0,204183.0,4.0
,,2041920000.0,204192.0,1.0
,,2041990000.0,204199.0,0.0
,,2042040000.0,204204.0,1.0
,,2042100000.0,204210.0,0.0
,,2042150000.0,204215.0,0.0
,,2042200000.0,204220.0,0.0
,,2042280000.0,204228.0,0.0
,,2042390000.0,204239.0,0.0
,,2042470000.0,204247.0,1.0
,,2042530000.0,204253.0,0.0
,,2042680000.0,204268.0,0.0
,,2042730000.0,204273.0,0.0
,,2042780000.0,204278.0,0.0
,,2042880000.0,204288.0,0.0
,,2042940000.0,204294.0,3.0
,,2043000000.0,204300.0,3.0
,,2043050000.0,204305.0,1.0
,,2043100000.0,204310.0,0.0
,,2043160000.0,204316.0,0.0
,,2043300000.0,204330.0,0.0
,,2043400000.0,204340.0,0.0
,,2043450000.0,204345.0,0.0
,,2043600000.0,204360.0,0.0
,,2043650000.0,204365.0,0.0
,,2043700000.0,204370.0,0.0
,,2043750000.0,204375.0,0.0
,,2043800000.0,204380.0,0.0
,,2043850000.0,204385.0,0.0
,,2043900000.0,204390.0,0.0
,,2043950000.0,204395.0,0.0
,,2044000000.0,204400.0,0.0
,,2044050000.0,204405.0,0.0
,,2044100000.0,204410.0,0.0
,,2044150000.0,204415.0,0.0
,,2044200000.0,204420.0,0.0
,,2044250000.0,204425.0,0.0
,,2044300000.0,204430.0,0.0
,,2044350000.0,204435.0,0.0
,,2044400000.0,204440.0,0.0
,,2044450000.0,204445.0,0.0
,,2044500000.0,204450.0,0.0
,,2044550000.0,204455.0,0.0
,,2044600000.0,204460.0,0.0
,,2044650000.0,204465.0,0.0
,,2044700000.0,204470.0,0.0
,,2044750000.0,204475.0,0.0
,,2044800000.0,204480.0,0.0
,,2044850000.0,204485.0,0.0
,,2044900000.0,204490.0,0.0
,,2044950000.0,204495.0,0.0
,,2045000000.0,204500.0,0.0
,,2045050000.0,204505.0,0.0
,,2045100000.0,204510.0,0.0
,,2045150000.0,204515.0,0.0
,,2045200000.0,204520.0,0.0
,,2045250000.0,204525.0,0.0
,,2045300000.0,204530.0,0.0
,,2045350000.0,204535.0,0.0
,,2045400000.0,204540.0,0.0
,,2045450000.0,204545.0,0.0
,,2045500000.0,204550.0,0.0
,,2045550000.0,204555.0,0.0
,,2045600000.0,204560.0,0.0
,,2045650000.0,204565.0,0.0
,,2045700000.0,204570.0,0.0
,,2045750000.0,204575.0,0.0
,,2045800000.0,204580.0,0.0
,,2045850000.0,204585.0,0.0
,,2045900000.0,204590.0,0.0
,,2045950000.0,204595.0,0.0
,,2046000000.0,204600.0,0.0
,,2046050000.0,204605.0,0.0
,,2046100000.0,204610.0,0.0
,,2046150000.0,204615.0,0.0
,,2046220000.0,204622.0,0.0
,,2046270000.0,204627.0,0.0
,,2046320000.0,204632.0,0.0
,,2046370000.0,204637.0,0.0
,,2046420000.0,204642.0,0.0
,,2046470000.0,204647.0,0.0
,,2046520000.0,204652.0,0.0
,,2046570000.0,204657.0,0.0
,,2046620000.0,204662.0,0.0
,,2046670000.0,204667.0,0.0
,,2046720000.0,204672.0,0.0
,,2046770000.0,204677.0,0.0
,,2046820000.0,204682.0,0.0
,,2046870000.0,204687.0,0.0
,,2046920000.0,204692.0,0.0
,,2046970000.0,204697.0,0.0
,,2047020000.0,204702.0,0.0
,,2047070000.0,204707.0,0.0
,,2047120000.0,204712.0,0.0
,,2047170000.0,204717.0,0.0
,,2047220000.0,204722.0,0.0
,,2047270000.0,204727.0,0.0
,,2047320000.0,204732.0,0.0
,,2047370000.0,204737.0,0.0
,,2047420000.0,204742.0,0.0
,,2047470000.0,204747.0,0.0
,,2047520000.0,204752.0,1.0
,,2047570000.0,204757.0,0.0
,,2047620000.0,204762.0,0.0
,,2047670000.0,204767.0,0.0
,,2047720000.0,204772.0,0.0
,,2047770000.0,204777.0,0.0
,,2047830000.0,204783.0,0.0
,,2047880000.0,204788.0,0.0
,,2047930000.0,204793.0,0.0
,,2047980000.0,204798.0,0.0
,,2048030000.0,204803.0,0.0
,,2048080000.0,204808.0,0.0
,,2048130000.0,204813.0,0.0
,,2048180000.0,204818.0,0.0
,,2048260000.0,204826.0,0.0
,,2048310000.0,204831.0,0.0
,,2048360000.0,204836.0,0.0
,,2048410000.0,204841.0,0.0
,,2048460000.0,204846.0,0.0
,,2048510000.0,204851.0,0.0
,,2048560000.0,204856.0,0.0
,,2048610000.0,204861.0,0.0
,,2048660000.0,204866.0,0.0
,,2048710000.0,204871.0,0.0
,,2048760000.0,204876.0,0.0
,,2048810000.0,204881.0,0.0
,,2048860000.0,204886.0,0.0
,,2048910000.0,204891.0,0.0
,,2048960000.0,204896.0,0.0
,,2049010000.0,204901.0,0.0
,,2049060000.0,204906.0,0.0
,,2049110000.0,204911.0,0.0
,,2049160000.0,204916.0,0.0
,,2049210000.0,204921.0,0.0
,,2049260000.0,204926.0,0.0
,,2049310000.0,204931.0,0.0
,,2049360000.0,204936.0,0.0
,,2049410000.0,204941.0,0.0
,,2049460000.0,204946.0,0.0
,,2049510000.0,204951.0,0.0
,,2049560000.0,204956.0,0.0
,,2049610000.0,204961.0,0.0
,,2049660000.0,204966.0,0.0
,,2049830000.0,204983.0,0.0
,,2049880000.0,204988.0,0.0
,,2049930000.0,204993.0,0.0
,,2049990000.0,204999.0,0.0
,,2050080000.0,205008.0,0.0
,,2050120000.0,205012.0,0.0
,,2050180000.0,205018.0,0.0
,,2050230000.0,205023.0,0.0
,,2050310000.0,205031.0,0.0
,,2050360000.0,205036.0,0.0
,,2050410000.0,205041.0,0.0
,,2050460000.0,205046.0,0.0
,,2050510000.0,205051.0,0.0
,,2050560000.0,205056.0,0.0
,,2050610000.0,205061.0,0.0
,,2050660000.0,205066.0,0.0
,,2050710000.0,205071.0,0.0
,,2050760000.0,205076.0,0.0
,,2050810000.0,205081.0,0.0
,,2050860000.0,205086.0,0.0
,,2050910000.0,205091.0,0.0
,,2050960000.0,205096.0,0.0
,,2051010000.0,205101.0,0.0
,,2051060000.0,205106.0,0.0
,,2051110000.0,205111.0,0.0
,,2051160000.0,205116.0,0.0
,,2051210000.0,205121.0,0.0
,,2051260000.0,205126.0,0.0
,,2051310000.0,205131.0,0.0
,,2051520000.0,205152.0,0.0
,,2051610000.0,205161.0,0.0
,,2051660000.0,205166.0,0.0
,,2051710000.0,205171.0,0.0
,,2051760000.0,205176.0,0.0
,,2051820000.0,205182.0,0.0
,,2051870000.0,205187.0,0.0
,,2051920000.0,205192.0,1.0
,,2051980000.0,205198.0,2.0
,,2052050000.0,205205.0,2.0
,,2052110000.0,205211.0,2.0
,,2052160000.0,205216.0,0.0
,,2052220000.0,205222.0,0.0
,,2052300000.0,205230.0,0.0
,,2052350000.0,205235.0,0.0
,,2052410000.0,205241.0,1.0
,,2052470000.0,205247.0,1.0
,,2052530000.0,205253.0,0.0
,,2052590000.0,205259.0,0.0
,,2052640000.0,205264.0,0.0
,,2052690000.0,205269.0,1.0
,,2052750000.0,205275.0,1.0
,,2052810000.0,205281.0,0.0
,,2052890000.0,205289.0,0.0
,,2052940000.0,205294.0,0.0
,,2052990000.0,205299.0,0.0
,,2053040000.0,205304.0,0.0
,,2053100000.0,205310.0,0.0
,,2053160000.0,205316.0,0.0
,,2053210000.0,205321.0,0.0
,,2053260000.0,205326.0,0.0
,,2053310000.0,205331.0,0.0
,,2053360000.0,205336.0,0.0
,,2053410000.0,205341.0,0.0
,,2053470000.0,205347.0,0.0
,,2053520000.0,205352.0,0.0
,,2053570000.0,205357.0,0.0
,,2053620000.0,205362.0,0.0
,,2053670000.0,205367.0,0.0
,,2053720000.0,205372.0,0.0
,,2053770000.0,205377.0,0.0
,,2053830000.0,205383.0,0.0
,,2053880000.0,205388.0,0.0
,,2053930000.0,205393.0,0.0
,,2053980000.0,205398.0,0.0
,,2054030000.0,205403.0,0.0
,,2054080000.0,205408.0,0.0
,,2054130000.0,205413.0,0.0
,,2054180000.0,205418.0,0.0
,,2054230000.0,205423.0,0.0
,,2054290000.0,205429.0,0.0
,,2054360000.0,205436.0,0.0
,,2054410000.0,205441.0,0.0
,,2054470000.0,205447.0,0.0
,,2054520000.0,205452.0,0.0
,,2054570000.0,205457.0,0.0
,,2054620000.0,205462.0,0.0
,,2054670000.0,205467.0,0.0
,,2054720000.0,205472.0,0.0
,,2054770000.0,205477.0,0.0
,,2054830000.0,205483.0,0.0
,,2054880000.0,205488.0,0.0
,,2054930000.0,205493.0,0.0
,,2054980000.0,205498.0,0.0
,,2055030000.0,205503.0,0.0
,,2055080000.0,205508.0,0.0
,,2055140000.0,205514.0,0.0
,,2055190000.0,205519.0,0.0
,,2055240000.0,205524.0,0.0
,,2055290000.0,205529.0,0.0
,,2055340000.0,205534.0,0.0
,,2055390000.0,205539.0,0.0
,,2055450000.0,205545.0,0.0
,,2055500000.0,205550.0,0.0
,,2055550000.0,205555.0,0.0
,,2055600000.0,205560.0,0.0
,,2055650000.0,205565.0,0.0
,,2055700000.0,205570.0,0.0
,,2055750000.0,205575.0,0.0
,,2055800000.0,205580.0,0.0
,,2055860000.0,205586.0,0.0
,,2055910000.0,205591.0,0.0
,,2055960000.0,205596.0,0.0
,,2056010000.0,205601.0,0.0
,,2056060000.0,205606.0,0.0
,,2056110000.0,205611.0,0.0
,,2056170000.0,205617.0,0.0
,,2056220000.0,205622.0,0.0
,,2056270000.0,205627.0,0.0
,,2056320000.0,205632.0,0.0
,,2056390000.0,205639.0,0.0
,,2056440000.0,205644.0,0.0
,,2056500000.0,205650.0,0.0
,,2056550000.0,205655.0,0.0
,,2056600000.0,205660.0,0.0
,,2056650000.0,205665.0,0.0
,,2056700000.0,205670.0,0.0
,,2056750000.0,205675.0,0.0
,,2056810000.0,205681.0,0.0
,,2056860000.0,205686.0,0.0
,,2056910000.0,205691.0,0.0
,,2056960000.0,205696.0,0.0
,,2057010000.0,205701.0,0.0
,,2057060000.0,205706.0,0.0
,,2057110000.0,205711.0,0.0
,,2057160000.0,205716.0,0.0
,,2057220000.0,205722.0,0.0
,,2057270000.0,205727.0,0.0
,,2057320000.0,205732.0,0.0
,,2057370000.0,205737.0,0.0
,,2057420000.0,205742.0,0.0
,,2057470000.0,205747.0,0.0
,,2057520000.0,205752.0,0.0
,,2057570000.0,205757.0,0.0
,,2057620000.0,205762.0,0.0
,,2057680000.0,205768.0,0.0
,,2057730000.0,205773.0,0.0
,,2057780000.0,205778.0,0.0
,,2057830000.0,205783.0,0.0
,,2057880000.0,205788.0,0.0
,,2057930000.0,205793.0,0.0
,,2057980000.0,205798.0,0.0
,,2058030000.0,205803.0,0.0
,,2058080000.0,205808.0,0.0
,,2058140000.0,205814.0,0.0
,,2058190000.0,205819.0,0.0
,,2058240000.0,205824.0,0.0
,,2058290000.0,205829.0,0.0
,,2058340000.0,205834.0,0.0
,,2058430000.0,205843.0,0.0
,,2058480000.0,205848.0,0.0
,,2058530000.0,205853.0,0.0
,,2058580000.0,205858.0,0.0
,,2058630000.0,205863.0,0.0
,,2058690000.0,205869.0,0.0
,,2058740000.0,205874.0,0.0
,,2058790000.0,205879.0,0.0
,,2058840000.0,205884.0,0.0
,,2058890000.0,205889.0,0.0
,,2058940000.0,205894.0,0.0
,,2058990000.0,205899.0,0.0
,,2059050000.0,205905.0,0.0
,,2059100000.0,205910.0,0.0
,,2059150000.0,205915.0,0.0
,,2059200000.0,205920.0,0.0
,,2059250000.0,205925.0,0.0
,,2059310000.0,205931.0,0.0
,,2059400000.0,205940.0,0.0
,,2059450000.0,205945.0,0.0
,,2059500000.0,205950.0,0.0
,,2059550000.0,205955.0,0.0
,,2059600000.0,205960.0,0.0
,,2059650000.0,205965.0,0.0
,,2059700000.0,205970.0,0.0
,,2059750000.0,205975.0,0.0
,,2059800000.0,205980.0,0.0
,,2059850000.0,205985.0,0.0
,,2059900000.0,205990.0,0.0
,,2059950000.0,205995.0,0.0
,,2060000000.0,206000.0,0.0
,,2060050000.0,206005.0,0.0
,,2060100000.0,206010.0,0.0
,,2060150000.0,206015.0,0.0
,,2060200000.0,206020.0,0.0
,,2060250000.0,206025.0,0.0
,,2060300000.0,206030.0,0.0
,,2060350000.0,206035.0,0.0
,,2060440000.0,206044.0,0.0
,,2060490000.0,206049.0,0.0
,,2060540000.0,206054.0,0.0
,,2060590000.0,206059.0,0.0
,,2060640000.0,206064.0,0.0
,,2060690000.0,206069.0,0.0
,,2060740000.0,206074.0,0.0
,,2060790000.0,206079.0,0.0
,,2060840000.0,206084.0,0.0
,,2060890000.0,206089.0,0.0
,,2060940000.0,206094.0,0.0
,,2061000000.0,206100.0,0.0
,,2061050000.0,206105.0,0.0
,,2061100000.0,206110.0,0.0
,,2061150000.0,206115.0,0.0
,,2061200000.0,206120.0,0.0
,,2061240000.0,206124.0,0.0
,,2061300000.0,206130.0,0.0
,,2061340000.0,206134.0,0.0
,,2061390000.0,206139.0,0.0
,,2061440000.0,206144.0,0.0
,,2061500000.0,206150.0,0.0
,,2061550000.0,206155.0,0.0
,,2061600000.0,206160.0,0.0
,,2061650000.0,206165.0,0.0
,,2061700000.0,206170.0,0.0
,,2061750000.0,206175.0,0.0
,,2061800000.0,206180.0,0.0
,,2061850000.0,206185.0,0.0
,,2061900000.0,206190.0,0.0
,,2061950000.0,206195.0,0.0
,,2062000000.0,206200.0,0.0
,,2062050000.0,206205.0,0.0
,,2062100000.0,206210.0,0.0
,,2062150000.0,206215.0,0.0
,,2062200000.0,206220.0,0.0
,,2062250000.0,206225.0,0.0
,,2062300000.0,206230.0,0.0
,,2062350000.0,206235.0,0.0
,,2062400000.0,206240.0,0.0
,,2062500000.0,206250.0,0.0
,,2062580000.0,206258.0,0.0
,,2062640000.0,206264.0,0.0
,,2062690000.0,206269.0,0.0
,,2062770000.0,206277.0,0.0
,,2062820000.0,206282.0,0.0
,,2062870000.0,206287.0,0.0
,,2062920000.0,206292.0,0.0
,,2062970000.0,206297.0,0.0
,,2063020000.0,206302.0,0.0
,,2063070000.0,206307.0,0.0
,,2063120000.0,206312.0,0.0
,,2063170000.0,206317.0,0.0
,,2063220000.0,206322.0,0.0
,,2063270000.0,206327.0,0.0
,,2063440000.0,206344.0,3.0
,,2063530000.0,206353.0,0.0
,,2063600000.0,206360.0,1.0
,,2063650000.0,206365.0,1.0
,,2063710000.0,206371.0,1.0
,,2063760000.0,206376.0,1.0
,,2063810000.0,206381.0,1.0
,,2063860000.0,206386.0,0.0
,,2063920000.0,206392.0,4.0
,,2063990000.0,206399.0,4.0
,,2064050000.0,206405.0,2.0
,,2064110000.0,206411.0,4.0
,,2064170000.0,206417.0,5.0
,,2064230000.0,206423.0,0.0
,,2064280000.0,206428.0,1.0
,,2064340000.0,206434.0,0.0
,,2064460000.0,206446.0,0.0
,,2064560000.0,206456.0,0.0
,,2064620000.0,206462.0,3.0
,,2064680000.0,206468.0,0.0
,,2064730000.0,206473.0,0.0
,,2064780000.0,206478.0,0.0
,,2064860000.0,206486.0,0.0
,,2064910000.0,206491.0,0.0
,,2064960000.0,206496.0,0.0
,,2065010000.0,206501.0,0.0
,,2065070000.0,206507.0,0.0
,,2065120000.0,206512.0,0.0
,,2065170000.0,206517.0,0.0
,,2065220000.0,206522.0,0.0
,,2065270000.0,206527.0,0.0
,,2065320000.0,206532.0,0.0
,,2065370000.0,206537.0,0.0
,,2065430000.0,206543.0,0.0
,,2065480000.0,206548.0,0.0
,,2065530000.0,206553.0,0.0
,,2065580000.0,206558.0,0.0
,,2065630000.0,206563.0,0.0
,,2065680000.0,206568.0,0.0
,,2065740000.0,206574.0,0.0
,,2065790000.0,206579.0,0.0
,,2065840000.0,206584.0,0.0
,,2065890000.0,206589.0,0.0
,,2065950000.0,206595.0,0.0
,,2066000000.0,206600.0,0.0
,,2066050000.0,206605.0,0.0
,,2066100000.0,206610.0,0.0
,,2066150000.0,206615.0,0.0
,,2066200000.0,206620.0,0.0
,,2066260000.0,206626.0,0.0
,,2066310000.0,206631.0,0.0
,,2066360000.0,206636.0,0.0
,,2066410000.0,206641.0,0.0
,,2066500000.0,206650.0,0.0
,,2066550000.0,206655.0,0.0
,,2066600000.0,206660.0,0.0
,,2066650000.0,206665.0,0.0
,,2066710000.0,206671.0,0.0
,,2066760000.0,206676.0,0.0
,,2066810000.0,206681.0,0.0
,,2066860000.0,206686.0,0.0
,,2066920000.0,206692.0,0.0
,,2066970000.0,206697.0,0.0
,,2067020000.0,206702.0,0.0
,,2067080000.0,206708.0,0.0
,,2067130000.0,206713.0,0.0
,,2067180000.0,206718.0,0.0
,,2067230000.0,206723.0,0.0
,,2067280000.0,206728.0,0.0
,,2067330000.0,206733.0,0.0
,,2067390000.0,206739.0,0.0
,,2067440000.0,206744.0,0.0
,,2067490000.0,206749.0,0.0
,,2067540000.0,206754.0,0.0
,,2067590000.0,206759.0,0.0
,,2067640000.0,206764.0,0.0
,,2067690000.0,206769.0,0.0
,,2067740000.0,206774.0,0.0
,,2067800000.0,206780.0,0.0
,,2067850000.0,206785.0,0.0
,,2067900000.0,206790.0,0.0
,,2067950000.0,206795.0,0.0
,,2068000000.0,206800.0,0.0
,,2068050000.0,206805.0,0.0
,,2068100000.0,206810.0,0.0
,,2068160000.0,206816.0,0.0
,,2068210000.0,206821.0,0.0
,,2068260000.0,206826.0,0.0
,,2068310000.0,206831.0,0.0
,,2068360000.0,206836.0,0.0
,,2068410000.0,206841.0,0.0
,,2068460000.0,206846.0,0.0
,,2068540000.0,206854.0,0.0
,,2068590000.0,206859.0,0.0
,,2068640000.0,206864.0,0.0
,,2068690000.0,206869.0,0.0
,,2068740000.0,206874.0,0.0
,,2068790000.0,206879.0,0.0
,,2068840000.0,206884.0,0.0
,,2068900000.0,206890.0,0.0
,,2068990000.0,206899.0,0.0
,,2069040000.0,206904.0,0.0
,,2069090000.0,206909.0,0.0
,,2069140000.0,206914.0,0.0
,,2069190000.0,206919.0,0.0
,,2069240000.0,206924.0,0.0
,,2069290000.0,206929.0,0.0
,,2069340000.0,206934.0,0.0
,,2069390000.0,206939.0,0.0
,,2069440000.0,206944.0,0.0
,,2069490000.0,206949.0,0.0
,,2069540000.0,206954.0,0.0
,,2069590000.0,206959.0,0.0
,,2069640000.0,206964.0,0.0
,,2069690000.0,206969.0,0.0
,,2069740000.0,206974.0,0.0
,,2069790000.0,206979.0,0.0
,,2069840000.0,206984.0,0.0
,,2069890000.0,206989.0,0.0
,,2069940000.0,206994.0,0.0
,,2069990000.0,206999.0,0.0
,,2070040000.0,207004.0,0.0
,,2070090000.0,207009.0,0.0
,,2070140000.0,207014.0,0.0
,,2070190000.0,207019.0,0.0
,,2070240000.0,207024.0,0.0
,,2070290000.0,207029.0,0.0
,,2070340000.0,207034.0,0.0
,,2070390000.0,207039.0,0.0
,,2070440000.0,207044.0,0.0
,,2070500000.0,207050.0,0.0
,,2070580000.0,207058.0,0.0
,,2070630000.0,207063.0,0.0
,,2070680000.0,207068.0,0.0
,,2070730000.0,207073.0,0.0
,,2070780000.0,207078.0,0.0
,,2070830000.0,207083.0,0.0
,,2070880000.0,207088.0,0.0
,,2070930000.0,207093.0,0.0
,,2070980000.0,207098.0,0.0
,,2071030000.0,207103.0,0.0
,,2071080000.0,207108.0,0.0
,,2071130000.0,207113.0,0.0
,,2071180000.0,207118.0,0.0
,,2071230000.0,207123.0,0.0
,,2071280000.0,207128.0,0.0
,,2071330000.0,207133.0,0.0
,,2071380000.0,207138.0,0.0
,,2071430000.0,207143.0,0.0
,,2071480000.0,207148.0,0.0
,,2071530000.0,207153.0,0.0
,,2071580000.0,207158.0,0.0
,,2071630000.0,207163.0,0.0
,,2071680000.0,207168.0,0.0
,,2071730000.0,207173.0,0.0
,,2071780000.0,207178.0,0.0
,,2071830000.0,207183.0,0.0
,,2071880000.0,207188.0,0.0
,,2071930000.0,207193.0,0.0
,,2071980000.0,207198.0,0.0
,,2072030000.0,207203.0,0.0
,,2072080000.0,207208.0,0.0
,,2072130000.0,207213.0,0.0
,,2072180000.0,207218.0,0.0
,,2072230000.0,207223.0,0.0
,,2072280000.0,207228.0,0.0
,,2072330000.0,207233.0,0.0
,,2072380000.0,207238.0,0.0
,,2072430000.0,207243.0,0.0
,,2072480000.0,207248.0,0.0
,,2072530000.0,207253.0,0.0
,,2072610000.0,207261.0,0.0
,,2072660000.0,207266.0,0.0
,,2072710000.0,207271.0,0.0
,,2072750000.0,207275.0,0.0
,,2072810000.0,207281.0,0.0
,,2072850000.0,207285.0,0.0
,,2072900000.0,207290.0,0.0
,,2072950000.0,207295.0,0.0
,,2073000000.0,207300.0,0.0
,,2073050000.0,207305.0,0.0
,,2073110000.0,207311.0,0.0
,,2073150000.0,207315.0,0.0
,,2073200000.0,207320.0,0.0
,,2073260000.0,207326.0,0.0
,,2073310000.0,207331.0,0.0
,,2073360000.0,207336.0,0.0
,,2073410000.0,207341.0,0.0
,,2073460000.0,207346.0,0.0
,,2073510000.0,207351.0,0.0
,,2073560000.0,207356.0,0.0
,,2073610000.0,207361.0,0.0
,,2073660000.0,207366.0,0.0
,,2073710000.0,207371.0,0.0
,,2073760000.0,207376.0,0.0
,,2073810000.0,207381.0,0.0
,,2073860000.0,207386.0,0.0
,,2073910000.0,207391.0,0.0
,,2073960000.0,207396.0,0.0
,,2074010000.0,207401.0,0.0
,,2074060000.0,207406.0,0.0
,,2074110000.0,207411.0,0.0
,,2074160000.0,207416.0,0.0
,,2074210000.0,207421.0,0.0
,,2074260000.0,207426.0,0.0
,,2074310000.0,207431.0,0.0
,,2074360000.0,207436.0,0.0
,,2074410000.0,207441.0,0.0
,,2074460000.0,207446.0,0.0
,,2074510000.0,207451.0,0.0
,,2074560000.0,207456.0,0.0
,,2074640000.0,207464.0,0.0
,,2074690000.0,207469.0,0.0
,,2074740000.0,207474.0,0.0
,,2074790000.0,207479.0,0.0
,,2074840000.0,207484.0,0.0
,,2074890000.0,207489.0,0.0
,,2074940000.0,207494.0,0.0
,,2074990000.0,207499.0,0.0
,,2075040000.0,207504.0,0.0
,,2075090000.0,207509.0,0.0
,,2075140000.0,207514.0,0.0
,,2075190000.0,207519.0,0.0
,,2075240000.0,207524.0,0.0
,,2075290000.0,207529.0,0.0
,,2075340000.0,207534.0,0.0
,,2075390000.0,207539.0,0.0
,,2075440000.0,207544.0,0.0
,,2075490000.0,207549.0,0.0
,,2075660000.0,207566.0,0.0
,,2075750000.0,207575.0,0.0
,,2075830000.0,207583.0,1.0
,,2075880000.0,207588.0,0.0
,,2075930000.0,207593.0,0.0
,,2075980000.0,207598.0,2.0
,,2076050000.0,207605.0,3.0
,,2076110000.0,207611.0,3.0
,,2076170000.0,207617.0,2.0
,,2076220000.0,207622.0,1.0
,,2076280000.0,207628.0,4.0
,,2076340000.0,207634.0,2.0
,,2076390000.0,207639.0,0.0
,,2076450000.0,207645.0,1.0
,,2076510000.0,207651.0,2.0
,,2076570000.0,207657.0,0.0
,,2076620000.0,207662.0,0.0
,,2076740000.0,207674.0,0.0
,,2076790000.0,207679.0,0.0
,,2076920000.0,207692.0,0.0
,,2076970000.0,207697.0,0.0
,,2077020000.0,207702.0,0.0
,,2077070000.0,207707.0,0.0
,,2077120000.0,207712.0,0.0
,,2077170000.0,207717.0,0.0
,,2077220000.0,207722.0,0.0
,,2077280000.0,207728.0,0.0
,,2077330000.0,207733.0,0.0
,,2077380000.0,207738.0,0.0
,,2077430000.0,207743.0,0.0
,,2077480000.0,207748.0,0.0
,,2077530000.0,207753.0,0.0
,,2077590000.0,207759.0,0.0
,,2077640000.0,207764.0,0.0
,,2077690000.0,207769.0,0.0
,,2077740000.0,207774.0,0.0
,,2077790000.0,207779.0,0.0
,,2077840000.0,207784.0,0.0
,,2077890000.0,207789.0,0.0
,,2077940000.0,207794.0,0.0
,,2077990000.0,207799.0,0.0
,,2078050000.0,207805.0,0.0
,,2078100000.0,207810.0,0.0
,,2078150000.0,207815.0,0.0
,,2078200000.0,207820.0,0.0
,,2078250000.0,207825.0,0.0
,,2078300000.0,207830.0,0.0
,,2078360000.0,207836.0,0.0
,,2078410000.0,207841.0,0.0
,,2078460000.0,207846.0,0.0
,,2078520000.0,207852.0,0.0
,,2078570000.0,207857.0,1.0
,,2078620000.0,207862.0,0.0
,,2078670000.0,207867.0,0.0
,,2078730000.0,207873.0,0.0
,,2078780000.0,207878.0,0.0
,,2078880000.0,207888.0,0.0
,,2078940000.0,207894.0,0.0
,,2078990000.0,207899.0,0.0
,,2079040000.0,207904.0,0.0
,,2079100000.0,207910.0,0.0
,,2079150000.0,207915.0,0.0
,,2079200000.0,207920.0,0.0
,,2079250000.0,207925.0,0.0
,,2079300000.0,207930.0,0.0
,,2079350000.0,207935.0,0.0
,,2079400000.0,207940.0,0.0
,,2079450000.0,207945.0,0.0
,,2079500000.0,207950.0,0.0
,,2079560000.0,207956.0,0.0
,,2079610000.0,207961.0,0.0
,,2079660000.0,207966.0,0.0
,,2079710000.0,207971.0,0.0
,,2079760000.0,207976.0,0.0
,,2079810000.0,207981.0,0.0
,,2079870000.0,207987.0,0.0
,,2079920000.0,207992.0,0.0
,,2079970000.0,207997.0,0.0
,,2080020000.0,208002.0,0.0
,,2080070000.0,208007.0,0.0
,,2080120000.0,208012.0,0.0
,,2080170000.0,208017.0,0.0
,,2080230000.0,208023.0,0.0
,,2080280000.0,208028.0,0.0
,,2080330000.0,208033.0,0.0
,,2080380000.0,208038.0,0.0
,,2080430000.0,208043.0,0.0
,,2080480000.0,208048.0,0.0
,,2080540000.0,208054.0,0.0
,,2080590000.0,208059.0,0.0
,,2080640000.0,208064.0,0.0
,,2080700000.0,208070.0,0.0
,,2080750000.0,208075.0,0.0
,,2080800000.0,208080.0,0.0
,,2080850000.0,208085.0,0.0
,,2080920000.0,208092.0,0.0
,,2080970000.0,208097.0,0.0
,,2081020000.0,208102.0,0.0
,,2081070000.0,208107.0,0.0
,,2081130000.0,208113.0,0.0
,,2081180000.0,208118.0,0.0
,,2081230000.0,208123.0,0.0
,,2081280000.0,208128.0,0.0
,,2081330000.0,208133.0,0.0
,,2081380000.0,208138.0,0.0
,,2081430000.0,208143.0,0.0
,,2081490000.0,208149.0,3.0
,,2081550000.0,208155.0,0.0
,,2081600000.0,208160.0,0.0
,,2081650000.0,208165.0,0.0
,,2081700000.0,208170.0,0.0
,,2081750000.0,208175.0,0.0
,,2081800000.0,208180.0,0.0
,,2081850000.0,208185.0,0.0
,,2081960000.0,208196.0,0.0
,,2082020000.0,208202.0,0.0
,,2082070000.0,208207.0,0.0
,,2082120000.0,208212.0,0.0
,,2082170000.0,208217.0,0.0
,,2082220000.0,208222.0,0.0
,,2082270000.0,208227.0,0.0
,,2082320000.0,208232.0,0.0
,,2082370000.0,208237.0,0.0
,,2082430000.0,208243.0,0.0
,,2082480000.0,208248.0,0.0
,,2082530000.0,208253.0,0.0
,,2082580000.0,208258.0,0.0
,,2082630000.0,208263.0,0.0
,,2082680000.0,208268.0,0.0
,,2082740000.0,208274.0,0.0
,,2082790000.0,208279.0,0.0
,,2082840000.0,208284.0,0.0
,,2082890000.0,208289.0,0.0
,,2082940000.0,208294.0,0.0
,,2083000000.0,208300.0,0.0
,,2083050000.0,208305.0,0.0
,,2083100000.0,208310.0,0.0
,,2083150000.0,208315.0,0.0
,,2083200000.0,208320.0,0.0
,,2083260000.0,208326.0,0.0
,,2083310000.0,208331.0,0.0
,,2083360000.0,208336.0,0.0
,,2083410000.0,208341.0,0.0
,,2083460000.0,208346.0,0.0
,,2083510000.0,208351.0,0.0
,,2083560000.0,208356.0,0.0
,,2083610000.0,208361.0,0.0
,,2083660000.0,208366.0,0.0
,,2083720000.0,208372.0,0.0
,,2083770000.0,208377.0,0.0
,,2083820000.0,208382.0,0.0
,,2083870000.0,208387.0,0.0
,,2083920000.0,208392.0,0.0
,,2083970000.0,208397.0,0.0
,,2084020000.0,208402.0,0.0
,,2084070000.0,208407.0,0.0
,,2084120000.0,208412.0,0.0
,,2084170000.0,208417.0,0.0
,,2084220000.0,208422.0,0.0
,,2084280000.0,208428.0,0.0
,,2084330000.0,208433.0,0.0
,,2084380000.0,208438.0,0.0
,,2084430000.0,208443.0,0.0
,,2084480000.0,208448.0,0.0
,,2084530000.0,208453.0,0.0
,,2084580000.0,208458.0,0.0
,,2084630000.0,208463.0,0.0
,,2084680000.0,208468.0,0.0
,,2084730000.0,208473.0,0.0
,,2084790000.0,208479.0,0.0
,,2084840000.0,208484.0,0.0
,,2084890000.0,208489.0,0.0
,,2084940000.0,208494.0,0.0
,,2084990000.0,208499.0,0.0
,,2085040000.0,208504.0,0.0
,,2085100000.0,208510.0,0.0
,,2085150000.0,208515.0,0.0
,,2085200000.0,208520.0,0.0
,,2085250000.0,208525.0,0.0
,,2085300000.0,208530.0,0.0
,,2085350000.0,208535.0,0.0
,,2085400000.0,208540.0,0.0
,,2085450000.0,208545.0,0.0
,,2085500000.0,208550.0,0.0
,,2085560000.0,208556.0,0.0
,,2085610000.0,208561.0,0.0
,,2085660000.0,208566.0,0.0
,,2085710000.0,208571.0,0.0
,,2085760000.0,208576.0,0.0
,,2085810000.0,208581.0,0.0
,,2085870000.0,208587.0,0.0
,,2085920000.0,208592.0,0.0
,,2085970000.0,208597.0,0.0
,,2086020000.0,208602.0,1.0
,,2086070000.0,208607.0,0.0
,,2086120000.0,208612.0,0.0
,,2086170000.0,208617.0,0.0
,,2086220000.0,208622.0,0.0
,,2086320000.0,208632.0,0.0
,,2086390000.0,208639.0,0.0
,,2086440000.0,208644.0,0.0
,,2086490000.0,208649.0,0.0
,,2086540000.0,208654.0,0.0
,,2086590000.0,208659.0,0.0
,,2086640000.0,208664.0,0.0
,,2086690000.0,208669.0,0.0
,,2086740000.0,208674.0,0.0
,,2086790000.0,208679.0,0.0
,,2086850000.0,208685.0,0.0
,,2086900000.0,208690.0,0.0
,,2086950000.0,208695.0,0.0
,,2087000000.0,208700.0,0.0
,,2087050000.0,208705.0,0.0
,,2087100000.0,208710.0,0.0
,,2087150000.0,208715.0,0.0
,,2087200000.0,208720.0,0.0
,,2087250000.0,208725.0,0.0
,,2087310000.0,208731.0,0.0
,,2087360000.0,208736.0,0.0
,,2087410000.0,208741.0,0.0
,,2087460000.0,208746.0,0.0
,,2087510000.0,208751.0,0.0
,,2087560000.0,208756.0,0.0
,,2087610000.0,208761.0,0.0
,,2087670000.0,208767.0,0.0
,,2087720000.0,208772.0,0.0
,,2087770000.0,208777.0,0.0
,,2087820000.0,208782.0,0.0
,,2087870000.0,208787.0,0.0
,,2087920000.0,208792.0,0.0
,,2087980000.0,208798.0,0.0
,,2088030000.0,208803.0,0.0
,,2088080000.0,208808.0,0.0
,,2088130000.0,208813.0,0.0
,,2088190000.0,208819.0,0.0
,,2088240000.0,208824.0,0.0
,,2088290000.0,208829.0,0.0
,,2088400000.0,208840.0,0.0
,,2088450000.0,208845.0,0.0
,,2088500000.0,208850.0,0.0
,,2088550000.0,208855.0,0.0
,,2088600000.0,208860.0,0.0
,,2088660000.0,208866.0,0.0
,,2088710000.0,208871.0,0.0
,,2088760000.0,208876.0,0.0
,,2088810000.0,208881.0,0.0
,,2088860000.0,208886.0,0.0
,,2088910000.0,208891.0,0.0
,,2088960000.0,208896.0,0.0
,,2089010000.0,208901.0,0.0
,,2089060000.0,208906.0,0.0
,,2089110000.0,208911.0,0.0
,,2089160000.0,208916.0,0.0
,,2089210000.0,208921.0,0.0
,,2089270000.0,208927.0,0.0
,,2089320000.0,208932.0,0.0
,,2089370000.0,208937.0,0.0
,,2089420000.0,208942.0,0.0
,,2089470000.0,208947.0,0.0
,,2089520000.0,208952.0,0.0
,,2089570000.0,208957.0,0.0
,,2089620000.0,208962.0,0.0
,,2089670000.0,208967.0,0.0
,,2089720000.0,208972.0,0.0
,,2089780000.0,208978.0,0.0
,,2089830000.0,208983.0,0.0
,,2089880000.0,208988.0,0.0
,,2089930000.0,208993.0,0.0
,,2089980000.0,208998.0,0.0
,,2090030000.0,209003.0,0.0
,,2090080000.0,209008.0,0.0
,,2090130000.0,209013.0,0.0
,,2090180000.0,209018.0,0.0
,,2090230000.0,209023.0,0.0
,,2090280000.0,209028.0,0.0
,,2090340000.0,209034.0,0.0
,,2090450000.0,209045.0,0.0
,,2090510000.0,209051.0,0.0
,,2090560000.0,209056.0,0.0
,,2090610000.0,209061.0,0.0
,,2090660000.0,209066.0,0.0
,,2090710000.0,209071.0,0.0
,,2090760000.0,209076.0,0.0
,,2090810000.0,209081.0,0.0
,,2090860000.0,209086.0,0.0
,,2090910000.0,209091.0,0.0
,,2090970000.0,209097.0,0.0
,,2091020000.0,209102.0,0.0
,,2091070000.0,209107.0,0.0
,,2091120000.0,209112.0,0.0
,,2091170000.0,209117.0,0.0
,,2091220000.0,209122.0,0.0
,,2091270000.0,209127.0,0.0
,,2091320000.0,209132.0,0.0
,,2091370000.0,209137.0,0.0
,,2091420000.0,209142.0,0.0
,,2091470000.0,209147.0,0.0
,,2091530000.0,209153.0,0.0
,,2091580000.0,209158.0,0.0
,,2091630000.0,209163.0,0.0
,,2091680000.0,209168.0,0.0
,,2091730000.0,209173.0,0.0
,,2091780000.0,209178.0,0.0
,,2091830000.0,209183.0,0.0
,,2091890000.0,209189.0,0.0
,,2091940000.0,209194.0,0.0
,,2091990000.0,209199.0,0.0
,,2092040000.0,209204.0,0.0
,,2092090000.0,209209.0,0.0
,,2092140000.0,209214.0,0.0
,,2092190000.0,209219.0,0.0
,,2092240000.0,209224.0,0.0
,,2092300000.0,209230.0,0.0
,,2092350000.0,209235.0,0.0
,,2092400000.0,209240.0,0.0
,,2092510000.0,209251.0,0.0
,,2092560000.0,209256.0,0.0
,,2092610000.0,209261.0,0.0
,,2092660000.0,209266.0,0.0
,,2092710000.0,209271.0,0.0
,,2092760000.0,209276.0,0.0
,,2092810000.0,209281.0,0.0
,,2092860000.0,209286.0,0.0
,,2092910000.0,209291.0,0.0
,,2092970000.0,209297.0,0.0
,,2093020000.0,209302.0,0.0
,,2093070000.0,209307.0,0.0
,,2093120000.0,209312.0,0.0
,,2093170000.0,209317.0,0.0
,,2093220000.0,209322.0,0.0
,,2093280000.0,209328.0,0.0
,,2093330000.0,209333.0,0.0
,,2093380000.0,209338.0,0.0
,,2093430000.0,209343.0,0.0
,,2093480000.0,209348.0,0.0
,,2093530000.0,209353.0,0.0
,,2093580000.0,209358.0,0.0
,,2093630000.0,209363.0,0.0
,,2093680000.0,209368.0,0.0
,,2093740000.0,209374.0,0.0
,,2093790000.0,209379.0,0.0
,,2093840000.0,209384.0,0.0
,,2093890000.0,209389.0,0.0
,,2093940000.0,209394.0,1.0
,,2094000000.0,209400.0,0.0
,,2094050000.0,209405.0,0.0
,,2094100000.0,209410.0,0.0
,,2094160000.0,209416.0,0.0
,,2094210000.0,209421.0,0.0
,,2094260000.0,209426.0,0.0
,,2094310000.0,209431.0,0.0
,,2094360000.0,209436.0,0.0
,,2094410000.0,209441.0,0.0
,,2094530000.0,209453.0,0.0
,,2094580000.0,209458.0,0.0
,,2094630000.0,209463.0,0.0
,,2094680000.0,209468.0,0.0
,,2094740000.0,209474.0,0.0
,,2094790000.0,209479.0,0.0
,,2094840000.0,209484.0,0.0
,,2094890000.0,209489.0,0.0
,,2094940000.0,209494.0,0.0
,,2094990000.0,209499.0,0.0
,,2095040000.0,209504.0,0.0
,,2095100000.0,209510.0,0.0
,,2095150000.0,209515.0,0.0
,,2095200000.0,209520.0,0.0
,,2095250000.0,209525.0,0.0
,,2095300000.0,209530.0,0.0
,,2095350000.0,209535.0,0.0
,,2095410000.0,209541.0,0.0
,,2095460000.0,209546.0,0.0
,,2095510000.0,209551.0,0.0
,,2095560000.0,209556.0,0.0
,,2095610000.0,209561.0,0.0
,,2095660000.0,209566.0,0.0
,,2095720000.0,209572.0,0.0
,,2095770000.0,209577.0,0.0
,,2095820000.0,209582.0,0.0
,,2095870000.0,209587.0,0.0
,,2095920000.0,209592.0,0.0
,,2095970000.0,209597.0,0.0
,,2096020000.0,209602.0,0.0
,,2096070000.0,209607.0,0.0
,,2096130000.0,209613.0,0.0
,,2096180000.0,209618.0,0.0
,,2096230000.0,209623.0,0.0
,,2096280000.0,209628.0,0.0
,,2096330000.0,209633.0,0.0
,,2096380000.0,209638.0,0.0
,,2096440000.0,209644.0,0.0
,,2096490000.0,209649.0,0.0
,,2096600000.0,209660.0,0.0
,,2096650000.0,209665.0,0.0
,,2096700000.0,209670.0,0.0
,,2096760000.0,209676.0,0.0
,,2096810000.0,209681.0,0.0
,,2096860000.0,209686.0,0.0
,,2096910000.0,209691.0,0.0
,,2096960000.0,209696.0,0.0
,,2097010000.0,209701.0,0.0
,,2097060000.0,209706.0,0.0
,,2097110000.0,209711.0,0.0
,,2097170000.0,209717.0,0.0
,,2097220000.0,209722.0,0.0
,,2097270000.0,209727.0,0.0
,,2097320000.0,209732.0,0.0
,,2097370000.0,209737.0,0.0
,,2097420000.0,209742.0,0.0
,,2097470000.0,209747.0,1.0
,,2097530000.0,209753.0,0.0
,,2097580000.0,209758.0,0.0
,,2097630000.0,209763.0,0.0
,,2097680000.0,209768.0,0.0
,,2097740000.0,209774.0,0.0
,,2097790000.0,209779.0,0.0
,,2097840000.0,209784.0,0.0
,,2097890000.0,209789.0,0.0
,,2097940000.0,209794.0,0.0
,,2097990000.0,209799.0,0.0
,,2098040000.0,209804.0,0.0
,,2098100000.0,209810.0,0.0
,,2098150000.0,209815.0,0.0
,,2098200000.0,209820.0,0.0
,,2098250000.0,209825.0,0.0
,,2098300000.0,209830.0,0.0
,,2098350000.0,209835.0,0.0
,,2098400000.0,209840.0,0.0
,,2098450000.0,209845.0,0.0
,,2098510000.0,209851.0,0.0
,,2098560000.0,209856.0,0.0
,,2098670000.0,209867.0,0.0
,,2098720000.0,209872.0,0.0
,,2098770000.0,209877.0,0.0
,,2098820000.0,209882.0,0.0
,,2098870000.0,209887.0,0.0
,,2098920000.0,209892.0,0.0
,,2098970000.0,209897.0,0.0
,,2099020000.0,209902.0,0.0
,,2099070000.0,209907.0,0.0
,,2099130000.0,209913.0,0.0
,,2099180000.0,209918.0,0.0
,,2099230000.0,209923.0,0.0
,,2099280000.0,209928.0,0.0
,,2099330000.0,209933.0,0.0
,,2099380000.0,209938.0,0.0
,,2099430000.0,209943.0,0.0
,,2099480000.0,209948.0,0.0
,,2099530000.0,209953.0,0.0
,,2099580000.0,209958.0,0.0
,,2099630000.0,209963.0,0.0
,,2099680000.0,209968.0,0.0
,,2099730000.0,209973.0,0.0
,,2099790000.0,209979.0,0.0
,,2099840000.0,209984.0,0.0
,,2099890000.0,209989.0,0.0
,,2099940000.0,209994.0,0.0
,,2099990000.0,209999.0,0.0
,,2100040000.0,210004.0,0.0
,,2100090000.0,210009.0,0.0
,,2100140000.0,210014.0,0.0
,,2100190000.0,210019.0,0.0
,,2100240000.0,210024.0,0.0
,,2100290000.0,210029.0,0.0
,,2100350000.0,210035.0,0.0
,,2100400000.0,210040.0,0.0
,,2100450000.0,210045.0,0.0
,,2100500000.0,210050.0,0.0
,,2100550000.0,210055.0,0.0
,,2100600000.0,210060.0,0.0
,,2100720000.0,210072.0,0.0
,,2100770000.0,210077.0,0.0
,,2100820000.0,210082.0,0.0
,,2100870000.0,210087.0,0.0
,,2100920000.0,210092.0,0.0
,,2100970000.0,210097.0,0.0
,,2101020000.0,210102.0,0.0
,,2101080000.0,210108.0,0.0
,,2101130000.0,210113.0,0.0
,,2101180000.0,210118.0,0.0
,,2101230000.0,210123.0,0.0
,,2101280000.0,210128.0,0.0
,,2101330000.0,210133.0,0.0
,,2101380000.0,210138.0,0.0
,,2101430000.0,210143.0,0.0
,,2101490000.0,210149.0,0.0
,,2101540000.0,210154.0,0.0
,,2101590000.0,210159.0,0.0
,,2101640000.0,210164.0,0.0
,,2101690000.0,210169.0,0.0
,,2101740000.0,210174.0,0.0
,,2101790000.0,210179.0,0.0
,,2101840000.0,210184.0,0.0
,,2101900000.0,210190.0,0.0
,,2101950000.0,210195.0,0.0
,,2102000000.0,210200.0,0.0
,,2102050000.0,210205.0,0.0
,,2102100000.0,210210.0,0.0
,,2102150000.0,210215.0,0.0
,,2102200000.0,210220.0,0.0
,,2102250000.0,210225.0,0.0
,,2102310000.0,210231.0,0.0
,,2102360000.0,210236.0,0.0
,,2102410000.0,210241.0,0.0
,,2102460000.0,210246.0,0.0
,,2102510000.0,210251.0,0.0
,,2102560000.0,210256.0,0.0
,,2102610000.0,210261.0,0.0
,,2102660000.0,210266.0,0.0
,,2102780000.0,210278.0,0.0
,,2102830000.0,210283.0,0.0
,,2102880000.0,210288.0,0.0
,,2102930000.0,210293.0,0.0
,,2102980000.0,210298.0,0.0
,,2103030000.0,210303.0,0.0
,,2103090000.0,210309.0,0.0
,,2103140000.0,210314.0,0.0
,,2103190000.0,210319.0,0.0
,,2103240000.0,210324.0,0.0
,,2103290000.0,210329.0,0.0
,,2103340000.0,210334.0,0.0
,,2103390000.0,210339.0,0.0
,,2103450000.0,210345.0,0.0
,,2103500000.0,210350.0,0.0
,,2103550000.0,210355.0,0.0
,,2103600000.0,210360.0,0.0
,,2103650000.0,210365.0,0.0
,,2103700000.0,210370.0,0.0
,,2103750000.0,210375.0,0.0
,,2103800000.0,210380.0,0.0
,,2103850000.0,210385.0,0.0
,,2103910000.0,210391.0,0.0
,,2103960000.0,210396.0,0.0
,,2104010000.0,210401.0,0.0
,,2104060000.0,210406.0,0.0
,,2104110000.0,210411.0,0.0
,,2104160000.0,210416.0,0.0
,,2104210000.0,210421.0,0.0
,,2104260000.0,210426.0,0.0
,,2104320000.0,210432.0,0.0
,,2104370000.0,210437.0,0.0
,,2104420000.0,210442.0,0.0
,,2104470000.0,210447.0,0.0
,,2104520000.0,210452.0,0.0
,,2104570000.0,210457.0,0.0
,,2104620000.0,210462.0,0.0
,,2104670000.0,210467.0,0.0
,,2104720000.0,210472.0,0.0
,,2104840000.0,210484.0,0.0
,,2104890000.0,210489.0,0.0
,,2104940000.0,210494.0,0.0
,,2104990000.0,210499.0,0.0
,,2105040000.0,210504.0,0.0
,,2105090000.0,210509.0,0.0
,,2105140000.0,210514.0,0.0
,,2105190000.0,210519.0,0.0
,,2105240000.0,210524.0,0.0
,,2105290000.0,210529.0,0.0
,,2105350000.0,210535.0,0.0
,,2105400000.0,210540.0,0.0
,,2105450000.0,210545.0,0.0
,,2105500000.0,210550.0,0.0
,,2105550000.0,210555.0,0.0
,,2105600000.0,210560.0,0.0
,,2105650000.0,210565.0,0.0
,,2105700000.0,210570.0,0.0
,,2105750000.0,210575.0,0.0
,,2105800000.0,210580.0,0.0
,,2105860000.0,210586.0,0.0
,,2105910000.0,210591.0,0.0
,,2105960000.0,210596.0,0.0
,,2106010000.0,210601.0,0.0
,,2106060000.0,210606.0,0.0
,,2106110000.0,210611.0,0.0
,,2106160000.0,210616.0,0.0
,,2106210000.0,210621.0,0.0
,,2106260000.0,210626.0,0.0
,,2106310000.0,210631.0,0.0
,,2106360000.0,210636.0,0.0
,,2106420000.0,210642.0,0.0
,,2106470000.0,210647.0,0.0
,,2106520000.0,210652.0,0.0
,,2106570000.0,210657.0,0.0
,,2106620000.0,210662.0,0.0
,,2106670000.0,210667.0,0.0
,,2106730000.0,210673.0,0.0
,,2106980000.0,210698.0,0.0
,,2107030000.0,210703.0,0.0
,,2107080000.0,210708.0,0.0
,,2107140000.0,210714.0,0.0
,,2107190000.0,210719.0,0.0
,,2107290000.0,210729.0,3.0
,,2107360000.0,210736.0,4.0
,,2107420000.0,210742.0,0.0
,,2107470000.0,210747.0,2.0
,,2107530000.0,210753.0,3.0
,,2107590000.0,210759.0,5.0
,,2107650000.0,210765.0,2.0
,,2107720000.0,210772.0,1.0
,,2107770000.0,210777.0,4.0
,,2107840000.0,210784.0,0.0
,,2107890000.0,210789.0,0.0
,,2107950000.0,210795.0,0.0
,,2108000000.0,210800.0,0.0
,,2108060000.0,210806.0,0.0
,,2108140000.0,210814.0,0.0
,,2108190000.0,210819.0,0.0
,,2108240000.0,210824.0,0.0
,,2108290000.0,210829.0,0.0
,,2108340000.0,210834.0,0.0
,,2108390000.0,210839.0,0.0
,,2108450000.0,210845.0,0.0
,,2108500000.0,210850.0,0.0
,,2108550000.0,210855.0,0.0
,,2108600000.0,210860.0,0.0
,,2108650000.0,210865.0,0.0
,,2108700000.0,210870.0,0.0
,,2108760000.0,210876.0,0.0
,,2108810000.0,210881.0,0.0
,,2108920000.0,210892.0,0.0
,,2108960000.0,210896.0,0.0
,,2109020000.0,210902.0,0.0
,,2109070000.0,210907.0,0.0
,,2109120000.0,210912.0,0.0
,,2109170000.0,210917.0,0.0
,,2109220000.0,210922.0,0.0
,,2109270000.0,210927.0,0.0
,,2109320000.0,210932.0,0.0
,,2109370000.0,210937.0,0.0
,,2109420000.0,210942.0,0.0
,,2109470000.0,210947.0,0.0
,,2109520000.0,210952.0,0.0
,,2109570000.0,210957.0,0.0
,,2109620000.0,210962.0,0.0
,,2109680000.0,210968.0,0.0
,,2109730000.0,210973.0,0.0
,,2109780000.0,210978.0,0.0
,,2109830000.0,210983.0,0.0
,,2109880000.0,210988.0,0.0
,,2109930000.0,210993.0,0.0
,,2109990000.0,210999.0,0.0
,,2110040000.0,211004.0,0.0
,,2110090000.0,211009.0,0.0
,,2110140000.0,211014.0,0.0
,,2110190000.0,211019.0,0.0
,,2110240000.0,211024.0,0.0
,,2110290000.0,211029.0,0.0
,,2110340000.0,211034.0,0.0
,,2110400000.0,211040.0,0.0
,,2110450000.0,211045.0,0.0
,,2110500000.0,211050.0,0.0
,,2110550000.0,211055.0,0.0
,,2110600000.0,211060.0,0.0
,,2110650000.0,211065.0,0.0
,,2110700000.0,211070.0,0.0
,,2110750000.0,211075.0,0.0
,,2110800000.0,211080.0,0.0
,,2110850000.0,211085.0,0.0
,,2110960000.0,211096.0,0.0
,,2111010000.0,211101.0,0.0
,,2111060000.0,211106.0,0.0
,,2111120000.0,211112.0,0.0
,,2111170000.0,211117.0,0.0
,,2111220000.0,211122.0,0.0
,,2111270000.0,211127.0,0.0
,,2111320000.0,211132.0,0.0
,,2111370000.0,211137.0,0.0
,,2111420000.0,211142.0,0.0
,,2111470000.0,211147.0,0.0
,,2111520000.0,211152.0,0.0
,,2111580000.0,211158.0,0.0
,,2111630000.0,211163.0,0.0
,,2111680000.0,211168.0,0.0
,,2111730000.0,211173.0,0.0
,,2111780000.0,211178.0,0.0
,,2111830000.0,211183.0,0.0
,,2111880000.0,211188.0,0.0
,,2111930000.0,211193.0,0.0
,,2111980000.0,211198.0,0.0
,,2112040000.0,211204.0,0.0
,,2112090000.0,211209.0,0.0
,,2112140000.0,211214.0,0.0
,,2112190000.0,211219.0,0.0
,,2112240000.0,211224.0,0.0
,,2112290000.0,211229.0,0.0
,,2112340000.0,211234.0,0.0
,,2112390000.0,211239.0,0.0
,,2112440000.0,211244.0,0.0
,,2112490000.0,211249.0,0.0
,,2112550000.0,211255.0,0.0
,,2112600000.0,211260.0,0.0
,,2112650000.0,211265.0,0.0
,,2112700000.0,211270.0,0.0
,,2112750000.0,211275.0,0.0
,,2112800000.0,211280.0,0.0
,,2112860000.0,211286.0,0.0
,,2112910000.0,211291.0,0.0
,,2113020000.0,211302.0,0.0
,,2113070000.0,211307.0,0.0
,,2113120000.0,211312.0,0.0
,,2113170000.0,211317.0,0.0
,,2113220000.0,211322.0,0.0
,,2113280000.0,211328.0,0.0
,,2113330000.0,211333.0,0.0
,,2113380000.0,211338.0,0.0
,,2113430000.0,211343.0,0.0
,,2113480000.0,211348.0,0.0
,,2113530000.0,211353.0,0.0
,,2113580000.0,211358.0,0.0
,,2113640000.0,211364.0,0.0
,,2113690000.0,211369.0,0.0
,,2113740000.0,211374.0,0.0
,,2113790000.0,211379.0,0.0
,,2113840000.0,211384.0,0.0
,,2113890000.0,211389.0,0.0
,,2113940000.0,211394.0,0.0
,,2113990000.0,211399.0,0.0
,,2114050000.0,211405.0,0.0
,,2114100000.0,211410.0,0.0
,,2114150000.0,211415.0,0.0
,,2114200000.0,211420.0,0.0
,,2114250000.0,211425.0,0.0
,,2114300000.0,211430.0,0.0
,,2114350000.0,211435.0,0.0
,,2114400000.0,211440.0,0.0
,,2114450000.0,211445.0,0.0
,,2114500000.0,211450.0,0.0
,,2114560000.0,211456.0,0.0
,,2114610000.0,211461.0,0.0
,,2114660000.0,211466.0,0.0
,,2114710000.0,211471.0,0.0
,,2114760000.0,211476.0,0.0
,,2114810000.0,211481.0,0.0
,,2114860000.0,211486.0,0.0
,,2114910000.0,211491.0,0.0
,,2114960000.0,211496.0,0.0
,,2115080000.0,211508.0,0.0
,,2115130000.0,211513.0,0.0
,,2115180000.0,211518.0,0.0
,,2115230000.0,211523.0,0.0
,,2115280000.0,211528.0,0.0
,,2115330000.0,211533.0,0.0
,,2115380000.0,211538.0,0.0
,,2115430000.0,211543.0,0.0
,,2115490000.0,211549.0,0.0
,,2115540000.0,211554.0,0.0
,,2115590000.0,211559.0,0.0
,,2115640000.0,211564.0,0.0
,,2115690000.0,211569.0,0.0
,,2115740000.0,211574.0,0.0
,,2115790000.0,211579.0,0.0
,,2115840000.0,211584.0,0.0
,,2115900000.0,211590.0,0.0
,,2115950000.0,211595.0,0.0
,,2116000000.0,211600.0,0.0
,,2116050000.0,211605.0,0.0
,,2116100000.0,211610.0,0.0
,,2116150000.0,211615.0,0.0
,,2116200000.0,211620.0,0.0
,,2116250000.0,211625.0,0.0
,,2116310000.0,211631.0,0.0
,,2116360000.0,211636.0,0.0
,,2116410000.0,211641.0,0.0
,,2116460000.0,211646.0,0.0
,,2116510000.0,211651.0,0.0
,,2116560000.0,211656.0,0.0
,,2116610000.0,211661.0,0.0
,,2116660000.0,211666.0,0.0
,,2116710000.0,211671.0,0.0
,,2116760000.0,211676.0,0.0
,,2116820000.0,211682.0,0.0
,,2116870000.0,211687.0,0.0
,,2116930000.0,211693.0,0.0
,,2116980000.0,211698.0,0.0
,,2117030000.0,211703.0,0.0
,,2117140000.0,211714.0,0.0
,,2117190000.0,211719.0,0.0
,,2117240000.0,211724.0,0.0
,,2117290000.0,211729.0,0.0
,,2117350000.0,211735.0,0.0
,,2117400000.0,211740.0,0.0
,,2117450000.0,211745.0,0.0
,,2117500000.0,211750.0,0.0
,,2117550000.0,211755.0,0.0
,,2117600000.0,211760.0,0.0
,,2117650000.0,211765.0,0.0
,,2117700000.0,211770.0,0.0
,,2117760000.0,211776.0,0.0
,,2117810000.0,211781.0,0.0
,,2117860000.0,211786.0,0.0
,,2117910000.0,211791.0,0.0
,,2117960000.0,211796.0,0.0
,,2118010000.0,211801.0,0.0
,,2118060000.0,211806.0,0.0
,,2118110000.0,211811.0,0.0
,,2118170000.0,211817.0,0.0
,,2118220000.0,211822.0,0.0
,,2118270000.0,211827.0,0.0
,,2118320000.0,211832.0,0.0
,,2118370000.0,211837.0,0.0
,,2118420000.0,211842.0,0.0
,,2118470000.0,211847.0,0.0
,,2118530000.0,211853.0,0.0
,,2118580000.0,211858.0,0.0
,,2118630000.0,211863.0,0.0
,,2118680000.0,211868.0,0.0
,,2118730000.0,211873.0,0.0
,,2118780000.0,211878.0,0.0
,,2118830000.0,211883.0,0.0
,,2118880000.0,211888.0,0.0
,,2118940000.0,211894.0,0.0
,,2118990000.0,211899.0,0.0
,,2119040000.0,211904.0,0.0
,,2119140000.0,211914.0,0.0
,,2119200000.0,211920.0,0.0
,,2119250000.0,211925.0,0.0
,,2119300000.0,211930.0,0.0
,,2119350000.0,211935.0,0.0
,,2119410000.0,211941.0,0.0
,,2119460000.0,211946.0,0.0
,,2119510000.0,211951.0,0.0
,,2119560000.0,211956.0,0.0
,,2119610000.0,211961.0,0.0
,,2119660000.0,211966.0,0.0
,,2119710000.0,211971.0,0.0
,,2119760000.0,211976.0,0.0
,,2119810000.0,211981.0,0.0
,,2119870000.0,211987.0,0.0
,,2119920000.0,211992.0,0.0
,,2119970000.0,211997.0,0.0
,,2120020000.0,212002.0,0.0
,,2120070000.0,212007.0,0.0
,,2120120000.0,212012.0,0.0
,,2120170000.0,212017.0,0.0
,,2120220000.0,212022.0,0.0
,,2120280000.0,212028.0,0.0
,,2120330000.0,212033.0,0.0
,,2120380000.0,212038.0,0.0
,,2120430000.0,212043.0,0.0
,,2120480000.0,212048.0,0.0
,,2120530000.0,212053.0,0.0
,,2120590000.0,212059.0,0.0
,,2120640000.0,212064.0,0.0
,,2120690000.0,212069.0,0.0
,,2120740000.0,212074.0,0.0
,,2120790000.0,212079.0,0.0
,,2120840000.0,212084.0,0.0
,,2120890000.0,212089.0,0.0
,,2120940000.0,212094.0,0.0
,,2120990000.0,212099.0,0.0
,,2121050000.0,212105.0,0.0
,,2121100000.0,212110.0,0.0
,,2121160000.0,212116.0,0.0
,,2121210000.0,212121.0,0.0
,,2121260000.0,212126.0,1.0
,,2121320000.0,212132.0,0.0
,,2121380000.0,212138.0,0.0
,,2121430000.0,212143.0,0.0
,,2121480000.0,212148.0,0.0
,,2121530000.0,212153.0,0.0
,,2121580000.0,212158.0,0.0
,,2121630000.0,212163.0,0.0
,,2121680000.0,212168.0,0.0
,,2121740000.0,212174.0,0.0
,,2121790000.0,212179.0,1.0
,,2121840000.0,212184.0,0.0
,,2121940000.0,212194.0,0.0
,,2122000000.0,212200.0,0.0
,,2122050000.0,212205.0,0.0
,,2122100000.0,212210.0,0.0
,,2122150000.0,212215.0,0.0
,,2122200000.0,212220.0,0.0
,,2122250000.0,212225.0,0.0
,,2122300000.0,212230.0,0.0
,,2122350000.0,212235.0,0.0
,,2122400000.0,212240.0,0.0
,,2122460000.0,212246.0,0.0
,,2122510000.0,212251.0,0.0
,,2122560000.0,212256.0,0.0
,,2122610000.0,212261.0,0.0
,,2122660000.0,212266.0,0.0
,,2122710000.0,212271.0,0.0
,,2122770000.0,212277.0,0.0
,,2122820000.0,212282.0,0.0
,,2122870000.0,212287.0,0.0
,,2122920000.0,212292.0,0.0
,,2122970000.0,212297.0,0.0
,,2123020000.0,212302.0,0.0
,,2123070000.0,212307.0,0.0
,,2123120000.0,212312.0,0.0
,,2123170000.0,212317.0,0.0
,,2123220000.0,212322.0,0.0
,,2123280000.0,212328.0,0.0
,,2123330000.0,212333.0,0.0
,,2123380000.0,212338.0,0.0
,,2123430000.0,212343.0,0.0
,,2123490000.0,212349.0,0.0
,,2123540000.0,212354.0,0.0
,,2123590000.0,212359.0,0.0
,,2123640000.0,212364.0,0.0
,,2123690000.0,212369.0,0.0
,,2123740000.0,212374.0,0.0
,,2123790000.0,212379.0,0.0
,,2123840000.0,212384.0,0.0
,,2123900000.0,212390.0,0.0
,,2123950000.0,212395.0,0.0
,,2124000000.0,212400.0,0.0
,,2124050000.0,212405.0,0.0
,,2124100000.0,212410.0,0.0
,,2124150000.0,212415.0,0.0
,,2124200000.0,212420.0,0.0
,,2124250000.0,212425.0,0.0
,,2124300000.0,212430.0,0.0
,,2124350000.0,212435.0,0.0
,,2124400000.0,212440.0,0.0
,,2124460000.0,212446.0,0.0
,,2124510000.0,212451.0,0.0
,,2124560000.0,212456.0,0.0
,,2124610000.0,212461.0,0.0
,,2124660000.0,212466.0,0.0
,,2124710000.0,212471.0,0.0
,,2124760000.0,212476.0,0.0
,,2124810000.0,212481.0,0.0
,,2124870000.0,212487.0,0.0
,,2124920000.0,212492.0,0.0
,,2124970000.0,212497.0,0.0
,,2125020000.0,212502.0,0.0
,,2125070000.0,212507.0,0.0
,,2125120000.0,212512.0,0.0
,,2125170000.0,212517.0,0.0
,,2125220000.0,212522.0,0.0
,,2125280000.0,212528.0,0.0
,,2125330000.0,212533.0,0.0
,,2125380000.0,212538.0,0.0
,,2125430000.0,212543.0,0.0
,,2125480000.0,212548.0,0.0
,,2125530000.0,212553.0,0.0
,,2125580000.0,212558.0,0.0
,,2125630000.0,212563.0,0.0
,,2125690000.0,212569.0,0.0
,,2125740000.0,212574.0,0.0
,,2125790000.0,212579.0,0.0
,,2125840000.0,212584.0,1.0
,,2125890000.0,212589.0,0.0
,,2125940000.0,212594.0,0.0
,,2125990000.0,212599.0,0.0
,,2126040000.0,212604.0,0.0
,,2126100000.0,212610.0,0.0
,,2126150000.0,212615.0,0.0
,,2126200000.0,212620.0,0.0
,,2126250000.0,212625.0,0.0
,,2126360000.0,212636.0,0.0
,,2126410000.0,212641.0,0.0
,,2126460000.0,212646.0,0.0
,,2126520000.0,212652.0,0.0
,,2126570000.0,212657.0,0.0
,,2126620000.0,212662.0,0.0
,,2126670000.0,212667.0,0.0
,,2126720000.0,212672.0,0.0
,,2126770000.0,212677.0,0.0
,,2126820000.0,212682.0,0.0
,,2126870000.0,212687.0,0.0
,,2126930000.0,212693.0,0.0
,,2126980000.0,212698.0,0.0
,,2127030000.0,212703.0,0.0
,,2127080000.0,212708.0,0.0
,,2127130000.0,212713.0,0.0
,,2127180000.0,212718.0,0.0
,,2127240000.0,212724.0,0.0
,,2127290000.0,212729.0,0.0
,,2127340000.0,212734.0,0.0
,,2127390000.0,212739.0,0.0
,,2127440000.0,212744.0,0.0
,,2127490000.0,212749.0,0.0
,,2127540000.0,212754.0,0.0
,,2127590000.0,212759.0,0.0
,,2127650000.0,212765.0,0.0
,,2127700000.0,212770.0,0.0
,,2127750000.0,212775.0,0.0
,,2127800000.0,212780.0,0.0
,,2127860000.0,212786.0,0.0
,,2127910000.0,212791.0,0.0
,,2127960000.0,212796.0,0.0
,,2128010000.0,212801.0,0.0
,,2128060000.0,212806.0,0.0
,,2128110000.0,212811.0,0.0
,,2128160000.0,212816.0,1.0
,,2128220000.0,212822.0,0.0
,,2128270000.0,212827.0,0.0
,,2128380000.0,212838.0,0.0
,,2128430000.0,212843.0,0.0
,,2128480000.0,212848.0,0.0
,,2128530000.0,212853.0,0.0
,,2128580000.0,212858.0,0.0
,,2128630000.0,212863.0,0.0
,,2128680000.0,212868.0,0.0
,,2128730000.0,212873.0,0.0
,,2128790000.0,212879.0,0.0
,,2128840000.0,212884.0,0.0
,,2128890000.0,212889.0,0.0
,,2128940000.0,212894.0,0.0
,,2128990000.0,212899.0,0.0
,,2129040000.0,212904.0,0.0
,,2129090000.0,212909.0,0.0
,,2129140000.0,212914.0,0.0
,,2129200000.0,212920.0,0.0
,,2129250000.0,212925.0,0.0
,,2129300000.0,212930.0,0.0
,,2129350000.0,212935.0,0.0
,,2129400000.0,212940.0,0.0
,,2129450000.0,212945.0,0.0
,,2129500000.0,212950.0,0.0
,,2129550000.0,212955.0,0.0
,,2129600000.0,212960.0,0.0
,,2129650000.0,212965.0,0.0
,,2129710000.0,212971.0,0.0
,,2129760000.0,212976.0,0.0
,,2129810000.0,212981.0,0.0
,,2129860000.0,212986.0,0.0
,,2129920000.0,212992.0,0.0
,,2129970000.0,212997.0,0.0
,,2130020000.0,213002.0,0.0
,,2130070000.0,213007.0,0.0
,,2130120000.0,213012.0,0.0
,,2130170000.0,213017.0,0.0
,,2130220000.0,213022.0,0.0
,,2130280000.0,213028.0,0.0
,,2130330000.0,213033.0,0.0
,,2130430000.0,213043.0,0.0
,,2130480000.0,213048.0,0.0
,,2130530000.0,213053.0,0.0
,,2130590000.0,213059.0,0.0
,,2130640000.0,213064.0,0.0
,,2130690000.0,213069.0,0.0
,,2130740000.0,213074.0,0.0
,,2130790000.0,213079.0,0.0
,,2130840000.0,213084.0,0.0
,,2130890000.0,213089.0,0.0
,,2130940000.0,213094.0,0.0
,,2130990000.0,213099.0,0.0
,,2131040000.0,213104.0,0.0
,,2131100000.0,213110.0,0.0
,,2131150000.0,213115.0,0.0
,,2131200000.0,213120.0,0.0
,,2131250000.0,213125.0,0.0
,,2131300000.0,213130.0,0.0
,,2131350000.0,213135.0,0.0
,,2131400000.0,213140.0,0.0
,,2131460000.0,213146.0,0.0
,,2131510000.0,213151.0,0.0
,,2131560000.0,213156.0,0.0
,,2131610000.0,213161.0,0.0
,,2131660000.0,213166.0,0.0
,,2131710000.0,213171.0,0.0
,,2131760000.0,213176.0,0.0
,,2131810000.0,213181.0,0.0
,,2131870000.0,213187.0,0.0
,,2131960000.0,213196.0,0.0
,,2132010000.0,213201.0,0.0
,,2132070000.0,213207.0,0.0
,,2132150000.0,213215.0,1.0
,,2132210000.0,213221.0,0.0
,,2132260000.0,213226.0,0.0
,,2132310000.0,213231.0,0.0
,,2132370000.0,213237.0,0.0
,,2132420000.0,213242.0,0.0
,,2132530000.0,213253.0,0.0
,,2132590000.0,213259.0,0.0
,,2132640000.0,213264.0,0.0
,,2132700000.0,213270.0,0.0
,,2132760000.0,213276.0,1.0
,,2132810000.0,213281.0,1.0
,,2132860000.0,213286.0,1.0
,,2132920000.0,213292.0,2.0
,,2132980000.0,213298.0,1.0
,,2133030000.0,213303.0,0.0
,,2133080000.0,213308.0,0.0
,,2133140000.0,213314.0,0.0
,,2133190000.0,213319.0,0.0
,,2133240000.0,213324.0,0.0
,,2133290000.0,213329.0,0.0
,,2133350000.0,213335.0,0.0
,,2133400000.0,213340.0,0.0
,,2133450000.0,213345.0,0.0
,,2133500000.0,213350.0,0.0
,,2133560000.0,213356.0,0.0
,,2133610000.0,213361.0,0.0
,,2133660000.0,213366.0,0.0
,,2133710000.0,213371.0,0.0
,,2133770000.0,213377.0,0.0
,,2133820000.0,213382.0,1.0
,,2133880000.0,213388.0,1.0
,,2133940000.0,213394.0,1.0
,,2134000000.0,213400.0,0.0
,,2134060000.0,213406.0,0.0
,,2134140000.0,213414.0,0.0
,,2134200000.0,213420.0,0.0
,,2134250000.0,213425.0,0.0
,,2134300000.0,213430.0,0.0
,,2134350000.0,213435.0,0.0
,,2134400000.0,213440.0,0.0
,,2134450000.0,213445.0,0.0
,,2134560000.0,213456.0,0.0
,,2134620000.0,213462.0,0.0
,,2134670000.0,213467.0,0.0
,,2134720000.0,213472.0,0.0
,,2134770000.0,213477.0,0.0
,,2134830000.0,213483.0,0.0
,,2134960000.0,213496.0,0.0
,,2135010000.0,213501.0,0.0
,,2135070000.0,213507.0,0.0
,,2135120000.0,213512.0,0.0
,,2135180000.0,213518.0,0.0
,,2135230000.0,213523.0,0.0
,,2135280000.0,213528.0,0.0
,,2135330000.0,213533.0,0.0
,,2135380000.0,213538.0,0.0
,,2135430000.0,213543.0,0.0
,,2135490000.0,213549.0,0.0
,,2135540000.0,213554.0,0.0
,,2135590000.0,213559.0,0.0
,,2135640000.0,213564.0,0.0
,,2135690000.0,213569.0,0.0
,,2135740000.0,213574.0,0.0
,,2135790000.0,213579.0,0.0
,,2135850000.0,213585.0,0.0
,,2135900000.0,213590.0,0.0
,,2135950000.0,213595.0,0.0
,,2136000000.0,213600.0,0.0
,,2136050000.0,213605.0,0.0
,,2136110000.0,213611.0,0.0
,,2136160000.0,213616.0,0.0
,,2136210000.0,213621.0,0.0
,,2136260000.0,213626.0,0.0
,,2136320000.0,213632.0,0.0
,,2136370000.0,213637.0,0.0
,,2136420000.0,213642.0,0.0
,,2136470000.0,213647.0,0.0
,,2136520000.0,213652.0,0.0
,,2136570000.0,213657.0,0.0
,,2136620000.0,213662.0,0.0
,,2136680000.0,213668.0,0.0
,,2136730000.0,213673.0,0.0
,,2136780000.0,213678.0,0.0
,,2136830000.0,213683.0,0.0
,,2136910000.0,213691.0,0.0
,,2136960000.0,213696.0,0.0
,,2137010000.0,213701.0,0.0
,,2137060000.0,213706.0,0.0
,,2137110000.0,213711.0,0.0
,,2137170000.0,213717.0,0.0
,,2137220000.0,213722.0,0.0
,,2137270000.0,213727.0,0.0
,,2137320000.0,213732.0,0.0
,,2137370000.0,213737.0,0.0
,,2137430000.0,213743.0,0.0
,,2137480000.0,213748.0,0.0
,,2137530000.0,213753.0,0.0
,,2137580000.0,213758.0,0.0
,,2137630000.0,213763.0,0.0
,,2137680000.0,213768.0,0.0
,,2137730000.0,213773.0,0.0
,,2137780000.0,213778.0,0.0
,,2137830000.0,213783.0,0.0
,,2137890000.0,213789.0,0.0
,,2137940000.0,213794.0,0.0
,,2137990000.0,213799.0,0.0
,,2138040000.0,213804.0,0.0
,,2138090000.0,213809.0,0.0
,,2138140000.0,213814.0,0.0
,,2138190000.0,213819.0,0.0
,,2138240000.0,213824.0,0.0
,,2138300000.0,213830.0,0.0
,,2138350000.0,213835.0,0.0
,,2138400000.0,213840.0,0.0
,,2138450000.0,213845.0,0.0
,,2138500000.0,213850.0,0.0
,,2138560000.0,213856.0,0.0
,,2138610000.0,213861.0,0.0
,,2138660000.0,213866.0,0.0
,,2138710000.0,213871.0,0.0
,,2138760000.0,213876.0,0.0
,,2138810000.0,213881.0,0.0
,,2138860000.0,213886.0,0.0
,,2138950000.0,213895.0,0.0
,,2139000000.0,213900.0,0.0
,,2139050000.0,213905.0,0.0
,,2139100000.0,213910.0,0.0
,,2139150000.0,213915.0,0.0
,,2139200000.0,213920.0,0.0
,,2139250000.0,213925.0,0.0
,,2139310000.0,213931.0,0.0
,,2139360000.0,213936.0,0.0
,,2139410000.0,213941.0,0.0
,,2139460000.0,213946.0,0.0
,,2139510000.0,213951.0,0.0
,,2139560000.0,213956.0,0.0
,,2139610000.0,213961.0,0.0
,,2139660000.0,213966.0,0.0
,,2139720000.0,213972.0,0.0
,,2139770000.0,213977.0,0.0
,,2139820000.0,213982.0,0.0
,,2139870000.0,213987.0,0.0
,,2139920000.0,213992.0,0.0
,,2139970000.0,213997.0,0.0
,,2140020000.0,214002.0,0.0
,,2140070000.0,214007.0,0.0
,,2140130000.0,214013.0,0.0
,,2140180000.0,214018.0,0.0
,,2140230000.0,214023.0,0.0
,,2140280000.0,214028.0,0.0
,,2140330000.0,214033.0,0.0
,,2140390000.0,214039.0,0.0
,,2140440000.0,214044.0,0.0
,,2140490000.0,214049.0,0.0
,,2140540000.0,214054.0,0.0
,,2140590000.0,214059.0,0.0
,,2140640000.0,214064.0,0.0
,,2140700000.0,214070.0,0.0
,,2140750000.0,214075.0,0.0
,,2140800000.0,214080.0,0.0
,,2140850000.0,214085.0,0.0
,,2140900000.0,214090.0,0.0
,,2140980000.0,214098.0,0.0
,,2141030000.0,214103.0,0.0
,,2141080000.0,214108.0,0.0
,,2141130000.0,214113.0,0.0
,,2141180000.0,214118.0,0.0
,,2141240000.0,214124.0,0.0
,,2141290000.0,214129.0,0.0
,,2141340000.0,214134.0,0.0
,,2141400000.0,214140.0,0.0
,,2141450000.0,214145.0,0.0
,,2141500000.0,214150.0,0.0
,,2141550000.0,214155.0,0.0
,,2141600000.0,214160.0,0.0
,,2141650000.0,214165.0,0.0
,,2141700000.0,214170.0,0.0
,,2141750000.0,214175.0,0.0
,,2141800000.0,214180.0,0.0
,,2141860000.0,214186.0,0.0
,,2141910000.0,214191.0,0.0
,,2141960000.0,214196.0,0.0
,,2142010000.0,214201.0,0.0
,,2142060000.0,214206.0,0.0
,,2142110000.0,214211.0,0.0
,,2142160000.0,214216.0,0.0
,,2142220000.0,214222.0,0.0
,,2142270000.0,214227.0,0.0
,,2142320000.0,214232.0,0.0
,,2142370000.0,214237.0,0.0
,,2142420000.0,214242.0,0.0
,,2142470000.0,214247.0,0.0
,,2142520000.0,214252.0,0.0
,,2142580000.0,214258.0,0.0
,,2142630000.0,214263.0,0.0
,,2142680000.0,214268.0,0.0
,,2142730000.0,214273.0,0.0
,,2142780000.0,214278.0,0.0
,,2142830000.0,214283.0,0.0
,,2142880000.0,214288.0,0.0
,,2142930000.0,214293.0,0.0
,,2143000000.0,214300.0,0.0
,,2143050000.0,214305.0,0.0
,,2143100000.0,214310.0,0.0
,,2143160000.0,214316.0,0.0
,,2143210000.0,214321.0,0.0
,,2143260000.0,214326.0,0.0
,,2143310000.0,214331.0,0.0
,,2143360000.0,214336.0,0.0
,,2143420000.0,214342.0,0.0
,,2143470000.0,214347.0,0.0
,,2143520000.0,214352.0,0.0
,,2143570000.0,214357.0,0.0
,,2143620000.0,214362.0,0.0
,,2143670000.0,214367.0,0.0
,,2143720000.0,214372.0,0.0
,,2143780000.0,214378.0,0.0
,,2143940000.0,214394.0,3.0
,,2144000000.0,214400.0,0.0
,,2144050000.0,214405.0,0.0
,,2144100000.0,214410.0,0.0
,,2144150000.0,214415.0,0.0
,,2144200000.0,214420.0,0.0
,,2144250000.0,214425.0,0.0
,,2144300000.0,214430.0,0.0
,,2144360000.0,214436.0,0.0
,,2144420000.0,214442.0,5.0
,,2144490000.0,214449.0,4.0
,,2144550000.0,214455.0,2.0
,,2144610000.0,214461.0,1.0
,,2144670000.0,214467.0,2.0
,,2144720000.0,214472.0,1.0
,,2144770000.0,214477.0,3.0
,,2144830000.0,214483.0,1.0
,,2144900000.0,214490.0,4.0
,,2144980000.0,214498.0,1.0
,,2145120000.0,214512.0,0.0
,,2145170000.0,214517.0,0.0
,,2145230000.0,214523.0,0.0
,,2145280000.0,214528.0,0.0
,,2145330000.0,214533.0,0.0
,,2145380000.0,214538.0,0.0
,,2145430000.0,214543.0,0.0
,,2145480000.0,214548.0,0.0
,,2145530000.0,214553.0,0.0
,,2145580000.0,214558.0,0.0
,,2145640000.0,214564.0,0.0
,,2145700000.0,214570.0,0.0
,,2145750000.0,214575.0,0.0
,,2145800000.0,214580.0,0.0
,,2145850000.0,214585.0,0.0
,,2145900000.0,214590.0,0.0
,,2145950000.0,214595.0,0.0
,,2146010000.0,214601.0,0.0
,,2146060000.0,214606.0,0.0
,,2146110000.0,214611.0,0.0
,,2146160000.0,214616.0,0.0
,,2146210000.0,214621.0,0.0
,,2146260000.0,214626.0,0.0
,,2146310000.0,214631.0,0.0
,,2146370000.0,214637.0,0.0
,,2146420000.0,214642.0,0.0
,,2146470000.0,214647.0,0.0
,,2146520000.0,214652.0,0.0
,,2146570000.0,214657.0,0.0
,,2146620000.0,214662.0,0.0
,,2146670000.0,214667.0,0.0
,,2146720000.0,214672.0,1.0
,,2146780000.0,214678.0,0.0
,,2146830000.0,214683.0,0.0
,,2146880000.0,214688.0,0.0
,,2146930000.0,214693.0,0.0
,,2146980000.0,214698.0,0.0
,,2147050000.0,214705.0,0.0
,,2147110000.0,214711.0,0.0
,,2147170000.0,214717.0,0.0
,,2147220000.0,214722.0,0.0
,,2147270000.0,214727.0,0.0
,,2147320000.0,214732.0,0.0
,,2147370000.0,214737.0,0.0
,,2147420000.0,214742.0,0.0
,,2147470000.0,214747.0,0.0
,,2147520000.0,214752.0,0.0
,,2147580000.0,214758.0,1.0
,,2147630000.0,214763.0,0.0
,,2147680000.0,214768.0,0.0
,,2147730000.0,214773.0,0.0
,,2147780000.0,214778.0,0.0
,,2147830000.0,214783.0,0.0
,,2147940000.0,214794.0,1.0
,,2148040000.0,214804.0,0.0
,,2148090000.0,214809.0,0.0
,,2148140000.0,214814.0,0.0
,,2148190000.0,214819.0,1.0
,,2148250000.0,214825.0,1.0
,,2148310000.0,214831.0,5.0
,,2148370000.0,214837.0,2.0
,,2148430000.0,214843.0,1.0
,,2148490000.0,214849.0,1.0
,,2148540000.0,214854.0,0.0
,,2148590000.0,214859.0,2.0
,,2148650000.0,214865.0,3.0
,,2148720000.0,214872.0,5.0
,,2148770000.0,214877.0,0.0
,,2148830000.0,214883.0,1.0
,,2148890000.0,214889.0,0.0
,,2148940000.0,214894.0,1.0
,,2149030000.0,214903.0,0.0
,,2149130000.0,214913.0,0.0
,,2149190000.0,214919.0,2.0
,,2149280000.0,214928.0,4.0
,,2149340000.0,214934.0,3.0
,,2149400000.0,214940.0,3.0
,,2149460000.0,214946.0,0.0
,,2149520000.0,214952.0,1.0
,,2149580000.0,214958.0,4.0
,,2149650000.0,214965.0,1.0
,,2149710000.0,214971.0,3.0
,,2149760000.0,214976.0,0.0
,,2149820000.0,214982.0,0.0
,,2149870000.0,214987.0,0.0
,,2149920000.0,214992.0,0.0
,,2150050000.0,215005.0,0.0
,,2150130000.0,215013.0,0.0
,,2150190000.0,215019.0,0.0
,,2150250000.0,215025.0,0.0
,,2150390000.0,215039.0,0.0
,,2150440000.0,215044.0,0.0
,,2150530000.0,215053.0,1.0
,,2150600000.0,215060.0,3.0
,,2150660000.0,215066.0,0.0
,,2150710000.0,215071.0,0.0
,,2150760000.0,215076.0,0.0
,,2150810000.0,215081.0,0.0
,,2150950000.0,215095.0,0.0
,,2151000000.0,215100.0,0.0
,,2151060000.0,215106.0,0.0
,,2151120000.0,215112.0,0.0
,,2151270000.0,215127.0,0.0
,,2151370000.0,215137.0,0.0
,,2151430000.0,215143.0,0.0
,,2151480000.0,215148.0,0.0
,,2151530000.0,215153.0,0.0
,,2151580000.0,215158.0,0.0
,,2151630000.0,215163.0,0.0
,,2151690000.0,215169.0,0.0
,,2151740000.0,215174.0,0.0
,,2151790000.0,215179.0,0.0
,,2151840000.0,215184.0,0.0
,,2151890000.0,215189.0,0.0
,,2151950000.0,215195.0,0.0
,,2152000000.0,215200.0,0.0
,,2152050000.0,215205.0,0.0
,,2152100000.0,215210.0,0.0
,,2152150000.0,215215.0,0.0
,,2152210000.0,215221.0,0.0
,,2152260000.0,215226.0,0.0
,,2152310000.0,215231.0,0.0
,,2152360000.0,215236.0,0.0
,,2152410000.0,215241.0,0.0
,,2152460000.0,215246.0,0.0
,,2152510000.0,215251.0,0.0
,,2152560000.0,215256.0,0.0
,,2152620000.0,215262.0,0.0
,,2152670000.0,215267.0,0.0
,,2152720000.0,215272.0,0.0
,,2152770000.0,215277.0,0.0
,,2152830000.0,215283.0,0.0
,,2152880000.0,215288.0,0.0
,,2152930000.0,215293.0,0.0
,,2152980000.0,215298.0,0.0
,,2153030000.0,215303.0,0.0
,,2153080000.0,215308.0,0.0
,,2153170000.0,215317.0,0.0
,,2153220000.0,215322.0,0.0
,,2153270000.0,215327.0,0.0
,,2153320000.0,215332.0,0.0
,,2153370000.0,215337.0,0.0
,,2153420000.0,215342.0,0.0
,,2153480000.0,215348.0,0.0
,,2153530000.0,215353.0,0.0
,,2153580000.0,215358.0,0.0
,,2153630000.0,215363.0,0.0
,,2153680000.0,215368.0,0.0
,,2153740000.0,215374.0,0.0
,,2153790000.0,215379.0,0.0
,,2153840000.0,215384.0,0.0
,,2153890000.0,215389.0,0.0
,,2153940000.0,215394.0,0.0
,,2153990000.0,215399.0,0.0
,,2154050000.0,215405.0,0.0
,,2154100000.0,215410.0,0.0
,,2154150000.0,215415.0,0.0
,,2154200000.0,215420.0,0.0
,,2154250000.0,215425.0,0.0
,,2154300000.0,215430.0,0.0
,,2154350000.0,215435.0,0.0
,,2154410000.0,215441.0,0.0
,,2154460000.0,215446.0,0.0
,,2154510000.0,215451.0,0.0
,,2154560000.0,215456.0,0.0
,,2154610000.0,215461.0,0.0
,,2154660000.0,215466.0,0.0
,,2154710000.0,215471.0,0.0
,,2154760000.0,215476.0,0.0
,,2154810000.0,215481.0,0.0
,,2154870000.0,215487.0,0.0
,,2154920000.0,215492.0,0.0
,,2154970000.0,215497.0,0.0
,,2155020000.0,215502.0,0.0
,,2155070000.0,215507.0,0.0
,,2155130000.0,215513.0,0.0
,,2155210000.0,215521.0,0.0
,,2155260000.0,215526.0,0.0
,,2155330000.0,215533.0,0.0
,,2155380000.0,215538.0,0.0
,,2155430000.0,215543.0,0.0
,,2155480000.0,215548.0,0.0
,,2155530000.0,215553.0,0.0
,,2155580000.0,215558.0,0.0
,,2155640000.0,215564.0,0.0
,,2155690000.0,215569.0,0.0
,,2155740000.0,215574.0,0.0
,,2155790000.0,215579.0,0.0
,,2155840000.0,215584.0,0.0
,,2155900000.0,215590.0,0.0
,,2155950000.0,215595.0,0.0
,,2156000000.0,215600.0,0.0
,,2156050000.0,215605.0,0.0
,,2156100000.0,215610.0,0.0
,,2156150000.0,215615.0,0.0
,,2156210000.0,215621.0,0.0
,,2156260000.0,215626.0,0.0
,,2156310000.0,215631.0,0.0
,,2156360000.0,215636.0,0.0
,,2156410000.0,215641.0,0.0
,,2156460000.0,215646.0,0.0
,,2156510000.0,215651.0,0.0
,,2156570000.0,215657.0,0.0
,,2156620000.0,215662.0,0.0
,,2156670000.0,215667.0,0.0
,,2156720000.0,215672.0,0.0
,,2156770000.0,215677.0,0.0
,,2156820000.0,215682.0,0.0
,,2156870000.0,215687.0,0.0
,,2156920000.0,215692.0,0.0
,,2156970000.0,215697.0,0.0
,,2157020000.0,215702.0,0.0
,,2157080000.0,215708.0,0.0
,,2157130000.0,215713.0,0.0
,,2157180000.0,215718.0,0.0
,,2157280000.0,215728.0,0.0
,,2157330000.0,215733.0,0.0
,,2157380000.0,215738.0,0.0
,,2157430000.0,215743.0,0.0
,,2157490000.0,215749.0,0.0
,,2157540000.0,215754.0,0.0
,,2157590000.0,215759.0,0.0
,,2157640000.0,215764.0,0.0
,,2157690000.0,215769.0,0.0
,,2157740000.0,215774.0,0.0
,,2157790000.0,215779.0,0.0
,,2157850000.0,215785.0,0.0
,,2157900000.0,215790.0,0.0
,,2157950000.0,215795.0,0.0
,,2158000000.0,215800.0,0.0
,,2158050000.0,215805.0,0.0
,,2158100000.0,215810.0,0.0
,,2158160000.0,215816.0,0.0
,,2158210000.0,215821.0,0.0
,,2158260000.0,215826.0,0.0
,,2158410000.0,215841.0,0.0
,,2158470000.0,215847.0,0.0
,,2158520000.0,215852.0,0.0
,,2158570000.0,215857.0,0.0
,,2158630000.0,215863.0,0.0
,,2158680000.0,215868.0,0.0
,,2158730000.0,215873.0,0.0
,,2158780000.0,215878.0,0.0
,,2158840000.0,215884.0,0.0
,,2158890000.0,215889.0,0.0
,,2158940000.0,215894.0,0.0
,,2159000000.0,215900.0,0.0
,,2159050000.0,215905.0,0.0
,,2159100000.0,215910.0,0.0
,,2159150000.0,215915.0,0.0
,,2159210000.0,215921.0,0.0
,,2159260000.0,215926.0,0.0
,,2159310000.0,215931.0,0.0
,,2159360000.0,215936.0,0.0
,,2159410000.0,215941.0,0.0
,,2159470000.0,215947.0,0.0
,,2159520000.0,215952.0,0.0
,,2159570000.0,215957.0,0.0
,,2159620000.0,215962.0,0.0
,,2159680000.0,215968.0,0.0
,,2159730000.0,215973.0,0.0
,,2159780000.0,215978.0,0.0
,,2159840000.0,215984.0,0.0
,,2159890000.0,215989.0,0.0
,,2159940000.0,215994.0,0.0
,,2160000000.0,216000.0,0.0
,,2160050000.0,216005.0,0.0
,,2160100000.0,216010.0,0.0
,,2160160000.0,216016.0,0.0
,,2160210000.0,216021.0,0.0
,,2160260000.0,216026.0,0.0
,,2160350000.0,216035.0,0.0
,,2160400000.0,216040.0,0.0
,,2160450000.0,216045.0,0.0
,,2160510000.0,216051.0,0.0
,,2160560000.0,216056.0,0.0
,,2160610000.0,216061.0,0.0
,,2160660000.0,216066.0,0.0
,,2160720000.0,216072.0,0.0
,,2160770000.0,216077.0,0.0
,,2160830000.0,216083.0,0.0
,,2160880000.0,216088.0,0.0
,,2160930000.0,216093.0,0.0
,,2160980000.0,216098.0,0.0
,,2161040000.0,216104.0,0.0
,,2161090000.0,216109.0,0.0
,,2161140000.0,216114.0,0.0
,,2161200000.0,216120.0,0.0
,,2161250000.0,216125.0,0.0
,,2161300000.0,216130.0,0.0
,,2161350000.0,216135.0,0.0
,,2161410000.0,216141.0,0.0
,,2161460000.0,216146.0,0.0
,,2161510000.0,216151.0,0.0
,,2161560000.0,216156.0,0.0
,,2161620000.0,216162.0,0.0
,,2161670000.0,216167.0,0.0
,,2161720000.0,216172.0,0.0
,,2161780000.0,216178.0,0.0
,,2161830000.0,216183.0,0.0
,,2161910000.0,216191.0,0.0
,,2161990000.0,216199.0,0.0
,,2162040000.0,216204.0,0.0
,,2162100000.0,216210.0,0.0
,,2162150000.0,216215.0,0.0
,,2162200000.0,216220.0,0.0
,,2162260000.0,216226.0,0.0
,,2162310000.0,216231.0,0.0
,,2162360000.0,216236.0,0.0
,,2162410000.0,216241.0,0.0
,,2162470000.0,216247.0,0.0
,,2162520000.0,216252.0,0.0
,,2162570000.0,216257.0,1.0
,,2162630000.0,216263.0,0.0
,,2162680000.0,216268.0,0.0
,,2162730000.0,216273.0,0.0
,,2162780000.0,216278.0,0.0
,,2162840000.0,216284.0,0.0
,,2162890000.0,216289.0,0.0
,,2162940000.0,216294.0,0.0
,,2162990000.0,216299.0,0.0
,,2163050000.0,216305.0,0.0
,,2163100000.0,216310.0,0.0
,,2163150000.0,216315.0,1.0
,,2163200000.0,216320.0,0.0
,,2163260000.0,216326.0,0.0
,,2163310000.0,216331.0,0.0
,,2163370000.0,216337.0,0.0
,,2163430000.0,216343.0,0.0
,,2163480000.0,216348.0,0.0
,,2163530000.0,216353.0,0.0
,,2163580000.0,216358.0,0.0
,,2163630000.0,216363.0,0.0
,,2163690000.0,216369.0,0.0
,,2163740000.0,216374.0,0.0
,,2163790000.0,216379.0,0.0
,,2163840000.0,216384.0,0.0
,,2163900000.0,216390.0,0.0
,,2163950000.0,216395.0,0.0
,,2164000000.0,216400.0,0.0
,,2164060000.0,216406.0,0.0
,,2164110000.0,216411.0,0.0
,,2164160000.0,216416.0,0.0
,,2164210000.0,216421.0,0.0
,,2164270000.0,216427.0,0.0
,,2164320000.0,216432.0,0.0
,,2164370000.0,216437.0,0.0
,,2164430000.0,216443.0,0.0
,,2164480000.0,216448.0,0.0
,,2164540000.0,216454.0,0.0
,,2164590000.0,216459.0,0.0
,,2164640000.0,216464.0,0.0
,,2164700000.0,216470.0,0.0
,,2164750000.0,216475.0,0.0
,,2164800000.0,216480.0,0.0
,,2164860000.0,216486.0,0.0
,,2164910000.0,216491.0,0.0
,,2164970000.0,216497.0,0.0
,,2165020000.0,216502.0,0.0
,,2165070000.0,216507.0,0.0
,,2165130000.0,216513.0,0.0
,,2165180000.0,216518.0,0.0
,,2165230000.0,216523.0,0.0
,,2165280000.0,216528.0,0.0
,,2165340000.0,216534.0,0.0
,,2165390000.0,216539.0,0.0
,,2165440000.0,216544.0,0.0
,,2165500000.0,216550.0,0.0
,,2165550000.0,216555.0,0.0
,,2165600000.0,216560.0,0.0
,,2165650000.0,216565.0,0.0
,,2165710000.0,216571.0,0.0
,,2165760000.0,216576.0,0.0
,,2165810000.0,216581.0,0.0
,,2165870000.0,216587.0,0.0
,,2165920000.0,216592.0,0.0
,,2165970000.0,216597.0,0.0
,,2166020000.0,216602.0,0.0
,,2166080000.0,216608.0,0.0
,,2166130000.0,216613.0,0.0
,,2166180000.0,216618.0,0.0
,,2166230000.0,216623.0,0.0
,,2166340000.0,216634.0,0.0
,,2166390000.0,216639.0,0.0
,,2166450000.0,216645.0,0.0
,,2166500000.0,216650.0,0.0
,,2166550000.0,216655.0,0.0
,,2166610000.0,216661.0,0.0
,,2166660000.0,216666.0,0.0
,,2166710000.0,216671.0,0.0
,,2166770000.0,216677.0,0.0
,,2166820000.0,216682.0,0.0
,,2166870000.0,216687.0,0.0
,,2166930000.0,216693.0,0.0
,,2166980000.0,216698.0,0.0
,,2167030000.0,216703.0,0.0
,,2167090000.0,216709.0,0.0
,,2167140000.0,216714.0,0.0
,,2167190000.0,216719.0,0.0
,,2167240000.0,216724.0,0.0
,,2167290000.0,216729.0,0.0
,,2167340000.0,216734.0,0.0
,,2167400000.0,216740.0,0.0
,,2167450000.0,216745.0,0.0
,,2167500000.0,216750.0,0.0
,,2167550000.0,216755.0,0.0
,,2167610000.0,216761.0,0.0
,,2167660000.0,216766.0,0.0
,,2167710000.0,216771.0,0.0
,,2167770000.0,216777.0,0.0
,,2167820000.0,216782.0,0.0
,,2167870000.0,216787.0,0.0
,,2167920000.0,216792.0,0.0
,,2167980000.0,216798.0,0.0
,,2168030000.0,216803.0,0.0
,,2168080000.0,216808.0,0.0
,,2168130000.0,216813.0,0.0
,,2168190000.0,216819.0,0.0
,,2168240000.0,216824.0,0.0
,,2168290000.0,216829.0,0.0
,,2168400000.0,216840.0,0.0
,,2168460000.0,216846.0,0.0
,,2168510000.0,216851.0,0.0
,,2168560000.0,216856.0,0.0
,,2168610000.0,216861.0,0.0
,,2168670000.0,216867.0,0.0
,,2168720000.0,216872.0,0.0
,,2168770000.0,216877.0,0.0
,,2168830000.0,216883.0,0.0
,,2168880000.0,216888.0,0.0
,,2168930000.0,216893.0,0.0
,,2168990000.0,216899.0,0.0
,,2169040000.0,216904.0,0.0
,,2169090000.0,216909.0,0.0
,,2169140000.0,216914.0,0.0
,,2169200000.0,216920.0,0.0
,,2169250000.0,216925.0,0.0
,,2169300000.0,216930.0,0.0
,,2169350000.0,216935.0,0.0
,,2169410000.0,216941.0,0.0
,,2169460000.0,216946.0,0.0
,,2169510000.0,216951.0,0.0
,,2169560000.0,216956.0,0.0
,,2169620000.0,216962.0,0.0
,,2169670000.0,216967.0,0.0
,,2169720000.0,216972.0,0.0
,,2169770000.0,216977.0,0.0
,,2169830000.0,216983.0,0.0
,,2169880000.0,216988.0,0.0
,,2169930000.0,216993.0,0.0
,,2169990000.0,216999.0,0.0
,,2170040000.0,217004.0,0.0
,,2170090000.0,217009.0,0.0
,,2170150000.0,217015.0,0.0
,,2170200000.0,217020.0,0.0
,,2170250000.0,217025.0,0.0
,,2170310000.0,217031.0,0.0
,,2170360000.0,217036.0,0.0
,,2170470000.0,217047.0,0.0
,,2170520000.0,217052.0,0.0
,,2170580000.0,217058.0,0.0
,,2170630000.0,217063.0,0.0
,,2170680000.0,217068.0,0.0
,,2170730000.0,217073.0,0.0
,,2170790000.0,217079.0,0.0
,,2170840000.0,217084.0,0.0
,,2170890000.0,217089.0,0.0
,,2170950000.0,217095.0,0.0
,,2171000000.0,217100.0,0.0
,,2171050000.0,217105.0,0.0
,,2171100000.0,217110.0,0.0
,,2171160000.0,217116.0,0.0
,,2171210000.0,217121.0,0.0
,,2171260000.0,217126.0,0.0
,,2171310000.0,217131.0,0.0
,,2171370000.0,217137.0,0.0
,,2171420000.0,217142.0,0.0
,,2171470000.0,217147.0,0.0
,,2171520000.0,217152.0,0.0
,,2171580000.0,217158.0,0.0
,,2171630000.0,217163.0,0.0
,,2171680000.0,217168.0,0.0
,,2171730000.0,217173.0,0.0
,,2171790000.0,217179.0,0.0
,,2171840000.0,217184.0,0.0
,,2171890000.0,217189.0,0.0
,,2171950000.0,217195.0,0.0
,,2172000000.0,217200.0,0.0
,,2172050000.0,217205.0,0.0
,,2172110000.0,217211.0,0.0
,,2172160000.0,217216.0,0.0
,,2172210000.0,217221.0,0.0
,,2172260000.0,217226.0,0.0
,,2172320000.0,217232.0,0.0
,,2172370000.0,217237.0,0.0
,,2172440000.0,217244.0,0.0
,,2172540000.0,217254.0,0.0
,,2172590000.0,217259.0,0.0
,,2172640000.0,217264.0,0.0
,,2172690000.0,217269.0,0.0
,,2172750000.0,217275.0,0.0
,,2172800000.0,217280.0,0.0
,,2172850000.0,217285.0,0.0
,,2172900000.0,217290.0,0.0
,,2172950000.0,217295.0,0.0
,,2173010000.0,217301.0,0.0
,,2173060000.0,217306.0,0.0
,,2173110000.0,217311.0,1.0
,,2173160000.0,217316.0,0.0
,,2173220000.0,217322.0,0.0
,,2173270000.0,217327.0,0.0
,,2173320000.0,217332.0,0.0
,,2173370000.0,217337.0,0.0
,,2173430000.0,217343.0,0.0
,,2173480000.0,217348.0,0.0
,,2173530000.0,217353.0,0.0
,,2173590000.0,217359.0,0.0
,,2173640000.0,217364.0,0.0
,,2173690000.0,217369.0,0.0
,,2173750000.0,217375.0,0.0
,,2173800000.0,217380.0,0.0
,,2173850000.0,217385.0,0.0
,,2173910000.0,217391.0,0.0
,,2173960000.0,217396.0,0.0
,,2174010000.0,217401.0,0.0
,,2174070000.0,217407.0,0.0
,,2174120000.0,217412.0,0.0
,,2174170000.0,217417.0,0.0
,,2174220000.0,217422.0,0.0
,,2174280000.0,217428.0,0.0
,,2174330000.0,217433.0,0.0
,,2174380000.0,217438.0,0.0
,,2174440000.0,217444.0,0.0
,,2174540000.0,217454.0,0.0
,,2174600000.0,217460.0,0.0
,,2174650000.0,217465.0,0.0
,,2174700000.0,217470.0,0.0
,,2174760000.0,217476.0,0.0
,,2174810000.0,217481.0,0.0
,,2174860000.0,217486.0,0.0
,,2174910000.0,217491.0,0.0
,,2175280000.0,217528.0,2.0
,,2175370000.0,217537.0,2.0
,,2175440000.0,217544.0,2.0
,,2175500000.0,217550.0,2.0
,,2175560000.0,217556.0,2.0
,,2175610000.0,217561.0,2.0
,,2175660000.0,217566.0,2.0
,,2175750000.0,217575.0,0.0
,,2175800000.0,217580.0,0.0
,,2175850000.0,217585.0,0.0
,,2175900000.0,217590.0,0.0
,,2175950000.0,217595.0,0.0
,,2176000000.0,217600.0,0.0
,,2176050000.0,217605.0,0.0
,,2176110000.0,217611.0,0.0
,,2176160000.0,217616.0,0.0
,,2176210000.0,217621.0,0.0
,,2176260000.0,217626.0,0.0
,,2176310000.0,217631.0,0.0
,,2176360000.0,217636.0,0.0
,,2176410000.0,217641.0,0.0
,,2176460000.0,217646.0,0.0
,,2176510000.0,217651.0,0.0
,,2176610000.0,217661.0,0.0
,,2176660000.0,217666.0,0.0
,,2176710000.0,217671.0,0.0
,,2176760000.0,217676.0,0.0
,,2176820000.0,217682.0,0.0
,,2176870000.0,217687.0,0.0
,,2176920000.0,217692.0,0.0
,,2176970000.0,217697.0,0.0
,,2177020000.0,217702.0,0.0
,,2177070000.0,217707.0,0.0
,,2177120000.0,217712.0,0.0
,,2177180000.0,217718.0,0.0
,,2177220000.0,217722.0,0.0
,,2177280000.0,217728.0,0.0
,,2177330000.0,217733.0,0.0
,,2177380000.0,217738.0,0.0
,,2177430000.0,217743.0,0.0
,,2177480000.0,217748.0,0.0
,,2177530000.0,217753.0,0.0
,,2177590000.0,217759.0,0.0
,,2177640000.0,217764.0,0.0
,,2177700000.0,217770.0,0.0
,,2177750000.0,217775.0,0.0
,,2177800000.0,217780.0,0.0
,,2177850000.0,217785.0,0.0
,,2177900000.0,217790.0,0.0
,,2177950000.0,217795.0,0.0
,,2178000000.0,217800.0,0.0
,,2178050000.0,217805.0,0.0
,,2178110000.0,217811.0,0.0
,,2178160000.0,217816.0,0.0
,,2178210000.0,217821.0,0.0
,,2178260000.0,217826.0,0.0
,,2178310000.0,217831.0,0.0
,,2178360000.0,217836.0,0.0
,,2178410000.0,217841.0,0.0
,,2178460000.0,217846.0,0.0
,,2178510000.0,217851.0,0.0
,,2178570000.0,217857.0,0.0
,,2178680000.0,217868.0,0.0
,,2178730000.0,217873.0,0.0
,,2178780000.0,217878.0,0.0
,,2178830000.0,217883.0,0.0
,,2178880000.0,217888.0,0.0
,,2178930000.0,217893.0,0.0
,,2178980000.0,217898.0,0.0
,,2179040000.0,217904.0,0.0
,,2179090000.0,217909.0,0.0
,,2179140000.0,217914.0,0.0
,,2179190000.0,217919.0,0.0
,,2179240000.0,217924.0,0.0
,,2179290000.0,217929.0,0.0
,,2179340000.0,217934.0,0.0
,,2179390000.0,217939.0,0.0
,,2179450000.0,217945.0,0.0
,,2179500000.0,217950.0,0.0
,,2179550000.0,217955.0,0.0
,,2179600000.0,217960.0,0.0
,,2179650000.0,217965.0,0.0
,,2179700000.0,217970.0,0.0
,,2179750000.0,217975.0,0.0
,,2179810000.0,217981.0,0.0
,,2179860000.0,217986.0,0.0
,,2179910000.0,217991.0,0.0
,,2179960000.0,217996.0,0.0
,,2180010000.0,218001.0,0.0
,,2180060000.0,218006.0,0.0
,,2180110000.0,218011.0,0.0
,,2180160000.0,218016.0,0.0
,,2180210000.0,218021.0,0.0
,,2180270000.0,218027.0,0.0
,,2180320000.0,218032.0,0.0
,,2180370000.0,218037.0,0.0
,,2180420000.0,218042.0,0.0
,,2180470000.0,218047.0,0.0
,,2180530000.0,218053.0,0.0
,,2180580000.0,218058.0,0.0
,,2180700000.0,218070.0,0.0
,,2180750000.0,218075.0,0.0
,,2180800000.0,218080.0,0.0
,,2180850000.0,218085.0,0.0
,,2180900000.0,218090.0,0.0
,,2180950000.0,218095.0,0.0
,,2181000000.0,218100.0,0.0
,,2181050000.0,218105.0,0.0
,,2181100000.0,218110.0,0.0
,,2181150000.0,218115.0,0.0
,,2181210000.0,218121.0,0.0
,,2181260000.0,218126.0,0.0
,,2181310000.0,218131.0,0.0
,,2181360000.0,218136.0,0.0
,,2181410000.0,218141.0,0.0
,,2181460000.0,218146.0,1.0
,,2181510000.0,218151.0,0.0
,,2181560000.0,218156.0,0.0
,,2181610000.0,218161.0,0.0
,,2181670000.0,218167.0,0.0
,,2181720000.0,218172.0,0.0
,,2181770000.0,218177.0,0.0
,,2181820000.0,218182.0,0.0
,,2181870000.0,218187.0,0.0
,,2181920000.0,218192.0,0.0
,,2181970000.0,218197.0,0.0
,,2182020000.0,218202.0,0.0
,,2182080000.0,218208.0,0.0
,,2182130000.0,218213.0,0.0
,,2182180000.0,218218.0,0.0
,,2182230000.0,218223.0,0.0
,,2182280000.0,218228.0,0.0
,,2182340000.0,218234.0,0.0
,,2182390000.0,218239.0,0.0
,,2182440000.0,218244.0,0.0
,,2182490000.0,218249.0,0.0
,,2182540000.0,218254.0,0.0
,,2182590000.0,218259.0,0.0
,,2182640000.0,218264.0,0.0
,,2182750000.0,218275.0,0.0
,,2182800000.0,218280.0,0.0
,,2182850000.0,218285.0,0.0
,,2182900000.0,218290.0,0.0
,,2182950000.0,218295.0,0.0
,,2183000000.0,218300.0,0.0
,,2183060000.0,218306.0,0.0
,,2183110000.0,218311.0,0.0
,,2183160000.0,218316.0,0.0
,,2183210000.0,218321.0,0.0
,,2183260000.0,218326.0,0.0
,,2183310000.0,218331.0,0.0
,,2183360000.0,218336.0,0.0
,,2183410000.0,218341.0,0.0
,,2183460000.0,218346.0,0.0
,,2183510000.0,218351.0,0.0
,,2183570000.0,218357.0,0.0
,,2183620000.0,218362.0,0.0
,,2183670000.0,218367.0,0.0
,,2183720000.0,218372.0,0.0
,,2183770000.0,218377.0,0.0
,,2183820000.0,218382.0,0.0
,,2183870000.0,218387.0,0.0
,,2183920000.0,218392.0,0.0
,,2183970000.0,218397.0,0.0
,,2184030000.0,218403.0,0.0
,,2184080000.0,218408.0,0.0
,,2184140000.0,218414.0,0.0
,,2184190000.0,218419.0,0.0
,,2184240000.0,218424.0,0.0
,,2184290000.0,218429.0,0.0
,,2184340000.0,218434.0,0.0
,,2184390000.0,218439.0,0.0
,,2184440000.0,218444.0,0.0
,,2184490000.0,218449.0,0.0
,,2184540000.0,218454.0,0.0
,,2184590000.0,218459.0,0.0
,,2184650000.0,218465.0,0.0
,,2184700000.0,218470.0,0.0
,,2184820000.0,218482.0,0.0
,,2184870000.0,218487.0,0.0
,,2184920000.0,218492.0,0.0
,,2184970000.0,218497.0,0.0
,,2185030000.0,218503.0,0.0
,,2185080000.0,218508.0,0.0
,,2185130000.0,218513.0,0.0
,,2185180000.0,218518.0,0.0
,,2185230000.0,218523.0,0.0
,,2185280000.0,218528.0,0.0
,,2185330000.0,218533.0,0.0
,,2185390000.0,218539.0,0.0
,,2185440000.0,218544.0,0.0
,,2185490000.0,218549.0,0.0
,,2185540000.0,218554.0,0.0
,,2185590000.0,218559.0,0.0
,,2185640000.0,218564.0,0.0
,,2185700000.0,218570.0,0.0
,,2185750000.0,218575.0,0.0
,,2185800000.0,218580.0,0.0
,,2185850000.0,218585.0,0.0
,,2185900000.0,218590.0,0.0
,,2185950000.0,218595.0,0.0
,,2186010000.0,218601.0,0.0
,,2186060000.0,218606.0,0.0
,,2186110000.0,218611.0,0.0
,,2186160000.0,218616.0,0.0
,,2186210000.0,218621.0,0.0
,,2186260000.0,218626.0,0.0
,,2186310000.0,218631.0,0.0
,,2186360000.0,218636.0,0.0
,,2186410000.0,218641.0,0.0
,,2186460000.0,218646.0,0.0
,,2186510000.0,218651.0,0.0
,,2186570000.0,218657.0,1.0
,,2186620000.0,218662.0,0.0
,,2186670000.0,218667.0,0.0
,,2186720000.0,218672.0,0.0
,,2186770000.0,218677.0,0.0
,,2186870000.0,218687.0,0.0
,,2186920000.0,218692.0,0.0
,,2186980000.0,218698.0,0.0
,,2187030000.0,218703.0,0.0
,,2187080000.0,218708.0,0.0
,,2187130000.0,218713.0,0.0
,,2187180000.0,218718.0,0.0
,,2187230000.0,218723.0,0.0
,,2187280000.0,218728.0,0.0
,,2187330000.0,218733.0,0.0
,,2187380000.0,218738.0,0.0
,,2187430000.0,218743.0,0.0
,,2187480000.0,218748.0,0.0
,,2187530000.0,218753.0,0.0
,,2187590000.0,218759.0,0.0
,,2187640000.0,218764.0,0.0
,,2187690000.0,218769.0,0.0
,,2187740000.0,218774.0,0.0
,,2187790000.0,218779.0,0.0
,,2187840000.0,218784.0,0.0
,,2187890000.0,218789.0,0.0
,,2187940000.0,218794.0,0.0
,,2187990000.0,218799.0,0.0
,,2188040000.0,218804.0,0.0
,,2188090000.0,218809.0,0.0
,,2188140000.0,218814.0,0.0
,,2188200000.0,218820.0,0.0
,,2188250000.0,218825.0,0.0
,,2188300000.0,218830.0,0.0
,,2188350000.0,218835.0,0.0
,,2188400000.0,218840.0,0.0
,,2188450000.0,218845.0,0.0
,,2188500000.0,218850.0,0.0
,,2188550000.0,218855.0,0.0
,,2188610000.0,218861.0,0.0
,,2188660000.0,218866.0,0.0
,,2188710000.0,218871.0,0.0
,,2188760000.0,218876.0,0.0
,,2188810000.0,218881.0,0.0
,,2188930000.0,218893.0,0.0
,,2188980000.0,218898.0,0.0
,,2189030000.0,218903.0,0.0
,,2189080000.0,218908.0,0.0
,,2189130000.0,218913.0,0.0
,,2189180000.0,218918.0,0.0
,,2189240000.0,218924.0,0.0
,,2189290000.0,218929.0,0.0
,,2189340000.0,218934.0,0.0
,,2189390000.0,218939.0,0.0
,,2189440000.0,218944.0,0.0
,,2189490000.0,218949.0,0.0
,,2189540000.0,218954.0,0.0
,,2189590000.0,218959.0,0.0
,,2189650000.0,218965.0,0.0
,,2189700000.0,218970.0,0.0
,,2189750000.0,218975.0,0.0
,,2189800000.0,218980.0,0.0
,,2189850000.0,218985.0,0.0
,,2189900000.0,218990.0,0.0
,,2189950000.0,218995.0,0.0
,,2190000000.0,219000.0,1.0
,,2190060000.0,219006.0,0.0
,,2190110000.0,219011.0,0.0
,,2190160000.0,219016.0,0.0
,,2190220000.0,219022.0,0.0
,,2190270000.0,219027.0,0.0
,,2190320000.0,219032.0,0.0
,,2190370000.0,219037.0,0.0
,,2190420000.0,219042.0,0.0
,,2190470000.0,219047.0,0.0
,,2190520000.0,219052.0,0.0
,,2190570000.0,219057.0,0.0
,,2190620000.0,219062.0,0.0
,,2190670000.0,219067.0,0.0
,,2190730000.0,219073.0,0.0
,,2190780000.0,219078.0,0.0
,,2190830000.0,219083.0,0.0
,,2190880000.0,219088.0,0.0
,,2190990000.0,219099.0,0.0
,,2191040000.0,219104.0,0.0
,,2191090000.0,219109.0,0.0
,,2191150000.0,219115.0,0.0
,,2191200000.0,219120.0,0.0
,,2191250000.0,219125.0,0.0
,,2191300000.0,219130.0,0.0
,,2191350000.0,219135.0,0.0
,,2191400000.0,219140.0,0.0
,,2191460000.0,219146.0,0.0
,,2191510000.0,219151.0,0.0
,,2191560000.0,219156.0,0.0
,,2191610000.0,219161.0,0.0
,,2191660000.0,219166.0,0.0
,,2191710000.0,219171.0,0.0
,,2191760000.0,219176.0,0.0
,,2191820000.0,219182.0,0.0
,,2191870000.0,219187.0,0.0
,,2191920000.0,219192.0,0.0
,,2191970000.0,219197.0,0.0
,,2192020000.0,219202.0,0.0
,,2192070000.0,219207.0,0.0
,,2192120000.0,219212.0,0.0
,,2192170000.0,219217.0,0.0
,,2192230000.0,219223.0,0.0
,,2192280000.0,219228.0,0.0
,,2192330000.0,219233.0,0.0
,,2192380000.0,219238.0,0.0
,,2192430000.0,219243.0,0.0
,,2192480000.0,219248.0,0.0
,,2192530000.0,219253.0,0.0
,,2192580000.0,219258.0,0.0
,,2192630000.0,219263.0,0.0
,,2192690000.0,219269.0,0.0
,,2192740000.0,219274.0,0.0
,,2192790000.0,219279.0,0.0
,,2192840000.0,219284.0,0.0
,,2192890000.0,219289.0,0.0
,,2193000000.0,219300.0,0.0
,,2193060000.0,219306.0,0.0
,,2193110000.0,219311.0,0.0
,,2193160000.0,219316.0,0.0
,,2193210000.0,219321.0,0.0
,,2193260000.0,219326.0,0.0
,,2193310000.0,219331.0,0.0
,,2193360000.0,219336.0,0.0
,,2193410000.0,219341.0,0.0
,,2193470000.0,219347.0,0.0
,,2193520000.0,219352.0,0.0
,,2193570000.0,219357.0,0.0
,,2193620000.0,219362.0,0.0
,,2193670000.0,219367.0,0.0
,,2193730000.0,219373.0,0.0
,,2193780000.0,219378.0,0.0
,,2193830000.0,219383.0,0.0
,,2193880000.0,219388.0,0.0
,,2193940000.0,219394.0,0.0
,,2193990000.0,219399.0,0.0
,,2194040000.0,219404.0,0.0
,,2194090000.0,219409.0,0.0
,,2194140000.0,219414.0,0.0
,,2194190000.0,219419.0,0.0
,,2194240000.0,219424.0,0.0
,,2194290000.0,219429.0,0.0
,,2194350000.0,219435.0,0.0
,,2194400000.0,219440.0,0.0
,,2194450000.0,219445.0,0.0
,,2194500000.0,219450.0,0.0
,,2194550000.0,219455.0,0.0
,,2194600000.0,219460.0,0.0
,,2194650000.0,219465.0,0.0
,,2194710000.0,219471.0,0.0
,,2194760000.0,219476.0,0.0
,,2194810000.0,219481.0,0.0
,,2194860000.0,219486.0,0.0
,,2194910000.0,219491.0,0.0
,,2194960000.0,219496.0,0.0
,,2195080000.0,219508.0,0.0
,,2195130000.0,219513.0,0.0
,,2195180000.0,219518.0,0.0
,,2195230000.0,219523.0,0.0
,,2195280000.0,219528.0,0.0
,,2195340000.0,219534.0,0.0
,,2195390000.0,219539.0,0.0
,,2195440000.0,219544.0,0.0
,,2195490000.0,219549.0,0.0
,,2195540000.0,219554.0,0.0
,,2195590000.0,219559.0,0.0
,,2195800000.0,219580.0,0.0
,,2195850000.0,219585.0,0.0
,,2195910000.0,219591.0,0.0
,,2196010000.0,219601.0,3.0
,,2196060000.0,219606.0,0.0
,,2196120000.0,219612.0,1.0
,,2196170000.0,219617.0,0.0
,,2196220000.0,219622.0,1.0
,,2196290000.0,219629.0,3.0
,,2196360000.0,219636.0,4.0
,,2196420000.0,219642.0,4.0
,,2196470000.0,219647.0,3.0
,,2196530000.0,219653.0,4.0
,,2196580000.0,219658.0,1.0
,,2196640000.0,219664.0,4.0
,,2196700000.0,219670.0,2.0
,,2196770000.0,219677.0,3.0
,,2196830000.0,219683.0,0.0
,,2196890000.0,219689.0,5.0
,,2196950000.0,219695.0,0.0
,,2197000000.0,219700.0,0.0
,,2197050000.0,219705.0,0.0
,,2197180000.0,219718.0,0.0
,,2197230000.0,219723.0,0.0
,,2197280000.0,219728.0,0.0
,,2197330000.0,219733.0,0.0
,,2197380000.0,219738.0,0.0
,,2197440000.0,219744.0,0.0
,,2197490000.0,219749.0,0.0
,,2197540000.0,219754.0,0.0
,,2197590000.0,219759.0,0.0
,,2197640000.0,219764.0,0.0
,,2197690000.0,219769.0,0.0
,,2197740000.0,219774.0,0.0
,,2197800000.0,219780.0,0.0
,,2197850000.0,219785.0,0.0
,,2197900000.0,219790.0,0.0
,,2197950000.0,219795.0,0.0
,,2198000000.0,219800.0,0.0
,,2198050000.0,219805.0,0.0
,,2198110000.0,219811.0,0.0
,,2198160000.0,219816.0,0.0
,,2198210000.0,219821.0,0.0
,,2198260000.0,219826.0,0.0
,,2198310000.0,219831.0,0.0
,,2198370000.0,219837.0,0.0
,,2198420000.0,219842.0,0.0
,,2198470000.0,219847.0,0.0
,,2198520000.0,219852.0,0.0
,,2198570000.0,219857.0,0.0
,,2198620000.0,219862.0,0.0
,,2198670000.0,219867.0,0.0
,,2198730000.0,219873.0,0.0
,,2198780000.0,219878.0,0.0
,,2198830000.0,219883.0,0.0
,,2198880000.0,219888.0,0.0
,,2198930000.0,219893.0,0.0
,,2198980000.0,219898.0,0.0
,,2199030000.0,219903.0,0.0
,,2199080000.0,219908.0,0.0
,,2199190000.0,219919.0,0.0
,,2199240000.0,219924.0,0.0
,,2199290000.0,219929.0,0.0
,,2199340000.0,219934.0,0.0
,,2199400000.0,219940.0,0.0
,,2199450000.0,219945.0,0.0
,,2199500000.0,219950.0,0.0
,,2199550000.0,219955.0,0.0
,,2199600000.0,219960.0,0.0
,,2199650000.0,219965.0,0.0
,,2199700000.0,219970.0,0.0
,,2199750000.0,219975.0,0.0
,,2199800000.0,219980.0,0.0
,,2199850000.0,219985.0,0.0
,,2199900000.0,219990.0,0.0
,,2199960000.0,219996.0,0.0
,,2200010000.0,220001.0,0.0
,,2200060000.0,220006.0,0.0
,,2200110000.0,220011.0,0.0
,,2200160000.0,220016.0,0.0
,,2200210000.0,220021.0,0.0
,,2200260000.0,220026.0,0.0
,,2200310000.0,220031.0,0.0
,,2200360000.0,220036.0,0.0
,,2200410000.0,220041.0,0.0
,,2200470000.0,220047.0,0.0
,,2200520000.0,220052.0,0.0
,,2200570000.0,220057.0,0.0
,,2200620000.0,220062.0,0.0
,,2200680000.0,220068.0,0.0
,,2200730000.0,220073.0,0.0
,,2200780000.0,220078.0,0.0
,,2200830000.0,220083.0,0.0
,,2200880000.0,220088.0,0.0
,,2200930000.0,220093.0,0.0
,,2200980000.0,220098.0,0.0
,,2201030000.0,220103.0,0.0
,,2201080000.0,220108.0,0.0
,,2201140000.0,220114.0,0.0
,,2201200000.0,220120.0,0.0
,,2201250000.0,220125.0,0.0
,,2201300000.0,220130.0,0.0
,,2201350000.0,220135.0,0.0
,,2201410000.0,220141.0,0.0
,,2201460000.0,220146.0,0.0
,,2201510000.0,220151.0,0.0
,,2201560000.0,220156.0,0.0
,,2201610000.0,220161.0,0.0
,,2201660000.0,220166.0,0.0
,,2201710000.0,220171.0,0.0
,,2201760000.0,220176.0,0.0
,,2201810000.0,220181.0,0.0
,,2201870000.0,220187.0,0.0
,,2201970000.0,220197.0,0.0
,,2202020000.0,220202.0,0.0
,,2202070000.0,220207.0,0.0
,,2202120000.0,220212.0,0.0
,,2202170000.0,220217.0,0.0
,,2202220000.0,220222.0,0.0
,,2202270000.0,220227.0,0.0
,,2202330000.0,220233.0,0.0
,,2202380000.0,220238.0,0.0
,,2202430000.0,220243.0,0.0
,,2202480000.0,220248.0,0.0
,,2202530000.0,220253.0,0.0
,,2202580000.0,220258.0,0.0
,,2202630000.0,220263.0,0.0
,,2202680000.0,220268.0,0.0
,,2202740000.0,220274.0,0.0
,,2202790000.0,220279.0,0.0
,,2202840000.0,220284.0,0.0
,,2202890000.0,220289.0,0.0
,,2202940000.0,220294.0,0.0
,,2202990000.0,220299.0,0.0
,,2203040000.0,220304.0,0.0
,,2203090000.0,220309.0,0.0
,,2203150000.0,220315.0,0.0
,,2203200000.0,220320.0,0.0
,,2203250000.0,220325.0,0.0
,,2203310000.0,220331.0,0.0
,,2203360000.0,220336.0,0.0
,,2203410000.0,220341.0,0.0
,,2203460000.0,220346.0,0.0
,,2203510000.0,220351.0,0.0
,,2203570000.0,220357.0,0.0
,,2203620000.0,220362.0,0.0
,,2203670000.0,220367.0,0.0
,,2203720000.0,220372.0,0.0
,,2203770000.0,220377.0,0.0
,,2203820000.0,220382.0,0.0
,,2203880000.0,220388.0,0.0
,,2203930000.0,220393.0,0.0
,,2203980000.0,220398.0,0.0
,,2204030000.0,220403.0,0.0
,,2204080000.0,220408.0,0.0
,,2204130000.0,220413.0,0.0
,,2204190000.0,220419.0,0.0
,,2204240000.0,220424.0,0.0
,,2204290000.0,220429.0,0.0
,,2204340000.0,220434.0,0.0
,,2204390000.0,220439.0,0.0
,,2204440000.0,220444.0,0.0
,,2204490000.0,220449.0,0.0
,,2204540000.0,220454.0,0.0
,,2204600000.0,220460.0,0.0
,,2204650000.0,220465.0,0.0
,,2204700000.0,220470.0,0.0
,,2204750000.0,220475.0,0.0
,,2204800000.0,220480.0,0.0
,,2204850000.0,220485.0,0.0
,,2204910000.0,220491.0,0.0
,,2204970000.0,220497.0,0.0
,,2205020000.0,220502.0,0.0
,,2205070000.0,220507.0,0.0
,,2205120000.0,220512.0,0.0
,,2205170000.0,220517.0,0.0
,,2205220000.0,220522.0,0.0
,,2205270000.0,220527.0,0.0
,,2205330000.0,220533.0,0.0
,,2205380000.0,220538.0,0.0
,,2205430000.0,220543.0,0.0
,,2205480000.0,220548.0,0.0
,,2205530000.0,220553.0,0.0
,,2205580000.0,220558.0,0.0
,,2205640000.0,220564.0,0.0
,,2205690000.0,220569.0,0.0
,,2205740000.0,220574.0,0.0
,,2205790000.0,220579.0,0.0
,,2205840000.0,220584.0,0.0
,,2205890000.0,220589.0,0.0
,,2205940000.0,220594.0,0.0
,,2206000000.0,220600.0,0.0
,,2206050000.0,220605.0,0.0
,,2206100000.0,220610.0,0.0
,,2206150000.0,220615.0,0.0
,,2206200000.0,220620.0,0.0
,,2206250000.0,220625.0,0.0
,,2206370000.0,220637.0,0.0
,,2206420000.0,220642.0,0.0
,,2206470000.0,220647.0,0.0
,,2206520000.0,220652.0,0.0
,,2206570000.0,220657.0,0.0
,,2206620000.0,220662.0,0.0
,,2206670000.0,220667.0,0.0
,,2206720000.0,220672.0,0.0
,,2206780000.0,220678.0,0.0
,,2206830000.0,220683.0,0.0
,,2206880000.0,220688.0,0.0
,,2206930000.0,220693.0,0.0
,,2206980000.0,220698.0,0.0
,,2207030000.0,220703.0,0.0
,,2207090000.0,220709.0,0.0
,,2207140000.0,220714.0,0.0
,,2207190000.0,220719.0,0.0
,,2207240000.0,220724.0,0.0
,,2207290000.0,220729.0,0.0
,,2207350000.0,220735.0,0.0
,,2207400000.0,220740.0,0.0
,,2207450000.0,220745.0,0.0
,,2207500000.0,220750.0,0.0
,,2207550000.0,220755.0,0.0
,,2207600000.0,220760.0,0.0
,,2207650000.0,220765.0,0.0
,,2207710000.0,220771.0,0.0
,,2207760000.0,220776.0,0.0
,,2207810000.0,220781.0,0.0
,,2207860000.0,220786.0,0.0
,,2207910000.0,220791.0,0.0
,,2207960000.0,220796.0,0.0
,,2208010000.0,220801.0,0.0
,,2208060000.0,220806.0,0.0
,,2208110000.0,220811.0,0.0
,,2208170000.0,220817.0,0.0
,,2208220000.0,220822.0,0.0
,,2208270000.0,220827.0,0.0
,,2208380000.0,220838.0,0.0
,,2208430000.0,220843.0,0.0
,,2208480000.0,220848.0,0.0
,,2208530000.0,220853.0,0.0
,,2208580000.0,220858.0,0.0
,,2208630000.0,220863.0,0.0
,,2208690000.0,220869.0,0.0
,,2208740000.0,220874.0,0.0
,,2208790000.0,220879.0,0.0
,,2208840000.0,220884.0,0.0
,,2208890000.0,220889.0,0.0
,,2208940000.0,220894.0,0.0
,,2208990000.0,220899.0,0.0
,,2209040000.0,220904.0,0.0
,,2209090000.0,220909.0,0.0
,,2209140000.0,220914.0,0.0
,,2209190000.0,220919.0,0.0
,,2209250000.0,220925.0,0.0
,,2209300000.0,220930.0,0.0
,,2209350000.0,220935.0,0.0
,,2209400000.0,220940.0,0.0
,,2209450000.0,220945.0,0.0
,,2209500000.0,220950.0,0.0
,,2209550000.0,220955.0,0.0
,,2209610000.0,220961.0,0.0
,,2209660000.0,220966.0,0.0
,,2209710000.0,220971.0,0.0
,,2209760000.0,220976.0,0.0
,,2209810000.0,220981.0,0.0
,,2209860000.0,220986.0,0.0
,,2209910000.0,220991.0,0.0
,,2209960000.0,220996.0,0.0
,,2210010000.0,221001.0,0.0
,,2210070000.0,221007.0,0.0
,,2210120000.0,221012.0,0.0
,,2210170000.0,221017.0,0.0
,,2210220000.0,221022.0,0.0
,,2210270000.0,221027.0,0.0
,,2210320000.0,221032.0,0.0
,,2210440000.0,221044.0,0.0
,,2210500000.0,221050.0,0.0
,,2210550000.0,221055.0,0.0
,,2210600000.0,221060.0,0.0
,,2210650000.0,221065.0,0.0
,,2210700000.0,221070.0,0.0
,,2210750000.0,221075.0,0.0
,,2210810000.0,221081.0,0.0
,,2210860000.0,221086.0,0.0
,,2210910000.0,221091.0,0.0
,,2210960000.0,221096.0,0.0
,,2211010000.0,221101.0,0.0
,,2211060000.0,221106.0,0.0
,,2211110000.0,221111.0,0.0
,,2211160000.0,221116.0,0.0
,,2211220000.0,221122.0,0.0
,,2211270000.0,221127.0,0.0
,,2211320000.0,221132.0,0.0
,,2211370000.0,221137.0,0.0
,,2211420000.0,221142.0,0.0
,,2211470000.0,221147.0,0.0
,,2211520000.0,221152.0,0.0
,,2211570000.0,221157.0,0.0
,,2211630000.0,221163.0,0.0
,,2211680000.0,221168.0,0.0
,,2211730000.0,221173.0,0.0
,,2211780000.0,221178.0,0.0
,,2211830000.0,221183.0,0.0
,,2211880000.0,221188.0,0.0
,,2211930000.0,221193.0,0.0
,,2211990000.0,221199.0,0.0
,,2212040000.0,221204.0,0.0
,,2212090000.0,221209.0,0.0
,,2212140000.0,221214.0,0.0
,,2212190000.0,221219.0,0.0
,,2212240000.0,221224.0,0.0
,,2212300000.0,221230.0,0.0
,,2212350000.0,221235.0,0.0
,,2212400000.0,221240.0,0.0
,,2212510000.0,221251.0,0.0
,,2212570000.0,221257.0,0.0
,,2212620000.0,221262.0,0.0
,,2212670000.0,221267.0,0.0
,,2212720000.0,221272.0,0.0
,,2212780000.0,221278.0,0.0
,,2212830000.0,221283.0,0.0
,,2212880000.0,221288.0,0.0
,,2212930000.0,221293.0,0.0
,,2212980000.0,221298.0,0.0
,,2213030000.0,221303.0,0.0
,,2213090000.0,221309.0,0.0
,,2213140000.0,221314.0,0.0
,,2213190000.0,221319.0,0.0
,,2213240000.0,221324.0,0.0
,,2213290000.0,221329.0,0.0
,,2213340000.0,221334.0,0.0
,,2213390000.0,221339.0,0.0
,,2213450000.0,221345.0,0.0
,,2213500000.0,221350.0,0.0
,,2213550000.0,221355.0,0.0
,,2213600000.0,221360.0,0.0
,,2213650000.0,221365.0,0.0
,,2213710000.0,221371.0,0.0
,,2213760000.0,221376.0,0.0
,,2213810000.0,221381.0,0.0
,,2213860000.0,221386.0,0.0
,,2213910000.0,221391.0,0.0
,,2213960000.0,221396.0,0.0
,,2214010000.0,221401.0,0.0
,,2214060000.0,221406.0,0.0
,,2214110000.0,221411.0,0.0
,,2214170000.0,221417.0,0.0
,,2214220000.0,221422.0,0.0
,,2214270000.0,221427.0,0.0
,,2214320000.0,221432.0,0.0
,,2214370000.0,221437.0,0.0
,,2214420000.0,221442.0,0.0
,,2214540000.0,221454.0,0.0
,,2214590000.0,221459.0,0.0
,,2214640000.0,221464.0,0.0
,,2214690000.0,221469.0,0.0
,,2214740000.0,221474.0,0.0
,,2214800000.0,221480.0,0.0
,,2214850000.0,221485.0,0.0
,,2214900000.0,221490.0,0.0
,,2214950000.0,221495.0,0.0
,,2215000000.0,221500.0,0.0
,,2215050000.0,221505.0,0.0
,,2215100000.0,221510.0,0.0
,,2215150000.0,221515.0,0.0
,,2215210000.0,221521.0,0.0
,,2215260000.0,221526.0,0.0
,,2215310000.0,221531.0,0.0
,,2215360000.0,221536.0,0.0
,,2215410000.0,221541.0,0.0
,,2215460000.0,221546.0,0.0
,,2215520000.0,221552.0,0.0
,,2215570000.0,221557.0,0.0
,,2215620000.0,221562.0,0.0
,,2215670000.0,221567.0,0.0
,,2215720000.0,221572.0,0.0
,,2215770000.0,221577.0,0.0
,,2215820000.0,221582.0,0.0
,,2215870000.0,221587.0,0.0
,,2215930000.0,221593.0,0.0
,,2215980000.0,221598.0,0.0
,,2216030000.0,221603.0,0.0
,,2216080000.0,221608.0,0.0
,,2216130000.0,221613.0,0.0
,,2216180000.0,221618.0,0.0
,,2216230000.0,221623.0,0.0
,,2216280000.0,221628.0,0.0
,,2216330000.0,221633.0,0.0
,,2216380000.0,221638.0,0.0
,,2216440000.0,221644.0,0.0
,,2216490000.0,221649.0,0.0
,,2216570000.0,221657.0,0.0
,,2216640000.0,221664.0,0.0
,,2216690000.0,221669.0,0.0
,,2216740000.0,221674.0,0.0
,,2216790000.0,221679.0,0.0
,,2216840000.0,221684.0,0.0
,,2216890000.0,221689.0,0.0
,,2216940000.0,221694.0,0.0
,,2217000000.0,221700.0,0.0
,,2217050000.0,221705.0,0.0
,,2217100000.0,221710.0,0.0
,,2217150000.0,221715.0,0.0
,,2217200000.0,221720.0,0.0
,,2217250000.0,221725.0,0.0
,,2217300000.0,221730.0,0.0
,,2217360000.0,221736.0,0.0
,,2217410000.0,221741.0,0.0
,,2217460000.0,221746.0,0.0
,,2217510000.0,221751.0,0.0
,,2217560000.0,221756.0,0.0
,,2217610000.0,221761.0,0.0
,,2217660000.0,221766.0,0.0
,,2217710000.0,221771.0,0.0
,,2217770000.0,221777.0,0.0
,,2217820000.0,221782.0,0.0
,,2217870000.0,221787.0,0.0
,,2217920000.0,221792.0,0.0
,,2217970000.0,221797.0,0.0
,,2218020000.0,221802.0,0.0
,,2218070000.0,221807.0,0.0
,,2218120000.0,221812.0,0.0
,,2218170000.0,221817.0,0.0
,,2218220000.0,221822.0,0.0
,,2218270000.0,221827.0,0.0
,,2218330000.0,221833.0,0.0
,,2218380000.0,221838.0,0.0
,,2218430000.0,221843.0,0.0
,,2218480000.0,221848.0,0.0
,,2218540000.0,221854.0,0.0
,,2218630000.0,221863.0,0.0
,,2218700000.0,221870.0,0.0
,,2218750000.0,221875.0,0.0
,,2218800000.0,221880.0,0.0
,,2218860000.0,221886.0,0.0
,,2218910000.0,221891.0,0.0
,,2218960000.0,221896.0,0.0
,,2219010000.0,221901.0,0.0
,,2219060000.0,221906.0,0.0
,,2219110000.0,221911.0,0.0
,,2219160000.0,221916.0,0.0
,,2219210000.0,221921.0,0.0
,,2219270000.0,221927.0,0.0
,,2219320000.0,221932.0,0.0
,,2219370000.0,221937.0,0.0
,,2219420000.0,221942.0,0.0
,,2219470000.0,221947.0,0.0
,,2219520000.0,221952.0,0.0
,,2219570000.0,221957.0,0.0
,,2219620000.0,221962.0,0.0
,,2219680000.0,221968.0,0.0
,,2219730000.0,221973.0,0.0
,,2219780000.0,221978.0,0.0
,,2219830000.0,221983.0,0.0
,,2219880000.0,221988.0,0.0
,,2219930000.0,221993.0,0.0
,,2219990000.0,221999.0,0.0
,,2220040000.0,222004.0,0.0
,,2220090000.0,222009.0,0.0
,,2220140000.0,222014.0,0.0
,,2220190000.0,222019.0,0.0
,,2220240000.0,222024.0,0.0
,,2220300000.0,222030.0,0.0
,,2220350000.0,222035.0,0.0
,,2220400000.0,222040.0,0.0
,,2220450000.0,222045.0,0.0
,,2220510000.0,222051.0,0.0
,,2220560000.0,222056.0,0.0
,,2220610000.0,222061.0,0.0
,,2220720000.0,222072.0,0.0
,,2220770000.0,222077.0,0.0
,,2220820000.0,222082.0,0.0
,,2220880000.0,222088.0,0.0
,,2220920000.0,222092.0,0.0
,,2220980000.0,222098.0,0.0
,,2221030000.0,222103.0,0.0
,,2221080000.0,222108.0,0.0
,,2221130000.0,222113.0,0.0
,,2221180000.0,222118.0,0.0
,,2221230000.0,222123.0,0.0
,,2221280000.0,222128.0,0.0
,,2221330000.0,222133.0,0.0
,,2221380000.0,222138.0,0.0
,,2221440000.0,222144.0,0.0
,,2221490000.0,222149.0,0.0
,,2221540000.0,222154.0,0.0
,,2221590000.0,222159.0,0.0
,,2221640000.0,222164.0,0.0
,,2221690000.0,222169.0,0.0
,,2221750000.0,222175.0,0.0
,,2221800000.0,222180.0,0.0
,,2221850000.0,222185.0,0.0
,,2221900000.0,222190.0,0.0
,,2221950000.0,222195.0,0.0
,,2222000000.0,222200.0,0.0
,,2222050000.0,222205.0,0.0
,,2222100000.0,222210.0,0.0
,,2222160000.0,222216.0,0.0
,,2222210000.0,222221.0,0.0
,,2222260000.0,222226.0,0.0
,,2222310000.0,222231.0,0.0
,,2222360000.0,222236.0,0.0
,,2222410000.0,222241.0,0.0
,,2222460000.0,222246.0,0.0
,,2222520000.0,222252.0,0.0
,,2222620000.0,222262.0,0.0
,,2222670000.0,222267.0,0.0
,,2222790000.0,222279.0,0.0
,,2222840000.0,222284.0,0.0
,,2222900000.0,222290.0,0.0
,,2222950000.0,222295.0,0.0
,,2223000000.0,222300.0,0.0
,,2223050000.0,222305.0,0.0
,,2223110000.0,222311.0,0.0
,,2223160000.0,222316.0,0.0
,,2223210000.0,222321.0,0.0
,,2223300000.0,222330.0,0.0
,,2223350000.0,222335.0,0.0
,,2223400000.0,222340.0,0.0
,,2223450000.0,222345.0,0.0
,,2223500000.0,222350.0,0.0
,,2223550000.0,222355.0,0.0
,,2223600000.0,222360.0,0.0
,,2223650000.0,222365.0,0.0
,,2223700000.0,222370.0,0.0
,,2223750000.0,222375.0,0.0
,,2223810000.0,222381.0,0.0
,,2223860000.0,222386.0,0.0
,,2223910000.0,222391.0,0.0
,,2223960000.0,222396.0,0.0
,,2224010000.0,222401.0,0.0
,,2224060000.0,222406.0,0.0
,,2224110000.0,222411.0,0.0
,,2224160000.0,222416.0,0.0
,,2224210000.0,222421.0,0.0
,,2224260000.0,222426.0,0.0
,,2224310000.0,222431.0,0.0
,,2224370000.0,222437.0,0.0
,,2224420000.0,222442.0,0.0
,,2224470000.0,222447.0,0.0
,,2224520000.0,222452.0,0.0
,,2224570000.0,222457.0,0.0
,,2224620000.0,222462.0,0.0
,,2224670000.0,222467.0,0.0
,,2224730000.0,222473.0,0.0
,,2224840000.0,222484.0,0.0
,,2224890000.0,222489.0,1.0
,,2224940000.0,222494.0,0.0
,,2224990000.0,222499.0,0.0
,,2225040000.0,222504.0,0.0
,,2225090000.0,222509.0,0.0
,,2225140000.0,222514.0,0.0
,,2225190000.0,222519.0,0.0
,,2225250000.0,222525.0,0.0
,,2225300000.0,222530.0,0.0
,,2225350000.0,222535.0,0.0
,,2225400000.0,222540.0,0.0
,,2225450000.0,222545.0,0.0
,,2225500000.0,222550.0,0.0
,,2225550000.0,222555.0,0.0
,,2225610000.0,222561.0,0.0
,,2225660000.0,222566.0,0.0
,,2225710000.0,222571.0,0.0
,,2225760000.0,222576.0,0.0
,,2225810000.0,222581.0,0.0
,,2225860000.0,222586.0,0.0
,,2225910000.0,222591.0,0.0
,,2226140000.0,222614.0,1.0
,,2226210000.0,222621.0,0.0
,,2226260000.0,222626.0,0.0
,,2226310000.0,222631.0,0.0
,,2226370000.0,222637.0,0.0
,,2226430000.0,222643.0,2.0
,,2226500000.0,222650.0,3.0
,,2226560000.0,222656.0,3.0
,,2226620000.0,222662.0,3.0
,,2226680000.0,222668.0,2.0
,,2226730000.0,222673.0,1.0
,,2226870000.0,222687.0,3.0
,,2226930000.0,222693.0,3.0
,,2226990000.0,222699.0,0.0
,,2227040000.0,222704.0,0.0
,,2227090000.0,222709.0,0.0
,,2227140000.0,222714.0,3.0
,,2227210000.0,222721.0,1.0
,,2227260000.0,222726.0,0.0
,,2227340000.0,222734.0,0.0
,,2227390000.0,222739.0,0.0
,,2227440000.0,222744.0,0.0
,,2227500000.0,222750.0,0.0
,,2227550000.0,222755.0,0.0
,,2227600000.0,222760.0,0.0
,,2227650000.0,222765.0,0.0
,,2227700000.0,222770.0,0.0
,,2227750000.0,222775.0,0.0
,,2227800000.0,222780.0,0.0
,,2227850000.0,222785.0,0.0
,,2227900000.0,222790.0,0.0
,,2227960000.0,222796.0,0.0
,,2228010000.0,222801.0,0.0
,,2228060000.0,222806.0,0.0
,,2228110000.0,222811.0,0.0
,,2228160000.0,222816.0,0.0
,,2228210000.0,222821.0,0.0
,,2228260000.0,222826.0,0.0
,,2228310000.0,222831.0,0.0
,,2228360000.0,222836.0,0.0
,,2228420000.0,222842.0,0.0
,,2228470000.0,222847.0,0.0
,,2228520000.0,222852.0,0.0
,,2228570000.0,222857.0,0.0
,,2228620000.0,222862.0,0.0
,,2228670000.0,222867.0,0.0
,,2228720000.0,222872.0,0.0
,,2228770000.0,222877.0,0.0
,,2228820000.0,222882.0,0.0
,,2228930000.0,222893.0,0.0
,,2228990000.0,222899.0,0.0
,,2229040000.0,222904.0,0.0
,,2229090000.0,222909.0,0.0
,,2229140000.0,222914.0,0.0
,,2229200000.0,222920.0,0.0
,,2229250000.0,222925.0,0.0
,,2229300000.0,222930.0,0.0
,,2229350000.0,222935.0,0.0
,,2229400000.0,222940.0,0.0
,,2229450000.0,222945.0,0.0
,,2229500000.0,222950.0,0.0
,,2229550000.0,222955.0,0.0
,,2229610000.0,222961.0,0.0
,,2229660000.0,222966.0,0.0
,,2229710000.0,222971.0,0.0
,,2229760000.0,222976.0,0.0
,,2229810000.0,222981.0,0.0
,,2229860000.0,222986.0,0.0
,,2229910000.0,222991.0,0.0
,,2229970000.0,222997.0,0.0
,,2230020000.0,223002.0,0.0
,,2230070000.0,223007.0,0.0
,,2230120000.0,223012.0,0.0
,,2230170000.0,223017.0,0.0
,,2230220000.0,223022.0,0.0
,,2230270000.0,223027.0,0.0
,,2230320000.0,223032.0,0.0
,,2230380000.0,223038.0,0.0
,,2230430000.0,223043.0,0.0
,,2230480000.0,223048.0,0.0
,,2230530000.0,223053.0,0.0
,,2230580000.0,223058.0,0.0
,,2230630000.0,223063.0,0.0
,,2230680000.0,223068.0,0.0
,,2230740000.0,223074.0,0.0
,,2230790000.0,223079.0,0.0
,,2230840000.0,223084.0,0.0
,,2230890000.0,223089.0,0.0
,,2230990000.0,223099.0,0.0
,,2231050000.0,223105.0,0.0
,,2231100000.0,223110.0,0.0
,,2231150000.0,223115.0,0.0
,,2231200000.0,223120.0,0.0
,,2231250000.0,223125.0,0.0
,,2231300000.0,223130.0,0.0
,,2231350000.0,223135.0,0.0
,,2231400000.0,223140.0,0.0
,,2231450000.0,223145.0,0.0
,,2231500000.0,223150.0,0.0
,,2231560000.0,223156.0,0.0
,,2231610000.0,223161.0,0.0
,,2231660000.0,223166.0,0.0
,,2231710000.0,223171.0,0.0
,,2231760000.0,223176.0,0.0
,,2231810000.0,223181.0,0.0
,,2231860000.0,223186.0,0.0
,,2231910000.0,223191.0,0.0
,,2231960000.0,223196.0,0.0
,,2232010000.0,223201.0,0.0
,,2232060000.0,223206.0,0.0
,,2232120000.0,223212.0,0.0
,,2232180000.0,223218.0,0.0
,,2232230000.0,223223.0,0.0
,,2232280000.0,223228.0,0.0
,,2232330000.0,223233.0,0.0
,,2232380000.0,223238.0,0.0
,,2232430000.0,223243.0,0.0
,,2232490000.0,223249.0,0.0
,,2232550000.0,223255.0,0.0
,,2232600000.0,223260.0,0.0
,,2232650000.0,223265.0,0.0
,,2232700000.0,223270.0,0.0
,,2232750000.0,223275.0,0.0
,,2232800000.0,223280.0,0.0
,,2232850000.0,223285.0,0.0
,,2232910000.0,223291.0,0.0
,,2233020000.0,223302.0,0.0
,,2233070000.0,223307.0,0.0
,,2233120000.0,223312.0,0.0
,,2233170000.0,223317.0,0.0
,,2233220000.0,223322.0,0.0
,,2233280000.0,223328.0,0.0
,,2233330000.0,223333.0,0.0
,,2233380000.0,223338.0,0.0
,,2233430000.0,223343.0,0.0
,,2233480000.0,223348.0,0.0
,,2233530000.0,223353.0,0.0
,,2233580000.0,223358.0,0.0
,,2233640000.0,223364.0,0.0
,,2233690000.0,223369.0,0.0
,,2233740000.0,223374.0,0.0
,,2233790000.0,223379.0,0.0
,,2233840000.0,223384.0,0.0
,,2233890000.0,223389.0,0.0
,,2233940000.0,223394.0,0.0
,,2234000000.0,223400.0,0.0
,,2234050000.0,223405.0,0.0
,,2234100000.0,223410.0,0.0
,,2234150000.0,223415.0,0.0
,,2234200000.0,223420.0,0.0
,,2234250000.0,223425.0,0.0
,,2234300000.0,223430.0,0.0
,,2234350000.0,223435.0,0.0
,,2234410000.0,223441.0,0.0
,,2234460000.0,223446.0,0.0
,,2234510000.0,223451.0,0.0
,,2234560000.0,223456.0,0.0
,,2234610000.0,223461.0,0.0
,,2234670000.0,223467.0,0.0
,,2234720000.0,223472.0,0.0
,,2234770000.0,223477.0,0.0
,,2234820000.0,223482.0,0.0
,,2234870000.0,223487.0,0.0
,,2234920000.0,223492.0,0.0
,,2234970000.0,223497.0,0.0
,,2235080000.0,223508.0,0.0
,,2235140000.0,223514.0,0.0
,,2235190000.0,223519.0,0.0
,,2235240000.0,223524.0,0.0
,,2235290000.0,223529.0,0.0
,,2235340000.0,223534.0,0.0
,,2235390000.0,223539.0,0.0
,,2235440000.0,223544.0,0.0
,,2235500000.0,223550.0,0.0
,,2235550000.0,223555.0,0.0
,,2235600000.0,223560.0,0.0
,,2235650000.0,223565.0,0.0
,,2235700000.0,223570.0,0.0
,,2235760000.0,223576.0,0.0
,,2235810000.0,223581.0,0.0
,,2235860000.0,223586.0,0.0
,,2235910000.0,223591.0,0.0
,,2235960000.0,223596.0,0.0
,,2236010000.0,223601.0,0.0
,,2236060000.0,223606.0,0.0
,,2236120000.0,223612.0,0.0
,,2236170000.0,223617.0,0.0
,,2236220000.0,223622.0,0.0
,,2236270000.0,223627.0,0.0
,,2236320000.0,223632.0,0.0
,,2236370000.0,223637.0,0.0
,,2236430000.0,223643.0,0.0
,,2236480000.0,223648.0,0.0
,,2236530000.0,223653.0,0.0
,,2236580000.0,223658.0,0.0
,,2236630000.0,223663.0,0.0
,,2236680000.0,223668.0,0.0
,,2236730000.0,223673.0,0.0
,,2236780000.0,223678.0,0.0
,,2236830000.0,223683.0,0.0
,,2236890000.0,223689.0,0.0
,,2236940000.0,223694.0,0.0
,,2236990000.0,223699.0,0.0
,,2237040000.0,223704.0,0.0
,,2237150000.0,223715.0,0.0
,,2237200000.0,223720.0,0.0
,,2237250000.0,223725.0,0.0
,,2237300000.0,223730.0,0.0
,,2237360000.0,223736.0,0.0
,,2237410000.0,223741.0,0.0
,,2237460000.0,223746.0,0.0
,,2237510000.0,223751.0,0.0
,,2237560000.0,223756.0,0.0
,,2237620000.0,223762.0,0.0
,,2237670000.0,223767.0,0.0
,,2237720000.0,223772.0,0.0
,,2237770000.0,223777.0,0.0
,,2237820000.0,223782.0,0.0
,,2237870000.0,223787.0,0.0
,,2237920000.0,223792.0,0.0
,,2237970000.0,223797.0,0.0
,,2238020000.0,223802.0,0.0
,,2238070000.0,223807.0,0.0
,,2238130000.0,223813.0,0.0
,,2238180000.0,223818.0,0.0
,,2238230000.0,223823.0,0.0
,,2238280000.0,223828.0,0.0
,,2238330000.0,223833.0,0.0
,,2238380000.0,223838.0,0.0
,,2238440000.0,223844.0,0.0
,,2238490000.0,223849.0,0.0
,,2238540000.0,223854.0,0.0
,,2238590000.0,223859.0,0.0
,,2238640000.0,223864.0,0.0
,,2238690000.0,223869.0,0.0
,,2238740000.0,223874.0,0.0
,,2238790000.0,223879.0,0.0
,,2238850000.0,223885.0,0.0
,,2238900000.0,223890.0,0.0
,,2238950000.0,223895.0,0.0
,,2239000000.0,223900.0,0.0
,,2239050000.0,223905.0,0.0
,,2239140000.0,223914.0,0.0
,,2239210000.0,223921.0,0.0
,,2239260000.0,223926.0,0.0
,,2239310000.0,223931.0,0.0
,,2239360000.0,223936.0,0.0
,,2239410000.0,223941.0,0.0
,,2239460000.0,223946.0,0.0
,,2239510000.0,223951.0,0.0
,,2239570000.0,223957.0,0.0
,,2239620000.0,223962.0,0.0
,,2239670000.0,223967.0,0.0
,,2239720000.0,223972.0,0.0
,,2239770000.0,223977.0,0.0
,,2239820000.0,223982.0,0.0
,,2239880000.0,223988.0,0.0
,,2239930000.0,223993.0,0.0
,,2239980000.0,223998.0,0.0
,,2240030000.0,224003.0,0.0
,,2240080000.0,224008.0,0.0
,,2240130000.0,224013.0,0.0
,,2240180000.0,224018.0,0.0
,,2240230000.0,224023.0,0.0
,,2240280000.0,224028.0,0.0
,,2240330000.0,224033.0,0.0
,,2240390000.0,224039.0,0.0
,,2240440000.0,224044.0,0.0
,,2240490000.0,224049.0,0.0
,,2240540000.0,224054.0,0.0
,,2240590000.0,224059.0,0.0
,,2240640000.0,224064.0,0.0
,,2240690000.0,224069.0,0.0
,,2240740000.0,224074.0,0.0
,,2240790000.0,224079.0,0.0
,,2240850000.0,224085.0,0.0
,,2240900000.0,224090.0,0.0
,,2240950000.0,224095.0,0.0
,,2241000000.0,224100.0,0.0
,,2241050000.0,224105.0,0.0
,,2241100000.0,224110.0,0.0
,,2241170000.0,224117.0,0.0
,,2241220000.0,224122.0,0.0
,,2241460000.0,224146.0,0.0
,,2241520000.0,224152.0,2.0
,,2241590000.0,224159.0,2.0
,,2241640000.0,224164.0,0.0
,,2241700000.0,224170.0,0.0
,,2241760000.0,224176.0,3.0
,,2241830000.0,224183.0,2.0
,,2241950000.0,224195.0,2.0
,,2242010000.0,224201.0,2.0
,,2242060000.0,224206.0,1.0
,,2242120000.0,224212.0,0.0
,,2242180000.0,224218.0,3.0
,,2242240000.0,224224.0,4.0
,,2242300000.0,224230.0,0.0
,,2242370000.0,224237.0,0.0
,,2242420000.0,224242.0,0.0
,,2242510000.0,224251.0,0.0
,,2242560000.0,224256.0,0.0
,,2242610000.0,224261.0,0.0
,,2242670000.0,224267.0,0.0
,,2242720000.0,224272.0,0.0
,,2242770000.0,224277.0,0.0
,,2242820000.0,224282.0,0.0
,,2242880000.0,224288.0,0.0
,,2242930000.0,224293.0,0.0
,,2242980000.0,224298.0,0.0
,,2243040000.0,224304.0,0.0
,,2243090000.0,224309.0,0.0
,,2243140000.0,224314.0,0.0
,,2243200000.0,224320.0,0.0
,,2243250000.0,224325.0,0.0
,,2243300000.0,224330.0,0.0
,,2243360000.0,224336.0,0.0
,,2243410000.0,224341.0,0.0
,,2243460000.0,224346.0,0.0
,,2243510000.0,224351.0,0.0
,,2243570000.0,224357.0,0.0
,,2243620000.0,224362.0,0.0
,,2243670000.0,224367.0,0.0
,,2243720000.0,224372.0,0.0
,,2243780000.0,224378.0,0.0
,,2243830000.0,224383.0,0.0
,,2243880000.0,224388.0,0.0
,,2243930000.0,224393.0,0.0
,,2243980000.0,224398.0,0.0
,,2244040000.0,224404.0,0.0
,,2244090000.0,224409.0,0.0
,,2244140000.0,224414.0,0.0
,,2244200000.0,224420.0,0.0
,,2244250000.0,224425.0,0.0
,,2244300000.0,224430.0,0.0
,,2244350000.0,224435.0,0.0
,,2244410000.0,224441.0,0.0
,,2244460000.0,224446.0,0.0
,,2244510000.0,224451.0,0.0
,,2244560000.0,224456.0,0.0
,,2244620000.0,224462.0,0.0
,,2244670000.0,224467.0,0.0
,,2244720000.0,224472.0,0.0
,,2244770000.0,224477.0,0.0
,,2244830000.0,224483.0,0.0
,,2244880000.0,224488.0,0.0
,,2244930000.0,224493.0,0.0
,,2244980000.0,224498.0,0.0
,,2245030000.0,224503.0,0.0
,,2245090000.0,224509.0,0.0
,,2245140000.0,224514.0,0.0
,,2245190000.0,224519.0,0.0
,,2245250000.0,224525.0,1.0
,,2245300000.0,224530.0,0.0
,,2245350000.0,224535.0,0.0
,,2245400000.0,224540.0,0.0
,,2245450000.0,224545.0,0.0
,,2245510000.0,224551.0,0.0
,,2245560000.0,224556.0,0.0
,,2245610000.0,224561.0,0.0
,,2245660000.0,224566.0,0.0
,,2245720000.0,224572.0,0.0
,,2245770000.0,224577.0,0.0
,,2245820000.0,224582.0,0.0
,,2245870000.0,224587.0,0.0
,,2245930000.0,224593.0,0.0
,,2245980000.0,224598.0,0.0
,,2246030000.0,224603.0,0.0
,,2246080000.0,224608.0,0.0
,,2246140000.0,224614.0,0.0
,,2246190000.0,224619.0,0.0
,,2246240000.0,224624.0,0.0
,,2246350000.0,224635.0,0.0
,,2246410000.0,224641.0,0.0
,,2246470000.0,224647.0,0.0
,,2246520000.0,224652.0,0.0
,,2246570000.0,224657.0,0.0
,,2246630000.0,224663.0,0.0
,,2246680000.0,224668.0,0.0
,,2246730000.0,224673.0,0.0
,,2246790000.0,224679.0,0.0
,,2246840000.0,224684.0,0.0
,,2246890000.0,224689.0,1.0
,,2246940000.0,224694.0,0.0
,,2247000000.0,224700.0,0.0
,,2247050000.0,224705.0,0.0
,,2247100000.0,224710.0,0.0
,,2247160000.0,224716.0,0.0
,,2247210000.0,224721.0,0.0
,,2247260000.0,224726.0,0.0
,,2247310000.0,224731.0,0.0
,,2247360000.0,224736.0,0.0
,,2247420000.0,224742.0,0.0
,,2247470000.0,224747.0,0.0
,,2247520000.0,224752.0,0.0
,,2247570000.0,224757.0,0.0
,,2247630000.0,224763.0,0.0
,,2247680000.0,224768.0,0.0
,,2247730000.0,224773.0,0.0
,,2247780000.0,224778.0,0.0
,,2247840000.0,224784.0,0.0
,,2247890000.0,224789.0,0.0
,,2247940000.0,224794.0,0.0
,,2247990000.0,224799.0,0.0
,,2248050000.0,224805.0,0.0
,,2248100000.0,224810.0,0.0
,,2248150000.0,224815.0,0.0
,,2248210000.0,224821.0,0.0
,,2248260000.0,224826.0,0.0
,,2248380000.0,224838.0,0.0
,,2248430000.0,224843.0,0.0
,,2248480000.0,224848.0,0.0
,,2248540000.0,224854.0,0.0
,,2248590000.0,224859.0,0.0
,,2248640000.0,224864.0,0.0
,,2248700000.0,224870.0,0.0
,,2248750000.0,224875.0,0.0
,,2248800000.0,224880.0,0.0
,,2248860000.0,224886.0,0.0
,,2248910000.0,224891.0,0.0
,,2248960000.0,224896.0,0.0
,,2249020000.0,224902.0,0.0
,,2249070000.0,224907.0,0.0
,,2249120000.0,224912.0,0.0
,,2249170000.0,224917.0,0.0
,,2249230000.0,224923.0,0.0
,,2249280000.0,224928.0,0.0
,,2249330000.0,224933.0,0.0
,,2249380000.0,224938.0,0.0
,,2249440000.0,224944.0,0.0
,,2249490000.0,224949.0,0.0
,,2249550000.0,224955.0,0.0
,,2249600000.0,224960.0,0.0
,,2249650000.0,224965.0,0.0
,,2249700000.0,224970.0,0.0
,,2249750000.0,224975.0,0.0
,,2249810000.0,224981.0,0.0
,,2249860000.0,224986.0,0.0
,,2249910000.0,224991.0,0.0
,,2249960000.0,224996.0,0.0
,,2250020000.0,225002.0,0.0
,,2250070000.0,225007.0,0.0
,,2250120000.0,225012.0,0.0
,,2250170000.0,225017.0,0.0
,,2250230000.0,225023.0,0.0
,,2250280000.0,225028.0,0.0
,,2250330000.0,225033.0,0.0
,,2250440000.0,225044.0,0.0
,,2250490000.0,225049.0,0.0
,,2250550000.0,225055.0,0.0
,,2250600000.0,225060.0,0.0
,,2250650000.0,225065.0,0.0
,,2250700000.0,225070.0,0.0
,,2250750000.0,225075.0,0.0
,,2250810000.0,225081.0,0.0
,,2250860000.0,225086.0,0.0
,,2250910000.0,225091.0,0.0
,,2250960000.0,225096.0,0.0
,,2251020000.0,225102.0,0.0
,,2251070000.0,225107.0,0.0
,,2251120000.0,225112.0,0.0
,,2251170000.0,225117.0,0.0
,,2251220000.0,225122.0,0.0
,,2251280000.0,225128.0,0.0
,,2251340000.0,225134.0,0.0
,,2251390000.0,225139.0,0.0
,,2251440000.0,225144.0,0.0
,,2251490000.0,225149.0,0.0
,,2251540000.0,225154.0,0.0
,,2251600000.0,225160.0,0.0
,,2251650000.0,225165.0,0.0
,,2251700000.0,225170.0,0.0
,,2251760000.0,225176.0,0.0
,,2251810000.0,225181.0,0.0
,,2251860000.0,225186.0,0.0
,,2251910000.0,225191.0,0.0
,,2251970000.0,225197.0,0.0
,,2252020000.0,225202.0,0.0
,,2252070000.0,225207.0,0.0
,,2252120000.0,225212.0,0.0
,,2252180000.0,225218.0,0.0
,,2252230000.0,225223.0,0.0
,,2252280000.0,225228.0,0.0
,,2252330000.0,225233.0,0.0
,,2252390000.0,225239.0,0.0
,,2252500000.0,225250.0,0.0
,,2252550000.0,225255.0,0.0
,,2252600000.0,225260.0,0.0
,,2252650000.0,225265.0,0.0
,,2252700000.0,225270.0,0.0
,,2252760000.0,225276.0,0.0
,,2252810000.0,225281.0,0.0
,,2252860000.0,225286.0,0.0
,,2252910000.0,225291.0,0.0
,,2252970000.0,225297.0,0.0
,,2253020000.0,225302.0,0.0
,,2253070000.0,225307.0,0.0
,,2253120000.0,225312.0,0.0
,,2253170000.0,225317.0,0.0
,,2253230000.0,225323.0,0.0
,,2253280000.0,225328.0,0.0
,,2253330000.0,225333.0,0.0
,,2253390000.0,225339.0,0.0
,,2253440000.0,225344.0,0.0
,,2253490000.0,225349.0,0.0
,,2253540000.0,225354.0,0.0
,,2253590000.0,225359.0,0.0
,,2253650000.0,225365.0,0.0
,,2253700000.0,225370.0,0.0
,,2253750000.0,225375.0,0.0
,,2253800000.0,225380.0,0.0
,,2253850000.0,225385.0,0.0
,,2253910000.0,225391.0,0.0
,,2253960000.0,225396.0,0.0
,,2254010000.0,225401.0,0.0
,,2254060000.0,225406.0,0.0
,,2254120000.0,225412.0,0.0
,,2254170000.0,225417.0,0.0
,,2254220000.0,225422.0,0.0
,,2254270000.0,225427.0,0.0
,,2254330000.0,225433.0,0.0
,,2254380000.0,225438.0,0.0
,,2254430000.0,225443.0,0.0
,,2254530000.0,225453.0,0.0
,,2254580000.0,225458.0,0.0
,,2254640000.0,225464.0,0.0
,,2254690000.0,225469.0,0.0
,,2254740000.0,225474.0,0.0
,,2254800000.0,225480.0,0.0
,,2254850000.0,225485.0,0.0
,,2254900000.0,225490.0,0.0
,,2254950000.0,225495.0,0.0
,,2255000000.0,225500.0,0.0
,,2255050000.0,225505.0,0.0
,,2255110000.0,225511.0,0.0
,,2255160000.0,225516.0,0.0
,,2255210000.0,225521.0,0.0
,,2255270000.0,225527.0,0.0
,,2255320000.0,225532.0,0.0
,,2255370000.0,225537.0,0.0
,,2255430000.0,225543.0,0.0
,,2255480000.0,225548.0,0.0
,,2255530000.0,225553.0,0.0
,,2255580000.0,225558.0,0.0
,,2255640000.0,225564.0,0.0
,,2255690000.0,225569.0,0.0
,,2255740000.0,225574.0,0.0
,,2255800000.0,225580.0,0.0
,,2255850000.0,225585.0,0.0
,,2255900000.0,225590.0,0.0
,,2255950000.0,225595.0,0.0
,,2256010000.0,225601.0,0.0
,,2256060000.0,225606.0,0.0
,,2256110000.0,225611.0,0.0
,,2256160000.0,225616.0,0.0
,,2256220000.0,225622.0,0.0
,,2256270000.0,225627.0,0.0
,,2256320000.0,225632.0,0.0
,,2256370000.0,225637.0,0.0
,,2256420000.0,225642.0,0.0
,,2256480000.0,225648.0,0.0
,,2256560000.0,225656.0,0.0
,,2256630000.0,225663.0,0.0
,,2256690000.0,225669.0,0.0
,,2256740000.0,225674.0,0.0
,,2256790000.0,225679.0,0.0
,,2256840000.0,225684.0,0.0
,,2256900000.0,225690.0,0.0
,,2256950000.0,225695.0,0.0
,,2257000000.0,225700.0,0.0
,,2257050000.0,225705.0,0.0
,,2257110000.0,225711.0,0.0
,,2257160000.0,225716.0,0.0
,,2257210000.0,225721.0,0.0
,,2257260000.0,225726.0,0.0
,,2257310000.0,225731.0,0.0
,,2257370000.0,225737.0,0.0
,,2257420000.0,225742.0,0.0
,,2257470000.0,225747.0,0.0
,,2257530000.0,225753.0,0.0
,,2257580000.0,225758.0,0.0
,,2257630000.0,225763.0,0.0
,,2257690000.0,225769.0,0.0
,,2257740000.0,225774.0,0.0
,,2257790000.0,225779.0,0.0
,,2257840000.0,225784.0,0.0
,,2257900000.0,225790.0,0.0
,,2257950000.0,225795.0,0.0
,,2258000000.0,225800.0,0.0
,,2258050000.0,225805.0,0.0
,,2258110000.0,225811.0,0.0
,,2258160000.0,225816.0,0.0
,,2258220000.0,225822.0,0.0
,,2258270000.0,225827.0,0.0
,,2258320000.0,225832.0,0.0
,,2258370000.0,225837.0,0.0
,,2258430000.0,225843.0,0.0
,,2258480000.0,225848.0,0.0
,,2258530000.0,225853.0,0.0
,,2258620000.0,225862.0,0.0
,,2258700000.0,225870.0,0.0
,,2258750000.0,225875.0,0.0
,,2258800000.0,225880.0,0.0
,,2258890000.0,225889.0,0.0
,,2258940000.0,225894.0,0.0
,,2259000000.0,225900.0,0.0
,,2259050000.0,225905.0,0.0
,,2259100000.0,225910.0,0.0
,,2259150000.0,225915.0,0.0
,,2259210000.0,225921.0,0.0
,,2259260000.0,225926.0,0.0
,,2259310000.0,225931.0,0.0
,,2259400000.0,225940.0,0.0
,,2259450000.0,225945.0,0.0
,,2259510000.0,225951.0,0.0
,,2259560000.0,225956.0,0.0
,,2259610000.0,225961.0,0.0
,,2259660000.0,225966.0,0.0
,,2259710000.0,225971.0,0.0
,,2259770000.0,225977.0,0.0
,,2259820000.0,225982.0,0.0
,,2259870000.0,225987.0,0.0
,,2259920000.0,225992.0,0.0
,,2259980000.0,225998.0,0.0
,,2260030000.0,226003.0,0.0
,,2260080000.0,226008.0,0.0
,,2260130000.0,226013.0,0.0
,,2260190000.0,226019.0,0.0
,,2260240000.0,226024.0,0.0
,,2260290000.0,226029.0,0.0
,,2260350000.0,226035.0,0.0
,,2260400000.0,226040.0,0.0
,,2260450000.0,226045.0,0.0
,,2260510000.0,226051.0,0.0
,,2260560000.0,226056.0,0.0
,,2260610000.0,226061.0,0.0
,,2260720000.0,226072.0,0.0
,,2260770000.0,226077.0,0.0
,,2260820000.0,226082.0,0.0
,,2260870000.0,226087.0,0.0
,,2260930000.0,226093.0,0.0
,,2260980000.0,226098.0,0.0
,,2261040000.0,226104.0,0.0
,,2261090000.0,226109.0,0.0
,,2261140000.0,226114.0,0.0
,,2261190000.0,226119.0,0.0
,,2261240000.0,226124.0,0.0
,,2261300000.0,226130.0,0.0
,,2261350000.0,226135.0,0.0
,,2261400000.0,226140.0,0.0
,,2261450000.0,226145.0,0.0
,,2261510000.0,226151.0,0.0
,,2261560000.0,226156.0,1.0
,,2261610000.0,226161.0,0.0
,,2261660000.0,226166.0,0.0
,,2261720000.0,226172.0,0.0
,,2261770000.0,226177.0,0.0
,,2261820000.0,226182.0,0.0
,,2261880000.0,226188.0,0.0
,,2261930000.0,226193.0,0.0
,,2261980000.0,226198.0,0.0
,,2262030000.0,226203.0,0.0
,,2262080000.0,226208.0,0.0
,,2262140000.0,226214.0,0.0
,,2262190000.0,226219.0,0.0
,,2262240000.0,226224.0,0.0
,,2262300000.0,226230.0,0.0
,,2262350000.0,226235.0,0.0
,,2262400000.0,226240.0,0.0
,,2262460000.0,226246.0,0.0
,,2262510000.0,226251.0,0.0
,,2262570000.0,226257.0,0.0
,,2262620000.0,226262.0,0.0
,,2262670000.0,226267.0,0.0
,,2262780000.0,226278.0,0.0
,,2262830000.0,226283.0,0.0
,,2262880000.0,226288.0,0.0
,,2262940000.0,226294.0,0.0
,,2262990000.0,226299.0,0.0
,,2263040000.0,226304.0,0.0
,,2263090000.0,226309.0,0.0
,,2263150000.0,226315.0,0.0
,,2263200000.0,226320.0,0.0
,,2263250000.0,226325.0,0.0
,,2263310000.0,226331.0,0.0
,,2263360000.0,226336.0,0.0
,,2263410000.0,226341.0,0.0
,,2263460000.0,226346.0,0.0
,,2263510000.0,226351.0,0.0
,,2263570000.0,226357.0,0.0
,,2263620000.0,226362.0,0.0
,,2263670000.0,226367.0,0.0
,,2263720000.0,226372.0,0.0
,,2263780000.0,226378.0,0.0
,,2263830000.0,226383.0,0.0
,,2263880000.0,226388.0,0.0
,,2263930000.0,226393.0,0.0
,,2263990000.0,226399.0,0.0
,,2264040000.0,226404.0,0.0
,,2264090000.0,226409.0,0.0
,,2264140000.0,226414.0,0.0
,,2264200000.0,226420.0,0.0
,,2264250000.0,226425.0,0.0
,,2264300000.0,226430.0,0.0
,,2264350000.0,226435.0,0.0
,,2264400000.0,226440.0,0.0
,,2264460000.0,226446.0,0.0
,,2264510000.0,226451.0,0.0
,,2264560000.0,226456.0,0.0
,,2264610000.0,226461.0,0.0
,,2264670000.0,226467.0,0.0
,,2264720000.0,226472.0,0.0
,,2264830000.0,226483.0,0.0
,,2264890000.0,226489.0,0.0
,,2264940000.0,226494.0,0.0
,,2264990000.0,226499.0,0.0
,,2265040000.0,226504.0,0.0
,,2265090000.0,226509.0,0.0
,,2265150000.0,226515.0,0.0
,,2265200000.0,226520.0,0.0
,,2265250000.0,226525.0,0.0
,,2265310000.0,226531.0,0.0
,,2265360000.0,226536.0,0.0
,,2265410000.0,226541.0,0.0
,,2265470000.0,226547.0,0.0
,,2265520000.0,226552.0,0.0
,,2265570000.0,226557.0,0.0
,,2265630000.0,226563.0,0.0
,,2265680000.0,226568.0,0.0
,,2265730000.0,226573.0,0.0
,,2265790000.0,226579.0,0.0
,,2265840000.0,226584.0,0.0
,,2265890000.0,226589.0,0.0
,,2265940000.0,226594.0,0.0
,,2266000000.0,226600.0,0.0
,,2266050000.0,226605.0,0.0
,,2266100000.0,226610.0,0.0
,,2266150000.0,226615.0,0.0
,,2266210000.0,226621.0,0.0
,,2266260000.0,226626.0,0.0
,,2266310000.0,226631.0,0.0
,,2266360000.0,226636.0,0.0
,,2266420000.0,226642.0,0.0
,,2266470000.0,226647.0,0.0
,,2266520000.0,226652.0,0.0
,,2266580000.0,226658.0,0.0
,,2266630000.0,226663.0,0.0
,,2266680000.0,226668.0,0.0
,,2266740000.0,226674.0,0.0
,,2266860000.0,226686.0,0.0
,,2266910000.0,226691.0,0.0
,,2266960000.0,226696.0,0.0
,,2267020000.0,226702.0,0.0
,,2267070000.0,226707.0,0.0
,,2267120000.0,226712.0,0.0
,,2267170000.0,226717.0,0.0
,,2267230000.0,226723.0,0.0
,,2267280000.0,226728.0,0.0
,,2267330000.0,226733.0,0.0
,,2267380000.0,226738.0,0.0
,,2267440000.0,226744.0,0.0
,,2267490000.0,226749.0,0.0
,,2267540000.0,226754.0,0.0
,,2267590000.0,226759.0,0.0
,,2267640000.0,226764.0,0.0
,,2267700000.0,226770.0,0.0
,,2267750000.0,226775.0,0.0
,,2267800000.0,226780.0,0.0
,,2267850000.0,226785.0,0.0
,,2267910000.0,226791.0,0.0
,,2267960000.0,226796.0,0.0
,,2268010000.0,226801.0,0.0
,,2268060000.0,226806.0,0.0
,,2268120000.0,226812.0,0.0
,,2268170000.0,226817.0,0.0
,,2268220000.0,226822.0,0.0
,,2268270000.0,226827.0,0.0
,,2268330000.0,226833.0,0.0
,,2268380000.0,226838.0,0.0
,,2268430000.0,226843.0,0.0
,,2268480000.0,226848.0,0.0
,,2268540000.0,226854.0,0.0
,,2268590000.0,226859.0,0.0
,,2268640000.0,226864.0,0.0
,,2268700000.0,226870.0,0.0
,,2268750000.0,226875.0,0.0
,,2268800000.0,226880.0,0.0
,,2268910000.0,226891.0,0.0
,,2268960000.0,226896.0,0.0
,,2269010000.0,226901.0,0.0
,,2269070000.0,226907.0,0.0
,,2269120000.0,226912.0,0.0
,,2269170000.0,226917.0,0.0
,,2269220000.0,226922.0,0.0
,,2269270000.0,226927.0,0.0
,,2269330000.0,226933.0,0.0
,,2269380000.0,226938.0,0.0
,,2269430000.0,226943.0,0.0
,,2269490000.0,226949.0,0.0
,,2269540000.0,226954.0,0.0
,,2269590000.0,226959.0,0.0
,,2269640000.0,226964.0,0.0
,,2269700000.0,226970.0,0.0
,,2269750000.0,226975.0,0.0
,,2269800000.0,226980.0,0.0
,,2269850000.0,226985.0,0.0
,,2269900000.0,226990.0,0.0
,,2269950000.0,226995.0,0.0
,,2270010000.0,227001.0,0.0
,,2270060000.0,227006.0,0.0
,,2270110000.0,227011.0,0.0
,,2270170000.0,227017.0,0.0
,,2270220000.0,227022.0,0.0
,,2270270000.0,227027.0,0.0
,,2270320000.0,227032.0,0.0
,,2270370000.0,227037.0,0.0
,,2270430000.0,227043.0,0.0
,,2270480000.0,227048.0,0.0
,,2270550000.0,227055.0,0.0
,,2270610000.0,227061.0,0.0
,,2270660000.0,227066.0,0.0
,,2270710000.0,227071.0,0.0
,,2270770000.0,227077.0,0.0
,,2270820000.0,227082.0,0.0
,,2270870000.0,227087.0,0.0
,,2270990000.0,227099.0,0.0
,,2271040000.0,227104.0,0.0
,,2271090000.0,227109.0,0.0
,,2271140000.0,227114.0,0.0
,,2271200000.0,227120.0,0.0
,,2271250000.0,227125.0,0.0
,,2271300000.0,227130.0,0.0
,,2271350000.0,227135.0,0.0
,,2271410000.0,227141.0,0.0
,,2271460000.0,227146.0,0.0
,,2271510000.0,227151.0,0.0
,,2271560000.0,227156.0,0.0
,,2271620000.0,227162.0,0.0
,,2271670000.0,227167.0,0.0
,,2271720000.0,227172.0,0.0
,,2271770000.0,227177.0,0.0
,,2271830000.0,227183.0,0.0
,,2271880000.0,227188.0,0.0
,,2271930000.0,227193.0,0.0
,,2271980000.0,227198.0,0.0
,,2272040000.0,227204.0,0.0
,,2272090000.0,227209.0,0.0
,,2272140000.0,227214.0,0.0
,,2272190000.0,227219.0,0.0
,,2272250000.0,227225.0,0.0
,,2272300000.0,227230.0,0.0
,,2272350000.0,227235.0,0.0
,,2272400000.0,227240.0,0.0
,,2272460000.0,227246.0,0.0
,,2272510000.0,227251.0,0.0
,,2272560000.0,227256.0,0.0
,,2272610000.0,227261.0,0.0
,,2272670000.0,227267.0,0.0
,,2272720000.0,227272.0,0.0
,,2272770000.0,227277.0,0.0
,,2272820000.0,227282.0,0.0
,,2272880000.0,227288.0,0.0
,,2272930000.0,227293.0,0.0
,,2273050000.0,227305.0,0.0
,,2273100000.0,227310.0,0.0
,,2273150000.0,227315.0,0.0
,,2273210000.0,227321.0,0.0
,,2273260000.0,227326.0,0.0
,,2273310000.0,227331.0,0.0
,,2273360000.0,227336.0,0.0
,,2273410000.0,227341.0,0.0
,,2273470000.0,227347.0,0.0
,,2273520000.0,227352.0,0.0
,,2273570000.0,227357.0,0.0
,,2273620000.0,227362.0,0.0
,,2273680000.0,227368.0,0.0
,,2273730000.0,227373.0,0.0
,,2273780000.0,227378.0,0.0
,,2273840000.0,227384.0,0.0
,,2273890000.0,227389.0,0.0
,,2273940000.0,227394.0,0.0
,,2273990000.0,227399.0,0.0
,,2274040000.0,227404.0,0.0
,,2274100000.0,227410.0,0.0
,,2274150000.0,227415.0,0.0
,,2274200000.0,227420.0,0.0
,,2274260000.0,227426.0,0.0
,,2274320000.0,227432.0,0.0
,,2274370000.0,227437.0,0.0
,,2274420000.0,227442.0,0.0
,,2274470000.0,227447.0,0.0
,,2274530000.0,227453.0,0.0
,,2274580000.0,227458.0,0.0
,,2274630000.0,227463.0,0.0
,,2274680000.0,227468.0,0.0
,,2274740000.0,227474.0,0.0
,,2274790000.0,227479.0,0.0
,,2274840000.0,227484.0,0.0
,,2274900000.0,227490.0,0.0
,,2274950000.0,227495.0,0.0
,,2275060000.0,227506.0,0.0
,,2275110000.0,227511.0,0.0
,,2275170000.0,227517.0,0.0
,,2275220000.0,227522.0,0.0
,,2275270000.0,227527.0,0.0
,,2275320000.0,227532.0,0.0
,,2275380000.0,227538.0,0.0
,,2275430000.0,227543.0,0.0
,,2275480000.0,227548.0,0.0
,,2275530000.0,227553.0,0.0
,,2275590000.0,227559.0,0.0
,,2275640000.0,227564.0,0.0
,,2275690000.0,227569.0,0.0
,,2275750000.0,227575.0,0.0
,,2275800000.0,227580.0,0.0
,,2275850000.0,227585.0,0.0
,,2275910000.0,227591.0,0.0
,,2275960000.0,227596.0,0.0
,,2276010000.0,227601.0,1.0
,,2276060000.0,227606.0,0.0
,,2276110000.0,227611.0,0.0
,,2276170000.0,227617.0,0.0
,,2276220000.0,227622.0,0.0
,,2276270000.0,227627.0,0.0
,,2276320000.0,227632.0,0.0
,,2276380000.0,227638.0,0.0
,,2276430000.0,227643.0,0.0
,,2276480000.0,227648.0,0.0
,,2276530000.0,227653.0,0.0
,,2276590000.0,227659.0,0.0
,,2276640000.0,227664.0,0.0
,,2276690000.0,227669.0,0.0
,,2276740000.0,227674.0,0.0
,,2276800000.0,227680.0,0.0
,,2276850000.0,227685.0,0.0
,,2276900000.0,227690.0,0.0
,,2276960000.0,227696.0,0.0
,,2277010000.0,227701.0,0.0
,,2277100000.0,227710.0,0.0
,,2277180000.0,227718.0,0.0
,,2277230000.0,227723.0,0.0
,,2277280000.0,227728.0,0.0
,,2277330000.0,227733.0,0.0
,,2277390000.0,227739.0,0.0
,,2277440000.0,227744.0,0.0
,,2277490000.0,227749.0,0.0
,,2277540000.0,227754.0,0.0
,,2277600000.0,227760.0,0.0
,,2277650000.0,227765.0,0.0
,,2277700000.0,227770.0,0.0
,,2277750000.0,227775.0,0.0
,,2277800000.0,227780.0,0.0
,,2277860000.0,227786.0,0.0
,,2277910000.0,227791.0,0.0
,,2277960000.0,227796.0,0.0
,,2278020000.0,227802.0,0.0
,,2278070000.0,227807.0,0.0
,,2278120000.0,227812.0,0.0
,,2278170000.0,227817.0,0.0
,,2278230000.0,227823.0,0.0
,,2278280000.0,227828.0,0.0
,,2278330000.0,227833.0,0.0
,,2278380000.0,227838.0,0.0
,,2278440000.0,227844.0,0.0
,,2278490000.0,227849.0,0.0
,,2278540000.0,227854.0,0.0
,,2278590000.0,227859.0,0.0
,,2278650000.0,227865.0,0.0
,,2278700000.0,227870.0,0.0
,,2278750000.0,227875.0,0.0
,,2278800000.0,227880.0,0.0
,,2278860000.0,227886.0,0.0
,,2278910000.0,227891.0,0.0
,,2278960000.0,227896.0,0.0
,,2279020000.0,227902.0,0.0
,,2279070000.0,227907.0,0.0
,,2279180000.0,227918.0,0.0
,,2279240000.0,227924.0,0.0
,,2279290000.0,227929.0,0.0
,,2279340000.0,227934.0,0.0
,,2279390000.0,227939.0,0.0
,,2279440000.0,227944.0,0.0
,,2279500000.0,227950.0,0.0
,,2279550000.0,227955.0,0.0
,,2279600000.0,227960.0,0.0
,,2279660000.0,227966.0,0.0
,,2279710000.0,227971.0,0.0
,,2279760000.0,227976.0,0.0
,,2279810000.0,227981.0,0.0
,,2279870000.0,227987.0,0.0
,,2279920000.0,227992.0,0.0
,,2279970000.0,227997.0,0.0
,,2280020000.0,228002.0,0.0
,,2280080000.0,228008.0,0.0
,,2280130000.0,228013.0,0.0
,,2280190000.0,228019.0,0.0
,,2280240000.0,228024.0,0.0
,,2280290000.0,228029.0,0.0
,,2280340000.0,228034.0,0.0
,,2280390000.0,228039.0,0.0
,,2280450000.0,228045.0,0.0
,,2280500000.0,228050.0,0.0
,,2280550000.0,228055.0,0.0
,,2280610000.0,228061.0,0.0
,,2280660000.0,228066.0,0.0
,,2280710000.0,228071.0,0.0
,,2280770000.0,228077.0,0.0
,,2280820000.0,228082.0,0.0
,,2280870000.0,228087.0,0.0
,,2280920000.0,228092.0,0.0
,,2280980000.0,228098.0,0.0
,,2281030000.0,228103.0,0.0
,,2281080000.0,228108.0,0.0
,,2281130000.0,228113.0,0.0
,,2281200000.0,228120.0,0.0
,,2281250000.0,228125.0,0.0
,,2281300000.0,228130.0,0.0
,,2281360000.0,228136.0,0.0
,,2281410000.0,228141.0,0.0
,,2281460000.0,228146.0,0.0
,,2281510000.0,228151.0,0.0
,,2281570000.0,228157.0,0.0
,,2281620000.0,228162.0,0.0
,,2281670000.0,228167.0,0.0
,,2281720000.0,228172.0,0.0
,,2281780000.0,228178.0,0.0
,,2281830000.0,228183.0,0.0
,,2281900000.0,228190.0,0.0
,,2281990000.0,228199.0,0.0
,,2282040000.0,228204.0,0.0
,,2282090000.0,228209.0,0.0
,,2282150000.0,228215.0,0.0
,,2282200000.0,228220.0,0.0
,,2282250000.0,228225.0,0.0
,,2282310000.0,228231.0,0.0
,,2282360000.0,228236.0,0.0
,,2282410000.0,228241.0,0.0
,,2282470000.0,228247.0,0.0
,,2282570000.0,228257.0,3.0
,,2282640000.0,228264.0,1.0
,,2282740000.0,228274.0,0.0
,,2282790000.0,228279.0,0.0
,,2282850000.0,228285.0,0.0
,,2282900000.0,228290.0,0.0
,,2282960000.0,228296.0,3.0
,,2283030000.0,228303.0,3.0
,,2283100000.0,228310.0,3.0
,,2283150000.0,228315.0,3.0
,,2283210000.0,228321.0,0.0
,,2283260000.0,228326.0,2.0
,,2283330000.0,228333.0,1.0
,,2283390000.0,228339.0,1.0
,,2283450000.0,228345.0,4.0
,,2283510000.0,228351.0,0.0
,,2283590000.0,228359.0,0.0
,,2283650000.0,228365.0,0.0
,,2283700000.0,228370.0,0.0
,,2283750000.0,228375.0,0.0
,,2283800000.0,228380.0,0.0
,,2283860000.0,228386.0,0.0
,,2283910000.0,228391.0,0.0
,,2283960000.0,228396.0,0.0
,,2284020000.0,228402.0,0.0
,,2284070000.0,228407.0,0.0
,,2284120000.0,228412.0,0.0
,,2284170000.0,228417.0,0.0
,,2284220000.0,228422.0,0.0
,,2284280000.0,228428.0,0.0
,,2284330000.0,228433.0,0.0
,,2284430000.0,228443.0,1.0
,,2284490000.0,228449.0,0.0
,,2284550000.0,228455.0,0.0
,,2284640000.0,228464.0,0.0
,,2284690000.0,228469.0,0.0
,,2284750000.0,228475.0,0.0
,,2284800000.0,228480.0,1.0
,,2284850000.0,228485.0,1.0
,,2284910000.0,228491.0,3.0
,,2284980000.0,228498.0,3.0
,,2285030000.0,228503.0,2.0
,,2285090000.0,228509.0,2.0
,,2285150000.0,228515.0,3.0
,,2285210000.0,228521.0,1.0
,,2285270000.0,228527.0,2.0
,,2285330000.0,228533.0,1.0
,,2285390000.0,228539.0,3.0
,,2285450000.0,228545.0,0.0
,,2285500000.0,228550.0,0.0
,,2285550000.0,228555.0,0.0
,,2285600000.0,228560.0,0.0
,,2285660000.0,228566.0,0.0
,,2285740000.0,228574.0,0.0
,,2285800000.0,228580.0,0.0
,,2285850000.0,228585.0,0.0
,,2285900000.0,228590.0,0.0
,,2285960000.0,228596.0,0.0
,,2286010000.0,228601.0,0.0
,,2286060000.0,228606.0,0.0
,,2286110000.0,228611.0,0.0
,,2286170000.0,228617.0,0.0
,,2286220000.0,228622.0,0.0
,,2286310000.0,228631.0,0.0
,,2286380000.0,228638.0,0.0
,,2286430000.0,228643.0,0.0
,,2286490000.0,228649.0,0.0
,,2286540000.0,228654.0,0.0
,,2286590000.0,228659.0,0.0
,,2286640000.0,228664.0,0.0
,,2286700000.0,228670.0,0.0
,,2286750000.0,228675.0,0.0
,,2286800000.0,228680.0,0.0
,,2286850000.0,228685.0,0.0
,,2286910000.0,228691.0,0.0
,,2286960000.0,228696.0,0.0
,,2287010000.0,228701.0,0.0
,,2287060000.0,228706.0,0.0
,,2287120000.0,228712.0,0.0
,,2287170000.0,228717.0,0.0
,,2287220000.0,228722.0,0.0
,,2287280000.0,228728.0,0.0
,,2287330000.0,228733.0,0.0
,,2287380000.0,228738.0,0.0
,,2287430000.0,228743.0,0.0
,,2287490000.0,228749.0,0.0
,,2287540000.0,228754.0,0.0
,,2287590000.0,228759.0,0.0
,,2287640000.0,228764.0,0.0
,,2287700000.0,228770.0,0.0
,,2287750000.0,228775.0,0.0
,,2287800000.0,228780.0,0.0
,,2287860000.0,228786.0,0.0
,,2287910000.0,228791.0,0.0
,,2287960000.0,228796.0,0.0
,,2288010000.0,228801.0,0.0
,,2288070000.0,228807.0,0.0
,,2288120000.0,228812.0,0.0
,,2288170000.0,228817.0,0.0
,,2288220000.0,228822.0,0.0
,,2288280000.0,228828.0,0.0
,,2288390000.0,228839.0,0.0
,,2288440000.0,228844.0,0.0
,,2288500000.0,228850.0,0.0
,,2288560000.0,228856.0,0.0
,,2288610000.0,228861.0,0.0
,,2288670000.0,228867.0,0.0
,,2288720000.0,228872.0,0.0
,,2288770000.0,228877.0,0.0
,,2288820000.0,228882.0,0.0
,,2288880000.0,228888.0,0.0
,,2288930000.0,228893.0,0.0
,,2288980000.0,228898.0,0.0
,,2289030000.0,228903.0,0.0
,,2289090000.0,228909.0,0.0
,,2289140000.0,228914.0,0.0
,,2289190000.0,228919.0,0.0
,,2289240000.0,228924.0,0.0
,,2289300000.0,228930.0,0.0
,,2289350000.0,228935.0,0.0
,,2289400000.0,228940.0,0.0
,,2289450000.0,228945.0,0.0
,,2289510000.0,228951.0,0.0
,,2289560000.0,228956.0,0.0
,,2289610000.0,228961.0,0.0
,,2289660000.0,228966.0,0.0
,,2289730000.0,228973.0,0.0
,,2289780000.0,228978.0,0.0
,,2289830000.0,228983.0,0.0
,,2289890000.0,228989.0,0.0
,,2289940000.0,228994.0,0.0
,,2289990000.0,228999.0,0.0
,,2290040000.0,229004.0,0.0
,,2290100000.0,229010.0,0.0
,,2290150000.0,229015.0,0.0
,,2290200000.0,229020.0,0.0
,,2290250000.0,229025.0,0.0
,,2290300000.0,229030.0,0.0
,,2290360000.0,229036.0,0.0
,,2290460000.0,229046.0,0.0
,,2290510000.0,229051.0,0.0
,,2290560000.0,229056.0,0.0
,,2290620000.0,229062.0,0.0
,,2290670000.0,229067.0,0.0
,,2290720000.0,229072.0,0.0
,,2290780000.0,229078.0,0.0
,,2290830000.0,229083.0,0.0
,,2290880000.0,229088.0,0.0
,,2290930000.0,229093.0,0.0
,,2290990000.0,229099.0,0.0
,,2291040000.0,229104.0,0.0
,,2291090000.0,229109.0,0.0
,,2291140000.0,229114.0,0.0
,,2291190000.0,229119.0,0.0
,,2291250000.0,229125.0,0.0
,,2291300000.0,229130.0,0.0
,,2291350000.0,229135.0,0.0
,,2291410000.0,229141.0,0.0
,,2291460000.0,229146.0,0.0
,,2291510000.0,229151.0,0.0
,,2291570000.0,229157.0,0.0
,,2291620000.0,229162.0,0.0
,,2291670000.0,229167.0,0.0
,,2291720000.0,229172.0,0.0
,,2291780000.0,229178.0,0.0
,,2291830000.0,229183.0,0.0
,,2291880000.0,229188.0,0.0
,,2291940000.0,229194.0,0.0
,,2291990000.0,229199.0,0.0
,,2292040000.0,229204.0,0.0
,,2292090000.0,229209.0,0.0
,,2292140000.0,229214.0,0.0
,,2292190000.0,229219.0,0.0
,,2292250000.0,229225.0,0.0
,,2292300000.0,229230.0,0.0
,,2292350000.0,229235.0,0.0
,,2292400000.0,229240.0,0.0
,,2292510000.0,229251.0,0.0
,,2292560000.0,229256.0,0.0
,,2292620000.0,229262.0,0.0
,,2292670000.0,229267.0,0.0
,,2292720000.0,229272.0,0.0
,,2292770000.0,229277.0,0.0
,,2292830000.0,229283.0,0.0
,,2292880000.0,229288.0,0.0
,,2292930000.0,229293.0,0.0
,,2292980000.0,229298.0,0.0
,,2293030000.0,229303.0,0.0
,,2293090000.0,229309.0,0.0
,,2293140000.0,229314.0,0.0
,,2293190000.0,229319.0,0.0
,,2293240000.0,229324.0,0.0
,,2293300000.0,229330.0,0.0
,,2293350000.0,229335.0,0.0
,,2293400000.0,229340.0,0.0
,,2293450000.0,229345.0,0.0
,,2293510000.0,229351.0,0.0
,,2293560000.0,229356.0,0.0
,,2293610000.0,229361.0,0.0
,,2293660000.0,229366.0,0.0
,,2293720000.0,229372.0,0.0
,,2293770000.0,229377.0,0.0
,,2293830000.0,229383.0,0.0
,,2293880000.0,229388.0,0.0
,,2293930000.0,229393.0,0.0
,,2293980000.0,229398.0,0.0
,,2294040000.0,229404.0,0.0
,,2294090000.0,229409.0,0.0
,,2294140000.0,229414.0,0.0
,,2294190000.0,229419.0,0.0
,,2294240000.0,229424.0,0.0
,,2294300000.0,229430.0,0.0
,,2294350000.0,229435.0,0.0
,,2294400000.0,229440.0,0.0
,,2294460000.0,229446.0,0.0
,,2294560000.0,229456.0,0.0
,,2294610000.0,229461.0,0.0
,,2294660000.0,229466.0,0.0
,,2294710000.0,229471.0,0.0
,,2294770000.0,229477.0,0.0
,,2294820000.0,229482.0,0.0
,,2294870000.0,229487.0,0.0
,,2294920000.0,229492.0,0.0
,,2294980000.0,229498.0,0.0
,,2295030000.0,229503.0,0.0
,,2295080000.0,229508.0,0.0
,,2295140000.0,229514.0,0.0
,,2295190000.0,229519.0,0.0
,,2295240000.0,229524.0,0.0
,,2295300000.0,229530.0,0.0
,,2295350000.0,229535.0,0.0
,,2295400000.0,229540.0,0.0
,,2295450000.0,229545.0,0.0
,,2295500000.0,229550.0,0.0
,,2295560000.0,229556.0,0.0
,,2295610000.0,229561.0,0.0
,,2295660000.0,229566.0,0.0
,,2295710000.0,229571.0,0.0
,,2295760000.0,229576.0,0.0
,,2295820000.0,229582.0,0.0
,,2295870000.0,229587.0,0.0
,,2295920000.0,229592.0,0.0
,,2295980000.0,229598.0,0.0
,,2296030000.0,229603.0,0.0
,,2296080000.0,229608.0,0.0
,,2296130000.0,229613.0,0.0
,,2296190000.0,229619.0,0.0
,,2296240000.0,229624.0,1.0
,,2296290000.0,229629.0,0.0
,,2296340000.0,229634.0,0.0
,,2296400000.0,229640.0,0.0
,,2296450000.0,229645.0,0.0
,,2296500000.0,229650.0,0.0
,,2296620000.0,229662.0,0.0
,,2296670000.0,229667.0,0.0
,,2296720000.0,229672.0,0.0
,,2296780000.0,229678.0,0.0
,,2296830000.0,229683.0,0.0
,,2296880000.0,229688.0,0.0
,,2296930000.0,229693.0,0.0
,,2296990000.0,229699.0,0.0
,,2297040000.0,229704.0,0.0
,,2297090000.0,229709.0,0.0
,,2297140000.0,229714.0,0.0
,,2297200000.0,229720.0,0.0
,,2297250000.0,229725.0,0.0
,,2297300000.0,229730.0,0.0
,,2297360000.0,229736.0,0.0
,,2297410000.0,229741.0,0.0
,,2297460000.0,229746.0,0.0
,,2297520000.0,229752.0,0.0
,,2297570000.0,229757.0,0.0
,,2297620000.0,229762.0,0.0
,,2297670000.0,229767.0,0.0
,,2297730000.0,229773.0,0.0
,,2297780000.0,229778.0,0.0
,,2297830000.0,229783.0,0.0
,,2297880000.0,229788.0,0.0
,,2297930000.0,229793.0,0.0
,,2297990000.0,229799.0,0.0
,,2298040000.0,229804.0,0.0
,,2298090000.0,229809.0,0.0
,,2298140000.0,229814.0,0.0
,,2298190000.0,229819.0,0.0
,,2298250000.0,229825.0,0.0
,,2298300000.0,229830.0,0.0
,,2298350000.0,229835.0,0.0
,,2298400000.0,229840.0,0.0
,,2298460000.0,229846.0,0.0
,,2298510000.0,229851.0,0.0
,,2298560000.0,229856.0,0.0
,,2298670000.0,229867.0,0.0
,,2298730000.0,229873.0,0.0
,,2298780000.0,229878.0,0.0
,,2298830000.0,229883.0,0.0
,,2298880000.0,229888.0,0.0
,,2298940000.0,229894.0,0.0
,,2298990000.0,229899.0,0.0
,,2299040000.0,229904.0,0.0
,,2299100000.0,229910.0,0.0
,,2299150000.0,229915.0,0.0
,,2299200000.0,229920.0,0.0
,,2299250000.0,229925.0,0.0
,,2299320000.0,229932.0,4.0
,,2299410000.0,229941.0,0.0
,,2299460000.0,229946.0,0.0
,,2299520000.0,229952.0,0.0
,,2299570000.0,229957.0,0.0
,,2299620000.0,229962.0,0.0
,,2299670000.0,229967.0,0.0
,,2299720000.0,229972.0,0.0
,,2299770000.0,229977.0,0.0
,,2299820000.0,229982.0,0.0
,,2299870000.0,229987.0,0.0
,,2299930000.0,229993.0,0.0
,,2299980000.0,229998.0,0.0
,,2300030000.0,230003.0,0.0
,,2300080000.0,230008.0,0.0
,,2300130000.0,230013.0,0.0
,,2300180000.0,230018.0,0.0
,,2300240000.0,230024.0,0.0
,,2300290000.0,230029.0,0.0
,,2300340000.0,230034.0,0.0
,,2300390000.0,230039.0,0.0
,,2300440000.0,230044.0,0.0
,,2300490000.0,230049.0,0.0
,,2300540000.0,230054.0,0.0
,,2300590000.0,230059.0,0.0
,,2300710000.0,230071.0,0.0
,,2300760000.0,230076.0,0.0
,,2300810000.0,230081.0,0.0
,,2300860000.0,230086.0,0.0
,,2300910000.0,230091.0,0.0
,,2300970000.0,230097.0,0.0
,,2301020000.0,230102.0,0.0
,,2301070000.0,230107.0,0.0
,,2301120000.0,230112.0,0.0
,,2301170000.0,230117.0,0.0
,,2301220000.0,230122.0,0.0
,,2301280000.0,230128.0,0.0
,,2301330000.0,230133.0,0.0
,,2301380000.0,230138.0,0.0
,,2301430000.0,230143.0,0.0
,,2301480000.0,230148.0,0.0
,,2301530000.0,230153.0,0.0
,,2301580000.0,230158.0,0.0
,,2301640000.0,230164.0,0.0
,,2301690000.0,230169.0,0.0
,,2301740000.0,230174.0,0.0
,,2301790000.0,230179.0,0.0
,,2301840000.0,230184.0,0.0
,,2301890000.0,230189.0,0.0
,,2301950000.0,230195.0,0.0
,,2302000000.0,230200.0,0.0
,,2302050000.0,230205.0,0.0
,,2302100000.0,230210.0,0.0
,,2302150000.0,230215.0,0.0
,,2302200000.0,230220.0,0.0
,,2302250000.0,230225.0,0.0
,,2302310000.0,230231.0,0.0
,,2302360000.0,230236.0,0.0
,,2302410000.0,230241.0,0.0
,,2302460000.0,230246.0,0.0
,,2302520000.0,230252.0,0.0
,,2302570000.0,230257.0,0.0
,,2302620000.0,230262.0,0.0
,,2302670000.0,230267.0,0.0
,,2302780000.0,230278.0,0.0
,,2302830000.0,230283.0,0.0
,,2302880000.0,230288.0,0.0
,,2302940000.0,230294.0,0.0
,,2302990000.0,230299.0,0.0
,,2303040000.0,230304.0,0.0
,,2303090000.0,230309.0,0.0
,,2303150000.0,230315.0,0.0
,,2303200000.0,230320.0,0.0
,,2303250000.0,230325.0,0.0
,,2303300000.0,230330.0,0.0
,,2303350000.0,230335.0,0.0
,,2303400000.0,230340.0,0.0
,,2303450000.0,230345.0,0.0
,,2303500000.0,230350.0,0.0
,,2303560000.0,230356.0,0.0
,,2303610000.0,230361.0,0.0
,,2303660000.0,230366.0,0.0
,,2303710000.0,230371.0,0.0
,,2303760000.0,230376.0,0.0
,,2303810000.0,230381.0,0.0
,,2303860000.0,230386.0,1.0
,,2303910000.0,230391.0,0.0
,,2303970000.0,230397.0,0.0
,,2304020000.0,230402.0,0.0
,,2304070000.0,230407.0,0.0
,,2304120000.0,230412.0,0.0
,,2304170000.0,230417.0,0.0
,,2304220000.0,230422.0,0.0
,,2304280000.0,230428.0,0.0
,,2304330000.0,230433.0,0.0
,,2304380000.0,230438.0,0.0
,,2304430000.0,230443.0,0.0
,,2304490000.0,230449.0,0.0
,,2304540000.0,230454.0,0.0
,,2304590000.0,230459.0,0.0
,,2304640000.0,230464.0,0.0
,,2304690000.0,230469.0,0.0
,,2304770000.0,230477.0,0.0
,,2304850000.0,230485.0,0.0
,,2304910000.0,230491.0,0.0
,,2304960000.0,230496.0,0.0
,,2305010000.0,230501.0,0.0
,,2305060000.0,230506.0,0.0
,,2305110000.0,230511.0,0.0
,,2305160000.0,230516.0,0.0
,,2305210000.0,230521.0,0.0
,,2305260000.0,230526.0,0.0
,,2305310000.0,230531.0,0.0
,,2305370000.0,230537.0,0.0
,,2305420000.0,230542.0,0.0
,,2305470000.0,230547.0,0.0
,,2305520000.0,230552.0,0.0
,,2305570000.0,230557.0,0.0
,,2305620000.0,230562.0,0.0
,,2305670000.0,230567.0,0.0
,,2305720000.0,230572.0,0.0
,,2305780000.0,230578.0,0.0
,,2305830000.0,230583.0,0.0
,,2305880000.0,230588.0,0.0
,,2305930000.0,230593.0,0.0
,,2305980000.0,230598.0,0.0
,,2306030000.0,230603.0,0.0
,,2306090000.0,230609.0,0.0
,,2306140000.0,230614.0,0.0
,,2306190000.0,230619.0,0.0
,,2306240000.0,230624.0,0.0
,,2306290000.0,230629.0,0.0
,,2306340000.0,230634.0,0.0
,,2306400000.0,230640.0,0.0
,,2306450000.0,230645.0,0.0
,,2306500000.0,230650.0,0.0
,,2306550000.0,230655.0,0.0
,,2306600000.0,230660.0,0.0
,,2306650000.0,230665.0,0.0
,,2306700000.0,230670.0,0.0
,,2306750000.0,230675.0,0.0
,,2306870000.0,230687.0,0.0
,,2306920000.0,230692.0,0.0
,,2306970000.0,230697.0,0.0
,,2307020000.0,230702.0,0.0
,,2307080000.0,230708.0,0.0
,,2307130000.0,230713.0,0.0
,,2307180000.0,230718.0,0.0
,,2307230000.0,230723.0,0.0
,,2307280000.0,230728.0,0.0
,,2307330000.0,230733.0,0.0
,,2307380000.0,230738.0,0.0
,,2307440000.0,230744.0,0.0
,,2307490000.0,230749.0,0.0
,,2307540000.0,230754.0,0.0
,,2307590000.0,230759.0,0.0
,,2307640000.0,230764.0,0.0
,,2307690000.0,230769.0,0.0
,,2307740000.0,230774.0,0.0
,,2307800000.0,230780.0,0.0
,,2307850000.0,230785.0,0.0
,,2307900000.0,230790.0,0.0
,,2307950000.0,230795.0,0.0
,,2308000000.0,230800.0,0.0
,,2308050000.0,230805.0,0.0
,,2308110000.0,230811.0,0.0
,,2308160000.0,230816.0,0.0
,,2308210000.0,230821.0,0.0
,,2308260000.0,230826.0,0.0
,,2308310000.0,230831.0,0.0
,,2308360000.0,230836.0,0.0
,,2308410000.0,230841.0,0.0
,,2308470000.0,230847.0,0.0
,,2308520000.0,230852.0,0.0
,,2308570000.0,230857.0,0.0
,,2308620000.0,230862.0,0.0
,,2308670000.0,230867.0,0.0
,,2308720000.0,230872.0,0.0
,,2308770000.0,230877.0,0.0
,,2308820000.0,230882.0,0.0
,,2308940000.0,230894.0,0.0
,,2308990000.0,230899.0,0.0
,,2309040000.0,230904.0,0.0
,,2309090000.0,230909.0,0.0
,,2309150000.0,230915.0,0.0
,,2309200000.0,230920.0,0.0
,,2309250000.0,230925.0,0.0
,,2309300000.0,230930.0,0.0
,,2309350000.0,230935.0,0.0
,,2309400000.0,230940.0,0.0
,,2309450000.0,230945.0,0.0
,,2309500000.0,230950.0,0.0
,,2309550000.0,230955.0,0.0
,,2309600000.0,230960.0,0.0
,,2309660000.0,230966.0,0.0
,,2309710000.0,230971.0,0.0
,,2309760000.0,230976.0,0.0
,,2309810000.0,230981.0,0.0
,,2309860000.0,230986.0,0.0
,,2309920000.0,230992.0,0.0
,,2309970000.0,230997.0,0.0
,,2310020000.0,231002.0,0.0
,,2310070000.0,231007.0,0.0
,,2310120000.0,231012.0,0.0
,,2310180000.0,231018.0,0.0
,,2310230000.0,231023.0,0.0
,,2310280000.0,231028.0,0.0
,,2310330000.0,231033.0,0.0
,,2310380000.0,231038.0,0.0
,,2310430000.0,231043.0,0.0
,,2310480000.0,231048.0,0.0
,,2310530000.0,231053.0,0.0
,,2310590000.0,231059.0,0.0
,,2310640000.0,231064.0,0.0
,,2310690000.0,231069.0,0.0
,,2310740000.0,231074.0,0.0
,,2310790000.0,231079.0,0.0
,,2310840000.0,231084.0,0.0
,,2310890000.0,231089.0,0.0
,,2311010000.0,231101.0,0.0
,,2311060000.0,231106.0,0.0
,,2311110000.0,231111.0,0.0
,,2311160000.0,231116.0,0.0
,,2311210000.0,231121.0,0.0
,,2311260000.0,231126.0,0.0
,,2311310000.0,231131.0,0.0
,,2311370000.0,231137.0,0.0
,,2311420000.0,231142.0,0.0
,,2311470000.0,231147.0,0.0
,,2311520000.0,231152.0,0.0
,,2311570000.0,231157.0,0.0
,,2311620000.0,231162.0,0.0
,,2311680000.0,231168.0,0.0
,,2311730000.0,231173.0,0.0
,,2311780000.0,231178.0,0.0
,,2311830000.0,231183.0,0.0
,,2311880000.0,231188.0,0.0
,,2311930000.0,231193.0,0.0
,,2311980000.0,231198.0,0.0
,,2312030000.0,231203.0,0.0
,,2312090000.0,231209.0,0.0
,,2312140000.0,231214.0,0.0
,,2312190000.0,231219.0,0.0
,,2312240000.0,231224.0,0.0
,,2312290000.0,231229.0,0.0
,,2312340000.0,231234.0,0.0
,,2312390000.0,231239.0,0.0
,,2312450000.0,231245.0,0.0
,,2312500000.0,231250.0,0.0
,,2312550000.0,231255.0,0.0
,,2312600000.0,231260.0,0.0
,,2312660000.0,231266.0,0.0
,,2312710000.0,231271.0,0.0
,,2312760000.0,231276.0,0.0
,,2312810000.0,231281.0,0.0
,,2312860000.0,231286.0,0.0
,,2312910000.0,231291.0,0.0
,,2313020000.0,231302.0,0.0
,,2313070000.0,231307.0,0.0
,,2313130000.0,231313.0,0.0
,,2313180000.0,231318.0,0.0
,,2313230000.0,231323.0,0.0
,,2313280000.0,231328.0,0.0
,,2313330000.0,231333.0,0.0
,,2313380000.0,231338.0,0.0
,,2313440000.0,231344.0,0.0
,,2313490000.0,231349.0,0.0
,,2313540000.0,231354.0,0.0
,,2313590000.0,231359.0,0.0
,,2313640000.0,231364.0,0.0
,,2313690000.0,231369.0,0.0
,,2313750000.0,231375.0,0.0
,,2313800000.0,231380.0,0.0
,,2313850000.0,231385.0,0.0
,,2313900000.0,231390.0,0.0
,,2313950000.0,231395.0,0.0
,,2314000000.0,231400.0,0.0
,,2314050000.0,231405.0,0.0
,,2314110000.0,231411.0,0.0
,,2314160000.0,231416.0,0.0
,,2314210000.0,231421.0,0.0
,,2314260000.0,231426.0,0.0
,,2314310000.0,231431.0,0.0
,,2314360000.0,231436.0,0.0
,,2314410000.0,231441.0,0.0
,,2314460000.0,231446.0,0.0
,,2314510000.0,231451.0,0.0
,,2314570000.0,231457.0,0.0
,,2314620000.0,231462.0,0.0
,,2314670000.0,231467.0,0.0
,,2314720000.0,231472.0,0.0
,,2314770000.0,231477.0,0.0
,,2314820000.0,231482.0,0.0
,,2314870000.0,231487.0,0.0
,,2314930000.0,231493.0,0.0
,,2314980000.0,231498.0,0.0
,,2315100000.0,231510.0,0.0
,,2315150000.0,231515.0,0.0
,,2315200000.0,231520.0,0.0
,,2315250000.0,231525.0,0.0
,,2315300000.0,231530.0,0.0
,,2315350000.0,231535.0,1.0
,,2315400000.0,231540.0,0.0
,,2315450000.0,231545.0,0.0
,,2315510000.0,231551.0,0.0
,,2315560000.0,231556.0,0.0
,,2315610000.0,231561.0,0.0
,,2315660000.0,231566.0,0.0
,,2315710000.0,231571.0,0.0
,,2315760000.0,231576.0,0.0
,,2315810000.0,231581.0,0.0
,,2315860000.0,231586.0,0.0
,,2315910000.0,231591.0,0.0
,,2315970000.0,231597.0,0.0
,,2316020000.0,231602.0,0.0
,,2316070000.0,231607.0,0.0
,,2316120000.0,231612.0,0.0
,,2316170000.0,231617.0,0.0
,,2316220000.0,231622.0,0.0
,,2316270000.0,231627.0,0.0
,,2316320000.0,231632.0,0.0
,,2316380000.0,231638.0,0.0
,,2316430000.0,231643.0,0.0
,,2316480000.0,231648.0,0.0
,,2316530000.0,231653.0,0.0
,,2316580000.0,231658.0,0.0
,,2316630000.0,231663.0,0.0
,,2316680000.0,231668.0,1.0
,,2316730000.0,231673.0,0.0
,,2316780000.0,231678.0,0.0
,,2316840000.0,231684.0,0.0
,,2316890000.0,231689.0,0.0
,,2316940000.0,231694.0,0.0
,,2316990000.0,231699.0,0.0
,,2317040000.0,231704.0,0.0
,,2317170000.0,231717.0,0.0
,,2317220000.0,231722.0,0.0
,,2317270000.0,231727.0,0.0
,,2317320000.0,231732.0,0.0
,,2317370000.0,231737.0,0.0
,,2317420000.0,231742.0,0.0
,,2317470000.0,231747.0,0.0
,,2317520000.0,231752.0,0.0
,,2317570000.0,231757.0,0.0
,,2317630000.0,231763.0,0.0
,,2317680000.0,231768.0,0.0
,,2317730000.0,231773.0,0.0
,,2317780000.0,231778.0,0.0
,,2317830000.0,231783.0,0.0
,,2317880000.0,231788.0,0.0
,,2317930000.0,231793.0,0.0
,,2317980000.0,231798.0,0.0
,,2318040000.0,231804.0,0.0
,,2318090000.0,231809.0,0.0
,,2318140000.0,231814.0,0.0
,,2318190000.0,231819.0,0.0
,,2318250000.0,231825.0,0.0
,,2318300000.0,231830.0,0.0
,,2318350000.0,231835.0,0.0
,,2318400000.0,231840.0,0.0
,,2318450000.0,231845.0,0.0
,,2318510000.0,231851.0,0.0
,,2318560000.0,231856.0,0.0
,,2318610000.0,231861.0,0.0
,,2318660000.0,231866.0,0.0
,,2318710000.0,231871.0,0.0
,,2318760000.0,231876.0,0.0
,,2318810000.0,231881.0,0.0
,,2318860000.0,231886.0,0.0
,,2318910000.0,231891.0,0.0
,,2318960000.0,231896.0,0.0
,,2319020000.0,231902.0,0.0
,,2319070000.0,231907.0,0.0
,,2319180000.0,231918.0,0.0
,,2319230000.0,231923.0,0.0
,,2319280000.0,231928.0,0.0
,,2319330000.0,231933.0,0.0
,,2319380000.0,231938.0,0.0
,,2319430000.0,231943.0,0.0
,,2319480000.0,231948.0,0.0
,,2319540000.0,231954.0,0.0
,,2319590000.0,231959.0,0.0
,,2319640000.0,231964.0,0.0
,,2319690000.0,231969.0,0.0
,,2319740000.0,231974.0,0.0
,,2319790000.0,231979.0,0.0
,,2319840000.0,231984.0,0.0
,,2319890000.0,231989.0,0.0
,,2319940000.0,231994.0,0.0
,,2319990000.0,231999.0,0.0
,,2320040000.0,232004.0,0.0
,,2320100000.0,232010.0,0.0
,,2320150000.0,232015.0,0.0
,,2320200000.0,232020.0,0.0
,,2320250000.0,232025.0,0.0
,,2320300000.0,232030.0,0.0
,,2320350000.0,232035.0,0.0
,,2320400000.0,232040.0,0.0
,,2320460000.0,232046.0,0.0
,,2320510000.0,232051.0,0.0
,,2320560000.0,232056.0,0.0
,,2320610000.0,232061.0,0.0
,,2320660000.0,232066.0,0.0
,,2320710000.0,232071.0,0.0
,,2320760000.0,232076.0,0.0
,,2320810000.0,232081.0,0.0
,,2320860000.0,232086.0,0.0
,,2320910000.0,232091.0,0.0
,,2320960000.0,232096.0,0.0
,,2321020000.0,232102.0,0.0
,,2321070000.0,232107.0,0.0
,,2321120000.0,232112.0,0.0
,,2321180000.0,232118.0,0.0
,,2321230000.0,232123.0,0.0
,,2321280000.0,232128.0,0.0
,,2321330000.0,232133.0,0.0
,,2321380000.0,232138.0,1.0
,,2321430000.0,232143.0,0.0
,,2321490000.0,232149.0,0.0
,,2321540000.0,232154.0,0.0
,,2321590000.0,232159.0,0.0
,,2321640000.0,232164.0,0.0
,,2321690000.0,232169.0,0.0
,,2321740000.0,232174.0,0.0
,,2321800000.0,232180.0,0.0
,,2321850000.0,232185.0,0.0
,,2321960000.0,232196.0,0.0
,,2322020000.0,232202.0,0.0
,,2322070000.0,232207.0,0.0
,,2322120000.0,232212.0,0.0
,,2322170000.0,232217.0,0.0
,,2322220000.0,232222.0,0.0
,,2322270000.0,232227.0,0.0
,,2322330000.0,232233.0,0.0
,,2322380000.0,232238.0,0.0
,,2322430000.0,232243.0,0.0
,,2322480000.0,232248.0,0.0
,,2322530000.0,232253.0,0.0
,,2322580000.0,232258.0,0.0
,,2322630000.0,232263.0,0.0
,,2322680000.0,232268.0,0.0
,,2322740000.0,232274.0,0.0
,,2322790000.0,232279.0,0.0
,,2322840000.0,232284.0,0.0
,,2322890000.0,232289.0,0.0
,,2322940000.0,232294.0,0.0
,,2322990000.0,232299.0,0.0
,,2323040000.0,232304.0,0.0
,,2323100000.0,232310.0,0.0
,,2323150000.0,232315.0,0.0
,,2323200000.0,232320.0,0.0
,,2323250000.0,232325.0,0.0
,,2323300000.0,232330.0,0.0
,,2323350000.0,232335.0,0.0
,,2323400000.0,232340.0,0.0
,,2323450000.0,232345.0,0.0
,,2323510000.0,232351.0,0.0
,,2323560000.0,232356.0,0.0
,,2323610000.0,232361.0,0.0
,,2323660000.0,232366.0,0.0
,,2323710000.0,232371.0,0.0
,,2323760000.0,232376.0,0.0
,,2323810000.0,232381.0,0.0
,,2323870000.0,232387.0,0.0
,,2323920000.0,232392.0,0.0
,,2323970000.0,232397.0,0.0
,,2324020000.0,232402.0,0.0
,,2324070000.0,232407.0,0.0
,,2324120000.0,232412.0,0.0
,,2324170000.0,232417.0,0.0
,,2324220000.0,232422.0,0.0
,,2324270000.0,232427.0,0.0
,,2324330000.0,232433.0,0.0
,,2324380000.0,232438.0,0.0
,,2324430000.0,232443.0,0.0
,,2324480000.0,232448.0,0.0
,,2324530000.0,232453.0,0.0
,,2324580000.0,232458.0,0.0
,,2324640000.0,232464.0,0.0
,,2324690000.0,232469.0,0.0
,,2324740000.0,232474.0,0.0
,,2324790000.0,232479.0,0.0
,,2324840000.0,232484.0,0.0
,,2324890000.0,232489.0,0.0
,,2324950000.0,232495.0,0.0
,,2325000000.0,232500.0,0.0
,,2325050000.0,232505.0,0.0
,,2325100000.0,232510.0,0.0
,,2325150000.0,232515.0,0.0
,,2325200000.0,232520.0,0.0
,,2325250000.0,232525.0,0.0
,,2325300000.0,232530.0,0.0
,,2325350000.0,232535.0,0.0
,,2325400000.0,232540.0,0.0
,,2325600000.0,232560.0,0.0
,,2325650000.0,232565.0,0.0
,,2325700000.0,232570.0,0.0
,,2325790000.0,232579.0,0.0
,,2325840000.0,232584.0,0.0
,,2325900000.0,232590.0,0.0
,,2325950000.0,232595.0,0.0
,,2326010000.0,232601.0,1.0
,,2326070000.0,232607.0,4.0
,,2326140000.0,232614.0,4.0
,,2326200000.0,232620.0,2.0
,,2326250000.0,232625.0,0.0
,,2326370000.0,232637.0,3.0
,,2326440000.0,232644.0,3.0
,,2326500000.0,232650.0,3.0
,,2326550000.0,232655.0,0.0
,,2326620000.0,232662.0,0.0
,,2326670000.0,232667.0,0.0
,,2326720000.0,232672.0,0.0
,,2326770000.0,232677.0,0.0
,,2326830000.0,232683.0,0.0
,,2326910000.0,232691.0,0.0
,,2326970000.0,232697.0,0.0
,,2327020000.0,232702.0,0.0
,,2327070000.0,232707.0,0.0
,,2327120000.0,232712.0,0.0
,,2327180000.0,232718.0,0.0
,,2327230000.0,232723.0,0.0
,,2327280000.0,232728.0,0.0
,,2327340000.0,232734.0,0.0
,,2327390000.0,232739.0,0.0
,,2327440000.0,232744.0,0.0
,,2327500000.0,232750.0,0.0
,,2327550000.0,232755.0,0.0
,,2327600000.0,232760.0,0.0
,,2327660000.0,232766.0,0.0
,,2327710000.0,232771.0,0.0
,,2327760000.0,232776.0,0.0
,,2327820000.0,232782.0,0.0
,,2327870000.0,232787.0,0.0
,,2327920000.0,232792.0,0.0
,,2327970000.0,232797.0,0.0
,,2328020000.0,232802.0,0.0
,,2328080000.0,232808.0,0.0
,,2328140000.0,232814.0,0.0
,,2328190000.0,232819.0,0.0
,,2328250000.0,232825.0,0.0
,,2328300000.0,232830.0,0.0
,,2328410000.0,232841.0,0.0
,,2328460000.0,232846.0,0.0
,,2328510000.0,232851.0,0.0
,,2328560000.0,232856.0,0.0
,,2328620000.0,232862.0,0.0
,,2328670000.0,232867.0,0.0
,,2328720000.0,232872.0,0.0
,,2328770000.0,232877.0,0.0
,,2328820000.0,232882.0,0.0
,,2328880000.0,232888.0,0.0
,,2328930000.0,232893.0,0.0
,,2328980000.0,232898.0,0.0
,,2329040000.0,232904.0,0.0
,,2329090000.0,232909.0,0.0
,,2329140000.0,232914.0,0.0
,,2329200000.0,232920.0,0.0
,,2329250000.0,232925.0,0.0
,,2329300000.0,232930.0,0.0
,,2329350000.0,232935.0,0.0
,,2329410000.0,232941.0,0.0
,,2329460000.0,232946.0,0.0
,,2329510000.0,232951.0,0.0
,,2329570000.0,232957.0,0.0
,,2329620000.0,232962.0,0.0
,,2329670000.0,232967.0,0.0
,,2329730000.0,232973.0,0.0
,,2329780000.0,232978.0,0.0
,,2329840000.0,232984.0,0.0
,,2329900000.0,232990.0,0.0
,,2329950000.0,232995.0,0.0
,,2330000000.0,233000.0,0.0
,,2330060000.0,233006.0,0.0
,,2330110000.0,233011.0,0.0
,,2330160000.0,233016.0,0.0
,,2330210000.0,233021.0,0.0
,,2330270000.0,233027.0,0.0
,,2330320000.0,233032.0,0.0
,,2330440000.0,233044.0,0.0
,,2330490000.0,233049.0,0.0
,,2330550000.0,233055.0,0.0
,,2330600000.0,233060.0,0.0
,,2330650000.0,233065.0,0.0
,,2330700000.0,233070.0,0.0
,,2330760000.0,233076.0,0.0
,,2330810000.0,233081.0,0.0
,,2330860000.0,233086.0,0.0
,,2330910000.0,233091.0,0.0
,,2330970000.0,233097.0,0.0
,,2331020000.0,233102.0,0.0
,,2331070000.0,233107.0,0.0
,,2331120000.0,233112.0,0.0
,,2331180000.0,233118.0,0.0
,,2331230000.0,233123.0,0.0
,,2331280000.0,233128.0,0.0
,,2331330000.0,233133.0,0.0
,,2331390000.0,233139.0,0.0
,,2331440000.0,233144.0,0.0
,,2331490000.0,233149.0,0.0
,,2331550000.0,233155.0,0.0
,,2331600000.0,233160.0,0.0
,,2331650000.0,233165.0,0.0
,,2331700000.0,233170.0,0.0
,,2331750000.0,233175.0,0.0
,,2331810000.0,233181.0,0.0
,,2331860000.0,233186.0,0.0
,,2331910000.0,233191.0,0.0
,,2331970000.0,233197.0,0.0
,,2332020000.0,233202.0,0.0
,,2332070000.0,233207.0,0.0
,,2332130000.0,233213.0,0.0
,,2332180000.0,233218.0,0.0
,,2332230000.0,233223.0,0.0
,,2332280000.0,233228.0,0.0
,,2332330000.0,233233.0,0.0
,,2332390000.0,233239.0,0.0
,,2332490000.0,233249.0,0.0
,,2332550000.0,233255.0,0.0
,,2332600000.0,233260.0,0.0
,,2332650000.0,233265.0,0.0
,,2332700000.0,233270.0,0.0
,,2332760000.0,233276.0,0.0
,,2332810000.0,233281.0,0.0
,,2332860000.0,233286.0,0.0
,,2332920000.0,233292.0,0.0
,,2332970000.0,233297.0,0.0
,,2333020000.0,233302.0,0.0
,,2333070000.0,233307.0,0.0
,,2333130000.0,233313.0,0.0
,,2333180000.0,233318.0,0.0
,,2333230000.0,233323.0,0.0
,,2333280000.0,233328.0,0.0
,,2333330000.0,233333.0,0.0
,,2333390000.0,233339.0,0.0
,,2333440000.0,233344.0,0.0
,,2333490000.0,233349.0,0.0
,,2333540000.0,233354.0,0.0
,,2333600000.0,233360.0,0.0
,,2333650000.0,233365.0,0.0
,,2333700000.0,233370.0,0.0
,,2333760000.0,233376.0,0.0
,,2333810000.0,233381.0,0.0
,,2333860000.0,233386.0,0.0
,,2333910000.0,233391.0,0.0
,,2333970000.0,233397.0,0.0
,,2334020000.0,233402.0,0.0
,,2334070000.0,233407.0,0.0
,,2334120000.0,233412.0,0.0
,,2334180000.0,233418.0,0.0
,,2334230000.0,233423.0,0.0
,,2334290000.0,233429.0,0.0
,,2334340000.0,233434.0,0.0
,,2334390000.0,233439.0,0.0
,,2334450000.0,233445.0,0.0
,,2334550000.0,233455.0,0.0
,,2334610000.0,233461.0,0.0
,,2334660000.0,233466.0,0.0
,,2334710000.0,233471.0,0.0
,,2334770000.0,233477.0,0.0
,,2334820000.0,233482.0,0.0
,,2334870000.0,233487.0,0.0
,,2334930000.0,233493.0,0.0
,,2335030000.0,233503.0,1.0
,,2335090000.0,233509.0,0.0
,,2335160000.0,233516.0,0.0
,,2335210000.0,233521.0,1.0
,,2335300000.0,233530.0,0.0
,,2335350000.0,233535.0,0.0
,,2335410000.0,233541.0,4.0
,,2335480000.0,233548.0,3.0
,,2335550000.0,233555.0,1.0
,,2335600000.0,233560.0,2.0
,,2335660000.0,233566.0,4.0
,,2335730000.0,233573.0,3.0
,,2335790000.0,233579.0,3.0
,,2335860000.0,233586.0,0.0
,,2335910000.0,233591.0,0.0
,,2335960000.0,233596.0,0.0
,,2336010000.0,233601.0,0.0
,,2336070000.0,233607.0,0.0
,,2336150000.0,233615.0,0.0
,,2336210000.0,233621.0,0.0
,,2336260000.0,233626.0,0.0
,,2336310000.0,233631.0,0.0
,,2336360000.0,233636.0,0.0
,,2336410000.0,233641.0,0.0
,,2336470000.0,233647.0,0.0
,,2336540000.0,233654.0,0.0
,,2336610000.0,233661.0,0.0
,,2336670000.0,233667.0,0.0
,,2336720000.0,233672.0,0.0
,,2336770000.0,233677.0,0.0
,,2336830000.0,233683.0,0.0
,,2336880000.0,233688.0,0.0
,,2336930000.0,233693.0,0.0
,,2336980000.0,233698.0,0.0
,,2337030000.0,233703.0,0.0
,,2337090000.0,233709.0,0.0
,,2337140000.0,233714.0,0.0
,,2337190000.0,233719.0,0.0
,,2337250000.0,233725.0,0.0
,,2337300000.0,233730.0,0.0
,,2337350000.0,233735.0,0.0
,,2337400000.0,233740.0,0.0
,,2337460000.0,233746.0,0.0
,,2337510000.0,233751.0,0.0
,,2337560000.0,233756.0,0.0
,,2337610000.0,233761.0,0.0
,,2337670000.0,233767.0,0.0
,,2337720000.0,233772.0,0.0
,,2337780000.0,233778.0,0.0
,,2337830000.0,233783.0,0.0
,,2337880000.0,233788.0,0.0
,,2337930000.0,233793.0,0.0
,,2337990000.0,233799.0,0.0
,,2338040000.0,233804.0,0.0
,,2338090000.0,233809.0,0.0
,,2338150000.0,233815.0,0.0
,,2338200000.0,233820.0,0.0
,,2338250000.0,233825.0,0.0
,,2338300000.0,233830.0,0.0
,,2338360000.0,233836.0,0.0
,,2338410000.0,233841.0,0.0
,,2338460000.0,233846.0,0.0
,,2338510000.0,233851.0,0.0
,,2338560000.0,233856.0,0.0
,,2338680000.0,233868.0,0.0
,,2338730000.0,233873.0,0.0
,,2338780000.0,233878.0,0.0
,,2338830000.0,233883.0,0.0
,,2338890000.0,233889.0,0.0
,,2338940000.0,233894.0,0.0
,,2338990000.0,233899.0,0.0
,,2339040000.0,233904.0,0.0
,,2339100000.0,233910.0,0.0
,,2339150000.0,233915.0,0.0
,,2339200000.0,233920.0,0.0
,,2339250000.0,233925.0,0.0
,,2339300000.0,233930.0,0.0
,,2339360000.0,233936.0,0.0
,,2339410000.0,233941.0,0.0
,,2339460000.0,233946.0,0.0
,,2339510000.0,233951.0,0.0
,,2339570000.0,233957.0,0.0
,,2339620000.0,233962.0,0.0
,,2339670000.0,233967.0,0.0
,,2339720000.0,233972.0,0.0
,,2339770000.0,233977.0,0.0
,,2339830000.0,233983.0,0.0
,,2339880000.0,233988.0,0.0
,,2339930000.0,233993.0,0.0
,,2339980000.0,233998.0,0.0
,,2340040000.0,234004.0,0.0
,,2340090000.0,234009.0,0.0
,,2340140000.0,234014.0,0.0
,,2340190000.0,234019.0,0.0
,,2340250000.0,234025.0,0.0
,,2340300000.0,234030.0,0.0
,,2340350000.0,234035.0,0.0
,,2340400000.0,234040.0,0.0
,,2340460000.0,234046.0,0.0
,,2340510000.0,234051.0,0.0
,,2340560000.0,234056.0,0.0
,,2340610000.0,234061.0,0.0
,,2340730000.0,234073.0,0.0
,,2340780000.0,234078.0,0.0
,,2340830000.0,234083.0,0.0
,,2340880000.0,234088.0,0.0
,,2340940000.0,234094.0,0.0
,,2340990000.0,234099.0,0.0
,,2341040000.0,234104.0,0.0
,,2341090000.0,234109.0,0.0
,,2341150000.0,234115.0,0.0
,,2341200000.0,234120.0,0.0
,,2341250000.0,234125.0,0.0
,,2341310000.0,234131.0,0.0
,,2341360000.0,234136.0,0.0
,,2341410000.0,234141.0,0.0
,,2341460000.0,234146.0,0.0
,,2341520000.0,234152.0,0.0
,,2341570000.0,234157.0,0.0
,,2341620000.0,234162.0,0.0
,,2341670000.0,234167.0,0.0
,,2341730000.0,234173.0,0.0
,,2341780000.0,234178.0,0.0
,,2341830000.0,234183.0,0.0
,,2341890000.0,234189.0,0.0
,,2341940000.0,234194.0,0.0
,,2341990000.0,234199.0,0.0
,,2342040000.0,234204.0,0.0
,,2342090000.0,234209.0,0.0
,,2342150000.0,234215.0,0.0
,,2342200000.0,234220.0,0.0
,,2342250000.0,234225.0,0.0
,,2342310000.0,234231.0,0.0
,,2342360000.0,234236.0,0.0
,,2342410000.0,234241.0,0.0
,,2342460000.0,234246.0,0.0
,,2342510000.0,234251.0,0.0
,,2342570000.0,234257.0,0.0
,,2342620000.0,234262.0,0.0
,,2342670000.0,234267.0,0.0
,,2342780000.0,234278.0,0.0
,,2342840000.0,234284.0,0.0
,,2342890000.0,234289.0,0.0
,,2342940000.0,234294.0,0.0
,,2342990000.0,234299.0,0.0
,,2343050000.0,234305.0,0.0
,,2343100000.0,234310.0,0.0
,,2343150000.0,234315.0,0.0
,,2343200000.0,234320.0,0.0
,,2343260000.0,234326.0,0.0
,,2343310000.0,234331.0,0.0
,,2343360000.0,234336.0,0.0
,,2343410000.0,234341.0,0.0
,,2343470000.0,234347.0,0.0
,,2343520000.0,234352.0,0.0
,,2343570000.0,234357.0,0.0
,,2343620000.0,234362.0,0.0
,,2343680000.0,234368.0,0.0
,,2343730000.0,234373.0,0.0
,,2343780000.0,234378.0,0.0
,,2343840000.0,234384.0,0.0
,,2343890000.0,234389.0,0.0
,,2343960000.0,234396.0,0.0
,,2344010000.0,234401.0,0.0
,,2344060000.0,234406.0,0.0
,,2344120000.0,234412.0,0.0
,,2344170000.0,234417.0,0.0
,,2344220000.0,234422.0,0.0
,,2344270000.0,234427.0,0.0
,,2344320000.0,234432.0,0.0
,,2344380000.0,234438.0,0.0
,,2344430000.0,234443.0,0.0
,,2344480000.0,234448.0,0.0
,,2344530000.0,234453.0,0.0
,,2344590000.0,234459.0,0.0
,,2344640000.0,234464.0,0.0
,,2344690000.0,234469.0,0.0
,,2344800000.0,234480.0,0.0
,,2344860000.0,234486.0,0.0
,,2344910000.0,234491.0,0.0
,,2344960000.0,234496.0,0.0
,,2345020000.0,234502.0,0.0
,,2345070000.0,234507.0,0.0
,,2345120000.0,234512.0,0.0
,,2345180000.0,234518.0,0.0
,,2345230000.0,234523.0,0.0
,,2345280000.0,234528.0,0.0
,,2345330000.0,234533.0,0.0
,,2345380000.0,234538.0,0.0
,,2345440000.0,234544.0,0.0
,,2345490000.0,234549.0,0.0
,,2345540000.0,234554.0,0.0
,,2345590000.0,234559.0,0.0
,,2345650000.0,234565.0,0.0
,,2345700000.0,234570.0,0.0
,,2345750000.0,234575.0,0.0
,,2345800000.0,234580.0,0.0
,,2345860000.0,234586.0,0.0
,,2345910000.0,234591.0,0.0
,,2345960000.0,234596.0,0.0
,,2346020000.0,234602.0,0.0
,,2346070000.0,234607.0,0.0
,,2346120000.0,234612.0,0.0
,,2346180000.0,234618.0,0.0
,,2346230000.0,234623.0,0.0
,,2346280000.0,234628.0,0.0
,,2346330000.0,234633.0,0.0
,,2346380000.0,234638.0,0.0
,,2346440000.0,234644.0,0.0
,,2346490000.0,234649.0,0.0
,,2346540000.0,234654.0,0.0
,,2346600000.0,234660.0,0.0
,,2346650000.0,234665.0,0.0
,,2346700000.0,234670.0,0.0
,,2346760000.0,234676.0,0.0
,,2346870000.0,234687.0,0.0
,,2346920000.0,234692.0,0.0
,,2346970000.0,234697.0,0.0
,,2347030000.0,234703.0,0.0
,,2347080000.0,234708.0,0.0
,,2347130000.0,234713.0,0.0
,,2347190000.0,234719.0,0.0
,,2347240000.0,234724.0,0.0
,,2347300000.0,234730.0,0.0
,,2347350000.0,234735.0,0.0
,,2347400000.0,234740.0,0.0
,,2347450000.0,234745.0,0.0
,,2347500000.0,234750.0,0.0
,,2347560000.0,234756.0,0.0
,,2347610000.0,234761.0,0.0
,,2347660000.0,234766.0,0.0
,,2347710000.0,234771.0,0.0
,,2347770000.0,234777.0,0.0
,,2347820000.0,234782.0,0.0
,,2347870000.0,234787.0,0.0
,,2347930000.0,234793.0,0.0
,,2347980000.0,234798.0,0.0
,,2348030000.0,234803.0,0.0
,,2348080000.0,234808.0,0.0
,,2348140000.0,234814.0,0.0
,,2348190000.0,234819.0,0.0
,,2348240000.0,234824.0,0.0
,,2348290000.0,234829.0,0.0
,,2348350000.0,234835.0,0.0
,,2348400000.0,234840.0,0.0
,,2348450000.0,234845.0,0.0
,,2348510000.0,234851.0,0.0
,,2348560000.0,234856.0,0.0
,,2348610000.0,234861.0,0.0
,,2348660000.0,234866.0,0.0
,,2348720000.0,234872.0,0.0
,,2348770000.0,234877.0,0.0
,,2348820000.0,234882.0,0.0
,,2348940000.0,234894.0,0.0
,,2348990000.0,234899.0,0.0
,,2349050000.0,234905.0,0.0
,,2349100000.0,234910.0,0.0
,,2349150000.0,234915.0,0.0
,,2349200000.0,234920.0,0.0
,,2349260000.0,234926.0,0.0
,,2349310000.0,234931.0,0.0
,,2349360000.0,234936.0,0.0
,,2349420000.0,234942.0,0.0
,,2349470000.0,234947.0,0.0
,,2349520000.0,234952.0,0.0
,,2349570000.0,234957.0,0.0
,,2349620000.0,234962.0,0.0
,,2349680000.0,234968.0,0.0
,,2349730000.0,234973.0,0.0
,,2349780000.0,234978.0,0.0
,,2349830000.0,234983.0,0.0
,,2349890000.0,234989.0,0.0
,,2349940000.0,234994.0,0.0
,,2349990000.0,234999.0,0.0
,,2350050000.0,235005.0,0.0
,,2350100000.0,235010.0,0.0
,,2350150000.0,235015.0,0.0
,,2350200000.0,235020.0,0.0
,,2350260000.0,235026.0,0.0
,,2350310000.0,235031.0,0.0
,,2350360000.0,235036.0,0.0
,,2350410000.0,235041.0,0.0
,,2350460000.0,235046.0,0.0
,,2350520000.0,235052.0,0.0
,,2350570000.0,235057.0,0.0
,,2350620000.0,235062.0,0.0
,,2350680000.0,235068.0,0.0
,,2350730000.0,235073.0,0.0
,,2350780000.0,235078.0,0.0
,,2350830000.0,235083.0,0.0
,,2350890000.0,235089.0,0.0
,,2350990000.0,235099.0,0.0
,,2351050000.0,235105.0,0.0
,,2351100000.0,235110.0,0.0
,,2351150000.0,235115.0,0.0
,,2351200000.0,235120.0,0.0
,,2351260000.0,235126.0,0.0
,,2351310000.0,235131.0,0.0
,,2351360000.0,235136.0,0.0
,,2351410000.0,235141.0,0.0
,,2351460000.0,235146.0,0.0
,,2351520000.0,235152.0,0.0
,,2351570000.0,235157.0,0.0
,,2351620000.0,235162.0,0.0
,,2351670000.0,235167.0,0.0
,,2351730000.0,235173.0,0.0
,,2351780000.0,235178.0,0.0
,,2351830000.0,235183.0,0.0
,,2351880000.0,235188.0,0.0
,,2351930000.0,235193.0,0.0
,,2351990000.0,235199.0,0.0
,,2352040000.0,235204.0,0.0
,,2352090000.0,235209.0,0.0
,,2352140000.0,235214.0,0.0
,,2352250000.0,235225.0,0.0
,,2352300000.0,235230.0,4.0
,,2352380000.0,235238.0,0.0
,,2352470000.0,235247.0,0.0
,,2352530000.0,235253.0,0.0
,,2352580000.0,235258.0,0.0
,,2352640000.0,235264.0,1.0
,,2352690000.0,235269.0,2.0
,,2352760000.0,235276.0,4.0
,,2352830000.0,235283.0,2.0
,,2352890000.0,235289.0,2.0
,,2353020000.0,235302.0,4.0
,,2353080000.0,235308.0,4.0
,,2353140000.0,235314.0,1.0
,,2353200000.0,235320.0,0.0
,,2353260000.0,235326.0,0.0
,,2353340000.0,235334.0,0.0
,,2353390000.0,235339.0,0.0
,,2353450000.0,235345.0,0.0
,,2353500000.0,235350.0,0.0
,,2353550000.0,235355.0,0.0
,,2353600000.0,235360.0,0.0
,,2353650000.0,235365.0,0.0
,,2353710000.0,235371.0,0.0
,,2353760000.0,235376.0,0.0
,,2353810000.0,235381.0,0.0
,,2353870000.0,235387.0,0.0
,,2353920000.0,235392.0,0.0
,,2353970000.0,235397.0,0.0
,,2354020000.0,235402.0,0.0
,,2354080000.0,235408.0,0.0
,,2354130000.0,235413.0,0.0
,,2354180000.0,235418.0,0.0
,,2354230000.0,235423.0,0.0
,,2354290000.0,235429.0,0.0
,,2354340000.0,235434.0,0.0
,,2354390000.0,235439.0,0.0
,,2354450000.0,235445.0,0.0
,,2354500000.0,235450.0,0.0
,,2354550000.0,235455.0,0.0
,,2354600000.0,235460.0,0.0
,,2354660000.0,235466.0,0.0
,,2354710000.0,235471.0,0.0
,,2354760000.0,235476.0,0.0
,,2354820000.0,235482.0,0.0
,,2354870000.0,235487.0,0.0
,,2354920000.0,235492.0,0.0
,,2354970000.0,235497.0,0.0
,,2355080000.0,235508.0,0.0
,,2355130000.0,235513.0,0.0
,,2355190000.0,235519.0,0.0
,,2355240000.0,235524.0,0.0
,,2355290000.0,235529.0,0.0
,,2355340000.0,235534.0,0.0
,,2355400000.0,235540.0,0.0
,,2355450000.0,235545.0,0.0
,,2355500000.0,235550.0,0.0
,,2355550000.0,235555.0,0.0
,,2355610000.0,235561.0,0.0
,,2355660000.0,235566.0,0.0
,,2355710000.0,235571.0,0.0
,,2355770000.0,235577.0,0.0
,,2355820000.0,235582.0,0.0
,,2355870000.0,235587.0,0.0
,,2355920000.0,235592.0,0.0
,,2355980000.0,235598.0,0.0
,,2356030000.0,235603.0,0.0
,,2356080000.0,235608.0,0.0
,,2356130000.0,235613.0,0.0
,,2356190000.0,235619.0,0.0
,,2356240000.0,235624.0,0.0
,,2356290000.0,235629.0,0.0
,,2356340000.0,235634.0,0.0
,,2356400000.0,235640.0,0.0
,,2356450000.0,235645.0,0.0
,,2356500000.0,235650.0,0.0
,,2356560000.0,235656.0,0.0
,,2356610000.0,235661.0,0.0
,,2356660000.0,235666.0,0.0
,,2356710000.0,235671.0,0.0
,,2356770000.0,235677.0,0.0
,,2356820000.0,235682.0,0.0
,,2356870000.0,235687.0,0.0
,,2356930000.0,235693.0,0.0
,,2356980000.0,235698.0,0.0
,,2357040000.0,235704.0,0.0
,,2357150000.0,235715.0,0.0
,,2357200000.0,235720.0,0.0
,,2357250000.0,235725.0,0.0
,,2357300000.0,235730.0,0.0
,,2357360000.0,235736.0,0.0
,,2357410000.0,235741.0,0.0
,,2357460000.0,235746.0,0.0
,,2357510000.0,235751.0,0.0
,,2357570000.0,235757.0,0.0
,,2357620000.0,235762.0,0.0
,,2357670000.0,235767.0,0.0
,,2357730000.0,235773.0,0.0
,,2357780000.0,235778.0,0.0
,,2357830000.0,235783.0,0.0
,,2357880000.0,235788.0,0.0
,,2357940000.0,235794.0,0.0
,,2357990000.0,235799.0,0.0
,,2358040000.0,235804.0,0.0
,,2358100000.0,235810.0,0.0
,,2358160000.0,235816.0,0.0
,,2358210000.0,235821.0,0.0
,,2358260000.0,235826.0,0.0
,,2358310000.0,235831.0,0.0
,,2358370000.0,235837.0,0.0
,,2358420000.0,235842.0,0.0
,,2358470000.0,235847.0,0.0
,,2358520000.0,235852.0,0.0
,,2358570000.0,235857.0,0.0
,,2358630000.0,235863.0,0.0
,,2358680000.0,235868.0,0.0
,,2358730000.0,235873.0,0.0
,,2358790000.0,235879.0,0.0
,,2358840000.0,235884.0,0.0
,,2358890000.0,235889.0,0.0
,,2358940000.0,235894.0,0.0
,,2359000000.0,235900.0,0.0
,,2359050000.0,235905.0,0.0
,,2359170000.0,235917.0,0.0
,,2359230000.0,235923.0,0.0
,,2359280000.0,235928.0,0.0
,,2359330000.0,235933.0,0.0
,,2359380000.0,235938.0,0.0
,,2359430000.0,235943.0,0.0
,,2359490000.0,235949.0,0.0
,,2359540000.0,235954.0,0.0
,,2359590000.0,235959.0,0.0
,,2359650000.0,235965.0,0.0
,,2359700000.0,235970.0,0.0
,,2359750000.0,235975.0,0.0
,,2359810000.0,235981.0,0.0
,,2359860000.0,235986.0,0.0
,,2359910000.0,235991.0,0.0
,,2359960000.0,235996.0,0.0
,,2360020000.0,236002.0,0.0
,,2360070000.0,236007.0,0.0
,,2360130000.0,236013.0,0.0
,,2360180000.0,236018.0,0.0
,,2360230000.0,236023.0,0.0
,,2360280000.0,236028.0,0.0
,,2360340000.0,236034.0,0.0
,,2360390000.0,236039.0,0.0
,,2360440000.0,236044.0,0.0
,,2360490000.0,236049.0,0.0
,,2360550000.0,236055.0,0.0
,,2360600000.0,236060.0,0.0
,,2360650000.0,236065.0,0.0
,,2360700000.0,236070.0,0.0
,,2360760000.0,236076.0,0.0
,,2360810000.0,236081.0,0.0
,,2360860000.0,236086.0,0.0
,,2360910000.0,236091.0,0.0
,,2360970000.0,236097.0,0.0
,,2361020000.0,236102.0,0.0
,,2361070000.0,236107.0,0.0
,,2361120000.0,236112.0,0.0
,,2361180000.0,236118.0,0.0
,,2361230000.0,236123.0,0.0
,,2361290000.0,236129.0,0.0
,,2361340000.0,236134.0,0.0
,,2361390000.0,236139.0,0.0
,,2361450000.0,236145.0,0.0
,,2361500000.0,236150.0,0.0
,,2361550000.0,236155.0,0.0
,,2361610000.0,236161.0,0.0
,,2361660000.0,236166.0,0.0
,,2361710000.0,236171.0,0.0
,,2361760000.0,236176.0,0.0
,,2361820000.0,236182.0,0.0
,,2361870000.0,236187.0,0.0
,,2361990000.0,236199.0,0.0
,,2362040000.0,236204.0,0.0
,,2362090000.0,236209.0,0.0
,,2362140000.0,236214.0,0.0
,,2362200000.0,236220.0,0.0
,,2362250000.0,236225.0,0.0
,,2362300000.0,236230.0,0.0
,,2362350000.0,236235.0,0.0
,,2362410000.0,236241.0,0.0
,,2362460000.0,236246.0,0.0
,,2362510000.0,236251.0,0.0
,,2362560000.0,236256.0,0.0
,,2362620000.0,236262.0,0.0
,,2362670000.0,236267.0,0.0
,,2362720000.0,236272.0,0.0
,,2362780000.0,236278.0,0.0
,,2362830000.0,236283.0,0.0
,,2362880000.0,236288.0,0.0
,,2362930000.0,236293.0,0.0
,,2362980000.0,236298.0,0.0
,,2363040000.0,236304.0,0.0
,,2363090000.0,236309.0,0.0
,,2363140000.0,236314.0,0.0
,,2363200000.0,236320.0,0.0
,,2363250000.0,236325.0,0.0
,,2363300000.0,236330.0,0.0
,,2363350000.0,236335.0,0.0
,,2363410000.0,236341.0,0.0
,,2363460000.0,236346.0,0.0
,,2363510000.0,236351.0,0.0
,,2363570000.0,236357.0,0.0
,,2363620000.0,236362.0,0.0
,,2363670000.0,236367.0,0.0
,,2363720000.0,236372.0,0.0
,,2363780000.0,236378.0,0.0
,,2363830000.0,236383.0,0.0
,,2363880000.0,236388.0,0.0
,,2363930000.0,236393.0,0.0
,,2363990000.0,236399.0,0.0
,,2364040000.0,236404.0,0.0
,,2364090000.0,236409.0,0.0
,,2364150000.0,236415.0,0.0
,,2364200000.0,236420.0,0.0
,,2364250000.0,236425.0,0.0
,,2364300000.0,236430.0,0.0
,,2364360000.0,236436.0,0.0
,,2364410000.0,236441.0,0.0
,,2364460000.0,236446.0,0.0
,,2364520000.0,236452.0,0.0
,,2364570000.0,236457.0,0.0
,,2364620000.0,236462.0,0.0
,,2364670000.0,236467.0,0.0
,,2364730000.0,236473.0,0.0
,,2364780000.0,236478.0,0.0
,,2364830000.0,236483.0,0.0
,,2364880000.0,236488.0,0.0
,,2364940000.0,236494.0,0.0
,,2364990000.0,236499.0,0.0
,,2365040000.0,236504.0,0.0
,,2365090000.0,236509.0,0.0
,,2365150000.0,236515.0,0.0
,,2365200000.0,236520.0,0.0
,,2365250000.0,236525.0,0.0
,,2365310000.0,236531.0,0.0
,,2365360000.0,236536.0,0.0
,,2365410000.0,236541.0,0.0
,,2365460000.0,236546.0,0.0
,,2365520000.0,236552.0,0.0
,,2365570000.0,236557.0,0.0
,,2365620000.0,236562.0,0.0
,,2365680000.0,236568.0,0.0
,,2365730000.0,236573.0,0.0
,,2365780000.0,236578.0,0.0
,,2365830000.0,236583.0,0.0
,,2365890000.0,236589.0,0.0
,,2365940000.0,236594.0,0.0
,,2365990000.0,236599.0,0.0
,,2366040000.0,236604.0,0.0
,,2366100000.0,236610.0,0.0
,,2366150000.0,236615.0,0.0
,,2366200000.0,236620.0,0.0
,,2366370000.0,236637.0,2.0
,,2366430000.0,236643.0,1.0
,,2366490000.0,236649.0,3.0
,,2366570000.0,236657.0,0.0
,,2366620000.0,236662.0,0.0
,,2366680000.0,236668.0,3.0
,,2366750000.0,236675.0,4.0
,,2366810000.0,236681.0,3.0
,,2366870000.0,236687.0,0.0
,,2366930000.0,236693.0,5.0
,,2367000000.0,236700.0,3.0
,,2367060000.0,236706.0,3.0
,,2367120000.0,236712.0,2.0
,,2367170000.0,236717.0,0.0
,,2367220000.0,236722.0,0.0
,,2367280000.0,236728.0,0.0
,,2367330000.0,236733.0,0.0
,,2367380000.0,236738.0,0.0
,,2367440000.0,236744.0,0.0
,,2367520000.0,236752.0,0.0
,,2367570000.0,236757.0,0.0
,,2367620000.0,236762.0,0.0
,,2367670000.0,236767.0,0.0
,,2367730000.0,236773.0,0.0
,,2367780000.0,236778.0,0.0
,,2367830000.0,236783.0,0.0
,,2367880000.0,236788.0,0.0
,,2367930000.0,236793.0,0.0
,,2367980000.0,236798.0,0.0
,,2368040000.0,236804.0,0.0
,,2368090000.0,236809.0,0.0
,,2368140000.0,236814.0,0.0
,,2368190000.0,236819.0,0.0
,,2368240000.0,236824.0,0.0
,,2368290000.0,236829.0,0.0
,,2368400000.0,236840.0,0.0
,,2368460000.0,236846.0,0.0
,,2368510000.0,236851.0,0.0
,,2368560000.0,236856.0,0.0
,,2368610000.0,236861.0,0.0
,,2368660000.0,236866.0,0.0
,,2368710000.0,236871.0,0.0
,,2368760000.0,236876.0,0.0
,,2368810000.0,236881.0,0.0
,,2368870000.0,236887.0,0.0
,,2368920000.0,236892.0,0.0
,,2368970000.0,236897.0,0.0
,,2369020000.0,236902.0,0.0
,,2369070000.0,236907.0,0.0
,,2369120000.0,236912.0,0.0
,,2369170000.0,236917.0,0.0
,,2369220000.0,236922.0,0.0
,,2369280000.0,236928.0,0.0
,,2369330000.0,236933.0,0.0
,,2369380000.0,236938.0,0.0
,,2369430000.0,236943.0,0.0
,,2369480000.0,236948.0,0.0
,,2369530000.0,236953.0,0.0
,,2369590000.0,236959.0,0.0
,,2369640000.0,236964.0,0.0
,,2369690000.0,236969.0,0.0
,,2369740000.0,236974.0,0.0
,,2369790000.0,236979.0,0.0
,,2369840000.0,236984.0,0.0
,,2369890000.0,236989.0,0.0
,,2369940000.0,236994.0,0.0
,,2369990000.0,236999.0,0.0
,,2370050000.0,237005.0,0.0
,,2370100000.0,237010.0,0.0
,,2370150000.0,237015.0,0.0
,,2370200000.0,237020.0,0.0
,,2370250000.0,237025.0,0.0
,,2370310000.0,237031.0,0.0
,,2370360000.0,237036.0,0.0
,,2370450000.0,237045.0,0.0
,,2370510000.0,237051.0,0.0
,,2370560000.0,237056.0,0.0
,,2370610000.0,237061.0,0.0
,,2370660000.0,237066.0,0.0
,,2370710000.0,237071.0,0.0
,,2370760000.0,237076.0,0.0
,,2370810000.0,237081.0,0.0
,,2370860000.0,237086.0,0.0
,,2370910000.0,237091.0,0.0
,,2370970000.0,237097.0,0.0
,,2371020000.0,237102.0,0.0
,,2371070000.0,237107.0,0.0
,,2371120000.0,237112.0,0.0
,,2371170000.0,237117.0,0.0
,,2371220000.0,237122.0,0.0
,,2371270000.0,237127.0,0.0
,,2371330000.0,237133.0,0.0
,,2371380000.0,237138.0,0.0
,,2371430000.0,237143.0,0.0
,,2371480000.0,237148.0,0.0
,,2371530000.0,237153.0,0.0
,,2371590000.0,237159.0,0.0
,,2371640000.0,237164.0,0.0
,,2371690000.0,237169.0,0.0
,,2371740000.0,237174.0,0.0
,,2371790000.0,237179.0,0.0
,,2371840000.0,237184.0,0.0
,,2371890000.0,237189.0,0.0
,,2371950000.0,237195.0,0.0
,,2372000000.0,237200.0,0.0
,,2372060000.0,237206.0,0.0
,,2372110000.0,237211.0,0.0
,,2372160000.0,237216.0,0.0
,,2372210000.0,237221.0,0.0
,,2372260000.0,237226.0,0.0
,,2372310000.0,237231.0,0.0
,,2372360000.0,237236.0,0.0
,,2372410000.0,237241.0,0.0
,,2372520000.0,237252.0,0.0
,,2372570000.0,237257.0,0.0
,,2372630000.0,237263.0,0.0
,,2372680000.0,237268.0,0.0
,,2372730000.0,237273.0,0.0
,,2372780000.0,237278.0,0.0
,,2372830000.0,237283.0,0.0
,,2372880000.0,237288.0,0.0
,,2372930000.0,237293.0,0.0
,,2372980000.0,237298.0,0.0
,,2373040000.0,237304.0,0.0
,,2373090000.0,237309.0,0.0
,,2373140000.0,237314.0,0.0
,,2373190000.0,237319.0,0.0
,,2373240000.0,237324.0,0.0
,,2373290000.0,237329.0,0.0
,,2373340000.0,237334.0,0.0
,,2373390000.0,237339.0,0.0
,,2373450000.0,237345.0,0.0
,,2373500000.0,237350.0,0.0
,,2373550000.0,237355.0,0.0
,,2373600000.0,237360.0,0.0
,,2373660000.0,237366.0,0.0
,,2373710000.0,237371.0,0.0
,,2373760000.0,237376.0,0.0
,,2373810000.0,237381.0,0.0
,,2373860000.0,237386.0,0.0
,,2373910000.0,237391.0,0.0
,,2373960000.0,237396.0,0.0
,,2374020000.0,237402.0,0.0
,,2374070000.0,237407.0,0.0
,,2374120000.0,237412.0,0.0
,,2374180000.0,237418.0,0.0
,,2374230000.0,237423.0,0.0
,,2374280000.0,237428.0,0.0
,,2374330000.0,237433.0,0.0
,,2374380000.0,237438.0,0.0
,,2374430000.0,237443.0,0.0
,,2374540000.0,237454.0,0.0
,,2374590000.0,237459.0,0.0
,,2374640000.0,237464.0,0.0
,,2374690000.0,237469.0,0.0
,,2374740000.0,237474.0,0.0
,,2374790000.0,237479.0,0.0
,,2374850000.0,237485.0,0.0
,,2374900000.0,237490.0,0.0
,,2374950000.0,237495.0,0.0
,,2375000000.0,237500.0,0.0
,,2375050000.0,237505.0,0.0
,,2375100000.0,237510.0,0.0
,,2375150000.0,237515.0,0.0
,,2375200000.0,237520.0,0.0
,,2375260000.0,237526.0,0.0
,,2375310000.0,237531.0,0.0
,,2375360000.0,237536.0,0.0
,,2375410000.0,237541.0,0.0
,,2375460000.0,237546.0,0.0
,,2375510000.0,237551.0,0.0
,,2375560000.0,237556.0,0.0
,,2375610000.0,237561.0,0.0
,,2375670000.0,237567.0,0.0
,,2375720000.0,237572.0,0.0
,,2375770000.0,237577.0,0.0
,,2375820000.0,237582.0,0.0
,,2375870000.0,237587.0,0.0
,,2375920000.0,237592.0,0.0
,,2375980000.0,237598.0,0.0
,,2376030000.0,237603.0,0.0
,,2376080000.0,237608.0,0.0
,,2376130000.0,237613.0,0.0
,,2376190000.0,237619.0,0.0
,,2376240000.0,237624.0,0.0
,,2376290000.0,237629.0,0.0
,,2376340000.0,237634.0,0.0
,,2376400000.0,237640.0,0.0
,,2376450000.0,237645.0,0.0
,,2376500000.0,237650.0,0.0
,,2376610000.0,237661.0,0.0
,,2376660000.0,237666.0,0.0
,,2376710000.0,237671.0,0.0
,,2376770000.0,237677.0,0.0
,,2376820000.0,237682.0,0.0
,,2376870000.0,237687.0,0.0
,,2376920000.0,237692.0,0.0
,,2376970000.0,237697.0,0.0
,,2377020000.0,237702.0,0.0
,,2377070000.0,237707.0,0.0
,,2377120000.0,237712.0,0.0
,,2377170000.0,237717.0,0.0
,,2377220000.0,237722.0,0.0
,,2377280000.0,237728.0,0.0
,,2377330000.0,237733.0,0.0
,,2377380000.0,237738.0,0.0
,,2377430000.0,237743.0,0.0
,,2377480000.0,237748.0,0.0
,,2377530000.0,237753.0,0.0
,,2377580000.0,237758.0,0.0
,,2377640000.0,237764.0,0.0
,,2377690000.0,237769.0,0.0
,,2377740000.0,237774.0,0.0
,,2377790000.0,237779.0,0.0
,,2377840000.0,237784.0,0.0
,,2377890000.0,237789.0,0.0
,,2377950000.0,237795.0,0.0
,,2378000000.0,237800.0,0.0
,,2378050000.0,237805.0,0.0
,,2378100000.0,237810.0,0.0
,,2378150000.0,237815.0,0.0
,,2378200000.0,237820.0,0.0
,,2378250000.0,237825.0,0.0
,,2378300000.0,237830.0,1.0
,,2378360000.0,237836.0,0.0
,,2378410000.0,237841.0,0.0
,,2378460000.0,237846.0,0.0
,,2378510000.0,237851.0,0.0
,,2378560000.0,237856.0,0.0
,,2378670000.0,237867.0,0.0
,,2378720000.0,237872.0,0.0
,,2378780000.0,237878.0,0.0
,,2378830000.0,237883.0,0.0
,,2378880000.0,237888.0,0.0
,,2378930000.0,237893.0,0.0
,,2378980000.0,237898.0,0.0
,,2379030000.0,237903.0,0.0
,,2379080000.0,237908.0,0.0
,,2379130000.0,237913.0,0.0
,,2379190000.0,237919.0,0.0
,,2379240000.0,237924.0,0.0
,,2379290000.0,237929.0,0.0
,,2379340000.0,237934.0,0.0
,,2379390000.0,237939.0,0.0
,,2379440000.0,237944.0,0.0
,,2379500000.0,237950.0,0.0
,,2379550000.0,237955.0,0.0
,,2379600000.0,237960.0,0.0
,,2379650000.0,237965.0,0.0
,,2379700000.0,237970.0,0.0
,,2379760000.0,237976.0,0.0
,,2379810000.0,237981.0,0.0
,,2379860000.0,237986.0,0.0
,,2379910000.0,237991.0,0.0
,,2379960000.0,237996.0,0.0
,,2380010000.0,238001.0,0.0
,,2380060000.0,238006.0,0.0
,,2380110000.0,238011.0,0.0
,,2380170000.0,238017.0,0.0
,,2380220000.0,238022.0,0.0
,,2380270000.0,238027.0,0.0
,,2380320000.0,238032.0,0.0
,,2380370000.0,238037.0,0.0
,,2380420000.0,238042.0,0.0
,,2380470000.0,238047.0,0.0
,,2380520000.0,238052.0,0.0
,,2380570000.0,238057.0,0.0
,,2380680000.0,238068.0,0.0
,,2380740000.0,238074.0,0.0
,,2380790000.0,238079.0,0.0
,,2380840000.0,238084.0,0.0
,,2380890000.0,238089.0,0.0
,,2380940000.0,238094.0,0.0
,,2381000000.0,238100.0,0.0
,,2381050000.0,238105.0,0.0
,,2381100000.0,238110.0,0.0
,,2381150000.0,238115.0,0.0
,,2381210000.0,238121.0,0.0
,,2381260000.0,238126.0,0.0
,,2381310000.0,238131.0,0.0
,,2381360000.0,238136.0,0.0
,,2381410000.0,238141.0,0.0
,,2381460000.0,238146.0,0.0
,,2381510000.0,238151.0,0.0
,,2381570000.0,238157.0,0.0
,,2381620000.0,238162.0,0.0
,,2381670000.0,238167.0,0.0
,,2381720000.0,238172.0,0.0
,,2381770000.0,238177.0,0.0
,,2381990000.0,238199.0,0.0
,,2382050000.0,238205.0,0.0
,,2382110000.0,238211.0,0.0
,,2382180000.0,238218.0,1.0
,,2382240000.0,238224.0,0.0
,,2382290000.0,238229.0,0.0
,,2382340000.0,238234.0,1.0
,,2382410000.0,238241.0,2.0
,,2382480000.0,238248.0,2.0
,,2382540000.0,238254.0,0.0
,,2382590000.0,238259.0,1.0
,,2382640000.0,238264.0,1.0
,,2382770000.0,238277.0,3.0
,,2382830000.0,238283.0,0.0
,,2382890000.0,238289.0,0.0
,,2382940000.0,238294.0,0.0
,,2383000000.0,238300.0,0.0
,,2383050000.0,238305.0,4.0
,,2383110000.0,238311.0,0.0
,,2383160000.0,238316.0,0.0
,,2383210000.0,238321.0,0.0
,,2383270000.0,238327.0,0.0
,,2383320000.0,238332.0,0.0
,,2383370000.0,238337.0,0.0
,,2383450000.0,238345.0,0.0
,,2383510000.0,238351.0,0.0
,,2383560000.0,238356.0,0.0
,,2383610000.0,238361.0,0.0
,,2383660000.0,238366.0,0.0
,,2383710000.0,238371.0,0.0
,,2383760000.0,238376.0,0.0
,,2383810000.0,238381.0,0.0
,,2383860000.0,238386.0,0.0
,,2383910000.0,238391.0,0.0
,,2383970000.0,238397.0,0.0
,,2384020000.0,238402.0,0.0
,,2384070000.0,238407.0,0.0
,,2384120000.0,238412.0,0.0
,,2384170000.0,238417.0,0.0
,,2384220000.0,238422.0,0.0
,,2384280000.0,238428.0,0.0
,,2384330000.0,238433.0,0.0
,,2384380000.0,238438.0,0.0
,,2384430000.0,238443.0,0.0
,,2384480000.0,238448.0,1.0
,,2384530000.0,238453.0,0.0
,,2384580000.0,238458.0,0.0
,,2384630000.0,238463.0,0.0
,,2384680000.0,238468.0,0.0
,,2384730000.0,238473.0,0.0
,,2384850000.0,238485.0,0.0
,,2384900000.0,238490.0,0.0
,,2384950000.0,238495.0,0.0
,,2385000000.0,238500.0,0.0
,,2385050000.0,238505.0,0.0
,,2385110000.0,238511.0,0.0
,,2385160000.0,238516.0,0.0
,,2385210000.0,238521.0,0.0
,,2385260000.0,238526.0,0.0
,,2385310000.0,238531.0,0.0
,,2385360000.0,238536.0,0.0
,,2385410000.0,238541.0,0.0
,,2385470000.0,238547.0,0.0
,,2385520000.0,238552.0,0.0
,,2385570000.0,238557.0,0.0
,,2385620000.0,238562.0,0.0
,,2385670000.0,238567.0,0.0
,,2385730000.0,238573.0,0.0
,,2385780000.0,238578.0,1.0
,,2385830000.0,238583.0,0.0
,,2385880000.0,238588.0,0.0
,,2385940000.0,238594.0,0.0
,,2385990000.0,238599.0,0.0
,,2386040000.0,238604.0,0.0
,,2386090000.0,238609.0,0.0
,,2386150000.0,238615.0,0.0
,,2386200000.0,238620.0,0.0
,,2386250000.0,238625.0,0.0
,,2386300000.0,238630.0,0.0
,,2386350000.0,238635.0,0.0
,,2386400000.0,238640.0,0.0
,,2386450000.0,238645.0,0.0
,,2386510000.0,238651.0,0.0
,,2386560000.0,238656.0,0.0
,,2386610000.0,238661.0,0.0
,,2386660000.0,238666.0,0.0
,,2386710000.0,238671.0,0.0
,,2386760000.0,238676.0,0.0
,,2386870000.0,238687.0,0.0
,,2386920000.0,238692.0,0.0
,,2386970000.0,238697.0,0.0
,,2387020000.0,238702.0,0.0
,,2387070000.0,238707.0,0.0
,,2387120000.0,238712.0,0.0
,,2387170000.0,238717.0,0.0
,,2387220000.0,238722.0,0.0
,,2387280000.0,238728.0,0.0
,,2387330000.0,238733.0,0.0
,,2387380000.0,238738.0,0.0
,,2387430000.0,238743.0,0.0
,,2387480000.0,238748.0,0.0
,,2387530000.0,238753.0,0.0
,,2387580000.0,238758.0,0.0
,,2387630000.0,238763.0,0.0
,,2387680000.0,238768.0,0.0
,,2387730000.0,238773.0,0.0
,,2387790000.0,238779.0,0.0
,,2387840000.0,238784.0,0.0
,,2387890000.0,238789.0,0.0
,,2387940000.0,238794.0,0.0
,,2387990000.0,238799.0,0.0
,,2388050000.0,238805.0,0.0
,,2388290000.0,238829.0,0.0
,,2388340000.0,238834.0,1.0
,,2388430000.0,238843.0,2.0
,,2388500000.0,238850.0,2.0
,,2388550000.0,238855.0,0.0
,,2388610000.0,238861.0,0.0
,,2388660000.0,238866.0,0.0
,,2388710000.0,238871.0,0.0
,,2388770000.0,238877.0,0.0
,,2388820000.0,238882.0,0.0
,,2388960000.0,238896.0,0.0
,,2389010000.0,238901.0,0.0
,,2389070000.0,238907.0,0.0
,,2389120000.0,238912.0,0.0
,,2389170000.0,238917.0,0.0
,,2389220000.0,238922.0,0.0
,,2389270000.0,238927.0,0.0
,,2389320000.0,238932.0,0.0
,,2389370000.0,238937.0,0.0
,,2389420000.0,238942.0,0.0
,,2389480000.0,238948.0,0.0
,,2389530000.0,238953.0,0.0
,,2389580000.0,238958.0,0.0
,,2389630000.0,238963.0,0.0
,,2389680000.0,238968.0,0.0
,,2389730000.0,238973.0,0.0
,,2389780000.0,238978.0,0.0
,,2389830000.0,238983.0,0.0
,,2389890000.0,238989.0,0.0
,,2389940000.0,238994.0,0.0
,,2389990000.0,238999.0,0.0
,,2390040000.0,239004.0,0.0
,,2390090000.0,239009.0,0.0
,,2390140000.0,239014.0,0.0
,,2390200000.0,239020.0,0.0
,,2390250000.0,239025.0,0.0
,,2390300000.0,239030.0,0.0
,,2390350000.0,239035.0,0.0
,,2390400000.0,239040.0,0.0
,,2390450000.0,239045.0,0.0
,,2390510000.0,239051.0,0.0
,,2390560000.0,239056.0,0.0
,,2390610000.0,239061.0,0.0
,,2390660000.0,239066.0,0.0
,,2390710000.0,239071.0,0.0
,,2390760000.0,239076.0,0.0
,,2390810000.0,239081.0,0.0
,,2390860000.0,239086.0,0.0
,,2390960000.0,239096.0,0.0
,,2391020000.0,239102.0,0.0
,,2391070000.0,239107.0,0.0
,,2391130000.0,239113.0,0.0
,,2391180000.0,239118.0,0.0
,,2391230000.0,239123.0,0.0
,,2391280000.0,239128.0,0.0
,,2391330000.0,239133.0,0.0
,,2391390000.0,239139.0,0.0
,,2391440000.0,239144.0,0.0
,,2391490000.0,239149.0,0.0
,,2391540000.0,239154.0,0.0
,,2391590000.0,239159.0,0.0
,,2391640000.0,239164.0,0.0
,,2391690000.0,239169.0,0.0
,,2391740000.0,239174.0,0.0
,,2391790000.0,239179.0,0.0
,,2391850000.0,239185.0,0.0
,,2391900000.0,239190.0,0.0
,,2391950000.0,239195.0,0.0
,,2392000000.0,239200.0,0.0
,,2392050000.0,239205.0,0.0
,,2392100000.0,239210.0,0.0
,,2392150000.0,239215.0,0.0
,,2392210000.0,239221.0,0.0
,,2392260000.0,239226.0,0.0
,,2392310000.0,239231.0,0.0
,,2392360000.0,239236.0,0.0
,,2392410000.0,239241.0,0.0
,,2392460000.0,239246.0,0.0
,,2392510000.0,239251.0,0.0
,,2392560000.0,239256.0,0.0
,,2392610000.0,239261.0,0.0
,,2392670000.0,239267.0,1.0
,,2392720000.0,239272.0,0.0
,,2392770000.0,239277.0,0.0
,,2392820000.0,239282.0,0.0
,,2392870000.0,239287.0,0.0
,,2392920000.0,239292.0,0.0
,,2393030000.0,239303.0,0.0
,,2393080000.0,239308.0,0.0
,,2393140000.0,239314.0,0.0
,,2393190000.0,239319.0,0.0
,,2393240000.0,239324.0,0.0
,,2393290000.0,239329.0,0.0
,,2393340000.0,239334.0,0.0
,,2393390000.0,239339.0,0.0
,,2393440000.0,239344.0,0.0
,,2393500000.0,239350.0,0.0
,,2393550000.0,239355.0,0.0
,,2393600000.0,239360.0,0.0
,,2393650000.0,239365.0,0.0
,,2393700000.0,239370.0,0.0
,,2393750000.0,239375.0,0.0
,,2393800000.0,239380.0,0.0
,,2393850000.0,239385.0,0.0
,,2393900000.0,239390.0,0.0
,,2393960000.0,239396.0,0.0
,,2394010000.0,239401.0,0.0
,,2394060000.0,239406.0,0.0
,,2394110000.0,239411.0,0.0
,,2394160000.0,239416.0,0.0
,,2394210000.0,239421.0,0.0
,,2394260000.0,239426.0,0.0
,,2394320000.0,239432.0,0.0
,,2394370000.0,239437.0,0.0
,,2394420000.0,239442.0,0.0
,,2394470000.0,239447.0,0.0
,,2394520000.0,239452.0,0.0
,,2394570000.0,239457.0,0.0
,,2394620000.0,239462.0,0.0
,,2394670000.0,239467.0,0.0
,,2394730000.0,239473.0,0.0
,,2394780000.0,239478.0,0.0
,,2394830000.0,239483.0,0.0
,,2394880000.0,239488.0,0.0
,,2394930000.0,239493.0,0.0
,,2394990000.0,239499.0,0.0
,,2395080000.0,239508.0,0.0
,,2395140000.0,239514.0,0.0
,,2395190000.0,239519.0,0.0
,,2395240000.0,239524.0,0.0
,,2395290000.0,239529.0,0.0
,,2395350000.0,239535.0,0.0
,,2395400000.0,239540.0,0.0
,,2395450000.0,239545.0,0.0
,,2395500000.0,239550.0,0.0
,,2395550000.0,239555.0,0.0
,,2395600000.0,239560.0,0.0
,,2395660000.0,239566.0,0.0
,,2395710000.0,239571.0,0.0
,,2395760000.0,239576.0,0.0
,,2395810000.0,239581.0,0.0
,,2395860000.0,239586.0,0.0
,,2395910000.0,239591.0,0.0
,,2395960000.0,239596.0,0.0
,,2396020000.0,239602.0,0.0
,,2396070000.0,239607.0,0.0
,,2396120000.0,239612.0,0.0
,,2396170000.0,239617.0,0.0
,,2396220000.0,239622.0,0.0
,,2396270000.0,239627.0,0.0
,,2396320000.0,239632.0,0.0
,,2396380000.0,239638.0,0.0
,,2396430000.0,239643.0,0.0
,,2396480000.0,239648.0,0.0
,,2396530000.0,239653.0,0.0
,,2396580000.0,239658.0,0.0
,,2396630000.0,239663.0,0.0
,,2396690000.0,239669.0,0.0
,,2396740000.0,239674.0,0.0
,,2396790000.0,239679.0,0.0
,,2396840000.0,239684.0,0.0
,,2396890000.0,239689.0,0.0
,,2396940000.0,239694.0,0.0
,,2396990000.0,239699.0,0.0
,,2397050000.0,239705.0,0.0
,,2397160000.0,239716.0,0.0
,,2397210000.0,239721.0,0.0
,,2397260000.0,239726.0,0.0
,,2397320000.0,239732.0,0.0
,,2397370000.0,239737.0,0.0
,,2397420000.0,239742.0,0.0
,,2397470000.0,239747.0,0.0
,,2397520000.0,239752.0,0.0
,,2397570000.0,239757.0,0.0
,,2397620000.0,239762.0,0.0
,,2397680000.0,239768.0,0.0
,,2397730000.0,239773.0,0.0
,,2397780000.0,239778.0,0.0
,,2397830000.0,239783.0,0.0
,,2397880000.0,239788.0,0.0
,,2397930000.0,239793.0,0.0
,,2397980000.0,239798.0,0.0
,,2398030000.0,239803.0,0.0
,,2398080000.0,239808.0,0.0
,,2398140000.0,239814.0,0.0
,,2398190000.0,239819.0,0.0
,,2398240000.0,239824.0,0.0
,,2398290000.0,239829.0,0.0
,,2398340000.0,239834.0,0.0
,,2398390000.0,239839.0,0.0
,,2398440000.0,239844.0,0.0
,,2398490000.0,239849.0,0.0
,,2398540000.0,239854.0,0.0
,,2398600000.0,239860.0,0.0
,,2398650000.0,239865.0,0.0
,,2398700000.0,239870.0,0.0
,,2398750000.0,239875.0,0.0
,,2398800000.0,239880.0,0.0
,,2398850000.0,239885.0,0.0
,,2398900000.0,239890.0,0.0
,,2398950000.0,239895.0,0.0
,,2399000000.0,239900.0,0.0
,,2399060000.0,239906.0,0.0
,,2399140000.0,239914.0,0.0
,,2399210000.0,239921.0,0.0
,,2399260000.0,239926.0,0.0
,,2399310000.0,239931.0,0.0
,,2399360000.0,239936.0,0.0
,,2399410000.0,239941.0,0.0
,,2399460000.0,239946.0,0.0
,,2399520000.0,239952.0,0.0
,,2399570000.0,239957.0,0.0
,,2399620000.0,239962.0,0.0
,,2399670000.0,239967.0,0.0
,,2399720000.0,239972.0,0.0
,,2399780000.0,239978.0,0.0
,,2399830000.0,239983.0,0.0
,,2399880000.0,239988.0,0.0
,,2399930000.0,239993.0,0.0
,,2399990000.0,239999.0,0.0
,,2400040000.0,240004.0,0.0
,,2400090000.0,240009.0,0.0
,,2400140000.0,240014.0,0.0
,,2400190000.0,240019.0,0.0
,,2400240000.0,240024.0,0.0
,,2400290000.0,240029.0,0.0
,,2400340000.0,240034.0,0.0
,,2400390000.0,240039.0,0.0
,,2400440000.0,240044.0,0.0
,,2400500000.0,240050.0,0.0
,,2400550000.0,240055.0,0.0
,,2400600000.0,240060.0,0.0
,,2400650000.0,240065.0,0.0
,,2400700000.0,240070.0,0.0
,,2400750000.0,240075.0,0.0
,,2400810000.0,240081.0,0.0
,,2400860000.0,240086.0,0.0
,,2400910000.0,240091.0,0.0
,,2400960000.0,240096.0,0.0
,,2401010000.0,240101.0,0.0
,,2401060000.0,240106.0,0.0
,,2401110000.0,240111.0,0.0
,,2401180000.0,240118.0,0.0
,,2401230000.0,240123.0,0.0
,,2401280000.0,240128.0,0.0
,,2401330000.0,240133.0,0.0
,,2401380000.0,240138.0,0.0
,,2401430000.0,240143.0,0.0
,,2401480000.0,240148.0,0.0
,,2401540000.0,240154.0,0.0
,,2401590000.0,240159.0,0.0
,,2401640000.0,240164.0,0.0
,,2401690000.0,240169.0,0.0
,,2401740000.0,240174.0,0.0
,,2401790000.0,240179.0,0.0
,,2401840000.0,240184.0,0.0
,,2401940000.0,240194.0,0.0
,,2402000000.0,240200.0,0.0
,,2402050000.0,240205.0,0.0
,,2402110000.0,240211.0,0.0
,,2402160000.0,240216.0,0.0
,,2402210000.0,240221.0,0.0
,,2402260000.0,240226.0,0.0
,,2402310000.0,240231.0,0.0
,,2402360000.0,240236.0,0.0
,,2402420000.0,240242.0,0.0
,,2402470000.0,240247.0,0.0
,,2402520000.0,240252.0,0.0
,,2402570000.0,240257.0,0.0
,,2402620000.0,240262.0,0.0
,,2402670000.0,240267.0,0.0
,,2402720000.0,240272.0,0.0
,,2402780000.0,240278.0,0.0
,,2402830000.0,240283.0,0.0
,,2402880000.0,240288.0,0.0
,,2402930000.0,240293.0,0.0
,,2402980000.0,240298.0,0.0
,,2403030000.0,240303.0,0.0
,,2403080000.0,240308.0,0.0
,,2403140000.0,240314.0,0.0
,,2403190000.0,240319.0,0.0
,,2403240000.0,240324.0,0.0
,,2403290000.0,240329.0,0.0
,,2403340000.0,240334.0,0.0
,,2403390000.0,240339.0,0.0
,,2403440000.0,240344.0,0.0
,,2403490000.0,240349.0,0.0
,,2403550000.0,240355.0,0.0
,,2403600000.0,240360.0,0.0
,,2403650000.0,240365.0,0.0
,,2403700000.0,240370.0,0.0
,,2403750000.0,240375.0,0.0
,,2403800000.0,240380.0,0.0
,,2403850000.0,240385.0,0.0
,,2403900000.0,240390.0,0.0
,,2403960000.0,240396.0,0.0
,,2404010000.0,240401.0,0.0
,,2404060000.0,240406.0,0.0
,,2404110000.0,240411.0,0.0
,,2404160000.0,240416.0,0.0
,,2404210000.0,240421.0,0.0
,,2404260000.0,240426.0,0.0
,,2404310000.0,240431.0,0.0
,,2404370000.0,240437.0,0.0
,,2404420000.0,240442.0,0.0
,,2404470000.0,240447.0,0.0
,,2404520000.0,240452.0,0.0
,,2404570000.0,240457.0,0.0
,,2404620000.0,240462.0,0.0
,,2404680000.0,240468.0,0.0
,,2404730000.0,240473.0,0.0
,,2404780000.0,240478.0,0.0
,,2404830000.0,240483.0,0.0
,,2404880000.0,240488.0,0.0
,,2404940000.0,240494.0,0.0
,,2404990000.0,240499.0,0.0
,,2405040000.0,240504.0,0.0
,,2405090000.0,240509.0,0.0
,,2405140000.0,240514.0,0.0
,,2405200000.0,240520.0,0.0
,,2405250000.0,240525.0,0.0
,,2405300000.0,240530.0,0.0
,,2405350000.0,240535.0,0.0
,,2405400000.0,240540.0,0.0
,,2405450000.0,240545.0,0.0
,,2405500000.0,240550.0,0.0
,,2405550000.0,240555.0,0.0
,,2405600000.0,240560.0,0.0
,,2405660000.0,240566.0,0.0
,,2405710000.0,240571.0,0.0
,,2405760000.0,240576.0,0.0
,,2405810000.0,240581.0,0.0
,,2405860000.0,240586.0,0.0
,,2405910000.0,240591.0,0.0
,,2405970000.0,240597.0,0.0
,,2406020000.0,240602.0,0.0
,,2406070000.0,240607.0,0.0
,,2406120000.0,240612.0,0.0
,,2406170000.0,240617.0,0.0
,,2406220000.0,240622.0,0.0
,,2406290000.0,240629.0,0.0
,,2406380000.0,240638.0,0.0
,,2406430000.0,240643.0,0.0
,,2406480000.0,240648.0,0.0
,,2406530000.0,240653.0,0.0
,,2406590000.0,240659.0,0.0
,,2406640000.0,240664.0,0.0
,,2406690000.0,240669.0,0.0
,,2406740000.0,240674.0,0.0
,,2406790000.0,240679.0,0.0
,,2406840000.0,240684.0,0.0
,,2406900000.0,240690.0,0.0
,,2406950000.0,240695.0,0.0
,,2407000000.0,240700.0,0.0
,,2407050000.0,240705.0,0.0
,,2407100000.0,240710.0,0.0
,,2407150000.0,240715.0,0.0
,,2407210000.0,240721.0,0.0
,,2407260000.0,240726.0,0.0
,,2407310000.0,240731.0,0.0
,,2407360000.0,240736.0,0.0
,,2407410000.0,240741.0,0.0
,,2407460000.0,240746.0,0.0
,,2407510000.0,240751.0,0.0
,,2407570000.0,240757.0,0.0
,,2407620000.0,240762.0,0.0
,,2407670000.0,240767.0,0.0
,,2407720000.0,240772.0,0.0
,,2407770000.0,240777.0,0.0
,,2407820000.0,240782.0,0.0
,,2407870000.0,240787.0,0.0
,,2407930000.0,240793.0,0.0
,,2407980000.0,240798.0,0.0
,,2408030000.0,240803.0,0.0
,,2408080000.0,240808.0,0.0
,,2408130000.0,240813.0,0.0
,,2408180000.0,240818.0,0.0
,,2408230000.0,240823.0,0.0
,,2408290000.0,240829.0,0.0
,,2408410000.0,240841.0,0.0
,,2408460000.0,240846.0,0.0
,,2408510000.0,240851.0,0.0
,,2408560000.0,240856.0,0.0
,,2408620000.0,240862.0,0.0
,,2408670000.0,240867.0,0.0
,,2408720000.0,240872.0,0.0
,,2408770000.0,240877.0,0.0
,,2408820000.0,240882.0,0.0
,,2408870000.0,240887.0,0.0
,,2408920000.0,240892.0,0.0
,,2408980000.0,240898.0,0.0
,,2409030000.0,240903.0,0.0
,,2409080000.0,240908.0,0.0
,,2409130000.0,240913.0,0.0
,,2409180000.0,240918.0,0.0
,,2409230000.0,240923.0,0.0
,,2409290000.0,240929.0,0.0
,,2409340000.0,240934.0,0.0
,,2409390000.0,240939.0,0.0
,,2409440000.0,240944.0,0.0
,,2409490000.0,240949.0,0.0
,,2409540000.0,240954.0,0.0
,,2409590000.0,240959.0,0.0
,,2409640000.0,240964.0,0.0
,,2409690000.0,240969.0,0.0
,,2409750000.0,240975.0,0.0
,,2409800000.0,240980.0,0.0
,,2409850000.0,240985.0,0.0
,,2409900000.0,240990.0,0.0
,,2409950000.0,240995.0,0.0
,,2410000000.0,241000.0,0.0
,,2410050000.0,241005.0,0.0
,,2410100000.0,241010.0,0.0
,,2410160000.0,241016.0,0.0
,,2410210000.0,241021.0,0.0
,,2410260000.0,241026.0,0.0
,,2410310000.0,241031.0,0.0
,,2410360000.0,241036.0,0.0
,,2410470000.0,241047.0,0.0
,,2410520000.0,241052.0,0.0
,,2410570000.0,241057.0,0.0
,,2410620000.0,241062.0,0.0
,,2410670000.0,241067.0,0.0
,,2410730000.0,241073.0,0.0
,,2410780000.0,241078.0,0.0
,,2410830000.0,241083.0,0.0
,,2410880000.0,241088.0,0.0
,,2410930000.0,241093.0,0.0
,,2410980000.0,241098.0,0.0
,,2411030000.0,241103.0,0.0
,,2411090000.0,241109.0,0.0
,,2411140000.0,241114.0,0.0
,,2411190000.0,241119.0,0.0
,,2411240000.0,241124.0,0.0
,,2411290000.0,241129.0,0.0
,,2411340000.0,241134.0,0.0
,,2411390000.0,241139.0,0.0
,,2411450000.0,241145.0,0.0
,,2411500000.0,241150.0,0.0
,,2411550000.0,241155.0,0.0
,,2411600000.0,241160.0,0.0
,,2411650000.0,241165.0,0.0
,,2411700000.0,241170.0,0.0
,,2411750000.0,241175.0,0.0
,,2411800000.0,241180.0,0.0
,,2411850000.0,241185.0,0.0
,,2411910000.0,241191.0,0.0
,,2411960000.0,241196.0,0.0
,,2412010000.0,241201.0,0.0
,,2412060000.0,241206.0,0.0
,,2412110000.0,241211.0,0.0
,,2412160000.0,241216.0,0.0
,,2412220000.0,241222.0,0.0
,,2412270000.0,241227.0,0.0
,,2412320000.0,241232.0,0.0
,,2412370000.0,241237.0,0.0
,,2412440000.0,241244.0,0.0
,,2412530000.0,241253.0,0.0
,,2412580000.0,241258.0,0.0
,,2412630000.0,241263.0,0.0
,,2412680000.0,241268.0,0.0
,,2412740000.0,241274.0,0.0
,,2412790000.0,241279.0,0.0
,,2412840000.0,241284.0,0.0
,,2412890000.0,241289.0,0.0
,,2412940000.0,241294.0,0.0
,,2412990000.0,241299.0,0.0
,,2413040000.0,241304.0,0.0
,,2413100000.0,241310.0,0.0
,,2413150000.0,241315.0,0.0
,,2413200000.0,241320.0,0.0
,,2413250000.0,241325.0,0.0
,,2413300000.0,241330.0,0.0
,,2413360000.0,241336.0,0.0
,,2413410000.0,241341.0,0.0
,,2413460000.0,241346.0,0.0
,,2413510000.0,241351.0,0.0
,,2413560000.0,241356.0,0.0
,,2413610000.0,241361.0,0.0
,,2413670000.0,241367.0,0.0
,,2413720000.0,241372.0,0.0
,,2413770000.0,241377.0,0.0
,,2413820000.0,241382.0,0.0
,,2413870000.0,241387.0,0.0
,,2413920000.0,241392.0,0.0
,,2413970000.0,241397.0,0.0
,,2414030000.0,241403.0,0.0
,,2414080000.0,241408.0,0.0
,,2414130000.0,241413.0,0.0
,,2414180000.0,241418.0,0.0
,,2414230000.0,241423.0,0.0
,,2414280000.0,241428.0,0.0
,,2414330000.0,241433.0,0.0
,,2414380000.0,241438.0,0.0
,,2414430000.0,241443.0,0.0
,,2414550000.0,241455.0,0.0
,,2414600000.0,241460.0,0.0
,,2414650000.0,241465.0,0.0
,,2414700000.0,241470.0,0.0
,,2414750000.0,241475.0,0.0
,,2414800000.0,241480.0,0.0
,,2414860000.0,241486.0,0.0
,,2414910000.0,241491.0,0.0
,,2414960000.0,241496.0,0.0
,,2415010000.0,241501.0,0.0
,,2415060000.0,241506.0,0.0
,,2415110000.0,241511.0,0.0
,,2415160000.0,241516.0,0.0
,,2415220000.0,241522.0,0.0
,,2415270000.0,241527.0,0.0
,,2415320000.0,241532.0,0.0
,,2415370000.0,241537.0,0.0
,,2415420000.0,241542.0,0.0
,,2415470000.0,241547.0,0.0
,,2415530000.0,241553.0,0.0
,,2415580000.0,241558.0,0.0
,,2415630000.0,241563.0,0.0
,,2415680000.0,241568.0,0.0
,,2415730000.0,241573.0,0.0
,,2415780000.0,241578.0,0.0
,,2415830000.0,241583.0,0.0
,,2415880000.0,241588.0,0.0
,,2415930000.0,241593.0,0.0
,,2415980000.0,241598.0,0.0
,,2416040000.0,241604.0,0.0
,,2416090000.0,241609.0,0.0
,,2416140000.0,241614.0,0.0
,,2416190000.0,241619.0,0.0
,,2416240000.0,241624.0,0.0
,,2416290000.0,241629.0,0.0
,,2416340000.0,241634.0,0.0
,,2416400000.0,241640.0,0.0
,,2416450000.0,241645.0,0.0
,,2416500000.0,241650.0,0.0
,,2416610000.0,241661.0,0.0
,,2416660000.0,241666.0,0.0
,,2416710000.0,241671.0,0.0
,,2416760000.0,241676.0,0.0
,,2416820000.0,241682.0,0.0
,,2416870000.0,241687.0,0.0
,,2416920000.0,241692.0,0.0
,,2416970000.0,241697.0,0.0
,,2417020000.0,241702.0,0.0
,,2417070000.0,241707.0,0.0
,,2417120000.0,241712.0,0.0
,,2417180000.0,241718.0,0.0
,,2417230000.0,241723.0,0.0
,,2417280000.0,241728.0,0.0
,,2417330000.0,241733.0,0.0
,,2417380000.0,241738.0,0.0
,,2417430000.0,241743.0,0.0
,,2417490000.0,241749.0,0.0
,,2417540000.0,241754.0,0.0
,,2417590000.0,241759.0,0.0
,,2417640000.0,241764.0,0.0
,,2417690000.0,241769.0,0.0
,,2417740000.0,241774.0,0.0
,,2417790000.0,241779.0,0.0
,,2417840000.0,241784.0,0.0
,,2417890000.0,241789.0,0.0
,,2417950000.0,241795.0,0.0
,,2418000000.0,241800.0,0.0
,,2418050000.0,241805.0,0.0
,,2418100000.0,241810.0,0.0
,,2418150000.0,241815.0,0.0
,,2418200000.0,241820.0,0.0
,,2418250000.0,241825.0,0.0
,,2418310000.0,241831.0,0.0
,,2418360000.0,241836.0,0.0
,,2418410000.0,241841.0,0.0
,,2418460000.0,241846.0,0.0
,,2418510000.0,241851.0,0.0
,,2418560000.0,241856.0,0.0
,,2418680000.0,241868.0,0.0
,,2418730000.0,241873.0,0.0
,,2418780000.0,241878.0,0.0
,,2418830000.0,241883.0,0.0
,,2418880000.0,241888.0,0.0
,,2418930000.0,241893.0,0.0
,,2418980000.0,241898.0,0.0
,,2419030000.0,241903.0,0.0
,,2419090000.0,241909.0,0.0
,,2419140000.0,241914.0,0.0
,,2419190000.0,241919.0,0.0
,,2419240000.0,241924.0,0.0
,,2419290000.0,241929.0,0.0
,,2419340000.0,241934.0,0.0
,,2419400000.0,241940.0,0.0
,,2419450000.0,241945.0,0.0
,,2419500000.0,241950.0,0.0
,,2419550000.0,241955.0,0.0
,,2419600000.0,241960.0,0.0
,,2419650000.0,241965.0,0.0
,,2419700000.0,241970.0,0.0
,,2419750000.0,241975.0,0.0
,,2419810000.0,241981.0,0.0
,,2419860000.0,241986.0,0.0
,,2419910000.0,241991.0,0.0
,,2419960000.0,241996.0,0.0
,,2420010000.0,242001.0,0.0
,,2420060000.0,242006.0,0.0
,,2420110000.0,242011.0,0.0
,,2420170000.0,242017.0,0.0
,,2420220000.0,242022.0,0.0
,,2420270000.0,242027.0,0.0
,,2420320000.0,242032.0,0.0
,,2420370000.0,242037.0,0.0
,,2420420000.0,242042.0,0.0
,,2420480000.0,242048.0,0.0
,,2420530000.0,242053.0,0.0
,,2420580000.0,242058.0,0.0
,,2420680000.0,242068.0,0.0
,,2420740000.0,242074.0,0.0
,,2420790000.0,242079.0,0.0
,,2420840000.0,242084.0,0.0
,,2420890000.0,242089.0,0.0
,,2420940000.0,242094.0,0.0
,,2421000000.0,242100.0,0.0
,,2421050000.0,242105.0,0.0
,,2421100000.0,242110.0,0.0
,,2421150000.0,242115.0,0.0
,,2421200000.0,242120.0,0.0
,,2421260000.0,242126.0,0.0
,,2421310000.0,242131.0,0.0
,,2421360000.0,242136.0,0.0
,,2421410000.0,242141.0,0.0
,,2421460000.0,242146.0,0.0
,,2421510000.0,242151.0,0.0
,,2421570000.0,242157.0,0.0
,,2421620000.0,242162.0,0.0
,,2421670000.0,242167.0,0.0
,,2421720000.0,242172.0,0.0
,,2421770000.0,242177.0,0.0
,,2421820000.0,242182.0,0.0
,,2421870000.0,242187.0,0.0
,,2421920000.0,242192.0,0.0
,,2421970000.0,242197.0,0.0
,,2422020000.0,242202.0,0.0
,,2422080000.0,242208.0,0.0
,,2422130000.0,242213.0,0.0
,,2422180000.0,242218.0,0.0
,,2422230000.0,242223.0,0.0
,,2422280000.0,242228.0,0.0
,,2422330000.0,242233.0,0.0
,,2422380000.0,242238.0,0.0
,,2422440000.0,242244.0,0.0
,,2422490000.0,242249.0,0.0
,,2422540000.0,242254.0,0.0
,,2422590000.0,242259.0,0.0
,,2422640000.0,242264.0,0.0
,,2422750000.0,242275.0,0.0
,,2422800000.0,242280.0,0.0
,,2422850000.0,242285.0,0.0
,,2422900000.0,242290.0,0.0
,,2422950000.0,242295.0,0.0
,,2423000000.0,242300.0,0.0
,,2423060000.0,242306.0,0.0
,,2423110000.0,242311.0,0.0
,,2423160000.0,242316.0,0.0
,,2423210000.0,242321.0,0.0
,,2423260000.0,242326.0,0.0
,,2423310000.0,242331.0,0.0
,,2423360000.0,242336.0,0.0
,,2423410000.0,242341.0,0.0
,,2423470000.0,242347.0,0.0
,,2423520000.0,242352.0,0.0
,,2423570000.0,242357.0,0.0
,,2423620000.0,242362.0,0.0
,,2423670000.0,242367.0,0.0
,,2423720000.0,242372.0,0.0
,,2423770000.0,242377.0,0.0
,,2423830000.0,242383.0,0.0
,,2423880000.0,242388.0,0.0
,,2423930000.0,242393.0,0.0
,,2423980000.0,242398.0,0.0
,,2424030000.0,242403.0,0.0
,,2424080000.0,242408.0,0.0
,,2424140000.0,242414.0,0.0
,,2424190000.0,242419.0,0.0
,,2424240000.0,242424.0,0.0
,,2424290000.0,242429.0,0.0
,,2424350000.0,242435.0,0.0
,,2424400000.0,242440.0,0.0
,,2424450000.0,242445.0,0.0
,,2424500000.0,242450.0,0.0
,,2424550000.0,242455.0,0.0
,,2424600000.0,242460.0,0.0
,,2424650000.0,242465.0,0.0
,,2424710000.0,242471.0,0.0
,,2424830000.0,242483.0,0.0
,,2424880000.0,242488.0,0.0
,,2424930000.0,242493.0,0.0
,,2424980000.0,242498.0,0.0
,,2425030000.0,242503.0,0.0
,,2425080000.0,242508.0,0.0
,,2425130000.0,242513.0,0.0
,,2425180000.0,242518.0,0.0
,,2425240000.0,242524.0,0.0
,,2425290000.0,242529.0,0.0
,,2425340000.0,242534.0,0.0
,,2425390000.0,242539.0,0.0
,,2425440000.0,242544.0,0.0
,,2425490000.0,242549.0,0.0
,,2425550000.0,242555.0,0.0
,,2425600000.0,242560.0,0.0
,,2425650000.0,242565.0,0.0
,,2425700000.0,242570.0,0.0
,,2425750000.0,242575.0,0.0
,,2425800000.0,242580.0,0.0
,,2425850000.0,242585.0,0.0
,,2425910000.0,242591.0,0.0
,,2425960000.0,242596.0,0.0
,,2426010000.0,242601.0,0.0
,,2426060000.0,242606.0,0.0
,,2426110000.0,242611.0,0.0
,,2426160000.0,242616.0,0.0
,,2426210000.0,242621.0,0.0
,,2426270000.0,242627.0,0.0
,,2426320000.0,242632.0,0.0
,,2426370000.0,242637.0,0.0
,,2426420000.0,242642.0,0.0
,,2426470000.0,242647.0,0.0
,,2426530000.0,242653.0,0.0
,,2426580000.0,242658.0,0.0
,,2426630000.0,242663.0,0.0
,,2426680000.0,242668.0,0.0
,,2426730000.0,242673.0,0.0
,,2426850000.0,242685.0,0.0
,,2426900000.0,242690.0,0.0
,,2426950000.0,242695.0,0.0
,,2427010000.0,242701.0,0.0
,,2427060000.0,242706.0,0.0
,,2427110000.0,242711.0,0.0
,,2427160000.0,242716.0,0.0
,,2427210000.0,242721.0,0.0
,,2427260000.0,242726.0,0.0
,,2427320000.0,242732.0,0.0
,,2427370000.0,242737.0,0.0
,,2427420000.0,242742.0,0.0
,,2427470000.0,242747.0,0.0
,,2427520000.0,242752.0,0.0
,,2427570000.0,242757.0,0.0
,,2427620000.0,242762.0,0.0
,,2427680000.0,242768.0,0.0
,,2427730000.0,242773.0,1.0
,,2427920000.0,242792.0,1.0
,,2427990000.0,242799.0,1.0
,,2428080000.0,242808.0,0.0
,,2428130000.0,242813.0,0.0
,,2428190000.0,242819.0,0.0
,,2428240000.0,242824.0,0.0
,,2428290000.0,242829.0,0.0
,,2428350000.0,242835.0,3.0
,,2428420000.0,242842.0,3.0
,,2428480000.0,242848.0,1.0
,,2428540000.0,242854.0,1.0
,,2428590000.0,242859.0,1.0
,,2428650000.0,242865.0,4.0
,,2428710000.0,242871.0,2.0
,,2428780000.0,242878.0,0.0
,,2428830000.0,242883.0,0.0
,,2429010000.0,242901.0,0.0
,,2429070000.0,242907.0,0.0
,,2429130000.0,242913.0,0.0
,,2429180000.0,242918.0,0.0
,,2429230000.0,242923.0,0.0
,,2429320000.0,242932.0,0.0
,,2429370000.0,242937.0,0.0
,,2429420000.0,242942.0,0.0
,,2429480000.0,242948.0,0.0
,,2429530000.0,242953.0,0.0
,,2429580000.0,242958.0,0.0
,,2429630000.0,242963.0,0.0
,,2429680000.0,242968.0,0.0
,,2429730000.0,242973.0,0.0
,,2429790000.0,242979.0,0.0
,,2429840000.0,242984.0,0.0
,,2429890000.0,242989.0,0.0
,,2429940000.0,242994.0,0.0
,,2429990000.0,242999.0,0.0
,,2430040000.0,243004.0,0.0
,,2430090000.0,243009.0,0.0
,,2430140000.0,243014.0,0.0
,,2430190000.0,243019.0,0.0
,,2430240000.0,243024.0,0.0
,,2430300000.0,243030.0,0.0
,,2430350000.0,243035.0,0.0
,,2430400000.0,243040.0,0.0
,,2430450000.0,243045.0,0.0
,,2430500000.0,243050.0,0.0
,,2430550000.0,243055.0,0.0
,,2430600000.0,243060.0,0.0
,,2430650000.0,243065.0,0.0
,,2430710000.0,243071.0,0.0
,,2430760000.0,243076.0,0.0
,,2430810000.0,243081.0,0.0
,,2430860000.0,243086.0,0.0
,,2430960000.0,243096.0,0.0
,,2431020000.0,243102.0,0.0
,,2431070000.0,243107.0,0.0
,,2431120000.0,243112.0,0.0
,,2431170000.0,243117.0,0.0
,,2431230000.0,243123.0,0.0
,,2431280000.0,243128.0,0.0
,,2431330000.0,243133.0,0.0
,,2431380000.0,243138.0,0.0
,,2431430000.0,243143.0,0.0
,,2431480000.0,243148.0,0.0
,,2431530000.0,243153.0,0.0
,,2431590000.0,243159.0,0.0
,,2431640000.0,243164.0,0.0
,,2431690000.0,243169.0,0.0
,,2431740000.0,243174.0,0.0
,,2431790000.0,243179.0,0.0
,,2431840000.0,243184.0,0.0
,,2431890000.0,243189.0,0.0
,,2431940000.0,243194.0,0.0
,,2432000000.0,243200.0,0.0
,,2432050000.0,243205.0,0.0
,,2432100000.0,243210.0,0.0
,,2432150000.0,243215.0,0.0
,,2432200000.0,243220.0,0.0
,,2432250000.0,243225.0,0.0
,,2432300000.0,243230.0,0.0
,,2432350000.0,243235.0,0.0
,,2432400000.0,243240.0,0.0
,,2432460000.0,243246.0,0.0
,,2432510000.0,243251.0,0.0
,,2432560000.0,243256.0,0.0
,,2432610000.0,243261.0,0.0
,,2432660000.0,243266.0,0.0
,,2432710000.0,243271.0,0.0
,,2432760000.0,243276.0,0.0
,,2432810000.0,243281.0,0.0
,,2432870000.0,243287.0,0.0
,,2432920000.0,243292.0,0.0
,,2433020000.0,243302.0,0.0
,,2433070000.0,243307.0,0.0
,,2433130000.0,243313.0,0.0
,,2433180000.0,243318.0,0.0
,,2433230000.0,243323.0,0.0
,,2433280000.0,243328.0,0.0
,,2433330000.0,243333.0,0.0
,,2433380000.0,243338.0,0.0
,,2433430000.0,243343.0,0.0
,,2433490000.0,243349.0,0.0
,,2433540000.0,243354.0,0.0
,,2433590000.0,243359.0,0.0
,,2433640000.0,243364.0,0.0
,,2433690000.0,243369.0,0.0
,,2433750000.0,243375.0,0.0
,,2433800000.0,243380.0,0.0
,,2433850000.0,243385.0,0.0
,,2433900000.0,243390.0,0.0
,,2433960000.0,243396.0,0.0
,,2434010000.0,243401.0,0.0
,,2434060000.0,243406.0,0.0
,,2434110000.0,243411.0,0.0
,,2434160000.0,243416.0,0.0
,,2434210000.0,243421.0,0.0
,,2434260000.0,243426.0,0.0
,,2434310000.0,243431.0,0.0
,,2434370000.0,243437.0,0.0
,,2434420000.0,243442.0,0.0
,,2434470000.0,243447.0,0.0
,,2434520000.0,243452.0,0.0
,,2434570000.0,243457.0,0.0
,,2434620000.0,243462.0,0.0
,,2434670000.0,243467.0,0.0
,,2434730000.0,243473.0,0.0
,,2434780000.0,243478.0,0.0
,,2434830000.0,243483.0,0.0
,,2434880000.0,243488.0,0.0
,,2434930000.0,243493.0,0.0
,,2434980000.0,243498.0,0.0
,,2435090000.0,243509.0,0.0
,,2435140000.0,243514.0,0.0
,,2435190000.0,243519.0,0.0
,,2435250000.0,243525.0,0.0
,,2435300000.0,243530.0,0.0
,,2435350000.0,243535.0,0.0
,,2435400000.0,243540.0,0.0
,,2435450000.0,243545.0,0.0
,,2435500000.0,243550.0,0.0
,,2435550000.0,243555.0,0.0
,,2435600000.0,243560.0,0.0
,,2435650000.0,243565.0,0.0
,,2435710000.0,243571.0,0.0
,,2435760000.0,243576.0,0.0
,,2435810000.0,243581.0,0.0
,,2435860000.0,243586.0,0.0
,,2435910000.0,243591.0,0.0
,,2435970000.0,243597.0,0.0
,,2436020000.0,243602.0,1.0
,,2436070000.0,243607.0,0.0
,,2436120000.0,243612.0,0.0
,,2436170000.0,243617.0,0.0
,,2436220000.0,243622.0,0.0
,,2436270000.0,243627.0,0.0
,,2436320000.0,243632.0,0.0
,,2436370000.0,243637.0,0.0
,,2436420000.0,243642.0,0.0
,,2436470000.0,243647.0,0.0
,,2436530000.0,243653.0,0.0
,,2436580000.0,243658.0,0.0
,,2436630000.0,243663.0,0.0
,,2436680000.0,243668.0,0.0
,,2436730000.0,243673.0,0.0
,,2436780000.0,243678.0,1.0
,,2436830000.0,243683.0,0.0
,,2436880000.0,243688.0,0.0
,,2436930000.0,243693.0,0.0
,,2436980000.0,243698.0,0.0
,,2437030000.0,243703.0,0.0
,,2437150000.0,243715.0,0.0
,,2437200000.0,243720.0,0.0
,,2437250000.0,243725.0,0.0
,,2437300000.0,243730.0,0.0
,,2437350000.0,243735.0,0.0
,,2437400000.0,243740.0,0.0
,,2437450000.0,243745.0,0.0
,,2437500000.0,243750.0,0.0
,,2437550000.0,243755.0,0.0
,,2437610000.0,243761.0,0.0
,,2437660000.0,243766.0,0.0
,,2437710000.0,243771.0,0.0
,,2437760000.0,243776.0,0.0
,,2437810000.0,243781.0,0.0
,,2437860000.0,243786.0,0.0
,,2437910000.0,243791.0,0.0
,,2437960000.0,243796.0,0.0
,,2438010000.0,243801.0,0.0
,,2438060000.0,243806.0,0.0
,,2438110000.0,243811.0,0.0
,,2438170000.0,243817.0,0.0
,,2438220000.0,243822.0,0.0
,,2438270000.0,243827.0,0.0
,,2438320000.0,243832.0,0.0
,,2438370000.0,243837.0,0.0
,,2438420000.0,243842.0,0.0
,,2438470000.0,243847.0,0.0
,,2438520000.0,243852.0,0.0
,,2438580000.0,243858.0,0.0
,,2438630000.0,243863.0,0.0
,,2438680000.0,243868.0,0.0
,,2438730000.0,243873.0,0.0
,,2438780000.0,243878.0,0.0
,,2438830000.0,243883.0,0.0
,,2438890000.0,243889.0,0.0
,,2438940000.0,243894.0,0.0
,,2438990000.0,243899.0,0.0
,,2439040000.0,243904.0,0.0
,,2439090000.0,243909.0,0.0
,,2439180000.0,243918.0,0.0
,,2439230000.0,243923.0,0.0
,,2439280000.0,243928.0,0.0
,,2439340000.0,243934.0,0.0
,,2439390000.0,243939.0,0.0
,,2439440000.0,243944.0,0.0
,,2439490000.0,243949.0,0.0
,,2439540000.0,243954.0,0.0
,,2439590000.0,243959.0,0.0
,,2439640000.0,243964.0,0.0
,,2439690000.0,243969.0,0.0
,,2439750000.0,243975.0,0.0
,,2439800000.0,243980.0,0.0
,,2439850000.0,243985.0,0.0
,,2439900000.0,243990.0,0.0
,,2439950000.0,243995.0,0.0
,,2440000000.0,244000.0,0.0
,,2440050000.0,244005.0,0.0
,,2440100000.0,244010.0,0.0
,,2440160000.0,244016.0,0.0
,,2440210000.0,244021.0,0.0
,,2440260000.0,244026.0,0.0
,,2440310000.0,244031.0,0.0
,,2440360000.0,244036.0,0.0
,,2440410000.0,244041.0,0.0
,,2440460000.0,244046.0,0.0
,,2440510000.0,244051.0,0.0
,,2440560000.0,244056.0,0.0
,,2440610000.0,244061.0,0.0
,,2440670000.0,244067.0,0.0
,,2440720000.0,244072.0,0.0
,,2440770000.0,244077.0,0.0
,,2440820000.0,244082.0,0.0
,,2440880000.0,244088.0,0.0
,,2440930000.0,244093.0,0.0
,,2440980000.0,244098.0,0.0
,,2441030000.0,244103.0,0.0
,,2441080000.0,244108.0,0.0
,,2441130000.0,244113.0,0.0
,,2441200000.0,244120.0,0.0
,,2441250000.0,244125.0,0.0
,,2441300000.0,244130.0,0.0
,,2441350000.0,244135.0,0.0
,,2441410000.0,244141.0,0.0
,,2441460000.0,244146.0,0.0
,,2441510000.0,244151.0,0.0
,,2441560000.0,244156.0,0.0
,,2441610000.0,244161.0,0.0
,,2441660000.0,244166.0,0.0
,,2441710000.0,244171.0,0.0
,,2441760000.0,244176.0,0.0
,,2441820000.0,244182.0,0.0
,,2441870000.0,244187.0,0.0
,,2441970000.0,244197.0,0.0
,,2442020000.0,244202.0,0.0
,,2442070000.0,244207.0,0.0
,,2442130000.0,244213.0,0.0
,,2442180000.0,244218.0,0.0
,,2442230000.0,244223.0,0.0
,,2442280000.0,244228.0,0.0
,,2442330000.0,244233.0,0.0
,,2442380000.0,244238.0,0.0
,,2442440000.0,244244.0,0.0
,,2442490000.0,244249.0,0.0
,,2442540000.0,244254.0,0.0
,,2442590000.0,244259.0,0.0
,,2442640000.0,244264.0,0.0
,,2442690000.0,244269.0,0.0
,,2442750000.0,244275.0,0.0
,,2442800000.0,244280.0,0.0
,,2442850000.0,244285.0,0.0
,,2442900000.0,244290.0,0.0
,,2442950000.0,244295.0,0.0
,,2443000000.0,244300.0,0.0
,,2443050000.0,244305.0,0.0
,,2443100000.0,244310.0,0.0
,,2443150000.0,244315.0,0.0
,,2443200000.0,244320.0,0.0
,,2443250000.0,244325.0,0.0
,,2443310000.0,244331.0,0.0
,,2443360000.0,244336.0,0.0
,,2443410000.0,244341.0,0.0
,,2443460000.0,244346.0,0.0
,,2443510000.0,244351.0,0.0
,,2443560000.0,244356.0,0.0
,,2443610000.0,244361.0,0.0
,,2443660000.0,244366.0,0.0
,,2443710000.0,244371.0,0.0
,,2443770000.0,244377.0,0.0
,,2443820000.0,244382.0,0.0
,,2443870000.0,244387.0,0.0
,,2443920000.0,244392.0,0.0
,,2443970000.0,244397.0,0.0
,,2444020000.0,244402.0,0.0
,,2444070000.0,244407.0,0.0
,,2444130000.0,244413.0,0.0
,,2444170000.0,244417.0,0.0
,,2444230000.0,244423.0,0.0
,,2444280000.0,244428.0,0.0
,,2444330000.0,244433.0,0.0
,,2444380000.0,244438.0,0.0
,,2444430000.0,244443.0,0.0
,,2444480000.0,244448.0,0.0
,,2444530000.0,244453.0,0.0
,,2444580000.0,244458.0,0.0
,,2444640000.0,244464.0,0.0
,,2444690000.0,244469.0,0.0
,,2444740000.0,244474.0,0.0
,,2444790000.0,244479.0,0.0
,,2444840000.0,244484.0,0.0
,,2444890000.0,244489.0,0.0
,,2444940000.0,244494.0,0.0
,,2444990000.0,244499.0,0.0
,,2445050000.0,244505.0,0.0
,,2445100000.0,244510.0,0.0
,,2445150000.0,244515.0,0.0
,,2445200000.0,244520.0,0.0
,,2445250000.0,244525.0,0.0
,,2445300000.0,244530.0,0.0
,,2445350000.0,244535.0,0.0
,,2445400000.0,244540.0,0.0
,,2445450000.0,244545.0,0.0
,,2445500000.0,244550.0,0.0
,,2445560000.0,244556.0,0.0
,,2445610000.0,244561.0,0.0
,,2445660000.0,244566.0,0.0
,,2445710000.0,244571.0,0.0
,,2445760000.0,244576.0,0.0
,,2445810000.0,244581.0,0.0
,,2445860000.0,244586.0,0.0
,,2445910000.0,244591.0,0.0
,,2445970000.0,244597.0,0.0
,,2446020000.0,244602.0,0.0
,,2446070000.0,244607.0,0.0
,,2446120000.0,244612.0,0.0
,,2446170000.0,244617.0,0.0
,,2446220000.0,244622.0,0.0
,,2446290000.0,244629.0,0.0
,,2446380000.0,244638.0,0.0
,,2446430000.0,244643.0,0.0
,,2446480000.0,244648.0,0.0
,,2446540000.0,244654.0,0.0
,,2446590000.0,244659.0,0.0
,,2446640000.0,244664.0,0.0
,,2446690000.0,244669.0,0.0
,,2446740000.0,244674.0,0.0
,,2446790000.0,244679.0,0.0
,,2446840000.0,244684.0,0.0
,,2446890000.0,244689.0,0.0
,,2446940000.0,244694.0,0.0
,,2447000000.0,244700.0,0.0
,,2447050000.0,244705.0,0.0
,,2447100000.0,244710.0,0.0
,,2447150000.0,244715.0,0.0
,,2447200000.0,244720.0,0.0
,,2447250000.0,244725.0,0.0
,,2447300000.0,244730.0,0.0
,,2447360000.0,244736.0,0.0
,,2447410000.0,244741.0,0.0
,,2447460000.0,244746.0,0.0
,,2447510000.0,244751.0,0.0
,,2447560000.0,244756.0,0.0
,,2447610000.0,244761.0,0.0
,,2447660000.0,244766.0,0.0
,,2447710000.0,244771.0,0.0
,,2447770000.0,244777.0,0.0
,,2447820000.0,244782.0,0.0
,,2447870000.0,244787.0,0.0
,,2447920000.0,244792.0,0.0
,,2447970000.0,244797.0,0.0
,,2448020000.0,244802.0,0.0
,,2448070000.0,244807.0,0.0
,,2448120000.0,244812.0,0.0
,,2448180000.0,244818.0,0.0
,,2448230000.0,244823.0,0.0
,,2448280000.0,244828.0,0.0
,,2448390000.0,244839.0,0.0
,,2448440000.0,244844.0,0.0
,,2448490000.0,244849.0,0.0
,,2448540000.0,244854.0,0.0
,,2448600000.0,244860.0,0.0
,,2448650000.0,244865.0,0.0
,,2448700000.0,244870.0,0.0
,,2448750000.0,244875.0,0.0
,,2448800000.0,244880.0,0.0
,,2448850000.0,244885.0,0.0
,,2448900000.0,244890.0,0.0
,,2448950000.0,244895.0,0.0
,,2449000000.0,244900.0,0.0
,,2449050000.0,244905.0,0.0
,,2449100000.0,244910.0,0.0
,,2449150000.0,244915.0,0.0
,,2449210000.0,244921.0,0.0
,,2449260000.0,244926.0,0.0
,,2449310000.0,244931.0,0.0
,,2449360000.0,244936.0,0.0
,,2449410000.0,244941.0,0.0
,,2449460000.0,244946.0,0.0
,,2449510000.0,244951.0,0.0
,,2449560000.0,244956.0,0.0
,,2449610000.0,244961.0,0.0
,,2449660000.0,244966.0,0.0
,,2449710000.0,244971.0,0.0
,,2449760000.0,244976.0,0.0
,,2449820000.0,244982.0,0.0
,,2449870000.0,244987.0,0.0
,,2449920000.0,244992.0,0.0
,,2449970000.0,244997.0,0.0
,,2450020000.0,245002.0,0.0
,,2450070000.0,245007.0,0.0
,,2450120000.0,245012.0,0.0
,,2450170000.0,245017.0,0.0
,,2450230000.0,245023.0,0.0
,,2450280000.0,245028.0,0.0
,,2450330000.0,245033.0,0.0
,,2450420000.0,245042.0,0.0
,,2450490000.0,245049.0,0.0
,,2450540000.0,245054.0,0.0
,,2450590000.0,245059.0,0.0
,,2450640000.0,245064.0,0.0
,,2450690000.0,245069.0,0.0
,,2450750000.0,245075.0,0.0
,,2450800000.0,245080.0,0.0
,,2450850000.0,245085.0,0.0
,,2450900000.0,245090.0,0.0
,,2450950000.0,245095.0,0.0
,,2451000000.0,245100.0,0.0
,,2451050000.0,245105.0,0.0
,,2451100000.0,245110.0,0.0
,,2451160000.0,245116.0,0.0
,,2451210000.0,245121.0,0.0
,,2451260000.0,245126.0,0.0
,,2451310000.0,245131.0,0.0
,,2451360000.0,245136.0,0.0
,,2451410000.0,245141.0,0.0
,,2451470000.0,245147.0,0.0
,,2451520000.0,245152.0,0.0
,,2451570000.0,245157.0,0.0
,,2451620000.0,245162.0,0.0
,,2451670000.0,245167.0,0.0
,,2451730000.0,245173.0,0.0
,,2451780000.0,245178.0,0.0
,,2451830000.0,245183.0,0.0
,,2451880000.0,245188.0,0.0
,,2451930000.0,245193.0,0.0
,,2451980000.0,245198.0,0.0
,,2452030000.0,245203.0,0.0
,,2452090000.0,245209.0,0.0
,,2452140000.0,245214.0,0.0
,,2452190000.0,245219.0,0.0
,,2452240000.0,245224.0,0.0
,,2452290000.0,245229.0,0.0
,,2452340000.0,245234.0,0.0
,,2452400000.0,245240.0,0.0
,,2452490000.0,245249.0,0.0
,,2452550000.0,245255.0,0.0
,,2452600000.0,245260.0,0.0
,,2452650000.0,245265.0,0.0
,,2452700000.0,245270.0,0.0
,,2452750000.0,245275.0,0.0
,,2452800000.0,245280.0,0.0
,,2452850000.0,245285.0,0.0
,,2452910000.0,245291.0,0.0
,,2452960000.0,245296.0,0.0
,,2453010000.0,245301.0,0.0
,,2453060000.0,245306.0,0.0
,,2453110000.0,245311.0,0.0
,,2453170000.0,245317.0,0.0
,,2453220000.0,245322.0,0.0
,,2453270000.0,245327.0,0.0
,,2453320000.0,245332.0,0.0
,,2453370000.0,245337.0,0.0
,,2453420000.0,245342.0,0.0
,,2453470000.0,245347.0,0.0
,,2453520000.0,245352.0,0.0
,,2453570000.0,245357.0,1.0
,,2453630000.0,245363.0,0.0
,,2453680000.0,245368.0,0.0
,,2453730000.0,245373.0,0.0
,,2453780000.0,245378.0,0.0
,,2453840000.0,245384.0,0.0
,,2453890000.0,245389.0,0.0
,,2453940000.0,245394.0,0.0
,,2453990000.0,245399.0,0.0
,,2454040000.0,245404.0,0.0
,,2454090000.0,245409.0,0.0
,,2454150000.0,245415.0,0.0
,,2454200000.0,245420.0,0.0
,,2454250000.0,245425.0,0.0
,,2454300000.0,245430.0,0.0
,,2454350000.0,245435.0,0.0
,,2454410000.0,245441.0,0.0
,,2454460000.0,245446.0,0.0
,,2454560000.0,245456.0,0.0
,,2454610000.0,245461.0,0.0
,,2454660000.0,245466.0,0.0
,,2454710000.0,245471.0,0.0
,,2454770000.0,245477.0,0.0
,,2454820000.0,245482.0,0.0
,,2454870000.0,245487.0,0.0
,,2454920000.0,245492.0,0.0
,,2454970000.0,245497.0,0.0
,,2455020000.0,245502.0,0.0
,,2455070000.0,245507.0,0.0
,,2455130000.0,245513.0,0.0
,,2455180000.0,245518.0,0.0
,,2455230000.0,245523.0,0.0
,,2455280000.0,245528.0,0.0
,,2455330000.0,245533.0,0.0
,,2455380000.0,245538.0,0.0
,,2455440000.0,245544.0,0.0
,,2455490000.0,245549.0,0.0
,,2455540000.0,245554.0,0.0
,,2455590000.0,245559.0,0.0
,,2455640000.0,245564.0,0.0
,,2455690000.0,245569.0,0.0
,,2455740000.0,245574.0,0.0
,,2455790000.0,245579.0,0.0
,,2455840000.0,245584.0,0.0
,,2455890000.0,245589.0,0.0
,,2455940000.0,245594.0,0.0
,,2455990000.0,245599.0,0.0
,,2456040000.0,245604.0,0.0
,,2456100000.0,245610.0,0.0
,,2456150000.0,245615.0,0.0
,,2456200000.0,245620.0,0.0
,,2456250000.0,245625.0,0.0
,,2456310000.0,245631.0,0.0
,,2456360000.0,245636.0,0.0
,,2456410000.0,245641.0,0.0
,,2456460000.0,245646.0,0.0
,,2456510000.0,245651.0,0.0
,,2456620000.0,245662.0,0.0
,,2456670000.0,245667.0,0.0
,,2456720000.0,245672.0,0.0
,,2456770000.0,245677.0,0.0
,,2456820000.0,245682.0,0.0
,,2456870000.0,245687.0,0.0
,,2456920000.0,245692.0,0.0
,,2456980000.0,245698.0,0.0
,,2457030000.0,245703.0,0.0
,,2457080000.0,245708.0,0.0
,,2457130000.0,245713.0,0.0
,,2457180000.0,245718.0,0.0
,,2457230000.0,245723.0,0.0
,,2457280000.0,245728.0,0.0
,,2457340000.0,245734.0,0.0
,,2457380000.0,245738.0,0.0
,,2457440000.0,245744.0,0.0
,,2457490000.0,245749.0,0.0
,,2457540000.0,245754.0,0.0
,,2457590000.0,245759.0,0.0
,,2457640000.0,245764.0,0.0
,,2457700000.0,245770.0,0.0
,,2457750000.0,245775.0,0.0
,,2457800000.0,245780.0,0.0
,,2457850000.0,245785.0,0.0
,,2457900000.0,245790.0,0.0
,,2457950000.0,245795.0,0.0
,,2458000000.0,245800.0,0.0
,,2458050000.0,245805.0,0.0
,,2458100000.0,245810.0,0.0
,,2458160000.0,245816.0,0.0
,,2458210000.0,245821.0,0.0
,,2458260000.0,245826.0,0.0
,,2458310000.0,245831.0,0.0
,,2458360000.0,245836.0,0.0
,,2458410000.0,245841.0,0.0
,,2458660000.0,245866.0,1.0
,,2458720000.0,245872.0,0.0
,,2458810000.0,245881.0,1.0
,,2458860000.0,245886.0,0.0
,,2458910000.0,245891.0,0.0
,,2458960000.0,245896.0,0.0
,,2459030000.0,245903.0,5.0
,,2459100000.0,245910.0,5.0
,,2459160000.0,245916.0,0.0
,,2459210000.0,245921.0,1.0
,,2459270000.0,245927.0,0.0
,,2459330000.0,245933.0,2.0
,,2459390000.0,245939.0,4.0
,,2459450000.0,245945.0,0.0
,,2459510000.0,245951.0,4.0
,,2459560000.0,245956.0,0.0
,,2459620000.0,245962.0,0.0
,,2459700000.0,245970.0,0.0
,,2459760000.0,245976.0,0.0
,,2459810000.0,245981.0,0.0
,,2459860000.0,245986.0,0.0
,,2459910000.0,245991.0,0.0
,,2459970000.0,245997.0,0.0
,,2460020000.0,246002.0,0.0
,,2460070000.0,246007.0,0.0
,,2460120000.0,246012.0,0.0
,,2460180000.0,246018.0,0.0
,,2460230000.0,246023.0,0.0
,,2460280000.0,246028.0,0.0
,,2460330000.0,246033.0,0.0
,,2460390000.0,246039.0,0.0
,,2460440000.0,246044.0,0.0
,,2460490000.0,246049.0,0.0
,,2460540000.0,246054.0,0.0
,,2460600000.0,246060.0,0.0
,,2460710000.0,246071.0,0.0
,,2460770000.0,246077.0,0.0
,,2460820000.0,246082.0,0.0
,,2460870000.0,246087.0,0.0
,,2460920000.0,246092.0,0.0
,,2460980000.0,246098.0,0.0
,,2461030000.0,246103.0,0.0
,,2461080000.0,246108.0,0.0
,,2461130000.0,246113.0,0.0
,,2461180000.0,246118.0,0.0
,,2461240000.0,246124.0,0.0
,,2461290000.0,246129.0,0.0
,,2461340000.0,246134.0,0.0
,,2461400000.0,246140.0,0.0
,,2461450000.0,246145.0,0.0
,,2461500000.0,246150.0,0.0
,,2461550000.0,246155.0,0.0
,,2461600000.0,246160.0,0.0
,,2461660000.0,246166.0,0.0
,,2461710000.0,246171.0,0.0
,,2461760000.0,246176.0,0.0
,,2461810000.0,246181.0,0.0
,,2461860000.0,246186.0,0.0
,,2461920000.0,246192.0,0.0
,,2461970000.0,246197.0,0.0
,,2462020000.0,246202.0,0.0
,,2462080000.0,246208.0,0.0
,,2462130000.0,246213.0,0.0
,,2462180000.0,246218.0,0.0
,,2462230000.0,246223.0,0.0
,,2462280000.0,246228.0,0.0
,,2462340000.0,246234.0,0.0
,,2462390000.0,246239.0,0.0
,,2462440000.0,246244.0,0.0
,,2462500000.0,246250.0,0.0
,,2462560000.0,246256.0,0.0
,,2462610000.0,246261.0,0.0
,,2462660000.0,246266.0,0.0
,,2462780000.0,246278.0,0.0
,,2462830000.0,246283.0,0.0
,,2462880000.0,246288.0,0.0
,,2462930000.0,246293.0,0.0
,,2462990000.0,246299.0,0.0
,,2463040000.0,246304.0,0.0
,,2463090000.0,246309.0,0.0
,,2463140000.0,246314.0,0.0
,,2463200000.0,246320.0,0.0
,,2463250000.0,246325.0,0.0
,,2463300000.0,246330.0,0.0
,,2463360000.0,246336.0,0.0
,,2463410000.0,246341.0,0.0
,,2463460000.0,246346.0,0.0
,,2463510000.0,246351.0,0.0
,,2463570000.0,246357.0,0.0
,,2463620000.0,246362.0,0.0
,,2463670000.0,246367.0,0.0
,,2463730000.0,246373.0,0.0
,,2463780000.0,246378.0,0.0
,,2463840000.0,246384.0,0.0
,,2463890000.0,246389.0,0.0
,,2463940000.0,246394.0,0.0
,,2463990000.0,246399.0,0.0
,,2464050000.0,246405.0,0.0
,,2464100000.0,246410.0,0.0
,,2464160000.0,246416.0,0.0
,,2464210000.0,246421.0,0.0
,,2464260000.0,246426.0,0.0
,,2464310000.0,246431.0,0.0
,,2464370000.0,246437.0,0.0
,,2464420000.0,246442.0,0.0
,,2464470000.0,246447.0,0.0
,,2464520000.0,246452.0,0.0
,,2464580000.0,246458.0,0.0
,,2464630000.0,246463.0,0.0
,,2464680000.0,246468.0,0.0
,,2464730000.0,246473.0,0.0
,,2464860000.0,246486.0,0.0
,,2464910000.0,246491.0,0.0
,,2464960000.0,246496.0,0.0
,,2465020000.0,246502.0,0.0
,,2465070000.0,246507.0,0.0
,,2465120000.0,246512.0,0.0
,,2465180000.0,246518.0,0.0
,,2465230000.0,246523.0,0.0
,,2465280000.0,246528.0,0.0
,,2465380000.0,246538.0,3.0
,,2465440000.0,246544.0,0.0
,,2465490000.0,246549.0,0.0
,,2465550000.0,246555.0,0.0
,,2465600000.0,246560.0,1.0
,,2465690000.0,246569.0,1.0
,,2465750000.0,246575.0,4.0
,,2465820000.0,246582.0,3.0
,,2465880000.0,246588.0,1.0
,,2465930000.0,246593.0,2.0
,,2465990000.0,246599.0,0.0
,,2466040000.0,246604.0,2.0
,,2466110000.0,246611.0,5.0
,,2466170000.0,246617.0,0.0
,,2466240000.0,246624.0,4.0
,,2466290000.0,246629.0,0.0
,,2466350000.0,246635.0,0.0
,,2466400000.0,246640.0,0.0
,,2466450000.0,246645.0,0.0
,,2466510000.0,246651.0,0.0
,,2466590000.0,246659.0,0.0
,,2466650000.0,246665.0,0.0
,,2466700000.0,246670.0,0.0
,,2466750000.0,246675.0,0.0
,,2466860000.0,246686.0,0.0
,,2466910000.0,246691.0,0.0
,,2466960000.0,246696.0,0.0
,,2467020000.0,246702.0,0.0
,,2467070000.0,246707.0,0.0
,,2467120000.0,246712.0,0.0
,,2467170000.0,246717.0,0.0
,,2467220000.0,246722.0,0.0
,,2467280000.0,246728.0,0.0
,,2467330000.0,246733.0,0.0
,,2467380000.0,246738.0,0.0
,,2467430000.0,246743.0,0.0
,,2467490000.0,246749.0,0.0
,,2467540000.0,246754.0,0.0
,,2467590000.0,246759.0,0.0
,,2467650000.0,246765.0,0.0
,,2467700000.0,246770.0,0.0
,,2467750000.0,246775.0,0.0
,,2467800000.0,246780.0,0.0
,,2467860000.0,246786.0,0.0
,,2467910000.0,246791.0,0.0
,,2467960000.0,246796.0,0.0
,,2468010000.0,246801.0,0.0
,,2468070000.0,246807.0,0.0
,,2468120000.0,246812.0,0.0
,,2468170000.0,246817.0,0.0
,,2468220000.0,246822.0,0.0
,,2468280000.0,246828.0,0.0
,,2468330000.0,246833.0,0.0
,,2468380000.0,246838.0,0.0
,,2468450000.0,246845.0,0.0
,,2468500000.0,246850.0,0.0
,,2468550000.0,246855.0,0.0
,,2468600000.0,246860.0,0.0
,,2468660000.0,246866.0,0.0
,,2468710000.0,246871.0,0.0
,,2468760000.0,246876.0,0.0
,,2468820000.0,246882.0,0.0
,,2468920000.0,246892.0,0.0
,,2468980000.0,246898.0,0.0
,,2469030000.0,246903.0,0.0
,,2469080000.0,246908.0,0.0
,,2469140000.0,246914.0,0.0
,,2469190000.0,246919.0,0.0
,,2469250000.0,246925.0,0.0
,,2469300000.0,246930.0,0.0
,,2469350000.0,246935.0,0.0
,,2469400000.0,246940.0,0.0
,,2469450000.0,246945.0,0.0
,,2469500000.0,246950.0,0.0
,,2469560000.0,246956.0,0.0
,,2469610000.0,246961.0,0.0
,,2469660000.0,246966.0,0.0
,,2469710000.0,246971.0,0.0
,,2469760000.0,246976.0,0.0
,,2469820000.0,246982.0,0.0
,,2469870000.0,246987.0,0.0
,,2469920000.0,246992.0,0.0
,,2469970000.0,246997.0,0.0
,,2470030000.0,247003.0,0.0
,,2470080000.0,247008.0,0.0
,,2470130000.0,247013.0,0.0
,,2470190000.0,247019.0,0.0
,,2470240000.0,247024.0,0.0
,,2470290000.0,247029.0,0.0
,,2470340000.0,247034.0,0.0
,,2470400000.0,247040.0,0.0
,,2470450000.0,247045.0,0.0
,,2470500000.0,247050.0,0.0
,,2470560000.0,247056.0,0.0
,,2470610000.0,247061.0,0.0
,,2470660000.0,247066.0,0.0
,,2470720000.0,247072.0,0.0
,,2470770000.0,247077.0,0.0
,,2470820000.0,247082.0,0.0
,,2470870000.0,247087.0,0.0
,,2470980000.0,247098.0,0.0
,,2471030000.0,247103.0,0.0
,,2471080000.0,247108.0,0.0
,,2471130000.0,247113.0,0.0
,,2471190000.0,247119.0,0.0
,,2471240000.0,247124.0,0.0
,,2471290000.0,247129.0,0.0
,,2471340000.0,247134.0,1.0
,,2471400000.0,247140.0,0.0
,,2471450000.0,247145.0,0.0
,,2471500000.0,247150.0,0.0
,,2471550000.0,247155.0,0.0
,,2471610000.0,247161.0,0.0
,,2471660000.0,247166.0,0.0
,,2471720000.0,247172.0,0.0
,,2471770000.0,247177.0,0.0
,,2471820000.0,247182.0,0.0
,,2471880000.0,247188.0,0.0
,,2471930000.0,247193.0,0.0
,,2471980000.0,247198.0,0.0
,,2472030000.0,247203.0,0.0
,,2472080000.0,247208.0,0.0
,,2472150000.0,247215.0,0.0
,,2472200000.0,247220.0,0.0
,,2472250000.0,247225.0,0.0
,,2472310000.0,247231.0,0.0
,,2472360000.0,247236.0,0.0
,,2472410000.0,247241.0,0.0
,,2472460000.0,247246.0,0.0
,,2472520000.0,247252.0,0.0
,,2472570000.0,247257.0,0.0
,,2472620000.0,247262.0,0.0
,,2472680000.0,247268.0,0.0
,,2472730000.0,247273.0,0.0
,,2472780000.0,247278.0,0.0
,,2472830000.0,247283.0,0.0
,,2472880000.0,247288.0,0.0
,,2472940000.0,247294.0,0.0
,,2473050000.0,247305.0,0.0
,,2473100000.0,247310.0,0.0
,,2473150000.0,247315.0,0.0
,,2473200000.0,247320.0,0.0
,,2473250000.0,247325.0,0.0
,,2473310000.0,247331.0,0.0
,,2473360000.0,247336.0,0.0
,,2473410000.0,247341.0,0.0
,,2473460000.0,247346.0,0.0
,,2473520000.0,247352.0,0.0
,,2473570000.0,247357.0,0.0
,,2473620000.0,247362.0,0.0
,,2473680000.0,247368.0,0.0
,,2473730000.0,247373.0,0.0
,,2473780000.0,247378.0,0.0
,,2473830000.0,247383.0,0.0
,,2473890000.0,247389.0,0.0
,,2473940000.0,247394.0,0.0
,,2473990000.0,247399.0,0.0
,,2474040000.0,247404.0,0.0
,,2474100000.0,247410.0,0.0
,,2474150000.0,247415.0,0.0
,,2474200000.0,247420.0,0.0
,,2474250000.0,247425.0,0.0
,,2474310000.0,247431.0,0.0
,,2474360000.0,247436.0,0.0
,,2474410000.0,247441.0,0.0
,,2474460000.0,247446.0,0.0
,,2474520000.0,247452.0,0.0
,,2474570000.0,247457.0,0.0
,,2474620000.0,247462.0,0.0
,,2474670000.0,247467.0,0.0
,,2474730000.0,247473.0,0.0
,,2474780000.0,247478.0,0.0
,,2474830000.0,247483.0,0.0
,,2474880000.0,247488.0,0.0
,,2474940000.0,247494.0,0.0
,,2474990000.0,247499.0,0.0
,,2475100000.0,247510.0,0.0
,,2475150000.0,247515.0,0.0
,,2475200000.0,247520.0,0.0
,,2475260000.0,247526.0,0.0
,,2475310000.0,247531.0,0.0
,,2475360000.0,247536.0,0.0
,,2475410000.0,247541.0,0.0
,,2475470000.0,247547.0,0.0
,,2475520000.0,247552.0,0.0
,,2475570000.0,247557.0,0.0
,,2475620000.0,247562.0,0.0
,,2475680000.0,247568.0,0.0
,,2475730000.0,247573.0,0.0
,,2475780000.0,247578.0,0.0
,,2475830000.0,247583.0,0.0
,,2475880000.0,247588.0,0.0
,,2475940000.0,247594.0,0.0
,,2475990000.0,247599.0,0.0
,,2476040000.0,247604.0,0.0
,,2476100000.0,247610.0,0.0
,,2476150000.0,247615.0,0.0
,,2476200000.0,247620.0,0.0
,,2476260000.0,247626.0,0.0
,,2476310000.0,247631.0,0.0
,,2476360000.0,247636.0,0.0
,,2476410000.0,247641.0,1.0
,,2476470000.0,247647.0,0.0
,,2476520000.0,247652.0,0.0
,,2476570000.0,247657.0,0.0
,,2476630000.0,247663.0,0.0
,,2476680000.0,247668.0,0.0
,,2476730000.0,247673.0,0.0
,,2476780000.0,247678.0,0.0
,,2476840000.0,247684.0,0.0
,,2476890000.0,247689.0,0.0
,,2476940000.0,247694.0,0.0
,,2477000000.0,247700.0,0.0
,,2477050000.0,247705.0,0.0
,,2477170000.0,247717.0,0.0
,,2477220000.0,247722.0,0.0
,,2477270000.0,247727.0,0.0
,,2477330000.0,247733.0,0.0
,,2477380000.0,247738.0,0.0
,,2477430000.0,247743.0,0.0
,,2477490000.0,247749.0,0.0
,,2477540000.0,247754.0,0.0
,,2477590000.0,247759.0,0.0
,,2477650000.0,247765.0,0.0
,,2477700000.0,247770.0,0.0
,,2477750000.0,247775.0,0.0
,,2477800000.0,247780.0,0.0
,,2477860000.0,247786.0,0.0
,,2477910000.0,247791.0,0.0
,,2477960000.0,247796.0,0.0
,,2478010000.0,247801.0,0.0
,,2478070000.0,247807.0,0.0
,,2478120000.0,247812.0,0.0
,,2478170000.0,247817.0,0.0
,,2478220000.0,247822.0,0.0
,,2478280000.0,247828.0,0.0
,,2478330000.0,247833.0,0.0
,,2478380000.0,247838.0,0.0
,,2478430000.0,247843.0,0.0
,,2478480000.0,247848.0,0.0
,,2478540000.0,247854.0,0.0
,,2478590000.0,247859.0,0.0
,,2478640000.0,247864.0,0.0
,,2478690000.0,247869.0,0.0
,,2478750000.0,247875.0,0.0
,,2478800000.0,247880.0,0.0
,,2478850000.0,247885.0,0.0
,,2478910000.0,247891.0,0.0
,,2478960000.0,247896.0,0.0
,,2479010000.0,247901.0,0.0
,,2479060000.0,247906.0,0.0
,,2479150000.0,247915.0,0.0
,,2479210000.0,247921.0,0.0
,,2479270000.0,247927.0,0.0
,,2479320000.0,247932.0,0.0
,,2479370000.0,247937.0,0.0
,,2479420000.0,247942.0,0.0
,,2479480000.0,247948.0,0.0
,,2479530000.0,247953.0,0.0
,,2479580000.0,247958.0,0.0
,,2479640000.0,247964.0,0.0
,,2479690000.0,247969.0,0.0
,,2479740000.0,247974.0,0.0
,,2479790000.0,247979.0,0.0
,,2479840000.0,247984.0,0.0
,,2479900000.0,247990.0,0.0
,,2479950000.0,247995.0,0.0
,,2480000000.0,248000.0,0.0
,,2480050000.0,248005.0,0.0
,,2480110000.0,248011.0,0.0
,,2480160000.0,248016.0,0.0
,,2480210000.0,248021.0,0.0
,,2480270000.0,248027.0,0.0
,,2480320000.0,248032.0,0.0
,,2480370000.0,248037.0,0.0
,,2480430000.0,248043.0,0.0
,,2480480000.0,248048.0,0.0
,,2480530000.0,248053.0,0.0
,,2480580000.0,248058.0,0.0
,,2480630000.0,248063.0,0.0
,,2480690000.0,248069.0,0.0
,,2480740000.0,248074.0,0.0
,,2480790000.0,248079.0,0.0
,,2480850000.0,248085.0,0.0
,,2480900000.0,248090.0,0.0
,,2480950000.0,248095.0,0.0
,,2481000000.0,248100.0,0.0
,,2481050000.0,248105.0,0.0
,,2481110000.0,248111.0,0.0
,,2481180000.0,248118.0,0.0
,,2481230000.0,248123.0,0.0
,,2481280000.0,248128.0,0.0
,,2481330000.0,248133.0,0.0
,,2481380000.0,248138.0,0.0
,,2481430000.0,248143.0,0.0
,,2481490000.0,248149.0,0.0
,,2481540000.0,248154.0,0.0
,,2481590000.0,248159.0,0.0
,,2481640000.0,248164.0,0.0
,,2481690000.0,248169.0,0.0
,,2481750000.0,248175.0,0.0
,,2481800000.0,248180.0,0.0
,,2481860000.0,248186.0,0.0
,,2481970000.0,248197.0,0.0
,,2482030000.0,248203.0,0.0
,,2482080000.0,248208.0,0.0
,,2482130000.0,248213.0,0.0
,,2482180000.0,248218.0,0.0
,,2482240000.0,248224.0,0.0
,,2482290000.0,248229.0,0.0
,,2482350000.0,248235.0,0.0
,,2482400000.0,248240.0,0.0
,,2482450000.0,248245.0,0.0
,,2482500000.0,248250.0,0.0
,,2482560000.0,248256.0,0.0
,,2482610000.0,248261.0,0.0
,,2482660000.0,248266.0,0.0
,,2482710000.0,248271.0,0.0
,,2482760000.0,248276.0,0.0
,,2482820000.0,248282.0,0.0
,,2482870000.0,248287.0,0.0
,,2482920000.0,248292.0,0.0
,,2482980000.0,248298.0,0.0
,,2483030000.0,248303.0,0.0
,,2483080000.0,248308.0,0.0
,,2483130000.0,248313.0,0.0
,,2483180000.0,248318.0,0.0
,,2483240000.0,248324.0,0.0
,,2483290000.0,248329.0,0.0
,,2483340000.0,248334.0,0.0
,,2483390000.0,248339.0,0.0
,,2483450000.0,248345.0,0.0
,,2483500000.0,248350.0,0.0
,,2483550000.0,248355.0,0.0
,,2483600000.0,248360.0,0.0
,,2483650000.0,248365.0,0.0
,,2483710000.0,248371.0,0.0
,,2483760000.0,248376.0,0.0
,,2483810000.0,248381.0,0.0
,,2483860000.0,248386.0,0.0
,,2483920000.0,248392.0,0.0
,,2483970000.0,248397.0,0.0
,,2484020000.0,248402.0,0.0
,,2484080000.0,248408.0,0.0
,,2484130000.0,248413.0,0.0
,,2484180000.0,248418.0,0.0
,,2484230000.0,248423.0,0.0
,,2484290000.0,248429.0,0.0
,,2484340000.0,248434.0,0.0
,,2484400000.0,248440.0,0.0
,,2484450000.0,248445.0,0.0
,,2484500000.0,248450.0,0.0
,,2484550000.0,248455.0,0.0
,,2484610000.0,248461.0,0.0
,,2484660000.0,248466.0,0.0
,,2484710000.0,248471.0,0.0
,,2484760000.0,248476.0,0.0
,,2484810000.0,248481.0,0.0
,,2484870000.0,248487.0,0.0
,,2484920000.0,248492.0,0.0
,,2484970000.0,248497.0,0.0
,,2485030000.0,248503.0,0.0
,,2485080000.0,248508.0,0.0
,,2485130000.0,248513.0,0.0
,,2485180000.0,248518.0,0.0
,,2485240000.0,248524.0,0.0
,,2485290000.0,248529.0,0.0
,,2485340000.0,248534.0,0.0
,,2485390000.0,248539.0,0.0
,,2485450000.0,248545.0,0.0
,,2485500000.0,248550.0,0.0
,,2485550000.0,248555.0,0.0
,,2485610000.0,248561.0,0.0
,,2485660000.0,248566.0,0.0
,,2485710000.0,248571.0,0.0
,,2485770000.0,248577.0,0.0
,,2485820000.0,248582.0,0.0
,,2485870000.0,248587.0,0.0
,,2485920000.0,248592.0,0.0
,,2485980000.0,248598.0,0.0
,,2486030000.0,248603.0,0.0
,,2486080000.0,248608.0,0.0
,,2486140000.0,248614.0,0.0
,,2486190000.0,248619.0,0.0
,,2486240000.0,248624.0,0.0
,,2486330000.0,248633.0,0.0
,,2486390000.0,248639.0,1.0
,,2486450000.0,248645.0,0.0
,,2486500000.0,248650.0,0.0
,,2486560000.0,248656.0,0.0
,,2486610000.0,248661.0,0.0
,,2486660000.0,248666.0,0.0
,,2486710000.0,248671.0,0.0
,,2486760000.0,248676.0,0.0
,,2486820000.0,248682.0,0.0
,,2486870000.0,248687.0,0.0
,,2486920000.0,248692.0,0.0
,,2486970000.0,248697.0,0.0
,,2487030000.0,248703.0,0.0
,,2487080000.0,248708.0,0.0
,,2487130000.0,248713.0,0.0
,,2487190000.0,248719.0,0.0
,,2487240000.0,248724.0,0.0
,,2487290000.0,248729.0,0.0
,,2487340000.0,248734.0,0.0
,,2487400000.0,248740.0,0.0
,,2487450000.0,248745.0,0.0
,,2487500000.0,248750.0,0.0
,,2487550000.0,248755.0,0.0
,,2487610000.0,248761.0,0.0
,,2487660000.0,248766.0,0.0
,,2487710000.0,248771.0,0.0
,,2487760000.0,248776.0,0.0
,,2487820000.0,248782.0,0.0
,,2487870000.0,248787.0,0.0
,,2487920000.0,248792.0,0.0
,,2487970000.0,248797.0,0.0
,,2488030000.0,248803.0,0.0
,,2488080000.0,248808.0,0.0
,,2488130000.0,248813.0,0.0
,,2488180000.0,248818.0,0.0
,,2488240000.0,248824.0,0.0
,,2488290000.0,248829.0,0.0
,,2488400000.0,248840.0,0.0
,,2488460000.0,248846.0,0.0
,,2488510000.0,248851.0,0.0
,,2488560000.0,248856.0,0.0
,,2488610000.0,248861.0,0.0
,,2488670000.0,248867.0,0.0
,,2488720000.0,248872.0,0.0
,,2488770000.0,248877.0,0.0
,,2488830000.0,248883.0,0.0
,,2488880000.0,248888.0,0.0
,,2488930000.0,248893.0,0.0
,,2488990000.0,248899.0,0.0
,,2489040000.0,248904.0,0.0
,,2489090000.0,248909.0,0.0
,,2489140000.0,248914.0,0.0
,,2489200000.0,248920.0,0.0
,,2489250000.0,248925.0,0.0
,,2489300000.0,248930.0,0.0
,,2489350000.0,248935.0,0.0
,,2489410000.0,248941.0,0.0
,,2489460000.0,248946.0,0.0
,,2489510000.0,248951.0,0.0
,,2489560000.0,248956.0,0.0
,,2489620000.0,248962.0,0.0
,,2489670000.0,248967.0,0.0
,,2489720000.0,248972.0,0.0
,,2489780000.0,248978.0,0.0
,,2489830000.0,248983.0,0.0
,,2489880000.0,248988.0,0.0
,,2489930000.0,248993.0,0.0
,,2489980000.0,248998.0,0.0
,,2490040000.0,249004.0,0.0
,,2490090000.0,249009.0,0.0
,,2490140000.0,249014.0,0.0
,,2490190000.0,249019.0,0.0
,,2490250000.0,249025.0,0.0
,,2490300000.0,249030.0,0.0
,,2490350000.0,249035.0,0.0
,,2490470000.0,249047.0,0.0
,,2490520000.0,249052.0,0.0
,,2490580000.0,249058.0,0.0
,,2490630000.0,249063.0,0.0
,,2490680000.0,249068.0,0.0
,,2490730000.0,249073.0,0.0
,,2490790000.0,249079.0,0.0
,,2490840000.0,249084.0,0.0
,,2490890000.0,249089.0,0.0
,,2490950000.0,249095.0,0.0
,,2491000000.0,249100.0,0.0
,,2491050000.0,249105.0,0.0
,,2491100000.0,249110.0,0.0
,,2491160000.0,249116.0,0.0
,,2491210000.0,249121.0,0.0
,,2491260000.0,249126.0,0.0
,,2491320000.0,249132.0,0.0
,,2491370000.0,249137.0,0.0
,,2491420000.0,249142.0,0.0
,,2491480000.0,249148.0,0.0
,,2491530000.0,249153.0,0.0
,,2491580000.0,249158.0,0.0
,,2491640000.0,249164.0,0.0
,,2491690000.0,249169.0,0.0
,,2491740000.0,249174.0,0.0
,,2491790000.0,249179.0,0.0
,,2491850000.0,249185.0,0.0
,,2491900000.0,249190.0,0.0
,,2491950000.0,249195.0,0.0
,,2492000000.0,249200.0,0.0
,,2492060000.0,249206.0,0.0
,,2492110000.0,249211.0,0.0
,,2492160000.0,249216.0,0.0
,,2492220000.0,249222.0,0.0
,,2492270000.0,249227.0,0.0
,,2492320000.0,249232.0,0.0
,,2492370000.0,249237.0,0.0
,,2492450000.0,249245.0,0.0
,,2492540000.0,249254.0,0.0
,,2492590000.0,249259.0,0.0
,,2492650000.0,249265.0,0.0
,,2492700000.0,249270.0,0.0
,,2492750000.0,249275.0,0.0
,,2492800000.0,249280.0,0.0
,,2492860000.0,249286.0,0.0
,,2492910000.0,249291.0,0.0
,,2492960000.0,249296.0,0.0
,,2493020000.0,249302.0,0.0
,,2493070000.0,249307.0,0.0
,,2493120000.0,249312.0,0.0
,,2493180000.0,249318.0,0.0
,,2493230000.0,249323.0,0.0
,,2493280000.0,249328.0,0.0
,,2493330000.0,249333.0,0.0
,,2493390000.0,249339.0,0.0
,,2493440000.0,249344.0,0.0
,,2493490000.0,249349.0,0.0
,,2493550000.0,249355.0,0.0
,,2493600000.0,249360.0,0.0
,,2493650000.0,249365.0,0.0
,,2493710000.0,249371.0,0.0
,,2493760000.0,249376.0,0.0
,,2493810000.0,249381.0,0.0
,,2493860000.0,249386.0,0.0
,,2493920000.0,249392.0,0.0
,,2493970000.0,249397.0,0.0
,,2494020000.0,249402.0,0.0
,,2494080000.0,249408.0,0.0
,,2494130000.0,249413.0,0.0
,,2494180000.0,249418.0,0.0
,,2494230000.0,249423.0,0.0
,,2494290000.0,249429.0,0.0
,,2494340000.0,249434.0,0.0
,,2494390000.0,249439.0,0.0
,,2494450000.0,249445.0,0.0
,,2494550000.0,249455.0,0.0
,,2494610000.0,249461.0,0.0
,,2494660000.0,249466.0,0.0
,,2494710000.0,249471.0,0.0
,,2494760000.0,249476.0,0.0
,,2494820000.0,249482.0,0.0
,,2494870000.0,249487.0,0.0
,,2494920000.0,249492.0,0.0
,,2494980000.0,249498.0,0.0
,,2495030000.0,249503.0,0.0
,,2495080000.0,249508.0,0.0
,,2495130000.0,249513.0,0.0
,,2495190000.0,249519.0,0.0
,,2495240000.0,249524.0,0.0
,,2495290000.0,249529.0,0.0
,,2495340000.0,249534.0,0.0
,,2495390000.0,249539.0,0.0
,,2495450000.0,249545.0,0.0
,,2495500000.0,249550.0,0.0
,,2495550000.0,249555.0,0.0
,,2495610000.0,249561.0,0.0
,,2495660000.0,249566.0,0.0
,,2495710000.0,249571.0,0.0
,,2495760000.0,249576.0,0.0
,,2495820000.0,249582.0,0.0
,,2495870000.0,249587.0,0.0
,,2495920000.0,249592.0,0.0
,,2495970000.0,249597.0,0.0
,,2496030000.0,249603.0,0.0
,,2496080000.0,249608.0,0.0
,,2496140000.0,249614.0,0.0
,,2496190000.0,249619.0,0.0
,,2496240000.0,249624.0,0.0
,,2496300000.0,249630.0,0.0
,,2496350000.0,249635.0,0.0
,,2496400000.0,249640.0,0.0
,,2496450000.0,249645.0,0.0
,,2496510000.0,249651.0,0.0
,,2496620000.0,249662.0,0.0
,,2496670000.0,249667.0,0.0
,,2496720000.0,249672.0,0.0
,,2496780000.0,249678.0,0.0
,,2496830000.0,249683.0,0.0
,,2496880000.0,249688.0,0.0
,,2496930000.0,249693.0,0.0
,,2496980000.0,249698.0,0.0
,,2497040000.0,249704.0,0.0
,,2497090000.0,249709.0,0.0
,,2497140000.0,249714.0,0.0
,,2497190000.0,249719.0,0.0
,,2497250000.0,249725.0,0.0
,,2497300000.0,249730.0,0.0
,,2497350000.0,249735.0,0.0
,,2497400000.0,249740.0,0.0
,,2497460000.0,249746.0,0.0
,,2497510000.0,249751.0,0.0
,,2497560000.0,249756.0,0.0
,,2497610000.0,249761.0,0.0
,,2497670000.0,249767.0,0.0
,,2497720000.0,249772.0,0.0
,,2497770000.0,249777.0,0.0
,,2497830000.0,249783.0,0.0
,,2497880000.0,249788.0,0.0
,,2497930000.0,249793.0,0.0
,,2497980000.0,249798.0,0.0
,,2498030000.0,249803.0,0.0
,,2498090000.0,249809.0,0.0
,,2498140000.0,249814.0,0.0
,,2498200000.0,249820.0,0.0
,,2498250000.0,249825.0,0.0
,,2498300000.0,249830.0,0.0
,,2498360000.0,249836.0,0.0
,,2498410000.0,249841.0,0.0
,,2498460000.0,249846.0,0.0
,,2498510000.0,249851.0,0.0
,,2498570000.0,249857.0,0.0
,,2498680000.0,249868.0,0.0
,,2498730000.0,249873.0,0.0
,,2498780000.0,249878.0,0.0
,,2498840000.0,249884.0,0.0
,,2498890000.0,249889.0,0.0
,,2498940000.0,249894.0,0.0
,,2498990000.0,249899.0,0.0
,,2499050000.0,249905.0,0.0
,,2499100000.0,249910.0,0.0
,,2499150000.0,249915.0,0.0
,,2499200000.0,249920.0,0.0
,,2499260000.0,249926.0,0.0
,,2499310000.0,249931.0,0.0
,,2499360000.0,249936.0,0.0
,,2499420000.0,249942.0,0.0
,,2499470000.0,249947.0,0.0
,,2499520000.0,249952.0,0.0
,,2499570000.0,249957.0,0.0
,,2499630000.0,249963.0,0.0
,,2499680000.0,249968.0,0.0
,,2499730000.0,249973.0,0.0
,,2499780000.0,249978.0,0.0
,,2499830000.0,249983.0,0.0
,,2499890000.0,249989.0,0.0
,,2499940000.0,249994.0,0.0
,,2499990000.0,249999.0,0.0
,,2500050000.0,250005.0,0.0
,,2500100000.0,250010.0,0.0
,,2500150000.0,250015.0,0.0
,,2500210000.0,250021.0,0.0
,,2500260000.0,250026.0,0.0
,,2500310000.0,250031.0,0.0
,,2500360000.0,250036.0,0.0
,,2500410000.0,250041.0,0.0
,,2500470000.0,250047.0,0.0
,,2500520000.0,250052.0,0.0
,,2500570000.0,250057.0,0.0
,,2500690000.0,250069.0,0.0
,,2500740000.0,250074.0,0.0
,,2500800000.0,250080.0,0.0
,,2500850000.0,250085.0,0.0
,,2500910000.0,250091.0,0.0
,,2500960000.0,250096.0,0.0
,,2501010000.0,250101.0,0.0
,,2501060000.0,250106.0,0.0
,,2501120000.0,250112.0,0.0
,,2501170000.0,250117.0,0.0
,,2501220000.0,250122.0,0.0
,,2501270000.0,250127.0,0.0
,,2501320000.0,250132.0,0.0
,,2501380000.0,250138.0,0.0
,,2501430000.0,250143.0,0.0
,,2501480000.0,250148.0,0.0
,,2501540000.0,250154.0,0.0
,,2501590000.0,250159.0,0.0
,,2501640000.0,250164.0,0.0
,,2501690000.0,250169.0,0.0
,,2501750000.0,250175.0,0.0
,,2501800000.0,250180.0,0.0
,,2501850000.0,250185.0,0.0
,,2501900000.0,250190.0,0.0
,,2501960000.0,250196.0,0.0
,,2502010000.0,250201.0,0.0
,,2502060000.0,250206.0,0.0
,,2502110000.0,250211.0,0.0
,,2502170000.0,250217.0,0.0
,,2502220000.0,250222.0,0.0
,,2502270000.0,250227.0,0.0
,,2502320000.0,250232.0,0.0
,,2502380000.0,250238.0,0.0
,,2502430000.0,250243.0,0.0
,,2502480000.0,250248.0,0.0
,,2502530000.0,250253.0,0.0
,,2502590000.0,250259.0,0.0
,,2502640000.0,250264.0,0.0
,,2502740000.0,250274.0,0.0
,,2502800000.0,250280.0,0.0
,,2502860000.0,250286.0,0.0
,,2502910000.0,250291.0,0.0
,,2502960000.0,250296.0,0.0
,,2503010000.0,250301.0,0.0
,,2503070000.0,250307.0,0.0
,,2503120000.0,250312.0,0.0
,,2503170000.0,250317.0,0.0
,,2503220000.0,250322.0,0.0
,,2503280000.0,250328.0,0.0
,,2503330000.0,250333.0,0.0
,,2503380000.0,250338.0,0.0
,,2503430000.0,250343.0,0.0
,,2503490000.0,250349.0,0.0
,,2503540000.0,250354.0,0.0
,,2503590000.0,250359.0,0.0
,,2503640000.0,250364.0,0.0
,,2503700000.0,250370.0,0.0
,,2503750000.0,250375.0,0.0
,,2503800000.0,250380.0,0.0
,,2503860000.0,250386.0,0.0
,,2503910000.0,250391.0,0.0
,,2503960000.0,250396.0,0.0
,,2504010000.0,250401.0,0.0
,,2504060000.0,250406.0,0.0
,,2504120000.0,250412.0,0.0
,,2504170000.0,250417.0,0.0
,,2504220000.0,250422.0,0.0
,,2504270000.0,250427.0,0.0
,,2504330000.0,250433.0,0.0
,,2504380000.0,250438.0,0.0
,,2504430000.0,250443.0,0.0
,,2504480000.0,250448.0,0.0
,,2504540000.0,250454.0,0.0
,,2504590000.0,250459.0,0.0
,,2504640000.0,250464.0,0.0
,,2504690000.0,250469.0,0.0
,,2504780000.0,250478.0,0.0
,,2504860000.0,250486.0,0.0
,,2504910000.0,250491.0,0.0
,,2504960000.0,250496.0,0.0
,,2505010000.0,250501.0,0.0
,,2505070000.0,250507.0,0.0
,,2505120000.0,250512.0,0.0
,,2505170000.0,250517.0,0.0
,,2505220000.0,250522.0,0.0
,,2505280000.0,250528.0,0.0
,,2505330000.0,250533.0,0.0
,,2505380000.0,250538.0,0.0
,,2505430000.0,250543.0,0.0
,,2505490000.0,250549.0,0.0
,,2505540000.0,250554.0,0.0
,,2505590000.0,250559.0,0.0
,,2505640000.0,250564.0,0.0
,,2505700000.0,250570.0,0.0
,,2505750000.0,250575.0,0.0
,,2505800000.0,250580.0,0.0
,,2505860000.0,250586.0,0.0
,,2505910000.0,250591.0,0.0
,,2505960000.0,250596.0,0.0
,,2506020000.0,250602.0,0.0
,,2506070000.0,250607.0,0.0
,,2506120000.0,250612.0,0.0
,,2506170000.0,250617.0,0.0
,,2506220000.0,250622.0,0.0
,,2506280000.0,250628.0,0.0
,,2506330000.0,250633.0,0.0
,,2506380000.0,250638.0,0.0
,,2506440000.0,250644.0,0.0
,,2506490000.0,250649.0,0.0
,,2506540000.0,250654.0,0.0
,,2506590000.0,250659.0,0.0
,,2506650000.0,250665.0,0.0
,,2506700000.0,250670.0,0.0
,,2506750000.0,250675.0,0.0
,,2506830000.0,250683.0,0.0
,,2506900000.0,250690.0,0.0
,,2507020000.0,250702.0,0.0
,,2507090000.0,250709.0,0.0
,,2507140000.0,250714.0,0.0
,,2507200000.0,250720.0,0.0
,,2507280000.0,250728.0,0.0
,,2507330000.0,250733.0,0.0
,,2507400000.0,250740.0,3.0
,,2507460000.0,250746.0,5.0
,,2507520000.0,250752.0,1.0
,,2507580000.0,250758.0,0.0
,,2507630000.0,250763.0,5.0
,,2507700000.0,250770.0,5.0
,,2507760000.0,250776.0,0.0
,,2507830000.0,250783.0,3.0
,,2507880000.0,250788.0,0.0
,,2507930000.0,250793.0,0.0
,,2507990000.0,250799.0,0.0
,,2508040000.0,250804.0,0.0
,,2508090000.0,250809.0,0.0
,,2508180000.0,250818.0,0.0
,,2508230000.0,250823.0,0.0
,,2508280000.0,250828.0,0.0
,,2508340000.0,250834.0,0.0
,,2508390000.0,250839.0,0.0
,,2508440000.0,250844.0,0.0
,,2508490000.0,250849.0,0.0
,,2508550000.0,250855.0,0.0
,,2508600000.0,250860.0,0.0
,,2508650000.0,250865.0,0.0
,,2508710000.0,250871.0,0.0
,,2508760000.0,250876.0,0.0
,,2508810000.0,250881.0,0.0
,,2508890000.0,250889.0,2.0
,,2509010000.0,250901.0,1.0
,,2509100000.0,250910.0,2.0
,,2509180000.0,250918.0,0.0
,,2509230000.0,250923.0,1.0
,,2509290000.0,250929.0,1.0
,,2509340000.0,250934.0,0.0
,,2509400000.0,250940.0,2.0
,,2509470000.0,250947.0,5.0
,,2509530000.0,250953.0,2.0
,,2509580000.0,250958.0,0.0
,,2509640000.0,250964.0,1.0
,,2509700000.0,250970.0,3.0
,,2509760000.0,250976.0,1.0
,,2509820000.0,250982.0,0.0
,,2509870000.0,250987.0,0.0
,,2509920000.0,250992.0,0.0
,,2509980000.0,250998.0,4.0
,,2510040000.0,251004.0,0.0
,,2510090000.0,251009.0,0.0
,,2510140000.0,251014.0,0.0
,,2510200000.0,251020.0,0.0
,,2510250000.0,251025.0,0.0
,,2510340000.0,251034.0,0.0
,,2510390000.0,251039.0,0.0
,,2510450000.0,251045.0,0.0
,,2510510000.0,251051.0,0.0
,,2510560000.0,251056.0,0.0
,,2510620000.0,251062.0,0.0
,,2510670000.0,251067.0,0.0
,,2510720000.0,251072.0,0.0
,,2510780000.0,251078.0,0.0
,,2510830000.0,251083.0,0.0
,,2510880000.0,251088.0,0.0
,,2511000000.0,251100.0,0.0
,,2511050000.0,251105.0,0.0
,,2511100000.0,251110.0,0.0
,,2511150000.0,251115.0,0.0
,,2511210000.0,251121.0,0.0
,,2511260000.0,251126.0,0.0
,,2511310000.0,251131.0,0.0
,,2511370000.0,251137.0,0.0
,,2511420000.0,251142.0,0.0
,,2511470000.0,251147.0,0.0
,,2511520000.0,251152.0,0.0
,,2511580000.0,251158.0,0.0
,,2511630000.0,251163.0,0.0
,,2511680000.0,251168.0,0.0
,,2511730000.0,251173.0,0.0
,,2511780000.0,251178.0,0.0
,,2511840000.0,251184.0,0.0
,,2511890000.0,251189.0,0.0
,,2511940000.0,251194.0,0.0
,,2512000000.0,251200.0,0.0
,,2512050000.0,251205.0,0.0
,,2512100000.0,251210.0,0.0
,,2512150000.0,251215.0,0.0
,,2512210000.0,251221.0,0.0
,,2512260000.0,251226.0,0.0
,,2512310000.0,251231.0,0.0
,,2512360000.0,251236.0,0.0
,,2512420000.0,251242.0,0.0
,,2512470000.0,251247.0,0.0
,,2512530000.0,251253.0,0.0
,,2512580000.0,251258.0,0.0
,,2512630000.0,251263.0,0.0
,,2512690000.0,251269.0,0.0
,,2512740000.0,251274.0,0.0
,,2512790000.0,251279.0,0.0
,,2512840000.0,251284.0,0.0
,,2512900000.0,251290.0,0.0
,,2513020000.0,251302.0,0.0
,,2513070000.0,251307.0,0.0
,,2513120000.0,251312.0,0.0
,,2513180000.0,251318.0,0.0
,,2513230000.0,251323.0,0.0
,,2513280000.0,251328.0,0.0
,,2513340000.0,251334.0,0.0
,,2513390000.0,251339.0,0.0
,,2513440000.0,251344.0,0.0
,,2513490000.0,251349.0,0.0
,,2513550000.0,251355.0,0.0
,,2513600000.0,251360.0,0.0
,,2513650000.0,251365.0,0.0
,,2513700000.0,251370.0,0.0
,,2513750000.0,251375.0,0.0
,,2513810000.0,251381.0,0.0
,,2513860000.0,251386.0,0.0
,,2513910000.0,251391.0,0.0
,,2513960000.0,251396.0,0.0
,,2514020000.0,251402.0,0.0
,,2514070000.0,251407.0,0.0
,,2514120000.0,251412.0,0.0
,,2514180000.0,251418.0,0.0
,,2514230000.0,251423.0,0.0
,,2514280000.0,251428.0,0.0
,,2514340000.0,251434.0,0.0
,,2514390000.0,251439.0,0.0
,,2514440000.0,251444.0,0.0
,,2514490000.0,251449.0,0.0
,,2514550000.0,251455.0,0.0
,,2514600000.0,251460.0,0.0
,,2514650000.0,251465.0,0.0
,,2514700000.0,251470.0,0.0
,,2514760000.0,251476.0,0.0
,,2514810000.0,251481.0,0.0
,,2514860000.0,251486.0,0.0
,,2514910000.0,251491.0,0.0
,,2514970000.0,251497.0,0.0
,,2515080000.0,251508.0,0.0
,,2515130000.0,251513.0,0.0
,,2515180000.0,251518.0,0.0
,,2515240000.0,251524.0,0.0
,,2515290000.0,251529.0,0.0
,,2515340000.0,251534.0,0.0
,,2515400000.0,251540.0,0.0
,,2515450000.0,251545.0,0.0
,,2515500000.0,251550.0,0.0
,,2515550000.0,251555.0,0.0
,,2515600000.0,251560.0,0.0
,,2515660000.0,251566.0,0.0
,,2515710000.0,251571.0,0.0
,,2515760000.0,251576.0,0.0
,,2515810000.0,251581.0,0.0
,,2515860000.0,251586.0,0.0
,,2515920000.0,251592.0,0.0
,,2515970000.0,251597.0,0.0
,,2516020000.0,251602.0,0.0
,,2516070000.0,251607.0,0.0
,,2516130000.0,251613.0,0.0
,,2516180000.0,251618.0,0.0
,,2516230000.0,251623.0,0.0
,,2516280000.0,251628.0,0.0
,,2516340000.0,251634.0,0.0
,,2516390000.0,251639.0,0.0
,,2516440000.0,251644.0,0.0
,,2516500000.0,251650.0,0.0
,,2516550000.0,251655.0,0.0
,,2516600000.0,251660.0,0.0
,,2516650000.0,251665.0,0.0
,,2516710000.0,251671.0,0.0
,,2516760000.0,251676.0,0.0
,,2516810000.0,251681.0,0.0
,,2516860000.0,251686.0,0.0
,,2516920000.0,251692.0,0.0
,,2516970000.0,251697.0,0.0
,,2517020000.0,251702.0,0.0
,,2517120000.0,251712.0,0.0
,,2517180000.0,251718.0,0.0
,,2517230000.0,251723.0,0.0
,,2517290000.0,251729.0,0.0
,,2517340000.0,251734.0,0.0
,,2517390000.0,251739.0,0.0
,,2517440000.0,251744.0,0.0
,,2517500000.0,251750.0,0.0
,,2517550000.0,251755.0,0.0
,,2517600000.0,251760.0,0.0
,,2517660000.0,251766.0,0.0
,,2517710000.0,251771.0,0.0
,,2517760000.0,251776.0,0.0
,,2517820000.0,251782.0,0.0
,,2517870000.0,251787.0,0.0
,,2517920000.0,251792.0,0.0
,,2517970000.0,251797.0,0.0
,,2518030000.0,251803.0,0.0
,,2518080000.0,251808.0,0.0
,,2518130000.0,251813.0,0.0
,,2518180000.0,251818.0,0.0
,,2518230000.0,251823.0,0.0
,,2518290000.0,251829.0,0.0
,,2518340000.0,251834.0,0.0
,,2518390000.0,251839.0,0.0
,,2518450000.0,251845.0,0.0
,,2518500000.0,251850.0,0.0
,,2518550000.0,251855.0,0.0
,,2518600000.0,251860.0,0.0
,,2518660000.0,251866.0,0.0
,,2518710000.0,251871.0,0.0
,,2518760000.0,251876.0,0.0
,,2518810000.0,251881.0,0.0
,,2518870000.0,251887.0,0.0
,,2518920000.0,251892.0,0.0
,,2518970000.0,251897.0,0.0
,,2519020000.0,251902.0,0.0
,,2519080000.0,251908.0,0.0
,,2519190000.0,251919.0,0.0
,,2519240000.0,251924.0,0.0
,,2519300000.0,251930.0,0.0
,,2519350000.0,251935.0,0.0
,,2519400000.0,251940.0,0.0
,,2519450000.0,251945.0,0.0
,,2519500000.0,251950.0,0.0
,,2519560000.0,251956.0,0.0
,,2519610000.0,251961.0,0.0
,,2519660000.0,251966.0,0.0
,,2519710000.0,251971.0,0.0
,,2519770000.0,251977.0,0.0
,,2519820000.0,251982.0,0.0
,,2519870000.0,251987.0,0.0
,,2519920000.0,251992.0,0.0
,,2519980000.0,251998.0,0.0
,,2520030000.0,252003.0,0.0
,,2520080000.0,252008.0,0.0
,,2520140000.0,252014.0,0.0
,,2520190000.0,252019.0,1.0
,,2520240000.0,252024.0,0.0
,,2520300000.0,252030.0,0.0
,,2520350000.0,252035.0,0.0
,,2520400000.0,252040.0,0.0
,,2520450000.0,252045.0,0.0
,,2520510000.0,252051.0,0.0
,,2520560000.0,252056.0,0.0
,,2520610000.0,252061.0,0.0
,,2520670000.0,252067.0,0.0
,,2520720000.0,252072.0,0.0
,,2520770000.0,252077.0,0.0
,,2520820000.0,252082.0,0.0
,,2520880000.0,252088.0,0.0
,,2520930000.0,252093.0,0.0
,,2520980000.0,252098.0,0.0
,,2521030000.0,252103.0,0.0
,,2521090000.0,252109.0,0.0
,,2521140000.0,252114.0,0.0
,,2521200000.0,252120.0,0.0
,,2521260000.0,252126.0,0.0
,,2521310000.0,252131.0,0.0
,,2521360000.0,252136.0,0.0
,,2521410000.0,252141.0,0.0
,,2521470000.0,252147.0,0.0
,,2521520000.0,252152.0,0.0
,,2521570000.0,252157.0,0.0
,,2521620000.0,252162.0,0.0
,,2521680000.0,252168.0,0.0
,,2521730000.0,252173.0,0.0
,,2521790000.0,252179.0,0.0
,,2521840000.0,252184.0,0.0
,,2521910000.0,252191.0,0.0
,,2522000000.0,252200.0,0.0
,,2522050000.0,252205.0,0.0
,,2522100000.0,252210.0,0.0
,,2522150000.0,252215.0,0.0
,,2522210000.0,252221.0,0.0
,,2522260000.0,252226.0,0.0
,,2522310000.0,252231.0,0.0
,,2522360000.0,252236.0,0.0
,,2522420000.0,252242.0,0.0
,,2522470000.0,252247.0,0.0
,,2522520000.0,252252.0,4.0
,,2522630000.0,252263.0,0.0
,,2522720000.0,252272.0,0.0
,,2522780000.0,252278.0,3.0
,,2522860000.0,252286.0,2.0
,,2522920000.0,252292.0,3.0
,,2522980000.0,252298.0,4.0
,,2523050000.0,252305.0,2.0
,,2523100000.0,252310.0,1.0
,,2523150000.0,252315.0,0.0
,,2523210000.0,252321.0,0.0
,,2523270000.0,252327.0,3.0
,,2523340000.0,252334.0,4.0
,,2523390000.0,252339.0,2.0
,,2523460000.0,252346.0,0.0
,,2523510000.0,252351.0,0.0
,,2523600000.0,252360.0,0.0
,,2523650000.0,252365.0,0.0
,,2523700000.0,252370.0,0.0
,,2523750000.0,252375.0,0.0
,,2523810000.0,252381.0,0.0
,,2523860000.0,252386.0,0.0
,,2523910000.0,252391.0,0.0
,,2523960000.0,252396.0,0.0
,,2524020000.0,252402.0,0.0
,,2524070000.0,252407.0,0.0
,,2524120000.0,252412.0,0.0
,,2524180000.0,252418.0,0.0
,,2524230000.0,252423.0,0.0
,,2524280000.0,252428.0,0.0
,,2524330000.0,252433.0,0.0
,,2524390000.0,252439.0,0.0
,,2524440000.0,252444.0,0.0
,,2524490000.0,252449.0,0.0
,,2524560000.0,252456.0,0.0
,,2524610000.0,252461.0,0.0
,,2524660000.0,252466.0,0.0
,,2524710000.0,252471.0,0.0
,,2525070000.0,252507.0,0.0
,,2525160000.0,252516.0,0.0
,,2525210000.0,252521.0,0.0
,,2525270000.0,252527.0,0.0
,,2525330000.0,252533.0,3.0
,,2525400000.0,252540.0,2.0
,,2525450000.0,252545.0,0.0
,,2525510000.0,252551.0,1.0
,,2525570000.0,252557.0,2.0
,,2525630000.0,252563.0,2.0
,,2525690000.0,252569.0,4.0
,,2525750000.0,252575.0,0.0
,,2525810000.0,252581.0,1.0
,,2525860000.0,252586.0,0.0
,,2525910000.0,252591.0,0.0
,,2526000000.0,252600.0,0.0
,,2526050000.0,252605.0,0.0
,,2526110000.0,252611.0,0.0
,,2526160000.0,252616.0,0.0
,,2526210000.0,252621.0,0.0
,,2526260000.0,252626.0,0.0
,,2526370000.0,252637.0,0.0
,,2526420000.0,252642.0,0.0
,,2526480000.0,252648.0,0.0
,,2526530000.0,252653.0,0.0
,,2526580000.0,252658.0,0.0
,,2526630000.0,252663.0,0.0
,,2526680000.0,252668.0,0.0
,,2526740000.0,252674.0,0.0
,,2526790000.0,252679.0,0.0
,,2526840000.0,252684.0,0.0
,,2526890000.0,252689.0,0.0
,,2526940000.0,252694.0,0.0
,,2527000000.0,252700.0,0.0
,,2527050000.0,252705.0,0.0
,,2527100000.0,252710.0,0.0
,,2527160000.0,252716.0,0.0
,,2527210000.0,252721.0,0.0
,,2527260000.0,252726.0,0.0
,,2527310000.0,252731.0,0.0
,,2527370000.0,252737.0,0.0
,,2527420000.0,252742.0,0.0
,,2527470000.0,252747.0,0.0
,,2527520000.0,252752.0,0.0
,,2527580000.0,252758.0,0.0
,,2527630000.0,252763.0,0.0
,,2527680000.0,252768.0,0.0
,,2527730000.0,252773.0,0.0
,,2527790000.0,252779.0,0.0
,,2527840000.0,252784.0,0.0
,,2527890000.0,252789.0,0.0
,,2527950000.0,252795.0,0.0
,,2528000000.0,252800.0,0.0
,,2528050000.0,252805.0,0.0
,,2528100000.0,252810.0,0.0
,,2528160000.0,252816.0,0.0
,,2528210000.0,252821.0,0.0
,,2528260000.0,252826.0,0.0
,,2528380000.0,252838.0,0.0
,,2528440000.0,252844.0,0.0
,,2528490000.0,252849.0,0.0
,,2528540000.0,252854.0,0.0
,,2528590000.0,252859.0,0.0
,,2528640000.0,252864.0,0.0
,,2528700000.0,252870.0,0.0
,,2528750000.0,252875.0,0.0
,,2528800000.0,252880.0,0.0
,,2528860000.0,252886.0,0.0
,,2528910000.0,252891.0,0.0
,,2528960000.0,252896.0,0.0
,,2529010000.0,252901.0,0.0
,,2529070000.0,252907.0,0.0
,,2529120000.0,252912.0,0.0
,,2529170000.0,252917.0,0.0
,,2529220000.0,252922.0,0.0
,,2529280000.0,252928.0,0.0
,,2529330000.0,252933.0,0.0
,,2529390000.0,252939.0,0.0
,,2529440000.0,252944.0,0.0
,,2529490000.0,252949.0,0.0
,,2529540000.0,252954.0,0.0
,,2529590000.0,252959.0,0.0
,,2529650000.0,252965.0,0.0
,,2529710000.0,252971.0,0.0
,,2529760000.0,252976.0,0.0
,,2529820000.0,252982.0,0.0
,,2529870000.0,252987.0,0.0
,,2529920000.0,252992.0,0.0
,,2529970000.0,252997.0,0.0
,,2530030000.0,253003.0,0.0
,,2530080000.0,253008.0,0.0
,,2530130000.0,253013.0,0.0
,,2530180000.0,253018.0,0.0
,,2530240000.0,253024.0,0.0
,,2530290000.0,253029.0,0.0
,,2530340000.0,253034.0,0.0
,,2530440000.0,253044.0,0.0
,,2530490000.0,253049.0,0.0
,,2530540000.0,253054.0,0.0
,,2530600000.0,253060.0,0.0
,,2530650000.0,253065.0,0.0
,,2530700000.0,253070.0,0.0
,,2530750000.0,253075.0,0.0
,,2530810000.0,253081.0,0.0
,,2530860000.0,253086.0,0.0
,,2530910000.0,253091.0,0.0
,,2530970000.0,253097.0,0.0
,,2531020000.0,253102.0,0.0
,,2531070000.0,253107.0,0.0
,,2531130000.0,253113.0,0.0
,,2531180000.0,253118.0,0.0
,,2531230000.0,253123.0,0.0
,,2531280000.0,253128.0,0.0
,,2531340000.0,253134.0,0.0
,,2531390000.0,253139.0,0.0
,,2531440000.0,253144.0,0.0
,,2531490000.0,253149.0,0.0
,,2531550000.0,253155.0,0.0
,,2531600000.0,253160.0,0.0
,,2531650000.0,253165.0,0.0
,,2531700000.0,253170.0,0.0
,,2531760000.0,253176.0,0.0
,,2531810000.0,253181.0,0.0
,,2531860000.0,253186.0,0.0
,,2531910000.0,253191.0,0.0
,,2531970000.0,253197.0,0.0
,,2532020000.0,253202.0,0.0
,,2532070000.0,253207.0,0.0
,,2532120000.0,253212.0,0.0
,,2532180000.0,253218.0,0.0
,,2532230000.0,253223.0,0.0
,,2532280000.0,253228.0,0.0
,,2532330000.0,253233.0,0.0
,,2532390000.0,253239.0,0.0
,,2532490000.0,253249.0,0.0
,,2532550000.0,253255.0,0.0
,,2532600000.0,253260.0,0.0
,,2532660000.0,253266.0,0.0
,,2532710000.0,253271.0,0.0
,,2532760000.0,253276.0,0.0
,,2532820000.0,253282.0,0.0
,,2532870000.0,253287.0,0.0
,,2532920000.0,253292.0,0.0
,,2532980000.0,253298.0,0.0
,,2533030000.0,253303.0,0.0
,,2533080000.0,253308.0,0.0
,,2533130000.0,253313.0,0.0
,,2533190000.0,253319.0,0.0
,,2533240000.0,253324.0,0.0
,,2533290000.0,253329.0,0.0
,,2533350000.0,253335.0,0.0
,,2533400000.0,253340.0,0.0
,,2533450000.0,253345.0,0.0
,,2533500000.0,253350.0,0.0
,,2533560000.0,253356.0,0.0
,,2533610000.0,253361.0,0.0
,,2533660000.0,253366.0,0.0
,,2533710000.0,253371.0,0.0
,,2533760000.0,253376.0,0.0
,,2533820000.0,253382.0,0.0
,,2533870000.0,253387.0,0.0
,,2533920000.0,253392.0,0.0
,,2533970000.0,253397.0,0.0
,,2534020000.0,253402.0,0.0
,,2534080000.0,253408.0,0.0
,,2534130000.0,253413.0,0.0
,,2534180000.0,253418.0,0.0
,,2534230000.0,253423.0,0.0
,,2534290000.0,253429.0,0.0
,,2534340000.0,253434.0,0.0
,,2534390000.0,253439.0,0.0
,,2534440000.0,253444.0,0.0
,,2534550000.0,253455.0,0.0
,,2534600000.0,253460.0,0.0
,,2534660000.0,253466.0,0.0
,,2534710000.0,253471.0,0.0
,,2534760000.0,253476.0,0.0
,,2534810000.0,253481.0,0.0
,,2534870000.0,253487.0,0.0
,,2534920000.0,253492.0,0.0
,,2534970000.0,253497.0,0.0
,,2535020000.0,253502.0,0.0
,,2535080000.0,253508.0,0.0
,,2535130000.0,253513.0,0.0
,,2535180000.0,253518.0,0.0
,,2535230000.0,253523.0,0.0
,,2535290000.0,253529.0,0.0
,,2535340000.0,253534.0,0.0
,,2535390000.0,253539.0,0.0
,,2535440000.0,253544.0,0.0
,,2535500000.0,253550.0,0.0
,,2535550000.0,253555.0,0.0
,,2535600000.0,253560.0,0.0
,,2535650000.0,253565.0,0.0
,,2535710000.0,253571.0,0.0
,,2535760000.0,253576.0,0.0
,,2535810000.0,253581.0,0.0
,,2535870000.0,253587.0,0.0
,,2535920000.0,253592.0,0.0
,,2535970000.0,253597.0,0.0
,,2536020000.0,253602.0,0.0
,,2536080000.0,253608.0,0.0
,,2536130000.0,253613.0,0.0
,,2536180000.0,253618.0,0.0
,,2536230000.0,253623.0,0.0
,,2536290000.0,253629.0,0.0
,,2536340000.0,253634.0,0.0
,,2536390000.0,253639.0,0.0
,,2536440000.0,253644.0,0.0
,,2536500000.0,253650.0,0.0
,,2536610000.0,253661.0,0.0
,,2536660000.0,253666.0,0.0
,,2536720000.0,253672.0,0.0
,,2536770000.0,253677.0,0.0
,,2536820000.0,253682.0,0.0
,,2536880000.0,253688.0,0.0
,,2536930000.0,253693.0,0.0
,,2536980000.0,253698.0,0.0
,,2537030000.0,253703.0,0.0
,,2537090000.0,253709.0,0.0
,,2537140000.0,253714.0,0.0
,,2537190000.0,253719.0,0.0
,,2537250000.0,253725.0,0.0
,,2537300000.0,253730.0,0.0
,,2537350000.0,253735.0,0.0
,,2537410000.0,253741.0,0.0
,,2537460000.0,253746.0,0.0
,,2537510000.0,253751.0,0.0
,,2537570000.0,253757.0,0.0
,,2537620000.0,253762.0,0.0
,,2537670000.0,253767.0,0.0
,,2537730000.0,253773.0,0.0
,,2537780000.0,253778.0,0.0
,,2537830000.0,253783.0,0.0
,,2537880000.0,253788.0,0.0
,,2537930000.0,253793.0,0.0
,,2537990000.0,253799.0,0.0
,,2538040000.0,253804.0,0.0
,,2538090000.0,253809.0,0.0
,,2538150000.0,253815.0,0.0
,,2538200000.0,253820.0,0.0
,,2538250000.0,253825.0,0.0
,,2538300000.0,253830.0,0.0
,,2538360000.0,253836.0,0.0
,,2538410000.0,253841.0,0.0
,,2538460000.0,253846.0,0.0
,,2538510000.0,253851.0,0.0
,,2538570000.0,253857.0,0.0
,,2538680000.0,253868.0,0.0
,,2538730000.0,253873.0,0.0
,,2538780000.0,253878.0,0.0
,,2538840000.0,253884.0,0.0
,,2538900000.0,253890.0,0.0
,,2538950000.0,253895.0,0.0
,,2539000000.0,253900.0,0.0
,,2539060000.0,253906.0,0.0
,,2539110000.0,253911.0,0.0
,,2539160000.0,253916.0,0.0
,,2539210000.0,253921.0,0.0
,,2539260000.0,253926.0,0.0
,,2539320000.0,253932.0,0.0
,,2539370000.0,253937.0,0.0
,,2539430000.0,253943.0,0.0
,,2539480000.0,253948.0,0.0
,,2539530000.0,253953.0,0.0
,,2539580000.0,253958.0,0.0
,,2539640000.0,253964.0,0.0
,,2539690000.0,253969.0,0.0
,,2539740000.0,253974.0,0.0
,,2539790000.0,253979.0,0.0
,,2539850000.0,253985.0,0.0
,,2539900000.0,253990.0,0.0
,,2539950000.0,253995.0,0.0
,,2540010000.0,254001.0,0.0
,,2540060000.0,254006.0,0.0
,,2540110000.0,254011.0,0.0
,,2540170000.0,254017.0,0.0
,,2540220000.0,254022.0,0.0
,,2540270000.0,254027.0,0.0
,,2540320000.0,254032.0,0.0
,,2540380000.0,254038.0,0.0
,,2540430000.0,254043.0,0.0
,,2540480000.0,254048.0,0.0
,,2540530000.0,254053.0,0.0
,,2540590000.0,254059.0,0.0
,,2540690000.0,254069.0,0.0
,,2540750000.0,254075.0,0.0
,,2540800000.0,254080.0,0.0
,,2540850000.0,254085.0,0.0
,,2540910000.0,254091.0,0.0
,,2540960000.0,254096.0,0.0
,,2541020000.0,254102.0,0.0
,,2541070000.0,254107.0,0.0
,,2541120000.0,254112.0,0.0
,,2541180000.0,254118.0,0.0
,,2541230000.0,254123.0,0.0
,,2541280000.0,254128.0,0.0
,,2541330000.0,254133.0,0.0
,,2541390000.0,254139.0,0.0
,,2541440000.0,254144.0,0.0
,,2541490000.0,254149.0,0.0
,,2541550000.0,254155.0,0.0
,,2541600000.0,254160.0,0.0
,,2541650000.0,254165.0,0.0
,,2541700000.0,254170.0,0.0
,,2541760000.0,254176.0,0.0
,,2541810000.0,254181.0,0.0
,,2541870000.0,254187.0,0.0
,,2541960000.0,254196.0,0.0
,,2542010000.0,254201.0,0.0
,,2542060000.0,254206.0,0.0
,,2542110000.0,254211.0,0.0
,,2542160000.0,254216.0,0.0
,,2542210000.0,254221.0,0.0
,,2542260000.0,254226.0,0.0
,,2542320000.0,254232.0,0.0
,,2542370000.0,254237.0,0.0
,,2542420000.0,254242.0,0.0
,,2542470000.0,254247.0,0.0
,,2542520000.0,254252.0,0.0
,,2542570000.0,254257.0,0.0
,,2542620000.0,254262.0,0.0
,,2542680000.0,254268.0,0.0
,,2542770000.0,254277.0,0.0
,,2542830000.0,254283.0,0.0
,,2542880000.0,254288.0,0.0
,,2542930000.0,254293.0,0.0
,,2542980000.0,254298.0,0.0
,,2543030000.0,254303.0,0.0
,,2543080000.0,254308.0,0.0
,,2543130000.0,254313.0,0.0
,,2543180000.0,254318.0,0.0
,,2543240000.0,254324.0,0.0
,,2543290000.0,254329.0,0.0
,,2543340000.0,254334.0,0.0
,,2543390000.0,254339.0,0.0
,,2543440000.0,254344.0,0.0
,,2543490000.0,254349.0,0.0
,,2543540000.0,254354.0,0.0
,,2543600000.0,254360.0,0.0
,,2543650000.0,254365.0,0.0
,,2543700000.0,254370.0,0.0
,,2543750000.0,254375.0,0.0
,,2543800000.0,254380.0,0.0
,,2543850000.0,254385.0,0.0
,,2543900000.0,254390.0,0.0
,,2543950000.0,254395.0,0.0
,,2544000000.0,254400.0,0.0
,,2544060000.0,254406.0,0.0
,,2544110000.0,254411.0,0.0
,,2544160000.0,254416.0,0.0
,,2544210000.0,254421.0,0.0
,,2544260000.0,254426.0,0.0
,,2544310000.0,254431.0,0.0
,,2544360000.0,254436.0,0.0
,,2544410000.0,254441.0,0.0
,,2544470000.0,254447.0,0.0
,,2544520000.0,254452.0,0.0
,,2544570000.0,254457.0,0.0
,,2544620000.0,254462.0,0.0
,,2544670000.0,254467.0,0.0
,,2544720000.0,254472.0,0.0
,,2544840000.0,254484.0,0.0
,,2544890000.0,254489.0,0.0
,,2544940000.0,254494.0,0.0
,,2544990000.0,254499.0,0.0
,,2545040000.0,254504.0,0.0
,,2545090000.0,254509.0,0.0
,,2545140000.0,254514.0,0.0
,,2545190000.0,254519.0,0.0
,,2545240000.0,254524.0,0.0
,,2545300000.0,254530.0,0.0
,,2545350000.0,254535.0,0.0
,,2545400000.0,254540.0,0.0
,,2545450000.0,254545.0,0.0
,,2545500000.0,254550.0,0.0
,,2545550000.0,254555.0,0.0
,,2545600000.0,254560.0,0.0
,,2545660000.0,254566.0,0.0
,,2545710000.0,254571.0,0.0
,,2545760000.0,254576.0,0.0
,,2545810000.0,254581.0,0.0
,,2545860000.0,254586.0,0.0
,,2545910000.0,254591.0,0.0
,,2545960000.0,254596.0,0.0
,,2546020000.0,254602.0,0.0
,,2546070000.0,254607.0,0.0
,,2546120000.0,254612.0,0.0
,,2546170000.0,254617.0,0.0
,,2546220000.0,254622.0,0.0
,,2546270000.0,254627.0,0.0
,,2546330000.0,254633.0,0.0
,,2546380000.0,254638.0,0.0
,,2546430000.0,254643.0,0.0
,,2546480000.0,254648.0,0.0
,,2546530000.0,254653.0,0.0
,,2546590000.0,254659.0,0.0
,,2546640000.0,254664.0,0.0
,,2546690000.0,254669.0,0.0
,,2546740000.0,254674.0,0.0
,,2546840000.0,254684.0,0.0
,,2546900000.0,254690.0,0.0
,,2546950000.0,254695.0,0.0
,,2547000000.0,254700.0,0.0
,,2547050000.0,254705.0,0.0
,,2547100000.0,254710.0,0.0
,,2547150000.0,254715.0,0.0
,,2547200000.0,254720.0,0.0
,,2547260000.0,254726.0,0.0
,,2547310000.0,254731.0,0.0
,,2547360000.0,254736.0,0.0
,,2547410000.0,254741.0,0.0
,,2547460000.0,254746.0,0.0
,,2547520000.0,254752.0,0.0
,,2547570000.0,254757.0,0.0
,,2547620000.0,254762.0,0.0
,,2547670000.0,254767.0,0.0
,,2547720000.0,254772.0,0.0
,,2547770000.0,254777.0,0.0
,,2547820000.0,254782.0,0.0
,,2547880000.0,254788.0,0.0
,,2547930000.0,254793.0,0.0
,,2547980000.0,254798.0,0.0
,,2548030000.0,254803.0,0.0
,,2548080000.0,254808.0,0.0
,,2548130000.0,254813.0,0.0
,,2548180000.0,254818.0,0.0
,,2548240000.0,254824.0,0.0
,,2548420000.0,254842.0,0.0
,,2548530000.0,254853.0,0.0
,,2548600000.0,254860.0,3.0
,,2548660000.0,254866.0,0.0
,,2548710000.0,254871.0,0.0
,,2548770000.0,254877.0,2.0
,,2548850000.0,254885.0,1.0
,,2548970000.0,254897.0,2.0
,,2549020000.0,254902.0,1.0
,,2549080000.0,254908.0,2.0
,,2549140000.0,254914.0,1.0
,,2549200000.0,254920.0,0.0
,,2549260000.0,254926.0,2.0
,,2549310000.0,254931.0,0.0
,,2549370000.0,254937.0,0.0
,,2549450000.0,254945.0,0.0
,,2549510000.0,254951.0,4.0
,,2549610000.0,254961.0,0.0
,,2549660000.0,254966.0,0.0
,,2549710000.0,254971.0,0.0
,,2549760000.0,254976.0,0.0
,,2549810000.0,254981.0,0.0
,,2549860000.0,254986.0,0.0
,,2549910000.0,254991.0,0.0
,,2549960000.0,254996.0,0.0
,,2550020000.0,255002.0,0.0
,,2550070000.0,255007.0,0.0
,,2550120000.0,255012.0,0.0
,,2550170000.0,255017.0,0.0
,,2550220000.0,255022.0,0.0
,,2550270000.0,255027.0,0.0
,,2550320000.0,255032.0,0.0
,,2550370000.0,255037.0,0.0
,,2550430000.0,255043.0,0.0
,,2550480000.0,255048.0,0.0
,,2550530000.0,255053.0,0.0
,,2550580000.0,255058.0,0.0
,,2550630000.0,255063.0,0.0
,,2550680000.0,255068.0,0.0
,,2550740000.0,255074.0,0.0
,,2550790000.0,255079.0,0.0
,,2550840000.0,255084.0,0.0
,,2550890000.0,255089.0,0.0
,,2551000000.0,255100.0,0.0
,,2551050000.0,255105.0,0.0
,,2551100000.0,255110.0,0.0
,,2551150000.0,255115.0,0.0
,,2551200000.0,255120.0,0.0
,,2551250000.0,255125.0,0.0
,,2551310000.0,255131.0,0.0
,,2551360000.0,255136.0,0.0
,,2551410000.0,255141.0,0.0
,,2551460000.0,255146.0,0.0
,,2551510000.0,255151.0,0.0
,,2551560000.0,255156.0,0.0
,,2551610000.0,255161.0,1.0
,,2551710000.0,255171.0,0.0
,,2551790000.0,255179.0,0.0
,,2551850000.0,255185.0,0.0
,,2551900000.0,255190.0,0.0
,,2551950000.0,255195.0,0.0
,,2552000000.0,255200.0,0.0
,,2552060000.0,255206.0,0.0
,,2552110000.0,255211.0,0.0
,,2552160000.0,255216.0,0.0
,,2552210000.0,255221.0,0.0
,,2552270000.0,255227.0,0.0
,,2552320000.0,255232.0,2.0
,,2552380000.0,255238.0,1.0
,,2552430000.0,255243.0,1.0
,,2552490000.0,255249.0,0.0
,,2552540000.0,255254.0,0.0
,,2552600000.0,255260.0,1.0
,,2552650000.0,255265.0,0.0
,,2552700000.0,255270.0,0.0
,,2552760000.0,255276.0,0.0
,,2552810000.0,255281.0,0.0
,,2552860000.0,255286.0,0.0
,,2552920000.0,255292.0,0.0
,,2553030000.0,255303.0,0.0
,,2553100000.0,255310.0,0.0
,,2553160000.0,255316.0,0.0
,,2553210000.0,255321.0,0.0
,,2553260000.0,255326.0,0.0
,,2553320000.0,255332.0,0.0
,,2553370000.0,255337.0,0.0
,,2553420000.0,255342.0,1.0
,,2553480000.0,255348.0,2.0
,,2553530000.0,255353.0,0.0
,,2553590000.0,255359.0,3.0
,,2553660000.0,255366.0,0.0
,,2553710000.0,255371.0,0.0
,,2553760000.0,255376.0,0.0
,,2553820000.0,255382.0,0.0
,,2553870000.0,255387.0,0.0
,,2553950000.0,255395.0,0.0
,,2554000000.0,255400.0,0.0
,,2554050000.0,255405.0,0.0
,,2554110000.0,255411.0,0.0
,,2554160000.0,255416.0,0.0
,,2554210000.0,255421.0,0.0
,,2554260000.0,255426.0,0.0
,,2554310000.0,255431.0,0.0
,,2554360000.0,255436.0,0.0
,,2554410000.0,255441.0,0.0
,,2554460000.0,255446.0,0.0
,,2554510000.0,255451.0,0.0
,,2554570000.0,255457.0,0.0
,,2554620000.0,255462.0,0.0
,,2554670000.0,255467.0,0.0
,,2554720000.0,255472.0,0.0
,,2554770000.0,255477.0,0.0
,,2554820000.0,255482.0,0.0
,,2554870000.0,255487.0,0.0
,,2554920000.0,255492.0,0.0
,,2554970000.0,255497.0,0.0
,,2555090000.0,255509.0,0.0
,,2555140000.0,255514.0,0.0
,,2555190000.0,255519.0,0.0
,,2555240000.0,255524.0,0.0
,,2555300000.0,255530.0,0.0
,,2555350000.0,255535.0,0.0
,,2555400000.0,255540.0,0.0
,,2555450000.0,255545.0,0.0
,,2555500000.0,255550.0,0.0
,,2555550000.0,255555.0,0.0
,,2555600000.0,255560.0,0.0
,,2555650000.0,255565.0,0.0
,,2555710000.0,255571.0,0.0
,,2555760000.0,255576.0,0.0
,,2555810000.0,255581.0,0.0
,,2555860000.0,255586.0,0.0
,,2555910000.0,255591.0,0.0
,,2555960000.0,255596.0,0.0
,,2556010000.0,255601.0,0.0
,,2556060000.0,255606.0,0.0
,,2556110000.0,255611.0,0.0
,,2556170000.0,255617.0,0.0
,,2556220000.0,255622.0,0.0
,,2556270000.0,255627.0,0.0
,,2556320000.0,255632.0,0.0
,,2556370000.0,255637.0,0.0
,,2556420000.0,255642.0,0.0
,,2556470000.0,255647.0,0.0
,,2556520000.0,255652.0,0.0
,,2556570000.0,255657.0,0.0
,,2556620000.0,255662.0,0.0
,,2556680000.0,255668.0,0.0
,,2556730000.0,255673.0,0.0
,,2556780000.0,255678.0,0.0
,,2556830000.0,255683.0,0.0
,,2556880000.0,255688.0,0.0
,,2556930000.0,255693.0,0.0
,,2556980000.0,255698.0,0.0
,,2557030000.0,255703.0,0.0
,,2557140000.0,255714.0,0.0
,,2557200000.0,255720.0,0.0
,,2557250000.0,255725.0,0.0
,,2557300000.0,255730.0,0.0
,,2557350000.0,255735.0,0.0
,,2557400000.0,255740.0,0.0
,,2557450000.0,255745.0,0.0
,,2557500000.0,255750.0,0.0
,,2557550000.0,255755.0,0.0
,,2557600000.0,255760.0,0.0
,,2557650000.0,255765.0,0.0
,,2557710000.0,255771.0,0.0
,,2557760000.0,255776.0,0.0
,,2557810000.0,255781.0,0.0
,,2557860000.0,255786.0,0.0
,,2557910000.0,255791.0,0.0
,,2557960000.0,255796.0,0.0
,,2558010000.0,255801.0,0.0
,,2558060000.0,255806.0,0.0
,,2558120000.0,255812.0,0.0
,,2558170000.0,255817.0,0.0
,,2558220000.0,255822.0,0.0
,,2558270000.0,255827.0,0.0
,,2558320000.0,255832.0,0.0
,,2558370000.0,255837.0,0.0
,,2558420000.0,255842.0,0.0
,,2558470000.0,255847.0,0.0
,,2558530000.0,255853.0,0.0
,,2558580000.0,255858.0,0.0
,,2558640000.0,255864.0,0.0
,,2558690000.0,255869.0,0.0
,,2558740000.0,255874.0,0.0
,,2558790000.0,255879.0,0.0
,,2558840000.0,255884.0,0.0
,,2558890000.0,255889.0,0.0
,,2558940000.0,255894.0,0.0
,,2558990000.0,255899.0,0.0
,,2559040000.0,255904.0,0.0
,,2559120000.0,255912.0,0.0
,,2559190000.0,255919.0,0.0
,,2559250000.0,255925.0,0.0
,,2559300000.0,255930.0,0.0
,,2559350000.0,255935.0,0.0
,,2559400000.0,255940.0,0.0
,,2559450000.0,255945.0,0.0
,,2559500000.0,255950.0,0.0
,,2559550000.0,255955.0,0.0
,,2559600000.0,255960.0,0.0
,,2559660000.0,255966.0,0.0
,,2559710000.0,255971.0,0.0
,,2559760000.0,255976.0,0.0
,,2559810000.0,255981.0,0.0
,,2559860000.0,255986.0,0.0
,,2559910000.0,255991.0,0.0
,,2559960000.0,255996.0,0.0
,,2560010000.0,256001.0,0.0
,,2560070000.0,256007.0,0.0
,,2560120000.0,256012.0,0.0
,,2560170000.0,256017.0,0.0
,,2560220000.0,256022.0,0.0
,,2560270000.0,256027.0,0.0
,,2560320000.0,256032.0,0.0
,,2560370000.0,256037.0,0.0
,,2560420000.0,256042.0,0.0
,,2560480000.0,256048.0,0.0
,,2560530000.0,256053.0,0.0
,,2560580000.0,256058.0,0.0
,,2560630000.0,256063.0,0.0
,,2560680000.0,256068.0,0.0
,,2560730000.0,256073.0,0.0
,,2560780000.0,256078.0,0.0
,,2560830000.0,256083.0,0.0
,,2560880000.0,256088.0,0.0
,,2560940000.0,256094.0,0.0
,,2560990000.0,256099.0,0.0
,,2561040000.0,256104.0,0.0
,,2561090000.0,256109.0,0.0
,,2561140000.0,256114.0,0.0
,,2561200000.0,256120.0,0.0
,,2561250000.0,256125.0,0.0
,,2561310000.0,256131.0,0.0
,,2561360000.0,256136.0,0.0
,,2561410000.0,256141.0,0.0
,,2561460000.0,256146.0,0.0
,,2561510000.0,256151.0,0.0
,,2561560000.0,256156.0,0.0
,,2561610000.0,256161.0,0.0
,,2561660000.0,256166.0,0.0
,,2561710000.0,256171.0,0.0
,,2561760000.0,256176.0,0.0
,,2561810000.0,256181.0,0.0
,,2561860000.0,256186.0,0.0
,,2561970000.0,256197.0,0.0
,,2562020000.0,256202.0,0.0
,,2562070000.0,256207.0,0.0
,,2562120000.0,256212.0,0.0
,,2562170000.0,256217.0,0.0
,,2562220000.0,256222.0,0.0
,,2562280000.0,256228.0,0.0
,,2562330000.0,256233.0,0.0
,,2562380000.0,256238.0,0.0
,,2562430000.0,256243.0,0.0
,,2562480000.0,256248.0,0.0
,,2562540000.0,256254.0,0.0
,,2562590000.0,256259.0,0.0
,,2562640000.0,256264.0,0.0
,,2562690000.0,256269.0,0.0
,,2562740000.0,256274.0,0.0
,,2562790000.0,256279.0,0.0
,,2562840000.0,256284.0,0.0
,,2562890000.0,256289.0,0.0
,,2562940000.0,256294.0,0.0
,,2562990000.0,256299.0,0.0
,,2563040000.0,256304.0,0.0
,,2563090000.0,256309.0,0.0
,,2563140000.0,256314.0,0.0
,,2563200000.0,256320.0,0.0
,,2563250000.0,256325.0,0.0
,,2563300000.0,256330.0,0.0
,,2563350000.0,256335.0,0.0
,,2563400000.0,256340.0,0.0
,,2563450000.0,256345.0,0.0
,,2563500000.0,256350.0,0.0
,,2563550000.0,256355.0,0.0
,,2563600000.0,256360.0,0.0
,,2563660000.0,256366.0,0.0
,,2563710000.0,256371.0,0.0
,,2563760000.0,256376.0,0.0
,,2563810000.0,256381.0,0.0
,,2563860000.0,256386.0,0.0
,,2563910000.0,256391.0,0.0
,,2563960000.0,256396.0,0.0
,,2564010000.0,256401.0,0.0
,,2564060000.0,256406.0,0.0
,,2564120000.0,256412.0,0.0
,,2564170000.0,256417.0,0.0
,,2564220000.0,256422.0,0.0
,,2564270000.0,256427.0,0.0
,,2564320000.0,256432.0,0.0
,,2564370000.0,256437.0,0.0
,,2564420000.0,256442.0,0.0
,,2564470000.0,256447.0,0.0
,,2564520000.0,256452.0,0.0
,,2564570000.0,256457.0,0.0
,,2564630000.0,256463.0,0.0
,,2564680000.0,256468.0,0.0
,,2564730000.0,256473.0,0.0
,,2564780000.0,256478.0,0.0
,,2564830000.0,256483.0,0.0
,,2564880000.0,256488.0,0.0
,,2564940000.0,256494.0,0.0
,,2564990000.0,256499.0,0.0
,,2565040000.0,256504.0,0.0
,,2565090000.0,256509.0,0.0
,,2565140000.0,256514.0,0.0
,,2565190000.0,256519.0,0.0
,,2565240000.0,256524.0,0.0
,,2565290000.0,256529.0,0.0
,,2565340000.0,256534.0,0.0
,,2565400000.0,256540.0,0.0
,,2565450000.0,256545.0,0.0
,,2565500000.0,256550.0,0.0
,,2565550000.0,256555.0,0.0
,,2565600000.0,256560.0,0.0
,,2565650000.0,256565.0,0.0
,,2565700000.0,256570.0,0.0
,,2565750000.0,256575.0,0.0
,,2565800000.0,256580.0,0.0
,,2565860000.0,256586.0,0.0
,,2565910000.0,256591.0,0.0
,,2565960000.0,256596.0,0.0
,,2566010000.0,256601.0,0.0
,,2566060000.0,256606.0,0.0
,,2566110000.0,256611.0,0.0
,,2566160000.0,256616.0,0.0
,,2566210000.0,256621.0,0.0
,,2566260000.0,256626.0,0.0
,,2566370000.0,256637.0,0.0
,,2566420000.0,256642.0,0.0
,,2566480000.0,256648.0,0.0
,,2566530000.0,256653.0,0.0
,,2566580000.0,256658.0,0.0
,,2566640000.0,256664.0,0.0
,,2566690000.0,256669.0,0.0
,,2566740000.0,256674.0,0.0
,,2566790000.0,256679.0,0.0
,,2566840000.0,256684.0,0.0
,,2566890000.0,256689.0,0.0
,,2566940000.0,256694.0,0.0
,,2566990000.0,256699.0,0.0
,,2567040000.0,256704.0,0.0
,,2567090000.0,256709.0,0.0
,,2567140000.0,256714.0,0.0
,,2567190000.0,256719.0,0.0
,,2567240000.0,256724.0,0.0
,,2567300000.0,256730.0,0.0
,,2567350000.0,256735.0,0.0
,,2567400000.0,256740.0,0.0
,,2567450000.0,256745.0,0.0
,,2567500000.0,256750.0,0.0
,,2567550000.0,256755.0,0.0
,,2567600000.0,256760.0,0.0
,,2567650000.0,256765.0,0.0
,,2567700000.0,256770.0,0.0
,,2567760000.0,256776.0,0.0
,,2567810000.0,256781.0,0.0
,,2567860000.0,256786.0,0.0
,,2567910000.0,256791.0,0.0
,,2567960000.0,256796.0,0.0
,,2568010000.0,256801.0,0.0
,,2568060000.0,256806.0,0.0
,,2568120000.0,256812.0,0.0
,,2568180000.0,256818.0,0.0
,,2568230000.0,256823.0,0.0
,,2568360000.0,256836.0,0.0
,,2568420000.0,256842.0,5.0
,,2568520000.0,256852.0,1.0
,,2568580000.0,256858.0,0.0
,,2568650000.0,256865.0,3.0
,,2568710000.0,256871.0,1.0
,,2568770000.0,256877.0,1.0
,,2568830000.0,256883.0,0.0
,,2568890000.0,256889.0,0.0
,,2568950000.0,256895.0,2.0
,,2569020000.0,256902.0,1.0
,,2569080000.0,256908.0,2.0
,,2569140000.0,256914.0,1.0
,,2569190000.0,256919.0,0.0
,,2569250000.0,256925.0,0.0
,,2569300000.0,256930.0,0.0
,,2569380000.0,256938.0,0.0
,,2569480000.0,256948.0,0.0
,,2569570000.0,256957.0,0.0
,,2569620000.0,256962.0,0.0
,,2569680000.0,256968.0,0.0
,,2569830000.0,256983.0,0.0
,,2569930000.0,256993.0,0.0
,,2569980000.0,256998.0,1.0
,,2570060000.0,257006.0,0.0
,,2570120000.0,257012.0,0.0
,,2570170000.0,257017.0,0.0
,,2570220000.0,257022.0,0.0
,,2570380000.0,257038.0,0.0
,,2570480000.0,257048.0,0.0
,,2570580000.0,257058.0,0.0
,,2570690000.0,257069.0,0.0
,,2570740000.0,257074.0,0.0
,,2570850000.0,257085.0,0.0
,,2570950000.0,257095.0,0.0
,,2571000000.0,257100.0,0.0
,,2571050000.0,257105.0,0.0
,,2571100000.0,257110.0,0.0
,,2571150000.0,257115.0,0.0
,,2571210000.0,257121.0,0.0
,,2571260000.0,257126.0,0.0
,,2571310000.0,257131.0,0.0
,,2571360000.0,257136.0,0.0
,,2571410000.0,257141.0,0.0
,,2571460000.0,257146.0,0.0
,,2571510000.0,257151.0,0.0
,,2571560000.0,257156.0,0.0
,,2571620000.0,257162.0,0.0
,,2571670000.0,257167.0,0.0
,,2571720000.0,257172.0,0.0
,,2571770000.0,257177.0,0.0
,,2571820000.0,257182.0,0.0
,,2571870000.0,257187.0,0.0
,,2571920000.0,257192.0,0.0
,,2571980000.0,257198.0,0.0
,,2572030000.0,257203.0,0.0
,,2572080000.0,257208.0,0.0
,,2572130000.0,257213.0,0.0
,,2572180000.0,257218.0,0.0
,,2572230000.0,257223.0,0.0
,,2572280000.0,257228.0,0.0
,,2572330000.0,257233.0,0.0
,,2572390000.0,257239.0,0.0
,,2572500000.0,257250.0,0.0
,,2572550000.0,257255.0,0.0
,,2572600000.0,257260.0,0.0
,,2572650000.0,257265.0,0.0
,,2572700000.0,257270.0,0.0
,,2572750000.0,257275.0,0.0
,,2572810000.0,257281.0,0.0
,,2572860000.0,257286.0,0.0
,,2572910000.0,257291.0,0.0
,,2572960000.0,257296.0,0.0
,,2573010000.0,257301.0,0.0
,,2573060000.0,257306.0,0.0
,,2573120000.0,257312.0,0.0
,,2573170000.0,257317.0,0.0
,,2573220000.0,257322.0,0.0
,,2573270000.0,257327.0,0.0
,,2573320000.0,257332.0,0.0
,,2573370000.0,257337.0,0.0
,,2573420000.0,257342.0,0.0
,,2573480000.0,257348.0,0.0
,,2573530000.0,257353.0,0.0
,,2573580000.0,257358.0,0.0
,,2573630000.0,257363.0,0.0
,,2573680000.0,257368.0,0.0
,,2573730000.0,257373.0,0.0
,,2573780000.0,257378.0,0.0
,,2573830000.0,257383.0,0.0
,,2573880000.0,257388.0,0.0
,,2573930000.0,257393.0,0.0
,,2573980000.0,257398.0,0.0
,,2574040000.0,257404.0,0.0
,,2574090000.0,257409.0,0.0
,,2574140000.0,257414.0,0.0
,,2574190000.0,257419.0,0.0
,,2574240000.0,257424.0,0.0
,,2574290000.0,257429.0,0.0
,,2574340000.0,257434.0,0.0
,,2574400000.0,257440.0,0.0
,,2574450000.0,257445.0,0.0
,,2574560000.0,257456.0,0.0
,,2574610000.0,257461.0,0.0
,,2574660000.0,257466.0,0.0
,,2574710000.0,257471.0,0.0
,,2574760000.0,257476.0,0.0
,,2574810000.0,257481.0,0.0
,,2574860000.0,257486.0,0.0
,,2574920000.0,257492.0,0.0
,,2574970000.0,257497.0,0.0
,,2575020000.0,257502.0,0.0
,,2575070000.0,257507.0,0.0
,,2575120000.0,257512.0,0.0
,,2575170000.0,257517.0,0.0
,,2575230000.0,257523.0,0.0
,,2575280000.0,257528.0,0.0
,,2575330000.0,257533.0,0.0
,,2575380000.0,257538.0,0.0
,,2575430000.0,257543.0,0.0
,,2575480000.0,257548.0,0.0
,,2575530000.0,257553.0,0.0
,,2575580000.0,257558.0,0.0
,,2575630000.0,257563.0,0.0
,,2575690000.0,257569.0,0.0
,,2575740000.0,257574.0,0.0
,,2575790000.0,257579.0,0.0
,,2575840000.0,257584.0,0.0
,,2575890000.0,257589.0,0.0
,,2575950000.0,257595.0,0.0
,,2576000000.0,257600.0,0.0
,,2576050000.0,257605.0,0.0
,,2576100000.0,257610.0,0.0
,,2576150000.0,257615.0,0.0
,,2576200000.0,257620.0,0.0
,,2576250000.0,257625.0,0.0
,,2576310000.0,257631.0,0.0
,,2576360000.0,257636.0,0.0
,,2576410000.0,257641.0,0.0
,,2576460000.0,257646.0,0.0
,,2576510000.0,257651.0,0.0
,,2576610000.0,257661.0,0.0
,,2576660000.0,257666.0,0.0
,,2576710000.0,257671.0,0.0
,,2576770000.0,257677.0,0.0
,,2576820000.0,257682.0,0.0
,,2576870000.0,257687.0,0.0
,,2576920000.0,257692.0,0.0
,,2576970000.0,257697.0,0.0
,,2577020000.0,257702.0,0.0
,,2577070000.0,257707.0,0.0
,,2577120000.0,257712.0,0.0
,,2577180000.0,257718.0,0.0
,,2577230000.0,257723.0,0.0
,,2577280000.0,257728.0,0.0
,,2577330000.0,257733.0,0.0
,,2577380000.0,257738.0,0.0
,,2577430000.0,257743.0,0.0
,,2577480000.0,257748.0,0.0
,,2577530000.0,257753.0,0.0
,,2577590000.0,257759.0,0.0
,,2577640000.0,257764.0,0.0
,,2577690000.0,257769.0,0.0
,,2577770000.0,257777.0,0.0
,,2577820000.0,257782.0,0.0
,,2577870000.0,257787.0,0.0
,,2577920000.0,257792.0,0.0
,,2577970000.0,257797.0,0.0
,,2578030000.0,257803.0,0.0
,,2578080000.0,257808.0,0.0
,,2578130000.0,257813.0,0.0
,,2578180000.0,257818.0,0.0
,,2578230000.0,257823.0,0.0
,,2578280000.0,257828.0,0.0
,,2578330000.0,257833.0,0.0
,,2578380000.0,257838.0,0.0
,,2578430000.0,257843.0,0.0
,,2578490000.0,257849.0,0.0
,,2578540000.0,257854.0,0.0
,,2578650000.0,257865.0,0.0
,,2578710000.0,257871.0,0.0
,,2578760000.0,257876.0,0.0
,,2578810000.0,257881.0,0.0
,,2578860000.0,257886.0,0.0
,,2578920000.0,257892.0,0.0
,,2578970000.0,257897.0,0.0
,,2579020000.0,257902.0,1.0
,,2579070000.0,257907.0,0.0
,,2579120000.0,257912.0,0.0
,,2579170000.0,257917.0,0.0
,,2579220000.0,257922.0,0.0
,,2579270000.0,257927.0,0.0
,,2579330000.0,257933.0,0.0
,,2579380000.0,257938.0,0.0
,,2579430000.0,257943.0,0.0
,,2579480000.0,257948.0,0.0
,,2579530000.0,257953.0,0.0
,,2579580000.0,257958.0,0.0
,,2579640000.0,257964.0,0.0
,,2579690000.0,257969.0,0.0
,,2579740000.0,257974.0,0.0
,,2579790000.0,257979.0,0.0
,,2579840000.0,257984.0,0.0
,,2579890000.0,257989.0,0.0
,,2579940000.0,257994.0,0.0
,,2579990000.0,257999.0,0.0
,,2580050000.0,258005.0,0.0
,,2580100000.0,258010.0,0.0
,,2580150000.0,258015.0,0.0
,,2580200000.0,258020.0,0.0
,,2580250000.0,258025.0,2.0
,,2580480000.0,258048.0,1.0
,,2580530000.0,258053.0,0.0
,,2580590000.0,258059.0,1.0
,,2580700000.0,258070.0,0.0
,,2580750000.0,258075.0,0.0
,,2580810000.0,258081.0,0.0
,,2580900000.0,258090.0,0.0
,,2580950000.0,258095.0,0.0
,,2581010000.0,258101.0,1.0
,,2581070000.0,258107.0,5.0
,,2581140000.0,258114.0,4.0
,,2581200000.0,258120.0,2.0
,,2581270000.0,258127.0,0.0
,,2581320000.0,258132.0,1.0
,,2581380000.0,258138.0,1.0
,,2581440000.0,258144.0,2.0
,,2581510000.0,258151.0,4.0
,,2581570000.0,258157.0,1.0
,,2581630000.0,258163.0,0.0
,,2581680000.0,258168.0,0.0
,,2581730000.0,258173.0,0.0
,,2581790000.0,258179.0,4.0
,,2581850000.0,258185.0,0.0
,,2581900000.0,258190.0,0.0
,,2581950000.0,258195.0,0.0
,,2582000000.0,258200.0,0.0
,,2582090000.0,258209.0,0.0
,,2582140000.0,258214.0,0.0
,,2582200000.0,258220.0,0.0
,,2582250000.0,258225.0,0.0
,,2582300000.0,258230.0,0.0
,,2582360000.0,258236.0,0.0
,,2582410000.0,258241.0,0.0
,,2582460000.0,258246.0,0.0
,,2582520000.0,258252.0,0.0
,,2582570000.0,258257.0,0.0
,,2582620000.0,258262.0,0.0
,,2582670000.0,258267.0,0.0
,,2582780000.0,258278.0,0.0
,,2582830000.0,258283.0,0.0
,,2582890000.0,258289.0,0.0
,,2582940000.0,258294.0,0.0
,,2582990000.0,258299.0,0.0
,,2583040000.0,258304.0,0.0
,,2583100000.0,258310.0,0.0
,,2583150000.0,258315.0,0.0
,,2583200000.0,258320.0,0.0
,,2583250000.0,258325.0,0.0
,,2583310000.0,258331.0,0.0
,,2583360000.0,258336.0,0.0
,,2583420000.0,258342.0,0.0
,,2583470000.0,258347.0,0.0
,,2583520000.0,258352.0,0.0
,,2583570000.0,258357.0,0.0
,,2583630000.0,258363.0,0.0
,,2583680000.0,258368.0,0.0
,,2583730000.0,258373.0,0.0
,,2583780000.0,258378.0,0.0
,,2583830000.0,258383.0,0.0
,,2583890000.0,258389.0,0.0
,,2583940000.0,258394.0,0.0
,,2583990000.0,258399.0,0.0
,,2584050000.0,258405.0,0.0
,,2584100000.0,258410.0,0.0
,,2584150000.0,258415.0,0.0
,,2584210000.0,258421.0,0.0
,,2584260000.0,258426.0,0.0
,,2584310000.0,258431.0,0.0
,,2584360000.0,258436.0,0.0
,,2584420000.0,258442.0,0.0
,,2584470000.0,258447.0,0.0
,,2584520000.0,258452.0,0.0
,,2584580000.0,258458.0,0.0
,,2584630000.0,258463.0,0.0
,,2584680000.0,258468.0,0.0
,,2584730000.0,258473.0,0.0
,,2584840000.0,258484.0,0.0
,,2584890000.0,258489.0,0.0
,,2584940000.0,258494.0,0.0
,,2585000000.0,258500.0,0.0
,,2585050000.0,258505.0,0.0
,,2585100000.0,258510.0,0.0
,,2585160000.0,258516.0,0.0
,,2585210000.0,258521.0,0.0
,,2585260000.0,258526.0,0.0
,,2585310000.0,258531.0,0.0
,,2585370000.0,258537.0,0.0
,,2585420000.0,258542.0,0.0
,,2585470000.0,258547.0,0.0
,,2585530000.0,258553.0,0.0
,,2585580000.0,258558.0,0.0
,,2585630000.0,258563.0,0.0
,,2585690000.0,258569.0,0.0
,,2585740000.0,258574.0,0.0
,,2585790000.0,258579.0,0.0
,,2585850000.0,258585.0,0.0
,,2585900000.0,258590.0,0.0
,,2585950000.0,258595.0,0.0
,,2586000000.0,258600.0,0.0
,,2586060000.0,258606.0,0.0
,,2586110000.0,258611.0,0.0
,,2586160000.0,258616.0,0.0
,,2586210000.0,258621.0,0.0
,,2586270000.0,258627.0,0.0
,,2586320000.0,258632.0,0.0
,,2586370000.0,258637.0,0.0
,,2586420000.0,258642.0,0.0
,,2586480000.0,258648.0,0.0
,,2586530000.0,258653.0,0.0
,,2586580000.0,258658.0,0.0
,,2586630000.0,258663.0,0.0
,,2586690000.0,258669.0,0.0
,,2586740000.0,258674.0,0.0
,,2586860000.0,258686.0,0.0
,,2586920000.0,258692.0,0.0
,,2586970000.0,258697.0,0.0
,,2587020000.0,258702.0,0.0
,,2587070000.0,258707.0,0.0
,,2587120000.0,258712.0,0.0
,,2587180000.0,258718.0,0.0
,,2587230000.0,258723.0,0.0
,,2587280000.0,258728.0,0.0
,,2587350000.0,258735.0,0.0
,,2587400000.0,258740.0,0.0
,,2587450000.0,258745.0,0.0
,,2587500000.0,258750.0,0.0
,,2587560000.0,258756.0,0.0
,,2587610000.0,258761.0,0.0
,,2587660000.0,258766.0,0.0
,,2587720000.0,258772.0,0.0
,,2587770000.0,258777.0,0.0
,,2587830000.0,258783.0,0.0
,,2587880000.0,258788.0,0.0
,,2587930000.0,258793.0,1.0
,,2587980000.0,258798.0,0.0
,,2588030000.0,258803.0,0.0
,,2588090000.0,258809.0,0.0
,,2588140000.0,258814.0,0.0
,,2588190000.0,258819.0,0.0
,,2588250000.0,258825.0,0.0
,,2588300000.0,258830.0,0.0
,,2588350000.0,258835.0,0.0
,,2588410000.0,258841.0,0.0
,,2588460000.0,258846.0,0.0
,,2588510000.0,258851.0,0.0
,,2588570000.0,258857.0,0.0
,,2588620000.0,258862.0,0.0
,,2588670000.0,258867.0,0.0
,,2588730000.0,258873.0,0.0
,,2588780000.0,258878.0,0.0
,,2588830000.0,258883.0,0.0
,,2588930000.0,258893.0,0.0
,,2588980000.0,258898.0,0.0
,,2589040000.0,258904.0,0.0
,,2589090000.0,258909.0,0.0
,,2589140000.0,258914.0,0.0
,,2589200000.0,258920.0,0.0
,,2589250000.0,258925.0,0.0
,,2589300000.0,258930.0,0.0
,,2589350000.0,258935.0,0.0
,,2589410000.0,258941.0,0.0
,,2589460000.0,258946.0,0.0
,,2589510000.0,258951.0,0.0
,,2589560000.0,258956.0,0.0
,,2589620000.0,258962.0,0.0
,,2589670000.0,258967.0,0.0
,,2589720000.0,258972.0,0.0
,,2589780000.0,258978.0,0.0
,,2589830000.0,258983.0,0.0
,,2589880000.0,258988.0,0.0
,,2589940000.0,258994.0,0.0
,,2589990000.0,258999.0,0.0
,,2590040000.0,259004.0,0.0
,,2590090000.0,259009.0,0.0
,,2590140000.0,259014.0,0.0
,,2590200000.0,259020.0,0.0
,,2590250000.0,259025.0,0.0
,,2590300000.0,259030.0,0.0
,,2590350000.0,259035.0,0.0
,,2590410000.0,259041.0,0.0
,,2590460000.0,259046.0,0.0
,,2590510000.0,259051.0,0.0
,,2590560000.0,259056.0,0.0
,,2590610000.0,259061.0,0.0
,,2590670000.0,259067.0,0.0
,,2590720000.0,259072.0,0.0
,,2590770000.0,259077.0,0.0
,,2590820000.0,259082.0,0.0
,,2590870000.0,259087.0,0.0
,,2590980000.0,259098.0,0.0
,,2591030000.0,259103.0,0.0
,,2591080000.0,259108.0,0.0
,,2591140000.0,259114.0,0.0
,,2591190000.0,259119.0,0.0
,,2591240000.0,259124.0,0.0
,,2591290000.0,259129.0,0.0
,,2591350000.0,259135.0,0.0
,,2591400000.0,259140.0,0.0
,,2591450000.0,259145.0,0.0
,,2591500000.0,259150.0,0.0
,,2591560000.0,259156.0,0.0
,,2591610000.0,259161.0,0.0
,,2591660000.0,259166.0,0.0
,,2591720000.0,259172.0,0.0
,,2591770000.0,259177.0,0.0
,,2591820000.0,259182.0,0.0
,,2591870000.0,259187.0,0.0
,,2591920000.0,259192.0,0.0
,,2591980000.0,259198.0,0.0
,,2592030000.0,259203.0,0.0
,,2592080000.0,259208.0,0.0
,,2592130000.0,259213.0,0.0
,,2592190000.0,259219.0,0.0
,,2592240000.0,259224.0,0.0
,,2592300000.0,259230.0,0.0
,,2592350000.0,259235.0,0.0
,,2592400000.0,259240.0,0.0
,,2592450000.0,259245.0,0.0
,,2592510000.0,259251.0,0.0
,,2592560000.0,259256.0,0.0
,,2592610000.0,259261.0,0.0
,,2592660000.0,259266.0,0.0
,,2592710000.0,259271.0,0.0
,,2592770000.0,259277.0,0.0
,,2592820000.0,259282.0,0.0
,,2592870000.0,259287.0,0.0
,,2592920000.0,259292.0,0.0
,,2593030000.0,259303.0,0.0
,,2593090000.0,259309.0,0.0
,,2593140000.0,259314.0,0.0
,,2593190000.0,259319.0,0.0
,,2593250000.0,259325.0,0.0
,,2593300000.0,259330.0,0.0
,,2593350000.0,259335.0,0.0
,,2593410000.0,259341.0,0.0
,,2593460000.0,259346.0,0.0
,,2593510000.0,259351.0,0.0
,,2593570000.0,259357.0,0.0
,,2593620000.0,259362.0,0.0
,,2593670000.0,259367.0,0.0
,,2593720000.0,259372.0,0.0
,,2593780000.0,259378.0,0.0
,,2593830000.0,259383.0,0.0
,,2593880000.0,259388.0,0.0
,,2593940000.0,259394.0,0.0
,,2593990000.0,259399.0,0.0
,,2594040000.0,259404.0,0.0
,,2594100000.0,259410.0,0.0
,,2594150000.0,259415.0,0.0
,,2594200000.0,259420.0,0.0
,,2594250000.0,259425.0,0.0
,,2594310000.0,259431.0,0.0
,,2594360000.0,259436.0,0.0
,,2594410000.0,259441.0,0.0
,,2594460000.0,259446.0,0.0
,,2594520000.0,259452.0,0.0
,,2594570000.0,259457.0,0.0
,,2594620000.0,259462.0,0.0
,,2594680000.0,259468.0,0.0
,,2594730000.0,259473.0,0.0
,,2594780000.0,259478.0,0.0
,,2594830000.0,259483.0,0.0
,,2594890000.0,259489.0,0.0
,,2594940000.0,259494.0,0.0
,,2594990000.0,259499.0,0.0
,,2595100000.0,259510.0,0.0
,,2595150000.0,259515.0,0.0
,,2595200000.0,259520.0,0.0
,,2595260000.0,259526.0,0.0
,,2595310000.0,259531.0,0.0
,,2595370000.0,259537.0,0.0
,,2595420000.0,259542.0,0.0
,,2595470000.0,259547.0,0.0
,,2595530000.0,259553.0,0.0
,,2595580000.0,259558.0,0.0
,,2595630000.0,259563.0,0.0
,,2595680000.0,259568.0,0.0
,,2595740000.0,259574.0,0.0
,,2595790000.0,259579.0,0.0
,,2595840000.0,259584.0,0.0
,,2595900000.0,259590.0,0.0
,,2595950000.0,259595.0,0.0
,,2596000000.0,259600.0,0.0
,,2596060000.0,259606.0,0.0
,,2596110000.0,259611.0,0.0
,,2596160000.0,259616.0,0.0
,,2596220000.0,259622.0,0.0
,,2596270000.0,259627.0,0.0
,,2596320000.0,259632.0,0.0
,,2596370000.0,259637.0,0.0
,,2596430000.0,259643.0,0.0
,,2596480000.0,259648.0,0.0
,,2596530000.0,259653.0,0.0
,,2596580000.0,259658.0,0.0
,,2596640000.0,259664.0,0.0
,,2596690000.0,259669.0,0.0
,,2596740000.0,259674.0,0.0
,,2596800000.0,259680.0,0.0
,,2596850000.0,259685.0,0.0
,,2596900000.0,259690.0,0.0
,,2596960000.0,259696.0,0.0
,,2597010000.0,259701.0,0.0
,,2597110000.0,259711.0,0.0
,,2597180000.0,259718.0,0.0
,,2597230000.0,259723.0,0.0
,,2597290000.0,259729.0,0.0
,,2597340000.0,259734.0,0.0
,,2597390000.0,259739.0,0.0
,,2597440000.0,259744.0,0.0
,,2597500000.0,259750.0,0.0
,,2597550000.0,259755.0,0.0
,,2597600000.0,259760.0,0.0
,,2597660000.0,259766.0,0.0
,,2597710000.0,259771.0,0.0
,,2597760000.0,259776.0,0.0
,,2597810000.0,259781.0,0.0
,,2597870000.0,259787.0,0.0
,,2597920000.0,259792.0,0.0
,,2597970000.0,259797.0,0.0
,,2598020000.0,259802.0,0.0
,,2598070000.0,259807.0,0.0
,,2598130000.0,259813.0,0.0
,,2598180000.0,259818.0,0.0
,,2598230000.0,259823.0,0.0
,,2598280000.0,259828.0,0.0
,,2598330000.0,259833.0,0.0
,,2598390000.0,259839.0,0.0
,,2598440000.0,259844.0,0.0
,,2598490000.0,259849.0,0.0
,,2598540000.0,259854.0,0.0
,,2598600000.0,259860.0,0.0
,,2598650000.0,259865.0,0.0
,,2598700000.0,259870.0,0.0
,,2598750000.0,259875.0,0.0
,,2598810000.0,259881.0,0.0
,,2598860000.0,259886.0,1.0
,,2598910000.0,259891.0,0.0
,,2598960000.0,259896.0,0.0
,,2599020000.0,259902.0,0.0
,,2599070000.0,259907.0,0.0
,,2599180000.0,259918.0,0.0
,,2599240000.0,259924.0,0.0
,,2599290000.0,259929.0,0.0
,,2599340000.0,259934.0,0.0
,,2599390000.0,259939.0,0.0
,,2599440000.0,259944.0,0.0
,,2599500000.0,259950.0,0.0
,,2599550000.0,259955.0,0.0
,,2599600000.0,259960.0,0.0
,,2599660000.0,259966.0,0.0
,,2599710000.0,259971.0,0.0
,,2599760000.0,259976.0,0.0
,,2599810000.0,259981.0,0.0
,,2599870000.0,259987.0,0.0
,,2599920000.0,259992.0,0.0
,,2599980000.0,259998.0,0.0
,,2600030000.0,260003.0,0.0
,,2600080000.0,260008.0,0.0
,,2600130000.0,260013.0,0.0
,,2600190000.0,260019.0,0.0
,,2600240000.0,260024.0,0.0
,,2600290000.0,260029.0,0.0
,,2600340000.0,260034.0,0.0
,,2600400000.0,260040.0,0.0
,,2600450000.0,260045.0,0.0
,,2600500000.0,260050.0,0.0
,,2600560000.0,260056.0,0.0
,,2600610000.0,260061.0,0.0
,,2600660000.0,260066.0,0.0
,,2600710000.0,260071.0,0.0
,,2600770000.0,260077.0,0.0
,,2600820000.0,260082.0,0.0
,,2600870000.0,260087.0,0.0
,,2600930000.0,260093.0,0.0
,,2600980000.0,260098.0,0.0
,,2601030000.0,260103.0,0.0
,,2601080000.0,260108.0,0.0
,,2601140000.0,260114.0,0.0
,,2601200000.0,260120.0,0.0
,,2601260000.0,260126.0,0.0
,,2601310000.0,260131.0,0.0
,,2601360000.0,260136.0,0.0
,,2601410000.0,260141.0,0.0
,,2601470000.0,260147.0,0.0
,,2601520000.0,260152.0,0.0
,,2601570000.0,260157.0,0.0
,,2601620000.0,260162.0,0.0
,,2601680000.0,260168.0,0.0
,,2601730000.0,260173.0,0.0
,,2601780000.0,260178.0,0.0
,,2601830000.0,260183.0,0.0
,,2601940000.0,260194.0,0.0
,,2602000000.0,260200.0,0.0
,,2602060000.0,260206.0,0.0
,,2602110000.0,260211.0,0.0
,,2602160000.0,260216.0,0.0
-0.5,,17701274.0,,
-0.5,,28826428.0,,
-0.5,,51751542.0,,
-0.5,,63302444.0,,
-0.5,,69318520.0,,
-0.5,,78021642.0,,
-0.5,,102167612.0,,
-0.5,,152214114.0,,
-0.5,,181626744.0,,
-0.5,,190472596.0,,
-0.5,,203847110.0,,
-0.5,,205827034.0,,
-0.5,,247953594.0,,
-0.5,,285668596.0,,
-0.5,,322258060.0,,
-0.5,,358874034.0,,
-0.5,,395147260.0,,
-0.5,,436006964.0,,
-0.5,,442124414.0,,
-0.5,,472629470.0,,
-0.5,,509599310.0,,
-0.5,,515419616.0,,
-0.5,,541393614.0,,
-0.5,,567919256.0,,
-0.5,,592570892.0,,
-0.5,,616472572.0,,
-0.5,,642326768.0,,
-0.5,,653954024.0,,
-0.5,,676706772.0,,
-0.5,,722084714.0,,
-0.5,,754440610.0,,
-0.5,,795243660.0,,



==> data/layer1_prime_probe_with_keydrown_nexus.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,4.0
,,37000.0,37.0,2.0
,,44000.0,44.0,3.0
,,52000.0,52.0,1.0
,,60000.0,60.0,2.0
,,68000.0,68.0,1.0
,,85000.0,85.0,2.0
,,92000.0,92.0,1.0
,,116000.0,116.0,2.0
,,123000.0,123.0,2.0
,,130000.0,130.0,3.0
,,139000.0,139.0,1.0
,,816000.0,816.0,2.0
,,890000.0,890.0,2.0
,,915000.0,915.0,2.0
,,923000.0,923.0,3.0
,,1187000.0,1187.0,2.0
,,1195000.0,1195.0,1.0
,,1202000.0,1202.0,2.0
,,1210000.0,1210.0,1.0
,,1217000.0,1217.0,2.0
,,1225000.0,1225.0,1.0
,,1248000.0,1248.0,2.0
,,1256000.0,1256.0,1.0
,,1280000.0,1280.0,2.0
,,1288000.0,1288.0,1.0
,,1296000.0,1296.0,2.0
,,1309000.0,1309.0,3.0
,,1547000.0,1547.0,2.0
,,1709000.0,1709.0,2.0
,,1717000.0,1717.0,3.0
,,1807000.0,1807.0,2.0
,,1815000.0,1815.0,2.0
,,1823000.0,1823.0,3.0
,,2493000.0,2493.0,2.0
,,3163000.0,3163.0,2.0
,,3833000.0,3833.0,2.0
,,4508000.0,4508.0,2.0
,,5175000.0,5175.0,2.0
,,5842000.0,5842.0,2.0
,,6427000.0,6427.0,2.0
,,7478000.0,7478.0,4.0
,,7487000.0,7487.0,2.0
,,7495000.0,7495.0,1.0
,,7502000.0,7502.0,2.0
,,7510000.0,7510.0,1.0
,,7548000.0,7548.0,2.0
,,7556000.0,7556.0,1.0
,,7610000.0,7610.0,2.0
,,7618000.0,7618.0,1.0
,,7642000.0,7642.0,2.0
,,7650000.0,7650.0,3.0
,,7658000.0,7658.0,2.0
,,7666000.0,7666.0,1.0
,,7674000.0,7674.0,2.0
,,7681000.0,7681.0,1.0
,,7721000.0,7721.0,2.0
,,7729000.0,7729.0,1.0
,,7801000.0,7801.0,2.0
,,7826000.0,7826.0,2.0
,,7834000.0,7834.0,3.0
,,7907000.0,7907.0,2.0
,,7947000.0,7947.0,2.0
,,7956000.0,7956.0,1.0
,,8652000.0,8652.0,2.0
,,9350000.0,9350.0,2.0
,,10052000.0,10052.0,2.0
,,10744000.0,10744.0,2.0
,,11437000.0,11437.0,2.0
,,12129000.0,12129.0,2.0
,,12822000.0,12822.0,2.0
,,13515000.0,13515.0,2.0
,,14229000.0,14229.0,2.0
,,14926000.0,14926.0,2.0
,,15623000.0,15623.0,2.0
,,16320000.0,16320.0,2.0
,,16553000.0,16553.0,2.0
,,16768000.0,16768.0,2.0
,,16794000.0,16794.0,3.0
,,17478000.0,17478.0,2.0
,,18162000.0,18162.0,2.0
,,18859000.0,18859.0,2.0
,,19158000.0,19158.0,2.0
,,19816000.0,19816.0,3.0
,,19873000.0,19873.0,2.0
,,19880000.0,19880.0,2.0
,,19888000.0,19888.0,3.0
,,19896000.0,19896.0,2.0
,,19904000.0,19904.0,3.0
,,19959000.0,19959.0,2.0
,,19967000.0,19967.0,2.0
,,19975000.0,19975.0,1.0
,,19983000.0,19983.0,2.0
,,19991000.0,19991.0,1.0
,,20077000.0,20077.0,2.0
,,20085000.0,20085.0,1.0
,,20093000.0,20093.0,2.0
,,20100000.0,20100.0,1.0
,,20108000.0,20108.0,2.0
,,20116000.0,20116.0,1.0
,,20123000.0,20123.0,2.0
,,20131000.0,20131.0,1.0
,,20185000.0,20185.0,2.0
,,20193000.0,20193.0,1.0
,,20201000.0,20201.0,3.0
,,20209000.0,20209.0,1.0
,,20278000.0,20278.0,2.0
,,20318000.0,20318.0,2.0
,,20325000.0,20325.0,3.0
,,20397000.0,20397.0,2.0
,,20405000.0,20405.0,3.0
,,20413000.0,20413.0,1.0
,,21081000.0,21081.0,2.0
,,21750000.0,21750.0,2.0
,,22418000.0,22418.0,2.0
,,22674000.0,22674.0,2.0
,,22682000.0,22682.0,3.0
,,23444000.0,23444.0,2.0
,,23482000.0,23482.0,2.0
,,23490000.0,23490.0,1.0
,,23545000.0,23545.0,2.0
,,23552000.0,23552.0,2.0
,,23560000.0,23560.0,3.0
,,23568000.0,23568.0,3.0
,,23639000.0,23639.0,2.0
,,23663000.0,23663.0,2.0
,,23671000.0,23671.0,3.0
,,23679000.0,23679.0,3.0
,,23687000.0,23687.0,2.0
,,23695000.0,23695.0,3.0
,,23767000.0,23767.0,2.0
,,23775000.0,23775.0,3.0
,,24448000.0,24448.0,2.0
,,25114000.0,25114.0,2.0
,,25780000.0,25780.0,2.0
,,26447000.0,26447.0,2.0
,,26767000.0,26767.0,2.0
,,27043000.0,27043.0,4.0
,,27707000.0,27707.0,2.0
,,28371000.0,28371.0,2.0
,,29046000.0,29046.0,2.0
,,29269000.0,29269.0,2.0
,,29407000.0,29407.0,2.0
,,29414000.0,29414.0,1.0
,,29422000.0,29422.0,2.0
,,29430000.0,29430.0,1.0
,,29438000.0,29438.0,2.0
,,29445000.0,29445.0,1.0
,,29453000.0,29453.0,2.0
,,29461000.0,29461.0,1.0
,,29551000.0,29551.0,2.0
,,29559000.0,29559.0,1.0
,,29567000.0,29567.0,2.0
,,29575000.0,29575.0,1.0
,,29583000.0,29583.0,2.0
,,29591000.0,29591.0,1.0
,,29695000.0,29695.0,2.0
,,29703000.0,29703.0,1.0
,,29743000.0,29743.0,2.0
,,29751000.0,29751.0,1.0
,,29808000.0,29808.0,2.0
,,29816000.0,29816.0,1.0
,,29824000.0,29824.0,2.0
,,29832000.0,29832.0,1.0
,,29840000.0,29840.0,2.0
,,29849000.0,29849.0,1.0
,,29857000.0,29857.0,2.0
,,29865000.0,29865.0,1.0
,,29889000.0,29889.0,2.0
,,29897000.0,29897.0,1.0
,,29905000.0,29905.0,2.0
,,29914000.0,29914.0,1.0
,,29938000.0,29938.0,2.0
,,29946000.0,29946.0,1.0
,,29953000.0,29953.0,2.0
,,29962000.0,29962.0,1.0
,,29969000.0,29969.0,2.0
,,29977000.0,29977.0,1.0
,,30018000.0,30018.0,2.0
,,30026000.0,30026.0,1.0
,,30692000.0,30692.0,2.0
,,31359000.0,31359.0,2.0
,,32027000.0,32027.0,2.0
,,32562000.0,32562.0,2.0
,,33171000.0,33171.0,4.0
,,33180000.0,33180.0,3.0
,,33220000.0,33220.0,2.0
,,33228000.0,33228.0,1.0
,,33252000.0,33252.0,2.0
,,33260000.0,33260.0,1.0
,,33267000.0,33267.0,2.0
,,33281000.0,33281.0,1.0
,,33353000.0,33353.0,2.0
,,33361000.0,33361.0,1.0
,,33368000.0,33368.0,1.0
,,33376000.0,33376.0,1.0
,,33383000.0,33383.0,2.0
,,33391000.0,33391.0,1.0
,,33431000.0,33431.0,2.0
,,33439000.0,33439.0,1.0
,,33462000.0,33462.0,2.0
,,33470000.0,33470.0,1.0
,,33477000.0,33477.0,3.0
,,33485000.0,33485.0,2.0
,,33492000.0,33492.0,2.0
,,33500000.0,33500.0,1.0
,,33572000.0,33572.0,2.0
,,33580000.0,33580.0,2.0
,,33588000.0,33588.0,3.0
,,33612000.0,33612.0,2.0
,,33620000.0,33620.0,3.0
,,33676000.0,33676.0,2.0
,,33684000.0,33684.0,2.0
,,33691000.0,33691.0,1.0
,,33782000.0,33782.0,2.0
,,33790000.0,33790.0,1.0
,,33862000.0,33862.0,2.0
,,33870000.0,33870.0,1.0
,,33893000.0,33893.0,2.0
,,33901000.0,33901.0,1.0
,,33941000.0,33941.0,2.0
,,33949000.0,33949.0,1.0
,,33957000.0,33957.0,2.0
,,33965000.0,33965.0,1.0
,,34021000.0,34021.0,2.0
,,34030000.0,34030.0,1.0
,,34037000.0,34037.0,2.0
,,34045000.0,34045.0,1.0
,,34053000.0,34053.0,2.0
,,34061000.0,34061.0,1.0
,,34102000.0,34102.0,2.0
,,34110000.0,34110.0,1.0
,,34118000.0,34118.0,2.0
,,34126000.0,34126.0,1.0
,,34181000.0,34181.0,2.0
,,34189000.0,34189.0,1.0
,,34213000.0,34213.0,2.0
,,34221000.0,34221.0,1.0
,,34229000.0,34229.0,2.0
,,34237000.0,34237.0,1.0
,,34261000.0,34261.0,2.0
,,34269000.0,34269.0,1.0
,,34504000.0,34504.0,2.0
,,34512000.0,34512.0,1.0
,,34520000.0,34520.0,2.0
,,34527000.0,34527.0,1.0
,,34535000.0,34535.0,2.0
,,34543000.0,34543.0,1.0
,,34584000.0,34584.0,2.0
,,34592000.0,34592.0,1.0
,,34649000.0,34649.0,2.0
,,34657000.0,34657.0,1.0
,,34665000.0,34665.0,2.0
,,34673000.0,34673.0,1.0
,,34745000.0,34745.0,2.0
,,34754000.0,34754.0,1.0
,,34778000.0,34778.0,2.0
,,34786000.0,34786.0,1.0
,,34875000.0,34875.0,2.0
,,34883000.0,34883.0,1.0
,,34923000.0,34923.0,2.0
,,34931000.0,34931.0,1.0
,,34939000.0,34939.0,2.0
,,34946000.0,34946.0,1.0
,,34970000.0,34970.0,2.0
,,34977000.0,34977.0,1.0
,,35010000.0,35010.0,2.0
,,35019000.0,35019.0,1.0
,,35026000.0,35026.0,2.0
,,35041000.0,35041.0,1.0
,,35279000.0,35279.0,3.0
,,35289000.0,35289.0,1.0
,,35420000.0,35420.0,2.0
,,35428000.0,35428.0,1.0
,,35435000.0,35435.0,2.0
,,35443000.0,35443.0,1.0
,,35451000.0,35451.0,2.0
,,35459000.0,35459.0,1.0
,,36120000.0,36120.0,2.0
,,36766000.0,36766.0,2.0
,,36812000.0,36812.0,3.0
,,37478000.0,37478.0,2.0
,,38154000.0,38154.0,2.0
,,38824000.0,38824.0,2.0
,,39495000.0,39495.0,2.0
,,40166000.0,40166.0,2.0
,,40836000.0,40836.0,2.0
,,41507000.0,41507.0,2.0
,,42180000.0,42180.0,2.0
,,42843000.0,42843.0,2.0
,,43506000.0,43506.0,2.0
,,44169000.0,44169.0,2.0
,,44832000.0,44832.0,2.0
,,45495000.0,45495.0,2.0
,,46158000.0,46158.0,2.0
,,46389000.0,46389.0,2.0
,,46612000.0,46612.0,2.0
,,46620000.0,46620.0,4.0
,,46855000.0,46855.0,2.0
,,46863000.0,46863.0,1.0
,,46966000.0,46966.0,2.0
,,46974000.0,46974.0,1.0
,,46981000.0,46981.0,2.0
,,46989000.0,46989.0,1.0
,,47012000.0,47012.0,2.0
,,47019000.0,47019.0,1.0
,,47043000.0,47043.0,2.0
,,47051000.0,47051.0,1.0
,,47121000.0,47121.0,2.0
,,47129000.0,47129.0,1.0
,,47137000.0,47137.0,2.0
,,47145000.0,47145.0,1.0
,,47152000.0,47152.0,2.0
,,47160000.0,47160.0,1.0
,,47229000.0,47229.0,2.0
,,47268000.0,47268.0,2.0
,,47276000.0,47276.0,3.0
,,48102000.0,48102.0,2.0
,,48141000.0,48141.0,2.0
,,48150000.0,48150.0,1.0
,,48173000.0,48173.0,2.0
,,48181000.0,48181.0,3.0
,,48268000.0,48268.0,2.0
,,48276000.0,48276.0,3.0
,,48364000.0,48364.0,2.0
,,48372000.0,48372.0,1.0
,,48395000.0,48395.0,2.0
,,48403000.0,48403.0,3.0
,,48505000.0,48505.0,2.0
,,48513000.0,48513.0,3.0
,,48521000.0,48521.0,3.0
,,48734000.0,48734.0,2.0
,,48758000.0,48758.0,2.0
,,48766000.0,48766.0,1.0
,,48820000.0,48820.0,2.0
,,48828000.0,48828.0,2.0
,,48836000.0,48836.0,3.0
,,48859000.0,48859.0,2.0
,,48867000.0,48867.0,3.0
,,49079000.0,49079.0,2.0
,,49088000.0,49088.0,3.0
,,49159000.0,49159.0,2.0
,,49230000.0,49230.0,2.0
,,49238000.0,49238.0,3.0
,,49246000.0,49246.0,3.0
,,49254000.0,49254.0,2.0
,,49261000.0,49261.0,3.0
,,49332000.0,49332.0,2.0
,,49388000.0,49388.0,2.0
,,49395000.0,49395.0,1.0
,,50077000.0,50077.0,2.0
,,50757000.0,50757.0,2.0
,,51447000.0,51447.0,2.0
,,52481000.0,52481.0,2.0
,,52489000.0,52489.0,3.0
,,52618000.0,52618.0,2.0
,,52701000.0,52701.0,2.0
,,52709000.0,52709.0,3.0
,,53540000.0,53540.0,2.0
,,54349000.0,54349.0,2.0
,,54609000.0,54609.0,2.0
,,54890000.0,54890.0,2.0
,,54898000.0,54898.0,1.0
,,54906000.0,54906.0,1.0
,,54914000.0,54914.0,2.0
,,54922000.0,54922.0,1.0
,,54981000.0,54981.0,2.0
,,54990000.0,54990.0,3.0
,,55661000.0,55661.0,2.0
,,56332000.0,56332.0,2.0
,,56764000.0,56764.0,2.0
,,56797000.0,56797.0,3.0
,,57471000.0,57471.0,2.0
,,58144000.0,58144.0,2.0
,,58667000.0,58667.0,2.0
,,58709000.0,58709.0,2.0
,,58717000.0,58717.0,1.0
,,59416000.0,59416.0,2.0
,,59424000.0,59424.0,3.0
,,59480000.0,59480.0,2.0
,,59488000.0,59488.0,2.0
,,59495000.0,59495.0,1.0
,,59550000.0,59550.0,2.0
,,59558000.0,59558.0,1.0
,,59597000.0,59597.0,2.0
,,59605000.0,59605.0,1.0
,,59612000.0,59612.0,2.0
,,59620000.0,59620.0,3.0
,,59628000.0,59628.0,3.0
,,59636000.0,59636.0,1.0
,,59802000.0,59802.0,2.0
,,59810000.0,59810.0,2.0
,,59818000.0,59818.0,3.0
,,59827000.0,59827.0,3.0
,,60494000.0,60494.0,2.0
,,61161000.0,61161.0,2.0
,,61836000.0,61836.0,2.0
,,62505000.0,62505.0,2.0
,,63173000.0,63173.0,2.0
,,63842000.0,63842.0,2.0
,,64511000.0,64511.0,2.0
,,65180000.0,65180.0,2.0
,,65853000.0,65853.0,2.0
,,66522000.0,66522.0,2.0
,,66762000.0,66762.0,2.0
,,66770000.0,66770.0,3.0
,,67456000.0,67456.0,2.0
,,68122000.0,68122.0,2.0
,,68789000.0,68789.0,2.0
,,69455000.0,69455.0,2.0
,,70128000.0,70128.0,2.0
,,70793000.0,70793.0,2.0
,,71458000.0,71458.0,2.0
,,72124000.0,72124.0,2.0
,,72766000.0,72766.0,3.0
,,72790000.0,72790.0,2.0
,,72798000.0,72798.0,2.0
,,72806000.0,72806.0,1.0
,,72925000.0,72925.0,2.0
,,72933000.0,72933.0,1.0
,,72988000.0,72988.0,2.0
,,72995000.0,72995.0,1.0
,,73003000.0,73003.0,2.0
,,73010000.0,73010.0,2.0
,,73019000.0,73019.0,3.0
,,73027000.0,73027.0,1.0
,,73097000.0,73097.0,2.0
,,73121000.0,73121.0,2.0
,,73129000.0,73129.0,3.0
,,73137000.0,73137.0,2.0
,,73145000.0,73145.0,3.0
,,73216000.0,73216.0,2.0
,,73224000.0,73224.0,2.0
,,73233000.0,73233.0,1.0
,,73903000.0,73903.0,2.0
,,74574000.0,74574.0,2.0
,,75249000.0,75249.0,2.0
,,75918000.0,75918.0,2.0
,,76587000.0,76587.0,2.0
,,76760000.0,76760.0,2.0
,,76769000.0,76769.0,2.0
,,77028000.0,77028.0,4.0
,,77700000.0,77700.0,2.0
,,78369000.0,78369.0,2.0
,,79039000.0,79039.0,2.0
,,79504000.0,79504.0,2.0
,,79513000.0,79513.0,2.0
,,80328000.0,80328.0,4.0
,,80336000.0,80336.0,2.0
,,80344000.0,80344.0,1.0
,,80367000.0,80367.0,2.0
,,80375000.0,80375.0,1.0
,,80429000.0,80429.0,2.0
,,80437000.0,80437.0,1.0
,,80444000.0,80444.0,2.0
,,80452000.0,80452.0,1.0
,,80459000.0,80459.0,2.0
,,80467000.0,80467.0,1.0
,,80506000.0,80506.0,2.0
,,80514000.0,80514.0,1.0
,,80521000.0,80521.0,2.0
,,80529000.0,80529.0,3.0
,,80537000.0,80537.0,3.0
,,80546000.0,80546.0,1.0
,,80553000.0,80553.0,3.0
,,80576000.0,80576.0,2.0
,,80600000.0,80600.0,2.0
,,80608000.0,80608.0,1.0
,,80615000.0,80615.0,1.0
,,80623000.0,80623.0,1.0
,,80631000.0,80631.0,2.0
,,80639000.0,80639.0,1.0
,,81310000.0,81310.0,2.0
,,81981000.0,81981.0,2.0
,,82204000.0,82204.0,2.0
,,83357000.0,83357.0,2.0
,,83365000.0,83365.0,3.0
,,83373000.0,83373.0,2.0
,,83381000.0,83381.0,3.0
,,83389000.0,83389.0,2.0
,,83397000.0,83397.0,3.0
,,83453000.0,83453.0,2.0
,,83461000.0,83461.0,2.0
,,83469000.0,83469.0,1.0
,,83476000.0,83476.0,3.0
,,83484000.0,83484.0,1.0
,,83820000.0,83820.0,2.0
,,84371000.0,84371.0,4.0
,,84380000.0,84380.0,2.0
,,84389000.0,84389.0,3.0
,,84397000.0,84397.0,3.0
,,84469000.0,84469.0,2.0
,,84477000.0,84477.0,2.0
,,84485000.0,84485.0,1.0
,,84509000.0,84509.0,2.0
,,84517000.0,84517.0,1.0
,,84573000.0,84573.0,2.0
,,84581000.0,84581.0,1.0
,,84621000.0,84621.0,2.0
,,84628000.0,84628.0,1.0
,,84652000.0,84652.0,2.0
,,84675000.0,84675.0,2.0
,,84684000.0,84684.0,3.0
,,84692000.0,84692.0,1.0
,,84780000.0,84780.0,2.0
,,84788000.0,84788.0,3.0
,,84796000.0,84796.0,3.0
,,85461000.0,85461.0,2.0
,,86140000.0,86140.0,2.0
,,86762000.0,86762.0,2.0
,,86823000.0,86823.0,2.0
,,86831000.0,86831.0,3.0
,,87501000.0,87501.0,2.0
,,88170000.0,88170.0,2.0
,,88839000.0,88839.0,2.0
,,89509000.0,89509.0,2.0
,,90193000.0,90193.0,2.0
,,90870000.0,90870.0,2.0
,,91548000.0,91548.0,2.0
,,92226000.0,92226.0,2.0
,,92903000.0,92903.0,2.0
,,93581000.0,93581.0,2.0
,,94263000.0,94263.0,2.0
,,94941000.0,94941.0,2.0
,,95619000.0,95619.0,2.0
,,96297000.0,96297.0,2.0
,,96757000.0,96757.0,2.0
,,96765000.0,96765.0,2.0
,,96796000.0,96796.0,3.0
,,97466000.0,97466.0,2.0
,,98135000.0,98135.0,2.0
,,98810000.0,98810.0,2.0
,,99481000.0,99481.0,2.0
,,100151000.0,100151.0,2.0
,,100821000.0,100821.0,2.0
,,101491000.0,101491.0,2.0
,,102161000.0,102161.0,2.0
,,102837000.0,102837.0,2.0
,,102894000.0,102894.0,2.0
,,102903000.0,102903.0,1.0
,,103249000.0,103249.0,3.0
,,103305000.0,103305.0,2.0
,,103313000.0,103313.0,2.0
,,103321000.0,103321.0,3.0
,,103408000.0,103408.0,2.0
,,103416000.0,103416.0,1.0
,,103486000.0,103486.0,2.0
,,103494000.0,103494.0,3.0
,,103502000.0,103502.0,3.0
,,103670000.0,103670.0,2.0
,,103678000.0,103678.0,2.0
,,103686000.0,103686.0,1.0
,,103709000.0,103709.0,2.0
,,103716000.0,103716.0,1.0
,,103755000.0,103755.0,2.0
,,103763000.0,103763.0,1.0
,,103771000.0,103771.0,2.0
,,103779000.0,103779.0,2.0
,,103787000.0,103787.0,3.0
,,103795000.0,103795.0,3.0
,,103992000.0,103992.0,2.0
,,104000000.0,104000.0,3.0
,,104009000.0,104009.0,1.0
,,104677000.0,104677.0,2.0
,,105345000.0,105345.0,2.0
,,106014000.0,106014.0,2.0
,,106682000.0,106682.0,2.0
,,106756000.0,106756.0,2.0
,,106764000.0,106764.0,2.0
,,106790000.0,106790.0,3.0
,,107471000.0,107471.0,2.0
,,108141000.0,108141.0,2.0
,,108811000.0,108811.0,2.0
,,109480000.0,109480.0,2.0
,,110150000.0,110150.0,2.0
,,110820000.0,110820.0,2.0
,,111490000.0,111490.0,2.0
,,112172000.0,112172.0,2.0
,,112847000.0,112847.0,2.0
,,113523000.0,113523.0,2.0
,,114198000.0,114198.0,2.0
,,114873000.0,114873.0,2.0
,,115548000.0,115548.0,2.0
,,116227000.0,116227.0,2.0
,,116752000.0,116752.0,2.0
,,116792000.0,116792.0,2.0
,,116800000.0,116800.0,3.0
,,117467000.0,117467.0,2.0
,,118134000.0,118134.0,2.0
,,118800000.0,118800.0,2.0
,,119466000.0,119466.0,2.0
,,120138000.0,120138.0,2.0
,,120804000.0,120804.0,2.0
,,121469000.0,121469.0,2.0
,,121691000.0,121691.0,2.0
,,121699000.0,121699.0,2.0
,,122016000.0,122016.0,3.0
,,122025000.0,122025.0,2.0
,,122033000.0,122033.0,2.0
,,122041000.0,122041.0,1.0
,,122064000.0,122064.0,2.0
,,122072000.0,122072.0,2.0
,,122080000.0,122080.0,3.0
,,122121000.0,122121.0,2.0
,,122129000.0,122129.0,3.0
,,122201000.0,122201.0,2.0
,,122209000.0,122209.0,2.0
,,122217000.0,122217.0,3.0
,,122290000.0,122290.0,2.0
,,122298000.0,122298.0,3.0
,,122306000.0,122306.0,3.0
,,122378000.0,122378.0,2.0
,,122386000.0,122386.0,2.0
,,122394000.0,122394.0,1.0
,,122513000.0,122513.0,2.0
,,122520000.0,122520.0,1.0
,,122544000.0,122544.0,2.0
,,122551000.0,122551.0,1.0
,,122591000.0,122591.0,2.0
,,122599000.0,122599.0,3.0
,,122607000.0,122607.0,2.0
,,122615000.0,122615.0,1.0
,,122670000.0,122670.0,2.0
,,122678000.0,122678.0,1.0
,,122702000.0,122702.0,2.0
,,122710000.0,122710.0,2.0
,,122718000.0,122718.0,3.0
,,122791000.0,122791.0,2.0
,,122799000.0,122799.0,2.0
,,122808000.0,122808.0,3.0
,,123479000.0,123479.0,2.0
,,124151000.0,124151.0,2.0
,,124829000.0,124829.0,2.0
,,125498000.0,125498.0,2.0
,,126167000.0,126167.0,2.0
,,126770000.0,126770.0,2.0
,,127020000.0,127020.0,4.0
,,127030000.0,127030.0,2.0
,,127038000.0,127038.0,3.0
,,127708000.0,127708.0,2.0
,,128378000.0,128378.0,2.0
,,129047000.0,129047.0,2.0
,,129723000.0,129723.0,2.0
,,129946000.0,129946.0,2.0
,,130133000.0,130133.0,2.0
,,130141000.0,130141.0,1.0
,,130164000.0,130164.0,2.0
,,130173000.0,130173.0,1.0
,,130197000.0,130197.0,2.0
,,130205000.0,130205.0,1.0
,,130245000.0,130245.0,2.0
,,130253000.0,130253.0,1.0
,,130261000.0,130261.0,2.0
,,130269000.0,130269.0,1.0
,,130277000.0,130277.0,2.0
,,130285000.0,130285.0,1.0
,,130293000.0,130293.0,2.0
,,130301000.0,130301.0,1.0
,,130324000.0,130324.0,2.0
,,130332000.0,130332.0,1.0
,,130372000.0,130372.0,2.0
,,130380000.0,130380.0,1.0
,,130388000.0,130388.0,2.0
,,130397000.0,130397.0,1.0
,,130519000.0,130519.0,2.0
,,130527000.0,130527.0,1.0
,,130535000.0,130535.0,2.0
,,130543000.0,130543.0,1.0
,,130568000.0,130568.0,2.0
,,130576000.0,130576.0,1.0
,,130616000.0,130616.0,2.0
,,130624000.0,130624.0,1.0
,,130648000.0,130648.0,2.0
,,130656000.0,130656.0,1.0
,,130762000.0,130762.0,2.0
,,130771000.0,130771.0,1.0
,,131439000.0,131439.0,2.0
,,132109000.0,132109.0,2.0
,,132779000.0,132779.0,2.0
,,133455000.0,133455.0,2.0
,,134130000.0,134130.0,2.0
,,134355000.0,134355.0,2.0
,,134463000.0,134463.0,2.0
,,134471000.0,134471.0,1.0
,,134544000.0,134544.0,2.0
,,134552000.0,134552.0,1.0
,,134576000.0,134576.0,2.0
,,134584000.0,134584.0,1.0
,,134608000.0,134608.0,2.0
,,134617000.0,134617.0,1.0
,,134707000.0,134707.0,2.0
,,134715000.0,134715.0,1.0
,,134723000.0,134723.0,2.0
,,134731000.0,134731.0,1.0
,,134788000.0,134788.0,2.0
,,134796000.0,134796.0,1.0
,,134804000.0,134804.0,3.0
,,134813000.0,134813.0,1.0
,,134853000.0,134853.0,2.0
,,134861000.0,134861.0,1.0
,,135066000.0,135066.0,2.0
,,135074000.0,135074.0,1.0
,,135196000.0,135196.0,2.0
,,135204000.0,135204.0,1.0
,,135211000.0,135211.0,2.0
,,135220000.0,135220.0,1.0
,,135293000.0,135293.0,2.0
,,135301000.0,135301.0,1.0
,,135309000.0,135309.0,2.0
,,135317000.0,135317.0,1.0
,,135326000.0,135326.0,2.0
,,135334000.0,135334.0,1.0
,,135342000.0,135342.0,2.0
,,135350000.0,135350.0,1.0
,,135391000.0,135391.0,2.0
,,135399000.0,135399.0,1.0
,,135423000.0,135423.0,2.0
,,135432000.0,135432.0,1.0
,,135456000.0,135456.0,2.0
,,135464000.0,135464.0,1.0
,,135538000.0,135538.0,2.0
,,135547000.0,135547.0,1.0
,,135555000.0,135555.0,2.0
,,135563000.0,135563.0,1.0
,,135570000.0,135570.0,2.0
,,135579000.0,135579.0,1.0
,,135603000.0,135603.0,2.0
,,135611000.0,135611.0,1.0
,,135619000.0,135619.0,2.0
,,135627000.0,135627.0,1.0
,,135635000.0,135635.0,2.0
,,135643000.0,135643.0,1.0
,,135651000.0,135651.0,3.0
,,135659000.0,135659.0,2.0
,,135667000.0,135667.0,3.0
,,135698000.0,135698.0,3.0
,,135706000.0,135706.0,2.0
,,135721000.0,135721.0,1.0
,,135924000.0,135924.0,3.0
,,135934000.0,135934.0,2.0
,,135941000.0,135941.0,2.0
,,135949000.0,135949.0,1.0
,,135956000.0,135956.0,2.0
,,135964000.0,135964.0,1.0
,,136003000.0,136003.0,2.0
,,136010000.0,136010.0,1.0
,,136018000.0,136018.0,1.0
,,136026000.0,136026.0,1.0
,,136541000.0,136541.0,2.0
,,136566000.0,136566.0,2.0
,,136866000.0,136866.0,4.0
,,137034000.0,137034.0,2.0
,,137042000.0,137042.0,3.0
,,137066000.0,137066.0,2.0
,,137073000.0,137073.0,3.0
,,137210000.0,137210.0,2.0
,,137218000.0,137218.0,3.0
,,137275000.0,137275.0,2.0
,,137283000.0,137283.0,3.0
,,137291000.0,137291.0,3.0
,,137800000.0,137800.0,2.0
,,137840000.0,137840.0,2.0
,,138154000.0,138154.0,3.0
,,138294000.0,138294.0,2.0
,,138302000.0,138302.0,3.0
,,138384000.0,138384.0,2.0
,,138425000.0,138425.0,2.0
,,138433000.0,138433.0,3.0
,,138507000.0,138507.0,2.0
,,138515000.0,138515.0,3.0
,,138737000.0,138737.0,2.0
,,138810000.0,138810.0,2.0
,,138818000.0,138818.0,3.0
,,138826000.0,138826.0,3.0
,,138834000.0,138834.0,2.0
,,138843000.0,138843.0,3.0
,,138983000.0,138983.0,2.0
,,138991000.0,138991.0,3.0
,,139000000.0,139000.0,3.0
,,139092000.0,139092.0,2.0
,,139100000.0,139100.0,3.0
,,139108000.0,139108.0,3.0
,,139198000.0,139198.0,2.0
,,139207000.0,139207.0,3.0
,,139891000.0,139891.0,2.0
,,140575000.0,140575.0,2.0
,,141259000.0,141259.0,2.0
,,141943000.0,141943.0,2.0
,,142639000.0,142639.0,2.0
,,143336000.0,143336.0,2.0
,,144033000.0,144033.0,2.0
,,144730000.0,144730.0,2.0
,,145427000.0,145427.0,2.0
,,146124000.0,146124.0,2.0
,,146752000.0,146752.0,2.0
,,146761000.0,146761.0,2.0
,,146769000.0,146769.0,1.0
,,147493000.0,147493.0,2.0
,,148192000.0,148192.0,2.0
,,148890000.0,148890.0,2.0
,,149589000.0,149589.0,2.0
,,150287000.0,150287.0,2.0
,,150986000.0,150986.0,2.0
,,151552000.0,151552.0,2.0
,,151560000.0,151560.0,3.0
,,152543000.0,152543.0,2.0
,,152566000.0,152566.0,2.0
,,152574000.0,152574.0,3.0
,,152582000.0,152582.0,2.0
,,152590000.0,152590.0,2.0
,,152598000.0,152598.0,3.0
,,152669000.0,152669.0,2.0
,,152678000.0,152678.0,1.0
,,153342000.0,153342.0,2.0
,,154007000.0,154007.0,2.0
,,154671000.0,154671.0,2.0
,,155336000.0,155336.0,2.0
,,156001000.0,156001.0,2.0
,,156619000.0,156619.0,2.0
,,156627000.0,156627.0,2.0
,,156635000.0,156635.0,1.0
,,156764000.0,156764.0,2.0
,,156789000.0,156789.0,3.0
,,157466000.0,157466.0,2.0
,,158141000.0,158141.0,2.0
,,158750000.0,158750.0,2.0
,,158759000.0,158759.0,2.0
,,159514000.0,159514.0,4.0
,,159522000.0,159522.0,1.0
,,159530000.0,159530.0,2.0
,,159538000.0,159538.0,1.0
,,159546000.0,159546.0,2.0
,,159554000.0,159554.0,1.0
,,159640000.0,159640.0,2.0
,,159648000.0,159648.0,3.0
,,159719000.0,159719.0,2.0
,,159744000.0,159744.0,2.0
,,159752000.0,159752.0,3.0
,,159760000.0,159760.0,2.0
,,159768000.0,159768.0,3.0
,,159776000.0,159776.0,1.0
,,159832000.0,159832.0,2.0
,,159840000.0,159840.0,2.0
,,159848000.0,159848.0,3.0
,,160517000.0,160517.0,2.0
,,161185000.0,161185.0,2.0
,,161869000.0,161869.0,2.0
,,162544000.0,162544.0,2.0
,,163218000.0,163218.0,2.0
,,163893000.0,163893.0,2.0
,,164568000.0,164568.0,2.0
,,165242000.0,165242.0,2.0
,,165900000.0,165900.0,2.0
,,165908000.0,165908.0,2.0
,,165917000.0,165917.0,1.0
,,166596000.0,166596.0,2.0
,,167286000.0,167286.0,2.0
,,167960000.0,167960.0,2.0
,,168634000.0,168634.0,2.0
,,169307000.0,169307.0,2.0
,,169981000.0,169981.0,2.0
,,170663000.0,170663.0,2.0
,,171340000.0,171340.0,2.0
,,172017000.0,172017.0,2.0
,,172694000.0,172694.0,2.0
,,173371000.0,173371.0,2.0
,,174048000.0,174048.0,2.0
,,174475000.0,174475.0,2.0
,,174483000.0,174483.0,1.0
,,175167000.0,175167.0,2.0
,,175844000.0,175844.0,2.0
,,176520000.0,176520.0,2.0
,,176762000.0,176762.0,2.0
,,176771000.0,176771.0,1.0
,,177965000.0,177965.0,2.0
,,177973000.0,177973.0,3.0
,,177996000.0,177996.0,2.0
,,178020000.0,178020.0,2.0
,,178028000.0,178028.0,3.0
,,178036000.0,178036.0,2.0
,,178044000.0,178044.0,3.0
,,178116000.0,178116.0,2.0
,,178123000.0,178123.0,3.0
,,178793000.0,178793.0,2.0
,,179462000.0,179462.0,2.0
,,179918000.0,179918.0,2.0
,,179926000.0,179926.0,2.0
,,180551000.0,180551.0,4.0
,,180561000.0,180561.0,2.0
,,180574000.0,180574.0,2.0
,,180582000.0,180582.0,1.0
,,180607000.0,180607.0,2.0
,,180615000.0,180615.0,1.0
,,180656000.0,180656.0,2.0
,,180664000.0,180664.0,1.0
,,180672000.0,180672.0,2.0
,,180679000.0,180679.0,1.0
,,180706000.0,180706.0,2.0
,,180714000.0,180714.0,1.0
,,180752000.0,180752.0,2.0
,,180760000.0,180760.0,1.0
,,180816000.0,180816.0,2.0
,,180824000.0,180824.0,1.0
,,180832000.0,180832.0,3.0
,,180840000.0,180840.0,1.0
,,180848000.0,180848.0,2.0
,,180855000.0,180855.0,1.0
,,180883000.0,180883.0,2.0
,,180891000.0,180891.0,1.0
,,180929000.0,180929.0,2.0
,,180937000.0,180937.0,3.0
,,180945000.0,180945.0,3.0
,,180953000.0,180953.0,1.0
,,180960000.0,180960.0,3.0
,,180969000.0,180969.0,1.0
,,180977000.0,180977.0,2.0
,,180984000.0,180984.0,1.0
,,181008000.0,181008.0,2.0
,,181030000.0,181030.0,2.0
,,181038000.0,181038.0,3.0
,,181047000.0,181047.0,1.0
,,181071000.0,181071.0,2.0
,,181080000.0,181080.0,1.0
,,181087000.0,181087.0,3.0
,,181135000.0,181135.0,2.0
,,181143000.0,181143.0,2.0
,,181151000.0,181151.0,1.0
,,181191000.0,181191.0,2.0
,,181199000.0,181199.0,1.0
,,181272000.0,181272.0,2.0
,,181280000.0,181280.0,1.0
,,181288000.0,181288.0,3.0
,,181318000.0,181318.0,2.0
,,181327000.0,181327.0,2.0
,,181335000.0,181335.0,1.0
,,181679000.0,181679.0,2.0
,,181687000.0,181687.0,3.0
,,182078000.0,182078.0,2.0
,,182087000.0,182087.0,1.0
,,182876000.0,182876.0,2.0
,,182884000.0,182884.0,2.0
,,183056000.0,183056.0,4.0
,,183129000.0,183129.0,2.0
,,183186000.0,183186.0,2.0
,,183195000.0,183195.0,3.0
,,183235000.0,183235.0,2.0
,,183243000.0,183243.0,3.0
,,183317000.0,183317.0,2.0
,,183325000.0,183325.0,2.0
,,183333000.0,183333.0,3.0
,,183745000.0,183745.0,2.0
,,183753000.0,183753.0,3.0
,,184446000.0,184446.0,2.0
,,185139000.0,185139.0,2.0
,,185217000.0,185217.0,2.0
,,185260000.0,185260.0,2.0
,,185268000.0,185268.0,3.0
,,185963000.0,185963.0,2.0
,,186650000.0,186650.0,2.0
,,186761000.0,186761.0,2.0
,,186769000.0,186769.0,1.0
,,187289000.0,187289.0,2.0
,,187344000.0,187344.0,2.0
,,187352000.0,187352.0,1.0
,,187548000.0,187548.0,2.0
,,187556000.0,187556.0,3.0
,,187564000.0,187564.0,2.0
,,187572000.0,187572.0,3.0
,,188232000.0,188232.0,2.0
,,188891000.0,188891.0,2.0
,,189550000.0,189550.0,2.0
,,189807000.0,189807.0,2.0
,,189816000.0,189816.0,3.0
,,189825000.0,189825.0,3.0
,,189833000.0,189833.0,3.0
,,189842000.0,189842.0,3.0
,,189851000.0,189851.0,3.0
,,189859000.0,189859.0,3.0
,,189868000.0,189868.0,3.0
,,189877000.0,189877.0,3.0
,,189886000.0,189886.0,3.0
,,189895000.0,189895.0,3.0
,,189903000.0,189903.0,3.0
,,189912000.0,189912.0,3.0
,,189921000.0,189921.0,3.0
,,189930000.0,189930.0,2.0
,,189939000.0,189939.0,3.0
,,190623000.0,190623.0,2.0
,,191302000.0,191302.0,2.0
,,191982000.0,191982.0,2.0
,,192662000.0,192662.0,2.0
,,193342000.0,193342.0,2.0
,,194021000.0,194021.0,2.0
,,194713000.0,194713.0,2.0
,,195401000.0,195401.0,2.0
,,196089000.0,196089.0,2.0
,,196793000.0,196793.0,2.0
,,197484000.0,197484.0,2.0
,,198174000.0,198174.0,2.0
,,198874000.0,198874.0,2.0
,,199570000.0,199570.0,2.0
,,199802000.0,199802.0,2.0
,,200034000.0,200034.0,2.0
,,200522000.0,200522.0,4.0
,,200597000.0,200597.0,2.0
,,200622000.0,200622.0,2.0
,,200630000.0,200630.0,3.0
,,200638000.0,200638.0,3.0
,,200858000.0,200858.0,2.0
,,200929000.0,200929.0,2.0
,,200938000.0,200938.0,3.0
,,201011000.0,201011.0,2.0
,,201036000.0,201036.0,2.0
,,201044000.0,201044.0,3.0
,,201052000.0,201052.0,3.0
,,201060000.0,201060.0,2.0
,,201069000.0,201069.0,2.0
,,201077000.0,201077.0,3.0
,,201135000.0,201135.0,2.0
,,201144000.0,201144.0,3.0
,,201836000.0,201836.0,2.0
,,202527000.0,202527.0,2.0
,,202707000.0,202707.0,2.0
,,202715000.0,202715.0,2.0
,,203761000.0,203761.0,3.0
,,203787000.0,203787.0,2.0
,,203812000.0,203812.0,2.0
,,203821000.0,203821.0,3.0
,,204521000.0,204521.0,2.0
,,205223000.0,205223.0,2.0
,,205919000.0,205919.0,2.0
,,206614000.0,206614.0,2.0
,,206760000.0,206760.0,2.0
,,206769000.0,206769.0,1.0
,,207495000.0,207495.0,2.0
,,208209000.0,208209.0,2.0
,,208924000.0,208924.0,2.0
,,209650000.0,209650.0,2.0
,,210366000.0,210366.0,2.0
,,211082000.0,211082.0,2.0
,,211798000.0,211798.0,2.0
,,212514000.0,212514.0,2.0
,,213230000.0,213230.0,2.0
,,213952000.0,213952.0,2.0
,,214671000.0,214671.0,2.0
,,215389000.0,215389.0,2.0
,,216108000.0,216108.0,2.0
,,216756000.0,216756.0,2.0
,,216765000.0,216765.0,2.0
,,216791000.0,216791.0,4.0
,,217504000.0,217504.0,2.0
,,218223000.0,218223.0,2.0
,,218937000.0,218937.0,2.0
,,219651000.0,219651.0,2.0
,,220207000.0,220207.0,2.0
,,221232000.0,221232.0,4.0
,,221454000.0,221454.0,2.0
,,221562000.0,221562.0,2.0
,,221571000.0,221571.0,3.0
,,221579000.0,221579.0,3.0
,,222266000.0,222266.0,2.0
,,222954000.0,222954.0,2.0
,,223473000.0,223473.0,2.0
,,223482000.0,223482.0,2.0
,,223654000.0,223654.0,3.0
,,223736000.0,223736.0,2.0
,,223810000.0,223810.0,2.0
,,223818000.0,223818.0,3.0
,,223826000.0,223826.0,2.0
,,223835000.0,223835.0,3.0
,,223843000.0,223843.0,3.0
,,223917000.0,223917.0,2.0
,,223974000.0,223974.0,2.0
,,223982000.0,223982.0,3.0
,,224040000.0,224040.0,2.0
,,224049000.0,224049.0,2.0
,,224057000.0,224057.0,3.0
,,224065000.0,224065.0,3.0
,,224289000.0,224289.0,2.0
,,224346000.0,224346.0,2.0
,,224354000.0,224354.0,3.0
,,224362000.0,224362.0,3.0
,,224453000.0,224453.0,2.0
,,224461000.0,224461.0,3.0
,,224470000.0,224470.0,3.0
,,224478000.0,224478.0,2.0
,,224486000.0,224486.0,3.0
,,224545000.0,224545.0,2.0
,,224553000.0,224553.0,2.0
,,224561000.0,224561.0,3.0
,,225254000.0,225254.0,2.0
,,225948000.0,225948.0,2.0
,,226641000.0,226641.0,2.0
,,226718000.0,226718.0,2.0
,,226761000.0,226761.0,2.0
,,226770000.0,226770.0,3.0
,,227025000.0,227025.0,4.0
,,227697000.0,227697.0,2.0
,,228375000.0,228375.0,2.0
,,229045000.0,229045.0,2.0
,,229717000.0,229717.0,2.0
,,230388000.0,230388.0,2.0
,,230824000.0,230824.0,2.0
,,230832000.0,230832.0,1.0
,,230840000.0,230840.0,2.0
,,230848000.0,230848.0,1.0
,,230872000.0,230872.0,2.0
,,230880000.0,230880.0,1.0
,,230904000.0,230904.0,2.0
,,230912000.0,230912.0,1.0
,,230953000.0,230953.0,2.0
,,230961000.0,230961.0,1.0
,,230969000.0,230969.0,2.0
,,230977000.0,230977.0,1.0
,,231001000.0,231001.0,2.0
,,231009000.0,231009.0,1.0
,,231017000.0,231017.0,2.0
,,231024000.0,231024.0,1.0
,,231032000.0,231032.0,2.0
,,231041000.0,231041.0,1.0
,,231065000.0,231065.0,2.0
,,231073000.0,231073.0,1.0
,,231081000.0,231081.0,2.0
,,231089000.0,231089.0,1.0
,,231097000.0,231097.0,2.0
,,231106000.0,231106.0,1.0
,,231113000.0,231113.0,2.0
,,231121000.0,231121.0,1.0
,,231244000.0,231244.0,2.0
,,231252000.0,231252.0,1.0
,,231325000.0,231325.0,2.0
,,231333000.0,231333.0,1.0
,,231341000.0,231341.0,2.0
,,231349000.0,231349.0,1.0
,,231357000.0,231357.0,2.0
,,231365000.0,231365.0,1.0
,,231488000.0,231488.0,2.0
,,231496000.0,231496.0,1.0
,,232166000.0,232166.0,2.0
,,232851000.0,232851.0,2.0
,,233526000.0,233526.0,2.0
,,234068000.0,234068.0,2.0
,,234719000.0,234719.0,4.0
,,234793000.0,234793.0,2.0
,,234848000.0,234848.0,2.0
,,234856000.0,234856.0,1.0
,,234864000.0,234864.0,2.0
,,234871000.0,234871.0,1.0
,,235067000.0,235067.0,2.0
,,235075000.0,235075.0,2.0
,,235083000.0,235083.0,3.0
,,235091000.0,235091.0,3.0
,,235099000.0,235099.0,3.0
,,235171000.0,235171.0,2.0
,,235179000.0,235179.0,3.0
,,235250000.0,235250.0,2.0
,,235258000.0,235258.0,2.0
,,235266000.0,235266.0,1.0
,,235370000.0,235370.0,2.0
,,235379000.0,235379.0,1.0
,,235434000.0,235434.0,2.0
,,235442000.0,235442.0,1.0
,,235450000.0,235450.0,2.0
,,235458000.0,235458.0,1.0
,,235466000.0,235466.0,2.0
,,235474000.0,235474.0,1.0
,,235530000.0,235530.0,2.0
,,235539000.0,235539.0,1.0
,,235563000.0,235563.0,2.0
,,235571000.0,235571.0,1.0
,,235578000.0,235578.0,2.0
,,235586000.0,235586.0,1.0
,,235789000.0,235789.0,2.0
,,235797000.0,235797.0,1.0
,,235900000.0,235900.0,2.0
,,235908000.0,235908.0,1.0
,,235931000.0,235931.0,2.0
,,235939000.0,235939.0,1.0
,,235963000.0,235963.0,2.0
,,235971000.0,235971.0,1.0
,,236058000.0,236058.0,2.0
,,236066000.0,236066.0,1.0
,,236219000.0,236219.0,2.0
,,236227000.0,236227.0,1.0
,,236251000.0,236251.0,2.0
,,236259000.0,236259.0,1.0
,,236267000.0,236267.0,2.0
,,236275000.0,236275.0,1.0
,,236282000.0,236282.0,2.0
,,236290000.0,236290.0,1.0
,,236314000.0,236314.0,2.0
,,236322000.0,236322.0,1.0
,,236329000.0,236329.0,2.0
,,236337000.0,236337.0,1.0
,,236345000.0,236345.0,2.0
,,236352000.0,236352.0,1.0
,,236360000.0,236360.0,2.0
,,236368000.0,236368.0,1.0
,,236376000.0,236376.0,1.0
,,236408000.0,236408.0,2.0
,,236417000.0,236417.0,2.0
,,236432000.0,236432.0,1.0
,,236645000.0,236645.0,3.0
,,236654000.0,236654.0,2.0
,,236662000.0,236662.0,2.0
,,236669000.0,236669.0,1.0
,,236692000.0,236692.0,2.0
,,236700000.0,236700.0,1.0
,,236769000.0,236769.0,2.0
,,236828000.0,236828.0,2.0
,,236837000.0,236837.0,3.0
,,236846000.0,236846.0,2.0
,,236854000.0,236854.0,2.0
,,236861000.0,236861.0,1.0
,,236917000.0,236917.0,2.0
,,236925000.0,236925.0,1.0
,,236933000.0,236933.0,2.0
,,236941000.0,236941.0,1.0
,,237575000.0,237575.0,2.0
,,237601000.0,237601.0,2.0
,,237609000.0,237609.0,3.0
,,238256000.0,238256.0,2.0
,,238469000.0,238469.0,2.0
,,238479000.0,238479.0,1.0
,,238549000.0,238549.0,2.0
,,238557000.0,238557.0,1.0
,,238564000.0,238564.0,2.0
,,238572000.0,238572.0,1.0
,,238785000.0,238785.0,2.0
,,238793000.0,238793.0,2.0
,,238801000.0,238801.0,3.0
,,238967000.0,238967.0,2.0
,,238975000.0,238975.0,2.0
,,238983000.0,238983.0,1.0
,,238990000.0,238990.0,2.0
,,238998000.0,238998.0,1.0
,,239006000.0,239006.0,2.0
,,239013000.0,239013.0,3.0
,,239084000.0,239084.0,2.0
,,239092000.0,239092.0,1.0
,,239100000.0,239100.0,2.0
,,239108000.0,239108.0,2.0
,,239116000.0,239116.0,3.0
,,239124000.0,239124.0,1.0
,,239131000.0,239131.0,3.0
,,239139000.0,239139.0,1.0
,,239195000.0,239195.0,2.0
,,239202000.0,239202.0,3.0
,,239242000.0,239242.0,2.0
,,239250000.0,239250.0,1.0
,,239275000.0,239275.0,2.0
,,239283000.0,239283.0,1.0
,,239290000.0,239290.0,2.0
,,239298000.0,239298.0,1.0
,,239341000.0,239341.0,2.0
,,239349000.0,239349.0,1.0
,,239420000.0,239420.0,2.0
,,239427000.0,239427.0,1.0
,,239496000.0,239496.0,2.0
,,239504000.0,239504.0,1.0
,,239511000.0,239511.0,2.0
,,239519000.0,239519.0,1.0
,,239526000.0,239526.0,1.0
,,239534000.0,239534.0,2.0
,,239541000.0,239541.0,2.0
,,239549000.0,239549.0,1.0
,,239556000.0,239556.0,2.0
,,239564000.0,239564.0,3.0
,,239572000.0,239572.0,3.0
,,239580000.0,239580.0,1.0
,,239635000.0,239635.0,2.0
,,239643000.0,239643.0,1.0
,,239682000.0,239682.0,2.0
,,239690000.0,239690.0,3.0
,,239762000.0,239762.0,2.0
,,239770000.0,239770.0,1.0
,,239777000.0,239777.0,3.0
,,239785000.0,239785.0,1.0
,,240455000.0,240455.0,2.0
,,241127000.0,241127.0,2.0
,,241798000.0,241798.0,2.0
,,242479000.0,242479.0,2.0
,,243150000.0,243150.0,2.0
,,243820000.0,243820.0,2.0
,,244491000.0,244491.0,2.0
,,245161000.0,245161.0,2.0
,,245832000.0,245832.0,2.0
,,246508000.0,246508.0,2.0
,,246765000.0,246765.0,2.0
,,246791000.0,246791.0,3.0
,,247015000.0,247015.0,2.0
,,247221000.0,247221.0,2.0
,,247230000.0,247230.0,3.0
,,248240000.0,248240.0,2.0
,,248249000.0,248249.0,4.0
,,248264000.0,248264.0,2.0
,,248272000.0,248272.0,3.0
,,248296000.0,248296.0,2.0
,,248348000.0,248348.0,2.0
,,248356000.0,248356.0,1.0
,,249141000.0,249141.0,2.0
,,249929000.0,249929.0,2.0
,,249954000.0,249954.0,2.0
,,249979000.0,249979.0,2.0
,,249987000.0,249987.0,1.0
,,251346000.0,251346.0,2.0
,,251353000.0,251353.0,3.0
,,251361000.0,251361.0,1.0
,,251385000.0,251385.0,2.0
,,251408000.0,251408.0,2.0
,,251416000.0,251416.0,3.0
,,251424000.0,251424.0,2.0
,,251432000.0,251432.0,3.0
,,251456000.0,251456.0,2.0
,,251481000.0,251481.0,2.0
,,251489000.0,251489.0,1.0
,,251528000.0,251528.0,2.0
,,251536000.0,251536.0,1.0
,,252198000.0,252198.0,2.0
,,252870000.0,252870.0,2.0
,,253539000.0,253539.0,2.0
,,254208000.0,254208.0,2.0
,,254877000.0,254877.0,2.0
,,255546000.0,255546.0,2.0
,,256215000.0,256215.0,2.0
,,256736000.0,256736.0,2.0
,,256812000.0,256812.0,2.0
,,256820000.0,256820.0,3.0
,,257490000.0,257490.0,2.0
,,258155000.0,258155.0,2.0
,,258820000.0,258820.0,2.0
,,259486000.0,259486.0,2.0
,,260150000.0,260150.0,2.0
,,260816000.0,260816.0,2.0
,,261486000.0,261486.0,2.0
,,262150000.0,262150.0,2.0
,,262815000.0,262815.0,2.0
,,263479000.0,263479.0,2.0
,,264144000.0,264144.0,2.0
,,264808000.0,264808.0,2.0
,,265473000.0,265473.0,2.0
,,265700000.0,265700.0,2.0
,,265856000.0,265856.0,2.0
,,265864000.0,265864.0,3.0
,,266588000.0,266588.0,3.0
,,266660000.0,266660.0,2.0
,,266683000.0,266683.0,2.0
,,266691000.0,266691.0,1.0
,,266699000.0,266699.0,2.0
,,266706000.0,266706.0,1.0
,,266760000.0,266760.0,2.0
,,266767000.0,266767.0,3.0
,,266798000.0,266798.0,4.0
,,266807000.0,266807.0,1.0
,,266910000.0,266910.0,2.0
,,266918000.0,266918.0,3.0
,,267566000.0,267566.0,2.0
,,267574000.0,267574.0,2.0
,,267582000.0,267582.0,3.0
,,268250000.0,268250.0,2.0
,,268919000.0,268919.0,2.0
,,268927000.0,268927.0,2.0
,,269985000.0,269985.0,3.0
,,270011000.0,270011.0,2.0
,,270036000.0,270036.0,2.0
,,270044000.0,270044.0,3.0
,,270717000.0,270717.0,2.0
,,271390000.0,271390.0,2.0
,,272068000.0,272068.0,2.0
,,272738000.0,272738.0,2.0
,,273408000.0,273408.0,2.0
,,274077000.0,274077.0,2.0
,,274748000.0,274748.0,2.0
,,275418000.0,275418.0,2.0
,,276098000.0,276098.0,2.0
,,276256000.0,276256.0,2.0
,,277251000.0,277251.0,3.0
,,277260000.0,277260.0,2.0
,,277268000.0,277268.0,2.0
,,277277000.0,277277.0,3.0
,,277285000.0,277285.0,2.0
,,277293000.0,277293.0,3.0
,,277350000.0,277350.0,2.0
,,277358000.0,277358.0,1.0
,,277366000.0,277366.0,2.0
,,277374000.0,277374.0,3.0
,,278049000.0,278049.0,2.0
,,278724000.0,278724.0,2.0
,,279399000.0,279399.0,2.0
,,280074000.0,280074.0,2.0
,,280749000.0,280749.0,2.0
,,280974000.0,280974.0,2.0
,,281170000.0,281170.0,2.0
,,281177000.0,281177.0,1.0
,,281234000.0,281234.0,2.0
,,281242000.0,281242.0,1.0
,,281315000.0,281315.0,2.0
,,281323000.0,281323.0,1.0
,,281331000.0,281331.0,2.0
,,281339000.0,281339.0,1.0
,,281346000.0,281346.0,2.0
,,281354000.0,281354.0,1.0
,,281362000.0,281362.0,2.0
,,281370000.0,281370.0,1.0
,,281378000.0,281378.0,2.0
,,281385000.0,281385.0,1.0
,,281393000.0,281393.0,2.0
,,281401000.0,281401.0,1.0
,,281425000.0,281425.0,2.0
,,281433000.0,281433.0,1.0
,,281457000.0,281457.0,2.0
,,281465000.0,281465.0,1.0
,,281473000.0,281473.0,2.0
,,281481000.0,281481.0,1.0
,,281539000.0,281539.0,2.0
,,281547000.0,281547.0,1.0
,,281587000.0,281587.0,2.0
,,281595000.0,281595.0,1.0
,,281603000.0,281603.0,2.0
,,281776000.0,281776.0,3.0
,,281801000.0,281801.0,2.0
,,281808000.0,281808.0,1.0
,,281815000.0,281815.0,2.0
,,281823000.0,281823.0,1.0
,,281831000.0,281831.0,2.0
,,281839000.0,281839.0,1.0
,,281877000.0,281877.0,2.0
,,281885000.0,281885.0,1.0
,,281893000.0,281893.0,2.0
,,281901000.0,281901.0,1.0
,,281923000.0,281923.0,2.0
,,281947000.0,281947.0,2.0
,,281955000.0,281955.0,3.0
,,281963000.0,281963.0,1.0
,,281970000.0,281970.0,2.0
,,281978000.0,281978.0,3.0
,,282033000.0,282033.0,2.0
,,282041000.0,282041.0,2.0
,,282048000.0,282048.0,1.0
,,282071000.0,282071.0,2.0
,,282095000.0,282095.0,2.0
,,282102000.0,282102.0,1.0
,,282125000.0,282125.0,2.0
,,282134000.0,282134.0,2.0
,,282141000.0,282141.0,3.0
,,282165000.0,282165.0,2.0
,,282189000.0,282189.0,2.0
,,282197000.0,282197.0,3.0
,,282205000.0,282205.0,3.0
,,282277000.0,282277.0,2.0
,,282284000.0,282284.0,2.0
,,282292000.0,282292.0,1.0
,,282364000.0,282364.0,2.0
,,282371000.0,282371.0,1.0
,,282379000.0,282379.0,2.0
,,282387000.0,282387.0,1.0
,,282410000.0,282410.0,2.0
,,282418000.0,282418.0,1.0
,,282426000.0,282426.0,2.0
,,282433000.0,282433.0,1.0
,,282488000.0,282488.0,2.0
,,282496000.0,282496.0,2.0
,,282504000.0,282504.0,3.0
,,282512000.0,282512.0,2.0
,,282520000.0,282520.0,2.0
,,282528000.0,282528.0,1.0
,,282599000.0,282599.0,2.0
,,282606000.0,282606.0,3.0
,,282614000.0,282614.0,3.0
,,282623000.0,282623.0,2.0
,,282631000.0,282631.0,3.0
,,282703000.0,282703.0,2.0
,,282711000.0,282711.0,3.0
,,282719000.0,282719.0,1.0
,,283375000.0,283375.0,2.0
,,284030000.0,284030.0,2.0
,,284686000.0,284686.0,2.0
,,285344000.0,285344.0,2.0
,,286022000.0,286022.0,2.0
,,286676000.0,286676.0,2.0
,,286975000.0,286975.0,2.0
,,286983000.0,286983.0,3.0
,,286991000.0,286991.0,3.0
,,287014000.0,287014.0,2.0
,,287038000.0,287038.0,2.0
,,287046000.0,287046.0,1.0
,,287164000.0,287164.0,2.0
,,287172000.0,287172.0,1.0
,,287259000.0,287259.0,2.0
,,287267000.0,287267.0,3.0
,,287275000.0,287275.0,3.0
,,287442000.0,287442.0,2.0
,,287450000.0,287450.0,2.0
,,287458000.0,287458.0,1.0
,,287466000.0,287466.0,2.0
,,287473000.0,287473.0,1.0
,,287496000.0,287496.0,2.0
,,287504000.0,287504.0,1.0
,,287528000.0,287528.0,2.0
,,287536000.0,287536.0,1.0
,,287544000.0,287544.0,1.0
,,287551000.0,287551.0,1.0
,,287559000.0,287559.0,2.0
,,287567000.0,287567.0,3.0
,,287575000.0,287575.0,2.0
,,287582000.0,287582.0,1.0
,,287669000.0,287669.0,2.0
,,287677000.0,287677.0,3.0
,,287685000.0,287685.0,3.0
,,287757000.0,287757.0,2.0
,,287765000.0,287765.0,2.0
,,287773000.0,287773.0,3.0
,,287781000.0,287781.0,3.0
,,288454000.0,288454.0,2.0
,,289126000.0,289126.0,2.0
,,289800000.0,289800.0,2.0
,,290485000.0,290485.0,2.0
,,291163000.0,291163.0,2.0
,,291842000.0,291842.0,2.0
,,291917000.0,291917.0,2.0
,,291942000.0,291942.0,2.0
,,291951000.0,291951.0,3.0
,,292517000.0,292517.0,2.0
,,292525000.0,292525.0,3.0
,,292533000.0,292533.0,3.0
,,292605000.0,292605.0,2.0
,,292613000.0,292613.0,2.0
,,292621000.0,292621.0,1.0
,,292692000.0,292692.0,2.0
,,292700000.0,292700.0,1.0
,,292708000.0,292708.0,2.0
,,292716000.0,292716.0,1.0
,,292786000.0,292786.0,2.0
,,292810000.0,292810.0,2.0
,,292817000.0,292817.0,3.0
,,292825000.0,292825.0,3.0
,,292896000.0,292896.0,2.0
,,292920000.0,292920.0,2.0
,,292928000.0,292928.0,3.0
,,292936000.0,292936.0,3.0
,,292960000.0,292960.0,2.0
,,292968000.0,292968.0,3.0
,,293627000.0,293627.0,2.0
,,294286000.0,294286.0,2.0
,,294958000.0,294958.0,2.0
,,295623000.0,295623.0,2.0
,,296288000.0,296288.0,2.0
,,296756000.0,296756.0,2.0
,,296764000.0,296764.0,2.0
,,296791000.0,296791.0,3.0
,,297467000.0,297467.0,2.0
,,298141000.0,298141.0,2.0
,,298817000.0,298817.0,2.0
,,299493000.0,299493.0,2.0
,,300164000.0,300164.0,2.0
,,300835000.0,300835.0,2.0
,,301505000.0,301505.0,2.0
,,302176000.0,302176.0,2.0
,,302846000.0,302846.0,2.0
,,303522000.0,303522.0,2.0
,,304193000.0,304193.0,2.0
,,304864000.0,304864.0,2.0
,,305088000.0,305088.0,2.0
,,305096000.0,305096.0,2.0
,,305676000.0,305676.0,3.0
,,305891000.0,305891.0,2.0
,,305946000.0,305946.0,2.0
,,305954000.0,305954.0,1.0
,,305961000.0,305961.0,2.0
,,305969000.0,305969.0,3.0
,,305977000.0,305977.0,3.0
,,305985000.0,305985.0,1.0
,,306056000.0,306056.0,2.0
,,306080000.0,306080.0,2.0
,,306088000.0,306088.0,3.0
,,306175000.0,306175.0,2.0
,,306183000.0,306183.0,3.0
,,306191000.0,306191.0,1.0
,,306875000.0,306875.0,2.0
,,307545000.0,307545.0,2.0
,,308235000.0,308235.0,2.0
,,308909000.0,308909.0,2.0
,,309584000.0,309584.0,2.0
,,310258000.0,310258.0,2.0
,,310932000.0,310932.0,2.0
,,311605000.0,311605.0,2.0
,,312285000.0,312285.0,2.0
,,312960000.0,312960.0,2.0
,,313636000.0,313636.0,2.0
,,314312000.0,314312.0,2.0
,,314988000.0,314988.0,2.0
,,315663000.0,315663.0,2.0
,,316339000.0,316339.0,2.0
,,316485000.0,316485.0,2.0
,,316920000.0,316920.0,4.0
,,317073000.0,317073.0,2.0
,,317081000.0,317081.0,2.0
,,317089000.0,317089.0,3.0
,,317097000.0,317097.0,3.0
,,317170000.0,317170.0,2.0
,,317178000.0,317178.0,2.0
,,317186000.0,317186.0,1.0
,,317194000.0,317194.0,2.0
,,317202000.0,317202.0,1.0
,,317209000.0,317209.0,2.0
,,317217000.0,317217.0,1.0
,,317389000.0,317389.0,2.0
,,317397000.0,317397.0,1.0
,,317484000.0,317484.0,2.0
,,317492000.0,317492.0,1.0
,,317532000.0,317532.0,2.0
,,317540000.0,317540.0,1.0
,,317548000.0,317548.0,3.0
,,317717000.0,317717.0,2.0
,,317725000.0,317725.0,2.0
,,317733000.0,317733.0,3.0
,,317838000.0,317838.0,2.0
,,317846000.0,317846.0,3.0
,,317854000.0,317854.0,2.0
,,317861000.0,317861.0,1.0
,,318560000.0,318560.0,2.0
,,319259000.0,319259.0,2.0
,,319958000.0,319958.0,2.0
,,320657000.0,320657.0,2.0
,,321361000.0,321361.0,2.0
,,322055000.0,322055.0,2.0
,,322379000.0,322379.0,2.0
,,322387000.0,322387.0,1.0
,,322473000.0,322473.0,2.0
,,322481000.0,322481.0,1.0
,,322536000.0,322536.0,2.0
,,322544000.0,322544.0,2.0
,,322552000.0,322552.0,3.0
,,322560000.0,322560.0,2.0
,,322568000.0,322568.0,2.0
,,322575000.0,322575.0,3.0
,,322615000.0,322615.0,2.0
,,322623000.0,322623.0,3.0
,,322709000.0,322709.0,2.0
,,322717000.0,322717.0,3.0
,,322788000.0,322788.0,2.0
,,322796000.0,322796.0,3.0
,,322804000.0,322804.0,3.0
,,322812000.0,322812.0,1.0
,,322993000.0,322993.0,2.0
,,323001000.0,323001.0,1.0
,,323040000.0,323040.0,2.0
,,323047000.0,323047.0,1.0
,,323070000.0,323070.0,2.0
,,323094000.0,323094.0,2.0
,,323101000.0,323101.0,3.0
,,323109000.0,323109.0,3.0
,,323117000.0,323117.0,2.0
,,323125000.0,323125.0,1.0
,,323227000.0,323227.0,2.0
,,323235000.0,323235.0,3.0
,,323307000.0,323307.0,2.0
,,323315000.0,323315.0,3.0
,,323983000.0,323983.0,2.0
,,324650000.0,324650.0,2.0
,,325319000.0,325319.0,2.0
,,325992000.0,325992.0,2.0
,,326658000.0,326658.0,2.0
,,326765000.0,326765.0,2.0
,,327025000.0,327025.0,4.0
,,327695000.0,327695.0,2.0
,,328364000.0,328364.0,2.0
,,329034000.0,329034.0,2.0
,,329703000.0,329703.0,2.0
,,330382000.0,330382.0,2.0
,,331055000.0,331055.0,2.0
,,331280000.0,331280.0,2.0
,,331455000.0,331455.0,2.0
,,331463000.0,331463.0,1.0
,,331535000.0,331535.0,2.0
,,331543000.0,331543.0,1.0
,,331649000.0,331649.0,2.0
,,331657000.0,331657.0,1.0
,,331681000.0,331681.0,2.0
,,331689000.0,331689.0,1.0
,,331697000.0,331697.0,2.0
,,331705000.0,331705.0,1.0
,,331713000.0,331713.0,2.0
,,331721000.0,331721.0,1.0
,,331745000.0,331745.0,2.0
,,331752000.0,331752.0,1.0
,,331760000.0,331760.0,2.0
,,331768000.0,331768.0,1.0
,,331792000.0,331792.0,2.0
,,331800000.0,331800.0,1.0
,,331825000.0,331825.0,2.0
,,331833000.0,331833.0,1.0
,,331841000.0,331841.0,2.0
,,331849000.0,331849.0,1.0
,,331939000.0,331939.0,2.0
,,331947000.0,331947.0,1.0
,,332037000.0,332037.0,2.0
,,332045000.0,332045.0,1.0
,,332053000.0,332053.0,2.0
,,332061000.0,332061.0,1.0
,,332069000.0,332069.0,2.0
,,332078000.0,332078.0,1.0
,,332102000.0,332102.0,2.0
,,332110000.0,332110.0,1.0
,,332184000.0,332184.0,2.0
,,332192000.0,332192.0,1.0
,,332865000.0,332865.0,2.0
,,333539000.0,333539.0,2.0
,,334212000.0,334212.0,2.0
,,334403000.0,334403.0,2.0
,,334411000.0,334411.0,3.0
,,335085000.0,335085.0,2.0
,,335753000.0,335753.0,2.0
,,335925000.0,335925.0,2.0
,,335949000.0,335949.0,2.0
,,335957000.0,335957.0,1.0
,,335965000.0,335965.0,2.0
,,335972000.0,335972.0,1.0
,,335996000.0,335996.0,2.0
,,336004000.0,336004.0,1.0
,,336028000.0,336028.0,2.0
,,336037000.0,336037.0,1.0
,,336222000.0,336222.0,2.0
,,336231000.0,336231.0,1.0
,,336271000.0,336271.0,2.0
,,336279000.0,336279.0,1.0
,,336287000.0,336287.0,2.0
,,336295000.0,336295.0,1.0
,,336320000.0,336320.0,2.0
,,336328000.0,336328.0,1.0
,,336593000.0,336593.0,2.0
,,336601000.0,336601.0,1.0
,,336609000.0,336609.0,2.0
,,336617000.0,336617.0,1.0
,,336690000.0,336690.0,2.0
,,336698000.0,336698.0,1.0
,,336706000.0,336706.0,2.0
,,336714000.0,336714.0,1.0
,,336721000.0,336721.0,2.0
,,336730000.0,336730.0,1.0
,,336737000.0,336737.0,2.0
,,336745000.0,336745.0,1.0
,,336753000.0,336753.0,2.0
,,336761000.0,336761.0,1.0
,,336769000.0,336769.0,1.0
,,336829000.0,336829.0,2.0
,,336837000.0,336837.0,2.0
,,336845000.0,336845.0,1.0
,,336951000.0,336951.0,2.0
,,336959000.0,336959.0,1.0
,,336982000.0,336982.0,2.0
,,336990000.0,336990.0,1.0
,,336998000.0,336998.0,2.0
,,337006000.0,337006.0,1.0
,,337013000.0,337013.0,2.0
,,337022000.0,337022.0,1.0
,,337029000.0,337029.0,2.0
,,337037000.0,337037.0,1.0
,,337045000.0,337045.0,2.0
,,337053000.0,337053.0,1.0
,,337061000.0,337061.0,2.0
,,337068000.0,337068.0,1.0
,,337076000.0,337076.0,2.0
,,337084000.0,337084.0,1.0
,,337373000.0,337373.0,2.0
,,337382000.0,337382.0,2.0
,,337390000.0,337390.0,3.0
,,337398000.0,337398.0,1.0
,,337405000.0,337405.0,2.0
,,337413000.0,337413.0,2.0
,,337421000.0,337421.0,3.0
,,337521000.0,337521.0,2.0
,,337529000.0,337529.0,3.0
,,337750000.0,337750.0,2.0
,,337822000.0,337822.0,2.0
,,337830000.0,337830.0,1.0
,,337837000.0,337837.0,2.0
,,337845000.0,337845.0,1.0
,,337869000.0,337869.0,2.0
,,337877000.0,337877.0,1.0
,,337901000.0,337901.0,2.0
,,337909000.0,337909.0,1.0
,,337966000.0,337966.0,2.0
,,337975000.0,337975.0,1.0
,,337982000.0,337982.0,2.0
,,337990000.0,337990.0,1.0
,,337998000.0,337998.0,2.0
,,338005000.0,338005.0,1.0
,,338013000.0,338013.0,2.0
,,338021000.0,338021.0,1.0
,,338028000.0,338028.0,2.0
,,338036000.0,338036.0,1.0
,,338060000.0,338060.0,2.0
,,338067000.0,338067.0,1.0
,,338075000.0,338075.0,2.0
,,338083000.0,338083.0,1.0
,,338221000.0,338221.0,2.0
,,338229000.0,338229.0,1.0
,,338753000.0,338753.0,2.0
,,338761000.0,338761.0,2.0
,,338770000.0,338770.0,3.0
,,338779000.0,338779.0,3.0
,,338788000.0,338788.0,3.0
,,338796000.0,338796.0,3.0
,,338805000.0,338805.0,3.0
,,338814000.0,338814.0,3.0
,,338822000.0,338822.0,3.0
,,338831000.0,338831.0,3.0
,,338840000.0,338840.0,3.0
,,338849000.0,338849.0,3.0
,,338858000.0,338858.0,3.0
,,338867000.0,338867.0,3.0
,,338875000.0,338875.0,3.0
,,338884000.0,338884.0,2.0
,,338893000.0,338893.0,3.0
,,339591000.0,339591.0,2.0
,,341152000.0,341152.0,2.0
,,341160000.0,341160.0,3.0
,,341169000.0,341169.0,1.0
,,341832000.0,341832.0,2.0
,,342497000.0,342497.0,2.0
,,343161000.0,343161.0,2.0
,,343826000.0,343826.0,2.0
,,344500000.0,344500.0,2.0
,,345114000.0,345114.0,2.0
,,345139000.0,345139.0,2.0
,,345376000.0,345376.0,3.0
,,345464000.0,345464.0,2.0
,,345471000.0,345471.0,1.0
,,345479000.0,345479.0,3.0
,,345487000.0,345487.0,2.0
,,345495000.0,345495.0,2.0
,,345502000.0,345502.0,3.0
,,345636000.0,345636.0,2.0
,,345644000.0,345644.0,3.0
,,345715000.0,345715.0,2.0
,,345723000.0,345723.0,3.0
,,345731000.0,345731.0,3.0
,,345754000.0,345754.0,2.0
,,345762000.0,345762.0,2.0
,,345770000.0,345770.0,1.0
,,345904000.0,345904.0,2.0
,,345912000.0,345912.0,1.0
,,346013000.0,346013.0,2.0
,,346020000.0,346020.0,3.0
,,346028000.0,346028.0,2.0
,,346036000.0,346036.0,1.0
,,346122000.0,346122.0,2.0
,,346130000.0,346130.0,3.0
,,346216000.0,346216.0,2.0
,,346224000.0,346224.0,3.0
,,346739000.0,346739.0,2.0
,,346764000.0,346764.0,2.0
,,346790000.0,346790.0,3.0
,,347463000.0,347463.0,2.0
,,348134000.0,348134.0,2.0
,,348813000.0,348813.0,2.0
,,349482000.0,349482.0,2.0
,,350151000.0,350151.0,2.0
,,350820000.0,350820.0,2.0
,,351489000.0,351489.0,2.0
,,352158000.0,352158.0,2.0
,,352331000.0,352331.0,2.0
,,352356000.0,352356.0,2.0
,,352919000.0,352919.0,4.0
,,352927000.0,352927.0,2.0
,,352936000.0,352936.0,2.0
,,352944000.0,352944.0,3.0
,,352968000.0,352968.0,2.0
,,352976000.0,352976.0,2.0
,,352984000.0,352984.0,1.0
,,353088000.0,353088.0,2.0
,,353096000.0,353096.0,1.0
,,353136000.0,353136.0,2.0
,,353143000.0,353143.0,1.0
,,353183000.0,353183.0,2.0
,,353191000.0,353191.0,1.0
,,353199000.0,353199.0,2.0
,,353207000.0,353207.0,1.0
,,353215000.0,353215.0,2.0
,,353222000.0,353222.0,1.0
,,353341000.0,353341.0,2.0
,,353349000.0,353349.0,3.0
,,353438000.0,353438.0,2.0
,,353447000.0,353447.0,3.0
,,353521000.0,353521.0,2.0
,,353530000.0,353530.0,1.0
,,354206000.0,354206.0,2.0
,,354876000.0,354876.0,2.0
,,355546000.0,355546.0,2.0
,,356216000.0,356216.0,2.0
,,356904000.0,356904.0,2.0
,,357573000.0,357573.0,2.0
,,357780000.0,357780.0,2.0
,,357788000.0,357788.0,1.0
,,358459000.0,358459.0,2.0
,,359124000.0,359124.0,2.0
,,359789000.0,359789.0,2.0
,,360454000.0,360454.0,2.0
,,360971000.0,360971.0,2.0
,,361029000.0,361029.0,2.0
,,361277000.0,361277.0,3.0
,,361348000.0,361348.0,2.0
,,361356000.0,361356.0,2.0
,,361364000.0,361364.0,3.0
,,361372000.0,361372.0,2.0
,,361380000.0,361380.0,2.0
,,361388000.0,361388.0,3.0
,,361427000.0,361427.0,2.0
,,361435000.0,361435.0,3.0
,,361506000.0,361506.0,2.0
,,361514000.0,361514.0,2.0
,,361522000.0,361522.0,3.0
,,361593000.0,361593.0,2.0
,,361601000.0,361601.0,3.0
,,361609000.0,361609.0,3.0
,,361822000.0,361822.0,2.0
,,361892000.0,361892.0,2.0
,,361900000.0,361900.0,3.0
,,362017000.0,362017.0,2.0
,,362025000.0,362025.0,3.0
,,362097000.0,362097.0,2.0
,,362105000.0,362105.0,3.0
,,362775000.0,362775.0,2.0
,,363438000.0,363438.0,2.0
,,364101000.0,364101.0,2.0
,,364763000.0,364763.0,2.0
,,365426000.0,365426.0,2.0
,,366089000.0,366089.0,2.0
,,366392000.0,366392.0,2.0
,,366400000.0,366400.0,1.0
,,366626000.0,366626.0,2.0
,,366766000.0,366766.0,2.0
,,366790000.0,366790.0,3.0
,,367454000.0,367454.0,2.0
,,368116000.0,368116.0,2.0
,,368779000.0,368779.0,2.0
,,369000000.0,369000.0,2.0
,,369222000.0,369222.0,2.0
,,370109000.0,370109.0,4.0
,,370118000.0,370118.0,3.0
,,370190000.0,370190.0,2.0
,,370214000.0,370214.0,2.0
,,370222000.0,370222.0,3.0
,,370230000.0,370230.0,3.0
,,370302000.0,370302.0,2.0
,,370310000.0,370310.0,1.0
,,370968000.0,370968.0,2.0
,,371466000.0,371466.0,2.0
,,371474000.0,371474.0,2.0
,,371483000.0,371483.0,1.0
,,372166000.0,372166.0,2.0
,,372841000.0,372841.0,2.0
,,373515000.0,373515.0,2.0
,,374189000.0,374189.0,2.0
,,374863000.0,374863.0,2.0
,,374938000.0,374938.0,2.0
,,376069000.0,376069.0,4.0
,,376727000.0,376727.0,2.0
,,376752000.0,376752.0,2.0
,,376760000.0,376760.0,2.0
,,376769000.0,376769.0,1.0
,,377036000.0,377036.0,2.0
,,377045000.0,377045.0,3.0
,,377730000.0,377730.0,2.0
,,378403000.0,378403.0,2.0
,,379075000.0,379075.0,2.0
,,379748000.0,379748.0,2.0
,,380420000.0,380420.0,2.0
,,381092000.0,381092.0,2.0
,,381316000.0,381316.0,2.0
,,381341000.0,381341.0,2.0
,,381350000.0,381350.0,3.0
,,381813000.0,381813.0,3.0
,,381888000.0,381888.0,2.0
,,381895000.0,381895.0,2.0
,,381903000.0,381903.0,1.0
,,381926000.0,381926.0,2.0
,,381949000.0,381949.0,2.0
,,381957000.0,381957.0,3.0
,,381965000.0,381965.0,1.0
,,381988000.0,381988.0,2.0
,,381996000.0,381996.0,1.0
,,382004000.0,382004.0,2.0
,,382012000.0,382012.0,1.0
,,382035000.0,382035.0,2.0
,,382042000.0,382042.0,1.0
,,382050000.0,382050.0,2.0
,,382058000.0,382058.0,1.0
,,382065000.0,382065.0,2.0
,,382073000.0,382073.0,1.0
,,382080000.0,382080.0,3.0
,,382149000.0,382149.0,2.0
,,382188000.0,382188.0,2.0
,,382195000.0,382195.0,1.0
,,382203000.0,382203.0,2.0
,,382210000.0,382210.0,1.0
,,382218000.0,382218.0,2.0
,,382225000.0,382225.0,1.0
,,382232000.0,382232.0,2.0
,,382240000.0,382240.0,3.0
,,382247000.0,382247.0,3.0
,,382255000.0,382255.0,1.0
,,382294000.0,382294.0,2.0
,,382301000.0,382301.0,1.0
,,382309000.0,382309.0,2.0
,,382316000.0,382316.0,1.0
,,382339000.0,382339.0,2.0
,,382347000.0,382347.0,3.0
,,382355000.0,382355.0,3.0
,,382363000.0,382363.0,2.0
,,382371000.0,382371.0,3.0
,,382379000.0,382379.0,1.0
,,382387000.0,382387.0,2.0
,,382394000.0,382394.0,1.0
,,382433000.0,382433.0,2.0
,,382441000.0,382441.0,1.0
,,382449000.0,382449.0,2.0
,,382457000.0,382457.0,1.0
,,382530000.0,382530.0,2.0
,,382538000.0,382538.0,1.0
,,382546000.0,382546.0,2.0
,,382554000.0,382554.0,1.0
,,382562000.0,382562.0,2.0
,,382570000.0,382570.0,1.0
,,382594000.0,382594.0,2.0
,,382602000.0,382602.0,1.0
,,382659000.0,382659.0,2.0
,,382667000.0,382667.0,1.0
,,382675000.0,382675.0,2.0
,,382683000.0,382683.0,1.0
,,382756000.0,382756.0,2.0
,,382764000.0,382764.0,1.0
,,383432000.0,383432.0,2.0
,,384101000.0,384101.0,2.0
,,384770000.0,384770.0,2.0
,,385922000.0,385922.0,2.0
,,385930000.0,385930.0,3.0
,,385938000.0,385938.0,2.0
,,385946000.0,385946.0,2.0
,,385954000.0,385954.0,1.0
,,386611000.0,386611.0,2.0
,,386765000.0,386765.0,2.0
,,386810000.0,386810.0,4.0
,,386886000.0,386886.0,2.0
,,386960000.0,386960.0,2.0
,,386969000.0,386969.0,1.0
,,387639000.0,387639.0,2.0
,,388304000.0,388304.0,2.0
,,388969000.0,388969.0,2.0
,,389633000.0,389633.0,2.0
,,390298000.0,390298.0,2.0
,,390963000.0,390963.0,2.0
,,391168000.0,391168.0,2.0
,,391176000.0,391176.0,1.0
,,391845000.0,391845.0,2.0
,,392510000.0,392510.0,2.0
,,393175000.0,393175.0,2.0
,,393511000.0,393511.0,2.0
,,393519000.0,393519.0,1.0
,,394566000.0,394566.0,3.0
,,394574000.0,394574.0,3.0
,,395238000.0,395238.0,2.0
,,395904000.0,395904.0,2.0
,,396576000.0,396576.0,2.0
,,396765000.0,396765.0,2.0
,,396791000.0,396791.0,3.0
,,397462000.0,397462.0,2.0
,,398133000.0,398133.0,2.0
,,398804000.0,398804.0,2.0
,,399475000.0,399475.0,2.0
,,400146000.0,400146.0,2.0
,,400669000.0,400669.0,2.0
,,400677000.0,400677.0,2.0
,,400685000.0,400685.0,1.0
,,401360000.0,401360.0,2.0
,,402029000.0,402029.0,2.0
,,402698000.0,402698.0,2.0
,,402822000.0,402822.0,2.0
,,403656000.0,403656.0,4.0
,,403713000.0,403713.0,2.0
,,403721000.0,403721.0,2.0
,,403729000.0,403729.0,3.0
,,403737000.0,403737.0,2.0
,,403745000.0,403745.0,1.0
,,403816000.0,403816.0,2.0
,,403856000.0,403856.0,2.0
,,403864000.0,403864.0,3.0
,,404528000.0,404528.0,2.0
,,405193000.0,405193.0,2.0
,,405711000.0,405711.0,2.0
,,405719000.0,405719.0,2.0
,,405727000.0,405727.0,1.0
,,406411000.0,406411.0,2.0
,,406636000.0,406636.0,2.0
,,406761000.0,406761.0,2.0
,,406769000.0,406769.0,1.0
,,407454000.0,407454.0,2.0
,,408122000.0,408122.0,2.0
,,408790000.0,408790.0,2.0
,,409458000.0,409458.0,2.0
,,410134000.0,410134.0,2.0
,,410807000.0,410807.0,2.0
,,411480000.0,411480.0,2.0
,,412153000.0,412153.0,2.0
,,412826000.0,412826.0,2.0
,,413499000.0,413499.0,2.0
,,414172000.0,414172.0,2.0
,,414230000.0,414230.0,2.0
,,414239000.0,414239.0,2.0
,,414247000.0,414247.0,1.0
,,414924000.0,414924.0,2.0
,,415597000.0,415597.0,2.0
,,416270000.0,416270.0,2.0
,,416760000.0,416760.0,2.0
,,416769000.0,416769.0,1.0
,,417447000.0,417447.0,2.0
,,418111000.0,418111.0,2.0
,,418783000.0,418783.0,2.0
,,419448000.0,419448.0,2.0
,,420115000.0,420115.0,2.0
,,420780000.0,420780.0,2.0
,,421003000.0,421003.0,2.0
,,421391000.0,421391.0,2.0
,,421399000.0,421399.0,3.0
,,421407000.0,421407.0,2.0
,,421415000.0,421415.0,2.0
,,421423000.0,421423.0,3.0
,,421494000.0,421494.0,2.0
,,421976000.0,421976.0,3.0
,,422001000.0,422001.0,2.0
,,422025000.0,422025.0,2.0
,,422033000.0,422033.0,1.0
,,422262000.0,422262.0,2.0
,,422270000.0,422270.0,3.0
,,422278000.0,422278.0,3.0
,,422302000.0,422302.0,2.0
,,422326000.0,422326.0,2.0
,,422334000.0,422334.0,1.0
,,422405000.0,422405.0,2.0
,,422429000.0,422429.0,2.0
,,422436000.0,422436.0,3.0
,,422444000.0,422444.0,2.0
,,422452000.0,422452.0,2.0
,,422460000.0,422460.0,3.0
,,422609000.0,422609.0,2.0
,,422616000.0,422616.0,3.0
,,422687000.0,422687.0,2.0
,,422711000.0,422711.0,2.0
,,422719000.0,422719.0,3.0
,,422727000.0,422727.0,3.0
,,422735000.0,422735.0,2.0
,,422743000.0,422743.0,2.0
,,422751000.0,422751.0,3.0
,,422885000.0,422885.0,2.0
,,422893000.0,422893.0,3.0
,,422965000.0,422965.0,2.0
,,422990000.0,422990.0,2.0
,,422997000.0,422997.0,3.0
,,423005000.0,423005.0,3.0
,,423077000.0,423077.0,2.0
,,423085000.0,423085.0,2.0
,,423093000.0,423093.0,3.0
,,423101000.0,423101.0,2.0
,,423109000.0,423109.0,1.0
,,423783000.0,423783.0,2.0
,,424457000.0,424457.0,2.0
,,425131000.0,425131.0,2.0
,,425805000.0,425805.0,2.0
,,426479000.0,426479.0,2.0
,,426753000.0,426753.0,2.0
,,427409000.0,427409.0,4.0
,,428176000.0,428176.0,2.0
,,428251000.0,428251.0,2.0
,,428260000.0,428260.0,1.0
,,428827000.0,428827.0,2.0
,,428851000.0,428851.0,2.0
,,428860000.0,428860.0,1.0
,,429454000.0,429454.0,2.0
,,429462000.0,429462.0,3.0
,,429636000.0,429636.0,2.0
,,429645000.0,429645.0,1.0
,,429745000.0,429745.0,2.0
,,429753000.0,429753.0,1.0
,,429761000.0,429761.0,2.0
,,429769000.0,429769.0,1.0
,,429776000.0,429776.0,2.0
,,429784000.0,429784.0,3.0
,,429792000.0,429792.0,2.0
,,429800000.0,429800.0,1.0
,,429871000.0,429871.0,2.0
,,429941000.0,429941.0,2.0
,,429949000.0,429949.0,3.0
,,430020000.0,430020.0,2.0
,,430028000.0,430028.0,2.0
,,430036000.0,430036.0,1.0
,,430169000.0,430169.0,2.0
,,430176000.0,430176.0,1.0
,,430247000.0,430247.0,2.0
,,430255000.0,430255.0,1.0
,,430278000.0,430278.0,2.0
,,430286000.0,430286.0,1.0
,,430309000.0,430309.0,2.0
,,430317000.0,430317.0,2.0
,,430325000.0,430325.0,3.0
,,430987000.0,430987.0,2.0
,,431650000.0,431650.0,2.0
,,432245000.0,432245.0,2.0
,,432253000.0,432253.0,2.0
,,432260000.0,432260.0,1.0
,,432316000.0,432316.0,2.0
,,432324000.0,432324.0,1.0
,,432364000.0,432364.0,2.0
,,432373000.0,432373.0,1.0
,,432381000.0,432381.0,2.0
,,432388000.0,432388.0,1.0
,,432396000.0,432396.0,2.0
,,432404000.0,432404.0,1.0
,,432412000.0,432412.0,2.0
,,432420000.0,432420.0,1.0
,,432428000.0,432428.0,2.0
,,432436000.0,432436.0,1.0
,,432443000.0,432443.0,2.0
,,432451000.0,432451.0,1.0
,,432475000.0,432475.0,2.0
,,432483000.0,432483.0,1.0
,,432539000.0,432539.0,2.0
,,432547000.0,432547.0,1.0
,,432668000.0,432668.0,2.0
,,432677000.0,432677.0,1.0
,,432749000.0,432749.0,2.0
,,432757000.0,432757.0,1.0
,,432909000.0,432909.0,2.0
,,432917000.0,432917.0,1.0
,,433586000.0,433586.0,2.0
,,434249000.0,434249.0,2.0
,,434813000.0,434813.0,2.0
,,434821000.0,434821.0,1.0
,,434843000.0,434843.0,2.0
,,434851000.0,434851.0,3.0
,,435515000.0,435515.0,2.0
,,436179000.0,436179.0,2.0
,,436740000.0,436740.0,2.0
,,436748000.0,436748.0,1.0
,,436756000.0,436756.0,2.0
,,436764000.0,436764.0,2.0
,,436807000.0,436807.0,4.0
,,436817000.0,436817.0,1.0
,,436825000.0,436825.0,2.0
,,436833000.0,436833.0,1.0
,,436906000.0,436906.0,2.0
,,436914000.0,436914.0,1.0
,,436954000.0,436954.0,2.0
,,436963000.0,436963.0,1.0
,,436970000.0,436970.0,2.0
,,436978000.0,436978.0,1.0
,,437019000.0,437019.0,2.0
,,437027000.0,437027.0,1.0
,,437291000.0,437291.0,2.0
,,437299000.0,437299.0,1.0
,,437307000.0,437307.0,2.0
,,437315000.0,437315.0,1.0
,,437338000.0,437338.0,2.0
,,437347000.0,437347.0,1.0
,,437371000.0,437371.0,2.0
,,437379000.0,437379.0,1.0
,,437403000.0,437403.0,2.0
,,437411000.0,437411.0,1.0
,,437419000.0,437419.0,2.0
,,437428000.0,437428.0,1.0
,,437435000.0,437435.0,2.0
,,437443000.0,437443.0,1.0
,,437451000.0,437451.0,2.0
,,437459000.0,437459.0,1.0
,,437532000.0,437532.0,2.0
,,437541000.0,437541.0,1.0
,,437631000.0,437631.0,2.0
,,437639000.0,437639.0,1.0
,,437663000.0,437663.0,2.0
,,437670000.0,437670.0,1.0
,,437678000.0,437678.0,2.0
,,437686000.0,437686.0,1.0
,,437694000.0,437694.0,2.0
,,437701000.0,437701.0,1.0
,,437725000.0,437725.0,2.0
,,437733000.0,437733.0,1.0
,,437741000.0,437741.0,2.0
,,437748000.0,437748.0,1.0
,,437756000.0,437756.0,2.0
,,437764000.0,437764.0,1.0
,,437772000.0,437772.0,2.0
,,437780000.0,437780.0,1.0
,,438110000.0,438110.0,2.0
,,438118000.0,438118.0,1.0
,,438204000.0,438204.0,2.0
,,438212000.0,438212.0,3.0
,,438873000.0,438873.0,2.0
,,439536000.0,439536.0,2.0
,,440198000.0,440198.0,2.0
,,440860000.0,440860.0,2.0
,,441524000.0,441524.0,2.0
,,442199000.0,442199.0,2.0
,,442868000.0,442868.0,2.0
,,443535000.0,443535.0,2.0
,,444204000.0,444204.0,2.0
,,444872000.0,444872.0,2.0
,,445045000.0,445045.0,2.0
,,445053000.0,445053.0,2.0
,,445895000.0,445895.0,4.0
,,445904000.0,445904.0,1.0
,,445911000.0,445911.0,2.0
,,445919000.0,445919.0,1.0
,,446579000.0,446579.0,2.0
,,446759000.0,446759.0,2.0
,,446767000.0,446767.0,2.0
,,446795000.0,446795.0,3.0
,,447463000.0,447463.0,2.0
,,448131000.0,448131.0,2.0
,,448800000.0,448800.0,2.0
,,449468000.0,449468.0,2.0
,,450137000.0,450137.0,2.0
,,450805000.0,450805.0,2.0
,,451493000.0,451493.0,2.0
,,452168000.0,452168.0,2.0
,,452843000.0,452843.0,2.0
,,453519000.0,453519.0,2.0
,,454194000.0,454194.0,2.0
,,454869000.0,454869.0,2.0
,,455547000.0,455547.0,2.0
,,456220000.0,456220.0,2.0
,,456794000.0,456794.0,2.0
,,456801000.0,456801.0,3.0
,,457463000.0,457463.0,2.0
,,458123000.0,458123.0,2.0
,,458571000.0,458571.0,2.0
,,459216000.0,459216.0,3.0
,,459240000.0,459240.0,2.0
,,459248000.0,459248.0,2.0
,,459256000.0,459256.0,1.0
,,459325000.0,459325.0,2.0
,,459396000.0,459396.0,2.0
,,459404000.0,459404.0,1.0
,,459411000.0,459411.0,2.0
,,459419000.0,459419.0,1.0
,,459487000.0,459487.0,2.0
,,459494000.0,459494.0,1.0
,,459502000.0,459502.0,2.0
,,459510000.0,459510.0,2.0
,,459517000.0,459517.0,3.0
,,459526000.0,459526.0,1.0
,,459564000.0,459564.0,2.0
,,459572000.0,459572.0,1.0
,,459721000.0,459721.0,2.0
,,459730000.0,459730.0,1.0
,,459737000.0,459737.0,3.0
,,460411000.0,460411.0,2.0
,,461077000.0,461077.0,2.0
,,461744000.0,461744.0,2.0
,,462410000.0,462410.0,2.0
,,463077000.0,463077.0,2.0
,,463744000.0,463744.0,2.0
,,464415000.0,464415.0,2.0
,,465081000.0,465081.0,2.0
,,465748000.0,465748.0,2.0
,,467510000.0,467510.0,2.0
,,468175000.0,468175.0,2.0
,,468544000.0,468544.0,2.0
,,469396000.0,469396.0,4.0
,,469420000.0,469420.0,2.0
,,469428000.0,469428.0,1.0
,,469435000.0,469435.0,2.0
,,469443000.0,469443.0,1.0
,,469496000.0,469496.0,2.0
,,469504000.0,469504.0,1.0
,,469511000.0,469511.0,3.0
,,469519000.0,469519.0,2.0
,,469526000.0,469526.0,3.0
,,469535000.0,469535.0,3.0
,,469543000.0,469543.0,2.0
,,469551000.0,469551.0,1.0
,,469637000.0,469637.0,2.0
,,469645000.0,469645.0,1.0
,,469652000.0,469652.0,3.0
,,469660000.0,469660.0,1.0
,,469668000.0,469668.0,3.0
,,469740000.0,469740.0,2.0
,,469748000.0,469748.0,3.0
,,469756000.0,469756.0,1.0
,,470439000.0,470439.0,2.0
,,471107000.0,471107.0,2.0
,,471776000.0,471776.0,2.0
,,472445000.0,472445.0,2.0
,,473114000.0,473114.0,2.0
,,473783000.0,473783.0,2.0
,,474303000.0,474303.0,2.0
,,474344000.0,474344.0,2.0
,,475393000.0,475393.0,4.0
,,475450000.0,475450.0,2.0
,,475457000.0,475457.0,1.0
,,476137000.0,476137.0,2.0
,,476755000.0,476755.0,2.0
,,476764000.0,476764.0,2.0
,,477049000.0,477049.0,4.0
,,477125000.0,477125.0,2.0
,,477150000.0,477150.0,2.0
,,477158000.0,477158.0,1.0
,,477853000.0,477853.0,2.0
,,477861000.0,477861.0,2.0
,,477870000.0,477870.0,1.0
,,478028000.0,478028.0,2.0
,,478036000.0,478036.0,1.0
,,478838000.0,478838.0,2.0
,,479625000.0,479625.0,2.0
,,479747000.0,479747.0,2.0
,,479755000.0,479755.0,1.0
,,480151000.0,480151.0,2.0
,,480219000.0,480219.0,3.0
,,480891000.0,480891.0,2.0
,,481572000.0,481572.0,2.0
,,482069000.0,482069.0,2.0
,,482078000.0,482078.0,3.0
,,482210000.0,482210.0,2.0
,,482218000.0,482218.0,3.0
,,482225000.0,482225.0,2.0
,,482233000.0,482233.0,2.0
,,482241000.0,482241.0,3.0
,,482390000.0,482390.0,2.0
,,482398000.0,482398.0,2.0
,,482405000.0,482405.0,3.0
,,482413000.0,482413.0,1.0
,,482436000.0,482436.0,2.0
,,482460000.0,482460.0,2.0
,,482468000.0,482468.0,3.0
,,482475000.0,482475.0,3.0
,,482515000.0,482515.0,2.0
,,482522000.0,482522.0,1.0
,,482559000.0,482559.0,2.0
,,482567000.0,482567.0,1.0
,,482574000.0,482574.0,2.0
,,482582000.0,482582.0,1.0
,,482635000.0,482635.0,2.0
,,482642000.0,482642.0,1.0
,,482711000.0,482711.0,2.0
,,482718000.0,482718.0,1.0
,,482741000.0,482741.0,2.0
,,482763000.0,482763.0,2.0
,,482771000.0,482771.0,3.0
,,482779000.0,482779.0,2.0
,,482786000.0,482786.0,1.0
,,482794000.0,482794.0,2.0
,,482801000.0,482801.0,2.0
,,482809000.0,482809.0,1.0
,,482817000.0,482817.0,2.0
,,482825000.0,482825.0,1.0
,,482832000.0,482832.0,2.0
,,482840000.0,482840.0,1.0
,,482848000.0,482848.0,2.0
,,482856000.0,482856.0,1.0
,,482925000.0,482925.0,2.0
,,482933000.0,482933.0,1.0
,,482941000.0,482941.0,2.0
,,482949000.0,482949.0,1.0
,,482988000.0,482988.0,2.0
,,482995000.0,482995.0,1.0
,,483035000.0,483035.0,2.0
,,483043000.0,483043.0,1.0
,,483083000.0,483083.0,2.0
,,483091000.0,483091.0,1.0
,,483115000.0,483115.0,2.0
,,483123000.0,483123.0,1.0
,,483130000.0,483130.0,2.0
,,483139000.0,483139.0,1.0
,,483163000.0,483163.0,2.0
,,483171000.0,483171.0,1.0
,,483212000.0,483212.0,2.0
,,483220000.0,483220.0,1.0
,,483324000.0,483324.0,2.0
,,483332000.0,483332.0,1.0
,,483357000.0,483357.0,2.0
,,483365000.0,483365.0,1.0
,,483373000.0,483373.0,2.0
,,483380000.0,483380.0,1.0
,,483454000.0,483454.0,2.0
,,483462000.0,483462.0,1.0
,,483469000.0,483469.0,2.0
,,483477000.0,483477.0,1.0
,,484142000.0,484142.0,2.0
,,484807000.0,484807.0,2.0
,,485472000.0,485472.0,2.0
,,486150000.0,486150.0,2.0
,,486752000.0,486752.0,2.0
,,486760000.0,486760.0,2.0
,,486769000.0,486769.0,1.0
,,486816000.0,486816.0,2.0
,,486824000.0,486824.0,3.0
,,487490000.0,487490.0,2.0
,,488156000.0,488156.0,2.0
,,488823000.0,488823.0,2.0
,,489489000.0,489489.0,2.0
,,489844000.0,489844.0,2.0
,,489852000.0,489852.0,3.0
,,490529000.0,490529.0,2.0
,,491197000.0,491197.0,2.0
,,491865000.0,491865.0,2.0
,,492533000.0,492533.0,2.0
,,493201000.0,493201.0,2.0
,,493869000.0,493869.0,2.0
,,494075000.0,494075.0,2.0
,,494083000.0,494083.0,3.0
,,494760000.0,494760.0,2.0
,,495428000.0,495428.0,2.0
,,496095000.0,496095.0,2.0
,,496763000.0,496763.0,2.0
,,497449000.0,497449.0,2.0
,,498115000.0,498115.0,2.0
,,498323000.0,498323.0,2.0
,,498331000.0,498331.0,3.0
,,499032000.0,499032.0,2.0
,,499718000.0,499718.0,2.0
,,500404000.0,500404.0,2.0
,,500412000.0,500412.0,2.0
,,500421000.0,500421.0,2.0
,,500429000.0,500429.0,1.0
,,501293000.0,501293.0,3.0
,,501366000.0,501366.0,2.0
,,501439000.0,501439.0,2.0
,,501447000.0,501447.0,3.0
,,501455000.0,501455.0,2.0
,,501463000.0,501463.0,3.0
,,501538000.0,501538.0,2.0
,,501546000.0,501546.0,3.0
,,502237000.0,502237.0,2.0
,,502928000.0,502928.0,2.0
,,503398000.0,503398.0,2.0
,,503407000.0,503407.0,3.0
,,503416000.0,503416.0,3.0
,,503425000.0,503425.0,3.0
,,503433000.0,503433.0,3.0
,,503442000.0,503442.0,3.0
,,503451000.0,503451.0,3.0
,,503460000.0,503460.0,3.0
,,503468000.0,503468.0,3.0
,,503477000.0,503477.0,3.0
,,503486000.0,503486.0,3.0
,,503495000.0,503495.0,3.0
,,503504000.0,503504.0,3.0
,,503513000.0,503513.0,3.0
,,503522000.0,503522.0,3.0
,,503531000.0,503531.0,3.0
,,503540000.0,503540.0,3.0
,,503549000.0,503549.0,3.0
,,504250000.0,504250.0,2.0
,,504941000.0,504941.0,2.0
,,505632000.0,505632.0,2.0
,,506324000.0,506324.0,2.0
,,506554000.0,506554.0,2.0
,,506767000.0,506767.0,2.0
,,506792000.0,506792.0,4.0
,,507481000.0,507481.0,2.0
,,508179000.0,508179.0,2.0
,,508871000.0,508871.0,2.0
,,509102000.0,509102.0,2.0
,,509178000.0,509178.0,2.0
,,509739000.0,509739.0,3.0
,,509748000.0,509748.0,2.0
,,509756000.0,509756.0,2.0
,,509764000.0,509764.0,3.0
,,510049000.0,510049.0,2.0
,,510057000.0,510057.0,3.0
,,510180000.0,510180.0,2.0
,,510188000.0,510188.0,3.0
,,510279000.0,510279.0,2.0
,,510288000.0,510288.0,3.0
,,510984000.0,510984.0,2.0
,,511680000.0,511680.0,2.0
,,512377000.0,512377.0,2.0
,,513084000.0,513084.0,2.0
,,513779000.0,513779.0,2.0
,,514474000.0,514474.0,2.0
,,515170000.0,515170.0,2.0
,,515866000.0,515866.0,2.0
,,516561000.0,516561.0,2.0
,,516741000.0,516741.0,2.0
,,516767000.0,516767.0,2.0
,,516792000.0,516792.0,3.0
,,517499000.0,517499.0,2.0
,,517856000.0,517856.0,2.0
,,517865000.0,517865.0,3.0
,,518560000.0,518560.0,2.0
,,518924000.0,518924.0,2.0
,,518932000.0,518932.0,3.0
,,519369000.0,519369.0,2.0
,,520041000.0,520041.0,4.0
,,520115000.0,520115.0,2.0
,,520169000.0,520169.0,2.0
,,520177000.0,520177.0,1.0
,,520184000.0,520184.0,1.0
,,520191000.0,520191.0,1.0
,,520230000.0,520230.0,2.0
,,520238000.0,520238.0,1.0
,,520261000.0,520261.0,2.0
,,520284000.0,520284.0,2.0
,,520292000.0,520292.0,1.0
,,520316000.0,520316.0,2.0
,,520340000.0,520340.0,2.0
,,520348000.0,520348.0,1.0
,,520387000.0,520387.0,2.0
,,520395000.0,520395.0,3.0
,,520403000.0,520403.0,2.0
,,520411000.0,520411.0,3.0
,,520483000.0,520483.0,2.0
,,520490000.0,520490.0,1.0
,,521157000.0,521157.0,2.0
,,521823000.0,521823.0,2.0
,,522292000.0,522292.0,2.0
,,522300000.0,522300.0,2.0
,,522308000.0,522308.0,1.0
,,522985000.0,522985.0,2.0
,,523652000.0,523652.0,2.0
,,524320000.0,524320.0,2.0
,,524987000.0,524987.0,2.0
,,525654000.0,525654.0,2.0
,,526322000.0,526322.0,2.0
,,526396000.0,526396.0,2.0
,,526437000.0,526437.0,2.0
,,527071000.0,527071.0,3.0
,,527080000.0,527080.0,3.0
,,527088000.0,527088.0,3.0
,,527143000.0,527143.0,2.0
,,527151000.0,527151.0,1.0
,,527159000.0,527159.0,2.0
,,527176000.0,527176.0,1.0
,,527219000.0,527219.0,2.0
,,527227000.0,527227.0,1.0
,,527235000.0,527235.0,2.0
,,527243000.0,527243.0,1.0
,,527250000.0,527250.0,3.0
,,527258000.0,527258.0,2.0
,,527266000.0,527266.0,2.0
,,527275000.0,527275.0,1.0
,,527378000.0,527378.0,2.0
,,527386000.0,527386.0,1.0
,,527393000.0,527393.0,2.0
,,527401000.0,527401.0,1.0
,,527409000.0,527409.0,2.0
,,527416000.0,527416.0,1.0
,,527488000.0,527488.0,2.0
,,527511000.0,527511.0,2.0
,,527519000.0,527519.0,3.0
,,527528000.0,527528.0,2.0
,,527535000.0,527535.0,2.0
,,527544000.0,527544.0,1.0
,,527756000.0,527756.0,2.0
,,527812000.0,527812.0,2.0
,,527820000.0,527820.0,3.0
,,527828000.0,527828.0,1.0
,,528517000.0,528517.0,2.0
,,529207000.0,529207.0,2.0
,,529897000.0,529897.0,2.0
,,530587000.0,530587.0,2.0
,,531277000.0,531277.0,2.0
,,531982000.0,531982.0,2.0
,,532669000.0,532669.0,2.0
,,532898000.0,532898.0,2.0
,,532955000.0,532955.0,2.0
,,532963000.0,532963.0,1.0
,,533021000.0,533021.0,2.0
,,533029000.0,533029.0,1.0
,,533087000.0,533087.0,2.0
,,533095000.0,533095.0,2.0
,,533103000.0,533103.0,3.0
,,533127000.0,533127.0,2.0
,,533136000.0,533136.0,2.0
,,533144000.0,533144.0,1.0
,,533184000.0,533184.0,2.0
,,533193000.0,533193.0,1.0
,,533234000.0,533234.0,2.0
,,533243000.0,533243.0,1.0
,,533924000.0,533924.0,2.0
,,534611000.0,534611.0,2.0
,,534972000.0,534972.0,2.0
,,534981000.0,534981.0,1.0
,,535005000.0,535005.0,2.0
,,535013000.0,535013.0,3.0
,,535021000.0,535021.0,3.0
,,535709000.0,535709.0,2.0
,,535855000.0,535855.0,2.0
,,535873000.0,535873.0,1.0
,,536561000.0,536561.0,2.0
,,536739000.0,536739.0,2.0
,,536764000.0,536764.0,2.0
,,536806000.0,536806.0,4.0
,,537371000.0,537371.0,2.0
,,537379000.0,537379.0,1.0
,,537403000.0,537403.0,2.0
,,537411000.0,537411.0,1.0
,,537469000.0,537469.0,2.0
,,537477000.0,537477.0,1.0
,,537652000.0,537652.0,2.0
,,537660000.0,537660.0,1.0
,,537767000.0,537767.0,2.0
,,537775000.0,537775.0,1.0
,,537933000.0,537933.0,2.0
,,537942000.0,537942.0,1.0
,,538015000.0,538015.0,2.0
,,538023000.0,538023.0,1.0
,,538048000.0,538048.0,2.0
,,538056000.0,538056.0,1.0
,,538114000.0,538114.0,2.0
,,538122000.0,538122.0,1.0
,,538163000.0,538163.0,2.0
,,538171000.0,538171.0,1.0
,,538347000.0,538347.0,2.0
,,538355000.0,538355.0,1.0
,,538363000.0,538363.0,2.0
,,538371000.0,538371.0,1.0
,,538396000.0,538396.0,2.0
,,538404000.0,538404.0,1.0
,,538445000.0,538445.0,2.0
,,538453000.0,538453.0,1.0
,,538493000.0,538493.0,2.0
,,538501000.0,538501.0,1.0
,,538793000.0,538793.0,2.0
,,538802000.0,538802.0,1.0
,,538810000.0,538810.0,2.0
,,538817000.0,538817.0,1.0
,,538841000.0,538841.0,2.0
,,538849000.0,538849.0,1.0
,,538856000.0,538856.0,2.0
,,538864000.0,538864.0,1.0
,,538872000.0,538872.0,2.0
,,538880000.0,538880.0,1.0
,,538887000.0,538887.0,2.0
,,538895000.0,538895.0,1.0
,,538903000.0,538903.0,2.0
,,538910000.0,538910.0,1.0
,,538918000.0,538918.0,2.0
,,538926000.0,538926.0,1.0
,,538934000.0,538934.0,2.0
,,538941000.0,538941.0,1.0
,,539626000.0,539626.0,2.0
,,540317000.0,540317.0,2.0
,,541015000.0,541015.0,2.0
,,541700000.0,541700.0,2.0
,,542384000.0,542384.0,2.0
,,543069000.0,543069.0,2.0
,,543754000.0,543754.0,2.0
,,544439000.0,544439.0,2.0
,,545400000.0,545400.0,2.0
,,545408000.0,545408.0,1.0
,,545431000.0,545431.0,2.0
,,545438000.0,545438.0,3.0
,,545461000.0,545461.0,2.0
,,545469000.0,545469.0,3.0
,,545477000.0,545477.0,2.0
,,545485000.0,545485.0,1.0
,,545539000.0,545539.0,2.0
,,545547000.0,545547.0,1.0
,,545585000.0,545585.0,2.0
,,545593000.0,545593.0,1.0
,,545600000.0,545600.0,2.0
,,545608000.0,545608.0,1.0
,,545615000.0,545615.0,3.0
,,545623000.0,545623.0,1.0
,,545631000.0,545631.0,2.0
,,545638000.0,545638.0,1.0
,,545692000.0,545692.0,2.0
,,545700000.0,545700.0,3.0
,,545724000.0,545724.0,2.0
,,545732000.0,545732.0,3.0
,,545802000.0,545802.0,2.0
,,545810000.0,545810.0,1.0
,,545882000.0,545882.0,2.0
,,545921000.0,545921.0,2.0
,,545929000.0,545929.0,1.0
,,545937000.0,545937.0,1.0
,,545960000.0,545960.0,2.0
,,545968000.0,545968.0,2.0
,,545975000.0,545975.0,1.0
,,545983000.0,545983.0,1.0
,,545990000.0,545990.0,2.0
,,545998000.0,545998.0,1.0
,,546006000.0,546006.0,2.0
,,546014000.0,546014.0,1.0
,,546021000.0,546021.0,2.0
,,546029000.0,546029.0,2.0
,,546037000.0,546037.0,3.0
,,546045000.0,546045.0,2.0
,,546053000.0,546053.0,1.0
,,546140000.0,546140.0,2.0
,,546147000.0,546147.0,3.0
,,546155000.0,546155.0,3.0
,,546242000.0,546242.0,2.0
,,546250000.0,546250.0,1.0
,,546764000.0,546764.0,2.0
,,546788000.0,546788.0,3.0
,,547455000.0,547455.0,2.0
,,548120000.0,548120.0,2.0
,,548786000.0,548786.0,2.0
,,549465000.0,549465.0,2.0
,,550131000.0,550131.0,2.0
,,550798000.0,550798.0,2.0
,,551464000.0,551464.0,2.0
,,552131000.0,552131.0,2.0
,,552797000.0,552797.0,2.0
,,553463000.0,553463.0,2.0
,,554139000.0,554139.0,2.0
,,554805000.0,554805.0,2.0
,,555338000.0,555338.0,2.0
,,555346000.0,555346.0,1.0
,,555370000.0,555370.0,2.0
,,555378000.0,555378.0,1.0
,,555386000.0,555386.0,2.0
,,555394000.0,555394.0,1.0
,,555401000.0,555401.0,2.0
,,555409000.0,555409.0,1.0
,,555465000.0,555465.0,2.0
,,555473000.0,555473.0,1.0
,,555481000.0,555481.0,2.0
,,555489000.0,555489.0,1.0
,,555528000.0,555528.0,2.0
,,555536000.0,555536.0,1.0
,,555544000.0,555544.0,2.0
,,555551000.0,555551.0,1.0
,,555559000.0,555559.0,2.0
,,555567000.0,555567.0,1.0
,,555575000.0,555575.0,2.0
,,555583000.0,555583.0,1.0
,,555590000.0,555590.0,2.0
,,555598000.0,555598.0,1.0
,,555606000.0,555606.0,2.0
,,555614000.0,555614.0,1.0
,,555622000.0,555622.0,2.0
,,555630000.0,555630.0,1.0
,,555653000.0,555653.0,2.0
,,555661000.0,555661.0,1.0
,,555669000.0,555669.0,2.0
,,555676000.0,555676.0,1.0
,,555684000.0,555684.0,2.0
,,555692000.0,555692.0,1.0
,,555700000.0,555700.0,2.0
,,555708000.0,555708.0,1.0
,,555715000.0,555715.0,2.0
,,555723000.0,555723.0,1.0
,,555731000.0,555731.0,2.0
,,555739000.0,555739.0,1.0
,,555747000.0,555747.0,2.0
,,555754000.0,555754.0,1.0
,,555762000.0,555762.0,3.0
,,555770000.0,555770.0,1.0
,,555793000.0,555793.0,2.0
,,555801000.0,555801.0,1.0
,,555809000.0,555809.0,2.0
,,555817000.0,555817.0,1.0
,,555824000.0,555824.0,2.0
,,555832000.0,555832.0,1.0
,,555855000.0,555855.0,2.0
,,555863000.0,555863.0,1.0
,,555871000.0,555871.0,3.0
,,555878000.0,555878.0,1.0
,,555886000.0,555886.0,2.0
,,555894000.0,555894.0,1.0
,,555902000.0,555902.0,2.0
,,555909000.0,555909.0,1.0
,,555917000.0,555917.0,2.0
,,555925000.0,555925.0,1.0
,,555933000.0,555933.0,2.0
,,555940000.0,555940.0,1.0
,,555948000.0,555948.0,2.0
,,555956000.0,555956.0,1.0
,,555964000.0,555964.0,2.0
,,555971000.0,555971.0,1.0
,,555979000.0,555979.0,2.0
,,555987000.0,555987.0,1.0
,,555994000.0,555994.0,2.0
,,556002000.0,556002.0,1.0
,,556010000.0,556010.0,2.0
,,556018000.0,556018.0,1.0
,,556025000.0,556025.0,2.0
,,556033000.0,556033.0,1.0
,,556041000.0,556041.0,2.0
,,556049000.0,556049.0,1.0
,,556073000.0,556073.0,2.0
,,556080000.0,556080.0,1.0
,,556088000.0,556088.0,2.0
,,556096000.0,556096.0,1.0
,,556135000.0,556135.0,2.0
,,556143000.0,556143.0,1.0
,,556151000.0,556151.0,2.0
,,556159000.0,556159.0,1.0
,,556166000.0,556166.0,2.0
,,556174000.0,556174.0,1.0
,,556182000.0,556182.0,2.0
,,556190000.0,556190.0,1.0
,,556197000.0,556197.0,2.0
,,556205000.0,556205.0,1.0
,,556213000.0,556213.0,2.0
,,556221000.0,556221.0,1.0
,,556228000.0,556228.0,2.0
,,556236000.0,556236.0,1.0
,,556275000.0,556275.0,2.0
,,556283000.0,556283.0,1.0
,,556291000.0,556291.0,2.0
,,556298000.0,556298.0,1.0
,,556306000.0,556306.0,2.0
,,556314000.0,556314.0,1.0
,,556337000.0,556337.0,2.0
,,556345000.0,556345.0,1.0
,,556353000.0,556353.0,2.0
,,556360000.0,556360.0,1.0
,,556368000.0,556368.0,2.0
,,556376000.0,556376.0,1.0
,,556384000.0,556384.0,2.0
,,556391000.0,556391.0,1.0
,,556399000.0,556399.0,2.0
,,556407000.0,556407.0,1.0
,,556414000.0,556414.0,2.0
,,556422000.0,556422.0,1.0
,,556430000.0,556430.0,2.0
,,556438000.0,556438.0,1.0
,,556446000.0,556446.0,2.0
,,556454000.0,556454.0,1.0
,,556461000.0,556461.0,2.0
,,556469000.0,556469.0,1.0
,,556477000.0,556477.0,2.0
,,556485000.0,556485.0,1.0
,,556492000.0,556492.0,2.0
,,556500000.0,556500.0,1.0
,,556524000.0,556524.0,2.0
,,556532000.0,556532.0,1.0
,,556555000.0,556555.0,2.0
,,556563000.0,556563.0,1.0
,,556586000.0,556586.0,2.0
,,556594000.0,556594.0,1.0
,,556602000.0,556602.0,2.0
,,556610000.0,556610.0,1.0
,,556617000.0,556617.0,2.0
,,556625000.0,556625.0,1.0
,,556633000.0,556633.0,2.0
,,556641000.0,556641.0,1.0
,,556649000.0,556649.0,2.0
,,556657000.0,556657.0,1.0
,,556664000.0,556664.0,2.0
,,556672000.0,556672.0,1.0
,,556695000.0,556695.0,2.0
,,556703000.0,556703.0,1.0
,,556711000.0,556711.0,2.0
,,556719000.0,556719.0,1.0
,,556726000.0,556726.0,2.0
,,556734000.0,556734.0,1.0
,,556742000.0,556742.0,2.0
,,556750000.0,556750.0,1.0
,,556757000.0,556757.0,2.0
,,556765000.0,556765.0,2.0
,,556788000.0,556788.0,3.0
,,556797000.0,556797.0,1.0
,,556805000.0,556805.0,2.0
,,556812000.0,556812.0,1.0
,,556820000.0,556820.0,2.0
,,556828000.0,556828.0,1.0
,,556836000.0,556836.0,2.0
,,556844000.0,556844.0,1.0
,,556851000.0,556851.0,2.0
,,556859000.0,556859.0,1.0
,,556883000.0,556883.0,2.0
,,556891000.0,556891.0,1.0
,,557012000.0,557012.0,2.0
,,557020000.0,557020.0,1.0
,,557044000.0,557044.0,2.0
,,557052000.0,557052.0,1.0
,,557076000.0,557076.0,2.0
,,557084000.0,557084.0,1.0
,,557139000.0,557139.0,2.0
,,557147000.0,557147.0,1.0
,,557155000.0,557155.0,2.0
,,557163000.0,557163.0,1.0
,,557171000.0,557171.0,2.0
,,557179000.0,557179.0,1.0
,,557186000.0,557186.0,2.0
,,557194000.0,557194.0,1.0
,,557218000.0,557218.0,2.0
,,557226000.0,557226.0,1.0
,,557513000.0,557513.0,2.0
,,557521000.0,557521.0,1.0
,,557529000.0,557529.0,2.0
,,557537000.0,557537.0,1.0
,,557710000.0,557710.0,2.0
,,557718000.0,557718.0,1.0
,,557725000.0,557725.0,2.0
,,557733000.0,557733.0,3.0
,,557741000.0,557741.0,2.0
,,557749000.0,557749.0,1.0
,,557757000.0,557757.0,2.0
,,557765000.0,557765.0,1.0
,,557788000.0,557788.0,2.0
,,557796000.0,557796.0,1.0
,,557804000.0,557804.0,2.0
,,557820000.0,557820.0,1.0
,,557828000.0,557828.0,2.0
,,557836000.0,557836.0,1.0
,,557844000.0,557844.0,2.0
,,557851000.0,557851.0,1.0
,,557859000.0,557859.0,2.0
,,557867000.0,557867.0,1.0
,,557875000.0,557875.0,2.0
,,557883000.0,557883.0,1.0
,,557890000.0,557890.0,3.0
,,557898000.0,557898.0,1.0
,,557906000.0,557906.0,2.0
,,557913000.0,557913.0,1.0
,,557937000.0,557937.0,2.0
,,557945000.0,557945.0,1.0
,,557952000.0,557952.0,2.0
,,557960000.0,557960.0,1.0
,,557968000.0,557968.0,2.0
,,557976000.0,557976.0,1.0
,,559014000.0,559014.0,2.0
,,559022000.0,559022.0,1.0
,,559029000.0,559029.0,2.0
,,559037000.0,559037.0,3.0
,,559045000.0,559045.0,2.0
,,559053000.0,559053.0,1.0
,,559060000.0,559060.0,1.0
,,559068000.0,559068.0,2.0
,,559075000.0,559075.0,1.0
,,559084000.0,559084.0,0.0
,,559091000.0,559091.0,1.0
,,559098000.0,559098.0,2.0
,,559106000.0,559106.0,1.0
,,559114000.0,559114.0,0.0
,,559122000.0,559122.0,2.0
,,559129000.0,559129.0,1.0
,,559137000.0,559137.0,2.0
,,559145000.0,559145.0,1.0
,,559152000.0,559152.0,2.0
,,559160000.0,559160.0,0.0
,,559167000.0,559167.0,2.0
,,559175000.0,559175.0,0.0
,,559182000.0,559182.0,1.0
,,559190000.0,559190.0,0.0
,,559198000.0,559198.0,1.0
,,559205000.0,559205.0,1.0
,,559213000.0,559213.0,1.0
,,559220000.0,559220.0,1.0
,,559228000.0,559228.0,1.0
,,559236000.0,559236.0,0.0
,,559243000.0,559243.0,1.0
,,559252000.0,559252.0,1.0
,,559260000.0,559260.0,1.0
,,559268000.0,559268.0,1.0
,,559275000.0,559275.0,1.0
,,559283000.0,559283.0,0.0
,,559290000.0,559290.0,1.0
,,559297000.0,559297.0,0.0
,,559305000.0,559305.0,1.0
,,559313000.0,559313.0,0.0
,,559320000.0,559320.0,1.0
,,559328000.0,559328.0,1.0
,,559335000.0,559335.0,1.0
,,559343000.0,559343.0,0.0
,,559351000.0,559351.0,2.0
,,559358000.0,559358.0,1.0
,,559366000.0,559366.0,1.0
,,559374000.0,559374.0,1.0
,,559381000.0,559381.0,2.0
,,559389000.0,559389.0,1.0
,,559397000.0,559397.0,1.0
,,559404000.0,559404.0,1.0
,,559412000.0,559412.0,1.0
,,559419000.0,559419.0,1.0
,,559427000.0,559427.0,3.0
,,559435000.0,559435.0,0.0
,,559443000.0,559443.0,1.0
,,559450000.0,559450.0,0.0
,,559458000.0,559458.0,1.0
,,559465000.0,559465.0,1.0
,,559473000.0,559473.0,2.0
,,559481000.0,559481.0,1.0
,,559489000.0,559489.0,1.0
,,559496000.0,559496.0,0.0
,,559504000.0,559504.0,2.0
,,559512000.0,559512.0,1.0
,,559519000.0,559519.0,3.0
,,559527000.0,559527.0,0.0
,,559535000.0,559535.0,2.0
,,559543000.0,559543.0,1.0
,,559550000.0,559550.0,2.0
,,559558000.0,559558.0,1.0
,,559565000.0,559565.0,2.0
,,559573000.0,559573.0,2.0
,,559581000.0,559581.0,1.0
,,559588000.0,559588.0,1.0
,,559596000.0,559596.0,2.0
,,559604000.0,559604.0,0.0
,,559611000.0,559611.0,1.0
,,559619000.0,559619.0,0.0
,,559626000.0,559626.0,1.0
,,559634000.0,559634.0,1.0
,,559641000.0,559641.0,1.0
,,559649000.0,559649.0,1.0
,,559656000.0,559656.0,1.0
,,559664000.0,559664.0,1.0
,,559672000.0,559672.0,1.0
,,559679000.0,559679.0,0.0
,,559687000.0,559687.0,1.0
,,559694000.0,559694.0,2.0
,,559702000.0,559702.0,2.0
,,559710000.0,559710.0,1.0
,,559718000.0,559718.0,1.0
,,559725000.0,559725.0,1.0
,,559733000.0,559733.0,2.0
,,559741000.0,559741.0,1.0
,,559749000.0,559749.0,1.0
,,559757000.0,559757.0,1.0
,,559764000.0,559764.0,2.0
,,559772000.0,559772.0,1.0
,,559780000.0,559780.0,1.0
,,559788000.0,559788.0,2.0
,,559796000.0,559796.0,2.0
,,559803000.0,559803.0,1.0
,,559811000.0,559811.0,1.0
,,559819000.0,559819.0,2.0
,,559827000.0,559827.0,1.0
,,559835000.0,559835.0,1.0
,,559842000.0,559842.0,1.0
,,559850000.0,559850.0,1.0
,,559857000.0,559857.0,1.0
,,559865000.0,559865.0,1.0
,,559872000.0,559872.0,2.0
,,559880000.0,559880.0,1.0
,,559887000.0,559887.0,1.0
,,559895000.0,559895.0,1.0
,,559903000.0,559903.0,1.0
,,559911000.0,559911.0,2.0
,,559919000.0,559919.0,2.0
,,559926000.0,559926.0,0.0
,,559934000.0,559934.0,1.0
,,559941000.0,559941.0,1.0
,,559949000.0,559949.0,1.0
,,559956000.0,559956.0,2.0
,,559964000.0,559964.0,1.0
,,559972000.0,559972.0,1.0
,,559980000.0,559980.0,1.0
,,560051000.0,560051.0,2.0
,,560091000.0,560091.0,2.0
,,560100000.0,560100.0,1.0
,,560123000.0,560123.0,2.0
,,560131000.0,560131.0,2.0
,,560138000.0,560138.0,1.0
,,560146000.0,560146.0,2.0
,,560154000.0,560154.0,2.0
,,560162000.0,560162.0,1.0
,,560170000.0,560170.0,1.0
,,560226000.0,560226.0,2.0
,,560234000.0,560234.0,1.0
,,560257000.0,560257.0,2.0
,,560281000.0,560281.0,2.0
,,560290000.0,560290.0,1.0
,,560313000.0,560313.0,2.0
,,560321000.0,560321.0,1.0
,,560328000.0,560328.0,2.0
,,560336000.0,560336.0,1.0
,,560344000.0,560344.0,1.0
,,560351000.0,560351.0,1.0
,,560359000.0,560359.0,1.0
,,560367000.0,560367.0,2.0
,,560375000.0,560375.0,1.0
,,560382000.0,560382.0,0.0
,,560390000.0,560390.0,1.0
,,560397000.0,560397.0,1.0
,,560405000.0,560405.0,2.0
,,560413000.0,560413.0,2.0
,,560421000.0,560421.0,1.0
,,560445000.0,560445.0,2.0
,,560453000.0,560453.0,2.0
,,560461000.0,560461.0,1.0
,,560484000.0,560484.0,2.0
,,560492000.0,560492.0,1.0
,,560499000.0,560499.0,1.0
,,560523000.0,560523.0,2.0
,,560547000.0,560547.0,2.0
,,560555000.0,560555.0,1.0
,,560595000.0,560595.0,2.0
,,560603000.0,560603.0,0.0
,,560610000.0,560610.0,1.0
,,560618000.0,560618.0,1.0
,,560625000.0,560625.0,1.0
,,560633000.0,560633.0,1.0
,,560641000.0,560641.0,1.0
,,560648000.0,560648.0,1.0
,,560656000.0,560656.0,1.0
,,560664000.0,560664.0,1.0
,,560671000.0,560671.0,1.0
,,560679000.0,560679.0,1.0
,,560687000.0,560687.0,1.0
,,560695000.0,560695.0,2.0
,,560703000.0,560703.0,2.0
,,560710000.0,560710.0,1.0
,,560718000.0,560718.0,2.0
,,560726000.0,560726.0,1.0
,,560733000.0,560733.0,1.0
,,560741000.0,560741.0,2.0
,,560749000.0,560749.0,1.0
,,560756000.0,560756.0,2.0
,,560764000.0,560764.0,1.0
,,560771000.0,560771.0,0.0
,,560779000.0,560779.0,1.0
,,560786000.0,560786.0,0.0
,,560794000.0,560794.0,2.0
,,560802000.0,560802.0,0.0
,,560809000.0,560809.0,2.0
,,560817000.0,560817.0,0.0
,,560904000.0,560904.0,2.0
,,560912000.0,560912.0,1.0
,,560920000.0,560920.0,2.0
,,560927000.0,560927.0,1.0
,,560935000.0,560935.0,2.0
,,560943000.0,560943.0,2.0
,,560951000.0,560951.0,1.0
,,560958000.0,560958.0,1.0
,,560966000.0,560966.0,1.0
,,560974000.0,560974.0,0.0
,,560981000.0,560981.0,1.0
,,560989000.0,560989.0,0.0
,,560996000.0,560996.0,1.0
,,561004000.0,561004.0,1.0
,,561011000.0,561011.0,1.0
,,561019000.0,561019.0,0.0
,,561027000.0,561027.0,1.0
,,561034000.0,561034.0,2.0
,,561042000.0,561042.0,2.0
,,561050000.0,561050.0,3.0
,,561058000.0,561058.0,2.0
,,561066000.0,561066.0,1.0
,,561089000.0,561089.0,2.0
,,561097000.0,561097.0,0.0
,,561120000.0,561120.0,2.0
,,561128000.0,561128.0,1.0
,,561135000.0,561135.0,1.0
,,561143000.0,561143.0,1.0
,,561151000.0,561151.0,2.0
,,561159000.0,561159.0,1.0
,,561166000.0,561166.0,2.0
,,561174000.0,561174.0,1.0
,,561182000.0,561182.0,1.0
,,561189000.0,561189.0,2.0
,,561197000.0,561197.0,2.0
,,561205000.0,561205.0,0.0
,,561212000.0,561212.0,1.0
,,561220000.0,561220.0,1.0
,,561292000.0,561292.0,2.0
,,561299000.0,561299.0,1.0
,,561323000.0,561323.0,2.0
,,561347000.0,561347.0,2.0
,,561355000.0,561355.0,1.0
,,561363000.0,561363.0,1.0
,,561371000.0,561371.0,1.0
,,561379000.0,561379.0,2.0
,,561386000.0,561386.0,1.0
,,561409000.0,561409.0,2.0
,,561417000.0,561417.0,2.0
,,561425000.0,561425.0,1.0
,,561433000.0,561433.0,2.0
,,561440000.0,561440.0,1.0
,,561448000.0,561448.0,2.0
,,561456000.0,561456.0,1.0
,,561463000.0,561463.0,1.0
,,561471000.0,561471.0,0.0
,,561478000.0,561478.0,1.0
,,561486000.0,561486.0,1.0
,,561494000.0,561494.0,1.0
,,561502000.0,561502.0,2.0
,,561509000.0,561509.0,2.0
,,561517000.0,561517.0,1.0
,,561525000.0,561525.0,2.0
,,561532000.0,561532.0,1.0
,,561540000.0,561540.0,2.0
,,561548000.0,561548.0,0.0
,,561555000.0,561555.0,1.0
,,561563000.0,561563.0,1.0
,,561571000.0,561571.0,1.0
,,561579000.0,561579.0,2.0
,,561586000.0,561586.0,1.0
,,561594000.0,561594.0,0.0
,,561601000.0,561601.0,1.0
,,561609000.0,561609.0,0.0
,,561616000.0,561616.0,1.0
,,561624000.0,561624.0,0.0
,,561631000.0,561631.0,1.0
,,561639000.0,561639.0,0.0
,,561646000.0,561646.0,2.0
,,561654000.0,561654.0,1.0
,,561662000.0,561662.0,2.0
,,561669000.0,561669.0,1.0
,,561677000.0,561677.0,1.0
,,561685000.0,561685.0,1.0
,,561692000.0,561692.0,1.0
,,561700000.0,561700.0,1.0
,,561707000.0,561707.0,2.0
,,561715000.0,561715.0,1.0
,,561723000.0,561723.0,2.0
,,561731000.0,561731.0,0.0
,,561738000.0,561738.0,1.0
,,561746000.0,561746.0,0.0
,,561753000.0,561753.0,1.0
,,561761000.0,561761.0,2.0
,,561769000.0,561769.0,2.0
,,561777000.0,561777.0,1.0
,,561784000.0,561784.0,2.0
,,561792000.0,561792.0,1.0
,,561800000.0,561800.0,2.0
,,561807000.0,561807.0,1.0
,,561815000.0,561815.0,1.0
,,561823000.0,561823.0,1.0
,,561831000.0,561831.0,1.0
,,561838000.0,561838.0,1.0
,,561846000.0,561846.0,1.0
,,561854000.0,561854.0,1.0
,,561861000.0,561861.0,1.0
,,561869000.0,561869.0,2.0
,,561877000.0,561877.0,2.0
,,561884000.0,561884.0,1.0
,,561892000.0,561892.0,2.0
,,561900000.0,561900.0,0.0
,,561907000.0,561907.0,1.0
,,561915000.0,561915.0,1.0
,,561922000.0,561922.0,2.0
,,561930000.0,561930.0,2.0
,,561938000.0,561938.0,1.0
,,561946000.0,561946.0,1.0
,,561954000.0,561954.0,1.0
,,561961000.0,561961.0,2.0
,,561969000.0,561969.0,2.0
,,561977000.0,561977.0,0.0
,,561985000.0,561985.0,2.0
,,561993000.0,561993.0,2.0
,,562001000.0,562001.0,1.0
,,562008000.0,562008.0,1.0
,,562016000.0,562016.0,1.0
,,562024000.0,562024.0,1.0
,,562031000.0,562031.0,1.0
,,562039000.0,562039.0,0.0
,,562047000.0,562047.0,1.0
,,562070000.0,562070.0,2.0
,,562078000.0,562078.0,2.0
,,562086000.0,562086.0,1.0
,,562142000.0,562142.0,2.0
,,562150000.0,562150.0,1.0
,,562158000.0,562158.0,2.0
,,562165000.0,562165.0,1.0
,,562173000.0,562173.0,2.0
,,562181000.0,562181.0,0.0
,,562189000.0,562189.0,1.0
,,562196000.0,562196.0,0.0
,,562204000.0,562204.0,1.0
,,562211000.0,562211.0,0.0
,,562219000.0,562219.0,2.0
,,562226000.0,562226.0,1.0
,,562234000.0,562234.0,2.0
,,562242000.0,562242.0,0.0
,,562249000.0,562249.0,1.0
,,562257000.0,562257.0,0.0
,,562265000.0,562265.0,1.0
,,562272000.0,562272.0,2.0
,,562280000.0,562280.0,1.0
,,562288000.0,562288.0,1.0
,,562295000.0,562295.0,1.0
,,562303000.0,562303.0,0.0
,,562311000.0,562311.0,1.0
,,562318000.0,562318.0,1.0
,,562326000.0,562326.0,2.0
,,562334000.0,562334.0,1.0
,,562342000.0,562342.0,1.0
,,562349000.0,562349.0,1.0
,,562357000.0,562357.0,1.0
,,562365000.0,562365.0,2.0
,,562372000.0,562372.0,2.0
,,562380000.0,562380.0,1.0
,,562388000.0,562388.0,1.0
,,562396000.0,562396.0,1.0
,,562403000.0,562403.0,1.0
,,562411000.0,562411.0,2.0
,,562419000.0,562419.0,1.0
,,562427000.0,562427.0,1.0
,,562435000.0,562435.0,1.0
,,562442000.0,562442.0,1.0
,,562450000.0,562450.0,1.0
,,562457000.0,562457.0,0.0
,,562465000.0,562465.0,2.0
,,562473000.0,562473.0,0.0
,,562480000.0,562480.0,2.0
,,562488000.0,562488.0,1.0
,,562496000.0,562496.0,2.0
,,562503000.0,562503.0,1.0
,,562511000.0,562511.0,2.0
,,562518000.0,562518.0,1.0
,,562526000.0,562526.0,2.0
,,562534000.0,562534.0,1.0
,,562541000.0,562541.0,2.0
,,562549000.0,562549.0,1.0
,,562557000.0,562557.0,1.0
,,562564000.0,562564.0,1.0
,,562572000.0,562572.0,2.0
,,562579000.0,562579.0,1.0
,,562587000.0,562587.0,2.0
,,562595000.0,562595.0,1.0
,,562602000.0,562602.0,1.0
,,562610000.0,562610.0,0.0
,,562617000.0,562617.0,1.0
,,562625000.0,562625.0,2.0
,,562633000.0,562633.0,1.0
,,562640000.0,562640.0,0.0
,,562648000.0,562648.0,1.0
,,562655000.0,562655.0,1.0
,,562663000.0,562663.0,1.0
,,562670000.0,562670.0,1.0
,,562678000.0,562678.0,1.0
,,562686000.0,562686.0,2.0
,,562694000.0,562694.0,2.0
,,562702000.0,562702.0,0.0
,,562710000.0,562710.0,1.0
,,562718000.0,562718.0,0.0
,,562725000.0,562725.0,1.0
,,562733000.0,562733.0,0.0
,,562741000.0,562741.0,2.0
,,562749000.0,562749.0,0.0
,,562756000.0,562756.0,1.0
,,562764000.0,562764.0,1.0
,,562804000.0,562804.0,2.0
,,562825000.0,562825.0,1.0
,,562833000.0,562833.0,1.0
,,562841000.0,562841.0,1.0
,,562848000.0,562848.0,2.0
,,562856000.0,562856.0,1.0
,,562864000.0,562864.0,1.0
,,562872000.0,562872.0,0.0
,,562880000.0,562880.0,2.0
,,562888000.0,562888.0,1.0
,,562895000.0,562895.0,2.0
,,562904000.0,562904.0,1.0
,,563104000.0,563104.0,2.0
,,563134000.0,563134.0,2.0
,,563143000.0,563143.0,1.0
,,563407000.0,563407.0,2.0
,,563415000.0,563415.0,2.0
,,563423000.0,563423.0,1.0
,,563431000.0,563431.0,3.0
,,563510000.0,563510.0,2.0
,,563551000.0,563551.0,2.0
,,563559000.0,563559.0,1.0
,,563615000.0,563615.0,2.0
,,563623000.0,563623.0,1.0
,,563631000.0,563631.0,2.0
,,563639000.0,563639.0,2.0
,,563647000.0,563647.0,1.0
,,563655000.0,563655.0,1.0
,,563662000.0,563662.0,1.0
,,563700000.0,563700.0,0.0
,,563708000.0,563708.0,1.0
,,563716000.0,563716.0,1.0
,,563724000.0,563724.0,1.0
,,563731000.0,563731.0,0.0
,,563739000.0,563739.0,1.0
,,563746000.0,563746.0,0.0
,,563754000.0,563754.0,1.0
,,563762000.0,563762.0,0.0
,,563769000.0,563769.0,1.0
,,563777000.0,563777.0,1.0
,,563785000.0,563785.0,2.0
,,563793000.0,563793.0,1.0
,,563801000.0,563801.0,1.0
,,563808000.0,563808.0,0.0
,,563816000.0,563816.0,1.0
,,563824000.0,563824.0,0.0
,,563831000.0,563831.0,1.0
,,563839000.0,563839.0,0.0
,,563847000.0,563847.0,1.0
,,563854000.0,563854.0,0.0
,,563862000.0,563862.0,2.0
,,563899000.0,563899.0,1.0
,,563907000.0,563907.0,1.0
,,563915000.0,563915.0,0.0
,,563922000.0,563922.0,2.0
,,563930000.0,563930.0,1.0
,,563938000.0,563938.0,1.0
,,563945000.0,563945.0,0.0
,,563953000.0,563953.0,1.0
,,563961000.0,563961.0,0.0
,,563968000.0,563968.0,1.0
,,563976000.0,563976.0,0.0
,,563983000.0,563983.0,1.0
,,563991000.0,563991.0,2.0
,,563999000.0,563999.0,2.0
,,564007000.0,564007.0,0.0
,,564014000.0,564014.0,2.0
,,564022000.0,564022.0,1.0
,,564030000.0,564030.0,1.0
,,564038000.0,564038.0,1.0
,,564046000.0,564046.0,1.0
,,564054000.0,564054.0,2.0
,,564061000.0,564061.0,2.0
,,564098000.0,564098.0,1.0
,,564106000.0,564106.0,2.0
,,564114000.0,564114.0,1.0
,,564122000.0,564122.0,2.0
,,564130000.0,564130.0,0.0
,,564137000.0,564137.0,2.0
,,564145000.0,564145.0,1.0
,,564153000.0,564153.0,2.0
,,564161000.0,564161.0,1.0
,,564169000.0,564169.0,2.0
,,564177000.0,564177.0,1.0
,,564185000.0,564185.0,2.0
,,564192000.0,564192.0,0.0
,,564200000.0,564200.0,1.0
,,564208000.0,564208.0,2.0
,,564216000.0,564216.0,2.0
,,564224000.0,564224.0,1.0
,,564231000.0,564231.0,2.0
,,564239000.0,564239.0,1.0
,,564247000.0,564247.0,1.0
,,564255000.0,564255.0,1.0
,,564263000.0,564263.0,1.0
,,564300000.0,564300.0,1.0
,,564308000.0,564308.0,2.0
,,564316000.0,564316.0,1.0
,,564324000.0,564324.0,2.0
,,564332000.0,564332.0,1.0
,,564340000.0,564340.0,2.0
,,564348000.0,564348.0,1.0
,,564356000.0,564356.0,1.0
,,564363000.0,564363.0,1.0
,,564371000.0,564371.0,1.0
,,564379000.0,564379.0,1.0
,,564387000.0,564387.0,1.0
,,564395000.0,564395.0,1.0
,,564402000.0,564402.0,1.0
,,564410000.0,564410.0,1.0
,,564418000.0,564418.0,2.0
,,564426000.0,564426.0,0.0
,,564433000.0,564433.0,1.0
,,564441000.0,564441.0,1.0
,,564449000.0,564449.0,1.0
,,564456000.0,564456.0,1.0
,,564464000.0,564464.0,2.0
,,564502000.0,564502.0,0.0
,,564509000.0,564509.0,2.0
,,564517000.0,564517.0,0.0
,,564525000.0,564525.0,2.0
,,564533000.0,564533.0,0.0
,,564541000.0,564541.0,1.0
,,564548000.0,564548.0,2.0
,,564556000.0,564556.0,1.0
,,564564000.0,564564.0,1.0
,,564572000.0,564572.0,2.0
,,564580000.0,564580.0,0.0
,,564587000.0,564587.0,1.0
,,564595000.0,564595.0,1.0
,,564603000.0,564603.0,2.0
,,564611000.0,564611.0,2.0
,,564619000.0,564619.0,1.0
,,564627000.0,564627.0,2.0
,,564635000.0,564635.0,1.0
,,564642000.0,564642.0,0.0
,,564650000.0,564650.0,1.0
,,564658000.0,564658.0,1.0
,,564695000.0,564695.0,1.0
,,564703000.0,564703.0,1.0
,,564711000.0,564711.0,1.0
,,564719000.0,564719.0,0.0
,,564727000.0,564727.0,1.0
,,564734000.0,564734.0,1.0
,,564742000.0,564742.0,1.0
,,564750000.0,564750.0,0.0
,,564758000.0,564758.0,1.0
,,564766000.0,564766.0,0.0
,,564774000.0,564774.0,2.0
,,564782000.0,564782.0,0.0
,,564789000.0,564789.0,1.0
,,564797000.0,564797.0,1.0
,,564805000.0,564805.0,1.0
,,564813000.0,564813.0,0.0
,,564820000.0,564820.0,1.0
,,564828000.0,564828.0,1.0
,,564836000.0,564836.0,2.0
,,564844000.0,564844.0,2.0
,,564852000.0,564852.0,1.0
,,564860000.0,564860.0,0.0
,,564897000.0,564897.0,1.0
,,564905000.0,564905.0,0.0
,,564913000.0,564913.0,2.0
,,564921000.0,564921.0,1.0
,,564929000.0,564929.0,1.0
,,564936000.0,564936.0,0.0
,,564944000.0,564944.0,2.0
,,564952000.0,564952.0,0.0
,,564976000.0,564976.0,2.0
,,564984000.0,564984.0,0.0
,,564992000.0,564992.0,2.0
,,565000000.0,565000.0,2.0
,,565008000.0,565008.0,1.0
,,565016000.0,565016.0,1.0
,,565024000.0,565024.0,1.0
,,565031000.0,565031.0,1.0
,,565039000.0,565039.0,1.0
,,565047000.0,565047.0,1.0
,,565055000.0,565055.0,2.0
,,565063000.0,565063.0,1.0
,,565101000.0,565101.0,2.0
,,565109000.0,565109.0,1.0
,,565116000.0,565116.0,2.0
,,565124000.0,565124.0,1.0
,,565163000.0,565163.0,2.0
,,565171000.0,565171.0,1.0
,,565320000.0,565320.0,2.0
,,565327000.0,565327.0,1.0
,,565335000.0,565335.0,2.0
,,565343000.0,565343.0,1.0
,,565351000.0,565351.0,2.0
,,565359000.0,565359.0,1.0
,,565367000.0,565367.0,2.0
,,565375000.0,565375.0,1.0
,,565382000.0,565382.0,2.0
,,565390000.0,565390.0,1.0
,,565430000.0,565430.0,2.0
,,565438000.0,565438.0,1.0
,,565446000.0,565446.0,2.0
,,565453000.0,565453.0,1.0
,,565461000.0,565461.0,2.0
,,565636000.0,565636.0,4.0
,,565709000.0,565709.0,2.0
,,565750000.0,565750.0,2.0
,,565758000.0,565758.0,3.0
,,565783000.0,565783.0,2.0
,,565791000.0,565791.0,2.0
,,565799000.0,565799.0,3.0
,,565808000.0,565808.0,2.0
,,565816000.0,565816.0,2.0
,,565824000.0,565824.0,3.0
,,566283000.0,566283.0,2.0
,,566307000.0,566307.0,2.0
,,566315000.0,566315.0,3.0
,,566764000.0,566764.0,2.0
,,566797000.0,566797.0,3.0
,,567481000.0,567481.0,2.0
,,568180000.0,568180.0,2.0
,,568869000.0,568869.0,2.0
,,569558000.0,569558.0,2.0
,,570247000.0,570247.0,2.0
,,570936000.0,570936.0,2.0
,,571625000.0,571625.0,2.0
,,572323000.0,572323.0,2.0
,,573012000.0,573012.0,2.0
,,573701000.0,573701.0,2.0
,,574390000.0,574390.0,2.0
,,575080000.0,575080.0,2.0
,,575769000.0,575769.0,2.0
,,576466000.0,576466.0,2.0
,,576764000.0,576764.0,2.0
,,577040000.0,577040.0,4.0
,,577693000.0,577693.0,2.0
,,578342000.0,578342.0,2.0
,,578992000.0,578992.0,2.0
,,579642000.0,579642.0,2.0
,,580291000.0,580291.0,2.0
,,580955000.0,580955.0,2.0
,,581176000.0,581176.0,2.0
,,581647000.0,581647.0,2.0
,,581654000.0,581654.0,1.0
,,581677000.0,581677.0,2.0
,,581685000.0,581685.0,3.0
,,581723000.0,581723.0,2.0
,,581731000.0,581731.0,3.0
,,581769000.0,581769.0,2.0
,,581777000.0,581777.0,3.0
,,581785000.0,581785.0,2.0
,,581793000.0,581793.0,1.0
,,581816000.0,581816.0,2.0
,,581824000.0,581824.0,2.0
,,581831000.0,581831.0,1.0
,,581855000.0,581855.0,2.0
,,581862000.0,581862.0,2.0
,,581870000.0,581870.0,1.0
,,581877000.0,581877.0,2.0
,,581885000.0,581885.0,1.0
,,581938000.0,581938.0,2.0
,,581945000.0,581945.0,1.0
,,581952000.0,581952.0,2.0
,,581960000.0,581960.0,1.0
,,581982000.0,581982.0,2.0
,,581989000.0,581989.0,1.0
,,582151000.0,582151.0,2.0
,,582158000.0,582158.0,2.0
,,582166000.0,582166.0,3.0
,,582174000.0,582174.0,1.0
,,582828000.0,582828.0,2.0
,,583334000.0,583334.0,2.0
,,583341000.0,583341.0,2.0
,,583349000.0,583349.0,1.0
,,583421000.0,583421.0,2.0
,,583429000.0,583429.0,1.0
,,583452000.0,583452.0,2.0
,,583460000.0,583460.0,1.0
,,583468000.0,583468.0,2.0
,,583476000.0,583476.0,1.0
,,583484000.0,583484.0,2.0
,,583491000.0,583491.0,1.0
,,583561000.0,583561.0,2.0
,,583569000.0,583569.0,1.0
,,583592000.0,583592.0,2.0
,,583600000.0,583600.0,1.0
,,583608000.0,583608.0,2.0
,,583615000.0,583615.0,1.0
,,583623000.0,583623.0,2.0
,,583631000.0,583631.0,1.0
,,583655000.0,583655.0,2.0
,,583663000.0,583663.0,1.0
,,583671000.0,583671.0,2.0
,,583678000.0,583678.0,1.0
,,583686000.0,583686.0,2.0
,,583694000.0,583694.0,1.0
,,583718000.0,583718.0,2.0
,,583726000.0,583726.0,1.0
,,583765000.0,583765.0,2.0
,,583773000.0,583773.0,1.0
,,583860000.0,583860.0,2.0
,,583868000.0,583868.0,1.0
,,583924000.0,583924.0,2.0
,,583933000.0,583933.0,1.0
,,583940000.0,583940.0,2.0
,,583948000.0,583948.0,1.0
,,583972000.0,583972.0,2.0
,,583980000.0,583980.0,1.0
,,583988000.0,583988.0,2.0
,,583996000.0,583996.0,1.0
,,584082000.0,584082.0,2.0
,,584090000.0,584090.0,1.0
,,584129000.0,584129.0,2.0
,,584137000.0,584137.0,1.0
,,584177000.0,584177.0,2.0
,,584185000.0,584185.0,1.0
,,584193000.0,584193.0,2.0
,,584201000.0,584201.0,1.0
,,584855000.0,584855.0,2.0
,,585524000.0,585524.0,2.0
,,586186000.0,586186.0,2.0
,,586766000.0,586766.0,2.0
,,586811000.0,586811.0,4.0
,,586820000.0,586820.0,2.0
,,586828000.0,586828.0,2.0
,,586836000.0,586836.0,3.0
,,587498000.0,587498.0,2.0
,,588160000.0,588160.0,2.0
,,588822000.0,588822.0,2.0
,,589435000.0,589435.0,2.0
,,589459000.0,589459.0,2.0
,,589467000.0,589467.0,3.0
,,590139000.0,590139.0,2.0
,,590800000.0,590800.0,2.0
,,591462000.0,591462.0,2.0
,,592124000.0,592124.0,2.0
,,592786000.0,592786.0,2.0
,,593448000.0,593448.0,2.0
,,594123000.0,594123.0,2.0
,,594784000.0,594784.0,2.0
,,595005000.0,595005.0,2.0
,,595160000.0,595160.0,2.0
,,596300000.0,596300.0,4.0
,,596310000.0,596310.0,1.0
,,596761000.0,596761.0,2.0
,,596769000.0,596769.0,1.0
,,597454000.0,597454.0,2.0
,,598121000.0,598121.0,2.0
,,598790000.0,598790.0,2.0
,,599477000.0,599477.0,2.0
,,600145000.0,600145.0,2.0
,,600815000.0,600815.0,2.0
,,601484000.0,601484.0,2.0
,,602153000.0,602153.0,2.0
,,602211000.0,602211.0,2.0
,,602816000.0,602816.0,4.0
,,602889000.0,602889.0,2.0
,,602897000.0,602897.0,1.0
,,603015000.0,603015.0,2.0
,,603023000.0,603023.0,1.0
,,603077000.0,603077.0,2.0
,,603085000.0,603085.0,2.0
,,603093000.0,603093.0,1.0
,,603101000.0,603101.0,2.0
,,603109000.0,603109.0,3.0
,,603117000.0,603117.0,1.0
,,603205000.0,603205.0,2.0
,,603213000.0,603213.0,3.0
,,603221000.0,603221.0,3.0
,,603895000.0,603895.0,2.0
,,604561000.0,604561.0,2.0
,,605228000.0,605228.0,2.0
,,605895000.0,605895.0,2.0
,,606561000.0,606561.0,2.0
,,606767000.0,606767.0,2.0
,,606798000.0,606798.0,3.0
,,607467000.0,607467.0,2.0
,,608086000.0,608086.0,2.0
,,608094000.0,608094.0,2.0
,,608102000.0,608102.0,1.0
,,608775000.0,608775.0,2.0
,,609244000.0,609244.0,2.0
,,609269000.0,609269.0,2.0
,,609277000.0,609277.0,1.0
,,609595000.0,609595.0,2.0
,,609603000.0,609603.0,2.0
,,609610000.0,609610.0,3.0
,,609618000.0,609618.0,2.0
,,609625000.0,609625.0,2.0
,,609633000.0,609633.0,3.0
,,609673000.0,609673.0,2.0
,,609680000.0,609680.0,3.0
,,609767000.0,609767.0,2.0
,,609775000.0,609775.0,3.0
,,609831000.0,609831.0,2.0
,,609839000.0,609839.0,2.0
,,609846000.0,609846.0,3.0
,,609855000.0,609855.0,1.0
,,610032000.0,610032.0,2.0
,,610039000.0,610039.0,1.0
,,610108000.0,610108.0,2.0
,,610116000.0,610116.0,1.0
,,610123000.0,610123.0,2.0
,,610131000.0,610131.0,1.0
,,610153000.0,610153.0,2.0
,,610161000.0,610161.0,1.0
,,610358000.0,610358.0,2.0
,,610365000.0,610365.0,1.0
,,611023000.0,611023.0,2.0
,,611681000.0,611681.0,2.0
,,612339000.0,612339.0,2.0
,,612413000.0,612413.0,2.0
,,612488000.0,612488.0,2.0
,,612496000.0,612496.0,1.0
,,612724000.0,612724.0,2.0
,,612912000.0,612912.0,2.0
,,613339000.0,613339.0,4.0
,,613411000.0,613411.0,2.0
,,613482000.0,613482.0,2.0
,,613490000.0,613490.0,3.0
,,613498000.0,613498.0,3.0
,,613775000.0,613775.0,2.0
,,613782000.0,613782.0,3.0
,,613791000.0,613791.0,1.0
,,613861000.0,613861.0,2.0
,,613901000.0,613901.0,2.0
,,613909000.0,613909.0,3.0
,,613918000.0,613918.0,1.0
,,613973000.0,613973.0,2.0
,,613981000.0,613981.0,2.0
,,613989000.0,613989.0,3.0
,,613997000.0,613997.0,1.0
,,614664000.0,614664.0,2.0
,,615332000.0,615332.0,2.0
,,616000000.0,616000.0,2.0
,,616668000.0,616668.0,2.0
,,616742000.0,616742.0,2.0
,,616767000.0,616767.0,2.0
,,616792000.0,616792.0,3.0
,,617016000.0,617016.0,2.0
,,617124000.0,617124.0,2.0
,,617132000.0,617132.0,1.0
,,617806000.0,617806.0,2.0
,,618475000.0,618475.0,2.0
,,619143000.0,619143.0,2.0
,,619812000.0,619812.0,2.0
,,620480000.0,620480.0,2.0
,,621149000.0,621149.0,2.0
,,621355000.0,621355.0,2.0
,,621364000.0,621364.0,1.0
,,622035000.0,622035.0,2.0
,,622702000.0,622702.0,2.0
,,623368000.0,623368.0,2.0
,,624035000.0,624035.0,2.0
,,624702000.0,624702.0,2.0
,,625369000.0,625369.0,2.0
,,625575000.0,625575.0,2.0
,,625584000.0,625584.0,3.0
,,626291000.0,626291.0,2.0
,,626765000.0,626765.0,2.0
,,627024000.0,627024.0,4.0
,,627710000.0,627710.0,2.0
,,628393000.0,628393.0,2.0
,,629078000.0,629078.0,2.0
,,629440000.0,629440.0,2.0
,,629449000.0,629449.0,3.0
,,630345000.0,630345.0,2.0
,,630353000.0,630353.0,3.0
,,630361000.0,630361.0,3.0
,,630452000.0,630452.0,2.0
,,630461000.0,630461.0,4.0
,,630469000.0,630469.0,3.0
,,630477000.0,630477.0,2.0
,,630486000.0,630486.0,3.0
,,630560000.0,630560.0,2.0
,,630584000.0,630584.0,2.0
,,630593000.0,630593.0,3.0
,,630670000.0,630670.0,2.0
,,630730000.0,630730.0,2.0
,,630739000.0,630739.0,3.0
,,630748000.0,630748.0,3.0
,,630757000.0,630757.0,3.0
,,630765000.0,630765.0,3.0
,,630774000.0,630774.0,3.0
,,630783000.0,630783.0,3.0
,,630791000.0,630791.0,3.0
,,630800000.0,630800.0,3.0
,,630809000.0,630809.0,4.0
,,630817000.0,630817.0,3.0
,,630826000.0,630826.0,4.0
,,630835000.0,630835.0,3.0
,,630844000.0,630844.0,3.0
,,630852000.0,630852.0,4.0
,,630861000.0,630861.0,3.0
,,630870000.0,630870.0,3.0
,,631565000.0,631565.0,2.0
,,632256000.0,632256.0,2.0
,,632947000.0,632947.0,2.0
,,633637000.0,633637.0,2.0
,,634313000.0,634313.0,2.0
,,635005000.0,635005.0,2.0
,,635703000.0,635703.0,2.0
,,636395000.0,636395.0,2.0
,,637120000.0,637120.0,2.0
,,637807000.0,637807.0,2.0
,,638481000.0,638481.0,2.0
,,639153000.0,639153.0,2.0
,,639194000.0,639194.0,2.0
,,639202000.0,639202.0,3.0
,,639210000.0,639210.0,3.0
,,639626000.0,639626.0,2.0
,,639635000.0,639635.0,2.0
,,639643000.0,639643.0,3.0
,,640341000.0,640341.0,2.0
,,640840000.0,640840.0,2.0
,,640849000.0,640849.0,3.0
,,640922000.0,640922.0,2.0
,,640993000.0,640993.0,2.0
,,641001000.0,641001.0,3.0
,,641042000.0,641042.0,2.0
,,641050000.0,641050.0,3.0
,,641679000.0,641679.0,2.0
,,641688000.0,641688.0,3.0
,,641696000.0,641696.0,3.0
,,641721000.0,641721.0,2.0
,,641729000.0,641729.0,3.0
,,642410000.0,642410.0,2.0
,,643093000.0,643093.0,2.0
,,643777000.0,643777.0,2.0
,,644461000.0,644461.0,2.0
,,644470000.0,644470.0,2.0
,,644478000.0,644478.0,3.0
,,645177000.0,645177.0,2.0
,,645867000.0,645867.0,2.0
,,646558000.0,646558.0,2.0
,,647270000.0,647270.0,2.0
,,648932000.0,648932.0,2.0
,,649739000.0,649739.0,2.0
,,650460000.0,650460.0,2.0
,,650533000.0,650533.0,3.0
,,651223000.0,651223.0,2.0
,,651912000.0,651912.0,2.0
,,652601000.0,652601.0,2.0
,,653291000.0,653291.0,2.0
,,653981000.0,653981.0,2.0
,,654678000.0,654678.0,2.0
,,655370000.0,655370.0,2.0
,,656063000.0,656063.0,2.0
,,656755000.0,656755.0,2.0
,,656763000.0,656763.0,2.0
,,656790000.0,656790.0,3.0
,,656800000.0,656800.0,2.0
,,656809000.0,656809.0,2.0
,,656817000.0,656817.0,3.0
,,657115000.0,657115.0,2.0
,,658165000.0,658165.0,4.0
,,658175000.0,658175.0,3.0
,,658184000.0,658184.0,3.0
,,658258000.0,658258.0,2.0
,,658266000.0,658266.0,3.0
,,658962000.0,658962.0,2.0
,,659658000.0,659658.0,2.0
,,660364000.0,660364.0,2.0
,,661061000.0,661061.0,2.0
,,661759000.0,661759.0,2.0
,,662456000.0,662456.0,2.0
,,663153000.0,663153.0,2.0
,,663850000.0,663850.0,2.0
,,664553000.0,664553.0,2.0
,,665250000.0,665250.0,2.0
,,665947000.0,665947.0,2.0
,,666644000.0,666644.0,2.0
,,666721000.0,666721.0,2.0
,,666765000.0,666765.0,2.0
,,666790000.0,666790.0,3.0
,,667483000.0,667483.0,2.0
,,667919000.0,667919.0,2.0
,,667927000.0,667927.0,3.0
,,669671000.0,669671.0,2.0
,,670368000.0,670368.0,2.0
,,671056000.0,671056.0,2.0
,,671744000.0,671744.0,2.0
,,672432000.0,672432.0,2.0
,,673119000.0,673119.0,2.0
,,673807000.0,673807.0,2.0
,,674037000.0,674037.0,2.0
,,674203000.0,674203.0,2.0
,,674211000.0,674211.0,3.0
,,674543000.0,674543.0,2.0
,,674551000.0,674551.0,3.0
,,674559000.0,674559.0,2.0
,,674568000.0,674568.0,2.0
,,674576000.0,674576.0,3.0
,,674601000.0,674601.0,2.0
,,674610000.0,674610.0,2.0
,,674618000.0,674618.0,3.0
,,674726000.0,674726.0,2.0
,,674734000.0,674734.0,3.0
,,675076000.0,675076.0,2.0
,,675084000.0,675084.0,3.0
,,675159000.0,675159.0,2.0
,,675184000.0,675184.0,2.0
,,675193000.0,675193.0,3.0
,,675285000.0,675285.0,2.0
,,675294000.0,675294.0,3.0
,,675989000.0,675989.0,2.0
,,676684000.0,676684.0,2.0
,,677639000.0,677639.0,2.0
,,678330000.0,678330.0,2.0
,,679022000.0,679022.0,2.0
,,679721000.0,679721.0,2.0
,,680413000.0,680413.0,2.0
,,681105000.0,681105.0,2.0
,,681797000.0,681797.0,2.0
,,682490000.0,682490.0,2.0
,,683182000.0,683182.0,2.0
,,683879000.0,683879.0,2.0
,,684552000.0,684552.0,2.0
,,685239000.0,685239.0,2.0
,,685931000.0,685931.0,2.0
,,686623000.0,686623.0,2.0
,,686700000.0,686700.0,2.0
,,686760000.0,686760.0,2.0
,,686769000.0,686769.0,1.0
,,686820000.0,686820.0,2.0
,,686829000.0,686829.0,3.0
,,687521000.0,687521.0,2.0
,,688220000.0,688220.0,2.0
,,688297000.0,688297.0,2.0
,,688374000.0,688374.0,2.0
,,688383000.0,688383.0,3.0
,,689459000.0,689459.0,3.0
,,690147000.0,690147.0,2.0
,,690838000.0,690838.0,2.0
,,691530000.0,691530.0,2.0
,,692222000.0,692222.0,2.0
,,692914000.0,692914.0,2.0
,,693616000.0,693616.0,2.0
,,694306000.0,694306.0,2.0
,,694996000.0,694996.0,2.0
,,695687000.0,695687.0,2.0
,,696377000.0,696377.0,2.0
,,696760000.0,696760.0,2.0
,,696769000.0,696769.0,1.0
,,696796000.0,696796.0,2.0
,,696804000.0,696804.0,3.0
,,697493000.0,697493.0,2.0
,,698188000.0,698188.0,2.0
,,698876000.0,698876.0,2.0
,,699563000.0,699563.0,2.0
,,700251000.0,700251.0,2.0
,,700939000.0,700939.0,2.0
,,701627000.0,701627.0,2.0
,,702320000.0,702320.0,2.0
,,703008000.0,703008.0,2.0
,,703695000.0,703695.0,2.0
,,704383000.0,704383.0,2.0
,,705071000.0,705071.0,2.0
,,705759000.0,705759.0,2.0
,,706452000.0,706452.0,2.0
,,706766000.0,706766.0,2.0
,,706790000.0,706790.0,3.0
,,707057000.0,707057.0,2.0
,,707429000.0,707429.0,4.0
,,707505000.0,707505.0,2.0
,,707563000.0,707563.0,2.0
,,707571000.0,707571.0,3.0
,,707645000.0,707645.0,2.0
,,707654000.0,707654.0,3.0
,,707662000.0,707662.0,3.0
,,707882000.0,707882.0,2.0
,,707953000.0,707953.0,2.0
,,707962000.0,707962.0,3.0
,,708052000.0,708052.0,2.0
,,708060000.0,708060.0,3.0
,,708069000.0,708069.0,3.0
,,708077000.0,708077.0,2.0
,,708085000.0,708085.0,3.0
,,708175000.0,708175.0,2.0
,,708183000.0,708183.0,3.0
,,708884000.0,708884.0,2.0
,,709584000.0,709584.0,2.0
,,710285000.0,710285.0,2.0
,,710985000.0,710985.0,2.0
,,711686000.0,711686.0,2.0
,,712379000.0,712379.0,2.0
,,713073000.0,713073.0,2.0
,,713544000.0,713544.0,2.0
,,713552000.0,713552.0,2.0
,,713561000.0,713561.0,3.0
,,714420000.0,714420.0,2.0
,,714428000.0,714428.0,3.0
,,714535000.0,714535.0,2.0
,,714543000.0,714543.0,3.0
,,714551000.0,714551.0,3.0
,,714625000.0,714625.0,2.0
,,714634000.0,714634.0,3.0
,,715325000.0,715325.0,2.0
,,716018000.0,716018.0,2.0
,,716717000.0,716717.0,2.0
,,716794000.0,716794.0,2.0
,,716802000.0,716802.0,3.0
,,717488000.0,717488.0,2.0
,,718173000.0,718173.0,2.0
,,718858000.0,718858.0,2.0
,,719544000.0,719544.0,2.0
,,720229000.0,720229.0,2.0
,,720922000.0,720922.0,2.0
,,721610000.0,721610.0,2.0
,,721839000.0,721839.0,2.0
,,721933000.0,721933.0,2.0
,,722706000.0,722706.0,4.0
,,722812000.0,722812.0,2.0
,,722821000.0,722821.0,3.0
,,722894000.0,722894.0,2.0
,,722919000.0,722919.0,2.0
,,722927000.0,722927.0,3.0
,,722936000.0,722936.0,2.0
,,722944000.0,722944.0,3.0
,,723018000.0,723018.0,2.0
,,723027000.0,723027.0,3.0
,,723720000.0,723720.0,2.0
,,724413000.0,724413.0,2.0
,,725107000.0,725107.0,2.0
,,725810000.0,725810.0,2.0
,,726509000.0,726509.0,2.0
,,727029000.0,727029.0,2.0
,0,182977605.0,,
,0,429551823.0,,
,0,565552553.0,,
,0,829687969.0,,
0,,6486562.0,,
0,,19207031.0,,
0,,22731302.0,,
0,,32616615.0,,
0,,46673177.0,,
0,,47323854.0,,
0,,58769844.0,,
0,,72175729.0,,
0,,79565990.0,,
0,,82435990.0,,
0,,83874219.0,,
0,,102954114.0,,
0,,121757708.0,,
0,,136622812.0,,
0,,137896458.0,,
0,,151610729.0,,
0,,158813386.0,,
0,,177036719.0,,
0,,179989271.0,,
0,,186832552.0,,
0,,200089635.0,,
0,,202770625.0,,
0,,220258490.0,,
0,,223534271.0,,
0,,234124323.0,,
0,,238329115.0,,
0,,247278646.0,,
0,,250399427.0,,
0,,265914635.0,,
0,,268979740.0,,
0,,276306979.0,,
0,,281655469.0,,
0,,286726041.0,,
0,,291999687.0,,
0,,305146614.0,,
0,,316540937.0,,
0,,322137083.0,,
0,,340031927.0,,
0,,345191458.0,,
0,,352411562.0,,
0,,361080729.0,,
0,,369274844.0,,
0,,374991666.0,,
0,,381401458.0,,
0,,384983073.0,,
0,,393570156.0,,
0,,402875469.0,,
0,,421109010.0,,
0,,421535156.0,,
0,,445110364.0,,
0,,458626458.0,,
0,,468603125.0,,
0,,474400573.0,,
0,,481919583.0,,
0,,500480990.0,,
0,,509229479.0,,
0,,519424063.0,,
0,,526490833.0,,
0,,544999271.0,,
0,,558026146.0,,
0,,581388594.0,,
0,,595214323.0,,
0,,602267396.0,,
0,,609327292.0,,
0,,612965677.0,,
0,,629499479.0,,
0,,640548437.0,,
0,,657172761.0,,
0,,667975521.0,,
0,,674262812.0,,
0,,688433490.0,,
0,,707113854.0,,
0,,713610781.0,,
0,,721987500.0,,
0,,736350833.0,,


==> data/layer1_prime_probe_with_keydrown_oneplus3t.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,2.0
,,1170000.0,117.0,5.0
,,2120000.0,212.0,2.0
,,3060000.0,306.0,3.0
,,3980000.0,398.0,3.0
,,4970000.0,497.0,0.0
,,5930000.0,593.0,1.0
,,6880000.0,688.0,2.0
,,7850000.0,785.0,0.0
,,8800000.0,880.0,2.0
,,9720000.0,972.0,1.0
,,10660000.0,1066.0,2.0
,,11610000.0,1161.0,3.0
,,12550000.0,1255.0,3.0
,,14020000.0,1402.0,3.0
,,15100000.0,1510.0,3.0
,,16070000.0,1607.0,2.0
,,16970000.0,1697.0,1.0
,,17970000.0,1797.0,1.0
,,18900000.0,1890.0,2.0
,,19800000.0,1980.0,2.0
,,20700000.0,2070.0,2.0
,,21650000.0,2165.0,1.0
,,22610000.0,2261.0,2.0
,,23510000.0,2351.0,2.0
,,24480000.0,2448.0,1.0
,,25410000.0,2541.0,3.0
,,26310000.0,2631.0,3.0
,,27220000.0,2722.0,3.0
,,28220000.0,2822.0,2.0
,,29160000.0,2916.0,1.0
,,30050000.0,3005.0,1.0
,,30980000.0,3098.0,1.0
,,31910000.0,3191.0,1.0
,,33080000.0,3308.0,4.0
,,34120000.0,3412.0,5.0
,,35150000.0,3515.0,2.0
,,36110000.0,3611.0,1.0
,,37060000.0,3706.0,2.0
,,38050000.0,3805.0,2.0
,,39000000.0,3900.0,2.0
,,39920000.0,3992.0,3.0
,,40860000.0,4086.0,5.0
,,41780000.0,4178.0,3.0
,,42740000.0,4274.0,1.0
,,43660000.0,4366.0,2.0
,,44630000.0,4463.0,0.0
,,45580000.0,4558.0,1.0
,,46500000.0,4650.0,3.0
,,47410000.0,4741.0,1.0
,,49670000.0,4967.0,2.0
,,50590000.0,5059.0,2.0
,,51540000.0,5154.0,1.0
,,52610000.0,5261.0,2.0
,,53510000.0,5351.0,3.0
,,54470000.0,5447.0,5.0
,,55400000.0,5540.0,2.0
,,56300000.0,5630.0,1.0
,,57230000.0,5723.0,3.0
,,58190000.0,5819.0,2.0
,,59120000.0,5912.0,3.0
,,60020000.0,6002.0,2.0
,,60960000.0,6096.0,3.0
,,63420000.0,6342.0,4.0
,,64620000.0,6462.0,2.0
,,65540000.0,6554.0,1.0
,,66470000.0,6647.0,1.0
,,67360000.0,6736.0,3.0
,,68330000.0,6833.0,1.0
,,69260000.0,6926.0,3.0
,,70160000.0,7016.0,2.0
,,71230000.0,7123.0,5.0
,,72190000.0,7219.0,2.0
,,73130000.0,7313.0,2.0
,,74050000.0,7405.0,3.0
,,75000000.0,7500.0,2.0
,,75940000.0,7594.0,2.0
,,76850000.0,7685.0,3.0
,,77830000.0,7783.0,1.0
,,78780000.0,7878.0,3.0
,,79700000.0,7970.0,3.0
,,81280000.0,8128.0,5.0
,,82330000.0,8233.0,5.0
,,83230000.0,8323.0,1.0
,,84550000.0,8455.0,5.0
,,85530000.0,8553.0,3.0
,,86450000.0,8645.0,1.0
,,87600000.0,8760.0,1.0
,,88720000.0,8872.0,5.0
,,89620000.0,8962.0,1.0
,,90520000.0,9052.0,1.0
,,91940000.0,9194.0,5.0
,,92920000.0,9292.0,1.0
,,93820000.0,9382.0,1.0
,,94790000.0,9479.0,3.0
,,96340000.0,9634.0,5.0
,,97390000.0,9739.0,3.0
,,98500000.0,9850.0,2.0
,,100470000.0,10047.0,2.0
,,101490000.0,10149.0,3.0
,,102460000.0,10246.0,1.0
,,103470000.0,10347.0,5.0
,,104570000.0,10457.0,5.0
,,105540000.0,10554.0,0.0
,,106490000.0,10649.0,2.0
,,108110000.0,10811.0,4.0
,,109150000.0,10915.0,1.0
,,110050000.0,11005.0,2.0
,,111040000.0,11104.0,2.0
,,112030000.0,11203.0,4.0
,,112940000.0,11294.0,2.0
,,113840000.0,11384.0,2.0
,,114830000.0,11483.0,3.0
,,117020000.0,11702.0,5.0
,,118040000.0,11804.0,3.0
,,119000000.0,11900.0,2.0
,,120010000.0,12001.0,4.0
,,121070000.0,12107.0,5.0
,,122060000.0,12206.0,5.0
,,122960000.0,12296.0,1.0
,,124700000.0,12470.0,3.0
,,125730000.0,12573.0,2.0
,,126660000.0,12666.0,1.0
,,127750000.0,12775.0,4.0
,,128770000.0,12877.0,0.0
,,129810000.0,12981.0,4.0
,,130740000.0,13074.0,1.0
,,132180000.0,13218.0,3.0
,,133260000.0,13326.0,5.0
,,134580000.0,13458.0,3.0
,,136010000.0,13601.0,3.0
,,137030000.0,13703.0,2.0
,,139100000.0,13910.0,3.0
,,140900000.0,14090.0,3.0
,,141910000.0,14191.0,2.0
,,142810000.0,14281.0,3.0
,,143810000.0,14381.0,4.0
,,144880000.0,14488.0,5.0
,,145890000.0,14589.0,2.0
,,146790000.0,14679.0,3.0
,,149600000.0,14960.0,2.0
,,150860000.0,15086.0,2.0
,,151990000.0,15199.0,4.0
,,152920000.0,15292.0,5.0
,,153830000.0,15383.0,4.0
,,154840000.0,15484.0,3.0
,,155780000.0,15578.0,2.0
,,156720000.0,15672.0,2.0
,,157700000.0,15770.0,5.0
,,158640000.0,15864.0,3.0
,,159540000.0,15954.0,2.0
,,161690000.0,16169.0,5.0
,,162680000.0,16268.0,3.0
,,163620000.0,16362.0,2.0
,,164680000.0,16468.0,0.0
,,165630000.0,16563.0,2.0
,,166530000.0,16653.0,2.0
,,167430000.0,16743.0,2.0
,,168410000.0,16841.0,2.0
,,169350000.0,16935.0,1.0
,,170250000.0,17025.0,2.0
,,171220000.0,17122.0,2.0
,,172150000.0,17215.0,2.0
,,173060000.0,17306.0,3.0
,,173960000.0,17396.0,2.0
,,174890000.0,17489.0,1.0
,,175820000.0,17582.0,2.0
,,176730000.0,17673.0,2.0
,,177690000.0,17769.0,5.0
,,178640000.0,17864.0,2.0
,,179540000.0,17954.0,0.0
,,181610000.0,18161.0,5.0
,,182550000.0,18255.0,1.0
,,183460000.0,18346.0,2.0
,,184600000.0,18460.0,5.0
,,185580000.0,18558.0,1.0
,,186500000.0,18650.0,2.0
,,187430000.0,18743.0,1.0
,,188540000.0,18854.0,4.0
,,189460000.0,18946.0,1.0
,,190390000.0,19039.0,2.0
,,191380000.0,19138.0,2.0
,,192350000.0,19235.0,5.0
,,193290000.0,19329.0,1.0
,,194240000.0,19424.0,2.0
,,195370000.0,19537.0,5.0
,,196410000.0,19641.0,3.0
,,197330000.0,19733.0,3.0
,,198340000.0,19834.0,2.0
,,199300000.0,19930.0,2.0
,,200490000.0,20049.0,4.0
,,201660000.0,20166.0,5.0
,,202860000.0,20286.0,2.0
,,203760000.0,20376.0,3.0
,,204810000.0,20481.0,3.0
,,205750000.0,20575.0,2.0
,,206650000.0,20665.0,2.0
,,207690000.0,20769.0,5.0
,,208650000.0,20865.0,2.0
,,209580000.0,20958.0,2.0
,,210470000.0,21047.0,2.0
,,211420000.0,21142.0,3.0
,,212350000.0,21235.0,1.0
,,213250000.0,21325.0,2.0
,,214620000.0,21462.0,3.0
,,215650000.0,21565.0,3.0
,,216540000.0,21654.0,3.0
,,217440000.0,21744.0,3.0
,,218470000.0,21847.0,2.0
,,219400000.0,21940.0,2.0
,,220300000.0,22030.0,2.0
,,221260000.0,22126.0,2.0
,,222220000.0,22222.0,3.0
,,223120000.0,22312.0,1.0
,,224020000.0,22402.0,1.0
,,225010000.0,22501.0,2.0
,,227010000.0,22701.0,1.0
,,228090000.0,22809.0,1.0
,,229040000.0,22904.0,3.0
,,230610000.0,23061.0,5.0
,,231600000.0,23160.0,3.0
,,232560000.0,23256.0,1.0
,,233500000.0,23350.0,1.0
,,234480000.0,23448.0,4.0
,,236310000.0,23631.0,3.0
,,237220000.0,23722.0,2.0
,,238280000.0,23828.0,2.0
,,239260000.0,23926.0,2.0
,,240160000.0,24016.0,3.0
,,241090000.0,24109.0,3.0
,,242020000.0,24202.0,3.0
,,242930000.0,24293.0,2.0
,,243820000.0,24382.0,2.0
,,244800000.0,24480.0,2.0
,,245730000.0,24573.0,3.0
,,246740000.0,24674.0,4.0
,,247730000.0,24773.0,3.0
,,249440000.0,24944.0,5.0
,,250460000.0,25046.0,2.0
,,251520000.0,25152.0,0.0
,,252470000.0,25247.0,2.0
,,253380000.0,25338.0,2.0
,,254320000.0,25432.0,5.0
,,255260000.0,25526.0,1.0
,,256160000.0,25616.0,1.0
,,258140000.0,25814.0,5.0
,,259150000.0,25915.0,3.0
,,260050000.0,26005.0,2.0
,,260990000.0,26099.0,5.0
,,261930000.0,26193.0,3.0
,,262830000.0,26283.0,3.0
,,264430000.0,26443.0,4.0
,,265500000.0,26550.0,2.0
,,266400000.0,26640.0,2.0
,,267300000.0,26730.0,2.0
,,268400000.0,26840.0,3.0
,,269480000.0,26948.0,4.0
,,270460000.0,27046.0,2.0
,,271420000.0,27142.0,2.0
,,272360000.0,27236.0,2.0
,,273250000.0,27325.0,2.0
,,274180000.0,27418.0,3.0
,,275080000.0,27508.0,3.0
,,276010000.0,27601.0,2.0
,,276910000.0,27691.0,2.0
,,278510000.0,27851.0,5.0
,,279700000.0,27970.0,2.0
,,280610000.0,28061.0,2.0
,,281560000.0,28156.0,2.0
,,282500000.0,28250.0,3.0
,,284640000.0,28464.0,3.0
,,285700000.0,28570.0,1.0
,,286600000.0,28660.0,3.0
,,287550000.0,28755.0,5.0
,,289630000.0,28963.0,3.0
,,290570000.0,29057.0,3.0
,,291540000.0,29154.0,1.0
,,292490000.0,29249.0,3.0
,,293390000.0,29339.0,2.0
,,294320000.0,29432.0,5.0
,,295300000.0,29530.0,1.0
,,296200000.0,29620.0,3.0
,,297110000.0,29711.0,1.0
,,298120000.0,29812.0,1.0
,,299050000.0,29905.0,3.0
,,299960000.0,29996.0,2.0
,,300910000.0,30091.0,3.0
,,302280000.0,30228.0,2.0
,,303300000.0,30330.0,5.0
,,304350000.0,30435.0,5.0
,,306180000.0,30618.0,4.0
,,307890000.0,30789.0,5.0
,,308930000.0,30893.0,4.0
,,309890000.0,30989.0,1.0
,,310900000.0,31090.0,4.0
,,311930000.0,31193.0,3.0
,,312820000.0,31282.0,2.0
,,313720000.0,31372.0,1.0
,,314650000.0,31465.0,3.0
,,315580000.0,31558.0,2.0
,,316480000.0,31648.0,2.0
,,317380000.0,31738.0,2.0
,,318390000.0,31839.0,2.0
,,319330000.0,31933.0,3.0
,,320230000.0,32023.0,2.0
,,321170000.0,32117.0,3.0
,,322100000.0,32210.0,1.0
,,323000000.0,32300.0,2.0
,,323900000.0,32390.0,2.0
,,325500000.0,32550.0,4.0
,,326420000.0,32642.0,3.0
,,327330000.0,32733.0,2.0
,,328330000.0,32833.0,3.0
,,329270000.0,32927.0,3.0
,,330200000.0,33020.0,3.0
,,331130000.0,33113.0,5.0
,,332070000.0,33207.0,2.0
,,332980000.0,33298.0,3.0
,,333880000.0,33388.0,2.0
,,334870000.0,33487.0,3.0
,,335830000.0,33583.0,3.0
,,336750000.0,33675.0,2.0
,,338900000.0,33890.0,2.0
,,339800000.0,33980.0,2.0
,,340700000.0,34070.0,2.0
,,341640000.0,34164.0,1.0
,,343500000.0,34350.0,4.0
,,344730000.0,34473.0,1.0
,,345680000.0,34568.0,1.0
,,346730000.0,34673.0,5.0
,,347760000.0,34776.0,5.0
,,348710000.0,34871.0,2.0
,,349630000.0,34963.0,1.0
,,350580000.0,35058.0,2.0
,,351530000.0,35153.0,1.0
,,352470000.0,35247.0,1.0
,,353930000.0,35393.0,2.0
,,355040000.0,35504.0,2.0
,,356020000.0,35602.0,2.0
,,356920000.0,35692.0,1.0
,,358260000.0,35826.0,5.0
,,359300000.0,35930.0,5.0
,,360210000.0,36021.0,2.0
,,361260000.0,36126.0,2.0
,,362660000.0,36266.0,5.0
,,363660000.0,36366.0,2.0
,,364690000.0,36469.0,2.0
,,365630000.0,36563.0,3.0
,,366530000.0,36653.0,2.0
,,367460000.0,36746.0,1.0
,,368420000.0,36842.0,2.0
,,369360000.0,36936.0,1.0
,,370260000.0,37026.0,2.0
,,371220000.0,37122.0,1.0
,,372150000.0,37215.0,2.0
,,373040000.0,37304.0,3.0
,,373970000.0,37397.0,3.0
,,374900000.0,37490.0,1.0
,,375830000.0,37583.0,3.0
,,376730000.0,37673.0,3.0
,,377680000.0,37768.0,2.0
,,378610000.0,37861.0,3.0
,,379510000.0,37951.0,1.0
,,380410000.0,38041.0,3.0
,,381770000.0,38177.0,5.0
,,382710000.0,38271.0,2.0
,,383610000.0,38361.0,3.0
,,384660000.0,38466.0,0.0
,,385610000.0,38561.0,2.0
,,386520000.0,38652.0,3.0
,,387470000.0,38747.0,1.0
,,388560000.0,38856.0,5.0
,,389480000.0,38948.0,2.0
,,390400000.0,39040.0,3.0
,,391340000.0,39134.0,4.0
,,392300000.0,39230.0,3.0
,,393220000.0,39322.0,2.0
,,394190000.0,39419.0,5.0
,,395470000.0,39547.0,4.0
,,396520000.0,39652.0,4.0
,,397430000.0,39743.0,1.0
,,398420000.0,39842.0,2.0
,,399390000.0,39939.0,2.0
,,400320000.0,40032.0,2.0
,,401260000.0,40126.0,1.0
,,402270000.0,40227.0,3.0
,,403200000.0,40320.0,2.0
,,404090000.0,40409.0,2.0
,,405100000.0,40510.0,1.0
,,406040000.0,40604.0,2.0
,,406970000.0,40697.0,3.0
,,408000000.0,40800.0,4.0
,,409080000.0,40908.0,4.0
,,410080000.0,41008.0,1.0
,,411080000.0,41108.0,5.0
,,412020000.0,41202.0,2.0
,,414060000.0,41406.0,3.0
,,415360000.0,41536.0,1.0
,,416260000.0,41626.0,3.0
,,417170000.0,41717.0,2.0
,,418160000.0,41816.0,1.0
,,419100000.0,41910.0,1.0
,,420010000.0,42001.0,2.0
,,420980000.0,42098.0,1.0
,,421920000.0,42192.0,2.0
,,422820000.0,42282.0,2.0
,,423720000.0,42372.0,2.0
,,424700000.0,42470.0,2.0
,,425660000.0,42566.0,2.0
,,427800000.0,42780.0,2.0
,,429000000.0,42900.0,0.0
,,429970000.0,42997.0,3.0
,,431570000.0,43157.0,5.0
,,432560000.0,43256.0,2.0
,,433460000.0,43346.0,2.0
,,434500000.0,43450.0,5.0
,,435460000.0,43546.0,2.0
,,436380000.0,43638.0,1.0
,,437300000.0,43730.0,1.0
,,438300000.0,43830.0,3.0
,,439250000.0,43925.0,0.0
,,441390000.0,44139.0,5.0
,,442410000.0,44241.0,2.0
,,443320000.0,44332.0,2.0
,,444320000.0,44432.0,0.0
,,445300000.0,44530.0,1.0
,,446240000.0,44624.0,2.0
,,447780000.0,44778.0,5.0
,,448790000.0,44879.0,5.0
,,449690000.0,44969.0,1.0
,,450590000.0,45059.0,2.0
,,451630000.0,45163.0,2.0
,,452560000.0,45256.0,3.0
,,453490000.0,45349.0,3.0
,,454450000.0,45445.0,5.0
,,455380000.0,45538.0,2.0
,,456280000.0,45628.0,2.0
,,457190000.0,45719.0,1.0
,,458170000.0,45817.0,1.0
,,459110000.0,45911.0,2.0
,,460010000.0,46001.0,3.0
,,460960000.0,46096.0,5.0
,,462860000.0,46286.0,3.0
,,463900000.0,46390.0,3.0
,,464930000.0,46493.0,2.0
,,465890000.0,46589.0,2.0
,,466790000.0,46679.0,2.0
,,467760000.0,46776.0,5.0
,,468700000.0,46870.0,2.0
,,469600000.0,46960.0,2.0
,,470500000.0,47050.0,3.0
,,471450000.0,47145.0,3.0
,,472380000.0,47238.0,3.0
,,473310000.0,47331.0,2.0
,,474240000.0,47424.0,5.0
,,475560000.0,47556.0,4.0
,,476640000.0,47664.0,3.0
,,477660000.0,47766.0,2.0
,,478720000.0,47872.0,1.0
,,479660000.0,47966.0,5.0
,,480580000.0,48058.0,3.0
,,481670000.0,48167.0,2.0
,,482780000.0,48278.0,2.0
,,483740000.0,48374.0,2.0
,,484800000.0,48480.0,2.0
,,485760000.0,48576.0,2.0
,,486680000.0,48668.0,0.0
,,487720000.0,48772.0,0.0
,,488780000.0,48878.0,0.0
,,489700000.0,48970.0,2.0
,,490620000.0,49062.0,1.0
,,491570000.0,49157.0,0.0
,,492530000.0,49253.0,3.0
,,493470000.0,49347.0,1.0
,,494880000.0,49488.0,3.0
,,496110000.0,49611.0,4.0
,,497110000.0,49711.0,3.0
,,498120000.0,49812.0,3.0
,,499070000.0,49907.0,1.0
,,499970000.0,49997.0,2.0
,,501100000.0,50110.0,5.0
,,502180000.0,50218.0,4.0
,,503140000.0,50314.0,3.0
,,504050000.0,50405.0,3.0
,,505100000.0,50510.0,2.0
,,506040000.0,50604.0,3.0
,,506950000.0,50695.0,2.0
,,507920000.0,50792.0,2.0
,,508890000.0,50889.0,3.0
,,509800000.0,50980.0,2.0
,,511580000.0,51158.0,4.0
,,512650000.0,51265.0,1.0
,,513620000.0,51362.0,3.0
,,514710000.0,51471.0,4.0
,,515730000.0,51573.0,2.0
,,516630000.0,51663.0,2.0
,,517620000.0,51762.0,5.0
,,519240000.0,51924.0,3.0
,,520250000.0,52025.0,3.0
,,521220000.0,52122.0,5.0
,,522220000.0,52222.0,5.0
,,523160000.0,52316.0,3.0
,,524060000.0,52406.0,2.0
,,525130000.0,52513.0,3.0
,,526070000.0,52607.0,2.0
,,527260000.0,52726.0,3.0
,,528390000.0,52839.0,5.0
,,529430000.0,52943.0,5.0
,,530600000.0,53060.0,3.0
,,531600000.0,53160.0,5.0
,,532590000.0,53259.0,2.0
,,533490000.0,53349.0,3.0
,,534700000.0,53470.0,4.0
,,535750000.0,53575.0,2.0
,,536660000.0,53666.0,2.0
,,537690000.0,53769.0,5.0
,,538710000.0,53871.0,1.0
,,539630000.0,53963.0,2.0
,,540570000.0,54057.0,2.0
,,541540000.0,54154.0,1.0
,,542790000.0,54279.0,3.0
,,543800000.0,54380.0,2.0
,,544870000.0,54487.0,3.0
,,545860000.0,54586.0,5.0
,,547420000.0,54742.0,5.0
,,548460000.0,54846.0,5.0
,,549440000.0,54944.0,2.0
,,550680000.0,55068.0,3.0
,,551810000.0,55181.0,1.0
,,552790000.0,55279.0,2.0
,,553690000.0,55369.0,2.0
,,554870000.0,55487.0,5.0
,,555920000.0,55592.0,3.0
,,556820000.0,55682.0,2.0
,,557840000.0,55784.0,2.0
,,559580000.0,55958.0,2.0
,,560560000.0,56056.0,2.0
,,561610000.0,56161.0,3.0
,,562590000.0,56259.0,5.0
,,563630000.0,56363.0,5.0
,,564740000.0,56474.0,2.0
,,565690000.0,56569.0,2.0
,,566610000.0,56661.0,2.0
,,568950000.0,56895.0,5.0
,,569880000.0,56988.0,3.0
,,570900000.0,57090.0,5.0
,,571950000.0,57195.0,1.0
,,572870000.0,57287.0,1.0
,,574120000.0,57412.0,4.0
,,575910000.0,57591.0,4.0
,,576960000.0,57696.0,3.0
,,577960000.0,57796.0,5.0
,,579000000.0,57900.0,5.0
,,580090000.0,58009.0,3.0
,,581070000.0,58107.0,5.0
,,582060000.0,58206.0,3.0
,,584060000.0,58406.0,3.0
,,585140000.0,58514.0,0.0
,,586090000.0,58609.0,2.0
,,587070000.0,58707.0,4.0
,,589270000.0,58927.0,4.0
,,590210000.0,59021.0,2.0
,,591170000.0,59117.0,2.0
,,592110000.0,59211.0,3.0
,,593010000.0,59301.0,3.0
,,593930000.0,59393.0,1.0
,,594900000.0,59490.0,3.0
,,595830000.0,59583.0,3.0
,,596960000.0,59696.0,5.0
,,598080000.0,59808.0,3.0
,,599040000.0,59904.0,2.0
,,599960000.0,59996.0,1.0
,,601410000.0,60141.0,5.0
,,602490000.0,60249.0,5.0
,,603400000.0,60340.0,3.0
,,604500000.0,60450.0,5.0
,,605480000.0,60548.0,2.0
,,606950000.0,60695.0,5.0
,,608030000.0,60803.0,5.0
,,609010000.0,60901.0,1.0
,,609900000.0,60990.0,2.0
,,610840000.0,61084.0,4.0
,,611780000.0,61178.0,2.0
,,612710000.0,61271.0,2.0
,,614250000.0,61425.0,5.0
,,615250000.0,61525.0,2.0
,,616160000.0,61616.0,3.0
,,617090000.0,61709.0,1.0
,,618060000.0,61806.0,3.0
,,618990000.0,61899.0,1.0
,,619900000.0,61990.0,2.0
,,620800000.0,62080.0,2.0
,,621750000.0,62175.0,1.0
,,622680000.0,62268.0,3.0
,,623580000.0,62358.0,1.0
,,624580000.0,62458.0,1.0
,,625510000.0,62551.0,3.0
,,626410000.0,62641.0,1.0
,,627320000.0,62732.0,3.0
,,628340000.0,62834.0,1.0
,,629270000.0,62927.0,2.0
,,630270000.0,63027.0,2.0
,,631240000.0,63124.0,2.0
,,632200000.0,63220.0,1.0
,,633690000.0,63369.0,1.0
,,634760000.0,63476.0,1.0
,,635730000.0,63573.0,1.0
,,636640000.0,63664.0,3.0
,,637670000.0,63767.0,5.0
,,638640000.0,63864.0,2.0
,,640720000.0,64072.0,3.0
,,641670000.0,64167.0,1.0
,,642910000.0,64291.0,5.0
,,643830000.0,64383.0,2.0
,,644930000.0,64493.0,2.0
,,645880000.0,64588.0,2.0
,,646880000.0,64688.0,2.0
,,647860000.0,64786.0,2.0
,,648810000.0,64881.0,3.0
,,649730000.0,64973.0,2.0
,,650650000.0,65065.0,1.0
,,651630000.0,65163.0,1.0
,,652580000.0,65258.0,3.0
,,653490000.0,65349.0,1.0
,,654440000.0,65444.0,2.0
,,655390000.0,65539.0,1.0
,,656310000.0,65631.0,2.0
,,657220000.0,65722.0,2.0
,,658190000.0,65819.0,2.0
,,659160000.0,65916.0,2.0
,,661130000.0,66113.0,1.0
,,662070000.0,66207.0,3.0
,,663060000.0,66306.0,2.0
,,664890000.0,66489.0,4.0
,,665940000.0,66594.0,0.0
,,666870000.0,66687.0,2.0
,,667850000.0,66785.0,5.0
,,668780000.0,66878.0,2.0
,,669680000.0,66968.0,1.0
,,670580000.0,67058.0,2.0
,,671570000.0,67157.0,3.0
,,672500000.0,67250.0,2.0
,,673400000.0,67340.0,2.0
,,674320000.0,67432.0,5.0
,,675360000.0,67536.0,5.0
,,676270000.0,67627.0,3.0
,,677170000.0,67717.0,3.0
,,678190000.0,67819.0,3.0
,,679130000.0,67913.0,2.0
,,680030000.0,68003.0,3.0
,,680960000.0,68096.0,1.0
,,681890000.0,68189.0,5.0
,,683730000.0,68373.0,4.0
,,684930000.0,68493.0,3.0
,,685880000.0,68588.0,3.0
,,686800000.0,68680.0,2.0
,,687830000.0,68783.0,1.0
,,688800000.0,68880.0,1.0
,,689720000.0,68972.0,2.0
,,690660000.0,69066.0,3.0
,,691590000.0,69159.0,1.0
,,692530000.0,69253.0,3.0
,,693450000.0,69345.0,2.0
,,694480000.0,69448.0,5.0
,,695420000.0,69542.0,1.0
,,696340000.0,69634.0,2.0
,,697250000.0,69725.0,1.0
,,698210000.0,69821.0,2.0
,,699160000.0,69916.0,3.0
,,700090000.0,70009.0,2.0
,,701030000.0,70103.0,5.0
,,701980000.0,70198.0,2.0
,,703940000.0,70394.0,5.0
,,705010000.0,70501.0,4.0
,,706150000.0,70615.0,2.0
,,707620000.0,70762.0,3.0
,,708750000.0,70875.0,5.0
,,709770000.0,70977.0,2.0
,,710670000.0,71067.0,3.0
,,711710000.0,71171.0,1.0
,,712650000.0,71265.0,3.0
,,713550000.0,71355.0,2.0
,,714590000.0,71459.0,3.0
,,715530000.0,71553.0,2.0
,,716460000.0,71646.0,3.0
,,717360000.0,71736.0,3.0
,,718330000.0,71833.0,2.0
,,719260000.0,71926.0,2.0
,,720160000.0,72016.0,2.0
,,721110000.0,72111.0,5.0
,,722060000.0,72206.0,2.0
,,722970000.0,72297.0,3.0
,,724370000.0,72437.0,5.0
,,725350000.0,72535.0,3.0
,,726300000.0,72630.0,2.0
,,727210000.0,72721.0,3.0
,,728190000.0,72819.0,2.0
,,729130000.0,72913.0,3.0
,,730020000.0,73002.0,1.0
,,730950000.0,73095.0,5.0
,,731890000.0,73189.0,2.0
,,732820000.0,73282.0,3.0
,,733720000.0,73372.0,2.0
,,734690000.0,73469.0,3.0
,,735640000.0,73564.0,2.0
,,736930000.0,73693.0,3.0
,,738180000.0,73818.0,5.0
,,739160000.0,73916.0,1.0
,,740080000.0,74008.0,1.0
,,741020000.0,74102.0,2.0
,,741950000.0,74195.0,3.0
,,742860000.0,74286.0,2.0
,,743760000.0,74376.0,2.0
,,744760000.0,74476.0,2.0
,,745700000.0,74570.0,3.0
,,746590000.0,74659.0,3.0
,,747550000.0,74755.0,2.0
,,748460000.0,74846.0,1.0
,,749400000.0,74940.0,2.0
,,750300000.0,75030.0,3.0
,,751230000.0,75123.0,3.0
,,752190000.0,75219.0,1.0
,,753440000.0,75344.0,3.0
,,754480000.0,75448.0,3.0
,,755440000.0,75544.0,2.0
,,756340000.0,75634.0,2.0
,,757230000.0,75723.0,3.0
,,758260000.0,75826.0,1.0
,,759200000.0,75920.0,2.0
,,760100000.0,76010.0,3.0
,,761020000.0,76102.0,2.0
,,761950000.0,76195.0,2.0
,,762850000.0,76285.0,3.0
,,763750000.0,76375.0,4.0
,,765260000.0,76526.0,5.0
,,766170000.0,76617.0,2.0
,,767070000.0,76707.0,3.0
,,768110000.0,76811.0,2.0
,,769050000.0,76905.0,2.0
,,771240000.0,77124.0,0.0
,,772270000.0,77227.0,2.0
,,773180000.0,77318.0,2.0
,,774080000.0,77408.0,1.0
,,775100000.0,77510.0,2.0
,,776870000.0,77687.0,3.0
,,777940000.0,77794.0,3.0
,,778910000.0,77891.0,2.0
,,779810000.0,77981.0,2.0
,,780710000.0,78071.0,3.0
,,782520000.0,78252.0,3.0
,,784960000.0,78496.0,3.0
,,785910000.0,78591.0,2.0
,,786820000.0,78682.0,3.0
,,787960000.0,78796.0,2.0
,,788910000.0,78891.0,2.0
,,790250000.0,79025.0,4.0
,,791330000.0,79133.0,5.0
,,792420000.0,79242.0,3.0
,,793320000.0,79332.0,2.0
,,794260000.0,79426.0,5.0
,,795200000.0,79520.0,3.0
,,796140000.0,79614.0,2.0
,,798300000.0,79830.0,4.0
,,799230000.0,79923.0,3.0
,,800160000.0,80016.0,2.0
,,801130000.0,80113.0,5.0
,,802070000.0,80207.0,2.0
,,802980000.0,80298.0,3.0
,,803880000.0,80388.0,3.0
,,804870000.0,80487.0,2.0
,,805830000.0,80583.0,2.0
,,806730000.0,80673.0,2.0
,,807680000.0,80768.0,5.0
,,808810000.0,80881.0,4.0
,,809860000.0,80986.0,4.0
,,810860000.0,81086.0,5.0
,,811760000.0,81176.0,2.0
,,812710000.0,81271.0,2.0
,,813610000.0,81361.0,2.0
,,814990000.0,81499.0,4.0
,,816030000.0,81603.0,3.0
,,816940000.0,81694.0,3.0
,,817980000.0,81798.0,3.0
,,818940000.0,81894.0,1.0
,,819840000.0,81984.0,3.0
,,821210000.0,82121.0,5.0
,,822350000.0,82235.0,5.0
,,823250000.0,82325.0,2.0
,,824280000.0,82428.0,5.0
,,825240000.0,82524.0,4.0
,,826150000.0,82615.0,1.0
,,827060000.0,82706.0,1.0
,,828050000.0,82805.0,3.0
,,829010000.0,82901.0,2.0
,,829920000.0,82992.0,1.0
,,830870000.0,83087.0,4.0
,,831810000.0,83181.0,2.0
,,832770000.0,83277.0,3.0
,,833690000.0,83369.0,2.0
,,834720000.0,83472.0,0.0
,,835680000.0,83568.0,3.0
,,836600000.0,83660.0,1.0
,,837570000.0,83757.0,5.0
,,838840000.0,83884.0,5.0
,,839830000.0,83983.0,2.0
,,840730000.0,84073.0,2.0
,,841810000.0,84181.0,5.0
,,842950000.0,84295.0,1.0
,,843850000.0,84385.0,1.0
,,844850000.0,84485.0,2.0
,,845780000.0,84578.0,2.0
,,846750000.0,84675.0,3.0
,,847840000.0,84784.0,3.0
,,850220000.0,85022.0,1.0
,,851180000.0,85118.0,2.0
,,852920000.0,85292.0,5.0
,,853900000.0,85390.0,5.0
,,854970000.0,85497.0,2.0
,,855910000.0,85591.0,2.0
,,856810000.0,85681.0,2.0
,,857780000.0,85778.0,5.0
,,858710000.0,85871.0,2.0
,,859610000.0,85961.0,1.0
,,860510000.0,86051.0,3.0
,,861500000.0,86150.0,1.0
,,862430000.0,86243.0,1.0
,,863330000.0,86333.0,3.0
,,864290000.0,86429.0,2.0
,,865220000.0,86522.0,4.0
,,866120000.0,86612.0,2.0
,,867890000.0,86789.0,5.0
,,868900000.0,86890.0,1.0
,,869890000.0,86989.0,5.0
,,870800000.0,87080.0,1.0
,,871760000.0,87176.0,2.0
,,872700000.0,87270.0,2.0
,,873630000.0,87363.0,2.0
,,874580000.0,87458.0,3.0
,,875520000.0,87552.0,2.0
,,876420000.0,87642.0,2.0
,,877320000.0,87732.0,2.0
,,878290000.0,87829.0,2.0
,,879230000.0,87923.0,2.0
,,880130000.0,88013.0,2.0
,,881050000.0,88105.0,2.0
,,882950000.0,88295.0,4.0
,,883980000.0,88398.0,2.0
,,885030000.0,88503.0,2.0
,,886000000.0,88600.0,2.0
,,886920000.0,88692.0,3.0
,,888020000.0,88802.0,2.0
,,888980000.0,88898.0,0.0
,,889900000.0,88990.0,3.0
,,890930000.0,89093.0,2.0
,,891880000.0,89188.0,3.0
,,892800000.0,89280.0,3.0
,,893710000.0,89371.0,2.0
,,894680000.0,89468.0,3.0
,,895620000.0,89562.0,2.0
,,896650000.0,89665.0,5.0
,,897620000.0,89762.0,3.0
,,898570000.0,89857.0,3.0
,,899490000.0,89949.0,3.0
,,900410000.0,90041.0,2.0
,,901350000.0,90135.0,2.0
,,903220000.0,90322.0,5.0
,,904270000.0,90427.0,3.0
,,905200000.0,90520.0,3.0
,,906110000.0,90611.0,1.0
,,907010000.0,90701.0,3.0
,,907990000.0,90799.0,2.0
,,909000000.0,90900.0,4.0
,,909920000.0,90992.0,2.0
,,910860000.0,91086.0,3.0
,,911760000.0,91176.0,3.0
,,912690000.0,91269.0,2.0
,,914950000.0,91495.0,2.0
,,915910000.0,91591.0,1.0
,,916810000.0,91681.0,2.0
,,917890000.0,91789.0,0.0
,,918870000.0,91887.0,5.0
,,919810000.0,91981.0,1.0
,,920710000.0,92071.0,2.0
,,922130000.0,92213.0,3.0
,,923040000.0,92304.0,1.0
,,924020000.0,92402.0,5.0
,,925250000.0,92525.0,4.0
,,926200000.0,92620.0,5.0
,,927180000.0,92718.0,5.0
,,928350000.0,92835.0,3.0
,,929300000.0,92930.0,3.0
,,931010000.0,93101.0,4.0
,,931980000.0,93198.0,1.0
,,932900000.0,93290.0,2.0
,,933900000.0,93390.0,4.0
,,935830000.0,93583.0,4.0
,,936750000.0,93675.0,3.0
,,938310000.0,93831.0,4.0
,,939450000.0,93945.0,1.0
,,940370000.0,94037.0,3.0
,,941330000.0,94133.0,2.0
,,942420000.0,94242.0,5.0
,,943400000.0,94340.0,2.0
,,944410000.0,94441.0,0.0
,,945410000.0,94541.0,3.0
,,947060000.0,94706.0,2.0
,,948140000.0,94814.0,2.0
,,949220000.0,94922.0,3.0
,,950270000.0,95027.0,5.0
,,952240000.0,95224.0,1.0
,,953180000.0,95318.0,2.0
,,954710000.0,95471.0,1.0
,,955770000.0,95577.0,5.0
,,956680000.0,95668.0,3.0
,,957840000.0,95784.0,4.0
,,958850000.0,95885.0,0.0
,,959780000.0,95978.0,2.0
,,960680000.0,96068.0,3.0
,,962320000.0,96232.0,2.0
,,963430000.0,96343.0,2.0
,,964410000.0,96441.0,5.0
,,965420000.0,96542.0,3.0
,,966410000.0,96641.0,5.0
,,967330000.0,96733.0,1.0
,,968330000.0,96833.0,2.0
,,969290000.0,96929.0,1.0
,,971210000.0,97121.0,4.0
,,972170000.0,97217.0,1.0
,,973080000.0,97308.0,1.0
,,974050000.0,97405.0,2.0
,,975020000.0,97502.0,1.0
,,975980000.0,97598.0,2.0
,,977750000.0,97775.0,2.0
,,978970000.0,97897.0,3.0
,,979870000.0,97987.0,3.0
,,981090000.0,98109.0,4.0
,,982260000.0,98226.0,5.0
,,983200000.0,98320.0,4.0
,,984130000.0,98413.0,2.0
,,985260000.0,98526.0,1.0
,,986910000.0,98691.0,4.0
,,988040000.0,98804.0,2.0
,,988990000.0,98899.0,3.0
,,990000000.0,99000.0,0.0
,,990980000.0,99098.0,5.0
,,991960000.0,99196.0,1.0
,,992880000.0,99288.0,1.0
,,994120000.0,99412.0,3.0
,,995200000.0,99520.0,4.0
,,996120000.0,99612.0,3.0
,,997170000.0,99717.0,4.0
,,998250000.0,99825.0,2.0
,,999230000.0,99923.0,3.0
,,1000160000.0,100016.0,1.0
,,1001770000.0,100177.0,3.0
,,1002750000.0,100275.0,2.0
,,1003650000.0,100365.0,2.0
,,1004740000.0,100474.0,4.0
,,1005680000.0,100568.0,3.0
,,1006580000.0,100658.0,2.0
,,1007520000.0,100752.0,3.0
,,1008440000.0,100844.0,3.0
,,1009370000.0,100937.0,1.0
,,1010270000.0,101027.0,5.0
,,1011200000.0,101120.0,1.0
,,1012140000.0,101214.0,2.0
,,1013060000.0,101306.0,2.0
,,1014070000.0,101407.0,3.0
,,1015010000.0,101501.0,3.0
,,1015960000.0,101596.0,1.0
,,1016870000.0,101687.0,2.0
,,1017830000.0,101783.0,1.0
,,1018780000.0,101878.0,1.0
,,1020690000.0,102069.0,5.0
,,1021690000.0,102169.0,2.0
,,1022640000.0,102264.0,2.0
,,1023560000.0,102356.0,3.0
,,1024560000.0,102456.0,2.0
,,1025510000.0,102551.0,3.0
,,1026410000.0,102641.0,2.0
,,1027310000.0,102731.0,2.0
,,1028280000.0,102828.0,2.0
,,1029240000.0,102924.0,2.0
,,1030230000.0,103023.0,3.0
,,1031280000.0,103128.0,2.0
,,1032240000.0,103224.0,1.0
,,1033140000.0,103314.0,2.0
,,1034050000.0,103405.0,2.0
,,1035040000.0,103504.0,3.0
,,1035990000.0,103599.0,2.0
,,1038000000.0,103800.0,4.0
,,1039030000.0,103903.0,3.0
,,1040090000.0,104009.0,1.0
,,1041030000.0,104103.0,5.0
,,1041980000.0,104198.0,2.0
,,1044040000.0,104404.0,5.0
,,1045230000.0,104523.0,5.0
,,1046160000.0,104616.0,1.0
,,1047150000.0,104715.0,2.0
,,1048150000.0,104815.0,2.0
,,1049100000.0,104910.0,3.0
,,1050010000.0,105001.0,3.0
,,1050950000.0,105095.0,2.0
,,1051910000.0,105191.0,5.0
,,1052850000.0,105285.0,3.0
,,1053770000.0,105377.0,5.0
,,1054740000.0,105474.0,2.0
,,1055690000.0,105569.0,1.0
,,1056600000.0,105660.0,2.0
,,1057570000.0,105757.0,3.0
,,1059250000.0,105925.0,3.0
,,1060350000.0,106035.0,5.0
,,1061360000.0,106136.0,1.0
,,1062310000.0,106231.0,2.0
,,1063200000.0,106320.0,2.0
,,1064350000.0,106435.0,4.0
,,1065370000.0,106537.0,3.0
,,1066290000.0,106629.0,1.0
,,1067200000.0,106720.0,2.0
,,1068210000.0,106821.0,3.0
,,1069160000.0,106916.0,1.0
,,1070080000.0,107008.0,1.0
,,1072010000.0,107201.0,5.0
,,1073020000.0,107302.0,2.0
,,1073950000.0,107395.0,3.0
,,1074910000.0,107491.0,2.0
,,1076320000.0,107632.0,5.0
,,1077290000.0,107729.0,1.0
,,1078290000.0,107829.0,1.0
,,1079250000.0,107925.0,3.0
,,1080730000.0,108073.0,3.0
,,1081910000.0,108191.0,4.0
,,1082830000.0,108283.0,2.0
,,1083730000.0,108373.0,3.0
,,1084770000.0,108477.0,1.0
,,1085720000.0,108572.0,2.0
,,1086640000.0,108664.0,3.0
,,1087610000.0,108761.0,0.0
,,1088750000.0,108875.0,0.0
,,1089670000.0,108967.0,3.0
,,1090590000.0,109059.0,2.0
,,1091540000.0,109154.0,1.0
,,1092490000.0,109249.0,3.0
,,1094610000.0,109461.0,4.0
,,1095550000.0,109555.0,3.0
,,1096450000.0,109645.0,3.0
,,1097680000.0,109768.0,5.0
,,1098640000.0,109864.0,3.0
,,1100210000.0,110021.0,4.0
,,1101220000.0,110122.0,2.0
,,1102160000.0,110216.0,2.0
,,1103060000.0,110306.0,2.0
,,1104970000.0,110497.0,3.0
,,1105950000.0,110595.0,2.0
,,1106850000.0,110685.0,2.0
,,1107840000.0,110784.0,3.0
,,1108770000.0,110877.0,3.0
,,1109850000.0,110985.0,4.0
,,1110940000.0,111094.0,5.0
,,1111930000.0,111193.0,2.0
,,1112830000.0,111283.0,2.0
,,1113730000.0,111373.0,3.0
,,1114660000.0,111466.0,3.0
,,1115590000.0,111559.0,3.0
,,1116490000.0,111649.0,2.0
,,1117400000.0,111740.0,1.0
,,1118420000.0,111842.0,2.0
,,1119350000.0,111935.0,2.0
,,1120250000.0,112025.0,2.0
,,1122410000.0,112241.0,4.0
,,1123310000.0,112331.0,3.0
,,1124340000.0,112434.0,3.0
,,1125520000.0,112552.0,5.0
,,1126530000.0,112653.0,3.0
,,1127430000.0,112743.0,2.0
,,1128410000.0,112841.0,2.0
,,1129340000.0,112934.0,2.0
,,1130240000.0,113024.0,3.0
,,1131210000.0,113121.0,2.0
,,1132470000.0,113247.0,3.0
,,1133640000.0,113364.0,5.0
,,1134700000.0,113470.0,5.0
,,1135670000.0,113567.0,1.0
,,1136620000.0,113662.0,0.0
,,1137590000.0,113759.0,4.0
,,1138570000.0,113857.0,2.0
,,1139490000.0,113949.0,2.0
,,1140400000.0,114040.0,3.0
,,1141390000.0,114139.0,2.0
,,1142440000.0,114244.0,5.0
,,1143360000.0,114336.0,2.0
,,1144990000.0,114499.0,5.0
,,1146270000.0,114627.0,4.0
,,1147350000.0,114735.0,5.0
,,1148440000.0,114844.0,3.0
,,1149480000.0,114948.0,3.0
,,1150380000.0,115038.0,2.0
,,1151320000.0,115132.0,3.0
,,1152250000.0,115225.0,3.0
,,1153150000.0,115315.0,3.0
,,1154050000.0,115405.0,2.0
,,1155010000.0,115501.0,3.0
,,1155970000.0,115597.0,2.0
,,1156880000.0,115688.0,3.0
,,1157840000.0,115784.0,2.0
,,1158780000.0,115878.0,3.0
,,1159680000.0,115968.0,1.0
,,1161220000.0,116122.0,5.0
,,1162270000.0,116227.0,3.0
,,1163180000.0,116318.0,2.0
,,1164070000.0,116407.0,2.0
,,1165060000.0,116506.0,2.0
,,1165990000.0,116599.0,3.0
,,1166890000.0,116689.0,2.0
,,1167850000.0,116785.0,1.0
,,1168800000.0,116880.0,2.0
,,1169700000.0,116970.0,2.0
,,1170600000.0,117060.0,1.0
,,1171550000.0,117155.0,3.0
,,1172890000.0,117289.0,5.0
,,1173800000.0,117380.0,3.0
,,1174800000.0,117480.0,1.0
,,1175750000.0,117575.0,3.0
,,1176650000.0,117665.0,2.0
,,1177620000.0,117762.0,5.0
,,1178560000.0,117856.0,1.0
,,1179460000.0,117946.0,2.0
,,1180360000.0,118036.0,2.0
,,1181450000.0,118145.0,5.0
,,1183520000.0,118352.0,3.0
,,1184720000.0,118472.0,2.0
,,1185670000.0,118567.0,3.0
,,1186590000.0,118659.0,2.0
,,1187570000.0,118757.0,0.0
,,1188620000.0,118862.0,1.0
,,1189530000.0,118953.0,1.0
,,1190440000.0,119044.0,2.0
,,1191380000.0,119138.0,3.0
,,1192320000.0,119232.0,1.0
,,1193240000.0,119324.0,2.0
,,1194180000.0,119418.0,4.0
,,1195120000.0,119512.0,2.0
,,1196070000.0,119607.0,3.0
,,1196980000.0,119698.0,3.0
,,1198030000.0,119803.0,2.0
,,1198980000.0,119898.0,1.0
,,1200420000.0,120042.0,5.0
,,1202690000.0,120269.0,0.0
,,1203630000.0,120363.0,2.0
,,1204690000.0,120469.0,5.0
,,1205630000.0,120563.0,2.0
,,1206570000.0,120657.0,3.0
,,1207470000.0,120747.0,1.0
,,1208460000.0,120846.0,3.0
,,1209390000.0,120939.0,3.0
,,1210880000.0,121088.0,5.0
,,1211880000.0,121188.0,2.0
,,1212800000.0,121280.0,3.0
,,1213710000.0,121371.0,3.0
,,1214640000.0,121464.0,3.0
,,1215580000.0,121558.0,2.0
,,1216500000.0,121650.0,3.0
,,1217400000.0,121740.0,3.0
,,1218380000.0,121838.0,2.0
,,1219320000.0,121932.0,2.0
,,1220220000.0,122022.0,1.0
,,1221200000.0,122120.0,5.0
,,1222140000.0,122214.0,3.0
,,1223040000.0,122304.0,3.0
,,1223940000.0,122394.0,2.0
,,1225840000.0,122584.0,3.0
,,1226760000.0,122676.0,2.0
,,1227790000.0,122779.0,0.0
,,1228760000.0,122876.0,3.0
,,1229660000.0,122966.0,2.0
,,1230560000.0,123056.0,3.0
,,1231520000.0,123152.0,3.0
,,1232440000.0,123244.0,2.0
,,1233350000.0,123335.0,1.0
,,1234320000.0,123432.0,1.0
,,1235290000.0,123529.0,1.0
,,1236240000.0,123624.0,2.0
,,1237150000.0,123715.0,2.0
,,1238140000.0,123814.0,2.0
,,1239090000.0,123909.0,0.0
,,1240020000.0,124002.0,1.0
,,1240960000.0,124096.0,1.0
,,1241930000.0,124193.0,0.0
,,1242850000.0,124285.0,1.0
,,1245050000.0,124505.0,3.0
,,1245990000.0,124599.0,2.0
,,1246920000.0,124692.0,2.0
,,1248380000.0,124838.0,4.0
,,1249430000.0,124943.0,2.0
,,1250330000.0,125033.0,2.0
,,1251290000.0,125129.0,2.0
,,1252260000.0,125226.0,1.0
,,1253160000.0,125316.0,2.0
,,1254060000.0,125406.0,3.0
,,1255020000.0,125502.0,3.0
,,1255960000.0,125596.0,3.0
,,1256860000.0,125686.0,2.0
,,1257840000.0,125784.0,2.0
,,1258770000.0,125877.0,2.0
,,1259770000.0,125977.0,1.0
,,1260670000.0,126067.0,3.0
,,1261610000.0,126161.0,3.0
,,1262570000.0,126257.0,2.0
,,1264740000.0,126474.0,5.0
,,1265840000.0,126584.0,4.0
,,1266850000.0,126685.0,2.0
,,1267840000.0,126784.0,3.0
,,1268780000.0,126878.0,1.0
,,1269690000.0,126969.0,3.0
,,1270590000.0,127059.0,2.0
,,1271560000.0,127156.0,1.0
,,1272500000.0,127250.0,2.0
,,1273400000.0,127340.0,1.0
,,1274340000.0,127434.0,2.0
,,1275270000.0,127527.0,3.0
,,1276180000.0,127618.0,2.0
,,1277110000.0,127711.0,2.0
,,1278070000.0,127807.0,3.0
,,1279010000.0,127901.0,2.0
,,1279910000.0,127991.0,2.0
,,1280830000.0,128083.0,2.0
,,1282700000.0,128270.0,1.0
,,1283900000.0,128390.0,2.0
,,1285010000.0,128501.0,3.0
,,1285960000.0,128596.0,1.0
,,1286900000.0,128690.0,3.0
,,1287990000.0,128799.0,2.0
,,1289330000.0,128933.0,5.0
,,1290370000.0,129037.0,2.0
,,1291380000.0,129138.0,1.0
,,1293680000.0,129368.0,5.0
,,1294720000.0,129472.0,3.0
,,1295930000.0,129593.0,5.0
,,1296910000.0,129691.0,3.0
,,1297900000.0,129790.0,5.0
,,1298850000.0,129885.0,1.0
,,1299760000.0,129976.0,4.0
,,1300650000.0,130065.0,0.0
,,1301660000.0,130166.0,2.0
,,1302600000.0,130260.0,2.0
,,1303500000.0,130350.0,2.0
,,1304480000.0,130448.0,3.0
,,1305430000.0,130543.0,4.0
,,1306330000.0,130633.0,3.0
,,1307230000.0,130723.0,2.0
,,1308400000.0,130840.0,4.0
,,1309460000.0,130946.0,3.0
,,1310360000.0,131036.0,3.0
,,1311290000.0,131129.0,3.0
,,1312420000.0,131242.0,5.0
,,1313350000.0,131335.0,5.0
,,1314370000.0,131437.0,5.0
,,1315320000.0,131532.0,2.0
,,1316640000.0,131664.0,2.0
,,1317720000.0,131772.0,5.0
,,1318650000.0,131865.0,3.0
,,1319600000.0,131960.0,2.0
,,1320600000.0,132060.0,4.0
,,1321610000.0,132161.0,5.0
,,1322560000.0,132256.0,1.0
,,1323460000.0,132346.0,2.0
,,1325230000.0,132523.0,5.0
,,1326200000.0,132620.0,3.0
,,1327140000.0,132714.0,3.0
,,1328210000.0,132821.0,5.0
,,1329200000.0,132920.0,2.0
,,1330970000.0,133097.0,5.0
,,1331960000.0,133196.0,3.0
,,1333240000.0,133324.0,2.0
,,1334260000.0,133426.0,1.0
,,1335220000.0,133522.0,2.0
,,1336240000.0,133624.0,5.0
,,1337330000.0,133733.0,5.0
,,1338410000.0,133841.0,2.0
,,1339360000.0,133936.0,2.0
,,1340260000.0,134026.0,3.0
,,1341790000.0,134179.0,5.0
,,1342810000.0,134281.0,2.0
,,1343700000.0,134370.0,3.0
,,1344920000.0,134492.0,5.0
,,1345940000.0,134594.0,0.0
,,1347050000.0,134705.0,0.0
,,1348270000.0,134827.0,1.0
,,1349570000.0,134957.0,1.0
,,1350480000.0,135048.0,3.0
,,1351640000.0,135164.0,3.0
,,1352670000.0,135267.0,5.0
,,1353590000.0,135359.0,1.0
,,1354630000.0,135463.0,0.0
,,1355590000.0,135559.0,1.0
,,1356700000.0,135670.0,2.0
,,1357790000.0,135779.0,2.0
,,1358750000.0,135875.0,0.0
,,1359700000.0,135970.0,3.0
,,1360660000.0,136066.0,5.0
,,1361940000.0,136194.0,0.0
,,1363000000.0,136300.0,5.0
,,1364120000.0,136412.0,2.0
,,1365900000.0,136590.0,2.0
,,1366850000.0,136685.0,1.0
,,1367840000.0,136784.0,3.0
,,1368940000.0,136894.0,2.0
,,1369890000.0,136989.0,5.0
,,1370920000.0,137092.0,5.0
,,1371890000.0,137189.0,3.0
,,1372930000.0,137293.0,4.0
,,1373940000.0,137394.0,1.0
,,1374880000.0,137488.0,3.0
,,1375970000.0,137597.0,2.0
,,1376990000.0,137699.0,5.0
,,1378010000.0,137801.0,2.0
,,1378960000.0,137896.0,2.0
,,1379850000.0,137985.0,2.0
,,1381100000.0,138110.0,4.0
,,1382210000.0,138221.0,5.0
,,1383180000.0,138318.0,3.0
,,1384330000.0,138433.0,3.0
,,1386170000.0,138617.0,4.0
,,1387080000.0,138708.0,2.0
,,1388240000.0,138824.0,1.0
,,1389420000.0,138942.0,1.0
,,1390350000.0,139035.0,2.0
,,1391280000.0,139128.0,1.0
,,1392330000.0,139233.0,4.0
,,1393280000.0,139328.0,3.0
,,1394250000.0,139425.0,5.0
,,1395230000.0,139523.0,3.0
,,1396130000.0,139613.0,2.0
,,1397530000.0,139753.0,5.0
,-0.5,-60160292712.0,,
,-0.5,-60136628854.0,,
,-0.5,-60128666146.0,,
,-0.5,-60120543280.0,,
,-0.5,-60104699424.0,,
,-0.5,-60097436350.0,,
,-0.5,-60088467704.0,,
,-0.5,-60079761974.0,,
,-0.5,-60072649160.0,,
,-0.5,-60064528378.0,,
,-0.5,-60056440930.0,,
,-0.5,-59837257366.0,,
,-0.5,-59807072156.0,,
,-0.5,-59798512310.0,,
,-0.5,-59790293820.0,,
,-0.5,-59780934756.0,,
,-0.5,-59774360850.0,,
,-0.5,-59763846370.0,,
,-0.5,-59757551838.0,,
,-0.5,-59748616056.0,,
,-0.5,-59741050534.0,,
,-0.5,-59733286784.0,,
,-0.5,-59724766418.0,,
,-0.5,-59715949126.0,,
,-0.5,-59708651676.0,,
,-0.5,-59701161832.0,,
,-0.5,-59692622248.0,,
,-0.5,-59684288758.0,,
,-0.5,-59677219746.0,,
,-0.5,-59661523026.0,,
,-0.5,-59653184640.0,,
,-0.5,-6691854052.0,,
,-0.5,-6683399936.0,,
,-0.5,-6659100766.0,,
,-0.5,-6296756148.0,,
,-0.5,-6280210052.0,,
,-0.5,-6264456404.0,,
,-0.5,-6256191768.0,,
,-0.5,-5869451366.0,,
,-0.5,-5853034072.0,,
,-0.5,-5828891986.0,,
,-0.5,-5821746100.0,,
,-0.5,-5449681896.0,,
,-0.5,-5433944864.0,,
,-0.5,-5418584498.0,,
,-0.5,-5401858766.0,,
,-0.5,-4998890394.0,,
,-0.5,-4982872318.0,,
,-0.5,-4958557316.0,,
,-0.5,-4950192576.0,,
,-0.5,-4580201758.0,,
,-0.5,-4555139204.0,,
,-0.5,-4539747900.0,,
,-0.5,-4515639304.0,,
,-0.5,-4128782026.0,,
,-0.5,-4120831660.0,,
,-0.5,-4095674990.0,,
,-0.5,-4088616812.0,,
,-0.5,-4080446968.0,,
,-0.5,-4072149780.0,,
,-0.5,-3718100110.0,,
,-0.5,-3694168752.0,,
,-0.5,-3685596096.0,,
,-0.5,-3677384012.0,,
,-0.5,-3652873228.0,,
,-0.5,-3290092150.0,,
,-0.5,-3273281784.0,,
,-0.5,-3258387356.0,,
,-0.5,-3249235584.0,,
,-0.5,-3233374696.0,,
,-0.5,-3225666466.0,,
,-0.5,-3217214018.0,,
,-0.5,-2831121218.0,,
,-0.5,-2814140436.0,,
,-0.5,-2789931006.0,,
,-0.5,-2782873194.0,,
,-0.5,-2757608712.0,,
,-0.5,-2411246386.0,,
,-0.5,-2395249978.0,,
,-0.5,-2379317632.0,,
,-0.5,-2370830392.0,,
,-0.5,-2362994662.0,,
,-0.5,-2356073776.0,,
,-0.5,-1984730510.0,,
,-0.5,-1976152020.0,,
,-0.5,-1967886602.0,,
,-0.5,-1951835922.0,,
,-0.5,-1928748890.0,,
,-0.5,-1549170570.0,,
,-0.5,-1533031298.0,,
,-0.5,-1509421660.0,,
,-0.5,-1500555252.0,,
,-0.5,-1492833378.0,,
,-0.5,-1170734178.0,,
,-0.5,-1162100896.0,,
,-0.5,-1153721520.0,,
,-0.5,-1138444696.0,,
,-0.5,-1130502716.0,,
,-0.5,-1122169954.0,,
,-0.5,-743081324.0,,
,-0.5,-727476374.0,,
,-0.5,-710927466.0,,
,-0.5,-702966372.0,,
,-0.5,-694242828.0,,
,-0.5,-686470484.0,,
,-0.5,-678197828.0,,
,-0.5,-348399462.0,,
,-0.5,-340064252.0,,
,-0.5,-314961228.0,,
,-0.5,-300071956.0,,
,-0.5,-275826642.0,,
,-0.5,86679854.0,,
,-0.5,103388918.0,,
,-0.5,119702826.0,,
,-0.5,127502148.0,,
,-0.5,134983660.0,,
,-0.5,143493088.0,,
,-0.5,514439584.0,,
,-0.5,529870678.0,,
,-0.5,554287972.0,,
,-0.5,578468340.0,,
,-0.5,917259676.0,,
,-0.5,924908322.0,,
,-0.5,941839262.0,,
,-0.5,949226554.0,,
,-0.5,957343378.0,,
,-0.5,980965150.0,,
,-0.5,1311529142.0,,
,-0.5,1335901280.0,,
,-0.5,1344136280.0,,
,-0.5,1368583888.0,,
,-0.5,1384046492.0,,
,-0.5,1391937692.0,,
,-0.5,1731671266.0,,
-0.5,,-7162980870.0,,
-0.5,,-7154599983.0,,
-0.5,,-7146356753.0,,
-0.5,,-7134033940.0,,
-0.5,,-7117803469.0,,
-0.5,,-7108755916.0,,
-0.5,,-7105886072.0,,
-0.5,,-7104749874.0,,
-0.5,,-7091102894.0,,
-0.5,,-7073137006.0,,
-0.5,,-7063046693.0,,
-0.5,,-7061726120.0,,
-0.5,,-7046589400.0,,
-0.5,,-7044729920.0,,
-0.5,,-7035889763.0,,
-0.5,,-7018063355.0,,
-0.5,,-7001958301.0,,
-0.5,,-6988664654.0,,
-0.5,,-6978112674.0,,
-0.5,,-6959377985.0,,
-0.5,,-6940825431.0,,
-0.5,,-6936481628.0,,
-0.5,,-6927178502.0,,
-0.5,,-6913805584.0,,
-0.5,,-6905822094.0,,
-0.5,,-6895719072.0,,
-0.5,,-6882693863.0,,
-0.5,,-6862918600.0,,
-0.5,,-6855275683.0,,
-0.5,,-6852267609.0,,
-0.5,,-6851214849.0,,
-0.5,,-6832370524.0,,
-0.5,,-6820381096.0,,
-0.5,,-6805621615.0,,
-0.5,,-6797223906.0,,
-0.5,,-6784517811.0,,
-0.5,,-6772127549.0,,
-0.5,,-6769817914.0,,
-0.5,,-6756384058.0,,
-0.5,,-6750449162.0,,
-0.5,,-6740965515.0,,
-0.5,,-6736052546.0,,
-0.5,,-6716571815.0,,
-0.5,,-6709402022.0,,
-0.5,,-6701124834.0,,
-0.5,,-6692663323.0,,
-0.5,,-6684898895.0,,
-0.5,,-6663515768.0,,
-0.5,,-6643868943.0,,
-0.5,,-6633636234.0,,
-0.5,,-6626522795.0,,
-0.5,,-6608913158.0,,
-0.5,,-6599913678.0,,
-0.5,,-6587283989.0,,
-0.5,,-6567532946.0,,
-0.5,,-6564991956.0,,
-0.5,,-6546956121.0,,
-0.5,,-6538170964.0,,
-0.5,,-6521979087.0,,
-0.5,,-6509043982.0,,
-0.5,,-6490696167.0,,
-0.5,,-6476055280.0,,
-0.5,,-6462180383.0,,
-0.5,,-6443887152.0,,
-0.5,,-6427374650.0,,
-0.5,,-6416362774.0,,
-0.5,,-6403081992.0,,
-0.5,,-6383405271.0,,
-0.5,,-6366282613.0,,
-0.5,,-6358108289.0,,
-0.5,,-6348564434.0,,
-0.5,,-6348327351.0,,
-0.5,,-6341084225.0,,
-0.5,,-6335164641.0,,
-0.5,,-6319569015.0,,
-0.5,,-6310647868.0,,
-0.5,,-6300530940.0,,
-0.5,,-6281818230.0,,
-0.5,,-6269962291.0,,
-0.5,,-6265458489.0,,
-0.5,,-6256662133.0,,
-0.5,,-6237789684.0,,
-0.5,,-6225633485.0,,
-0.5,,-6211131764.0,,
-0.5,,-6198143951.0,,
-0.5,,-6178360147.0,,
-0.5,,-6165474208.0,,
-0.5,,-6151794311.0,,
-0.5,,-6136011496.0,,
-0.5,,-6126607537.0,,
-0.5,,-6112447484.0,,
-0.5,,-6109280817.0,,
-0.5,,-6107862952.0,,
-0.5,,-6103002379.0,,
-0.5,,-6100044826.0,,
-0.5,,-6094401336.0,,
-0.5,,-6077736855.0,,
-0.5,,-6070535813.0,,
-0.5,,-6066098677.0,,
-0.5,,-6049403780.0,,
-0.5,,-6047440758.0,,
-0.5,,-6041633414.0,,
-0.5,,-6030570444.0,,
-0.5,,-6020374818.0,,
-0.5,,-6012232109.0,,
-0.5,,-6003128306.0,,
-0.5,,-6001087733.0,,
-0.5,,-5991665597.0,,
-0.5,,-5991552472.0,,
-0.5,,-5971655438.0,,
-0.5,,-5952587937.0,,
-0.5,,-5947339759.0,,
-0.5,,-5938921425.0,,
-0.5,,-5931862674.0,,
-0.5,,-5912044287.0,,
-0.5,,-5895190639.0,,
-0.5,,-5886025169.0,,
-0.5,,-5883194284.0,,
-0.5,,-5874734075.0,,
-0.5,,-5861098292.0,,
-0.5,,-5835964904.0,,
-0.5,,-5832648706.0,,
-0.5,,-5823807195.0,,
-0.5,,-5809432401.0,,
-0.5,,-5792595733.0,,
-0.5,,-5789025889.0,,
-0.5,,-5781707086.0,,
-0.5,,-5772280887.0,,
-0.5,,-5752453437.0,,
-0.5,,-5743201666.0,,
-0.5,,-5724347705.0,,
-0.5,,-5719404163.0,,
-0.5,,-5710330100.0,,
-0.5,,-5708805673.0,,
-0.5,,-5698416349.0,,
-0.5,,-5687835410.0,,
-0.5,,-5669561138.0,,
-0.5,,-5662006293.0,,
-0.5,,-5646020875.0,,
-0.5,,-5632687800.0,,
-0.5,,-5626424102.0,,
-0.5,,-5625590664.0,,
-0.5,,-5610126340.0,,
-0.5,,-5603563891.0,,
-0.5,,-5590862640.0,,
-0.5,,-5584525348.0,,
-0.5,,-5568037325.0,,
-0.5,,-5557463158.0,,
-0.5,,-5550811751.0,,
-0.5,,-5542692167.0,,
-0.5,,-5537460395.0,,
-0.5,,-5532091332.0,,
-0.5,,-5524436592.0,,
-0.5,,-5510421122.0,,
-0.5,,-5493223255.0,,
-0.5,,-5481424973.0,,
-0.5,,-5464589763.0,,
-0.5,,-5457839658.0,,
-0.5,,-5453377678.0,,
-0.5,,-5452324553.0,,
-0.5,,-5440492677.0,,
-0.5,,-5418840852.0,,
-0.5,,-5402204913.0,,
-0.5,,-5382417151.0,,
-0.5,,-5378754598.0,,
-0.5,,-5372742827.0,,
-0.5,,-5359651159.0,,
-0.5,,-5358274023.0,,
-0.5,,-5345283709.0,,
-0.5,,-5325496780.0,,
-0.5,,-5306629591.0,,
-0.5,,-5293677871.0,,
-0.5,,-5275100004.0,,
-0.5,,-5261405628.0,,
-0.5,,-5243779741.0,,
-0.5,,-5238030001.0,,
-0.5,,-5222217864.0,,
-0.5,,-5206252914.0,,
-0.5,,-5192389215.0,,
-0.5,,-5179446766.0,,
-0.5,,-5169234108.0,,
-0.5,,-5152081034.0,,
-0.5,,-5138089835.0,,
-0.5,,-5132432490.0,,
-0.5,,-5123519573.0,,
-0.5,,-5123223166.0,,
-0.5,,-5105398477.0,,
-0.5,,-5102300716.0,,
-0.5,,-5086282173.0,,
-0.5,,-5070857692.0,,
-0.5,,-5060920400.0,,
-0.5,,-5050938368.0,,
-0.5,,-5044689773.0,,
-0.5,,-5028942115.0,,
-0.5,,-5023124771.0,,
-0.5,,-5012231332.0,,
-0.5,,-5000789248.0,,
-0.5,,-4984676851.0,,
-0.5,,-4964217994.0,,
-0.5,,-4953609347.0,,
-0.5,,-4933249762.0,,
-0.5,,-4916352990.0,,
-0.5,,-4914345698.0,,
-0.5,,-4896127467.0,,
-0.5,,-4891854862.0,,
-0.5,,-4875829027.0,,
-0.5,,-4874186787.0,,
-0.5,,-4866158089.0,,
-0.5,,-4850357931.0,,
-0.5,,-4843916941.0,,
-0.5,,-4833474544.0,,
-0.5,,-4815795844.0,,
-0.5,,-4796253551.0,,
-0.5,,-4792287040.0,,
-0.5,,-4790973342.0,,
-0.5,,-4788139748.0,,
-0.5,,-4786783081.0,,
-0.5,,-4771515475.0,,
-0.5,,-4762405058.0,,
-0.5,,-4758356047.0,,
-0.5,,-4754673807.0,,
-0.5,,-4749420421.0,,
-0.5,,-4749195369.0,,
-0.5,,-4733171148.0,,
-0.5,,-4715983751.0,,
-0.5,,-4713817657.0,,
-0.5,,-4702421979.0,,
-0.5,,-4698085728.0,,
-0.5,,-4690058592.0,,
-0.5,,-4674331663.0,,
-0.5,,-4668796663.0,,
-0.5,,-4666985204.0,,
-0.5,,-4654248328.0,,
-0.5,,-4646882234.0,,
-0.5,,-4634858587.0,,
-0.5,,-4634673014.0,,
-0.5,,-4622610356.0,,
-0.5,,-4607302125.0,,
-0.5,,-4587580561.0,,
-0.5,,-4585631550.0,,
-0.5,,-4560681600.0,,
-0.5,,-4541882640.0,,
-0.5,,-4522114877.0,,
-0.5,,-4503199875.0,,
-0.5,,-4502400709.0,,
-0.5,,-4485314770.0,,
-0.5,,-4474618102.0,,
-0.5,,-4461119507.0,,
-0.5,,-4456058100.0,,
-0.5,,-4443362422.0,,
-0.5,,-4442751797.0,,
-0.5,,-4431813931.0,,
-0.5,,-4419888096.0,,
-0.5,,-4407167522.0,,
-0.5,,-4403990855.0,,
-0.5,,-4397700698.0,,
-0.5,,-4397153407.0,,
-0.5,,-4383977103.0,,
-0.5,,-4365842049.0,,
-0.5,,-4363521424.0,,
-0.5,,-4362357101.0,,
-0.5,,-4359610278.0,,
-0.5,,-4341250693.0,,
-0.5,,-4341157255.0,,
-0.5,,-4327241993.0,,
-0.5,,-4320345378.0,,
-0.5,,-4319001315.0,,
-0.5,,-4300345741.0,,
-0.5,,-4297722772.0,,
-0.5,,-4286694333.0,,
-0.5,,-4279572353.0,,
-0.5,,-4266020425.0,,
-0.5,,-4263059643.0,,
-0.5,,-4254062663.0,,
-0.5,,-4234849953.0,,
-0.5,,-4215722972.0,,
-0.5,,-4203199325.0,,
-0.5,,-4187633959.0,,
-0.5,,-4180879010.0,,
-0.5,,-4172410676.0,,
-0.5,,-4165858488.0,,
-0.5,,-4160187758.0,,
-0.5,,-4144339475.0,,
-0.5,,-4131068328.0,,
-0.5,,-4121325619.0,,
-0.5,,-4102721554.0,,
-0.5,,-4093024418.0,,
-0.5,,-4087999261.0,,
-0.5,,-4074355874.0,,
-0.5,,-4054360352.0,,
-0.5,,-4043420923.0,,
-0.5,,-4027220245.0,,
-0.5,,-4011475504.0,,
-0.5,,-4007117795.0,,
-0.5,,-3999888107.0,,
-0.5,,-3997426856.0,,
-0.5,,-3983669928.0,,
-0.5,,-3980364667.0,,
-0.5,,-3963130082.0,,
-0.5,,-3956085550.0,,
-0.5,,-3947599716.0,,
-0.5,,-3937339246.0,,
-0.5,,-3930048829.0,,
-0.5,,-3911363098.0,,
-0.5,,-3910145181.0,,
-0.5,,-3893057471.0,,
-0.5,,-3879042886.0,,
-0.5,,-3876373563.0,,
-0.5,,-3872766323.0,,
-0.5,,-3870033719.0,,
-0.5,,-3863577937.0,,
-0.5,,-3844088664.0,,
-0.5,,-3830193246.0,,
-0.5,,-3823115849.0,,
-0.5,,-3816542203.0,,
-0.5,,-3800275795.0,,
-0.5,,-3781691418.0,,
-0.5,,-3766370323.0,,
-0.5,,-3748043186.0,,
-0.5,,-3746604748.0,,
-0.5,,-3736966362.0,,
-0.5,,-3734985580.0,,
-0.5,,-3729179173.0,,
-0.5,,-3725398392.0,,
-0.5,,-3721937714.0,,
-0.5,,-3718243599.0,,
-0.5,,-3698226306.0,,
-0.5,,-3687957815.0,,
-0.5,,-3685129690.0,,
-0.5,,-3659284166.0,,
-0.5,,-3655176301.0,,
-0.5,,-3644953384.0,,
-0.5,,-3641782498.0,,
-0.5,,-3629487913.0,,
-0.5,,-3628952757.0,,
-0.5,,-3617141350.0,,
-0.5,,-3607976193.0,,
-0.5,,-3598088744.0,,
-0.5,,-3580622336.0,,
-0.5,,-3564766761.0,,
-0.5,,-3556369052.0,,
-0.5,,-3552881031.0,,
-0.5,,-3550345301.0,,
-0.5,,-3547770978.0,,
-0.5,,-3540368061.0,,
-0.5,,-3534315039.0,,
-0.5,,-3533896550.0,,
-0.5,,-3529250924.0,,
-0.5,,-3510843891.0,,
-0.5,,-3498561494.0,,
-0.5,,-3485820347.0,,
-0.5,,-3476760138.0,,
-0.5,,-3463256959.0,,
-0.5,,-3456884407.0,,
-0.5,,-3439414770.0,,
-0.5,,-3431965758.0,,
-0.5,,-3425637945.0,,
-0.5,,-3405660495.0,,
-0.5,,-3398886276.0,,
-0.5,,-3393539296.0,,
-0.5,,-3382090024.0,,
-0.5,,-3369106169.0,,
-0.5,,-3365981325.0,,
-0.5,,-3363894449.0,,
-0.5,,-3345300021.0,,
-0.5,,-3331089238.0,,
-0.5,,-3311853194.0,,
-0.5,,-3300849235.0,,
-0.5,,-3300283714.0,,
-0.5,,-3299661631.0,,
-0.5,,-3298614235.0,,
-0.5,,-3281449545.0,,
-0.5,,-3274203138.0,,
-0.5,,-3261831002.0,,
-0.5,,-3253098293.0,,
-0.5,,-3241871625.0,,
-0.5,,-3225850686.0,,
-0.5,,-3221223654.0,,
-0.5,,-3206212142.0,,
-0.5,,-3200861777.0,,
-0.5,,-3185050057.0,,
-0.5,,-3176175993.0,,
-0.5,,-3163536096.0,,
-0.5,,-3163154065.0,,
-0.5,,-3162689117.0,,
-0.5,,-3160376148.0,,
-0.5,,-3155496929.0,,
-0.5,,-3148201615.0,,
-0.5,,-3141154636.0,,
-0.5,,-3140155052.0,,
-0.5,,-3131258333.0,,
-0.5,,-3117063331.0,,
-0.5,,-3112322081.0,,
-0.5,,-3092928068.0,,
-0.5,,-3090590047.0,,
-0.5,,-3077849108.0,,
-0.5,,-3060755565.0,,
-0.5,,-3056377752.0,,
-0.5,,-3041942699.0,,
-0.5,,-3036007854.0,,
-0.5,,-3033312542.0,,
-0.5,,-3025468687.0,,
-0.5,,-3024719624.0,,
-0.5,,-3008697070.0,,
-0.5,,-3002191445.0,,
-0.5,,-2989768423.0,,
-0.5,,-2978400713.0,,
-0.5,,-2967507691.0,,
-0.5,,-2964381233.0,,
-0.5,,-2963650608.0,,
-0.5,,-2959309513.0,,
-0.5,,-2940960762.0,,
-0.5,,-2921060030.0,,
-0.5,,-2901077633.0,,
-0.5,,-2886230391.0,,
-0.5,,-2881118464.0,,
-0.5,,-2868012681.0,,
-0.5,,-2867674869.0,,
-0.5,,-2852060076.0,,
-0.5,,-2839339606.0,,
-0.5,,-2838107314.0,,
-0.5,,-2815853666.0,,
-0.5,,-2796704341.0,,
-0.5,,-2792494601.0,,
-0.5,,-2784777569.0,,
-0.5,,-2763954129.0,,
-0.5,,-2758691889.0,,
-0.5,,-2748765794.0,,
-0.5,,-2737761418.0,,
-0.5,,-2721807406.0,,
-0.5,,-2718311677.0,,
-0.5,,-2702979175.0,,
-0.5,,-2687688445.0,,
-0.5,,-2675634120.0,,
-0.5,,-2659844692.0,,
-0.5,,-2652566097.0,,
-0.5,,-2642475003.0,,
-0.5,,-2634373439.0,,
-0.5,,-2631708491.0,,
-0.5,,-2627394689.0,,
-0.5,,-2611259010.0,,
-0.5,,-2592844998.0,,
-0.5,,-2589962133.0,,
-0.5,,-2582398642.0,,
-0.5,,-2567186349.0,,
-0.5,,-2551292494.0,,
-0.5,,-2537197648.0,,
-0.5,,-2526217751.0,,
-0.5,,-2515612907.0,,
-0.5,,-2511943323.0,,
-0.5,,-2496296863.0,,
-0.5,,-2488337852.0,,
-0.5,,-2470566548.0,,
-0.5,,-2457208109.0,,
-0.5,,-2443625920.0,,
-0.5,,-2435321232.0,,
-0.5,,-2421769251.0,,
-0.5,,-2414627376.0,,
-0.5,,-2402219927.0,,
-0.5,,-2380210237.0,,
-0.5,,-2376983987.0,,
-0.5,,-2365903360.0,,
-0.5,,-2359766954.0,,
-0.5,,-2357497839.0,,
-0.5,,-2347956692.0,,
-0.5,,-2339679400.0,,
-0.5,,-2329658617.0,,
-0.5,,-2325981690.0,,
-0.5,,-2325879242.0,,
-0.5,,-2323556585.0,,
-0.5,,-2313181741.0,,
-0.5,,-2300483354.0,,
-0.5,,-2287755176.0,,
-0.5,,-2275554862.0,,
-0.5,,-2273710851.0,,
-0.5,,-2261850173.0,,
-0.5,,-2250225641.0,,
-0.5,,-2240905327.0,,
-0.5,,-2232065587.0,,
-0.5,,-2216620741.0,,
-0.5,,-2212760949.0,,
-0.5,,-2209587668.0,,
-0.5,,-2201911417.0,,
-0.5,,-2195747562.0,,
-0.5,,-2194420375.0,,
-0.5,,-2188966051.0,,
-0.5,,-2184734280.0,,
-0.5,,-2168880060.0,,
-0.5,,-2151295839.0,,
-0.5,,-2134849119.0,,
-0.5,,-2131370004.0,,
-0.5,,-2131257973.0,,
-0.5,,-2115655263.0,,
-0.5,,-2111509533.0,,
-0.5,,-2106295105.0,,
-0.5,,-2094767813.0,,
-0.5,,-2079628176.0,,
-0.5,,-2073752967.0,,
-0.5,,-2056437340.0,,
-0.5,,-2041358484.0,,
-0.5,,-2029995515.0,,
-0.5,,-2022941139.0,,
-0.5,,-2014085982.0,,
-0.5,,-2011988846.0,,
-0.5,,-2010294940.0,,
-0.5,,-1996167647.0,,
-0.5,,-1979885718.0,,
-0.5,,-1971702071.0,,
-0.5,,-1952806288.0,,
-0.5,,-1932721494.0,,
-0.5,,-1913249149.0,,
-0.5,,-1907041544.0,,
-0.5,,-1897581803.0,,
-0.5,,-1887641230.0,,
-0.5,,-1872229874.0,,
-0.5,,-1869989092.0,,
-0.5,,-1851229038.0,,
-0.5,,-1848822788.0,,
-0.5,,-1829564505.0,,
-0.5,,-1822187525.0,,
-0.5,,-1817976223.0,,
-0.5,,-1801541690.0,,
-0.5,,-1792951949.0,,
-0.5,,-1774440281.0,,
-0.5,,-1768848718.0,,
-0.5,,-1753456789.0,,
-0.5,,-1740501059.0,,
-0.5,,-1726133193.0,,
-0.5,,-1724658661.0,,
-0.5,,-1709857566.0,,
-0.5,,-1704423867.0,,
-0.5,,-1685218449.0,,
-0.5,,-1684725741.0,,
-0.5,,-1683483761.0,,
-0.5,,-1677075896.0,,
-0.5,,-1667730999.0,,
-0.5,,-1659208030.0,,
-0.5,,-1644956934.0,,
-0.5,,-1641704278.0,,
-0.5,,-1638212923.0,,
-0.5,,-1635487559.0,,
-0.5,,-1634095371.0,,
-0.5,,-1631570735.0,,
-0.5,,-1619521463.0,,
-0.5,,-1603107139.0,,
-0.5,,-1596303544.0,,
-0.5,,-1578043490.0,,
-0.5,,-1564355937.0,,
-0.5,,-1561862968.0,,
-0.5,,-1559417863.0,,
-0.5,,-1554365207.0,,
-0.5,,-1553201040.0,,
-0.5,,-1539611976.0,,
-0.5,,-1535475882.0,,
-0.5,,-1513393744.0,,
-0.5,,-1506033691.0,,
-0.5,,-1494453378.0,,
-0.5,,-1491998534.0,,
-0.5,,-1482354835.0,,
-0.5,,-1477345199.0,,
-0.5,,-1465063114.0,,
-0.5,,-1454950718.0,,
-0.5,,-1436685976.0,,
-0.5,,-1425447433.0,,
-0.5,,-1418131443.0,,
-0.5,,-1413162224.0,,
-0.5,,-1406484619.0,,
-0.5,,-1402882015.0,,
-0.5,,-1391425763.0,,
-0.5,,-1374546803.0,,
-0.5,,-1372413053.0,,
-0.5,,-1366026698.0,,
-0.5,,-1356584927.0,,
-0.5,,-1352329093.0,,
-0.5,,-1344923467.0,,
-0.5,,-1325193257.0,,
-0.5,,-1307610755.0,,
-0.5,,-1292138879.0,,
-0.5,,-1288668930.0,,
-0.5,,-1282667575.0,,
-0.5,,-1275907054.0,,
-0.5,,-1273845595.0,,
-0.5,,-1271627522.0,,
-0.5,,-1262477365.0,,
-0.5,,-1249286895.0,,
-0.5,,-1249159135.0,,
-0.5,,-1234103769.0,,
-0.5,,-1229890904.0,,
-0.5,,-1213108350.0,,
-0.5,,-1211303558.0,,
-0.5,,-1200966682.0,,
-0.5,,-1183740534.0,,
-0.5,,-1163385012.0,,
-0.5,,-1156733709.0,,
-0.5,,-1139619280.0,,
-0.5,,-1137300217.0,,
-0.5,,-1130522769.0,,
-0.5,,-1128029800.0,,
-0.5,,-1109256777.0,,
-0.5,,-1106009433.0,,
-0.5,,-1091242036.0,,
-0.5,,-1073149534.0,,
-0.5,,-1058940209.0,,
-0.5,,-1051435105.0,,
-0.5,,-1034356249.0,,
-0.5,,-1015903643.0,,
-0.5,,-998743433.0,,
-0.5,,-986069317.0,,
-0.5,,-973724003.0,,
-0.5,,-959306345.0,,
-0.5,,-942263323.0,,
-0.5,,-942092646.0,,
-0.5,,-934093687.0,,
-0.5,,-931137801.0,,
-0.5,,-924334727.0,,
-0.5,,-916290508.0,,
-0.5,,-899877277.0,,
-0.5,,-880139671.0,,
-0.5,,-862319304.0,,
-0.5,,-853376074.0,,
-0.5,,-843121855.0,,
-0.5,,-839565917.0,,
-0.5,,-833196593.0,,
-0.5,,-822323988.0,,
-0.5,,-815598466.0,,
-0.5,,-813206539.0,,
-0.5,,-796805808.0,,
-0.5,,-793334662.0,,
-0.5,,-781277734.0,,
-0.5,,-770854035.0,,
-0.5,,-757274867.0,,
-0.5,,-731371218.0,,
-0.5,,-727814239.0,,
-0.5,,-716672155.0,,
-0.5,,-703503559.0,,
-0.5,,-697553871.0,,
-0.5,,-687757881.0,,
-0.5,,-680095901.0,,
-0.5,,-664032826.0,,
-0.5,,-644439439.0,,
-0.5,,-634474073.0,,
-0.5,,-617567613.0,,
-0.5,,-614052301.0,,
-0.5,,-606165581.0,,
-0.5,,-601944851.0,,
-0.5,,-589563340.0,,
-0.5,,-579865058.0,,
-0.5,,-574519484.0,,
-0.5,,-558474535.0,,
-0.5,,-541927606.0,,
-0.5,,-528481823.0,,
-0.5,,-512667238.0,,
-0.5,,-512523072.0,,
-0.5,,-506432550.0,,
-0.5,,-488303851.0,,
-0.5,,-483868902.0,,
-0.5,,-468638276.0,,
-0.5,,-451325201.0,,
-0.5,,-431744418.0,,
-0.5,,-428680720.0,,
-0.5,,-418005198.0,,
-0.5,,-410764780.0,,
-0.5,,-401695665.0,,
-0.5,,-392432799.0,,
-0.5,,-385641184.0,,
-0.5,,-377541027.0,,
-0.5,,-371016599.0,,
-0.5,,-363667484.0,,
-0.5,,-350201233.0,,
-0.5,,-341444617.0,,
-0.5,,-323694095.0,,
-0.5,,-318971698.0,,
-0.5,,-315841385.0,,
-0.5,,-300911801.0,,
-0.5,,-283554455.0,,
-0.5,,-269149558.0,,
-0.5,,-250020025.0,,
-0.5,,-237938201.0,,
-0.5,,-233954294.0,,
-0.5,,-218669865.0,,
-0.5,,-204302364.0,,
-0.5,,-185012258.0,,
-0.5,,-174278611.0,,
-0.5,,-154522046.0,,
-0.5,,-134819597.0,,
-0.5,,-122328137.0,,
-0.5,,-104846000.0,,
-0.5,,-91009748.0,,
-0.5,,-81393550.0,,
-0.5,,-80382820.0,,
-0.5,,-69967976.0,,
-0.5,,-65205058.0,,
-0.5,,-50981411.0,,
-0.5,,-37430524.0,,
-0.5,,-26717502.0,,
-0.5,,-23377450.0,,
-0.5,,-6703282.0,,
-0.5,,13187502.0,,
-0.5,,32728649.0,,
-0.5,,48194588.0,,
-0.5,,61264069.0,,
-0.5,,61434433.0,,
-0.5,,80422717.0,,
-0.5,,94876520.0,,
-0.5,,115346001.0,,
-0.5,,124339231.0,,
-0.5,,131478503.0,,
-0.5,,137171785.0,,
-0.5,,151391265.0,,
-0.5,,159734964.0,,
-0.5,,160539079.0,,
-0.5,,180047206.0,,
-0.5,,200062572.0,,
-0.5,,213699657.0,,
-0.5,,225487991.0,,
-0.5,,229091429.0,,
-0.5,,234718461.0,,
-0.5,,248344452.0,,
-0.5,,256980859.0,,
-0.5,,263397422.0,,
-0.5,,277303622.0,,
-0.5,,283386799.0,,
-0.5,,287901487.0,,
-0.5,,288256748.0,,
-0.5,,301631905.0,,
-0.5,,305088364.0,,
-0.5,,306778156.0,,
-0.5,,307404510.0,,
-0.5,,323988522.0,,
-0.5,,336801648.0,,
-0.5,,342539253.0,,
-0.5,,353123942.0,,
-0.5,,357730973.0,,
-0.5,,361984568.0,,
-0.5,,380458944.0,,
-0.5,,394971290.0,,
-0.5,,412856864.0,,
-0.5,,426102647.0,,
-0.5,,426470616.0,,
-0.5,,430162908.0,,
-0.5,,439983013.0,,
-0.5,,446826868.0,,
-0.5,,461682286.0,,
-0.5,,461952234.0,,
-0.5,,475129058.0,,
-0.5,,494254424.0,,
-0.5,,500660206.0,,
-0.5,,511435937.0,,
-0.5,,527853334.0,,
-0.5,,545925732.0,,
-0.5,,549943753.0,,
-0.5,,573004797.0,,
-0.5,,587895059.0,,
-0.5,,600874070.0,,
-0.5,,606230425.0,,
-0.5,,612903290.0,,
-0.5,,632611626.0,,
-0.5,,638998866.0,,
-0.5,,641821783.0,,
-0.5,,659252149.0,,
-0.5,,663937306.0,,
-0.5,,682359287.0,,
-0.5,,683151162.0,,
-0.5,,702287674.0,,
-0.5,,702954810.0,,
-0.5,,707093300.0,,
-0.5,,723012989.0,,
-0.5,,736485803.0,,
-0.5,,737423303.0,,
-0.5,,752784398.0,,
-0.5,,763762993.0,,
-0.5,,769688306.0,,
-0.5,,775342942.0,,
-0.5,,780742370.0,,
-0.5,,782994453.0,,
-0.5,,789526433.0,,
-0.5,,796617423.0,,
-0.5,,808447529.0,,
-0.5,,814155758.0,,
-0.5,,820568259.0,,
-0.5,,838276750.0,,
-0.5,,847909251.0,,
-0.5,,851789043.0,,
-0.5,,852456179.0,,
-0.5,,866485347.0,,
-0.5,,881954828.0,,
-0.5,,901781080.0,,
-0.5,,912942018.0,,
-0.5,,923789832.0,,
-0.5,,934619937.0,,
-0.5,,937765094.0,,
-0.5,,948070303.0,,
-0.5,,950368220.0,,
-0.5,,954720304.0,,
-0.5,,976873327.0,,
-0.5,,980495046.0,,
-0.5,,1000530360.0,,
-0.5,,1019380310.0,,
-0.5,,1036797812.0,,
-0.5,,1042352500.0,,
-0.5,,1058314064.0,,
-0.5,,1070544899.0,,
-0.5,,1071790836.0,,
-0.5,,1075253649.0,,
-0.5,,1080184170.0,,
-0.5,,1093057870.0,,
-0.5,,1098680110.0,,
-0.5,,1103368704.0,,
-0.5,,1109608236.0,,
-0.5,,1120823654.0,,
-0.5,,1131961884.0,,
-0.5,,1144112718.0,,
-0.5,,1145936104.0,,
-0.5,,1146449333.0,,
-0.5,,1160109907.0,,
-0.5,,1171799492.0,,
-0.5,,1182376993.0,,
-0.5,,1199709286.0,,
-0.5,,1200892672.0,,
-0.5,,1201580276.0,,
-0.5,,1209445121.0,,
-0.5,,1224501945.0,,
-0.5,,1243189134.0,,
-0.5,,1247461062.0,,
-0.5,,1263094241.0,,
-0.5,,1281485024.0,,
-0.5,,1288378826.0,,
-0.5,,1291925650.0,,
-0.5,,1292678254.0,,
-0.5,,1295370077.0,,
-0.5,,1329754091.0,,
-0.5,,1343967790.0,,
-0.5,,1361636438.0,,
-0.5,,1380763211.0,,
-0.5,,1384449513.0,,


==> data/layer1_prime_probe_without_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,20150000.0,403.0,0.0
,,20350000.0,407.0,0.0
,,20550000.0,411.0,0.0
,,20750000.0,415.0,0.0
,,20950000.0,419.0,0.0
,,21150000.0,423.0,0.0
,,21350000.0,427.0,0.0
,,21550000.0,431.0,0.0
,,21750000.0,435.0,0.0
,,21950000.0,439.0,0.0
,,22150000.0,443.0,0.0
,,22350000.0,447.0,0.0
,,22550000.0,451.0,0.0
,,22750000.0,455.0,0.0
,,22950000.0,459.0,0.0
,,23150000.0,463.0,0.0
,,23350000.0,467.0,0.0
,,23550000.0,471.0,0.0
,,23750000.0,475.0,0.0
,,23950000.0,479.0,0.0
,,24150000.0,483.0,0.0
,,24450000.0,489.0,0.0
,,24650000.0,493.0,0.5
,,24850000.0,497.0,0.5
,,25050000.0,501.0,1.0
,,25250000.0,505.0,0.0
,,25450000.0,509.0,0.0
,,25650000.0,513.0,0.5
,,25850000.0,517.0,0.0
,,26050000.0,521.0,0.0
,,26250000.0,525.0,1.5
,,26500000.0,530.0,0.0
,,26700000.0,534.0,2.0
,,26900000.0,538.0,0.0
,,27100000.0,542.0,0.0
,,27300000.0,546.0,0.0
,,27500000.0,550.0,1.0
,,27700000.0,554.0,0.0
,,27900000.0,558.0,0.0
,,28100000.0,562.0,0.0
,,28300000.0,566.0,0.0
,,28500000.0,570.0,0.0
,,28700000.0,574.0,0.0
,,28900000.0,578.0,2.5
,,29100000.0,582.0,0.0
,,29300000.0,586.0,0.0
,,29500000.0,590.0,0.0
,,29700000.0,594.0,0.0
,,29900000.0,598.0,0.0
,,30100000.0,602.0,0.0
,,30300000.0,606.0,0.0
,,30500000.0,610.0,0.5
,,30700000.0,614.0,0.5
,,30900000.0,618.0,1.0
,,31100000.0,622.0,1.5
,,31300000.0,626.0,0.5
,,31500000.0,630.0,0.0
,,31700000.0,634.0,0.0
,,31900000.0,638.0,1.0
,,32100000.0,642.0,2.0
,,32300000.0,646.0,1.0
,,32500000.0,650.0,0.0
,,32700000.0,654.0,0.0
,,32900000.0,658.0,0.0
,,33100000.0,662.0,0.0
,,33300000.0,666.0,0.0
,,33500000.0,670.0,0.0
,,33700000.0,674.0,0.0
,,33900000.0,678.0,0.0
,,34100000.0,682.0,0.0
,,34300000.0,686.0,0.0
,,34550000.0,691.0,0.0
,,34750000.0,695.0,0.0
,,34950000.0,699.0,0.0
,,35150000.0,703.0,0.0
,,35350000.0,707.0,0.0
,,35550000.0,711.0,0.0
,,35750000.0,715.0,0.0
,,35950000.0,719.0,0.0
,,36150000.0,723.0,1.0
,,36350000.0,727.0,0.5
,,36550000.0,731.0,1.0
,,36750000.0,735.0,0.0
,,36950000.0,739.0,0.0
,,37150000.0,743.0,0.5
,,37350000.0,747.0,0.0
,,37550000.0,751.0,1.5
,,37750000.0,755.0,3.0
,,37950000.0,759.0,4.0
,,38200000.0,764.0,1.0
,,38400000.0,768.0,2.0
,,38600000.0,772.0,3.0
,,38800000.0,776.0,1.0
,,39000000.0,780.0,4.0
,,39200000.0,784.0,1.0
,,39400000.0,788.0,3.0
,,39600000.0,792.0,1.5
,,39800000.0,796.0,3.0
,,40000000.0,800.0,3.5
,,40200000.0,804.0,2.0
,,40400000.0,808.0,1.0
,,40600000.0,812.0,2.0
,,40800000.0,816.0,3.0
,,41000000.0,820.0,0.0
,,41250000.0,825.0,0.0
,,41450000.0,829.0,1.0
,,41650000.0,833.0,0.5
,,41900000.0,838.0,1.0
,,42100000.0,842.0,0.0
,,42350000.0,847.0,0.5
,,42550000.0,851.0,2.0
,,42750000.0,855.0,0.0
,,42950000.0,859.0,0.0
,,43150000.0,863.0,0.0
,,43350000.0,867.0,0.0
,,43550000.0,871.0,0.0
,,43750000.0,875.0,0.0
,,43950000.0,879.0,0.0
,,44150000.0,883.0,0.0
,,44350000.0,887.0,0.0
,,44550000.0,891.0,0.0
,,44750000.0,895.0,0.0
,,44950000.0,899.0,0.0
,,45150000.0,903.0,0.0
,,45350000.0,907.0,0.0
,,45550000.0,911.0,0.0
,,45750000.0,915.0,0.0
,,45950000.0,919.0,0.0
,,46150000.0,923.0,0.0
,,46350000.0,927.0,0.0
,,46550000.0,931.0,0.0
,,46750000.0,935.0,0.0
,,46950000.0,939.0,0.0
,,47150000.0,943.0,0.0
,,47350000.0,947.0,0.0
,,47550000.0,951.0,0.0
,,47750000.0,955.0,0.0
,,47950000.0,959.0,0.0
,,48150000.0,963.0,0.0
,,48350000.0,967.0,0.0
,,48550000.0,971.0,0.0
,,48750000.0,975.0,0.0
,,48950000.0,979.0,0.0
,,49150000.0,983.0,0.0
,,49350000.0,987.0,0.0
,,49550000.0,991.0,0.0
,,49750000.0,995.0,0.0
,,50000000.0,1000.0,0.0
,,50200000.0,1004.0,0.0
,,50400000.0,1008.0,0.0
,,50600000.0,1012.0,0.0
,,50800000.0,1016.0,0.0
,,51000000.0,1020.0,0.0
,,51200000.0,1024.0,0.0
,,51400000.0,1028.0,0.0
,,51600000.0,1032.0,0.0
,,51800000.0,1036.0,0.0
,,52000000.0,1040.0,0.0
,,52200000.0,1044.0,0.0
,,52400000.0,1048.0,0.0
,,52600000.0,1052.0,0.0
,,52800000.0,1056.0,0.0
,,53000000.0,1060.0,0.0
,,53200000.0,1064.0,0.0
,,53400000.0,1068.0,0.0
,,53600000.0,1072.0,0.0
,,53800000.0,1076.0,0.0
,,54000000.0,1080.0,0.0
,,54200000.0,1084.0,0.0
,,54400000.0,1088.0,0.0
,,54600000.0,1092.0,0.0
,,54800000.0,1096.0,0.0
,,55000000.0,1100.0,0.0
,,55200000.0,1104.0,0.0
,,55400000.0,1108.0,0.0
,,55600000.0,1112.0,0.0
,,55800000.0,1116.0,0.0
,,56000000.0,1120.0,0.0
,,56200000.0,1124.0,0.0
,,56400000.0,1128.0,0.0
,,56600000.0,1132.0,0.0
,,56800000.0,1136.0,0.0
,,57000000.0,1140.0,0.0
,,57250000.0,1145.0,0.0
,,57450000.0,1149.0,0.0
,,57650000.0,1153.0,0.0
,,57850000.0,1157.0,0.0
,,58100000.0,1162.0,0.0
,,58300000.0,1166.0,0.0
,,58500000.0,1170.0,0.0
,,58700000.0,1174.0,0.0
,,58900000.0,1178.0,0.0
,,59100000.0,1182.0,0.0
,,59300000.0,1186.0,0.0
,,59500000.0,1190.0,0.0
,,59700000.0,1194.0,0.0
,,59900000.0,1198.0,0.0
,,60100000.0,1202.0,0.0
,,60300000.0,1206.0,0.0
,,60500000.0,1210.0,0.0
,,60700000.0,1214.0,0.0
,,60900000.0,1218.0,0.0
,,61100000.0,1222.0,0.0
,,61300000.0,1226.0,0.0
,,61500000.0,1230.0,0.0
,,61700000.0,1234.0,0.0
,,61900000.0,1238.0,0.0
,,62100000.0,1242.0,0.0
,,62300000.0,1246.0,0.0
,,62500000.0,1250.0,0.0
,,62700000.0,1254.0,0.0
,,62900000.0,1258.0,0.0
,,63100000.0,1262.0,0.0
,,63300000.0,1266.0,0.0
,,63500000.0,1270.0,0.0
,,63700000.0,1274.0,0.0
,,63900000.0,1278.0,0.0
,,64100000.0,1282.0,0.0
,,64300000.0,1286.0,0.0
,,64500000.0,1290.0,0.0
,,64700000.0,1294.0,0.0
,,64900000.0,1298.0,0.0
,,65100000.0,1302.0,0.0
,,65300000.0,1306.0,0.0
,,65500000.0,1310.0,0.0
,,65700000.0,1314.0,0.0
,,65900000.0,1318.0,0.0
,,66100000.0,1322.0,0.0
,,66300000.0,1326.0,0.0
,,66500000.0,1330.0,0.0
,,66750000.0,1335.0,0.0
,,66950000.0,1339.0,0.0
,,67150000.0,1343.0,0.0
,,67350000.0,1347.0,0.0
,,67550000.0,1351.0,0.0
,,67750000.0,1355.0,0.0
,,67950000.0,1359.0,0.0
,,68150000.0,1363.0,0.0
,,68350000.0,1367.0,0.0
,,68600000.0,1372.0,0.0
,,68800000.0,1376.0,0.0
,,69000000.0,1380.0,0.0
,,69200000.0,1384.0,0.0
,,69400000.0,1388.0,0.0
,,69600000.0,1392.0,0.0
,,69800000.0,1396.0,0.0
,,70000000.0,1400.0,0.0
,,70200000.0,1404.0,0.0
,,70400000.0,1408.0,0.0
,,70650000.0,1413.0,0.0
,,70850000.0,1417.0,0.0
,,71050000.0,1421.0,0.0
,,71250000.0,1425.0,0.0
,,71450000.0,1429.0,0.0
,,71650000.0,1433.0,0.0
,,71850000.0,1437.0,0.0
,,72050000.0,1441.0,0.0
,,72250000.0,1445.0,0.0
,,72450000.0,1449.0,0.0
,,72650000.0,1453.0,0.0
,,72900000.0,1458.0,0.0
,,73100000.0,1462.0,0.0
,,73300000.0,1466.0,0.0
,,73500000.0,1470.0,0.0
,,73700000.0,1474.0,0.0
,,73900000.0,1478.0,0.0
,,74100000.0,1482.0,0.0
,,74300000.0,1486.0,0.0
,,74500000.0,1490.0,0.0
,,74700000.0,1494.0,0.0
,,74900000.0,1498.0,0.0
,,75100000.0,1502.0,0.0
,,75300000.0,1506.0,0.0
,,75500000.0,1510.0,0.0
,,75700000.0,1514.0,0.0
,,75900000.0,1518.0,0.0
,,76100000.0,1522.0,0.0
,,76350000.0,1527.0,0.0
,,76550000.0,1531.0,0.0
,,76750000.0,1535.0,0.0
,,77000000.0,1540.0,0.0
,,77200000.0,1544.0,0.0
,,77400000.0,1548.0,0.0
,,77600000.0,1552.0,0.0
,,77800000.0,1556.0,0.0
,,78000000.0,1560.0,0.0
,,78200000.0,1564.0,0.0
,,78400000.0,1568.0,0.0
,,78600000.0,1572.0,0.0
,,78800000.0,1576.0,0.0
,,79000000.0,1580.0,0.0
,,79200000.0,1584.0,0.0
,,79400000.0,1588.0,0.0
,,79600000.0,1592.0,0.0
,,79800000.0,1596.0,0.0
,,80000000.0,1600.0,0.0
,,80200000.0,1604.0,0.0
,,80400000.0,1608.0,0.0
,,80600000.0,1612.0,0.0
,,80800000.0,1616.0,0.0
,,81000000.0,1620.0,0.0
,,81200000.0,1624.0,0.0
,,81400000.0,1628.0,0.0
,,81600000.0,1632.0,0.0
,,81800000.0,1636.0,0.0
,,82000000.0,1640.0,0.0
,,82200000.0,1644.0,0.0
,,82400000.0,1648.0,0.0
,,82600000.0,1652.0,0.0
,,82800000.0,1656.0,0.0
,,83000000.0,1660.0,0.0
,,83200000.0,1664.0,0.0
,,83400000.0,1668.0,0.0
,,83600000.0,1672.0,0.0
,,83800000.0,1676.0,0.0
,,84000000.0,1680.0,0.0
,,84200000.0,1684.0,0.0
,,84400000.0,1688.0,0.0
,,84600000.0,1692.0,0.0
,,84800000.0,1696.0,0.0
,,85000000.0,1700.0,0.0
,,85200000.0,1704.0,0.0
,,85400000.0,1708.0,0.0
,,85600000.0,1712.0,0.0
,,85850000.0,1717.0,0.0
,,86050000.0,1721.0,0.0
,,86250000.0,1725.0,0.0
,,86450000.0,1729.0,0.0
,,86650000.0,1733.0,0.0
,,86850000.0,1737.0,0.0
,,87050000.0,1741.0,0.0
,,87250000.0,1745.0,0.0
,,87450000.0,1749.0,0.0
,,87650000.0,1753.0,0.0
,,87850000.0,1757.0,0.0
,,88050000.0,1761.0,0.0
,,88250000.0,1765.0,0.0
,,88450000.0,1769.0,0.0
,,88650000.0,1773.0,0.0
,,88850000.0,1777.0,0.0
,,89050000.0,1781.0,0.0
,,89250000.0,1785.0,0.0
,,89450000.0,1789.0,0.0
,,89650000.0,1793.0,0.0
,,89850000.0,1797.0,0.0
,,90100000.0,1802.0,0.0
,,90300000.0,1806.0,0.0
,,90500000.0,1810.0,0.0
,,90700000.0,1814.0,0.0
,,90900000.0,1818.0,0.0
,,91100000.0,1822.0,0.0
,,91300000.0,1826.0,0.0
,,91500000.0,1830.0,0.0
,,91700000.0,1834.0,0.0
,,91900000.0,1838.0,0.0
,,92100000.0,1842.0,0.0
,,92300000.0,1846.0,0.0
,,92500000.0,1850.0,0.0
,,92700000.0,1854.0,0.0
,,92900000.0,1858.0,0.0
,,93100000.0,1862.0,0.0
,,93300000.0,1866.0,0.0
,,93500000.0,1870.0,0.0
,,93700000.0,1874.0,0.0
,,93900000.0,1878.0,0.0
,,94150000.0,1883.0,0.0
,,94350000.0,1887.0,0.0
,,94550000.0,1891.0,0.0
,,94750000.0,1895.0,0.0
,,94950000.0,1899.0,0.0
,,95150000.0,1903.0,0.0
,,95350000.0,1907.0,0.0
,,95550000.0,1911.0,0.0
,,95750000.0,1915.0,0.0
,,95950000.0,1919.0,0.0
,,96150000.0,1923.0,0.0
,,96350000.0,1927.0,0.0
,,96550000.0,1931.0,0.0
,,96750000.0,1935.0,0.0
,,96950000.0,1939.0,0.0
,,97150000.0,1943.0,0.0
,,97350000.0,1947.0,0.0
,,97550000.0,1951.0,0.0
,,97750000.0,1955.0,0.0
,,97950000.0,1959.0,0.0
,,98150000.0,1963.0,0.0
,,98350000.0,1967.0,0.0
,,98550000.0,1971.0,0.0
,,98750000.0,1975.0,0.0
,,98950000.0,1979.0,0.0
,,99150000.0,1983.0,0.0
,,99350000.0,1987.0,0.0
,,99550000.0,1991.0,0.0
,,99750000.0,1995.0,0.0
,,99950000.0,1999.0,0.0
,,100150000.0,2003.0,0.0
,,100350000.0,2007.0,0.0
,,100550000.0,2011.0,0.0
,,100750000.0,2015.0,0.0
,,100950000.0,2019.0,0.0
,,101150000.0,2023.0,0.0
,,101350000.0,2027.0,0.0
,,101550000.0,2031.0,0.0
,,101750000.0,2035.0,0.0
,,101950000.0,2039.0,0.0
,,102150000.0,2043.0,0.0
,,102350000.0,2047.0,0.0
,,102550000.0,2051.0,0.0
,,102750000.0,2055.0,0.0
,,102950000.0,2059.0,0.0
,,103150000.0,2063.0,0.0
,,103350000.0,2067.0,0.0
,,103550000.0,2071.0,0.0
,,103750000.0,2075.0,0.0
,,103950000.0,2079.0,0.0
,,104150000.0,2083.0,0.0
,,104400000.0,2088.0,0.0
,,104600000.0,2092.0,0.0
,,104800000.0,2096.0,0.0
,,105000000.0,2100.0,0.0
,,105200000.0,2104.0,0.0
,,105400000.0,2108.0,0.0
,,105600000.0,2112.0,0.0
,,105800000.0,2116.0,0.0
,,106000000.0,2120.0,0.0
,,106200000.0,2124.0,0.0
,,106450000.0,2129.0,0.0
,,106650000.0,2133.0,0.0
,,106850000.0,2137.0,0.0
,,107050000.0,2141.0,0.0
,,107250000.0,2145.0,0.0
,,107450000.0,2149.0,0.0
,,107650000.0,2153.0,0.0
,,107850000.0,2157.0,0.0
,,108050000.0,2161.0,0.0
,,108250000.0,2165.0,0.0
,,108450000.0,2169.0,0.0
,,108650000.0,2173.0,0.0
,,108850000.0,2177.0,0.0
,,109050000.0,2181.0,0.0
,,109250000.0,2185.0,0.0
,,109450000.0,2189.0,0.0
,,109650000.0,2193.0,0.0
,,109850000.0,2197.0,0.0
,,110050000.0,2201.0,0.0
,,110250000.0,2205.0,0.0
,,110500000.0,2210.0,0.0
,,110700000.0,2214.0,0.0
,,110900000.0,2218.0,0.0
,,111100000.0,2222.0,0.0
,,111300000.0,2226.0,0.0
,,111500000.0,2230.0,0.0
,,111700000.0,2234.0,0.0
,,111900000.0,2238.0,0.0
,,112100000.0,2242.0,0.0
,,112300000.0,2246.0,0.0
,,112550000.0,2251.0,0.0
,,112750000.0,2255.0,0.0
,,112950000.0,2259.0,0.0
,,113150000.0,2263.0,0.0
,,113350000.0,2267.0,0.0
,,113550000.0,2271.0,0.0
,,113750000.0,2275.0,0.0
,,113950000.0,2279.0,0.0
,,114150000.0,2283.0,0.0
,,114350000.0,2287.0,0.0
,,114550000.0,2291.0,0.0
,,114950000.0,2299.0,0.0
,,115200000.0,2304.0,0.0
,,115400000.0,2308.0,0.0
,,115600000.0,2312.0,0.0
,,115800000.0,2316.0,0.0
,,116000000.0,2320.0,0.0
,,116200000.0,2324.0,0.0
,,116400000.0,2328.0,0.0
,,116600000.0,2332.0,0.0
,,116800000.0,2336.0,0.0
,,117000000.0,2340.0,0.0
,,117200000.0,2344.0,0.0
,,117400000.0,2348.0,0.0
,,117600000.0,2352.0,0.0
,,117800000.0,2356.0,0.0
,,118000000.0,2360.0,0.0
,,118200000.0,2364.0,0.0
,,118400000.0,2368.0,0.0
,,118600000.0,2372.0,0.0
,,118800000.0,2376.0,0.0
,,119000000.0,2380.0,0.0
,,119200000.0,2384.0,0.0
,,119450000.0,2389.0,0.0
,,119650000.0,2393.0,0.0
,,119850000.0,2397.0,0.0
,,120050000.0,2401.0,0.0
,,120250000.0,2405.0,0.0
,,120450000.0,2409.0,0.0
,,120650000.0,2413.0,0.0
,,120850000.0,2417.0,0.0
,,121050000.0,2421.0,0.0
,,121250000.0,2425.0,0.0
,,121450000.0,2429.0,0.0
,,121650000.0,2433.0,0.0
,,121850000.0,2437.0,0.0
,,122050000.0,2441.0,0.0
,,122250000.0,2445.0,0.0
,,122450000.0,2449.0,0.0
,,122650000.0,2453.0,0.0
,,122850000.0,2457.0,0.0
,,123050000.0,2461.0,0.0
,,123250000.0,2465.0,0.0
,,123450000.0,2469.0,0.0
,,123650000.0,2473.0,0.0
,,123850000.0,2477.0,0.0
,,124050000.0,2481.0,0.0
,,124300000.0,2486.0,0.0
,,124500000.0,2490.0,0.0
,,124700000.0,2494.0,0.0
,,124900000.0,2498.0,0.0
,,125100000.0,2502.0,0.0
,,125300000.0,2506.0,0.0
,,125500000.0,2510.0,0.0
,,125700000.0,2514.0,0.0
,,125950000.0,2519.0,0.0
,,126150000.0,2523.0,0.0
,,126350000.0,2527.0,0.0
,,126550000.0,2531.0,0.0
,,126750000.0,2535.0,0.0
,,126950000.0,2539.0,0.0
,,127150000.0,2543.0,0.0
,,127350000.0,2547.0,0.0
,,127550000.0,2551.0,0.0
,,127750000.0,2555.0,0.0
,,128000000.0,2560.0,0.0
,,128200000.0,2564.0,0.0
,,128400000.0,2568.0,0.0
,,128600000.0,2572.0,0.0
,,128800000.0,2576.0,0.0
,,129000000.0,2580.0,0.0
,,129200000.0,2584.0,0.0
,,129400000.0,2588.0,0.0
,,129600000.0,2592.0,0.0
,,129800000.0,2596.0,0.0
,,130000000.0,2600.0,0.0
,,130200000.0,2604.0,0.0
,,130400000.0,2608.0,0.0
,,130600000.0,2612.0,0.0
,,130800000.0,2616.0,0.0
,,131000000.0,2620.0,0.0
,,131200000.0,2624.0,0.0
,,131400000.0,2628.0,0.0
,,131600000.0,2632.0,0.0
,,131800000.0,2636.0,0.0
,,132000000.0,2640.0,0.0
,,132200000.0,2644.0,0.0
,,132400000.0,2648.0,0.0
,,132600000.0,2652.0,0.0
,,132800000.0,2656.0,0.0
,,133000000.0,2660.0,0.0
,,133200000.0,2664.0,0.0
,,133400000.0,2668.0,0.0
,,133600000.0,2672.0,0.0
,,133800000.0,2676.0,0.0
,,134000000.0,2680.0,0.0
,,134250000.0,2685.0,0.0
,,134450000.0,2689.0,0.0
,,134650000.0,2693.0,0.0
,,134850000.0,2697.0,0.0
,,135050000.0,2701.0,0.0
,,135250000.0,2705.0,0.0
,,135450000.0,2709.0,0.0
,,135650000.0,2713.0,0.0
,,135850000.0,2717.0,0.0
,,136050000.0,2721.0,0.0
,,136300000.0,2726.0,0.0
,,136500000.0,2730.0,0.0
,,136700000.0,2734.0,0.0
,,136900000.0,2738.0,0.0
,,137100000.0,2742.0,0.0
,,137300000.0,2746.0,0.0
,,137500000.0,2750.0,0.0
,,137700000.0,2754.0,0.0
,,137900000.0,2758.0,0.0
,,138100000.0,2762.0,0.0
,,138300000.0,2766.0,0.0
,,138500000.0,2770.0,0.0
,,138700000.0,2774.0,0.0
,,138900000.0,2778.0,0.0
,,139100000.0,2782.0,0.5
,,139300000.0,2786.0,0.5
,,139500000.0,2790.0,0.0
,,139700000.0,2794.0,0.0
,,139900000.0,2798.0,1.0
,,140100000.0,2802.0,1.0
,,140300000.0,2806.0,1.0
,,140500000.0,2810.0,0.0
,,140700000.0,2814.0,0.0
,,140900000.0,2818.0,0.0
,,141100000.0,2822.0,0.0
,,141300000.0,2826.0,0.0
,,141500000.0,2830.0,0.0
,,141700000.0,2834.0,0.0
,,141900000.0,2838.0,0.0
,,142100000.0,2842.0,0.0
,,142350000.0,2847.0,0.0
,,142550000.0,2851.0,0.0
,,142750000.0,2855.0,0.0
,,142950000.0,2859.0,0.0
,,143150000.0,2863.0,0.0
,,143350000.0,2867.0,0.0
,,143550000.0,2871.0,0.0
,,143750000.0,2875.0,0.0
,,143950000.0,2879.0,0.0
,,144150000.0,2883.0,0.0
,,144350000.0,2887.0,0.0
,,144550000.0,2891.0,0.0
,,144750000.0,2895.0,0.0
,,144950000.0,2899.0,0.0
,,145150000.0,2903.0,0.0
,,145350000.0,2907.0,0.0
,,145550000.0,2911.0,0.0
,,145750000.0,2915.0,0.0
,,145950000.0,2919.0,0.0
,,146150000.0,2923.0,0.0
,,146350000.0,2927.0,0.0
,,146550000.0,2931.0,0.0
,,146750000.0,2935.0,0.0
,,146950000.0,2939.0,0.0
,,147150000.0,2943.0,0.0
,,147350000.0,2947.0,0.0
,,147550000.0,2951.0,0.0
,,147750000.0,2955.0,0.0
,,147950000.0,2959.0,0.0
,,148150000.0,2963.0,0.0
,,148350000.0,2967.0,0.0
,,148600000.0,2972.0,0.0
,,148800000.0,2976.0,0.0
,,149000000.0,2980.0,0.0
,,149200000.0,2984.0,0.0
,,149400000.0,2988.0,0.0
,,149600000.0,2992.0,0.0
,,149800000.0,2996.0,0.0
,,150000000.0,3000.0,0.0
,,150200000.0,3004.0,0.0
,,150400000.0,3008.0,0.0
,,150750000.0,3015.0,0.0
,,150950000.0,3019.0,0.0
,,151150000.0,3023.0,0.0
,,151350000.0,3027.0,0.0
,,151550000.0,3031.0,0.0
,,151750000.0,3035.0,0.0
,,151950000.0,3039.0,0.0
,,152150000.0,3043.0,0.0
,,152350000.0,3047.0,0.0
,,152550000.0,3051.0,0.0
,,152750000.0,3055.0,0.0
,,152950000.0,3059.0,0.0
,,153150000.0,3063.0,0.0
,,153350000.0,3067.0,0.0
,,153550000.0,3071.0,0.0
,,153750000.0,3075.0,0.0
,,153950000.0,3079.0,0.0
,,154150000.0,3083.0,0.0
,,154350000.0,3087.0,0.0
,,154600000.0,3092.0,0.0
,,154800000.0,3096.0,0.0
,,155000000.0,3100.0,0.0
,,155200000.0,3104.0,0.0
,,155400000.0,3108.0,0.0
,,155600000.0,3112.0,0.0
,,155800000.0,3116.0,0.0
,,156000000.0,3120.0,0.0
,,156200000.0,3124.0,0.0
,,156400000.0,3128.0,0.0
,,156600000.0,3132.0,0.0
,,156800000.0,3136.0,0.0
,,157000000.0,3140.0,0.0
,,157200000.0,3144.0,0.0
,,157400000.0,3148.0,0.0
,,157600000.0,3152.0,0.0
,,157800000.0,3156.0,0.0
,,158000000.0,3160.0,0.0
,,158200000.0,3164.0,0.0
,,158400000.0,3168.0,0.0
,,158600000.0,3172.0,0.0
,,158800000.0,3176.0,0.0
,,159000000.0,3180.0,0.0
,,159200000.0,3184.0,0.0
,,159450000.0,3189.0,0.0
,,159650000.0,3193.0,0.0
,,159850000.0,3197.0,0.0
,,160050000.0,3201.0,0.0
,,160250000.0,3205.0,0.0
,,160450000.0,3209.0,0.0
,,160650000.0,3213.0,0.0
,,160850000.0,3217.0,0.0
,,161050000.0,3221.0,0.0
,,161250000.0,3225.0,0.0
,,161450000.0,3229.0,0.0
,,161650000.0,3233.0,0.0
,,161850000.0,3237.0,0.0
,,162050000.0,3241.0,0.0
,,162250000.0,3245.0,0.0
,,162450000.0,3249.0,0.0
,,162700000.0,3254.0,0.0
,,162900000.0,3258.0,0.0
,,163100000.0,3262.0,0.0
,,163300000.0,3266.0,0.0
,,163500000.0,3270.0,0.0
,,163700000.0,3274.0,0.0
,,163900000.0,3278.0,0.0
,,164100000.0,3282.0,0.0
,,164300000.0,3286.0,0.0
,,164500000.0,3290.0,0.0
,,164700000.0,3294.0,0.0
,,164900000.0,3298.0,0.0
,,165100000.0,3302.0,0.0
,,165300000.0,3306.0,0.0
,,165500000.0,3310.0,0.0
,,165700000.0,3314.0,0.0
,,165900000.0,3318.0,0.0
,,166100000.0,3322.0,0.0
,,166300000.0,3326.0,0.0
,,166500000.0,3330.0,0.0
,,166700000.0,3334.0,0.0
,,166900000.0,3338.0,0.0
,,167100000.0,3342.0,0.0
,,167300000.0,3346.0,0.0
,,167500000.0,3350.0,0.0
,,167700000.0,3354.0,0.0
,,167900000.0,3358.0,0.0
,,168100000.0,3362.0,0.0
,,168300000.0,3366.0,0.0
,,168500000.0,3370.0,0.0
,,168700000.0,3374.0,0.0
,,168900000.0,3378.0,0.0
,,169100000.0,3382.0,0.0
,,169300000.0,3386.0,0.0
,,169500000.0,3390.0,0.0
,,169700000.0,3394.0,0.0
,,169900000.0,3398.0,0.0
,,170100000.0,3402.0,0.0
,,170300000.0,3406.0,0.0
,,170500000.0,3410.0,0.0
,,170700000.0,3414.0,0.0
,,170900000.0,3418.0,0.0
,,171100000.0,3422.0,0.0
,,171300000.0,3426.0,0.0
,,171500000.0,3430.0,0.0
,,171700000.0,3434.0,0.0
,,171900000.0,3438.0,0.0
,,172100000.0,3442.0,0.0
,,172300000.0,3446.0,0.0
,,172500000.0,3450.0,0.0
,,172700000.0,3454.0,0.0
,,172900000.0,3458.0,0.0
,,173100000.0,3462.0,0.0
,,173300000.0,3466.0,0.0
,,173500000.0,3470.0,0.0
,,173700000.0,3474.0,0.0
,,173900000.0,3478.0,0.0
,,174100000.0,3482.0,0.0
,,174300000.0,3486.0,0.0
,,174500000.0,3490.0,0.0
,,174700000.0,3494.0,0.0
,,174900000.0,3498.0,0.0
,,175100000.0,3502.0,0.0
,,175300000.0,3506.0,0.0
,,175500000.0,3510.0,0.0
,,175700000.0,3514.0,0.0
,,175900000.0,3518.0,0.0
,,176150000.0,3523.0,0.0
,,176350000.0,3527.0,0.0
,,176550000.0,3531.0,0.0
,,176750000.0,3535.0,0.0
,,176950000.0,3539.0,0.0
,,177150000.0,3543.0,0.0
,,177350000.0,3547.0,0.0
,,177550000.0,3551.0,0.0
,,177750000.0,3555.0,0.0
,,177950000.0,3559.0,0.0
,,178150000.0,3563.0,0.0
,,178350000.0,3567.0,0.0
,,178550000.0,3571.0,0.0
,,178750000.0,3575.0,0.0
,,178950000.0,3579.0,0.0
,,179150000.0,3583.0,0.0
,,179350000.0,3587.0,0.0
,,179550000.0,3591.0,0.0
,,179750000.0,3595.0,0.0
,,179950000.0,3599.0,0.0
,,180150000.0,3603.0,0.0
,,180350000.0,3607.0,0.0
,,180550000.0,3611.0,0.0
,,180750000.0,3615.0,0.0
,,180950000.0,3619.0,0.0
,,181150000.0,3623.0,0.0
,,181350000.0,3627.0,0.0
,,181550000.0,3631.0,0.0
,,181750000.0,3635.0,0.0
,,181950000.0,3639.0,0.0
,,182150000.0,3643.0,0.0
,,182350000.0,3647.0,0.0
,,182550000.0,3651.0,0.0
,,182750000.0,3655.0,0.0
,,182950000.0,3659.0,0.0
,,183150000.0,3663.0,0.0
,,183350000.0,3667.0,0.0
,,183550000.0,3671.0,0.0
,,183750000.0,3675.0,0.0
,,183950000.0,3679.0,0.0
,,184150000.0,3683.0,0.0
,,184350000.0,3687.0,0.0
,,184550000.0,3691.0,0.0
,,184750000.0,3695.0,0.0
,,184950000.0,3699.0,0.5
,,185150000.0,3703.0,0.0
,,185350000.0,3707.0,0.0
,,185550000.0,3711.0,0.0
,,185750000.0,3715.0,0.0
,,185950000.0,3719.0,0.0
,,186150000.0,3723.0,0.0
,,186400000.0,3728.0,0.0
,,186600000.0,3732.0,0.0
,,186800000.0,3736.0,0.0
,,187000000.0,3740.0,0.0
,,187200000.0,3744.0,0.0
,,187400000.0,3748.0,0.0
,,187600000.0,3752.0,0.0
,,187800000.0,3756.0,0.0
,,188000000.0,3760.0,0.0
,,188200000.0,3764.0,0.0
,,188400000.0,3768.0,0.0
,,188600000.0,3772.0,0.0
,,188800000.0,3776.0,0.0
,,189000000.0,3780.0,0.0
,,189200000.0,3784.0,0.0
,,189400000.0,3788.0,0.0
,,189600000.0,3792.0,0.0
,,189800000.0,3796.0,0.0
,,190000000.0,3800.0,0.0
,,190200000.0,3804.0,0.0
,,190400000.0,3808.0,0.0
,,190650000.0,3813.0,0.0
,,190850000.0,3817.0,0.0
,,191050000.0,3821.0,0.0
,,191250000.0,3825.0,0.0
,,191450000.0,3829.0,0.0
,,191650000.0,3833.0,0.0
,,191850000.0,3837.0,0.0
,,192050000.0,3841.0,0.0
,,192250000.0,3845.0,0.0
,,192450000.0,3849.0,0.0
,,192650000.0,3853.0,0.0
,,192850000.0,3857.0,0.0
,,193050000.0,3861.0,0.0
,,193250000.0,3865.0,0.0
,,193450000.0,3869.0,0.0
,,193650000.0,3873.0,0.0
,,193850000.0,3877.0,0.0
,,194050000.0,3881.0,0.0
,,194250000.0,3885.0,0.0
,,194450000.0,3889.0,0.0
,,194700000.0,3894.0,0.0
,,194900000.0,3898.0,0.0
,,195100000.0,3902.0,0.0
,,195300000.0,3906.0,0.0
,,195500000.0,3910.0,0.0
,,195700000.0,3914.0,0.0
,,195900000.0,3918.0,0.0
,,196100000.0,3922.0,0.0
,,196300000.0,3926.0,0.0
,,196500000.0,3930.0,0.0
,,196750000.0,3935.0,0.0
,,196950000.0,3939.0,0.0
,,197150000.0,3943.0,0.0
,,197350000.0,3947.0,0.0
,,197550000.0,3951.0,0.0
,,197750000.0,3955.0,0.0
,,197950000.0,3959.0,0.0
,,198150000.0,3963.0,0.0
,,198350000.0,3967.0,0.0
,,198550000.0,3971.0,0.0
,,198750000.0,3975.0,0.0
,,198950000.0,3979.0,0.0
,,199150000.0,3983.0,0.0
,,199350000.0,3987.0,0.0
,,199550000.0,3991.0,0.0
,,199750000.0,3995.0,0.0
,,199950000.0,3999.0,0.0
,,200150000.0,4003.0,0.0
,,200350000.0,4007.0,0.0
,,200550000.0,4011.0,0.0
,,200750000.0,4015.0,0.0
,,200950000.0,4019.0,0.0
,,201150000.0,4023.0,0.0
,,201350000.0,4027.0,0.0
,,201550000.0,4031.0,0.0
,,201750000.0,4035.0,0.0
,,201950000.0,4039.0,0.0
,,202150000.0,4043.0,0.0
,,202350000.0,4047.0,0.0
,,202550000.0,4051.0,0.0
,,202750000.0,4055.0,0.0
,,202950000.0,4059.0,0.0
,,203150000.0,4063.0,0.0
,,203350000.0,4067.0,0.0
,,203550000.0,4071.0,0.0
,,203750000.0,4075.0,0.0
,,203950000.0,4079.0,0.0
,,204150000.0,4083.0,0.0
,,204350000.0,4087.0,0.0
,,204550000.0,4091.0,0.0
,,204750000.0,4095.0,0.0
,,204950000.0,4099.0,0.0
,,205150000.0,4103.0,0.0
,,205350000.0,4107.0,0.0
,,205550000.0,4111.0,0.0
,,205750000.0,4115.0,0.0
,,205950000.0,4119.0,0.0
,,206150000.0,4123.0,0.0
,,206350000.0,4127.0,0.0
,,206550000.0,4131.0,0.0
,,206750000.0,4135.0,0.0
,,206950000.0,4139.0,0.0
,,207150000.0,4143.0,0.0
,,207350000.0,4147.0,0.0
,,207550000.0,4151.0,0.0
,,207750000.0,4155.0,0.0
,,207950000.0,4159.0,0.0
,,208150000.0,4163.0,0.0
,,208350000.0,4167.0,0.0
,,208550000.0,4171.0,0.0
,,208750000.0,4175.0,0.0
,,208950000.0,4179.0,0.0
,,209150000.0,4183.0,0.0
,,209350000.0,4187.0,0.0
,,209550000.0,4191.0,0.0
,,209750000.0,4195.0,0.0
,,209950000.0,4199.0,0.0
,,210150000.0,4203.0,0.0
,,210350000.0,4207.0,0.0
,,210550000.0,4211.0,0.0
,,210750000.0,4215.0,0.0
,,210950000.0,4219.0,0.0
,,211150000.0,4223.0,0.0
,,211350000.0,4227.0,0.0
,,211550000.0,4231.0,0.0
,,211750000.0,4235.0,0.0
,,211950000.0,4239.0,0.0
,,212150000.0,4243.0,0.0
,,212350000.0,4247.0,0.0
,,212550000.0,4251.0,0.0
,,212750000.0,4255.0,0.0
,,212950000.0,4259.0,0.0
,,213150000.0,4263.0,0.0
,,213350000.0,4267.0,0.0
,,213550000.0,4271.0,0.0
,,213750000.0,4275.0,0.0
,,213950000.0,4279.0,0.0
,,214200000.0,4284.0,0.0
,,214400000.0,4288.0,0.0
,,214600000.0,4292.0,0.0
,,214800000.0,4296.0,0.0
,,215000000.0,4300.0,0.0
,,215200000.0,4304.0,0.0
,,215400000.0,4308.0,0.0
,,215600000.0,4312.0,0.0
,,215800000.0,4316.0,0.0
,,216000000.0,4320.0,0.0
,,216200000.0,4324.0,0.0
,,216400000.0,4328.0,0.0
,,216600000.0,4332.0,0.0
,,216800000.0,4336.0,0.0
,,217000000.0,4340.0,0.0
,,217200000.0,4344.0,0.0
,,217400000.0,4348.0,0.0
,,217600000.0,4352.0,0.0
,,217800000.0,4356.0,0.0
,,218000000.0,4360.0,0.0
,,218250000.0,4365.0,0.0
,,218450000.0,4369.0,0.0
,,218650000.0,4373.0,0.0
,,218850000.0,4377.0,0.0
,,219050000.0,4381.0,0.0
,,219250000.0,4385.0,0.0
,,219450000.0,4389.0,0.0
,,219650000.0,4393.0,0.0
,,219850000.0,4397.0,0.0
,,220050000.0,4401.0,0.0
,,220250000.0,4405.0,0.0
,,220450000.0,4409.0,0.0
,,220650000.0,4413.0,0.0
,,220850000.0,4417.0,0.0
,,221050000.0,4421.0,0.0
,,221250000.0,4425.0,0.0
,,221450000.0,4429.0,0.0
,,221650000.0,4433.0,0.0
,,221850000.0,4437.0,0.0
,,222050000.0,4441.0,0.0
,,222250000.0,4445.0,0.0
,,222450000.0,4449.0,0.0
,,222650000.0,4453.0,0.0
,,222850000.0,4457.0,0.0
,,223050000.0,4461.0,0.0
,,223250000.0,4465.0,0.0
,,223450000.0,4469.0,0.0
,,223650000.0,4473.0,0.0
,,223850000.0,4477.0,0.0
,,224050000.0,4481.0,0.0
,,224250000.0,4485.0,0.0
,,224500000.0,4490.0,0.0
,,224700000.0,4494.0,0.0
,,224900000.0,4498.0,0.0
,,225100000.0,4502.0,0.0
,,225300000.0,4506.0,0.0
,,225500000.0,4510.0,0.0
,,225700000.0,4514.0,0.0
,,225900000.0,4518.0,0.0
,,226100000.0,4522.0,0.0
,,226300000.0,4526.0,0.0
,,226500000.0,4530.0,0.0
,,226700000.0,4534.0,0.0
,,226900000.0,4538.0,0.0
,,227100000.0,4542.0,0.0
,,227300000.0,4546.0,0.0
,,227500000.0,4550.0,0.0
,,227700000.0,4554.0,0.0
,,227900000.0,4558.0,0.0
,,228100000.0,4562.0,0.0
,,228300000.0,4566.0,0.0
,,228500000.0,4570.0,0.0
,,228700000.0,4574.0,0.0
,,228900000.0,4578.0,0.0
,,229100000.0,4582.0,0.0
,,229300000.0,4586.0,0.0
,,229500000.0,4590.0,0.0
,,229700000.0,4594.0,0.0
,,229900000.0,4598.0,0.0
,,230100000.0,4602.0,0.0
,,230300000.0,4606.0,0.0
,,230500000.0,4610.0,0.0
,,230700000.0,4614.0,0.0
,,230900000.0,4618.0,0.0
,,231100000.0,4622.0,0.0
,,231300000.0,4626.0,0.0
,,231500000.0,4630.0,0.0
,,231700000.0,4634.0,0.0
,,231900000.0,4638.0,0.0
,,232100000.0,4642.0,0.0
,,232300000.0,4646.0,0.0
,,232550000.0,4651.0,0.0
,,232750000.0,4655.0,0.0
,,232950000.0,4659.0,0.0
,,233150000.0,4663.0,0.0
,,233350000.0,4667.0,0.0
,,233550000.0,4671.0,0.0
,,233750000.0,4675.0,0.0
,,233950000.0,4679.0,0.0
,,234150000.0,4683.0,0.0
,,234350000.0,4687.0,0.0
,,234550000.0,4691.0,0.0
,,234750000.0,4695.0,0.0
,,234950000.0,4699.0,0.0
,,235150000.0,4703.0,0.0
,,235350000.0,4707.0,0.0
,,235550000.0,4711.0,0.0
,,235750000.0,4715.0,0.0
,,235950000.0,4719.0,0.0
,,236150000.0,4723.0,0.0
,,236350000.0,4727.0,0.0
,,236550000.0,4731.0,0.0
,,236800000.0,4736.0,0.0
,,237000000.0,4740.0,0.0
,,237200000.0,4744.0,0.0
,,237400000.0,4748.0,0.0
,,237600000.0,4752.0,0.0
,,237800000.0,4756.0,0.0
,,238000000.0,4760.0,0.0
,,238200000.0,4764.0,0.0
,,238400000.0,4768.0,0.0
,,238600000.0,4772.0,0.0
,,238800000.0,4776.0,0.0
,,239000000.0,4780.0,0.0
,,239200000.0,4784.0,0.0
,,239450000.0,4789.0,0.0
,,239650000.0,4793.0,0.0
,,239850000.0,4797.0,0.5
,,240050000.0,4801.0,0.0
,,240250000.0,4805.0,0.0
,,240450000.0,4809.0,0.0
,,240650000.0,4813.0,0.0
,,240850000.0,4817.0,0.0
,,241050000.0,4821.0,0.0
,,241250000.0,4825.0,0.0
,,241450000.0,4829.0,0.0
,,241650000.0,4833.0,0.5
,,241850000.0,4837.0,0.0
,,242050000.0,4841.0,0.0
,,242250000.0,4845.0,0.0
,,242450000.0,4849.0,0.0
,,242650000.0,4853.0,0.0
,,242850000.0,4857.0,0.0
,,243050000.0,4861.0,0.0
,,243250000.0,4865.0,0.0
,,243450000.0,4869.0,0.0
,,243650000.0,4873.0,0.0
,,243850000.0,4877.0,0.0
,,244050000.0,4881.0,0.0
,,244250000.0,4885.0,0.0
,,244450000.0,4889.0,0.0
,,244650000.0,4893.0,0.0
,,244850000.0,4897.0,0.0
,,245050000.0,4901.0,0.0
,,245250000.0,4905.0,0.0
,,245450000.0,4909.0,0.0
,,245650000.0,4913.0,0.0
,,245900000.0,4918.0,0.0
,,246100000.0,4922.0,0.0
,,246300000.0,4926.0,0.0
,,246500000.0,4930.0,0.0
,,246700000.0,4934.0,0.0
,,246900000.0,4938.0,0.0
,,247100000.0,4942.0,0.0
,,247300000.0,4946.0,0.0
,,247500000.0,4950.0,0.0
,,247700000.0,4954.0,0.0
,,247950000.0,4959.0,0.0
,,248150000.0,4963.0,0.0
,,248350000.0,4967.0,0.0
,,248550000.0,4971.0,0.0
,,248750000.0,4975.0,0.0
,,248950000.0,4979.0,0.0
,,249150000.0,4983.0,0.0
,,249350000.0,4987.0,0.0
,,249550000.0,4991.0,0.0
,,249750000.0,4995.0,0.0
,,250000000.0,5000.0,0.0
,,250200000.0,5004.0,0.0
,,250400000.0,5008.0,0.0
,,250600000.0,5012.0,0.0
,,250800000.0,5016.0,0.0
,,251000000.0,5020.0,0.0
,,251200000.0,5024.0,0.0
,,251400000.0,5028.0,0.0
,,251600000.0,5032.0,0.0
,,251800000.0,5036.0,0.0
,,252050000.0,5041.0,0.0
,,252250000.0,5045.0,0.0
,,252450000.0,5049.0,0.0
,,252650000.0,5053.0,0.0
,,252850000.0,5057.0,0.0
,,253050000.0,5061.0,0.0
,,253250000.0,5065.0,0.0
,,253450000.0,5069.0,0.0
,,253650000.0,5073.0,0.5
,,253850000.0,5077.0,0.0
,,254100000.0,5082.0,0.0
,,254350000.0,5087.0,0.0
,,254550000.0,5091.0,0.0
,,254750000.0,5095.0,0.0
,,254950000.0,5099.0,0.0
,,255150000.0,5103.0,0.0
,,255350000.0,5107.0,0.0
,,255550000.0,5111.0,0.0
,,255750000.0,5115.0,0.0
,,255950000.0,5119.0,0.0
,,256200000.0,5124.0,0.0
,,256400000.0,5128.0,1.5
,,256600000.0,5132.0,0.0
,,256800000.0,5136.0,0.0
,,257000000.0,5140.0,0.0
,,257200000.0,5144.0,0.0
,,257400000.0,5148.0,0.0
,,257600000.0,5152.0,0.0
,,257800000.0,5156.0,0.0
,,258000000.0,5160.0,0.0
,,258250000.0,5165.0,0.0
,,258450000.0,5169.0,0.0
,,258650000.0,5173.0,0.0
,,258850000.0,5177.0,0.0
,,259050000.0,5181.0,0.0
,,259250000.0,5185.0,0.0
,,259450000.0,5189.0,0.0
,,259650000.0,5193.0,0.0
,,259850000.0,5197.0,0.0
,,260050000.0,5201.0,0.0
,,260250000.0,5205.0,0.0
,,260450000.0,5209.0,0.0
,,260650000.0,5213.0,0.0
,,260850000.0,5217.0,0.0
,,261050000.0,5221.0,0.0
,,261250000.0,5225.0,0.0
,,261450000.0,5229.0,0.0
,,261650000.0,5233.0,0.0
,,261850000.0,5237.0,0.0
,,262050000.0,5241.0,0.0
,,262250000.0,5245.0,0.0
,,262450000.0,5249.0,0.0
,,262650000.0,5253.0,0.0
,,262850000.0,5257.0,0.0
,,263050000.0,5261.0,0.0
,,263250000.0,5265.0,0.0
,,263450000.0,5269.0,0.0
,,263650000.0,5273.0,0.0
,,263850000.0,5277.0,0.0
,,264050000.0,5281.0,0.0
,,264250000.0,5285.0,0.0
,,264450000.0,5289.0,0.0
,,264650000.0,5293.0,0.0
,,264850000.0,5297.0,0.0
,,265050000.0,5301.0,0.0
,,265250000.0,5305.0,0.0
,,265450000.0,5309.0,0.0
,,265650000.0,5313.0,0.0
,,265850000.0,5317.0,0.0
,,266050000.0,5321.0,0.0
,,266250000.0,5325.0,0.0
,,266450000.0,5329.0,0.0
,,266650000.0,5333.0,0.0
,,266850000.0,5337.0,0.0
,,267050000.0,5341.0,0.0
,,267250000.0,5345.0,0.0
,,267450000.0,5349.0,0.0
,,267650000.0,5353.0,0.0
,,267850000.0,5357.0,0.0
,,268050000.0,5361.0,0.0
,,268250000.0,5365.0,0.0
,,268500000.0,5370.0,0.0
,,268700000.0,5374.0,0.0
,,268900000.0,5378.0,0.0
,,269100000.0,5382.0,0.0
,,269300000.0,5386.0,0.0
,,269500000.0,5390.0,0.0
,,269700000.0,5394.0,0.0
,,269900000.0,5398.0,0.0
,,270100000.0,5402.0,0.0
,,270300000.0,5406.0,0.0
,,270550000.0,5411.0,0.0
,,270750000.0,5415.0,0.0
,,270950000.0,5419.0,0.0
,,271150000.0,5423.0,0.0
,,271350000.0,5427.0,0.0
,,271550000.0,5431.0,0.0
,,271750000.0,5435.0,0.0
,,271950000.0,5439.0,0.0
,,272150000.0,5443.0,0.0
,,272350000.0,5447.0,0.0
,,272600000.0,5452.0,0.0
,,272800000.0,5456.0,0.0
,,273000000.0,5460.0,0.0
,,273200000.0,5464.0,0.0
,,273400000.0,5468.0,0.0
,,273600000.0,5472.0,0.0
,,273800000.0,5476.0,0.0
,,274000000.0,5480.0,0.0
,,274200000.0,5484.0,0.0
,,274400000.0,5488.0,0.0
,,274650000.0,5493.0,0.0
,,274850000.0,5497.0,0.0
,,275050000.0,5501.0,0.0
,,275250000.0,5505.0,0.0
,,275450000.0,5509.0,0.0
,,275650000.0,5513.0,0.0
,,275850000.0,5517.0,0.0
,,276050000.0,5521.0,0.0
,,276250000.0,5525.0,0.0
,,276450000.0,5529.0,0.0
,,276700000.0,5534.0,0.0
,,276900000.0,5538.0,0.0
,,277100000.0,5542.0,0.0
,,277300000.0,5546.0,0.0
,,277500000.0,5550.0,0.0
,,277700000.0,5554.0,0.0
,,277900000.0,5558.0,0.0
,,278100000.0,5562.0,0.0
,,278300000.0,5566.0,0.0
,,278500000.0,5570.0,0.0
,,278700000.0,5574.0,0.0
,,278900000.0,5578.0,0.0
,,279100000.0,5582.0,0.0
,,279300000.0,5586.0,0.0
,,279550000.0,5591.0,0.0
,,279750000.0,5595.0,0.0
,,279950000.0,5599.0,0.0
,,280150000.0,5603.0,0.0
,,280350000.0,5607.0,0.0
,,280550000.0,5611.0,0.0
,,280750000.0,5615.0,0.0
,,280950000.0,5619.0,0.0
,,281150000.0,5623.0,0.0
,,281350000.0,5627.0,0.0
,,281550000.0,5631.0,0.0
,,281750000.0,5635.0,0.0
,,281950000.0,5639.0,0.0
,,282150000.0,5643.0,0.0
,,282350000.0,5647.0,0.0
,,282550000.0,5651.0,0.0
,,282750000.0,5655.0,0.0
,,282950000.0,5659.0,0.0
,,283150000.0,5663.0,0.0
,,283350000.0,5667.0,0.0
,,283550000.0,5671.0,0.0
,,283750000.0,5675.0,0.0
,,283950000.0,5679.0,0.0
,,284150000.0,5683.0,0.0
,,284350000.0,5687.0,0.0
,,284550000.0,5691.0,0.0
,,284750000.0,5695.0,0.0
,,284950000.0,5699.0,0.0
,,285150000.0,5703.0,0.0
,,285350000.0,5707.0,0.0
,,285550000.0,5711.0,0.0
,,285750000.0,5715.0,0.0
,,286000000.0,5720.0,0.0
,,286200000.0,5724.0,0.0
,,286400000.0,5728.0,0.0
,,286600000.0,5732.0,0.0
,,286800000.0,5736.0,0.0
,,287000000.0,5740.0,0.0
,,287200000.0,5744.0,0.0
,,287400000.0,5748.0,0.0
,,287600000.0,5752.0,0.0
,,287800000.0,5756.0,0.0
,,288000000.0,5760.0,0.0
,,288200000.0,5764.0,0.0
,,288400000.0,5768.0,0.0
,,288600000.0,5772.0,0.0
,,288800000.0,5776.0,0.0
,,289000000.0,5780.0,0.0
,,289200000.0,5784.0,0.0
,,289400000.0,5788.0,0.0
,,289600000.0,5792.0,0.0
,,289800000.0,5796.0,0.0
,,290000000.0,5800.0,0.0
,,290200000.0,5804.0,0.0
,,290400000.0,5808.0,0.0
,,290600000.0,5812.0,0.0
,,290800000.0,5816.0,0.0
,,291000000.0,5820.0,0.0
,,291200000.0,5824.0,0.0
,,291400000.0,5828.0,0.0
,,291600000.0,5832.0,0.0
,,291800000.0,5836.0,0.0
,,292050000.0,5841.0,0.0
,,292250000.0,5845.0,0.0
,,292450000.0,5849.0,0.0
,,292650000.0,5853.0,0.0
,,292850000.0,5857.0,0.0
,,293050000.0,5861.0,0.0
,,293250000.0,5865.0,0.0
,,293450000.0,5869.0,0.0
,,293650000.0,5873.0,0.0
,,293850000.0,5877.0,0.0
,,294050000.0,5881.0,0.0
,,294250000.0,5885.0,0.0
,,294450000.0,5889.0,0.0
,,294650000.0,5893.0,0.0
,,294850000.0,5897.0,0.0
,,295050000.0,5901.0,0.0
,,295250000.0,5905.0,0.0
,,295450000.0,5909.0,0.0
,,295650000.0,5913.0,0.0
,,295850000.0,5917.0,0.0
,,296050000.0,5921.0,0.0
,,296300000.0,5926.0,0.0
,,296500000.0,5930.0,0.0
,,296700000.0,5934.0,0.0
,,296900000.0,5938.0,0.0
,,297100000.0,5942.0,0.0
,,297300000.0,5946.0,0.0
,,297500000.0,5950.0,0.0
,,297700000.0,5954.0,0.0
,,297900000.0,5958.0,0.0
,,298100000.0,5962.0,0.0
,,298300000.0,5966.0,0.0
,,298500000.0,5970.0,0.0
,,298700000.0,5974.0,0.0
,,298900000.0,5978.0,0.0
,,299100000.0,5982.0,0.0
,,299300000.0,5986.0,0.0
,,299500000.0,5990.0,0.0
,,299700000.0,5994.0,0.0
,,299900000.0,5998.0,0.0
,,300100000.0,6002.0,0.0
,,300300000.0,6006.0,0.0
,,300500000.0,6010.0,0.0
,,300700000.0,6014.0,0.0
,,300900000.0,6018.0,0.0
,,301100000.0,6022.0,0.0
,,301300000.0,6026.0,0.0
,,301500000.0,6030.0,0.0
,,301700000.0,6034.0,0.0
,,301900000.0,6038.0,0.0
,,302100000.0,6042.0,0.0
,,302300000.0,6046.0,0.0
,,302500000.0,6050.0,0.0
,,302700000.0,6054.0,0.0
,,302900000.0,6058.0,0.0
,,303100000.0,6062.0,0.0
,,303300000.0,6066.0,0.0
,,303500000.0,6070.0,0.0
,,303700000.0,6074.0,0.0
,,303900000.0,6078.0,0.0
,,304100000.0,6082.0,0.0
,,304350000.0,6087.0,0.0
,,304550000.0,6091.0,0.0
,,304750000.0,6095.0,0.0
,,305500000.0,6110.0,1.5
,,305700000.0,6114.0,0.0
,,305900000.0,6118.0,0.0
,,306100000.0,6122.0,0.0
,,306300000.0,6126.0,3.0
,,306550000.0,6131.0,3.0
,,306750000.0,6135.0,1.0
,,306950000.0,6139.0,1.0
,,307200000.0,6144.0,0.0
,,307500000.0,6150.0,0.0
,,307700000.0,6154.0,0.0
,,307900000.0,6158.0,0.0
,,308100000.0,6162.0,0.0
,,308300000.0,6166.0,0.0
,,308500000.0,6170.0,0.0
,,308700000.0,6174.0,0.0
,,308900000.0,6178.0,0.0
,,309100000.0,6182.0,0.0
,,309300000.0,6186.0,0.0
,,309500000.0,6190.0,0.0
,,309700000.0,6194.0,0.0
,,309900000.0,6198.0,0.0
,,310100000.0,6202.0,0.0
,,310300000.0,6206.0,0.0
,,310500000.0,6210.0,0.0
,,310700000.0,6214.0,0.0
,,310900000.0,6218.0,0.0
,,311100000.0,6222.0,0.0
,,311300000.0,6226.0,0.0
,,311500000.0,6230.0,0.0
,,311700000.0,6234.0,0.0
,,311900000.0,6238.0,0.0
,,312100000.0,6242.0,0.0
,,312300000.0,6246.0,0.0
,,312500000.0,6250.0,0.0
,,312700000.0,6254.0,0.0
,,312900000.0,6258.0,0.0
,,313100000.0,6262.0,0.0
,,313300000.0,6266.0,0.0
,,313500000.0,6270.0,0.0
,,313700000.0,6274.0,0.0
,,313900000.0,6278.0,0.0
,,314100000.0,6282.0,0.0
,,314300000.0,6286.0,0.0
,,314500000.0,6290.0,0.0
,,314700000.0,6294.0,0.0
,,314900000.0,6298.0,0.0
,,315100000.0,6302.0,0.0
,,315300000.0,6306.0,0.0
,,315500000.0,6310.0,0.0
,,315700000.0,6314.0,0.0
,,315900000.0,6318.0,0.0
,,316100000.0,6322.0,0.0
,,316300000.0,6326.0,0.0
,,316500000.0,6330.0,0.0
,,316700000.0,6334.0,0.0
,,316900000.0,6338.0,0.0
,,317100000.0,6342.0,0.0
,,317300000.0,6346.0,0.0
,,317500000.0,6350.0,0.0
,,317700000.0,6354.0,0.0
,,317900000.0,6358.0,0.0
,,318100000.0,6362.0,0.0
,,318300000.0,6366.0,0.0
,,318500000.0,6370.0,0.0
,,318700000.0,6374.0,0.0
,,318900000.0,6378.0,0.0
,,319100000.0,6382.0,0.0
,,319300000.0,6386.0,0.0
,,319500000.0,6390.0,0.0
,,319700000.0,6394.0,0.0
,,319900000.0,6398.0,0.0
,,320100000.0,6402.0,0.0
,,320300000.0,6406.0,0.0
,,320500000.0,6410.0,0.0
,,320700000.0,6414.0,0.0
,,320900000.0,6418.0,0.0
,,321100000.0,6422.0,0.0
,,321300000.0,6426.0,0.0
,,321500000.0,6430.0,0.0
,,321700000.0,6434.0,0.0
,,321900000.0,6438.0,0.0
,,322100000.0,6442.0,0.0
,,322300000.0,6446.0,0.0
,,322500000.0,6450.0,0.0
,,322700000.0,6454.0,0.0
,,322900000.0,6458.0,0.0
,,323100000.0,6462.0,0.0
,,323300000.0,6466.0,0.0
,,323500000.0,6470.0,0.0
,,323700000.0,6474.0,0.0
,,323900000.0,6478.0,0.0
,,324100000.0,6482.0,0.0
,,324300000.0,6486.0,0.0
,,324500000.0,6490.0,0.0
,,324700000.0,6494.0,0.0
,,324900000.0,6498.0,0.0
,,325100000.0,6502.0,0.0
,,325300000.0,6506.0,0.0
,,325500000.0,6510.0,0.0
,,325700000.0,6514.0,0.0
,,325900000.0,6518.0,0.0
,,326100000.0,6522.0,0.0
,,326300000.0,6526.0,0.0
,,326500000.0,6530.0,0.0
,,326700000.0,6534.0,0.0
,,326900000.0,6538.0,0.0
,,327100000.0,6542.0,0.0
,,327300000.0,6546.0,0.0
,,327500000.0,6550.0,0.0
,,327700000.0,6554.0,0.0
,,327900000.0,6558.0,0.0
,,328100000.0,6562.0,0.0
,,328300000.0,6566.0,0.0
,,328500000.0,6570.0,0.0
,,328700000.0,6574.0,0.0
,,328900000.0,6578.0,0.0
,,329100000.0,6582.0,0.0
,,329300000.0,6586.0,0.0
,,329500000.0,6590.0,0.0
,,329700000.0,6594.0,0.0
,,329900000.0,6598.0,0.0
,,330100000.0,6602.0,0.0
,,330300000.0,6606.0,0.0
,,330500000.0,6610.0,0.0
,,330750000.0,6615.0,1.5
,,330950000.0,6619.0,1.5
,,331150000.0,6623.0,3.0
,,331350000.0,6627.0,2.0
,,331550000.0,6631.0,2.0
,,331750000.0,6635.0,2.5
,,331950000.0,6639.0,2.0
,,332150000.0,6643.0,3.5
,,332350000.0,6647.0,4.5
,,332550000.0,6651.0,3.0
,,332800000.0,6656.0,1.5
,,333000000.0,6660.0,1.0
,,333200000.0,6664.0,1.0
,,333400000.0,6668.0,0.0
,,333600000.0,6672.0,0.0
,,333800000.0,6676.0,0.0
,,334000000.0,6680.0,0.0
,,334200000.0,6684.0,0.0
,,334400000.0,6688.0,0.0
,,334600000.0,6692.0,0.0
,,334850000.0,6697.0,0.0
,,335050000.0,6701.0,0.0
,,335250000.0,6705.0,0.0
,,335450000.0,6709.0,0.0
,,335650000.0,6713.0,0.0
,,335850000.0,6717.0,0.0
,,336050000.0,6721.0,0.0
,,336250000.0,6725.0,0.0
,,336450000.0,6729.0,0.0
,,336650000.0,6733.0,0.0
,,336900000.0,6738.0,0.0
,,337100000.0,6742.0,0.0
,,337300000.0,6746.0,0.0
,,337500000.0,6750.0,0.0
,,337700000.0,6754.0,0.0
,,337900000.0,6758.0,0.0
,,338100000.0,6762.0,0.0
,,338300000.0,6766.0,0.0
,,338500000.0,6770.0,0.0
,,338700000.0,6774.0,0.0
,,338900000.0,6778.0,0.0
,,339100000.0,6782.0,0.0
,,339300000.0,6786.0,0.0
,,339500000.0,6790.0,0.0
,,339700000.0,6794.0,0.0
,,339900000.0,6798.0,0.0
,,340100000.0,6802.0,0.0
,,340300000.0,6806.0,0.0
,,340500000.0,6810.0,0.0
,,340700000.0,6814.0,0.0
,,340900000.0,6818.0,0.0
,,341100000.0,6822.0,0.0
,,341300000.0,6826.0,0.0
,,341500000.0,6830.0,0.0
,,341700000.0,6834.0,0.0
,,341900000.0,6838.0,0.0
,,342100000.0,6842.0,0.0
,,342300000.0,6846.0,0.0
,,342500000.0,6850.0,0.0
,,342700000.0,6854.0,0.0
,,342900000.0,6858.0,0.0
,,343100000.0,6862.0,1.0
,,343300000.0,6866.0,0.0
,,343500000.0,6870.0,0.0
,,343700000.0,6874.0,0.0
,,343900000.0,6878.0,0.0
,,344100000.0,6882.0,0.0
,,344300000.0,6886.0,0.0
,,344500000.0,6890.0,0.0
,,344700000.0,6894.0,0.0
,,344950000.0,6899.0,0.0
,,345150000.0,6903.0,0.0
,,345350000.0,6907.0,0.0
,,345550000.0,6911.0,0.0
,,345750000.0,6915.0,0.0
,,345950000.0,6919.0,0.0
,,346150000.0,6923.0,0.0
,,346350000.0,6927.0,0.0
,,346550000.0,6931.0,0.0
,,346750000.0,6935.0,0.0
,,347000000.0,6940.0,0.0
,,347200000.0,6944.0,0.0
,,347400000.0,6948.0,0.0
,,347600000.0,6952.0,0.0
,,347800000.0,6956.0,1.0
,,348000000.0,6960.0,0.5
,,348200000.0,6964.0,2.0
,,348400000.0,6968.0,0.0
,,348600000.0,6972.0,0.0
,,348800000.0,6976.0,0.0
,,349000000.0,6980.0,0.0
,,349250000.0,6985.0,0.0
,,349500000.0,6990.0,0.0
,,349800000.0,6996.0,0.0
,,350000000.0,7000.0,0.0
,,350200000.0,7004.0,0.0
,,350400000.0,7008.0,0.0
,,350600000.0,7012.0,0.0
,,350900000.0,7018.0,0.0
,,351100000.0,7022.0,0.0
,,351300000.0,7026.0,0.0
,,351500000.0,7030.0,0.0
,,351700000.0,7034.0,0.0
,,351900000.0,7038.0,0.0
,,352100000.0,7042.0,0.0
,,352300000.0,7046.0,0.0
,,352500000.0,7050.0,0.0
,,352700000.0,7054.0,0.0
,,352900000.0,7058.0,0.0
,,353100000.0,7062.0,0.0
,,353300000.0,7066.0,0.0
,,353500000.0,7070.0,0.0
,,353700000.0,7074.0,0.0
,,353900000.0,7078.0,0.0
,,354100000.0,7082.0,0.0
,,354300000.0,7086.0,0.0
,,354500000.0,7090.0,0.0
,,354750000.0,7095.0,0.0
,,354950000.0,7099.0,0.0
,,355150000.0,7103.0,0.0
,,355350000.0,7107.0,0.0
,,355550000.0,7111.0,0.0
,,355750000.0,7115.0,0.0
,,355950000.0,7119.0,0.0
,,356150000.0,7123.0,0.0
,,356350000.0,7127.0,0.0
,,356550000.0,7131.0,0.0
,,356750000.0,7135.0,0.0
,,356950000.0,7139.0,0.0
,,357150000.0,7143.0,0.0
,,357350000.0,7147.0,0.0
,,357550000.0,7151.0,0.0
,,357750000.0,7155.0,0.0
,,357950000.0,7159.0,0.0
,,358150000.0,7163.0,0.0
,,358350000.0,7167.0,0.0
,,358550000.0,7171.0,0.0
,,358750000.0,7175.0,0.0
,,358950000.0,7179.0,0.0
,,359150000.0,7183.0,0.0
,,359350000.0,7187.0,0.0
,,359550000.0,7191.0,0.0
,,359750000.0,7195.0,0.0
,,359950000.0,7199.0,0.0
,,360150000.0,7203.0,0.0
,,360350000.0,7207.0,0.0
,,360550000.0,7211.0,0.0
,,360750000.0,7215.0,0.0
,,360950000.0,7219.0,0.0
,,361150000.0,7223.0,0.0
,,361350000.0,7227.0,0.0
,,361550000.0,7231.0,0.0
,,361750000.0,7235.0,0.0
,,361950000.0,7239.0,0.0
,,362150000.0,7243.0,0.0
,,362350000.0,7247.0,0.0
,,362550000.0,7251.0,0.0
,,362750000.0,7255.0,0.0
,,362950000.0,7259.0,0.0
,,363150000.0,7263.0,0.0
,,363350000.0,7267.0,0.0
,,363550000.0,7271.0,0.0
,,363750000.0,7275.0,0.0
,,363950000.0,7279.0,0.0
,,364150000.0,7283.0,1.0
,,364350000.0,7287.0,0.0
,,364550000.0,7291.0,0.0
,,364750000.0,7295.0,0.0
,,364950000.0,7299.0,0.0
,,365150000.0,7303.0,0.0
,,365350000.0,7307.0,0.0
,,365550000.0,7311.0,0.0
,,365750000.0,7315.0,0.0
,,365950000.0,7319.0,0.0
,,366150000.0,7323.0,0.0
,,366350000.0,7327.0,0.0
,,366550000.0,7331.0,0.0
,,366750000.0,7335.0,0.0
,,366950000.0,7339.0,0.0
,,367150000.0,7343.0,0.0
,,367350000.0,7347.0,0.0
,,367550000.0,7351.0,0.0
,,367750000.0,7355.0,0.0
,,367950000.0,7359.0,0.0
,,368150000.0,7363.0,0.0
,,368350000.0,7367.0,1.0
,,368550000.0,7371.0,0.5
,,368750000.0,7375.0,0.0
,,368950000.0,7379.0,0.0
,,369150000.0,7383.0,0.0
,,369350000.0,7387.0,0.0
,,369550000.0,7391.0,0.0
,,369750000.0,7395.0,0.0
,,369950000.0,7399.0,0.0
,,370150000.0,7403.0,0.0
,,370350000.0,7407.0,0.0
,,370550000.0,7411.0,0.0
,,370750000.0,7415.0,0.0
,,370950000.0,7419.0,0.0
,,371150000.0,7423.0,0.0
,,371350000.0,7427.0,0.0
,,371550000.0,7431.0,0.0
,,371750000.0,7435.0,0.0
,,371950000.0,7439.0,0.0
,,372150000.0,7443.0,0.0
,,372350000.0,7447.0,0.0
,,372550000.0,7451.0,0.0
,,372750000.0,7455.0,0.0
,,372950000.0,7459.0,0.0
,,373150000.0,7463.0,0.0
,,373350000.0,7467.0,0.0
,,373550000.0,7471.0,0.0
,,373750000.0,7475.0,0.0
,,374000000.0,7480.0,0.0
,,374200000.0,7484.0,0.0
,,374400000.0,7488.0,0.0
,,374600000.0,7492.0,0.0
,,374800000.0,7496.0,0.0
,,375000000.0,7500.0,0.0
,,375200000.0,7504.0,0.0
,,375400000.0,7508.0,0.0
,,375600000.0,7512.0,0.0
,,375800000.0,7516.0,0.0
,,376000000.0,7520.0,0.0
,,376200000.0,7524.0,0.0
,,376400000.0,7528.0,0.0
,,376600000.0,7532.0,0.0
,,376800000.0,7536.0,0.0
,,377000000.0,7540.0,0.0
,,377200000.0,7544.0,0.0
,,377400000.0,7548.0,0.0
,,377600000.0,7552.0,0.0
,,377800000.0,7556.0,0.0
,,378050000.0,7561.0,0.0
,,378250000.0,7565.0,0.0
,,378450000.0,7569.0,0.0
,,378650000.0,7573.0,0.0
,,378850000.0,7577.0,0.0
,,379050000.0,7581.0,0.0
,,379250000.0,7585.0,0.0
,,379450000.0,7589.0,0.0
,,379650000.0,7593.0,0.0
,,379850000.0,7597.0,0.0
,,380050000.0,7601.0,0.0
,,380250000.0,7605.0,0.0
,,380450000.0,7609.0,0.0
,,380650000.0,7613.0,0.0
,,380850000.0,7617.0,0.0
,,381050000.0,7621.0,0.0
,,381250000.0,7625.0,0.0
,,381450000.0,7629.0,0.0
,,381650000.0,7633.0,0.0
,,381850000.0,7637.0,0.0
,,382050000.0,7641.0,0.0
,,382250000.0,7645.0,0.0
,,382450000.0,7649.0,0.0
,,382650000.0,7653.0,0.0
,,382850000.0,7657.0,0.0
,,383050000.0,7661.0,0.0
,,383250000.0,7665.0,0.0
,,383450000.0,7669.0,0.0
,,383650000.0,7673.0,0.0
,,383850000.0,7677.0,0.0
,,384050000.0,7681.0,0.0
,,384250000.0,7685.0,0.0
,,384450000.0,7689.0,0.0
,,384650000.0,7693.0,0.0
,,384850000.0,7697.0,0.0
,,385050000.0,7701.0,0.0
,,385250000.0,7705.0,0.0
,,385450000.0,7709.0,0.0
,,385650000.0,7713.0,0.0
,,385850000.0,7717.0,0.0
,,386050000.0,7721.0,0.0
,,386250000.0,7725.0,0.0
,,386450000.0,7729.0,0.0
,,386650000.0,7733.0,0.0
,,386850000.0,7737.0,0.0
,,387050000.0,7741.0,0.0
,,387250000.0,7745.0,0.0
,,387450000.0,7749.0,0.0
,,387650000.0,7753.0,0.0
,,387850000.0,7757.0,0.0
,,388050000.0,7761.0,0.0
,,388250000.0,7765.0,0.0
,,388450000.0,7769.0,0.0
,,388650000.0,7773.0,0.0
,,388850000.0,7777.0,0.0
,,389050000.0,7781.0,0.0
,,389250000.0,7785.0,0.0
,,389450000.0,7789.0,0.0
,,389650000.0,7793.0,0.0
,,389850000.0,7797.0,0.0
,,390050000.0,7801.0,0.0
,,390250000.0,7805.0,0.0
,,390450000.0,7809.0,0.0
,,390650000.0,7813.0,0.0
,,390850000.0,7817.0,0.0
,,391050000.0,7821.0,0.0
,,391250000.0,7825.0,0.0
,,391450000.0,7829.0,0.0
,,391650000.0,7833.0,0.0
,,391850000.0,7837.0,0.0
,,392050000.0,7841.0,0.0
,,392250000.0,7845.0,0.0
,,392500000.0,7850.0,0.0
,,392700000.0,7854.0,0.0
,,392900000.0,7858.0,0.0
,,393100000.0,7862.0,0.0
,,393300000.0,7866.0,0.0
,,393500000.0,7870.0,0.0
,,393700000.0,7874.0,0.0
,,393900000.0,7878.0,0.0
,,394100000.0,7882.0,0.0
,,394300000.0,7886.0,0.0
,,394550000.0,7891.0,0.0
,,394750000.0,7895.0,0.0
,,394950000.0,7899.0,0.0
,,395150000.0,7903.0,0.0
,,395350000.0,7907.0,0.0
,,395550000.0,7911.0,0.0
,,395750000.0,7915.0,0.0
,,395950000.0,7919.0,0.0
,,396150000.0,7923.0,0.0
,,396350000.0,7927.0,0.0
,,396550000.0,7931.0,0.0
,,396750000.0,7935.0,0.0
,,396950000.0,7939.0,0.0
,,397150000.0,7943.0,0.0
,,397350000.0,7947.0,0.0
,,397550000.0,7951.0,0.0
,,397750000.0,7955.0,0.0
,,397950000.0,7959.0,0.0
,,398150000.0,7963.0,0.0
,,398350000.0,7967.0,0.0
,,398550000.0,7971.0,0.0
,,398750000.0,7975.0,0.0
,,398950000.0,7979.0,0.0
,,399150000.0,7983.0,0.0
,,399350000.0,7987.0,0.0
,,399600000.0,7992.0,0.0
,,399800000.0,7996.0,0.0
,,400000000.0,8000.0,0.0
,,400200000.0,8004.0,0.0
,,400400000.0,8008.0,0.0
,,400600000.0,8012.0,0.0
,,400800000.0,8016.0,0.0
,,401000000.0,8020.0,0.0
,,401200000.0,8024.0,0.0
,,401400000.0,8028.0,0.0
,,401600000.0,8032.0,0.0
,,401800000.0,8036.0,0.0
,,402000000.0,8040.0,0.0
,,402200000.0,8044.0,0.0
,,402400000.0,8048.0,0.0
,,402600000.0,8052.0,0.0
,,402800000.0,8056.0,0.0
,,403000000.0,8060.0,0.0
,,403200000.0,8064.0,0.0
,,403400000.0,8068.0,0.0
,,403600000.0,8072.0,0.0
,,403800000.0,8076.0,0.0
,,404000000.0,8080.0,0.0
,,404200000.0,8084.0,0.0
,,404400000.0,8088.0,0.0
,,404600000.0,8092.0,0.0
,,404800000.0,8096.0,0.0
,,405000000.0,8100.0,0.0
,,405200000.0,8104.0,0.0
,,405400000.0,8108.0,0.0
,,405600000.0,8112.0,0.0
,,405850000.0,8117.0,0.0
,,406050000.0,8121.0,0.0
,,406250000.0,8125.0,0.0
,,406450000.0,8129.0,0.0
,,406650000.0,8133.0,0.0
,,406850000.0,8137.0,0.0
,,407050000.0,8141.0,0.0
,,407250000.0,8145.0,0.0
,,407450000.0,8149.0,0.0
,,407650000.0,8153.0,0.0
,,407850000.0,8157.0,0.0
,,408050000.0,8161.0,0.0
,,408250000.0,8165.0,0.0
,,408450000.0,8169.0,0.0
,,408650000.0,8173.0,0.0
,,408850000.0,8177.0,0.0
,,409050000.0,8181.0,0.0
,,409250000.0,8185.0,0.0
,,409450000.0,8189.0,0.0
,,409650000.0,8193.0,0.0
,,409850000.0,8197.0,0.0
,,410050000.0,8201.0,0.0
,,410250000.0,8205.0,0.0
,,410450000.0,8209.0,0.0
,,410650000.0,8213.0,0.0
,,410850000.0,8217.0,0.0
,,411050000.0,8221.0,0.0
,,411250000.0,8225.0,0.0
,,411450000.0,8229.0,0.0
,,411650000.0,8233.0,0.0
,,411850000.0,8237.0,0.0
,,412050000.0,8241.0,0.0
,,412300000.0,8246.0,0.0
,,412500000.0,8250.0,0.0
,,412700000.0,8254.0,0.0
,,412900000.0,8258.0,0.0
,,413100000.0,8262.0,0.0
,,413300000.0,8266.0,0.0
,,413500000.0,8270.0,0.0
,,413700000.0,8274.0,0.0
,,413900000.0,8278.0,0.0
,,414150000.0,8283.0,0.0
,,414350000.0,8287.0,0.0
,,414550000.0,8291.0,0.0
,,414750000.0,8295.0,0.0
,,414950000.0,8299.0,0.0
,,415150000.0,8303.0,0.0
,,415350000.0,8307.0,0.0
,,415550000.0,8311.0,0.0
,,415750000.0,8315.0,0.0
,,415950000.0,8319.0,0.0
,,416200000.0,8324.0,0.0
,,416400000.0,8328.0,0.0
,,416600000.0,8332.0,0.0
,,416800000.0,8336.0,0.0
,,417000000.0,8340.0,0.0
,,417200000.0,8344.0,0.0
,,417400000.0,8348.0,0.0
,,417600000.0,8352.0,0.0
,,417800000.0,8356.0,0.0
,,418000000.0,8360.0,0.0
,,418200000.0,8364.0,0.0
,,418400000.0,8368.0,0.0
,,418600000.0,8372.0,0.0
,,418800000.0,8376.0,0.0
,,419000000.0,8380.0,0.0
,,419200000.0,8384.0,0.0
,,419400000.0,8388.0,0.0
,,419600000.0,8392.0,0.0
,,419800000.0,8396.0,0.0
,,420000000.0,8400.0,0.0
,,420200000.0,8404.0,0.0
,,420400000.0,8408.0,0.0
,,420600000.0,8412.0,0.0
,,420800000.0,8416.0,0.0
,,421000000.0,8420.0,0.0
,,421200000.0,8424.0,0.0
,,421400000.0,8428.0,0.0
,,421600000.0,8432.0,0.0
,,421800000.0,8436.0,0.0
,,422000000.0,8440.0,0.0
,,422200000.0,8444.0,0.0
,,422400000.0,8448.0,0.0
,,422600000.0,8452.0,0.0
,,422800000.0,8456.0,0.0
,,423000000.0,8460.0,0.0
,,423200000.0,8464.0,0.0
,,423400000.0,8468.0,0.0
,,423600000.0,8472.0,0.0
,,423800000.0,8476.0,0.0
,,424000000.0,8480.0,0.0
,,424200000.0,8484.0,0.0
,,424400000.0,8488.0,0.0
,,424600000.0,8492.0,0.0
,,424800000.0,8496.0,0.0
,,425000000.0,8500.0,0.0
,,425200000.0,8504.0,0.0
,,425400000.0,8508.0,0.0
,,425600000.0,8512.0,0.0
,,425800000.0,8516.0,0.0
,,426000000.0,8520.0,0.0
,,426200000.0,8524.0,0.0
,,426400000.0,8528.0,0.0
,,426600000.0,8532.0,0.0
,,426800000.0,8536.0,0.0
,,427000000.0,8540.0,0.0
,,427200000.0,8544.0,0.0
,,427400000.0,8548.0,0.0
,,427600000.0,8552.0,0.0
,,427800000.0,8556.0,0.0
,,428000000.0,8560.0,0.0
,,428200000.0,8564.0,0.0
,,428400000.0,8568.0,0.0
,,428600000.0,8572.0,0.0
,,428800000.0,8576.0,0.0
,,429000000.0,8580.0,0.0
,,429200000.0,8584.0,0.0
,,429400000.0,8588.0,0.0
,,429600000.0,8592.0,0.0
,,429800000.0,8596.0,0.0
,,430000000.0,8600.0,0.0
,,430200000.0,8604.0,0.0
,,430400000.0,8608.0,0.0
,,430600000.0,8612.0,0.0
,,430800000.0,8616.0,0.0
,,431000000.0,8620.0,0.0
,,431200000.0,8624.0,0.0
,,431400000.0,8628.0,0.0
,,431600000.0,8632.0,0.0
,,431800000.0,8636.0,0.0
,,432000000.0,8640.0,0.0
,,432200000.0,8644.0,0.0
,,432400000.0,8648.0,0.0
,,432600000.0,8652.0,0.0
,,432800000.0,8656.0,0.0
,,433000000.0,8660.0,0.0
,,433200000.0,8664.0,0.0
,,433400000.0,8668.0,0.0
,,433600000.0,8672.0,0.0
,,433800000.0,8676.0,0.0
,,434000000.0,8680.0,0.0
,,434200000.0,8684.0,0.0
,,434400000.0,8688.0,0.0
,,434600000.0,8692.0,0.0
,,434800000.0,8696.0,0.0
,,435000000.0,8700.0,0.0
,,435200000.0,8704.0,0.0
,,435400000.0,8708.0,0.0
,,435600000.0,8712.0,0.0
,,435800000.0,8716.0,0.0
,,436000000.0,8720.0,0.0
,,436200000.0,8724.0,0.0
,,436400000.0,8728.0,0.0
,,436600000.0,8732.0,0.0
,,436800000.0,8736.0,0.0
,,437000000.0,8740.0,0.0
,,437200000.0,8744.0,0.0
,,437400000.0,8748.0,0.0
,,437600000.0,8752.0,0.0
,,437800000.0,8756.0,0.0
,,438000000.0,8760.0,0.0
,,438200000.0,8764.0,0.0
,,438400000.0,8768.0,0.0
,,438600000.0,8772.0,0.0
,,438800000.0,8776.0,1.0
,,439000000.0,8780.0,0.0
,,439200000.0,8784.0,0.0
,,439400000.0,8788.0,0.0
,,439600000.0,8792.0,0.0
,,439800000.0,8796.0,0.0
,,440000000.0,8800.0,0.0
,,440200000.0,8804.0,0.0
,,440400000.0,8808.0,0.0
,,440600000.0,8812.0,0.0
,,440800000.0,8816.0,0.0
,,441000000.0,8820.0,0.0
,,441200000.0,8824.0,0.0
,,441400000.0,8828.0,0.0
,,441600000.0,8832.0,0.0
,,441800000.0,8836.0,0.0
,,442000000.0,8840.0,0.0
,,442200000.0,8844.0,0.0
,,442400000.0,8848.0,0.0
,,442600000.0,8852.0,0.0
,,442800000.0,8856.0,0.0
,,443000000.0,8860.0,0.0
,,443200000.0,8864.0,0.0
,,443400000.0,8868.0,0.0
,,443600000.0,8872.0,0.0
,,443850000.0,8877.0,0.0
,,444050000.0,8881.0,0.0
,,444250000.0,8885.0,0.0
,,444450000.0,8889.0,0.0
,,444650000.0,8893.0,0.0
,,444850000.0,8897.0,0.0
,,445050000.0,8901.0,0.0
,,445250000.0,8905.0,0.0
,,445450000.0,8909.0,0.0
,,445650000.0,8913.0,0.0
,,445900000.0,8918.0,0.0
,,446100000.0,8922.0,0.0
,,446300000.0,8926.0,0.0
,,446500000.0,8930.0,0.0
,,446700000.0,8934.0,0.0
,,446900000.0,8938.0,0.0
,,447100000.0,8942.0,0.0
,,447300000.0,8946.0,0.0
,,447500000.0,8950.0,0.0
,,447700000.0,8954.0,0.0
,,447950000.0,8959.0,0.0
,,448150000.0,8963.0,0.0
,,448350000.0,8967.0,0.0
,,448550000.0,8971.0,0.0
,,448750000.0,8975.0,0.0
,,448950000.0,8979.0,0.0
,,449150000.0,8983.0,0.0
,,449350000.0,8987.0,0.0
,,449550000.0,8991.0,0.0
,,449750000.0,8995.0,0.0
,,450000000.0,9000.0,0.0
,,450200000.0,9004.0,0.0
,,450400000.0,9008.0,0.0
,,450600000.0,9012.0,0.0
,,450800000.0,9016.0,0.0
,,451000000.0,9020.0,0.0
,,451200000.0,9024.0,0.0
,,451400000.0,9028.0,0.0
,,451600000.0,9032.0,0.0
,,451800000.0,9036.0,0.0
,,452000000.0,9040.0,0.0
,,452200000.0,9044.0,0.0
,,452400000.0,9048.0,0.0
,,452600000.0,9052.0,0.0
,,452800000.0,9056.0,0.0
,,453000000.0,9060.0,0.0
,,453200000.0,9064.0,0.0
,,453400000.0,9068.0,0.0
,,453600000.0,9072.0,0.0
,,453800000.0,9076.0,0.0
,,454000000.0,9080.0,0.0
,,454250000.0,9085.0,0.0
,,454450000.0,9089.0,0.0
,,454650000.0,9093.0,0.0
,,454850000.0,9097.0,0.0
,,455050000.0,9101.0,0.0
,,455250000.0,9105.0,0.0
,,455450000.0,9109.0,0.0
,,455650000.0,9113.0,0.0
,,455850000.0,9117.0,0.0
,,456050000.0,9121.0,0.0
,,456250000.0,9125.0,0.0
,,456450000.0,9129.0,0.0
,,456650000.0,9133.0,0.0
,,456850000.0,9137.0,0.0
,,457050000.0,9141.0,0.0
,,457250000.0,9145.0,0.0
,,457450000.0,9149.0,0.0
,,457650000.0,9153.0,0.0
,,457850000.0,9157.0,0.0
,,458050000.0,9161.0,0.0
,,458300000.0,9166.0,0.0
,,458500000.0,9170.0,0.0
,,458700000.0,9174.0,0.0
,,458900000.0,9178.0,0.0
,,459100000.0,9182.0,0.0
,,459300000.0,9186.0,0.0
,,459500000.0,9190.0,0.0
,,459700000.0,9194.0,0.0
,,459900000.0,9198.0,0.0
,,460100000.0,9202.0,0.5
,,460300000.0,9206.0,0.0
,,460500000.0,9210.0,0.0
,,460700000.0,9214.0,0.0
,,460900000.0,9218.0,0.0
,,461100000.0,9222.0,0.0
,,461300000.0,9226.0,0.0
,,461500000.0,9230.0,0.0
,,461700000.0,9234.0,0.0
,,461900000.0,9238.0,0.0
,,462100000.0,9242.0,0.0
,,462350000.0,9247.0,0.0
,,462550000.0,9251.0,0.0
,,462750000.0,9255.0,0.0
,,462950000.0,9259.0,0.0
,,463150000.0,9263.0,0.0
,,463350000.0,9267.0,0.0
,,463550000.0,9271.0,0.0
,,463750000.0,9275.0,0.0
,,463950000.0,9279.0,0.0
,,464150000.0,9283.0,0.0
,,464400000.0,9288.0,0.0
,,464600000.0,9292.0,0.0
,,464800000.0,9296.0,0.0
,,465000000.0,9300.0,0.0
,,465200000.0,9304.0,0.0
,,465400000.0,9308.0,0.0
,,465600000.0,9312.0,0.0
,,465800000.0,9316.0,0.0
,,466000000.0,9320.0,0.0
,,466200000.0,9324.0,0.0
,,466450000.0,9329.0,0.0
,,466650000.0,9333.0,0.0
,,466850000.0,9337.0,0.0
,,467050000.0,9341.0,0.0
,,467250000.0,9345.0,0.0
,,467450000.0,9349.0,0.0
,,467650000.0,9353.0,0.0
,,467850000.0,9357.0,0.0
,,468050000.0,9361.0,0.0
,,468250000.0,9365.0,0.0
,,468450000.0,9369.0,0.0
,,468650000.0,9373.0,0.0
,,468850000.0,9377.0,0.0
,,469050000.0,9381.0,0.0
,,469250000.0,9385.0,0.0
,,469450000.0,9389.0,0.0
,,469650000.0,9393.0,0.0
,,469850000.0,9397.0,0.0
,,470050000.0,9401.0,0.0
,,470250000.0,9405.0,0.0
,,470500000.0,9410.0,0.0
,,470700000.0,9414.0,0.0
,,470900000.0,9418.0,0.0
,,471100000.0,9422.0,0.0
,,471300000.0,9426.0,0.0
,,471500000.0,9430.0,0.0
,,471700000.0,9434.0,0.0
,,471900000.0,9438.0,0.0
,,472100000.0,9442.0,0.0
,,472300000.0,9446.0,0.0
,,472500000.0,9450.0,0.0
,,472700000.0,9454.0,0.0
,,472900000.0,9458.0,0.0
,,473100000.0,9462.0,0.0
,,473300000.0,9466.0,0.0
,,473500000.0,9470.0,0.0
,,473700000.0,9474.0,0.0
,,473900000.0,9478.0,0.0
,,474100000.0,9482.0,0.0
,,474300000.0,9486.0,0.0
,,474500000.0,9490.0,0.5
,,474750000.0,9495.0,0.0
,,474950000.0,9499.0,0.0
,,475150000.0,9503.0,0.0
,,475350000.0,9507.0,0.0
,,475550000.0,9511.0,0.0
,,475750000.0,9515.0,0.0
,,475950000.0,9519.0,0.0
,,476150000.0,9523.0,0.0
,,476350000.0,9527.0,0.0
,,476550000.0,9531.0,0.0
,,476750000.0,9535.0,0.0
,,476950000.0,9539.0,0.0
,,477150000.0,9543.0,0.0
,,477350000.0,9547.0,0.0
,,477550000.0,9551.0,0.0
,,477750000.0,9555.0,0.0
,,477950000.0,9559.0,0.0
,,478150000.0,9563.0,0.0
,,478350000.0,9567.0,0.0
,,478550000.0,9571.0,0.0
,,478750000.0,9575.0,0.0
,,478950000.0,9579.0,0.0
,,479150000.0,9583.0,0.0
,,479350000.0,9587.0,0.0
,,479600000.0,9592.0,0.0
,,479800000.0,9596.0,0.0
,,480000000.0,9600.0,0.0
,,480200000.0,9604.0,0.0
,,480400000.0,9608.0,0.0
,,480600000.0,9612.0,0.0
,,480800000.0,9616.0,0.0
,,481000000.0,9620.0,0.0
,,481200000.0,9624.0,0.0
,,481400000.0,9628.0,0.0
,,481600000.0,9632.0,0.0
,,481800000.0,9636.0,0.0
,,482000000.0,9640.0,0.0
,,482200000.0,9644.0,0.0
,,482400000.0,9648.0,0.0
,,482600000.0,9652.0,0.0
,,482800000.0,9656.0,0.0
,,483000000.0,9660.0,0.0
,,483200000.0,9664.0,0.0
,,483400000.0,9668.0,0.0
,,483600000.0,9672.0,0.0
,,483800000.0,9676.0,0.0
,,484000000.0,9680.0,0.0
,,484200000.0,9684.0,0.0
,,484400000.0,9688.0,0.0
,,484600000.0,9692.0,0.0
,,484800000.0,9696.0,0.0
,,485000000.0,9700.0,0.0
,,485200000.0,9704.0,0.0
,,485400000.0,9708.0,0.0
,,485600000.0,9712.0,0.0
,,485800000.0,9716.0,0.0
,,486000000.0,9720.0,0.0
,,486200000.0,9724.0,0.0
,,486400000.0,9728.0,0.0
,,486600000.0,9732.0,0.0
,,486800000.0,9736.0,0.0
,,487000000.0,9740.0,0.0
,,487200000.0,9744.0,0.0
,,487400000.0,9748.0,0.0
,,487600000.0,9752.0,0.0
,,487800000.0,9756.0,0.0
,,488000000.0,9760.0,0.0
,,488200000.0,9764.0,0.0
,,488400000.0,9768.0,0.0
,,488600000.0,9772.0,0.0
,,488800000.0,9776.0,0.0
,,489000000.0,9780.0,0.0
,,489200000.0,9784.0,0.0
,,489400000.0,9788.0,0.0
,,489600000.0,9792.0,0.0
,,489800000.0,9796.0,0.0
,,490000000.0,9800.0,0.0
,,490200000.0,9804.0,0.0
,,490400000.0,9808.0,0.0
,,490600000.0,9812.0,0.0
,,490800000.0,9816.0,0.0
,,491000000.0,9820.0,0.0
,,491200000.0,9824.0,0.0
,,491400000.0,9828.0,0.0
,,491600000.0,9832.0,0.0
,,491800000.0,9836.0,0.0
,,492000000.0,9840.0,0.0
,,492200000.0,9844.0,0.0
,,492400000.0,9848.0,0.0
,,492600000.0,9852.0,0.0
,,492800000.0,9856.0,0.0
,,493000000.0,9860.0,0.0
,,493200000.0,9864.0,0.0
,,493400000.0,9868.0,0.0
,,493600000.0,9872.0,0.0
,,493800000.0,9876.0,0.0
,,494000000.0,9880.0,0.0
,,494200000.0,9884.0,0.0
,,494400000.0,9888.0,0.0
,,494600000.0,9892.0,0.0
,,494800000.0,9896.0,0.0
,,495000000.0,9900.0,0.0
,,495200000.0,9904.0,0.0
,,495400000.0,9908.0,0.0
,,495600000.0,9912.0,0.0
,,495800000.0,9916.0,0.0
,,496000000.0,9920.0,0.0
,,496200000.0,9924.0,0.0
,,496400000.0,9928.0,0.0
,,496600000.0,9932.0,0.0
,,496800000.0,9936.0,0.0
,,497000000.0,9940.0,0.0
,,497200000.0,9944.0,0.0
,,497400000.0,9948.0,0.0
,,497600000.0,9952.0,0.0
,,497800000.0,9956.0,0.0
,,498000000.0,9960.0,0.0
,,498250000.0,9965.0,0.0
,,498450000.0,9969.0,0.5
,,498650000.0,9973.0,0.0
,,498850000.0,9977.0,0.0
,,499050000.0,9981.0,0.0
,,499250000.0,9985.0,0.0
,,499450000.0,9989.0,0.0
,,499650000.0,9993.0,0.0
,,499850000.0,9997.0,0.0
,,500050000.0,10001.0,0.0
,,500250000.0,10005.0,0.0
,,500450000.0,10009.0,0.0
,,500650000.0,10013.0,0.0
,,500850000.0,10017.0,0.0
,,501050000.0,10021.0,0.0
,,501250000.0,10025.0,0.0
,,501450000.0,10029.0,0.0
,,501650000.0,10033.0,0.0
,,501850000.0,10037.0,0.0
,,502050000.0,10041.0,0.0
,,502250000.0,10045.0,0.0
,,502450000.0,10049.0,0.0
,,502650000.0,10053.0,0.0
,,502850000.0,10057.0,0.0
,,503050000.0,10061.0,0.0
,,503250000.0,10065.0,0.0
,,503450000.0,10069.0,0.0
,,503650000.0,10073.0,0.0
,,503850000.0,10077.0,0.0
,,504050000.0,10081.0,0.0
,,504250000.0,10085.0,0.0
,,504450000.0,10089.0,0.0
,,504650000.0,10093.0,0.0
,,504850000.0,10097.0,0.0
,,505050000.0,10101.0,0.0
,,505250000.0,10105.0,0.0
,,505450000.0,10109.0,0.0
,,505650000.0,10113.0,0.0
,,505850000.0,10117.0,0.0
,,506050000.0,10121.0,0.0
,,506250000.0,10125.0,0.0
,,506450000.0,10129.0,0.0
,,506650000.0,10133.0,0.0
,,506850000.0,10137.0,0.0
,,507050000.0,10141.0,0.0
,,507250000.0,10145.0,0.0
,,507450000.0,10149.0,0.0
,,507650000.0,10153.0,0.0
,,507850000.0,10157.0,0.0
,,508050000.0,10161.0,0.0
,,508250000.0,10165.0,0.0
,,508450000.0,10169.0,0.0
,,508650000.0,10173.0,0.0
,,508850000.0,10177.0,0.0
,,509050000.0,10181.0,0.0
,,509250000.0,10185.0,0.0
,,509450000.0,10189.0,0.0
,,509650000.0,10193.0,0.0
,,509850000.0,10197.0,0.0
,,510050000.0,10201.0,0.0
,,510250000.0,10205.0,0.0
,,510500000.0,10210.0,0.0
,,510700000.0,10214.0,0.0
,,510900000.0,10218.0,0.0
,,511100000.0,10222.0,0.0
,,511300000.0,10226.0,0.0
,,511500000.0,10230.0,0.0
,,511700000.0,10234.0,0.0
,,511900000.0,10238.0,0.0
,,512100000.0,10242.0,0.0
,,512300000.0,10246.0,0.0
,,512550000.0,10251.0,0.0
,,512750000.0,10255.0,0.0
,,512950000.0,10259.0,0.0
,,513150000.0,10263.0,0.0
,,513350000.0,10267.0,0.0
,,513550000.0,10271.0,0.0
,,513750000.0,10275.0,0.0
,,513950000.0,10279.0,0.0
,,514150000.0,10283.0,0.0
,,514350000.0,10287.0,0.0
,,514550000.0,10291.0,0.0
,,514800000.0,10296.0,0.0
,,515000000.0,10300.0,0.0
,,515200000.0,10304.0,0.0
,,515400000.0,10308.0,0.0
,,515600000.0,10312.0,0.0
,,515800000.0,10316.0,0.0
,,516000000.0,10320.0,0.0
,,516200000.0,10324.0,0.0
,,516400000.0,10328.0,0.0
,,516650000.0,10333.0,0.0
,,516850000.0,10337.0,0.0
,,517100000.0,10342.0,0.0
,,517300000.0,10346.0,0.0
,,517500000.0,10350.0,0.0
,,517700000.0,10354.0,0.0
,,517900000.0,10358.0,0.0
,,518100000.0,10362.0,0.0
,,518300000.0,10366.0,0.0
,,518500000.0,10370.0,0.0
,,518700000.0,10374.0,0.0
,,518900000.0,10378.0,0.0
,,519100000.0,10382.0,0.0
,,519300000.0,10386.0,0.0
,,519500000.0,10390.0,0.0
,,519700000.0,10394.0,0.0
,,519900000.0,10398.0,0.0
,,520100000.0,10402.0,0.0
,,520300000.0,10406.0,0.0
,,520500000.0,10410.0,0.0
,,520700000.0,10414.0,0.0
,,520900000.0,10418.0,0.0
,,521100000.0,10422.0,0.0
,,521300000.0,10426.0,0.0
,,521500000.0,10430.0,0.0
,,521700000.0,10434.0,0.0
,,521900000.0,10438.0,0.0
,,522100000.0,10442.0,0.0
,,522300000.0,10446.0,0.0
,,522500000.0,10450.0,0.0
,,522700000.0,10454.0,0.0
,,522900000.0,10458.0,0.0
,,523100000.0,10462.0,0.0
,,523300000.0,10466.0,0.0
,,523500000.0,10470.0,0.0
,,523700000.0,10474.0,0.0
,,523950000.0,10479.0,0.0
,,524150000.0,10483.0,0.0
,,524350000.0,10487.0,0.0
,,524550000.0,10491.0,0.0
,,524750000.0,10495.0,0.0
,,524950000.0,10499.0,0.0
,,525150000.0,10503.0,0.0
,,525350000.0,10507.0,0.0
,,525550000.0,10511.0,0.0
,,525750000.0,10515.0,0.0
,,526000000.0,10520.0,0.0
,,526200000.0,10524.0,0.0
,,526400000.0,10528.0,0.0
,,526600000.0,10532.0,0.0
,,526800000.0,10536.0,0.0
,,527000000.0,10540.0,0.0
,,527200000.0,10544.0,0.0
,,527400000.0,10548.0,0.0
,,527600000.0,10552.0,0.0
,,527800000.0,10556.0,0.0
,,528000000.0,10560.0,0.0
,,528200000.0,10564.0,0.0
,,528400000.0,10568.0,0.0
,,528600000.0,10572.0,0.0
,,528800000.0,10576.0,0.0
,,529000000.0,10580.0,0.0
,,529200000.0,10584.0,0.0
,,529400000.0,10588.0,0.0
,,529600000.0,10592.0,0.0
,,529800000.0,10596.0,0.0
,,530000000.0,10600.0,0.0
,,530200000.0,10604.0,0.0
,,530400000.0,10608.0,0.0
,,530600000.0,10612.0,0.0
,,530800000.0,10616.0,0.0
,,531000000.0,10620.0,0.0
,,531200000.0,10624.0,0.0
,,531400000.0,10628.0,0.0
,,531600000.0,10632.0,0.0
,,531800000.0,10636.0,0.0
,,532000000.0,10640.0,0.0
,,532200000.0,10644.0,0.0
,,532400000.0,10648.0,0.0
,,532600000.0,10652.0,0.0
,,532800000.0,10656.0,0.0
,,533000000.0,10660.0,0.0
,,533200000.0,10664.0,0.0
,,533400000.0,10668.0,0.0
,,533600000.0,10672.0,0.0
,,533800000.0,10676.0,0.0
,,534000000.0,10680.0,0.0
,,534200000.0,10684.0,0.0
,,534400000.0,10688.0,0.0
,,534600000.0,10692.0,0.0
,,534800000.0,10696.0,0.0
,,535000000.0,10700.0,0.0
,,535200000.0,10704.0,0.0
,,535400000.0,10708.0,0.0
,,535600000.0,10712.0,0.0
,,535800000.0,10716.0,0.0
,,536000000.0,10720.0,0.0
,,536250000.0,10725.0,0.0
,,536450000.0,10729.0,0.0
,,536650000.0,10733.0,0.0
,,536850000.0,10737.0,0.0
,,537050000.0,10741.0,0.0
,,537250000.0,10745.0,0.0
,,537450000.0,10749.0,0.0
,,537650000.0,10753.0,0.0
,,537900000.0,10758.0,0.0
,,538100000.0,10762.0,0.0
,,538300000.0,10766.0,0.0
,,538500000.0,10770.0,0.0
,,538700000.0,10774.0,0.0
,,538900000.0,10778.0,0.0
,,539100000.0,10782.0,0.0
,,539300000.0,10786.0,0.0
,,539500000.0,10790.0,0.0
,,539700000.0,10794.0,0.0
,,539900000.0,10798.0,0.0
,,540100000.0,10802.0,0.0
,,540350000.0,10807.0,0.0
,,540550000.0,10811.0,0.0
,,540750000.0,10815.0,0.0
,,540950000.0,10819.0,0.0
,,541150000.0,10823.0,0.0
,,541350000.0,10827.0,0.0
,,541550000.0,10831.0,0.0
,,541750000.0,10835.0,0.0
,,541950000.0,10839.0,0.0
,,542150000.0,10843.0,0.0
,,542400000.0,10848.0,0.0
,,542600000.0,10852.0,0.0
,,542800000.0,10856.0,0.0
,,543000000.0,10860.0,0.0
,,543200000.0,10864.0,0.0
,,543400000.0,10868.0,0.0
,,543600000.0,10872.0,0.0
,,543800000.0,10876.0,0.0
,,544000000.0,10880.0,0.0
,,544200000.0,10884.0,0.0
,,544450000.0,10889.0,0.0
,,544650000.0,10893.0,0.0
,,544850000.0,10897.0,0.0
,,545050000.0,10901.0,0.0
,,545250000.0,10905.0,0.0
,,545450000.0,10909.0,0.0
,,545650000.0,10913.0,0.0
,,545850000.0,10917.0,0.0
,,546050000.0,10921.0,0.0
,,546250000.0,10925.0,0.0
,,546450000.0,10929.0,0.0
,,546650000.0,10933.0,0.0
,,546850000.0,10937.0,0.0
,,547050000.0,10941.0,0.0
,,547250000.0,10945.0,0.0
,,547450000.0,10949.0,0.0
,,547650000.0,10953.0,0.0
,,547850000.0,10957.0,0.0
,,548050000.0,10961.0,0.0
,,548250000.0,10965.0,0.0
,,548450000.0,10969.0,0.0
,,548650000.0,10973.0,0.0
,,548850000.0,10977.0,0.0
,,549050000.0,10981.0,0.0
,,549250000.0,10985.0,0.0
,,549450000.0,10989.0,0.0
,,549650000.0,10993.0,0.0
,,549850000.0,10997.0,0.0
,,550050000.0,11001.0,0.0
,,550250000.0,11005.0,0.0
,,550450000.0,11009.0,0.0
,,550650000.0,11013.0,0.0
,,550850000.0,11017.0,0.0
,,551050000.0,11021.0,0.0
,,551250000.0,11025.0,0.0
,,551450000.0,11029.0,0.0
,,551650000.0,11033.0,0.0
,,551850000.0,11037.0,0.0
,,552050000.0,11041.0,0.0
,,552250000.0,11045.0,0.0
,,552450000.0,11049.0,0.0
,,552700000.0,11054.0,0.0
,,552900000.0,11058.0,0.0
,,553100000.0,11062.0,0.0
,,553300000.0,11066.0,0.0
,,553500000.0,11070.0,0.0
,,553700000.0,11074.0,0.0
,,553900000.0,11078.0,0.0
,,554100000.0,11082.0,0.0
,,554300000.0,11086.0,0.0
,,554500000.0,11090.0,0.0
,,554700000.0,11094.0,0.0
,,554900000.0,11098.0,0.0
,,555100000.0,11102.0,0.0
,,555300000.0,11106.0,0.0
,,555500000.0,11110.0,0.0
,,555700000.0,11114.0,0.0
,,555900000.0,11118.0,0.0
,,556100000.0,11122.0,0.0
,,556300000.0,11126.0,0.0
,,556500000.0,11130.0,0.0
,,556700000.0,11134.0,0.0
,,556900000.0,11138.0,0.0
,,557100000.0,11142.0,0.0
,,557300000.0,11146.0,0.0
,,557500000.0,11150.0,0.0
,,557700000.0,11154.0,0.0
,,557900000.0,11158.0,0.0
,,558100000.0,11162.0,0.0
,,558300000.0,11166.0,0.0
,,558500000.0,11170.0,0.0
,,558700000.0,11174.0,0.0
,,558900000.0,11178.0,0.0
,,559100000.0,11182.0,0.0
,,559300000.0,11186.0,0.0
,,559500000.0,11190.0,0.0
,,559700000.0,11194.0,0.0
,,559900000.0,11198.0,0.0
,,560100000.0,11202.0,0.0
,,560300000.0,11206.0,0.0
,,560500000.0,11210.0,0.0
,,560700000.0,11214.0,0.0
,,560900000.0,11218.0,0.0
,,561100000.0,11222.0,0.0
,,561300000.0,11226.0,0.0
,,561500000.0,11230.0,0.0
,,561700000.0,11234.0,0.0
,,561900000.0,11238.0,0.0
,,562100000.0,11242.0,0.0
,,562300000.0,11246.0,0.0
,,562500000.0,11250.0,0.0
,,562700000.0,11254.0,0.0
,,562900000.0,11258.0,0.0
,,563100000.0,11262.0,0.0
,,563300000.0,11266.0,0.0
,,563500000.0,11270.0,0.0
,,563700000.0,11274.0,0.0
,,563900000.0,11278.0,0.0
,,564100000.0,11282.0,0.0
,,564300000.0,11286.0,0.0
,,564500000.0,11290.0,0.0
,,564700000.0,11294.0,0.0
,,564900000.0,11298.0,0.0
,,565100000.0,11302.0,0.0
,,565300000.0,11306.0,0.0
,,565500000.0,11310.0,0.0
,,565700000.0,11314.0,0.0
,,565950000.0,11319.0,0.0
,,566150000.0,11323.0,0.0
,,566350000.0,11327.0,0.0
,,566550000.0,11331.0,0.0
,,566750000.0,11335.0,0.0
,,566950000.0,11339.0,0.0
,,567150000.0,11343.0,0.0
,,567350000.0,11347.0,0.0
,,567550000.0,11351.0,0.0
,,567750000.0,11355.0,0.0
,,567950000.0,11359.0,0.0
,,568150000.0,11363.0,0.0
,,568350000.0,11367.0,0.0
,,568550000.0,11371.0,0.0
,,568750000.0,11375.0,0.0
,,568950000.0,11379.0,0.0
,,569150000.0,11383.0,0.0
,,569350000.0,11387.0,0.0
,,569550000.0,11391.0,0.0
,,569750000.0,11395.0,0.0
,,569950000.0,11399.0,0.0
,,570150000.0,11403.0,0.0
,,570350000.0,11407.0,0.0
,,570550000.0,11411.0,0.0
,,570750000.0,11415.0,0.0
,,570950000.0,11419.0,0.0
,,571150000.0,11423.0,0.0
,,571350000.0,11427.0,0.0
,,571550000.0,11431.0,0.0
,,571750000.0,11435.0,0.0
,,571950000.0,11439.0,0.0
,,572150000.0,11443.0,0.0
,,572350000.0,11447.0,0.0
,,572550000.0,11451.0,0.0
,,572750000.0,11455.0,0.0
,,572950000.0,11459.0,0.0
,,573150000.0,11463.0,0.0
,,573350000.0,11467.0,0.0
,,573550000.0,11471.0,0.0
,,573750000.0,11475.0,0.0
,,573950000.0,11479.0,0.0
,,574150000.0,11483.0,0.0
,,574350000.0,11487.0,0.0
,,574550000.0,11491.0,0.0
,,574750000.0,11495.0,0.0
,,574950000.0,11499.0,0.0
,,575150000.0,11503.0,0.0
,,575350000.0,11507.0,0.0
,,575550000.0,11511.0,0.0
,,575750000.0,11515.0,0.0
,,575950000.0,11519.0,0.0
,,576150000.0,11523.0,0.0
,,576350000.0,11527.0,0.0
,,576550000.0,11531.0,0.0
,,576750000.0,11535.0,0.0
,,576950000.0,11539.0,0.0
,,577150000.0,11543.0,0.0
,,577350000.0,11547.0,0.0
,,577550000.0,11551.0,0.0
,,577750000.0,11555.0,0.0
,,577950000.0,11559.0,0.0
,,578150000.0,11563.0,0.0
,,578350000.0,11567.0,0.0
,,578550000.0,11571.0,0.0
,,578750000.0,11575.0,0.0
,,578950000.0,11579.0,0.0
,,579150000.0,11583.0,0.0
,,579350000.0,11587.0,0.0
,,579550000.0,11591.0,0.0
,,579750000.0,11595.0,0.0
,,579950000.0,11599.0,0.0
,,580150000.0,11603.0,0.0
,,580400000.0,11608.0,0.0
,,580600000.0,11612.0,0.0
,,580800000.0,11616.0,0.0
,,581000000.0,11620.0,0.0
,,581200000.0,11624.0,0.0
,,581400000.0,11628.0,0.0
,,581600000.0,11632.0,0.0
,,581800000.0,11636.0,0.0
,,582000000.0,11640.0,0.0
,,582200000.0,11644.0,0.0
,,582400000.0,11648.0,0.0
,,582600000.0,11652.0,0.0
,,582800000.0,11656.0,0.0
,,583000000.0,11660.0,0.0
,,583200000.0,11664.0,0.0
,,583400000.0,11668.0,0.0
,,583600000.0,11672.0,0.0
,,583800000.0,11676.0,0.0
,,584000000.0,11680.0,0.0
,,584200000.0,11684.0,0.0
,,584450000.0,11689.0,0.0
,,584650000.0,11693.0,0.0
,,584850000.0,11697.0,0.0
,,585050000.0,11701.0,0.0
,,585250000.0,11705.0,0.0
,,585450000.0,11709.0,0.0
,,585650000.0,11713.0,0.0
,,585850000.0,11717.0,0.0
,,586050000.0,11721.0,0.0
,,586250000.0,11725.0,0.0
,,586500000.0,11730.0,0.0
,,586700000.0,11734.0,0.0
,,586900000.0,11738.0,0.0
,,587100000.0,11742.0,0.0
,,587300000.0,11746.0,0.0
,,587500000.0,11750.0,0.0
,,587700000.0,11754.0,0.0
,,587900000.0,11758.0,0.0
,,588100000.0,11762.0,0.0
,,588300000.0,11766.0,0.0
,,588500000.0,11770.0,0.0
,,588700000.0,11774.0,0.0
,,588900000.0,11778.0,0.0
,,589100000.0,11782.0,0.0
,,589300000.0,11786.0,0.0
,,589500000.0,11790.0,0.0
,,589700000.0,11794.0,0.0
,,589900000.0,11798.0,0.0
,,590100000.0,11802.0,0.0
,,590300000.0,11806.0,0.0
,,590550000.0,11811.0,0.0
,,590750000.0,11815.0,0.0
,,590950000.0,11819.0,0.0
,,591150000.0,11823.0,0.0
,,591350000.0,11827.0,0.0
,,591550000.0,11831.0,0.0
,,591750000.0,11835.0,0.0
,,591950000.0,11839.0,0.0
,,592150000.0,11843.0,0.0
,,592350000.0,11847.0,0.0
,,592550000.0,11851.0,0.0
,,592750000.0,11855.0,0.0
,,592950000.0,11859.0,0.0
,,593150000.0,11863.0,0.0
,,593350000.0,11867.0,0.0
,,593550000.0,11871.0,0.0
,,593750000.0,11875.0,0.0
,,593950000.0,11879.0,0.0
,,594150000.0,11883.0,0.0
,,594350000.0,11887.0,0.0
,,594550000.0,11891.0,0.0
,,594750000.0,11895.0,0.0
,,594950000.0,11899.0,0.0
,,595150000.0,11903.0,0.0
,,595350000.0,11907.0,0.0
,,595550000.0,11911.0,0.0
,,595750000.0,11915.0,0.0
,,595950000.0,11919.0,0.0
,,596150000.0,11923.0,0.0
,,596350000.0,11927.0,0.0
,,596550000.0,11931.0,0.0
,,596800000.0,11936.0,0.0
,,597000000.0,11940.0,0.0
,,597200000.0,11944.0,1.0
,,597400000.0,11948.0,2.0
,,597600000.0,11952.0,1.0
,,597800000.0,11956.0,2.0
,,598000000.0,11960.0,3.5
,,598200000.0,11964.0,3.0
,,598400000.0,11968.0,0.0
,,598600000.0,11972.0,0.0
,,598800000.0,11976.0,0.0
,,599000000.0,11980.0,0.0
,,599200000.0,11984.0,0.0
,,599450000.0,11989.0,0.0
,,599650000.0,11993.0,0.0
,,599850000.0,11997.0,0.0
,,600050000.0,12001.0,0.0
,,600250000.0,12005.0,0.0
,,600450000.0,12009.0,0.0
,,600650000.0,12013.0,0.0
,,600850000.0,12017.0,0.0
,,601050000.0,12021.0,0.0
,,601250000.0,12025.0,0.0
,,601450000.0,12029.0,0.0
,,601650000.0,12033.0,0.0
,,601850000.0,12037.0,0.0
,,602050000.0,12041.0,0.0
,,602250000.0,12045.0,0.0
,,602450000.0,12049.0,0.0
,,602650000.0,12053.0,0.0
,,602850000.0,12057.0,0.0
,,603050000.0,12061.0,0.0
,,603250000.0,12065.0,0.0
,,603450000.0,12069.0,0.0
,,603650000.0,12073.0,0.0
,,603850000.0,12077.0,0.0
,,604050000.0,12081.0,0.0
,,604250000.0,12085.0,0.0
,,604450000.0,12089.0,0.0
,,604650000.0,12093.0,0.0
,,604850000.0,12097.0,0.0
,,605050000.0,12101.0,0.0
,,605250000.0,12105.0,0.0
,,605450000.0,12109.0,0.0
,,605650000.0,12113.0,0.0
,,605900000.0,12118.0,0.0
,,606100000.0,12122.0,0.0
,,606300000.0,12126.0,0.0
,,606500000.0,12130.0,0.0
,,606700000.0,12134.0,0.0
,,606900000.0,12138.0,0.0
,,607100000.0,12142.0,0.0
,,607450000.0,12149.0,0.0
,,607700000.0,12154.0,2.0
,,607900000.0,12158.0,0.0
,,608100000.0,12162.0,0.0
,,608300000.0,12166.0,0.0
,,608500000.0,12170.0,0.5
,,608700000.0,12174.0,0.0
,,608900000.0,12178.0,0.0
,,609100000.0,12182.0,0.0
,,609300000.0,12186.0,0.0
,,609500000.0,12190.0,0.0
,,609700000.0,12194.0,0.0
,,609900000.0,12198.0,0.0
,,610100000.0,12202.0,0.0
,,610300000.0,12206.0,0.0
,,610500000.0,12210.0,0.0
,,610700000.0,12214.0,0.0
,,610900000.0,12218.0,0.0
,,611100000.0,12222.0,0.0
,,611300000.0,12226.0,0.0
,,611500000.0,12230.0,0.0
,,611700000.0,12234.0,0.0
,,611900000.0,12238.0,0.0
,,612100000.0,12242.0,0.0
,,612300000.0,12246.0,0.0
,,612500000.0,12250.0,0.0
,,612700000.0,12254.0,0.0
,,612900000.0,12258.0,0.0
,,613100000.0,12262.0,0.0
,,613300000.0,12266.0,0.0
,,613500000.0,12270.0,0.0
,,613700000.0,12274.0,2.0
,,613900000.0,12278.0,0.0
,,614100000.0,12282.0,0.0
,,614300000.0,12286.0,0.0
,,614500000.0,12290.0,0.0
,,614700000.0,12294.0,0.0
,,614900000.0,12298.0,0.0
,,615100000.0,12302.0,0.0
,,615300000.0,12306.0,0.0
,,615500000.0,12310.0,0.0
,,615700000.0,12314.0,0.0
,,615900000.0,12318.0,0.0
,,616150000.0,12323.0,0.0
,,616350000.0,12327.0,0.0
,,616550000.0,12331.0,0.0
,,616750000.0,12335.0,0.0
,,616950000.0,12339.0,0.0
,,617150000.0,12343.0,0.0
,,617350000.0,12347.0,0.0
,,617550000.0,12351.0,0.0
,,617750000.0,12355.0,0.0
,,617950000.0,12359.0,0.0
,,618150000.0,12363.0,0.0
,,618350000.0,12367.0,0.0
,,618550000.0,12371.0,0.0
,,618750000.0,12375.0,0.0
,,618950000.0,12379.0,0.0
,,619150000.0,12383.0,0.0
,,619350000.0,12387.0,0.0
,,619550000.0,12391.0,0.0
,,619750000.0,12395.0,0.0
,,619950000.0,12399.0,0.0
,,620150000.0,12403.0,0.0
,,620400000.0,12408.0,0.0
,,620600000.0,12412.0,0.0
,,620800000.0,12416.0,0.0
,,621000000.0,12420.0,0.0
,,621200000.0,12424.0,0.0
,,621400000.0,12428.0,0.0
,,621600000.0,12432.0,0.0
,,621800000.0,12436.0,0.0
,,622000000.0,12440.0,0.0
,,622200000.0,12444.0,0.0
,,622450000.0,12449.0,0.0
,,622650000.0,12453.0,0.0
,,622850000.0,12457.0,0.0
,,623050000.0,12461.0,0.0
,,623250000.0,12465.0,0.0
,,623450000.0,12469.0,0.0
,,623650000.0,12473.0,0.0
,,623850000.0,12477.0,0.0
,,624050000.0,12481.0,0.0
,,624250000.0,12485.0,0.0
,,624450000.0,12489.0,0.0
,,624650000.0,12493.0,0.0
,,624850000.0,12497.0,0.0
,,625050000.0,12501.0,0.0
,,625250000.0,12505.0,0.0
,,625450000.0,12509.0,0.0
,,625650000.0,12513.0,0.0
,,625850000.0,12517.0,0.0
,,626050000.0,12521.0,0.0
,,626250000.0,12525.0,0.0
,,626500000.0,12530.0,0.0
,,626700000.0,12534.0,0.0
,,626900000.0,12538.0,0.0
,,627100000.0,12542.0,0.0
,,627300000.0,12546.0,0.0
,,627500000.0,12550.0,0.0
,,627700000.0,12554.0,0.0
,,627900000.0,12558.0,0.5
,,628100000.0,12562.0,0.0
,,628300000.0,12566.0,0.0
,,628550000.0,12571.0,0.0
,,628750000.0,12575.0,0.0
,,628950000.0,12579.0,0.0
,,629150000.0,12583.0,0.0
,,629350000.0,12587.0,0.0
,,629550000.0,12591.0,0.0
,,629750000.0,12595.0,0.0
,,629950000.0,12599.0,0.0
,,630150000.0,12603.0,0.0
,,630350000.0,12607.0,0.0
,,630600000.0,12612.0,0.0
,,630800000.0,12616.0,0.0
,,631000000.0,12620.0,0.0
,,631200000.0,12624.0,0.0
,,631400000.0,12628.0,0.0
,,631600000.0,12632.0,0.0
,,631800000.0,12636.0,0.0
,,632000000.0,12640.0,0.0
,,632200000.0,12644.0,0.0
,,632400000.0,12648.0,0.0
,,632600000.0,12652.0,0.0
,,632800000.0,12656.0,0.0
,,633000000.0,12660.0,0.0
,,633200000.0,12664.0,0.0
,,633400000.0,12668.0,0.0
,,633600000.0,12672.0,0.0
,,633800000.0,12676.0,0.0
,,634000000.0,12680.0,0.0
,,634200000.0,12684.0,0.0
,,634400000.0,12688.0,0.0
,,634600000.0,12692.0,0.0
,,634800000.0,12696.0,0.0
,,635000000.0,12700.0,0.0
,,635200000.0,12704.0,0.0
,,635400000.0,12708.0,0.0
,,635600000.0,12712.0,0.0
,,635800000.0,12716.0,0.0
,,636000000.0,12720.0,0.0
,,636200000.0,12724.0,0.0
,,636400000.0,12728.0,0.0
,,636650000.0,12733.0,0.0
,,636850000.0,12737.0,0.0
,,637050000.0,12741.0,0.0
,,637250000.0,12745.0,0.0
,,637450000.0,12749.0,0.0
,,637650000.0,12753.0,0.0
,,637850000.0,12757.0,0.0
,,638050000.0,12761.0,0.0
,,638250000.0,12765.0,0.0
,,638450000.0,12769.0,0.0
,,638650000.0,12773.0,0.0
,,638850000.0,12777.0,0.0
,,639050000.0,12781.0,0.0
,,639250000.0,12785.0,0.0
,,639450000.0,12789.0,0.0
,,639650000.0,12793.0,0.0
,,639850000.0,12797.0,0.0
,,640050000.0,12801.0,0.0
,,640250000.0,12805.0,0.0
,,640450000.0,12809.0,0.0
,,640650000.0,12813.0,0.0
,,640850000.0,12817.0,0.0
,,641050000.0,12821.0,0.0
,,641250000.0,12825.0,0.0
,,641450000.0,12829.0,0.0
,,641650000.0,12833.0,0.0
,,641850000.0,12837.0,0.0
,,642050000.0,12841.0,0.0
,,642250000.0,12845.0,0.0
,,642450000.0,12849.0,0.0
,,642650000.0,12853.0,0.0
,,642850000.0,12857.0,0.0
,,643050000.0,12861.0,0.0
,,643250000.0,12865.0,0.0
,,643450000.0,12869.0,0.0
,,643650000.0,12873.0,0.0
,,643850000.0,12877.0,0.0
,,644050000.0,12881.0,0.0
,,644250000.0,12885.0,0.0
,,644450000.0,12889.0,0.0
,,644650000.0,12893.0,0.0
,,644850000.0,12897.0,0.0
,,645050000.0,12901.0,0.0
,,645250000.0,12905.0,0.0
,,645450000.0,12909.0,0.0
,,645650000.0,12913.0,0.0
,,645900000.0,12918.0,0.0
,,646100000.0,12922.0,0.0
,,646300000.0,12926.0,0.0
,,646500000.0,12930.0,0.0
,,646700000.0,12934.0,0.0
,,646900000.0,12938.0,0.0
,,647100000.0,12942.0,0.0
,,647300000.0,12946.0,0.0
,,647500000.0,12950.0,0.0
,,647700000.0,12954.0,0.0
,,647900000.0,12958.0,0.0
,,648100000.0,12962.0,0.0
,,648300000.0,12966.0,0.0
,,648500000.0,12970.0,0.0
,,648700000.0,12974.0,0.0
,,648900000.0,12978.0,0.0
,,649100000.0,12982.0,0.0
,,649300000.0,12986.0,0.0
,,649500000.0,12990.0,0.0
,,649700000.0,12994.0,0.0
,,649900000.0,12998.0,0.0
,,650100000.0,13002.0,0.0
,,650300000.0,13006.0,0.0
,,650500000.0,13010.0,0.0
,,650700000.0,13014.0,0.0
,,650900000.0,13018.0,0.0
,,651100000.0,13022.0,0.0
,,651300000.0,13026.0,0.0
,,651500000.0,13030.0,0.0
,,651700000.0,13034.0,0.0
,,651900000.0,13038.0,0.0
,,652100000.0,13042.0,0.0
,,652300000.0,13046.0,0.0
,,652500000.0,13050.0,0.0
,,652700000.0,13054.0,0.0
,,652900000.0,13058.0,0.0
,,653100000.0,13062.0,0.0
,,653300000.0,13066.0,0.0
,,653500000.0,13070.0,0.0
,,653700000.0,13074.0,0.0
,,653900000.0,13078.0,0.0
,,654100000.0,13082.0,0.0
,,654300000.0,13086.0,0.0
,,654500000.0,13090.0,0.0
,,654700000.0,13094.0,0.0
,,654900000.0,13098.0,0.0
,,655100000.0,13102.0,0.0
,,655300000.0,13106.0,0.0
,,655500000.0,13110.0,0.0
,,655700000.0,13114.0,0.0
,,655900000.0,13118.0,0.0
,,656150000.0,13123.0,0.0
,,656350000.0,13127.0,0.0
,,656550000.0,13131.0,0.0
,,656750000.0,13135.0,0.0
,,656950000.0,13139.0,0.0
,,657150000.0,13143.0,0.0
,,657350000.0,13147.0,0.0
,,657550000.0,13151.0,0.0
,,657750000.0,13155.0,0.0
,,657950000.0,13159.0,0.0
,,658200000.0,13164.0,0.0
,,658400000.0,13168.0,0.0
,,658600000.0,13172.0,0.0
,,658800000.0,13176.0,0.0
,,659000000.0,13180.0,0.0
,,659200000.0,13184.0,0.0
,,659400000.0,13188.0,0.0
,,659600000.0,13192.0,0.0
,,659800000.0,13196.0,0.0
,,660000000.0,13200.0,0.0
,,660250000.0,13205.0,0.0
,,660450000.0,13209.0,0.0
,,660650000.0,13213.0,0.0
,,660850000.0,13217.0,0.0
,,661050000.0,13221.0,0.0
,,661250000.0,13225.0,0.0
,,661450000.0,13229.0,0.0
,,661650000.0,13233.0,0.0
,,661850000.0,13237.0,0.0
,,662100000.0,13242.0,0.0
,,662350000.0,13247.0,0.0
,,662550000.0,13251.0,0.0
,,662750000.0,13255.0,0.0
,,662950000.0,13259.0,0.0
,,663150000.0,13263.0,0.0
,,663350000.0,13267.0,0.0
,,663550000.0,13271.0,0.0
,,663750000.0,13275.0,0.0
,,663950000.0,13279.0,0.0
,,664150000.0,13283.0,0.0
,,664350000.0,13287.0,0.0
,,664550000.0,13291.0,0.0
,,664850000.0,13297.0,0.0
,,665100000.0,13302.0,0.0
,,665300000.0,13306.0,3.0
,,665500000.0,13310.0,1.0
,,665700000.0,13314.0,1.5
,,665900000.0,13318.0,1.5
,,666100000.0,13322.0,0.5
,,666300000.0,13326.0,0.5
,,666550000.0,13331.0,1.0
,,666750000.0,13335.0,1.0
,,666950000.0,13339.0,1.0
,,667200000.0,13344.0,1.0
,,667400000.0,13348.0,1.0
,,667600000.0,13352.0,1.0
,,667800000.0,13356.0,0.5
,,668000000.0,13360.0,0.0
,,668200000.0,13364.0,0.0
,,668400000.0,13368.0,0.0
,,668600000.0,13372.0,0.0
,,668800000.0,13376.0,0.0
,,669000000.0,13380.0,0.0
,,669200000.0,13384.0,0.0
,,669400000.0,13388.0,0.0
,,669600000.0,13392.0,0.0
,,669800000.0,13396.0,0.0
,,670000000.0,13400.0,0.0
,,670200000.0,13404.0,0.0
,,670400000.0,13408.0,0.0
,,670600000.0,13412.0,0.0
,,670800000.0,13416.0,0.0
,,671000000.0,13420.0,0.0
,,671200000.0,13424.0,0.0
,,671400000.0,13428.0,0.0
,,671600000.0,13432.0,0.0
,,671800000.0,13436.0,0.0
,,672000000.0,13440.0,0.0
,,672200000.0,13444.0,0.0
,,672400000.0,13448.0,0.0
,,672600000.0,13452.0,0.0
,,672800000.0,13456.0,0.0
,,673000000.0,13460.0,0.0
,,673200000.0,13464.0,0.0
,,673400000.0,13468.0,0.0
,,673600000.0,13472.0,0.0
,,673800000.0,13476.0,0.0
,,674000000.0,13480.0,0.0
,,674200000.0,13484.0,0.0
,,674400000.0,13488.0,0.0
,,674600000.0,13492.0,0.0
,,674800000.0,13496.0,0.0
,,675000000.0,13500.0,0.0
,,675200000.0,13504.0,0.0
,,675400000.0,13508.0,0.0
,,675600000.0,13512.0,0.0
,,675800000.0,13516.0,0.0
,,676000000.0,13520.0,0.0
,,676200000.0,13524.0,0.0
,,676400000.0,13528.0,0.0
,,676600000.0,13532.0,0.0
,,676800000.0,13536.0,0.0
,,677000000.0,13540.0,0.0
,,677200000.0,13544.0,0.0
,,677400000.0,13548.0,0.0
,,677600000.0,13552.0,0.0
,,677800000.0,13556.0,0.0
,,678000000.0,13560.0,0.0
,,678200000.0,13564.0,0.0
,,678400000.0,13568.0,0.0
,,678600000.0,13572.0,0.0
,,678800000.0,13576.0,0.0
,,679000000.0,13580.0,0.0
,,679200000.0,13584.0,0.0
,,679400000.0,13588.0,0.0
,,679600000.0,13592.0,0.0
,,679800000.0,13596.0,0.0
,,680000000.0,13600.0,0.0
,,680200000.0,13604.0,0.0
,,680400000.0,13608.0,0.0
,,680600000.0,13612.0,0.0
,,680800000.0,13616.0,0.0
,,681000000.0,13620.0,0.0
,,681200000.0,13624.0,0.0
,,681400000.0,13628.0,0.0
,,681600000.0,13632.0,0.0
,,681800000.0,13636.0,0.0
,,682000000.0,13640.0,0.0
,,682200000.0,13644.0,0.0
,,682400000.0,13648.0,0.0
,,682600000.0,13652.0,0.0
,,682800000.0,13656.0,0.0
,,683000000.0,13660.0,0.0
,,683200000.0,13664.0,0.0
,,683400000.0,13668.0,0.0
,,683600000.0,13672.0,0.0
,,683800000.0,13676.0,0.0
,,684000000.0,13680.0,0.0
,,684200000.0,13684.0,0.0
,,684400000.0,13688.0,0.0
,,684600000.0,13692.0,0.0
,,684800000.0,13696.0,0.0
,,685000000.0,13700.0,0.0
,,685200000.0,13704.0,0.0
,,685400000.0,13708.0,0.0
,,685600000.0,13712.0,0.0
,,685800000.0,13716.0,0.0
,,686000000.0,13720.0,0.0
,,686200000.0,13724.0,0.0
,,686400000.0,13728.0,0.0
,,686600000.0,13732.0,0.0
,,686800000.0,13736.0,0.0
,,687000000.0,13740.0,0.0
,,687200000.0,13744.0,0.0
,,687400000.0,13748.0,0.0
,,687600000.0,13752.0,0.0
,,687800000.0,13756.0,0.0
,,688000000.0,13760.0,0.0
,,688200000.0,13764.0,0.0
,,688400000.0,13768.0,0.0
,,688600000.0,13772.0,0.0
,,688800000.0,13776.0,0.0
,,689000000.0,13780.0,0.0
,,689200000.0,13784.0,0.0
,,689400000.0,13788.0,0.0
,,689600000.0,13792.0,0.0
,,689800000.0,13796.0,1.0
,,690000000.0,13800.0,1.0
,,690200000.0,13804.0,2.0
,,690400000.0,13808.0,0.0
,,690600000.0,13812.0,2.0
,,690800000.0,13816.0,3.0
,,691050000.0,13821.0,2.0
,,691250000.0,13825.0,3.0
,,691450000.0,13829.0,3.0
,,691650000.0,13833.0,2.0
,,691850000.0,13837.0,2.0
,,692050000.0,13841.0,1.0
,,692300000.0,13846.0,2.0
,,692500000.0,13850.0,0.5
,,692700000.0,13854.0,0.5
,,692900000.0,13858.0,0.0
,,693100000.0,13862.0,0.0
,,693300000.0,13866.0,0.0
,,693500000.0,13870.0,0.0
,,693700000.0,13874.0,0.0
,,693900000.0,13878.0,0.0
,,694100000.0,13882.0,0.0
,,694300000.0,13886.0,0.0
,,694500000.0,13890.0,0.0
,,694700000.0,13894.0,0.0
,,694900000.0,13898.0,0.0
,,695150000.0,13903.0,0.0
,,695350000.0,13907.0,0.0
,,695550000.0,13911.0,0.0
,,695750000.0,13915.0,0.0
,,695950000.0,13919.0,0.0
,,696150000.0,13923.0,0.0
,,696350000.0,13927.0,0.0
,,696550000.0,13931.0,0.0
,,696750000.0,13935.0,0.0
,,696950000.0,13939.0,0.0
,,697200000.0,13944.0,0.0
,,697400000.0,13948.0,0.0
,,697600000.0,13952.0,0.0
,,697800000.0,13956.0,0.0
,,698000000.0,13960.0,0.0
,,698200000.0,13964.0,0.0
,,698400000.0,13968.0,0.0
,,698600000.0,13972.0,0.0
,,698800000.0,13976.0,0.0
,,699000000.0,13980.0,0.0
,,699250000.0,13985.0,0.0
,,699450000.0,13989.0,0.0
,,699650000.0,13993.0,0.0
,,699850000.0,13997.0,0.0
,,700050000.0,14001.0,0.0
,,700250000.0,14005.0,0.0
,,700450000.0,14009.0,0.0
,,700650000.0,14013.0,0.0
,,700850000.0,14017.0,0.0
,,701050000.0,14021.0,0.0
,,701250000.0,14025.0,0.0
,,701450000.0,14029.0,0.0
,,701650000.0,14033.0,0.0
,,701850000.0,14037.0,0.5
,,702050000.0,14041.0,0.0
,,702250000.0,14045.0,0.0
,,702450000.0,14049.0,0.0
,,702650000.0,14053.0,0.0
,,702850000.0,14057.0,0.0
,,703050000.0,14061.0,0.0
,,703300000.0,14066.0,0.0
,,703500000.0,14070.0,0.0
,,703700000.0,14074.0,0.0
,,703900000.0,14078.0,0.0
,,704100000.0,14082.0,0.0
,,704300000.0,14086.0,0.0
,,704500000.0,14090.0,0.0
,,704700000.0,14094.0,0.0
,,704900000.0,14098.0,0.0
,,705100000.0,14102.0,0.0
,,705350000.0,14107.0,0.0
,,705550000.0,14111.0,0.0
,,705750000.0,14115.0,0.0
,,705950000.0,14119.0,0.0
,,706150000.0,14123.0,0.0
,,706350000.0,14127.0,0.0
,,706550000.0,14131.0,0.5
,,706750000.0,14135.0,0.0
,,706950000.0,14139.0,0.0
,,707150000.0,14143.0,0.0
,,707400000.0,14148.0,1.5
,,707600000.0,14152.0,1.0
,,707800000.0,14156.0,0.0
,,708000000.0,14160.0,0.0
,,708200000.0,14164.0,0.0
,,708400000.0,14168.0,0.0
,,708600000.0,14172.0,0.5
,,708800000.0,14176.0,0.0
,,709050000.0,14181.0,0.0
,,709350000.0,14187.0,0.0
,,709600000.0,14192.0,0.0
,,709800000.0,14196.0,0.0
,,710000000.0,14200.0,0.0
,,710200000.0,14204.0,0.0
,,710400000.0,14208.0,0.0
,,710650000.0,14213.0,0.0
,,710850000.0,14217.0,0.0
,,711050000.0,14221.0,0.0
,,711250000.0,14225.0,0.0
,,711450000.0,14229.0,0.0
,,711650000.0,14233.0,0.0
,,711850000.0,14237.0,0.0
,,712050000.0,14241.0,0.0
,,712250000.0,14245.0,0.0
,,712450000.0,14249.0,0.0
,,712650000.0,14253.0,0.0
,,712850000.0,14257.0,0.0
,,713050000.0,14261.0,0.0
,,713250000.0,14265.0,0.0
,,713450000.0,14269.0,0.0
,,713650000.0,14273.0,0.0
,,713850000.0,14277.0,0.0
,,714050000.0,14281.0,0.0
,,714250000.0,14285.0,0.0
,,714450000.0,14289.0,0.0
,,714650000.0,14293.0,0.0
,,714850000.0,14297.0,0.0
,,715050000.0,14301.0,0.0
,,715250000.0,14305.0,0.0
,,715450000.0,14309.0,0.0
,,715650000.0,14313.0,0.0
,,715850000.0,14317.0,0.0
,,716050000.0,14321.0,0.0
,,716250000.0,14325.0,0.0
,,716450000.0,14329.0,0.0
,,716650000.0,14333.0,0.0
,,716850000.0,14337.0,0.0
,,717050000.0,14341.0,0.0
,,717250000.0,14345.0,0.0
,,717450000.0,14349.0,0.0
,,717650000.0,14353.0,0.0
,,717850000.0,14357.0,0.0
,,718050000.0,14361.0,0.0
,,718250000.0,14365.0,0.0
,,718450000.0,14369.0,0.0
,,718650000.0,14373.0,0.0
,,718850000.0,14377.0,0.0
,,719050000.0,14381.0,0.0
,,719250000.0,14385.0,0.0
,,719450000.0,14389.0,0.5
,,719650000.0,14393.0,0.0
,,719850000.0,14397.0,0.0
,,720050000.0,14401.0,0.0
,,720250000.0,14405.0,0.0
,,720450000.0,14409.0,0.0
,,720650000.0,14413.0,0.0
,,720850000.0,14417.0,0.0
,,721050000.0,14421.0,0.0
,,721250000.0,14425.0,0.0
,,721450000.0,14429.0,0.0
,,721650000.0,14433.0,0.0
,,721850000.0,14437.0,0.0
,,722050000.0,14441.0,0.0
,,722250000.0,14445.0,0.0
,,722450000.0,14449.0,0.0
,,722650000.0,14453.0,0.0
,,722850000.0,14457.0,0.0
,,723050000.0,14461.0,0.0
,,723250000.0,14465.0,0.0
,,723450000.0,14469.0,0.0
,,723650000.0,14473.0,0.0
,,723850000.0,14477.0,0.0
,,724050000.0,14481.0,0.0
,,724250000.0,14485.0,0.0
,,724450000.0,14489.0,0.0
,,724650000.0,14493.0,0.0
,,724850000.0,14497.0,0.0
,,725050000.0,14501.0,0.0
,,725250000.0,14505.0,0.0
,,725450000.0,14509.0,0.0
,,725650000.0,14513.0,0.0
,,725850000.0,14517.0,0.0
,,726050000.0,14521.0,0.0
,,726250000.0,14525.0,0.0
,,726450000.0,14529.0,0.0
,,726650000.0,14533.0,0.0
,,726850000.0,14537.0,0.0
,,727050000.0,14541.0,0.0
,,727250000.0,14545.0,0.0
,,727450000.0,14549.0,0.0
,,727650000.0,14553.0,0.0
,,727850000.0,14557.0,0.0
,,728050000.0,14561.0,0.0
,,728250000.0,14565.0,0.0
,,728450000.0,14569.0,0.0
,,728650000.0,14573.0,0.0
,,728850000.0,14577.0,0.0
,,729050000.0,14581.0,0.0
,,729250000.0,14585.0,0.0
,,729450000.0,14589.0,0.0
,,729650000.0,14593.0,0.0
,,729850000.0,14597.0,0.0
,,730050000.0,14601.0,0.0
,,730250000.0,14605.0,0.0
,,730450000.0,14609.0,0.0
,,730650000.0,14613.0,0.0
,,730850000.0,14617.0,0.0
,,731050000.0,14621.0,0.0
,,731250000.0,14625.0,0.0
,,731450000.0,14629.0,0.0
,,731650000.0,14633.0,0.0
,,731850000.0,14637.0,0.0
,,732050000.0,14641.0,0.0
,,732250000.0,14645.0,0.0
,,732450000.0,14649.0,0.0
,,732650000.0,14653.0,0.0
,,732850000.0,14657.0,0.0
,,733050000.0,14661.0,0.0
,,733250000.0,14665.0,0.0
,,733450000.0,14669.0,0.0
,,733650000.0,14673.0,0.0
,,733950000.0,14679.0,0.0
,,734150000.0,14683.0,0.0
,,734350000.0,14687.0,0.0
,,734550000.0,14691.0,0.0
,,734750000.0,14695.0,0.0
,,734950000.0,14699.0,0.0
,,735150000.0,14703.0,0.0
,,735350000.0,14707.0,0.0
,,735550000.0,14711.0,0.0
,,735750000.0,14715.0,0.0
,,735950000.0,14719.0,0.0
,,736150000.0,14723.0,0.0
,,736350000.0,14727.0,0.0
,,736550000.0,14731.0,0.0
,,736750000.0,14735.0,0.0
,,736950000.0,14739.0,0.0
,,737150000.0,14743.0,0.0
,,737350000.0,14747.0,0.0
,,737550000.0,14751.0,0.0
,,737750000.0,14755.0,0.0
,,738000000.0,14760.0,0.0
,,738200000.0,14764.0,0.0
,,738400000.0,14768.0,0.0
,,738600000.0,14772.0,0.0
,,738800000.0,14776.0,0.0
,,739000000.0,14780.0,0.0
,,739200000.0,14784.0,0.0
,,739400000.0,14788.0,0.0
,,739600000.0,14792.0,0.0
,,739800000.0,14796.0,0.0
,,740000000.0,14800.0,0.0
,,740200000.0,14804.0,0.0
,,740400000.0,14808.0,0.0
,,740600000.0,14812.0,0.0
,,740800000.0,14816.0,0.0
,,741000000.0,14820.0,0.0
,,741200000.0,14824.0,0.0
,,741400000.0,14828.0,0.0
,,741600000.0,14832.0,0.0
,,741800000.0,14836.0,0.0
,,742000000.0,14840.0,0.0
,,742250000.0,14845.0,0.0
,,742450000.0,14849.0,0.0
,,742650000.0,14853.0,0.0
,,742850000.0,14857.0,0.0
,,743050000.0,14861.0,0.0
,,743250000.0,14865.0,0.0
,,743450000.0,14869.0,0.0
,,743650000.0,14873.0,0.0
,,743850000.0,14877.0,0.0
,,744050000.0,14881.0,0.0
,,744250000.0,14885.0,0.0
,,744450000.0,14889.0,0.0
,,744650000.0,14893.0,0.0
,,744850000.0,14897.0,0.0
,,745050000.0,14901.0,0.0
,,745250000.0,14905.0,0.0
,,745450000.0,14909.0,0.0
,,745650000.0,14913.0,0.0
,,745850000.0,14917.0,0.0
,,746050000.0,14921.0,0.0
,,746250000.0,14925.0,0.0
,,746450000.0,14929.0,0.0
,,746650000.0,14933.0,0.0
,,746850000.0,14937.0,0.0
,,747050000.0,14941.0,0.0
,,747250000.0,14945.0,0.0
,,747450000.0,14949.0,0.0
,,747700000.0,14954.0,0.0
,,747900000.0,14958.0,0.0
,,748100000.0,14962.0,0.0
,,748350000.0,14967.0,0.0
,,748550000.0,14971.0,0.0
,,748750000.0,14975.0,0.0
,,748950000.0,14979.0,0.0
,,749150000.0,14983.0,0.0
,,749350000.0,14987.0,0.0
,,749550000.0,14991.0,0.0
,,749750000.0,14995.0,0.0
,,749950000.0,14999.0,0.0
,,750150000.0,15003.0,0.0
,,750350000.0,15007.0,0.0
,,750550000.0,15011.0,0.0
,,750750000.0,15015.0,0.0
,,750950000.0,15019.0,0.0
,,751150000.0,15023.0,0.0
,,751350000.0,15027.0,0.0
,,751550000.0,15031.0,0.0
,,751750000.0,15035.0,0.0
,,751950000.0,15039.0,0.0
,,752150000.0,15043.0,0.0
,,752400000.0,15048.0,0.0
,,752600000.0,15052.0,0.0
,,752800000.0,15056.0,0.0
,,753000000.0,15060.0,0.0
,,753200000.0,15064.0,0.0
,,753400000.0,15068.0,0.0
,,753600000.0,15072.0,0.0
,,753800000.0,15076.0,0.0
,,754000000.0,15080.0,0.0
,,754200000.0,15084.0,0.0
,,754450000.0,15089.0,0.0
,,754650000.0,15093.0,0.0
,,754850000.0,15097.0,0.0
,,755050000.0,15101.0,0.0
,,755250000.0,15105.0,0.0
,,755450000.0,15109.0,0.0
,,755650000.0,15113.0,0.0
,,755850000.0,15117.0,0.0
,,756050000.0,15121.0,0.0
,,756250000.0,15125.0,0.0
,,756450000.0,15129.0,0.0
,,756650000.0,15133.0,0.0
,,756850000.0,15137.0,0.0
,,757050000.0,15141.0,0.0
,,757250000.0,15145.0,0.0
,,757450000.0,15149.0,0.0
,,757650000.0,15153.0,0.0
,,757850000.0,15157.0,0.0
,,758050000.0,15161.0,0.0
,,758250000.0,15165.0,0.0
,,758450000.0,15169.0,0.0
,,758650000.0,15173.0,0.0
,,758850000.0,15177.0,0.0
,,759050000.0,15181.0,0.0
,,759250000.0,15185.0,0.0
,,759500000.0,15190.0,0.0
,,759700000.0,15194.0,0.0
,,759900000.0,15198.0,0.0
,,760100000.0,15202.0,0.0
,,760300000.0,15206.0,0.0
,,760500000.0,15210.0,0.0
,,760700000.0,15214.0,0.0
,,760900000.0,15218.0,0.0
,,761100000.0,15222.0,0.0
,,761300000.0,15226.0,0.0
,,761500000.0,15230.0,0.0
,,761700000.0,15234.0,0.0
,,761900000.0,15238.0,0.0
,,762100000.0,15242.0,0.0
,,762300000.0,15246.0,0.0
,,762500000.0,15250.0,0.0
,,762700000.0,15254.0,0.0
,,762900000.0,15258.0,0.0
,,763100000.0,15262.0,0.0
,,763300000.0,15266.0,0.0
,,763500000.0,15270.0,0.0
,,763700000.0,15274.0,0.0
,,763950000.0,15279.0,0.0
,,764150000.0,15283.0,0.0
,,764350000.0,15287.0,0.0
,,764550000.0,15291.0,0.0
,,764750000.0,15295.0,0.0
,,764950000.0,15299.0,0.0
,,765150000.0,15303.0,0.0
,,765350000.0,15307.0,0.0
,,765550000.0,15311.0,0.0
,,765750000.0,15315.0,0.0
,,766000000.0,15320.0,0.0
,,766200000.0,15324.0,0.0
,,766400000.0,15328.0,0.0
,,766600000.0,15332.0,0.0
,,766800000.0,15336.0,0.0
,,767000000.0,15340.0,0.0
,,767200000.0,15344.0,0.0
,,767400000.0,15348.0,0.0
,,767600000.0,15352.0,0.0
,,767800000.0,15356.0,0.0
,,768000000.0,15360.0,0.0
,,768200000.0,15364.0,0.0
,,768400000.0,15368.0,0.0
,,768600000.0,15372.0,0.0
,,768800000.0,15376.0,0.0
,,769000000.0,15380.0,0.0
,,769200000.0,15384.0,0.0
,,769400000.0,15388.0,0.0
,,769600000.0,15392.0,0.0
,,769800000.0,15396.0,0.0
,,770000000.0,15400.0,0.0
,,770200000.0,15404.0,0.0
,,770400000.0,15408.0,0.0
,,770600000.0,15412.0,0.0
,,770800000.0,15416.0,0.0
,,771000000.0,15420.0,0.0
,,771200000.0,15424.0,0.0
,,771400000.0,15428.0,0.0
,,771600000.0,15432.0,0.0
,,771800000.0,15436.0,0.0
,,772050000.0,15441.0,0.0
,,772250000.0,15445.0,0.0
,,772450000.0,15449.0,0.0
,,772650000.0,15453.0,0.0
,,772850000.0,15457.0,0.0
,,773050000.0,15461.0,0.0
,,773250000.0,15465.0,0.0
,,773450000.0,15469.0,0.0
,,773650000.0,15473.0,0.0
,,773850000.0,15477.0,0.0
,,774100000.0,15482.0,0.0
,,774300000.0,15486.0,0.0
,,774500000.0,15490.0,0.0
,,774700000.0,15494.0,0.0
,,774900000.0,15498.0,0.0
,,775100000.0,15502.0,0.0
,,775300000.0,15506.0,0.0
,,775500000.0,15510.0,0.0
,,775700000.0,15514.0,0.0
,,775900000.0,15518.0,0.0
,,776100000.0,15522.0,0.0
,,776300000.0,15526.0,0.0
,,776500000.0,15530.0,0.0
,,776700000.0,15534.0,0.0
,,776900000.0,15538.0,0.0
,,777100000.0,15542.0,0.0
,,777300000.0,15546.0,0.0
,,777500000.0,15550.0,0.0
,,777700000.0,15554.0,0.0
,,777900000.0,15558.0,0.0
,,778100000.0,15562.0,0.0
,,778300000.0,15566.0,0.0
,,778500000.0,15570.0,0.0
,,778700000.0,15574.0,0.0
,,778900000.0,15578.0,0.0
,,779100000.0,15582.0,0.0
,,779300000.0,15586.0,0.0
,,779500000.0,15590.0,0.0
,,779700000.0,15594.0,0.0
,,779900000.0,15598.0,0.0
,,780100000.0,15602.0,0.0
,,780300000.0,15606.0,0.0
,,780500000.0,15610.0,0.0
,,780700000.0,15614.0,0.0
,,780900000.0,15618.0,0.0
,,781100000.0,15622.0,0.0
,,781300000.0,15626.0,0.0
,,781500000.0,15630.0,0.0
,,781700000.0,15634.0,0.0
,,781900000.0,15638.0,0.0
,,782100000.0,15642.0,0.0
,,782350000.0,15647.0,0.0
,,782550000.0,15651.0,0.0
,,782750000.0,15655.0,0.0
,,782950000.0,15659.0,0.0
,,783150000.0,15663.0,0.0
,,783350000.0,15667.0,0.0
,,783550000.0,15671.0,0.0
,,783750000.0,15675.0,0.0
,,783950000.0,15679.0,0.0
,,784150000.0,15683.0,0.0
,,784350000.0,15687.0,0.0
,,784550000.0,15691.0,0.0
,,784750000.0,15695.0,0.0
,,784950000.0,15699.0,0.0
,,785150000.0,15703.0,0.0
,,785350000.0,15707.0,0.0
,,785550000.0,15711.0,0.0
,,785750000.0,15715.0,0.0
,,785950000.0,15719.0,0.0
,,786150000.0,15723.0,0.0
,,786400000.0,15728.0,0.0
,,786600000.0,15732.0,0.0
,,786800000.0,15736.0,0.0
,,787000000.0,15740.0,0.0
,,787200000.0,15744.0,0.0
,,787400000.0,15748.0,0.0
,,787600000.0,15752.0,0.0
,,787800000.0,15756.0,0.0
,,788000000.0,15760.0,0.0
,,788200000.0,15764.0,0.0
,,788450000.0,15769.0,0.0
,,788650000.0,15773.0,0.0
,,788850000.0,15777.0,0.0
,,789050000.0,15781.0,0.0
,,789250000.0,15785.0,0.0
,,789450000.0,15789.0,0.0
,,789650000.0,15793.0,0.0
,,789850000.0,15797.0,0.0
,,790050000.0,15801.0,0.0
,,790250000.0,15805.0,0.0
,,790500000.0,15810.0,0.0
,,790700000.0,15814.0,0.0
,,790900000.0,15818.0,0.0
,,791100000.0,15822.0,0.0
,,791300000.0,15826.0,0.0
,,791500000.0,15830.0,0.0
,,791700000.0,15834.0,0.0
,,791900000.0,15838.0,0.0
,,792100000.0,15842.0,0.0
,,792300000.0,15846.0,0.0
,,792500000.0,15850.0,0.0
,,792700000.0,15854.0,0.0
,,792900000.0,15858.0,0.0
,,793100000.0,15862.0,0.0
,,793300000.0,15866.0,0.0
,,793500000.0,15870.0,0.0
,,793700000.0,15874.0,0.0
,,793900000.0,15878.0,0.0
,,794100000.0,15882.0,0.0
,,794300000.0,15886.0,0.0
,,794500000.0,15890.0,0.0
,,794700000.0,15894.0,0.0
,,794900000.0,15898.0,0.0
,,795100000.0,15902.0,0.0
,,795300000.0,15906.0,0.0
,,795500000.0,15910.0,0.0
,,795700000.0,15914.0,0.0
,,795900000.0,15918.0,0.0
,,796100000.0,15922.0,0.0
,,796300000.0,15926.0,0.0
,,796500000.0,15930.0,0.0
,,796750000.0,15935.0,0.0
,,796950000.0,15939.0,0.0
,,797150000.0,15943.0,0.0
,,797350000.0,15947.0,0.0
,,797550000.0,15951.0,0.0
,,797750000.0,15955.0,0.0
,,797950000.0,15959.0,0.0
,,798150000.0,15963.0,0.0
,,798350000.0,15967.0,0.0
,,798550000.0,15971.0,0.0
,,798750000.0,15975.0,0.0
,,798950000.0,15979.0,0.0
,,799150000.0,15983.0,0.0
,,799350000.0,15987.0,0.0
,,799600000.0,15992.0,0.0
,,799800000.0,15996.0,0.0
,,800000000.0,16000.0,0.0
,,800200000.0,16004.0,0.0
,,800400000.0,16008.0,0.0
,,800600000.0,16012.0,0.0
,,800800000.0,16016.0,0.0
,,801000000.0,16020.0,0.0
,,801200000.0,16024.0,0.0
,,801400000.0,16028.0,0.0
,,801600000.0,16032.0,0.0
,,801800000.0,16036.0,0.0
,,802000000.0,16040.0,0.0
,,802200000.0,16044.0,0.0
,,802400000.0,16048.0,0.0
,,802600000.0,16052.0,0.0
,,802800000.0,16056.0,0.0
,,803000000.0,16060.0,0.0
,,803200000.0,16064.0,0.0
,,803400000.0,16068.0,0.0
,,803600000.0,16072.0,0.0
,,803800000.0,16076.0,0.0
,,804000000.0,16080.0,0.0
,,804200000.0,16084.0,0.0
,,804400000.0,16088.0,0.0
,,804600000.0,16092.0,0.0
,,804800000.0,16096.0,0.0
,,805000000.0,16100.0,0.0
,,805200000.0,16104.0,0.0
,,805400000.0,16108.0,0.0
,,805600000.0,16112.0,0.0
,,805800000.0,16116.0,0.0
,,806050000.0,16121.0,0.0
,,806250000.0,16125.0,0.0
,,806450000.0,16129.0,0.0
,,806650000.0,16133.0,0.0
,,806850000.0,16137.0,0.0
,,807050000.0,16141.0,0.0
,,807250000.0,16145.0,0.0
,,807450000.0,16149.0,0.0
,,807650000.0,16153.0,0.0
,,807850000.0,16157.0,0.0
,,808050000.0,16161.0,0.0
,,808250000.0,16165.0,0.0
,,808450000.0,16169.0,0.0
,,808650000.0,16173.0,0.0
,,808850000.0,16177.0,0.0
,,809050000.0,16181.0,0.0
,,809250000.0,16185.0,0.0
,,809450000.0,16189.0,0.0
,,809650000.0,16193.0,0.0
,,809850000.0,16197.0,0.0
,,810050000.0,16201.0,0.0
,,810250000.0,16205.0,0.0
,,810450000.0,16209.0,0.0
,,810650000.0,16213.0,0.0
,,810850000.0,16217.0,0.0
,,811050000.0,16221.0,0.0
,,811250000.0,16225.0,0.0
,,811450000.0,16229.0,0.0
,,811650000.0,16233.0,0.0
,,811850000.0,16237.0,0.0
,,812050000.0,16241.0,0.0
,,812250000.0,16245.0,0.0
,,812450000.0,16249.0,0.0
,,812650000.0,16253.0,0.0
,,812850000.0,16257.0,0.0
,,813050000.0,16261.0,0.0
,,813250000.0,16265.0,0.0
,,813450000.0,16269.0,0.0
,,813650000.0,16273.0,0.0
,,813850000.0,16277.0,0.0
,,814050000.0,16281.0,0.0
,,814250000.0,16285.0,0.0
,,814450000.0,16289.0,0.0
,,814650000.0,16293.0,0.0
,,814850000.0,16297.0,0.0
,,815050000.0,16301.0,0.0
,,815250000.0,16305.0,0.0
,,815450000.0,16309.0,0.0
,,815650000.0,16313.0,0.0
,,815850000.0,16317.0,0.0
,,816050000.0,16321.0,0.0
,,816300000.0,16326.0,0.0
,,816500000.0,16330.0,0.0
,,816700000.0,16334.0,0.0
,,816900000.0,16338.0,0.0
,,817100000.0,16342.0,0.0
,,817300000.0,16346.0,0.0
,,817500000.0,16350.0,0.0
,,817700000.0,16354.0,0.0
,,817900000.0,16358.0,0.0
,,818100000.0,16362.0,0.0
,,818300000.0,16366.0,0.0
,,818500000.0,16370.0,0.0
,,818700000.0,16374.0,0.0
,,818900000.0,16378.0,0.0
,,819100000.0,16382.0,0.0
,,819300000.0,16386.0,0.0
,,819500000.0,16390.0,0.0
,,819700000.0,16394.0,0.0
,,819900000.0,16398.0,0.0
,,820100000.0,16402.0,0.0
,,820300000.0,16406.0,0.0
,,820500000.0,16410.0,0.0
,,820700000.0,16414.0,0.0
,,820900000.0,16418.0,0.0
,,821100000.0,16422.0,0.0
,,821300000.0,16426.0,0.0
,,821500000.0,16430.0,0.0
,,821700000.0,16434.0,0.0
,,821900000.0,16438.0,0.0
,,822100000.0,16442.0,0.0
,,822350000.0,16447.0,0.0
,,822550000.0,16451.0,0.0
,,822750000.0,16455.0,0.0
,,822950000.0,16459.0,0.0
,,823150000.0,16463.0,0.0
,,823350000.0,16467.0,0.0
,,823550000.0,16471.0,0.0
,,823750000.0,16475.0,0.0
,,823950000.0,16479.0,0.0
,,824150000.0,16483.0,0.0
,,824400000.0,16488.0,0.0
,,824600000.0,16492.0,0.0
,,824800000.0,16496.0,0.0
,,825000000.0,16500.0,0.0
,,825200000.0,16504.0,0.0
,,825400000.0,16508.0,0.0
,,825600000.0,16512.0,0.0
,,825800000.0,16516.0,0.0
,,826000000.0,16520.0,0.0
,,826200000.0,16524.0,0.0
,,826450000.0,16529.0,0.0
,,826650000.0,16533.0,0.0
,,826850000.0,16537.0,0.0
,,827050000.0,16541.0,0.0
,,827250000.0,16545.0,0.0
,,827450000.0,16549.0,0.0
,,827650000.0,16553.0,0.0
,,827850000.0,16557.0,0.0
,,828050000.0,16561.0,0.0
,,828250000.0,16565.0,0.0
,,828500000.0,16570.0,0.0
,,828700000.0,16574.0,0.0
,,828900000.0,16578.0,0.0
,,829100000.0,16582.0,0.0
,,829300000.0,16586.0,0.0
,,829500000.0,16590.0,0.0
,,829700000.0,16594.0,0.0
,,829900000.0,16598.0,0.0
,,830100000.0,16602.0,0.0
,,830300000.0,16606.0,0.0
,,830500000.0,16610.0,0.0
,,830700000.0,16614.0,0.0
,,830900000.0,16618.0,0.0
,,831100000.0,16622.0,0.0
,,831300000.0,16626.0,0.0
,,831500000.0,16630.0,0.0
,,831700000.0,16634.0,0.0
,,831900000.0,16638.0,0.0
,,832100000.0,16642.0,0.0
,,832300000.0,16646.0,0.0
,,832550000.0,16651.0,0.0
,,832750000.0,16655.0,0.0
,,832950000.0,16659.0,0.0
,,833150000.0,16663.0,0.0
,,833350000.0,16667.0,0.0
,,833550000.0,16671.0,0.0
,,833750000.0,16675.0,0.0
,,833950000.0,16679.0,0.0
,,834150000.0,16683.0,0.0
,,834350000.0,16687.0,0.0
,,834600000.0,16692.0,0.0
,,834800000.0,16696.0,0.0
,,835000000.0,16700.0,0.0
,,835200000.0,16704.0,0.0
,,835400000.0,16708.0,0.0
,,835600000.0,16712.0,0.0
,,835800000.0,16716.0,0.0
,,836000000.0,16720.0,0.0
,,836200000.0,16724.0,0.0
,,836400000.0,16728.0,0.0
,,836650000.0,16733.0,0.0
,,836850000.0,16737.0,0.0
,,837050000.0,16741.0,0.0
,,837250000.0,16745.0,0.0
,,837450000.0,16749.0,0.0
,,837650000.0,16753.0,0.0
,,837850000.0,16757.0,0.0
,,838050000.0,16761.0,0.0
,,838250000.0,16765.0,0.0
,,838450000.0,16769.0,0.0
,,838650000.0,16773.0,0.0
,,838850000.0,16777.0,0.0
,,839050000.0,16781.0,0.0
,,839250000.0,16785.0,0.0
,,839450000.0,16789.0,0.0
,,839650000.0,16793.0,0.0
,,839850000.0,16797.0,0.0
,,840050000.0,16801.0,0.0
,,840250000.0,16805.0,0.0
,,840450000.0,16809.0,0.0
,,840650000.0,16813.0,0.0
,,840850000.0,16817.0,0.0
,,841050000.0,16821.0,0.0
,,841250000.0,16825.0,0.0
,,841450000.0,16829.0,0.0
,,841650000.0,16833.0,0.0
,,841850000.0,16837.0,0.0
,,842050000.0,16841.0,0.0
,,842250000.0,16845.0,0.0
,,842450000.0,16849.0,0.0
,,842650000.0,16853.0,0.0
,,842850000.0,16857.0,0.0
,,843050000.0,16861.0,0.0
,,843250000.0,16865.0,0.0
,,843450000.0,16869.0,0.0
,,843650000.0,16873.0,0.0
,,843850000.0,16877.0,0.0
,,844050000.0,16881.0,0.0
,,844250000.0,16885.0,0.0
,,844450000.0,16889.0,0.0
,,844650000.0,16893.0,0.0
,,844850000.0,16897.0,0.0
,,845050000.0,16901.0,0.0
,,845250000.0,16905.0,0.0
,,845450000.0,16909.0,0.0
,,845650000.0,16913.0,0.0
,,845850000.0,16917.0,0.0
,,846050000.0,16921.0,0.0
,,846250000.0,16925.0,0.0
,,846450000.0,16929.0,0.0
,,846650000.0,16933.0,0.0
,,846850000.0,16937.0,0.0
,,847050000.0,16941.0,0.0
,,847250000.0,16945.0,0.0
,,847450000.0,16949.0,0.0
,,847650000.0,16953.0,0.0
,,847850000.0,16957.0,0.0
,,848050000.0,16961.0,0.0
,,848250000.0,16965.0,0.0
,,848450000.0,16969.0,0.0
,,848650000.0,16973.0,0.0
,,848850000.0,16977.0,0.0
,,849050000.0,16981.0,0.0
,,849250000.0,16985.0,0.0
,,849450000.0,16989.0,0.0
,,849650000.0,16993.0,0.0
,,849850000.0,16997.0,0.0
,,850050000.0,17001.0,0.0
,,850250000.0,17005.0,0.0
,,850450000.0,17009.0,0.0
,,850650000.0,17013.0,0.0
,,850850000.0,17017.0,0.0
,,851050000.0,17021.0,0.0
,,851250000.0,17025.0,0.0
,,851450000.0,17029.0,0.0
,,851650000.0,17033.0,0.0
,,851850000.0,17037.0,0.0
,,852050000.0,17041.0,0.0
,,852250000.0,17045.0,0.0
,,852450000.0,17049.0,0.0
,,852650000.0,17053.0,0.0
,,852850000.0,17057.0,0.0
,,853050000.0,17061.0,0.0
,,853250000.0,17065.0,0.0
,,853450000.0,17069.0,0.0
,,853650000.0,17073.0,0.0
,,853850000.0,17077.0,0.0
,,854100000.0,17082.0,0.0
,,854300000.0,17086.0,0.0
,,854500000.0,17090.0,0.0
,,854700000.0,17094.0,0.0
,,854900000.0,17098.0,0.0
,,855100000.0,17102.0,0.0
,,855300000.0,17106.0,0.0
,,855500000.0,17110.0,0.0
,,855700000.0,17114.0,0.0
,,855900000.0,17118.0,0.0
,,856150000.0,17123.0,0.0
,,856350000.0,17127.0,0.0
,,856550000.0,17131.0,0.0
,,856750000.0,17135.0,0.0
,,856950000.0,17139.0,0.0
,,857150000.0,17143.0,0.0
,,857350000.0,17147.0,0.0
,,857550000.0,17151.0,0.0
,,857750000.0,17155.0,0.0
,,857950000.0,17159.0,0.0
,,858150000.0,17163.0,0.0
,,858350000.0,17167.0,0.0
,,858550000.0,17171.0,0.0
,,858750000.0,17175.0,0.0
,,858950000.0,17179.0,0.0
,,859150000.0,17183.0,0.0
,,859350000.0,17187.0,0.0
,,859550000.0,17191.0,0.0
,,859750000.0,17195.0,0.0
,,859950000.0,17199.0,0.0
,,860150000.0,17203.0,0.0
,,860350000.0,17207.0,0.0
,,860550000.0,17211.0,0.0
,,860750000.0,17215.0,0.0
,,860950000.0,17219.0,0.0
,,861150000.0,17223.0,0.0
,,861350000.0,17227.0,0.0
,,861550000.0,17231.0,0.0
,,861750000.0,17235.0,0.0
,,861950000.0,17239.0,0.0
,,862150000.0,17243.0,0.0
,,862350000.0,17247.0,0.0
,,862550000.0,17251.0,0.0
,,862750000.0,17255.0,0.0
,,862950000.0,17259.0,0.0
,,863150000.0,17263.0,0.0
,,863350000.0,17267.0,0.0
,,863550000.0,17271.0,0.0
,,863750000.0,17275.0,0.0
,,863950000.0,17279.0,0.0
,,864150000.0,17283.0,0.0
,,864350000.0,17287.0,0.0
,,864550000.0,17291.0,0.0
,,864750000.0,17295.0,0.0
,,864950000.0,17299.0,0.0
,,865150000.0,17303.0,0.0
,,865350000.0,17307.0,0.0
,,865550000.0,17311.0,0.0
,,865750000.0,17315.0,0.0
,,865950000.0,17319.0,0.0
,,866150000.0,17323.0,0.0
,,866400000.0,17328.0,0.0
,,866600000.0,17332.0,0.0
,,866800000.0,17336.0,0.0
,,867000000.0,17340.0,0.0
,,867200000.0,17344.0,0.0
,,867400000.0,17348.0,0.0
,,867600000.0,17352.0,0.0
,,867800000.0,17356.0,0.0
,,868000000.0,17360.0,0.0
,,868200000.0,17364.0,0.0
,,868450000.0,17369.0,0.0
,,868650000.0,17373.0,0.0
,,868850000.0,17377.0,0.0
,,869050000.0,17381.0,0.0
,,869250000.0,17385.0,0.0
,,869450000.0,17389.0,0.0
,,869650000.0,17393.0,0.0
,,869850000.0,17397.0,0.0
,,870050000.0,17401.0,0.0
,,870250000.0,17405.0,0.0
,,870500000.0,17410.0,0.0
,,870700000.0,17414.0,0.0
,,870900000.0,17418.0,0.0
,,871100000.0,17422.0,0.0
,,871300000.0,17426.0,0.0
,,871500000.0,17430.0,0.0
,,871700000.0,17434.0,0.0
,,871900000.0,17438.0,0.0
,,872100000.0,17442.0,0.0
,,872300000.0,17446.0,0.0
,,872550000.0,17451.0,0.0
,,872750000.0,17455.0,0.0
,,872950000.0,17459.0,1.0
,,873250000.0,17465.0,0.0
,,873450000.0,17469.0,0.0
,,873650000.0,17473.0,0.0
,,873850000.0,17477.0,0.0
,,874050000.0,17481.0,0.0
,,874250000.0,17485.0,0.0
,,874450000.0,17489.0,0.0
,,874650000.0,17493.0,0.0
,,874850000.0,17497.0,0.0
,,875050000.0,17501.0,0.0
,,875250000.0,17505.0,0.0
,,875450000.0,17509.0,0.0
,,875650000.0,17513.0,0.0
,,875850000.0,17517.0,0.0
,,876050000.0,17521.0,0.0
,,876250000.0,17525.0,0.0
,,876450000.0,17529.0,0.0
,,876650000.0,17533.0,0.0
,,876850000.0,17537.0,0.0
,,877050000.0,17541.0,0.0
,,877250000.0,17545.0,0.0
,,877450000.0,17549.0,0.0
,,877650000.0,17553.0,0.0
,,877850000.0,17557.0,0.0
,,878050000.0,17561.0,0.0
,,878250000.0,17565.0,0.0
,,878450000.0,17569.0,0.0
,,878650000.0,17573.0,0.0
,,878850000.0,17577.0,0.0
,,879050000.0,17581.0,0.0
,,879250000.0,17585.0,0.0
,,879450000.0,17589.0,0.0
,,879650000.0,17593.0,0.0
,,879850000.0,17597.0,0.0
,,880050000.0,17601.0,0.0
,,880250000.0,17605.0,0.0
,,880450000.0,17609.0,0.0
,,880650000.0,17613.0,0.0
,,880850000.0,17617.0,0.0
,,881050000.0,17621.0,0.0
,,881250000.0,17625.0,0.0
,,881450000.0,17629.0,0.0
,,881650000.0,17633.0,0.0
,,881850000.0,17637.0,0.0
,,882050000.0,17641.0,0.0
,,882250000.0,17645.0,0.0
,,882450000.0,17649.0,0.0
,,882650000.0,17653.0,0.0
,,882850000.0,17657.0,0.0
,,883050000.0,17661.0,0.0
,,883250000.0,17665.0,0.0
,,883450000.0,17669.0,0.0
,,883650000.0,17673.0,0.0
,,883850000.0,17677.0,0.0
,,884050000.0,17681.0,0.0
,,884250000.0,17685.0,0.0
,,884450000.0,17689.0,0.0
,,884650000.0,17693.0,0.0
,,884850000.0,17697.0,0.0
,,885050000.0,17701.0,0.0
,,885250000.0,17705.0,0.0
,,885450000.0,17709.0,0.0
,,885650000.0,17713.0,0.0
,,885850000.0,17717.0,0.0
,,886050000.0,17721.0,0.0
,,886250000.0,17725.0,0.0
,,886450000.0,17729.0,0.0
,,886650000.0,17733.0,0.0
,,886850000.0,17737.0,0.0
,,887050000.0,17741.0,0.0
,,887250000.0,17745.0,0.0
,,887450000.0,17749.0,0.0
,,887650000.0,17753.0,0.0
,,887850000.0,17757.0,0.0
,,888050000.0,17761.0,0.0
,,888250000.0,17765.0,0.0
,,888450000.0,17769.0,0.0
,,888650000.0,17773.0,0.0
,,888850000.0,17777.0,0.0
,,889050000.0,17781.0,0.0
,,889250000.0,17785.0,0.0
,,889450000.0,17789.0,0.0
,,889650000.0,17793.0,0.0
,,889850000.0,17797.0,0.0
,,890100000.0,17802.0,0.0
,,890300000.0,17806.0,0.0
,,890500000.0,17810.0,0.0
,,890700000.0,17814.0,0.0
,,890900000.0,17818.0,0.0
,,891100000.0,17822.0,0.0
,,891300000.0,17826.0,0.0
,,891500000.0,17830.0,0.0
,,891700000.0,17834.0,0.0
,,891900000.0,17838.0,0.0
,,892100000.0,17842.0,0.0
,,892300000.0,17846.0,0.0
,,892500000.0,17850.0,0.0
,,892700000.0,17854.0,0.0
,,892900000.0,17858.0,0.0
,,893100000.0,17862.0,0.0
,,893300000.0,17866.0,0.0
,,893500000.0,17870.0,0.0
,,893700000.0,17874.0,0.0
,,893900000.0,17878.0,0.0
,,894100000.0,17882.0,0.0
,,894300000.0,17886.0,0.0
,,894500000.0,17890.0,0.0
,,894700000.0,17894.0,0.0
,,894900000.0,17898.0,0.0
,,895100000.0,17902.0,0.0
,,895300000.0,17906.0,0.0
,,895500000.0,17910.0,0.0
,,895700000.0,17914.0,0.0
,,895900000.0,17918.0,0.0
,,896150000.0,17923.0,0.0
,,896350000.0,17927.0,0.0
,,896550000.0,17931.0,0.0
,,896750000.0,17935.0,0.0
,,896950000.0,17939.0,0.0
,,897150000.0,17943.0,0.0
,,897350000.0,17947.0,0.0
,,897550000.0,17951.0,0.0
,,897750000.0,17955.0,0.0
,,897950000.0,17959.0,0.0
,,898150000.0,17963.0,0.0
,,898350000.0,17967.0,0.0
,,898550000.0,17971.0,0.0
,,898750000.0,17975.0,0.0
,,898950000.0,17979.0,0.0
,,899150000.0,17983.0,0.0
,,899350000.0,17987.0,0.0
,,899550000.0,17991.0,0.0
,,899750000.0,17995.0,0.0
,,899950000.0,17999.0,0.0
,,900150000.0,18003.0,0.0
,,900400000.0,18008.0,0.0
,,900600000.0,18012.0,0.0
,,900800000.0,18016.0,0.0
,,901000000.0,18020.0,0.0
,,901200000.0,18024.0,0.0
,,901400000.0,18028.0,0.0
,,901600000.0,18032.0,0.0
,,901800000.0,18036.0,0.0
,,902000000.0,18040.0,0.0
,,902200000.0,18044.0,0.0
,,902400000.0,18048.0,0.0
,,902600000.0,18052.0,0.0
,,902800000.0,18056.0,0.0
,,903000000.0,18060.0,0.0
,,903200000.0,18064.0,0.0
,,903400000.0,18068.0,0.0
,,903600000.0,18072.0,0.0
,,903800000.0,18076.0,0.0
,,904000000.0,18080.0,0.0
,,904200000.0,18084.0,0.0
,,904400000.0,18088.0,0.0
,,904600000.0,18092.0,0.0
,,904800000.0,18096.0,0.0
,,905000000.0,18100.0,0.0
,,905200000.0,18104.0,0.0
,,905400000.0,18108.0,0.0
,,905600000.0,18112.0,0.0
,,905800000.0,18116.0,0.0
,,906000000.0,18120.0,0.0
,,906200000.0,18124.0,0.0
,,906450000.0,18129.0,0.0
,,906650000.0,18133.0,0.0
,,906850000.0,18137.0,0.0
,,907050000.0,18141.0,0.0
,,907250000.0,18145.0,0.0
,,907450000.0,18149.0,0.0
,,907650000.0,18153.0,0.0
,,907850000.0,18157.0,0.0
,,908050000.0,18161.0,0.0
,,908250000.0,18165.0,0.0
,,908450000.0,18169.0,0.0
,,908650000.0,18173.0,0.0
,,908850000.0,18177.0,0.0
,,909050000.0,18181.0,0.0
,,909250000.0,18185.0,0.0
,,909450000.0,18189.0,0.0
,,909650000.0,18193.0,0.0
,,909850000.0,18197.0,0.0
,,910050000.0,18201.0,0.0
,,910250000.0,18205.0,0.0
,,910450000.0,18209.0,0.0
,,910650000.0,18213.0,0.0
,,910850000.0,18217.0,0.0
,,911050000.0,18221.0,0.0
,,911250000.0,18225.0,0.0
,,911450000.0,18229.0,0.0
,,911700000.0,18234.0,0.0
,,911900000.0,18238.0,0.0
,,912100000.0,18242.0,0.0
,,912300000.0,18246.0,0.0
,,912550000.0,18251.0,0.0
,,912750000.0,18255.0,0.0
,,912950000.0,18259.0,0.0
,,913150000.0,18263.0,0.0
,,913350000.0,18267.0,0.0
,,913550000.0,18271.0,0.0
,,913750000.0,18275.0,0.0
,,913950000.0,18279.0,0.0
,,914150000.0,18283.0,0.0
,,914350000.0,18287.0,0.0
,,914550000.0,18291.0,0.0
,,914750000.0,18295.0,0.0
,,914950000.0,18299.0,0.0
,,915150000.0,18303.0,0.0
,,915350000.0,18307.0,0.0
,,915550000.0,18311.0,0.0
,,915750000.0,18315.0,0.0
,,915950000.0,18319.0,0.0
,,916150000.0,18323.0,0.0
,,916350000.0,18327.0,0.0
,,916550000.0,18331.0,0.0
,,916750000.0,18335.0,0.0
,,916950000.0,18339.0,0.0
,,917150000.0,18343.0,0.0
,,917350000.0,18347.0,0.0
,,917550000.0,18351.0,0.0
,,917750000.0,18355.0,0.0
,,917950000.0,18359.0,0.0
,,918150000.0,18363.0,0.0
,,918350000.0,18367.0,0.0
,,918550000.0,18371.0,0.0
,,918750000.0,18375.0,0.0
,,918950000.0,18379.0,0.0
,,919150000.0,18383.0,0.0
,,919350000.0,18387.0,0.0
,,919550000.0,18391.0,0.0
,,919750000.0,18395.0,0.0
,,919950000.0,18399.0,0.0
,,920150000.0,18403.0,0.0
,,920350000.0,18407.0,0.0
,,920550000.0,18411.0,0.0
,,920750000.0,18415.0,0.0
,,920950000.0,18419.0,0.0
,,921150000.0,18423.0,0.0
,,921350000.0,18427.0,0.0
,,921550000.0,18431.0,0.0
,,921750000.0,18435.0,0.0
,,921950000.0,18439.0,0.0
,,922150000.0,18443.0,0.0
,,922350000.0,18447.0,0.0
,,922550000.0,18451.0,0.0
,,922750000.0,18455.0,0.0
,,922950000.0,18459.0,0.0
,,923150000.0,18463.0,0.0
,,923350000.0,18467.0,0.0
,,923550000.0,18471.0,0.0
,,923750000.0,18475.0,0.0
,,923950000.0,18479.0,0.0
,,924150000.0,18483.0,0.0
,,924350000.0,18487.0,0.0
,,924550000.0,18491.0,0.0
,,924750000.0,18495.0,0.0
,,924950000.0,18499.0,0.0
,,925150000.0,18503.0,0.0
,,925350000.0,18507.0,0.0
,,925550000.0,18511.0,0.0
,,925750000.0,18515.0,0.0
,,926000000.0,18520.0,0.0
,,926200000.0,18524.0,0.0
,,926400000.0,18528.0,0.0
,,926600000.0,18532.0,0.0
,,926800000.0,18536.0,0.0
,,927000000.0,18540.0,0.0
,,927200000.0,18544.0,0.0
,,927400000.0,18548.0,0.0
,,927600000.0,18552.0,0.0
,,927800000.0,18556.0,0.0
,,928000000.0,18560.0,0.0
,,928200000.0,18564.0,0.0
,,928400000.0,18568.0,0.0
,,928600000.0,18572.0,0.0
,,928800000.0,18576.0,0.0
,,929000000.0,18580.0,0.0
,,929200000.0,18584.0,0.0
,,929400000.0,18588.0,0.0
,,929600000.0,18592.0,0.0
,,929800000.0,18596.0,0.0
,,930000000.0,18600.0,0.0
,,930200000.0,18604.0,0.0
,,930400000.0,18608.0,0.0
,,930600000.0,18612.0,0.0
,,930800000.0,18616.0,0.0
,,931000000.0,18620.0,0.0
,,931200000.0,18624.0,0.0
,,931400000.0,18628.0,0.0
,,931600000.0,18632.0,0.0
,,931800000.0,18636.0,0.0
,,932050000.0,18641.0,0.0
,,932250000.0,18645.0,0.0
,,932450000.0,18649.0,0.0
,,932650000.0,18653.0,0.0
,,932850000.0,18657.0,0.0
,,933050000.0,18661.0,0.0
,,933250000.0,18665.0,0.0
,,933450000.0,18669.0,0.0
,,933650000.0,18673.0,0.0
,,933850000.0,18677.0,0.0
,,934100000.0,18682.0,0.0
,,934300000.0,18686.0,0.0
,,934500000.0,18690.0,0.0
,,934700000.0,18694.0,0.0
,,934900000.0,18698.0,0.0
,,935100000.0,18702.0,0.0
,,935300000.0,18706.0,0.0
,,935500000.0,18710.0,0.0
,,935700000.0,18714.0,0.0
,,935900000.0,18718.0,0.0
,,936100000.0,18722.0,0.0
,,936300000.0,18726.0,0.0
,,936500000.0,18730.0,0.0
,,936700000.0,18734.0,0.0
,,936900000.0,18738.0,0.0
,,937100000.0,18742.0,0.0
,,937300000.0,18746.0,0.0
,,937500000.0,18750.0,0.0
,,937700000.0,18754.0,0.0
,,937900000.0,18758.0,0.0
,,938100000.0,18762.0,0.0
,,938350000.0,18767.0,0.0
,,938550000.0,18771.0,0.0
,,938750000.0,18775.0,0.0
,,938950000.0,18779.0,0.0
,,939150000.0,18783.0,0.0
,,939350000.0,18787.0,0.0
,,939550000.0,18791.0,0.0
,,939750000.0,18795.0,0.0
,,939950000.0,18799.0,0.0
,,940150000.0,18803.0,0.0
,,940350000.0,18807.0,0.0
,,940550000.0,18811.0,0.0
,,940750000.0,18815.0,0.0
,,940950000.0,18819.0,0.0
,,941150000.0,18823.0,0.0
,,941350000.0,18827.0,0.0
,,941550000.0,18831.0,0.0
,,941750000.0,18835.0,0.0
,,941950000.0,18839.0,0.0
,,942150000.0,18843.0,0.0
,,942350000.0,18847.0,0.0
,,942550000.0,18851.0,0.0
,,942750000.0,18855.0,0.0
,,942950000.0,18859.0,0.0
,,943150000.0,18863.0,0.0
,,943350000.0,18867.0,0.0
,,943550000.0,18871.0,0.0
,,943750000.0,18875.0,0.0
,,943950000.0,18879.0,0.0
,,944150000.0,18883.0,0.0
,,944400000.0,18888.0,0.0
,,944600000.0,18892.0,0.0
,,944800000.0,18896.0,0.0
,,945000000.0,18900.0,0.0
,,945200000.0,18904.0,0.0
,,945400000.0,18908.0,0.0
,,945600000.0,18912.0,0.0
,,945800000.0,18916.0,0.0
,,946000000.0,18920.0,0.0
,,946200000.0,18924.0,0.0
,,946450000.0,18929.0,0.0
,,946650000.0,18933.0,0.0
,,946850000.0,18937.0,0.0
,,947050000.0,18941.0,0.0
,,947250000.0,18945.0,0.0
,,947450000.0,18949.0,0.0
,,947650000.0,18953.0,0.0
,,947850000.0,18957.0,0.0
,,948050000.0,18961.0,0.0
,,948250000.0,18965.0,0.0
,,948750000.0,18975.0,0.0
,,948950000.0,18979.0,3.0
,,949150000.0,18983.0,0.0
,,949350000.0,18987.0,0.0
,,949550000.0,18991.0,0.0
,,949750000.0,18995.0,0.0
,,949950000.0,18999.0,0.0
,,950150000.0,19003.0,0.0
,,950350000.0,19007.0,0.0
,,950600000.0,19012.0,0.0
,,950800000.0,19016.0,0.0
,,951000000.0,19020.0,0.0
,,951200000.0,19024.0,0.0
,,951400000.0,19028.0,0.0
,,951600000.0,19032.0,0.0
,,951800000.0,19036.0,0.0
,,952000000.0,19040.0,0.0
,,952200000.0,19044.0,0.0
,,952400000.0,19048.0,0.0
,,952600000.0,19052.0,0.0
,,952800000.0,19056.0,0.0
,,953000000.0,19060.0,0.0
,,953200000.0,19064.0,0.0
,,953400000.0,19068.0,0.0
,,953600000.0,19072.0,0.0
,,953800000.0,19076.0,0.0
,,954000000.0,19080.0,0.0
,,954200000.0,19084.0,0.0
,,954400000.0,19088.0,0.0
,,954600000.0,19092.0,0.0
,,954800000.0,19096.0,0.0
,,955000000.0,19100.0,0.0
,,955200000.0,19104.0,0.0
,,955400000.0,19108.0,0.0
,,955600000.0,19112.0,0.0
,,955800000.0,19116.0,0.0
,,956000000.0,19120.0,0.0
,,956200000.0,19124.0,0.0
,,956400000.0,19128.0,0.0
,,956650000.0,19133.0,0.0
,,956850000.0,19137.0,0.0
,,957050000.0,19141.0,0.0
,,957250000.0,19145.0,0.0
,,957450000.0,19149.0,0.0
,,957650000.0,19153.0,0.0
,,957850000.0,19157.0,0.0
,,958050000.0,19161.0,0.0
,,958250000.0,19165.0,0.0
,,958450000.0,19169.0,0.0
,,958650000.0,19173.0,0.0
,,958850000.0,19177.0,0.0
,,959050000.0,19181.0,0.0
,,959250000.0,19185.0,0.0
,,959450000.0,19189.0,0.0
,,959650000.0,19193.0,0.0
,,959850000.0,19197.0,0.0
,,960050000.0,19201.0,0.0
,,960250000.0,19205.0,0.0
,,960450000.0,19209.0,0.0
,,960650000.0,19213.0,0.0
,,960850000.0,19217.0,0.0
,,961050000.0,19221.0,0.0
,,961250000.0,19225.0,0.0
,,961450000.0,19229.0,0.0
,,961650000.0,19233.0,0.0
,,961850000.0,19237.0,0.0
,,962050000.0,19241.0,0.0
,,962250000.0,19245.0,0.0
,,962450000.0,19249.0,0.0
,,962650000.0,19253.0,0.0
,,962850000.0,19257.0,0.0
,,963050000.0,19261.0,0.0
,,963250000.0,19265.0,0.0
,,963450000.0,19269.0,0.0
,,963650000.0,19273.0,0.0
,,963850000.0,19277.0,0.0
,,964050000.0,19281.0,0.0
,,964250000.0,19285.0,0.0
,,964450000.0,19289.0,0.0
,,964650000.0,19293.0,0.0
,,964850000.0,19297.0,0.0
,,965050000.0,19301.0,0.0
,,965250000.0,19305.0,0.0
,,965450000.0,19309.0,0.0
,,965650000.0,19313.0,0.0
,,965850000.0,19317.0,0.0
,,966050000.0,19321.0,0.0
,,966250000.0,19325.0,0.0
,,966450000.0,19329.0,0.0
,,966650000.0,19333.0,0.0
,,966850000.0,19337.0,0.0
,,967050000.0,19341.0,0.0
,,967250000.0,19345.0,0.0
,,967450000.0,19349.0,0.0
,,967650000.0,19353.0,0.0
,,967850000.0,19357.0,0.0
,,968050000.0,19361.0,0.0
,,968250000.0,19365.0,0.0
,,968450000.0,19369.0,0.0
,,968650000.0,19373.0,0.0
,,968850000.0,19377.0,0.0
,,969050000.0,19381.0,0.0
,,969250000.0,19385.0,0.0
,,969450000.0,19389.0,0.0
,,969650000.0,19393.0,0.0
,,969850000.0,19397.0,0.0
,,970100000.0,19402.0,0.0
,,970300000.0,19406.0,0.0
,,970500000.0,19410.0,0.0
,,970700000.0,19414.0,0.0
,,970900000.0,19418.0,0.0
,,971100000.0,19422.0,0.0
,,971300000.0,19426.0,0.0
,,971500000.0,19430.0,0.0
,,971700000.0,19434.0,0.0
,,971900000.0,19438.0,0.0
,,972100000.0,19442.0,0.0
,,972300000.0,19446.0,0.0
,,972500000.0,19450.0,0.0
,,972700000.0,19454.0,0.0
,,972900000.0,19458.0,0.0
,,973100000.0,19462.0,0.0
,,973300000.0,19466.0,0.0
,,973500000.0,19470.0,0.0
,,973700000.0,19474.0,0.0
,,973900000.0,19478.0,0.0
,,974150000.0,19483.0,0.0
,,974350000.0,19487.0,0.0
,,974550000.0,19491.0,0.0
,,974750000.0,19495.0,0.0
,,974950000.0,19499.0,0.0
,,975150000.0,19503.0,0.0
,,975350000.0,19507.0,0.0
,,975550000.0,19511.0,0.0
,,975750000.0,19515.0,0.0
,,975950000.0,19519.0,0.0
,,976150000.0,19523.0,0.0
,,976350000.0,19527.0,0.0
,,976550000.0,19531.0,0.0
,,976750000.0,19535.0,0.0
,,976950000.0,19539.0,0.0
,,977150000.0,19543.0,0.0
,,977350000.0,19547.0,0.0
,,977550000.0,19551.0,0.0
,,977750000.0,19555.0,0.0
,,977950000.0,19559.0,0.0
,,978200000.0,19564.0,0.0
,,978400000.0,19568.0,0.0
,,978600000.0,19572.0,0.0
,,978800000.0,19576.0,0.0
,,979000000.0,19580.0,0.0
,,979200000.0,19584.0,0.0
,,979400000.0,19588.0,0.0
,,979600000.0,19592.0,0.0
,,979800000.0,19596.0,0.0
,,980000000.0,19600.0,0.0
,,980250000.0,19605.0,0.0
,,980450000.0,19609.0,0.0
,,980650000.0,19613.0,0.0
,,980850000.0,19617.0,0.0
,,981050000.0,19621.0,0.0
,,981250000.0,19625.0,0.0
,,981450000.0,19629.0,0.0
,,981650000.0,19633.0,0.0
,,981850000.0,19637.0,0.0
,,982050000.0,19641.0,0.0
,,982250000.0,19645.0,0.0
,,982450000.0,19649.0,0.0
,,982650000.0,19653.0,0.0
,,982850000.0,19657.0,0.5
,,983050000.0,19661.0,0.0
,,983250000.0,19665.0,0.0
,,983450000.0,19669.0,0.0
,,983650000.0,19673.0,0.0
,,983850000.0,19677.0,0.0
,,984050000.0,19681.0,0.0
,,984250000.0,19685.0,0.0
,,984500000.0,19690.0,0.0
,,984700000.0,19694.0,0.0
,,984900000.0,19698.0,0.0
,,985100000.0,19702.0,0.0
,,985300000.0,19706.0,0.0
,,985500000.0,19710.0,0.0
,,985700000.0,19714.0,0.0
,,985900000.0,19718.0,0.0
,,986100000.0,19722.0,0.0
,,986300000.0,19726.0,0.0
,,986550000.0,19731.0,0.0
,,986750000.0,19735.0,0.0
,,986950000.0,19739.0,0.0
,,987150000.0,19743.0,0.0
,,987350000.0,19747.0,0.0
,,987550000.0,19751.0,0.0
,,987750000.0,19755.0,0.0
,,987950000.0,19759.0,0.0
,,988150000.0,19763.0,0.0
,,988350000.0,19767.0,0.0
,,988600000.0,19772.0,0.0
,,988800000.0,19776.0,0.0
,,989000000.0,19780.0,0.0
,,989200000.0,19784.0,0.0
,,989400000.0,19788.0,0.0
,,989600000.0,19792.0,0.0
,,989800000.0,19796.0,0.0
,,990000000.0,19800.0,0.0
,,990200000.0,19804.0,0.0
,,990400000.0,19808.0,0.0
,,990650000.0,19813.0,0.0
,,990850000.0,19817.0,0.0
,,991050000.0,19821.0,0.0
,,991250000.0,19825.0,0.0
,,991450000.0,19829.0,0.0
,,991650000.0,19833.0,0.0
,,991850000.0,19837.0,0.0
,,992050000.0,19841.0,0.0
,,992250000.0,19845.0,0.0
,,992450000.0,19849.0,0.0
,,992650000.0,19853.0,0.0
,,992850000.0,19857.0,0.0
,,993050000.0,19861.0,0.0
,,993250000.0,19865.0,0.0
,,993450000.0,19869.0,0.0
,,993650000.0,19873.0,0.0
,,993850000.0,19877.0,0.0
,,994050000.0,19881.0,0.0
,,994250000.0,19885.0,0.0
,,994450000.0,19889.0,0.0
,,994650000.0,19893.0,0.0
,,994850000.0,19897.0,0.0
,,995050000.0,19901.0,0.0
,,995250000.0,19905.0,0.0
,,995450000.0,19909.0,0.0
,,995650000.0,19913.0,0.0
,,995850000.0,19917.0,0.0
,,996050000.0,19921.0,0.0
,,996250000.0,19925.0,0.0
,,996450000.0,19929.0,0.0
,,996700000.0,19934.0,0.0
,,996900000.0,19938.0,0.0
,,997100000.0,19942.0,0.0
,,997300000.0,19946.0,0.0
,,997500000.0,19950.0,0.0
,,997700000.0,19954.0,0.0
,,997900000.0,19958.0,0.0
,,998100000.0,19962.0,0.0
,,998300000.0,19966.0,0.0
,,998500000.0,19970.0,0.0
,,998700000.0,19974.0,0.0
,,998900000.0,19978.0,0.0
,,999100000.0,19982.0,0.0
,,999300000.0,19986.0,0.0
,,999550000.0,19991.0,0.0
,,999750000.0,19995.0,0.0
,,999950000.0,19999.0,0.0
,,1000150000.0,20003.0,0.0
,,1000350000.0,20007.0,0.0
,,1000550000.0,20011.0,0.0
,,1000750000.0,20015.0,0.0
,,1000950000.0,20019.0,0.0
,,1001150000.0,20023.0,0.0
,,1001350000.0,20027.0,0.0
,,1001550000.0,20031.0,0.0
,,1001750000.0,20035.0,0.0
,,1001950000.0,20039.0,0.0
,,1002150000.0,20043.0,0.0
,,1002350000.0,20047.0,0.0
,,1002550000.0,20051.0,0.0
,,1002750000.0,20055.0,0.0
,,1002950000.0,20059.0,0.0
,,1003150000.0,20063.0,0.0
,,1003350000.0,20067.0,0.0
,,1003550000.0,20071.0,0.0
,,1003750000.0,20075.0,0.0
,,1003950000.0,20079.0,0.0
,,1004150000.0,20083.0,0.0
,,1004350000.0,20087.0,0.0
,,1004550000.0,20091.0,0.0
,,1004750000.0,20095.0,0.0
,,1004950000.0,20099.0,0.0
,,1005150000.0,20103.0,0.0
,,1005350000.0,20107.0,0.0
,,1005550000.0,20111.0,0.0
,,1005750000.0,20115.0,0.0
,,1005950000.0,20119.0,0.0
,,1006150000.0,20123.0,0.0
,,1006350000.0,20127.0,0.0
,,1006550000.0,20131.0,0.0
,,1006750000.0,20135.0,0.0
,,1006950000.0,20139.0,0.0
,,1007150000.0,20143.0,0.0
,,1007350000.0,20147.0,0.0
,,1007550000.0,20151.0,0.0
,,1007750000.0,20155.0,0.0
,,1007950000.0,20159.0,0.0
,,1008150000.0,20163.0,0.0
,,1008350000.0,20167.0,0.0
,,1008550000.0,20171.0,0.0
,,1008750000.0,20175.0,0.0
,,1008950000.0,20179.0,0.0
,,1009150000.0,20183.0,0.0
,,1009350000.0,20187.0,0.0
,,1009550000.0,20191.0,0.0
,,1009750000.0,20195.0,0.0
,,1009950000.0,20199.0,0.0
,,1010150000.0,20203.0,0.0
,,1010350000.0,20207.0,0.0
,,1010550000.0,20211.0,0.0
,,1010750000.0,20215.0,0.0
,,1010950000.0,20219.0,0.0
,,1011150000.0,20223.0,0.0
,,1011350000.0,20227.0,0.0
,,1011550000.0,20231.0,0.0
,,1011750000.0,20235.0,0.0
,,1011950000.0,20239.0,0.0
,,1012150000.0,20243.0,0.0
,,1012350000.0,20247.0,0.0
,,1012550000.0,20251.0,0.0
,,1012750000.0,20255.0,0.0
,,1012950000.0,20259.0,0.0
,,1013150000.0,20263.0,0.0
,,1013350000.0,20267.0,0.0
,,1013550000.0,20271.0,0.0
,,1013750000.0,20275.0,0.0
,,1013950000.0,20279.0,0.0
,,1014200000.0,20284.0,0.0
,,1014400000.0,20288.0,0.0
,,1014600000.0,20292.0,0.0
,,1014800000.0,20296.0,0.0
,,1015000000.0,20300.0,0.0
,,1015200000.0,20304.0,0.0
,,1015400000.0,20308.0,0.0
,,1015600000.0,20312.0,0.0
,,1015800000.0,20316.0,0.0
,,1016000000.0,20320.0,0.0
,,1016250000.0,20325.0,0.0
,,1016450000.0,20329.0,0.0
,,1016650000.0,20333.0,0.0
,,1016850000.0,20337.0,0.0
,,1017050000.0,20341.0,0.0
,,1017250000.0,20345.0,0.0
,,1017450000.0,20349.0,0.0
,,1017650000.0,20353.0,0.0
,,1017850000.0,20357.0,0.0
,,1018050000.0,20361.0,0.0
,,1018250000.0,20365.0,0.0
,,1018450000.0,20369.0,0.0
,,1018650000.0,20373.0,0.0
,,1018850000.0,20377.0,0.0
,,1019050000.0,20381.0,0.0
,,1019250000.0,20385.0,0.0
,,1019450000.0,20389.0,0.0
,,1019650000.0,20393.0,0.0
,,1019850000.0,20397.0,0.0
,,1020050000.0,20401.0,0.0
,,1020300000.0,20406.0,0.0
,,1020500000.0,20410.0,0.0
,,1020700000.0,20414.0,0.0
,,1020900000.0,20418.0,0.0
,,1021100000.0,20422.0,0.0
,,1021300000.0,20426.0,0.0
,,1021500000.0,20430.0,0.0
,,1021700000.0,20434.0,0.0
,,1021900000.0,20438.0,0.0
,,1022100000.0,20442.0,0.0
,,1022350000.0,20447.0,0.0
,,1022550000.0,20451.0,0.0
,,1022750000.0,20455.0,0.0
,,1022950000.0,20459.0,0.0
,,1023150000.0,20463.0,0.0
,,1023350000.0,20467.0,0.0
,,1023550000.0,20471.0,0.0
,,1023750000.0,20475.0,0.0
,,1023950000.0,20479.0,0.0
,,1024150000.0,20483.0,0.0
,,1024400000.0,20488.0,0.0
,,1024600000.0,20492.0,0.0
,,1024800000.0,20496.0,0.0
,,1025000000.0,20500.0,0.0
,,1025200000.0,20504.0,0.0
,,1025400000.0,20508.0,0.0
,,1025600000.0,20512.0,0.0
,,1025800000.0,20516.0,0.0
,,1026000000.0,20520.0,0.0
,,1026200000.0,20524.0,0.0
,,1026450000.0,20529.0,0.0
,,1026650000.0,20533.0,0.0
,,1026850000.0,20537.0,0.0
,,1027050000.0,20541.0,0.0
,,1027250000.0,20545.0,0.0
,,1027450000.0,20549.0,0.0
,,1027650000.0,20553.0,0.0
,,1027850000.0,20557.0,0.0
,,1028050000.0,20561.0,0.0
,,1028250000.0,20565.0,0.0
,,1028500000.0,20570.0,0.0
,,1028700000.0,20574.0,0.0
,,1028900000.0,20578.0,0.0
,,1029100000.0,20582.0,0.0
,,1029300000.0,20586.0,0.0
,,1029500000.0,20590.0,0.0
,,1029700000.0,20594.0,0.0
,,1029900000.0,20598.0,0.0
,,1030100000.0,20602.0,0.0
,,1030300000.0,20606.0,0.0
,,1030500000.0,20610.0,0.0
,,1030700000.0,20614.0,0.0
,,1030900000.0,20618.0,0.0
,,1031100000.0,20622.0,0.0
,,1031300000.0,20626.0,0.0
,,1031500000.0,20630.0,0.0
,,1031700000.0,20634.0,0.0
,,1031900000.0,20638.0,0.0
,,1032100000.0,20642.0,0.0
,,1032300000.0,20646.0,0.0
,,1032550000.0,20651.0,0.0
,,1032750000.0,20655.0,0.0
,,1032950000.0,20659.0,0.0
,,1033150000.0,20663.0,0.0
,,1033350000.0,20667.0,0.0
,,1033550000.0,20671.0,0.0
,,1033750000.0,20675.0,0.0
,,1033950000.0,20679.0,0.0
,,1034150000.0,20683.0,0.0
,,1034350000.0,20687.0,0.0
,,1034550000.0,20691.0,0.0
,,1034800000.0,20696.0,0.0
,,1035000000.0,20700.0,0.0
,,1035200000.0,20704.0,0.0
,,1035400000.0,20708.0,0.0
,,1035600000.0,20712.0,0.0
,,1035800000.0,20716.0,0.0
,,1036000000.0,20720.0,0.0
,,1036200000.0,20724.0,0.0
,,1036400000.0,20728.0,0.0
,,1036600000.0,20732.0,0.0
,,1036800000.0,20736.0,0.0
,,1037000000.0,20740.0,0.0
,,1037200000.0,20744.0,0.0
,,1037400000.0,20748.0,0.0
,,1037600000.0,20752.0,0.0
,,1037800000.0,20756.0,0.0
,,1038000000.0,20760.0,0.0
,,1038200000.0,20764.0,0.0
,,1038400000.0,20768.0,0.0
,,1038600000.0,20772.0,0.0
,,1038800000.0,20776.0,0.0
,,1039000000.0,20780.0,0.0
,,1039200000.0,20784.0,0.0
,,1039400000.0,20788.0,0.0
,,1039600000.0,20792.0,0.0
,,1039800000.0,20796.0,0.0
,,1040000000.0,20800.0,0.0
,,1040200000.0,20804.0,0.0
,,1040400000.0,20808.0,0.0
,,1040600000.0,20812.0,0.0
,,1040800000.0,20816.0,0.0
,,1041000000.0,20820.0,0.0
,,1041200000.0,20824.0,0.0
,,1041400000.0,20828.0,0.0
,,1041600000.0,20832.0,0.0
,,1041800000.0,20836.0,0.0
,,1042000000.0,20840.0,0.0
,,1042200000.0,20844.0,0.0
,,1042400000.0,20848.0,0.0
,,1042600000.0,20852.0,0.0
,,1042800000.0,20856.0,0.0
,,1043000000.0,20860.0,0.0
,,1043200000.0,20864.0,0.0
,,1043400000.0,20868.0,0.0
,,1043600000.0,20872.0,0.0
,,1043800000.0,20876.0,0.0
,,1044000000.0,20880.0,0.0
,,1044200000.0,20884.0,0.0
,,1044400000.0,20888.0,0.0
,,1044600000.0,20892.0,0.0
,,1044800000.0,20896.0,0.0
,,1045000000.0,20900.0,0.0
,,1045200000.0,20904.0,0.0
,,1045400000.0,20908.0,0.0
,,1045600000.0,20912.0,0.0
,,1045850000.0,20917.0,0.0
,,1046050000.0,20921.0,0.0
,,1046250000.0,20925.0,0.0
,,1046450000.0,20929.0,0.0
,,1046650000.0,20933.0,0.0
,,1046850000.0,20937.0,0.0
,,1047050000.0,20941.0,0.0
,,1047250000.0,20945.0,0.0
,,1047450000.0,20949.0,0.0
,,1047650000.0,20953.0,0.0
,,1047850000.0,20957.0,0.0
,,1048100000.0,20962.0,0.0
,,1048300000.0,20966.0,0.0
,,1048500000.0,20970.0,0.0
,,1048700000.0,20974.0,0.0
,,1048900000.0,20978.0,0.0
,,1049100000.0,20982.0,0.0
,,1049300000.0,20986.0,0.0
,,1049500000.0,20990.0,0.0
,,1049700000.0,20994.0,0.0
,,1049900000.0,20998.0,0.0
,,1050150000.0,21003.0,0.0
,,1050350000.0,21007.0,0.0
,,1050550000.0,21011.0,0.0
,,1050750000.0,21015.0,0.0
,,1050950000.0,21019.0,0.0
,,1051150000.0,21023.0,0.0
,,1051350000.0,21027.0,0.0
,,1051550000.0,21031.0,0.0
,,1051750000.0,21035.0,0.0
,,1051950000.0,21039.0,0.0
,,1052150000.0,21043.0,0.0
,,1052350000.0,21047.0,0.0
,,1052550000.0,21051.0,0.0
,,1052750000.0,21055.0,0.0
,,1052950000.0,21059.0,0.0
,,1053150000.0,21063.0,0.0
,,1053350000.0,21067.0,0.0
,,1053550000.0,21071.0,0.0
,,1053750000.0,21075.0,0.0
,,1053950000.0,21079.0,0.0
,,1054150000.0,21083.0,0.0
,,1054350000.0,21087.0,0.0
,,1054550000.0,21091.0,0.0
,,1054750000.0,21095.0,0.0
,,1054950000.0,21099.0,0.0
,,1055150000.0,21103.0,0.0
,,1055350000.0,21107.0,0.0
,,1055550000.0,21111.0,0.0
,,1055750000.0,21115.0,0.0
,,1055950000.0,21119.0,0.0
,,1056150000.0,21123.0,0.0
,,1056350000.0,21127.0,0.0
,,1056550000.0,21131.0,0.0
,,1056750000.0,21135.0,0.0
,,1056950000.0,21139.0,0.0
,,1057150000.0,21143.0,0.0
,,1057350000.0,21147.0,0.0
,,1057550000.0,21151.0,0.0
,,1057750000.0,21155.0,0.0
,,1057950000.0,21159.0,0.0
,,1058150000.0,21163.0,0.0
,,1058350000.0,21167.0,0.0
,,1058550000.0,21171.0,0.0
,,1058750000.0,21175.0,0.0
,,1058950000.0,21179.0,0.0
,,1059150000.0,21183.0,0.0
,,1059350000.0,21187.0,0.0
,,1059550000.0,21191.0,0.0
,,1059750000.0,21195.0,0.0
,,1059950000.0,21199.0,0.0
,,1060150000.0,21203.0,0.0
,,1060350000.0,21207.0,0.0
,,1060550000.0,21211.0,0.0
,,1060750000.0,21215.0,0.0
,,1060950000.0,21219.0,0.0
,,1061150000.0,21223.0,0.0
,,1061350000.0,21227.0,0.0
,,1061550000.0,21231.0,0.0
,,1061750000.0,21235.0,0.0
,,1061950000.0,21239.0,0.0
,,1062150000.0,21243.0,0.0
,,1062350000.0,21247.0,0.0
,,1062550000.0,21251.0,0.0
,,1062750000.0,21255.0,0.0
,,1062950000.0,21259.0,0.0
,,1063150000.0,21263.0,0.0
,,1063350000.0,21267.0,0.0
,,1063550000.0,21271.0,0.0
,,1063750000.0,21275.0,0.0
,,1063950000.0,21279.0,0.0
,,1064150000.0,21283.0,0.0
,,1064400000.0,21288.0,0.0
,,1064600000.0,21292.0,0.0
,,1064800000.0,21296.0,0.0
,,1065000000.0,21300.0,0.0
,,1065200000.0,21304.0,0.0
,,1065400000.0,21308.0,0.0
,,1065600000.0,21312.0,0.0
,,1065800000.0,21316.0,0.0
,,1066000000.0,21320.0,0.0
,,1066200000.0,21324.0,0.0
,,1066450000.0,21329.0,0.0
,,1066650000.0,21333.0,0.0
,,1066850000.0,21337.0,0.0
,,1067050000.0,21341.0,0.0
,,1067250000.0,21345.0,0.0
,,1067450000.0,21349.0,0.0
,,1067650000.0,21353.0,0.0
,,1067850000.0,21357.0,0.0
,,1068050000.0,21361.0,0.0
,,1068250000.0,21365.0,0.0
,,1068500000.0,21370.0,0.0
,,1068700000.0,21374.0,0.0
,,1068900000.0,21378.0,0.0
,,1069100000.0,21382.0,0.0
,,1069300000.0,21386.0,0.0
,,1069500000.0,21390.0,0.0
,,1069700000.0,21394.0,0.0
,,1069900000.0,21398.0,0.0
,,1070100000.0,21402.0,0.0
,,1070300000.0,21406.0,0.0
,,1070550000.0,21411.0,0.0
,,1070750000.0,21415.0,0.0
,,1070950000.0,21419.0,0.0
,,1071150000.0,21423.0,0.0
,,1071350000.0,21427.0,0.0
,,1071550000.0,21431.0,0.0
,,1071750000.0,21435.0,0.0
,,1071950000.0,21439.0,0.0
,,1072300000.0,21446.0,1.0
,,1072500000.0,21450.0,0.0
,,1072700000.0,21454.0,2.0
,,1072900000.0,21458.0,1.0
,,1073100000.0,21462.0,0.0
,,1073300000.0,21466.0,0.0
,,1073500000.0,21470.0,0.0
,,1073700000.0,21474.0,0.0
,,1073900000.0,21478.0,0.0
,,1074100000.0,21482.0,0.0
,,1074300000.0,21486.0,0.0
,,1074500000.0,21490.0,0.0
,,1074750000.0,21495.0,0.0
,,1074950000.0,21499.0,0.0
,,1075200000.0,21504.0,0.0
,,1075400000.0,21508.0,0.0
,,1075600000.0,21512.0,0.0
,,1075800000.0,21516.0,0.0
,,1076000000.0,21520.0,0.0
,,1076200000.0,21524.0,0.0
,,1076400000.0,21528.0,0.0
,,1076600000.0,21532.0,0.0
,,1076800000.0,21536.0,0.0
,,1077000000.0,21540.0,0.0
,,1077250000.0,21545.0,0.0
,,1077450000.0,21549.0,0.0
,,1077650000.0,21553.0,0.0
,,1077850000.0,21557.0,0.0
,,1078050000.0,21561.0,0.0
,,1078250000.0,21565.0,0.0
,,1078450000.0,21569.0,0.0
,,1078650000.0,21573.0,0.0
,,1078850000.0,21577.0,0.0
,,1079050000.0,21581.0,0.0
,,1079250000.0,21585.0,0.0
,,1079450000.0,21589.0,0.0
,,1079650000.0,21593.0,0.0
,,1079850000.0,21597.0,0.0
,,1080050000.0,21601.0,0.0
,,1080250000.0,21605.0,0.0
,,1080450000.0,21609.0,0.0
,,1080650000.0,21613.0,0.0
,,1080850000.0,21617.0,0.0
,,1081050000.0,21621.0,0.0
,,1081250000.0,21625.0,0.0
,,1081450000.0,21629.0,0.0
,,1081650000.0,21633.0,0.0
,,1081850000.0,21637.0,0.0
,,1082050000.0,21641.0,0.0
,,1082250000.0,21645.0,0.0
,,1082450000.0,21649.0,0.0
,,1082650000.0,21653.0,0.0
,,1082850000.0,21657.0,0.0
,,1083050000.0,21661.0,0.0
,,1083250000.0,21665.0,0.0
,,1083450000.0,21669.0,0.0
,,1083650000.0,21673.0,0.0
,,1083850000.0,21677.0,0.0
,,1084050000.0,21681.0,0.0
,,1084250000.0,21685.0,0.0
,,1084450000.0,21689.0,0.0
,,1084650000.0,21693.0,0.0
,,1084850000.0,21697.0,0.0
,,1085050000.0,21701.0,0.0
,,1085250000.0,21705.0,0.0
,,1085450000.0,21709.0,0.0
,,1085650000.0,21713.0,0.0
,,1085900000.0,21718.0,0.0
,,1086100000.0,21722.0,0.0
,,1086300000.0,21726.0,0.0
,,1086500000.0,21730.0,0.0
,,1086700000.0,21734.0,0.0
,,1086900000.0,21738.0,0.0
,,1087100000.0,21742.0,0.0
,,1087300000.0,21746.0,0.0
,,1087500000.0,21750.0,0.0
,,1087700000.0,21754.0,0.0
,,1087950000.0,21759.0,0.0
,,1088150000.0,21763.0,0.0
,,1088350000.0,21767.0,0.0
,,1088550000.0,21771.0,0.0
,,1088750000.0,21775.0,0.0
,,1088950000.0,21779.0,0.0
,,1089150000.0,21783.0,0.0
,,1089350000.0,21787.0,0.0
,,1089550000.0,21791.0,0.0
,,1089750000.0,21795.0,0.0
,,1089950000.0,21799.0,0.0
,,1090150000.0,21803.0,0.0
,,1090350000.0,21807.0,0.0
,,1090550000.0,21811.0,0.0
,,1090750000.0,21815.0,0.0
,,1090950000.0,21819.0,0.0
,,1091150000.0,21823.0,0.0
,,1091350000.0,21827.0,0.0
,,1091550000.0,21831.0,0.0
,,1091750000.0,21835.0,0.0
,,1091950000.0,21839.0,0.0
,,1092150000.0,21843.0,0.0
,,1092350000.0,21847.0,0.0
,,1092550000.0,21851.0,0.0
,,1092750000.0,21855.0,0.0
,,1092950000.0,21859.0,0.0
,,1093150000.0,21863.0,0.0
,,1093350000.0,21867.0,0.0
,,1093550000.0,21871.0,0.0
,,1093750000.0,21875.0,0.0
,,1093950000.0,21879.0,0.0
,,1094150000.0,21883.0,0.0
,,1094350000.0,21887.0,0.0
,,1094550000.0,21891.0,0.0
,,1094750000.0,21895.0,0.0
,,1094950000.0,21899.0,0.0
,,1095150000.0,21903.0,0.0
,,1095350000.0,21907.0,0.0
,,1095550000.0,21911.0,0.0
,,1095750000.0,21915.0,0.0
,,1095950000.0,21919.0,0.0
,,1096150000.0,21923.0,0.5
,,1096350000.0,21927.0,0.0
,,1096550000.0,21931.0,0.0
,,1096750000.0,21935.0,0.0
,,1096950000.0,21939.0,0.0
,,1097150000.0,21943.0,1.0
,,1097350000.0,21947.0,2.5
,,1097550000.0,21951.0,4.0
,,1097750000.0,21955.0,0.0
,,1098000000.0,21960.0,4.0
,,1098200000.0,21964.0,4.0
,,1098400000.0,21968.0,4.0
,,1098600000.0,21972.0,4.0
,,1098900000.0,21978.0,5.0
,,1099100000.0,21982.0,4.0
,,1099300000.0,21986.0,1.0
,,1099550000.0,21991.0,0.0
,,1099750000.0,21995.0,1.0
,,1099950000.0,21999.0,1.0
,,1100150000.0,22003.0,0.0
,,1100350000.0,22007.0,0.0
,,1100550000.0,22011.0,0.0
,,1100750000.0,22015.0,0.0
,,1100950000.0,22019.0,0.0
,,1101150000.0,22023.0,0.0
,,1101350000.0,22027.0,0.0
,,1101550000.0,22031.0,0.0
,,1101750000.0,22035.0,0.0
,,1101950000.0,22039.0,0.0
,,1102150000.0,22043.0,0.0
,,1102350000.0,22047.0,0.0
,,1102550000.0,22051.0,0.0
,,1102750000.0,22055.0,0.0
,,1102950000.0,22059.0,0.0
,,1103150000.0,22063.0,0.0
,,1103350000.0,22067.0,0.0
,,1103550000.0,22071.0,0.0
,,1103750000.0,22075.0,0.0
,,1103950000.0,22079.0,0.0
,,1104150000.0,22083.0,0.0
,,1104350000.0,22087.0,0.0
,,1104550000.0,22091.0,0.0
,,1104750000.0,22095.0,0.0
,,1104950000.0,22099.0,0.0
,,1105150000.0,22103.0,0.0
,,1105350000.0,22107.0,0.0
,,1105550000.0,22111.0,0.0
,,1105750000.0,22115.0,0.0
,,1105950000.0,22119.0,0.0
,,1106150000.0,22123.0,0.0
,,1106350000.0,22127.0,0.0
,,1106550000.0,22131.0,0.0
,,1106750000.0,22135.0,0.0
,,1106950000.0,22139.0,0.0
,,1107150000.0,22143.0,0.0
,,1107350000.0,22147.0,0.0
,,1107550000.0,22151.0,0.0
,,1107750000.0,22155.0,0.0
,,1107950000.0,22159.0,0.0
,,1108150000.0,22163.0,0.0
,,1108350000.0,22167.0,0.0
,,1108550000.0,22171.0,0.0
,,1108750000.0,22175.0,0.0
,,1108950000.0,22179.0,0.0
,,1109150000.0,22183.0,0.0
,,1109350000.0,22187.0,0.0
,,1109550000.0,22191.0,0.0
,,1109750000.0,22195.0,0.0
,,1109950000.0,22199.0,0.0
,,1110150000.0,22203.0,0.0
,,1110350000.0,22207.0,0.0
,,1110550000.0,22211.0,0.0
,,1110750000.0,22215.0,0.0
,,1110950000.0,22219.0,0.0
,,1111150000.0,22223.0,0.0
,,1111350000.0,22227.0,0.0
,,1111550000.0,22231.0,0.0
,,1111750000.0,22235.0,0.0
,,1111950000.0,22239.0,0.0
,,1112150000.0,22243.0,0.0
,,1112350000.0,22247.0,0.0
,,1112550000.0,22251.0,0.0
,,1112750000.0,22255.0,0.0
,,1112950000.0,22259.0,0.0
,,1113150000.0,22263.0,0.0
,,1113350000.0,22267.0,0.0
,,1113550000.0,22271.0,0.0
,,1113750000.0,22275.0,0.0
,,1113950000.0,22279.0,0.0
,,1114150000.0,22283.0,0.0
,,1114400000.0,22288.0,0.0
,,1114600000.0,22292.0,0.0
,,1114800000.0,22296.0,3.5
,,1115000000.0,22300.0,0.0
,,1115250000.0,22305.0,0.0
,,1115450000.0,22309.0,0.0
,,1115650000.0,22313.0,2.0
,,1115850000.0,22317.0,0.0
,,1116100000.0,22322.0,0.0
,,1116300000.0,22326.0,0.0
,,1116550000.0,22331.0,0.0
,,1116850000.0,22337.0,0.0
,,1117050000.0,22341.0,0.0
,,1117300000.0,22346.0,0.0
,,1117500000.0,22350.0,0.0
,,1117700000.0,22354.0,0.0
,,1117900000.0,22358.0,0.0
,,1118100000.0,22362.0,0.0
,,1118300000.0,22366.0,0.0
,,1118500000.0,22370.0,0.0
,,1118700000.0,22374.0,0.0
,,1118900000.0,22378.0,0.0
,,1119100000.0,22382.0,0.0
,,1119300000.0,22386.0,0.0
,,1119500000.0,22390.0,0.0
,,1119700000.0,22394.0,0.0
,,1119900000.0,22398.0,0.0
,,1120100000.0,22402.0,0.0
,,1120300000.0,22406.0,0.0
,,1120500000.0,22410.0,0.0
,,1120700000.0,22414.0,0.0
,,1120900000.0,22418.0,0.0
,,1121100000.0,22422.0,0.0
,,1121300000.0,22426.0,0.0
,,1121500000.0,22430.0,0.0
,,1121700000.0,22434.0,0.0
,,1121900000.0,22438.0,0.0
,,1122100000.0,22442.0,0.0
,,1122300000.0,22446.0,0.0
,,1122500000.0,22450.0,0.0
,,1122800000.0,22456.0,0.0
,,1123000000.0,22460.0,0.0
,,1123200000.0,22464.0,0.0
,,1123400000.0,22468.0,0.0
,,1123600000.0,22472.0,0.0
,,1123850000.0,22477.0,0.0
,,1124050000.0,22481.0,0.0
,,1124250000.0,22485.0,0.0
,,1124450000.0,22489.0,0.0
,,1124650000.0,22493.0,0.0
,,1124850000.0,22497.0,0.0
,,1125050000.0,22501.0,0.0
,,1125250000.0,22505.0,0.0
,,1125450000.0,22509.0,0.0
,,1125650000.0,22513.0,0.0
,,1125850000.0,22517.0,0.0
,,1126050000.0,22521.0,0.0
,,1126250000.0,22525.0,0.0
,,1126450000.0,22529.0,0.0
,,1126650000.0,22533.0,0.0
,,1126850000.0,22537.0,0.0
,,1127050000.0,22541.0,0.0
,,1127250000.0,22545.0,0.0
,,1127450000.0,22549.0,0.0
,,1127650000.0,22553.0,0.0
,,1127850000.0,22557.0,0.0
,,1128050000.0,22561.0,0.0
,,1128250000.0,22565.0,0.0
,,1128450000.0,22569.0,0.0
,,1128650000.0,22573.0,0.0
,,1128850000.0,22577.0,0.0
,,1129050000.0,22581.0,0.0
,,1129250000.0,22585.0,0.0
,,1129450000.0,22589.0,0.0
,,1129650000.0,22593.0,0.0
,,1129850000.0,22597.0,0.0
,,1130100000.0,22602.0,0.0
,,1130300000.0,22606.0,0.0
,,1130500000.0,22610.0,0.0
,,1130700000.0,22614.0,0.0
,,1130900000.0,22618.0,0.0
,,1131100000.0,22622.0,0.0
,,1131300000.0,22626.0,0.0
,,1131500000.0,22630.0,0.0
,,1131700000.0,22634.0,0.0
,,1131900000.0,22638.0,0.0
,,1132150000.0,22643.0,0.0
,,1132350000.0,22647.0,0.0
,,1132550000.0,22651.0,0.0
,,1132750000.0,22655.0,0.0
,,1132950000.0,22659.0,0.0
,,1133150000.0,22663.0,0.0
,,1133350000.0,22667.0,0.0
,,1133550000.0,22671.0,0.0
,,1133750000.0,22675.0,0.0
,,1133950000.0,22679.0,0.0
,,1134200000.0,22684.0,0.0
,,1134400000.0,22688.0,0.0
,,1134600000.0,22692.0,0.0
,,1134800000.0,22696.0,0.0
,,1135000000.0,22700.0,0.0
,,1135200000.0,22704.0,1.0
,,1135400000.0,22708.0,0.0
,,1135600000.0,22712.0,0.0
,,1135800000.0,22716.0,0.0
,,1136000000.0,22720.0,0.0
,,1136250000.0,22725.0,0.0
,,1136450000.0,22729.0,0.0
,,1136650000.0,22733.0,0.0
,,1136850000.0,22737.0,0.0
,,1137050000.0,22741.0,0.0
,,1137250000.0,22745.0,0.0
,,1137450000.0,22749.0,0.0
,,1137650000.0,22753.0,0.0
,,1137850000.0,22757.0,0.0
,,1138050000.0,22761.0,0.0
,,1138300000.0,22766.0,0.0
,,1138500000.0,22770.0,0.0
,,1138700000.0,22774.0,0.0
,,1138900000.0,22778.0,0.0
,,1139100000.0,22782.0,0.0
,,1139300000.0,22786.0,0.0
,,1139500000.0,22790.0,0.0
,,1139700000.0,22794.0,0.0
,,1139900000.0,22798.0,0.0
,,1140100000.0,22802.0,0.0
,,1140350000.0,22807.0,0.0
,,1140550000.0,22811.0,0.0
,,1140750000.0,22815.0,0.0
,,1140950000.0,22819.0,0.0
,,1141150000.0,22823.0,0.0
,,1141350000.0,22827.0,0.0
,,1141550000.0,22831.0,0.0
,,1141750000.0,22835.0,0.0
,,1141950000.0,22839.0,0.0
,,1142150000.0,22843.0,0.0
,,1142400000.0,22848.0,0.0
,,1142600000.0,22852.0,0.0
,,1142800000.0,22856.0,0.0
,,1143000000.0,22860.0,0.0
,,1143200000.0,22864.0,0.0
,,1143400000.0,22868.0,0.0
,,1143600000.0,22872.0,0.0
,,1143800000.0,22876.0,0.0
,,1144000000.0,22880.0,0.0
,,1144200000.0,22884.0,0.0
,,1144400000.0,22888.0,0.0
,,1144600000.0,22892.0,0.0
,,1144800000.0,22896.0,0.0
,,1145000000.0,22900.0,0.0
,,1145200000.0,22904.0,0.0
,,1145400000.0,22908.0,0.0
,,1145600000.0,22912.0,0.0
,,1145800000.0,22916.0,0.0
,,1146000000.0,22920.0,0.0
,,1146200000.0,22924.0,0.0
,,1146400000.0,22928.0,0.0
,,1146600000.0,22932.0,0.0
,,1146800000.0,22936.0,0.0
,,1147000000.0,22940.0,0.0
,,1147200000.0,22944.0,0.0
,,1147400000.0,22948.0,0.0
,,1147600000.0,22952.0,0.0
,,1147800000.0,22956.0,0.0
,,1148000000.0,22960.0,0.0
,,1148200000.0,22964.0,0.0
,,1148450000.0,22969.0,0.0
,,1148650000.0,22973.0,0.0
,,1148850000.0,22977.0,0.0
,,1149050000.0,22981.0,0.0
,,1149250000.0,22985.0,0.0
,,1149450000.0,22989.0,0.0
,,1149650000.0,22993.0,0.0
,,1149850000.0,22997.0,0.0
,,1150050000.0,23001.0,0.0
,,1150250000.0,23005.0,0.0
,,1150500000.0,23010.0,0.0
,,1150700000.0,23014.0,0.0
,,1150900000.0,23018.0,0.0
,,1151100000.0,23022.0,0.0
,,1151300000.0,23026.0,0.0
,,1151500000.0,23030.0,0.0
,,1151700000.0,23034.0,0.0
,,1151900000.0,23038.0,0.0
,,1152100000.0,23042.0,0.0
,,1152300000.0,23046.0,0.0
,,1152550000.0,23051.0,0.0
,,1152750000.0,23055.0,0.0
,,1152950000.0,23059.0,0.0
,,1153150000.0,23063.0,0.0
,,1153350000.0,23067.0,0.0
,,1153550000.0,23071.0,0.0
,,1153750000.0,23075.0,0.0
,,1153950000.0,23079.0,0.0
,,1154150000.0,23083.0,0.0
,,1154400000.0,23088.0,0.0
,,1154600000.0,23092.0,0.0
,,1154800000.0,23096.0,0.0
,,1155000000.0,23100.0,0.0
,,1155200000.0,23104.0,0.0
,,1155400000.0,23108.0,0.0
,,1155600000.0,23112.0,0.0
,,1155800000.0,23116.0,0.0
,,1156000000.0,23120.0,0.0
,,1156200000.0,23124.0,0.0
,,1156400000.0,23128.0,0.0
,,1156600000.0,23132.0,0.0
,,1156800000.0,23136.0,0.0
,,1157000000.0,23140.0,0.0
,,1157200000.0,23144.0,0.0
,,1157400000.0,23148.0,0.0
,,1157600000.0,23152.0,0.0
,,1157800000.0,23156.0,0.0
,,1158000000.0,23160.0,0.0
,,1158200000.0,23164.0,0.0
,,1158400000.0,23168.0,0.0
,,1158600000.0,23172.0,0.0
,,1158800000.0,23176.0,0.0
,,1159000000.0,23180.0,0.0
,,1159200000.0,23184.0,0.0
,,1159450000.0,23189.0,0.0
,,1159650000.0,23193.0,0.0
,,1159850000.0,23197.0,0.0
,,1160050000.0,23201.0,0.0
,,1160250000.0,23205.0,0.0
,,1160450000.0,23209.0,0.0
,,1160650000.0,23213.0,0.0
,,1160850000.0,23217.0,0.0
,,1161050000.0,23221.0,0.0
,,1161250000.0,23225.0,0.0
,,1161450000.0,23229.0,0.0
,,1161650000.0,23233.0,0.0
,,1161850000.0,23237.0,0.0
,,1162050000.0,23241.0,0.0
,,1162250000.0,23245.0,0.0
,,1162450000.0,23249.0,0.0
,,1162650000.0,23253.0,0.0
,,1162850000.0,23257.0,0.0
,,1163050000.0,23261.0,0.0
,,1163250000.0,23265.0,0.0
,,1163450000.0,23269.0,0.0
,,1163650000.0,23273.0,0.0
,,1163850000.0,23277.0,0.0
,,1164050000.0,23281.0,0.0
,,1164250000.0,23285.0,0.0
,,1164450000.0,23289.0,0.0
,,1164650000.0,23293.0,0.0
,,1164850000.0,23297.0,0.0
,,1165050000.0,23301.0,0.0
,,1165250000.0,23305.0,0.0
,,1165450000.0,23309.0,0.0
,,1165650000.0,23313.0,0.0
,,1165900000.0,23318.0,0.0
,,1166100000.0,23322.0,0.0
,,1166300000.0,23326.0,0.0
,,1166500000.0,23330.0,0.0
,,1166700000.0,23334.0,0.0
,,1166900000.0,23338.0,0.0
,,1167100000.0,23342.0,0.0
,,1167300000.0,23346.0,0.0
,,1167500000.0,23350.0,0.0
,,1167700000.0,23354.0,0.0
,,1167900000.0,23358.0,0.0
,,1168100000.0,23362.0,0.0
,,1168300000.0,23366.0,0.0
,,1168500000.0,23370.0,0.0
,,1168700000.0,23374.0,0.0
,,1168900000.0,23378.0,0.0
,,1169100000.0,23382.0,0.0
,,1169300000.0,23386.0,0.0
,,1169500000.0,23390.0,0.0
,,1169700000.0,23394.0,0.0
,,1169900000.0,23398.0,0.0
,,1170100000.0,23402.0,1.0
,,1170300000.0,23406.0,0.0
,,1170500000.0,23410.0,0.0
,,1170700000.0,23414.0,0.0
,,1170900000.0,23418.0,0.0
,,1171100000.0,23422.0,0.0
,,1171300000.0,23426.0,0.0
,,1171500000.0,23430.0,0.0
,,1171700000.0,23434.0,0.0
,,1171900000.0,23438.0,0.0
,,1172150000.0,23443.0,0.0
,,1172350000.0,23447.0,0.0
,,1172550000.0,23451.0,0.0
,,1172750000.0,23455.0,0.0
,,1172950000.0,23459.0,0.0
,,1173150000.0,23463.0,0.0
,,1173350000.0,23467.0,0.0
,,1173550000.0,23471.0,0.0
,,1173750000.0,23475.0,0.0
,,1173950000.0,23479.0,0.0
,,1174200000.0,23484.0,0.0
,,1174400000.0,23488.0,0.0
,,1174600000.0,23492.0,0.0
,,1174800000.0,23496.0,0.0
,,1175000000.0,23500.0,0.0
,,1175200000.0,23504.0,0.0
,,1175400000.0,23508.0,0.0
,,1175600000.0,23512.0,0.0
,,1175800000.0,23516.0,0.0
,,1176000000.0,23520.0,0.0
,,1176250000.0,23525.0,0.0
,,1176450000.0,23529.0,0.0
,,1176650000.0,23533.0,0.0
,,1176850000.0,23537.0,0.0
,,1177050000.0,23541.0,0.0
,,1177250000.0,23545.0,0.0
,,1177450000.0,23549.0,0.0
,,1177650000.0,23553.0,0.0
,,1177850000.0,23557.0,0.0
,,1178050000.0,23561.0,0.0
,,1178250000.0,23565.0,0.0
,,1178450000.0,23569.0,0.0
,,1178650000.0,23573.0,0.0
,,1178850000.0,23577.0,0.0
,,1179050000.0,23581.0,0.0
,,1179250000.0,23585.0,0.0
,,1179450000.0,23589.0,0.0
,,1179650000.0,23593.0,0.0
,,1179850000.0,23597.0,0.0
,,1180050000.0,23601.0,0.0
,,1180300000.0,23606.0,0.0
,,1180500000.0,23610.0,0.0
,,1180700000.0,23614.0,0.0
,,1180900000.0,23618.0,0.0
,,1181100000.0,23622.0,0.0
,,1181300000.0,23626.0,0.0
,,1181500000.0,23630.0,0.0
,,1181700000.0,23634.0,0.0
,,1181900000.0,23638.0,0.0
,,1182100000.0,23642.0,0.0
,,1182350000.0,23647.0,0.0
,,1182550000.0,23651.0,0.0
,,1182750000.0,23655.0,0.0
,,1182950000.0,23659.0,0.0
,,1183150000.0,23663.0,0.0
,,1183350000.0,23667.0,0.0
,,1183550000.0,23671.0,0.0
,,1183750000.0,23675.0,0.0
,,1183950000.0,23679.0,0.0
,,1184150000.0,23683.0,0.0
,,1184350000.0,23687.0,0.0
,,1184550000.0,23691.0,0.0
,,1184750000.0,23695.0,0.0
,,1184950000.0,23699.0,0.0
,,1185150000.0,23703.0,0.0
,,1185350000.0,23707.0,0.0
,,1185550000.0,23711.0,0.0
,,1185750000.0,23715.0,0.0
,,1185950000.0,23719.0,0.0
,,1186150000.0,23723.0,0.0
,,1186350000.0,23727.0,0.0
,,1186550000.0,23731.0,0.0
,,1186750000.0,23735.0,0.0
,,1186950000.0,23739.0,0.0
,,1187150000.0,23743.0,0.0
,,1187350000.0,23747.0,0.0
,,1187550000.0,23751.0,0.0
,,1187750000.0,23755.0,0.0
,,1187950000.0,23759.0,0.0
,,1188150000.0,23763.0,0.0
,,1188350000.0,23767.0,0.0
,,1188550000.0,23771.0,0.0
,,1188750000.0,23775.0,0.0
,,1188950000.0,23779.0,0.0
,,1189150000.0,23783.0,0.0
,,1189350000.0,23787.0,0.0
,,1189550000.0,23791.0,0.0
,,1189750000.0,23795.0,0.0
,,1189950000.0,23799.0,0.0
,,1190150000.0,23803.0,0.0
,,1190350000.0,23807.0,0.0
,,1190550000.0,23811.0,0.0
,,1190750000.0,23815.0,0.0
,,1190950000.0,23819.0,0.0
,,1191150000.0,23823.0,0.0
,,1191350000.0,23827.0,0.0
,,1191550000.0,23831.0,0.0
,,1191750000.0,23835.0,0.0
,,1191950000.0,23839.0,0.0
,,1192150000.0,23843.0,0.0
,,1192350000.0,23847.0,0.0
,,1192550000.0,23851.0,0.0
,,1192750000.0,23855.0,0.0
,,1192950000.0,23859.0,0.0
,,1193150000.0,23863.0,0.0
,,1193350000.0,23867.0,0.0
,,1193550000.0,23871.0,0.0
,,1193750000.0,23875.0,0.0
,,1193950000.0,23879.0,0.0
,,1194150000.0,23883.0,0.0
,,1194350000.0,23887.0,0.0
,,1194550000.0,23891.0,0.0
,,1194750000.0,23895.0,0.0
,,1194950000.0,23899.0,0.0
,,1195150000.0,23903.0,0.0
,,1195350000.0,23907.0,0.0
,,1195550000.0,23911.0,0.0
,,1195750000.0,23915.0,0.0
,,1195950000.0,23919.0,0.0
,,1196150000.0,23923.0,0.0
,,1196350000.0,23927.0,0.0
,,1196550000.0,23931.0,0.0
,,1196800000.0,23936.0,0.0
,,1197000000.0,23940.0,0.0
,,1197200000.0,23944.0,0.0
,,1197400000.0,23948.0,0.0
,,1197600000.0,23952.0,0.0
,,1197800000.0,23956.0,0.0
,,1198000000.0,23960.0,0.0
,,1198200000.0,23964.0,0.0
,,1198400000.0,23968.0,0.0
,,1198600000.0,23972.0,0.0
,,1198800000.0,23976.0,0.0
,,1199000000.0,23980.0,0.0
,,1199200000.0,23984.0,0.0
,,1199450000.0,23989.0,0.0
,,1199650000.0,23993.0,0.0
,,1199850000.0,23997.0,0.0
,,1200050000.0,24001.0,0.0
,,1200250000.0,24005.0,0.0
,,1200450000.0,24009.0,0.0
,,1200650000.0,24013.0,0.0
,,1200850000.0,24017.0,0.0
,,1201050000.0,24021.0,0.0
,,1201250000.0,24025.0,0.0
,,1201450000.0,24029.0,0.0
,,1201650000.0,24033.0,0.0
,,1201850000.0,24037.0,0.0
,,1202050000.0,24041.0,0.0
,,1202250000.0,24045.0,0.0
,,1202450000.0,24049.0,0.0
,,1202650000.0,24053.0,0.0
,,1202850000.0,24057.0,0.0
,,1203050000.0,24061.0,0.0
,,1203250000.0,24065.0,0.0
,,1203450000.0,24069.0,0.0
,,1203650000.0,24073.0,0.0
,,1203900000.0,24078.0,0.0
,,1204100000.0,24082.0,0.0
,,1204300000.0,24086.0,0.0
,,1204500000.0,24090.0,0.0
,,1204700000.0,24094.0,0.0
,,1204900000.0,24098.0,0.0
,,1205100000.0,24102.0,0.0
,,1205300000.0,24106.0,0.0
,,1205500000.0,24110.0,0.0
,,1205700000.0,24114.0,0.0
,,1205900000.0,24118.0,0.0
,,1206100000.0,24122.0,0.0
,,1206300000.0,24126.0,0.0
,,1206500000.0,24130.0,0.0
,,1206700000.0,24134.0,0.0
,,1206900000.0,24138.0,0.0
,,1207100000.0,24142.0,0.0
,,1207300000.0,24146.0,0.0
,,1207500000.0,24150.0,0.0
,,1207700000.0,24154.0,0.0
,,1207950000.0,24159.0,0.0
,,1208150000.0,24163.0,0.0
,,1208350000.0,24167.0,0.0
,,1208550000.0,24171.0,0.0
,,1208750000.0,24175.0,0.0
,,1208950000.0,24179.0,0.0
,,1209150000.0,24183.0,0.0
,,1209350000.0,24187.0,0.0
,,1209550000.0,24191.0,0.0
,,1209750000.0,24195.0,0.0
,,1210000000.0,24200.0,0.0
,,1210200000.0,24204.0,0.0
,,1210400000.0,24208.0,0.0
,,1210600000.0,24212.0,0.0
,,1210800000.0,24216.0,0.0
,,1211000000.0,24220.0,0.0
,,1211200000.0,24224.0,0.0
,,1211400000.0,24228.0,0.0
,,1211600000.0,24232.0,0.0
,,1211800000.0,24236.0,0.0
,,1212000000.0,24240.0,0.0
,,1212200000.0,24244.0,0.0
,,1212400000.0,24248.0,0.0
,,1212600000.0,24252.0,0.0
,,1212800000.0,24256.0,0.0
,,1213000000.0,24260.0,0.0
,,1213200000.0,24264.0,0.0
,,1213400000.0,24268.0,0.0
,,1213600000.0,24272.0,0.0
,,1213800000.0,24276.0,0.0
,,1214000000.0,24280.0,0.0
,,1214250000.0,24285.0,0.0
,,1214450000.0,24289.0,0.0
,,1214650000.0,24293.0,0.0
,,1214850000.0,24297.0,0.0
,,1215050000.0,24301.0,0.0
,,1215250000.0,24305.0,0.0
,-0.5,305099006.0,,
,-0.5,305440067.0,,
,-0.5,607245578.0,,
,-0.5,664860493.0,,
,-0.5,948565764.0,,
,-0.5,1072099289.0,,


==> data/layer1_prime_probe_without_keydrown_nexus.csv <==
Fake,Real,Time,TimeGroup,Value
,,700000.0,70.0,0.0
,,1320000.0,132.0,0.0
,,1410000.0,141.0,0.0
,,1840000.0,184.0,1.0
,,2380000.0,238.0,0.0
,,2920000.0,292.0,0.0
,,3460000.0,346.0,0.0
,,4000000.0,400.0,0.0
,,4540000.0,454.0,0.0
,,5080000.0,508.0,0.0
,,5620000.0,562.0,0.0
,,6160000.0,616.0,0.0
,,6700000.0,670.0,0.0
,,7240000.0,724.0,0.0
,,7780000.0,778.0,0.0
,,8340000.0,834.0,0.0
,,8880000.0,888.0,0.0
,,9420000.0,942.0,0.0
,,9960000.0,996.0,0.0
,,10500000.0,1050.0,0.0
,,11040000.0,1104.0,0.0
,,11580000.0,1158.0,0.0
,,12120000.0,1212.0,0.0
,,12660000.0,1266.0,0.0
,,13200000.0,1320.0,0.0
,,13740000.0,1374.0,0.0
,,14280000.0,1428.0,0.0
,,14820000.0,1482.0,0.0
,,15360000.0,1536.0,0.0
,,15900000.0,1590.0,0.0
,,16440000.0,1644.0,0.0
,,16980000.0,1698.0,0.0
,,17520000.0,1752.0,0.0
,,18070000.0,1807.0,0.0
,,18610000.0,1861.0,0.0
,,19150000.0,1915.0,0.0
,,19690000.0,1969.0,0.0
,,20230000.0,2023.0,0.0
,,20770000.0,2077.0,0.0
,,21310000.0,2131.0,0.0
,,21850000.0,2185.0,0.0
,,22390000.0,2239.0,0.0
,,22940000.0,2294.0,0.0
,,23480000.0,2348.0,0.0
,,24020000.0,2402.0,0.0
,,24560000.0,2456.0,0.0
,,25100000.0,2510.0,0.0
,,25640000.0,2564.0,0.0
,,26180000.0,2618.0,0.0
,,26720000.0,2672.0,0.0
,,27270000.0,2727.0,0.0
,,27810000.0,2781.0,0.0
,,28360000.0,2836.0,0.0
,,28900000.0,2890.0,0.0
,,29440000.0,2944.0,0.0
,,29980000.0,2998.0,0.0
,,30520000.0,3052.0,0.0
,,31060000.0,3106.0,0.0
,,31600000.0,3160.0,0.0
,,32140000.0,3214.0,0.0
,,32680000.0,3268.0,0.0
,,33220000.0,3322.0,0.0
,,33760000.0,3376.0,0.0
,,34300000.0,3430.0,0.0
,,34840000.0,3484.0,0.0
,,35380000.0,3538.0,0.0
,,35920000.0,3592.0,0.0
,,36460000.0,3646.0,0.0
,,37000000.0,3700.0,0.0
,,37540000.0,3754.0,0.0
,,38320000.0,3832.0,0.0
,,38860000.0,3886.0,0.0
,,39400000.0,3940.0,0.0
,,39940000.0,3994.0,0.0
,,40480000.0,4048.0,0.0
,,41030000.0,4103.0,0.0
,,41570000.0,4157.0,0.0
,,42110000.0,4211.0,0.0
,,42650000.0,4265.0,0.0
,,43190000.0,4319.0,0.0
,,43730000.0,4373.0,0.0
,,44270000.0,4427.0,0.0
,,44810000.0,4481.0,0.0
,,45360000.0,4536.0,0.0
,,45900000.0,4590.0,0.0
,,46440000.0,4644.0,0.0
,,46980000.0,4698.0,0.0
,,47520000.0,4752.0,0.0
,,48080000.0,4808.0,0.0
,,48620000.0,4862.0,0.0
,,49160000.0,4916.0,0.0
,,49700000.0,4970.0,0.0
,,50240000.0,5024.0,0.0
,,50780000.0,5078.0,0.0
,,51320000.0,5132.0,0.0
,,51860000.0,5186.0,0.0
,,52400000.0,5240.0,0.0
,,52940000.0,5294.0,0.0
,,53480000.0,5348.0,0.0
,,54030000.0,5403.0,0.0
,,54570000.0,5457.0,0.0
,,55110000.0,5511.0,0.0
,,55650000.0,5565.0,0.0
,,56190000.0,5619.0,0.0
,,56730000.0,5673.0,0.0
,,57270000.0,5727.0,0.0
,,57810000.0,5781.0,0.0
,,58360000.0,5836.0,0.0
,,58900000.0,5890.0,0.0
,,59440000.0,5944.0,0.0
,,59980000.0,5998.0,0.0
,,60520000.0,6052.0,0.0
,,61060000.0,6106.0,0.0
,,61600000.0,6160.0,0.0
,,62140000.0,6214.0,0.0
,,62680000.0,6268.0,0.0
,,63220000.0,6322.0,0.0
,,63760000.0,6376.0,0.0
,,64300000.0,6430.0,0.0
,,64840000.0,6484.0,0.0
,,65380000.0,6538.0,0.0
,,65920000.0,6592.0,0.0
,,66460000.0,6646.0,0.0
,,67000000.0,6700.0,0.0
,,67540000.0,6754.0,0.0
,,68120000.0,6812.0,0.0
,,68660000.0,6866.0,0.0
,,69200000.0,6920.0,0.0
,,69740000.0,6974.0,0.0
,,70280000.0,7028.0,0.0
,,70820000.0,7082.0,0.0
,,71360000.0,7136.0,0.0
,,71900000.0,7190.0,0.0
,,72440000.0,7244.0,0.0
,,72980000.0,7298.0,0.0
,,73520000.0,7352.0,0.0
,,74060000.0,7406.0,0.0
,,74600000.0,7460.0,0.0
,,75140000.0,7514.0,0.0
,,75680000.0,7568.0,0.0
,,76220000.0,7622.0,0.0
,,76760000.0,7676.0,0.0
,,77300000.0,7730.0,0.0
,,77840000.0,7784.0,0.0
,,78390000.0,7839.0,0.0
,,78930000.0,7893.0,0.0
,,79470000.0,7947.0,0.0
,,80010000.0,8001.0,0.0
,,80550000.0,8055.0,0.0
,,81090000.0,8109.0,0.0
,,81630000.0,8163.0,0.0
,,82170000.0,8217.0,0.0
,,82710000.0,8271.0,0.0
,,83250000.0,8325.0,0.0
,,83840000.0,8384.0,0.0
,,84380000.0,8438.0,0.0
,,84920000.0,8492.0,0.0
,,85470000.0,8547.0,0.0
,,86010000.0,8601.0,0.0
,,86550000.0,8655.0,0.0
,,87090000.0,8709.0,0.0
,,87630000.0,8763.0,0.0
,,88400000.0,8840.0,0.0
,,88940000.0,8894.0,0.0
,,89480000.0,8948.0,0.0
,,90020000.0,9002.0,0.0
,,90560000.0,9056.0,0.0
,,91100000.0,9110.0,0.0
,,91640000.0,9164.0,0.0
,,92180000.0,9218.0,0.0
,,92720000.0,9272.0,0.0
,,93260000.0,9326.0,0.0
,,93800000.0,9380.0,0.0
,,94350000.0,9435.0,0.0
,,94890000.0,9489.0,0.0
,,95430000.0,9543.0,0.0
,,95970000.0,9597.0,0.0
,,96510000.0,9651.0,0.0
,,97050000.0,9705.0,0.0
,,97590000.0,9759.0,0.0
,,98140000.0,9814.0,0.0
,,98680000.0,9868.0,0.0
,,99220000.0,9922.0,0.0
,,99760000.0,9976.0,0.0
,,100300000.0,10030.0,0.0
,,100840000.0,10084.0,0.0
,,101380000.0,10138.0,0.0
,,101920000.0,10192.0,0.0
,,102860000.0,10286.0,0.0
,,103000000.0,10300.0,0.0
,,103020000.0,10302.0,0.0
,,103140000.0,10314.0,1.0
,,103210000.0,10321.0,0.0
,,103230000.0,10323.0,0.0
,,103260000.0,10326.0,1.0
,,103430000.0,10343.0,0.0
,,103450000.0,10345.0,2.0
,,103920000.0,10392.0,0.0
,,103940000.0,10394.0,0.0
,,103960000.0,10396.0,4.0
,,104160000.0,10416.0,0.0
,,104340000.0,10434.0,0.0
,,104370000.0,10437.0,4.0
,,104550000.0,10455.0,0.0
,,104740000.0,10474.0,0.0
,,104770000.0,10477.0,4.0
,,104950000.0,10495.0,0.0
,,105140000.0,10514.0,0.0
,,105170000.0,10517.0,4.0
,,106700000.0,10670.0,0.0
,,107240000.0,10724.0,0.0
,,107780000.0,10778.0,0.0
,,108340000.0,10834.0,0.0
,,108880000.0,10888.0,0.0
,,109430000.0,10943.0,0.0
,,109970000.0,10997.0,0.0
,,110510000.0,11051.0,0.0
,,111050000.0,11105.0,0.0
,,111590000.0,11159.0,0.0
,,112130000.0,11213.0,0.0
,,112670000.0,11267.0,0.0
,,113210000.0,11321.0,0.0
,,113750000.0,11375.0,0.0
,,114290000.0,11429.0,0.0
,,114830000.0,11483.0,0.0
,,115370000.0,11537.0,0.0
,,115910000.0,11591.0,0.0
,,116450000.0,11645.0,0.0
,,116990000.0,11699.0,0.0
,,117530000.0,11753.0,0.0
,,118090000.0,11809.0,0.0
,,118650000.0,11865.0,0.0
,,119190000.0,11919.0,0.0
,,119730000.0,11973.0,0.0
,,120270000.0,12027.0,0.0
,,120810000.0,12081.0,0.0
,,121350000.0,12135.0,0.0
,,121890000.0,12189.0,0.0
,,122430000.0,12243.0,0.0
,,122970000.0,12297.0,0.0
,,123510000.0,12351.0,0.0
,,124050000.0,12405.0,0.0
,,124590000.0,12459.0,0.0
,,125130000.0,12513.0,0.0
,,125670000.0,12567.0,0.0
,,126210000.0,12621.0,0.0
,,126750000.0,12675.0,0.0
,,127290000.0,12729.0,0.0
,,127830000.0,12783.0,0.0
,,128400000.0,12840.0,0.0
,,128940000.0,12894.0,0.0
,,129480000.0,12948.0,0.0
,,130020000.0,13002.0,0.0
,,130560000.0,13056.0,0.0
,,131100000.0,13110.0,0.0
,,131650000.0,13165.0,0.0
,,132190000.0,13219.0,0.0
,,132730000.0,13273.0,0.0
,,133270000.0,13327.0,0.0
,,133810000.0,13381.0,0.0
,,134350000.0,13435.0,0.0
,,134890000.0,13489.0,0.0
,,135430000.0,13543.0,0.0
,,135980000.0,13598.0,0.0
,,136520000.0,13652.0,0.0
,,137060000.0,13706.0,0.0
,,137600000.0,13760.0,0.0
,,138390000.0,13839.0,0.0
,,138930000.0,13893.0,0.0
,,139470000.0,13947.0,0.0
,,140010000.0,14001.0,0.0
,,140560000.0,14056.0,0.0
,,141100000.0,14110.0,0.0
,,141640000.0,14164.0,0.0
,,142180000.0,14218.0,0.0
,,142720000.0,14272.0,0.0
,,143260000.0,14326.0,0.0
,,143800000.0,14380.0,0.0
,,144340000.0,14434.0,0.0
,,144890000.0,14489.0,0.0
,,145430000.0,14543.0,0.0
,,145970000.0,14597.0,0.0
,,146510000.0,14651.0,0.0
,,147050000.0,14705.0,0.0
,,147590000.0,14759.0,0.0
,,148140000.0,14814.0,0.0
,,148680000.0,14868.0,0.0
,,149220000.0,14922.0,0.0
,,149770000.0,14977.0,0.0
,,150310000.0,15031.0,0.0
,,150850000.0,15085.0,0.0
,,151390000.0,15139.0,0.0
,,151930000.0,15193.0,0.0
,,152470000.0,15247.0,0.0
,,153010000.0,15301.0,0.0
,,153550000.0,15355.0,0.0
,,154090000.0,15409.0,0.0
,,154630000.0,15463.0,0.0
,,155170000.0,15517.0,0.0
,,155710000.0,15571.0,0.0
,,156250000.0,15625.0,0.0
,,156790000.0,15679.0,0.0
,,157330000.0,15733.0,0.0
,,157870000.0,15787.0,0.0
,,158430000.0,15843.0,0.0
,,158970000.0,15897.0,0.0
,,159510000.0,15951.0,0.0
,,160050000.0,16005.0,0.0
,,160590000.0,16059.0,0.0
,,161130000.0,16113.0,0.0
,,161670000.0,16167.0,0.0
,,162210000.0,16221.0,0.0
,,162750000.0,16275.0,0.0
,,163290000.0,16329.0,0.0
,,163830000.0,16383.0,0.0
,,164370000.0,16437.0,0.0
,,164910000.0,16491.0,0.0
,,165450000.0,16545.0,0.0
,,165990000.0,16599.0,0.0
,,166530000.0,16653.0,0.0
,,167080000.0,16708.0,0.0
,,167620000.0,16762.0,0.0
,,168180000.0,16818.0,0.0
,,168720000.0,16872.0,0.0
,,169260000.0,16926.0,0.0
,,169800000.0,16980.0,0.0
,,170340000.0,17034.0,0.0
,,170880000.0,17088.0,0.0
,,171430000.0,17143.0,0.0
,,171970000.0,17197.0,0.0
,,172510000.0,17251.0,0.0
,,173050000.0,17305.0,0.0
,,173590000.0,17359.0,0.0
,,174130000.0,17413.0,0.0
,,174670000.0,17467.0,0.0
,,175210000.0,17521.0,0.0
,,175750000.0,17575.0,0.0
,,176290000.0,17629.0,0.0
,,176830000.0,17683.0,0.0
,,177370000.0,17737.0,0.0
,,177910000.0,17791.0,0.0
,,178460000.0,17846.0,0.0
,,179000000.0,17900.0,0.0
,,179540000.0,17954.0,0.0
,,180080000.0,18008.0,0.0
,,180620000.0,18062.0,0.0
,,181160000.0,18116.0,0.0
,,181700000.0,18170.0,0.0
,,182240000.0,18224.0,0.0
,,182780000.0,18278.0,0.0
,,183320000.0,18332.0,0.0
,,183860000.0,18386.0,0.0
,,184400000.0,18440.0,0.0
,,184950000.0,18495.0,0.0
,,185490000.0,18549.0,0.0
,,186030000.0,18603.0,0.0
,,186570000.0,18657.0,0.0
,,187110000.0,18711.0,0.0
,,187450000.0,18745.0,0.0
,,187980000.0,18798.0,2.0
,,188130000.0,18813.0,0.0
,,188150000.0,18815.0,0.0
,,188180000.0,18818.0,1.0
,,188990000.0,18899.0,0.0
,,189230000.0,18923.0,0.0
,,189260000.0,18926.0,4.0
,,189400000.0,18940.0,0.0
,,189420000.0,18942.0,0.0
,,189450000.0,18945.0,4.0
,,189600000.0,18960.0,0.0
,,189620000.0,18962.0,0.0
,,189650000.0,18965.0,3.0
,,190230000.0,19023.0,0.0
,,190250000.0,19025.0,4.0
,,190410000.0,19041.0,0.0
,,190430000.0,19043.0,0.0
,,190500000.0,19050.0,1.0
,,191470000.0,19147.0,0.0
,,192010000.0,19201.0,0.0
,,192550000.0,19255.0,0.0
,,193090000.0,19309.0,0.0
,,193630000.0,19363.0,0.0
,,194170000.0,19417.0,0.0
,,194710000.0,19471.0,0.0
,,195250000.0,19525.0,0.0
,,195790000.0,19579.0,0.0
,,196330000.0,19633.0,0.0
,,196870000.0,19687.0,0.0
,,197410000.0,19741.0,0.0
,,197950000.0,19795.0,0.0
,,198500000.0,19850.0,0.0
,,199040000.0,19904.0,0.0
,,199580000.0,19958.0,0.0
,,200120000.0,20012.0,0.0
,,200660000.0,20066.0,0.0
,,201200000.0,20120.0,0.0
,,201740000.0,20174.0,0.0
,,202280000.0,20228.0,0.0
,,202820000.0,20282.0,0.0
,,202840000.0,20284.0,0.0
,,202860000.0,20286.0,0.0
,,202910000.0,20291.0,1.0
,,203880000.0,20388.0,0.0
,,204420000.0,20442.0,0.0
,,204970000.0,20497.0,0.0
,,205510000.0,20551.0,0.0
,,206050000.0,20605.0,0.0
,,206590000.0,20659.0,0.0
,,207130000.0,20713.0,0.0
,,207670000.0,20767.0,0.0
,,208230000.0,20823.0,0.0
,,208770000.0,20877.0,0.0
,,209310000.0,20931.0,0.0
,,209850000.0,20985.0,0.0
,,210390000.0,21039.0,0.0
,,210930000.0,21093.0,0.0
,,211470000.0,21147.0,0.0
,,212010000.0,21201.0,0.0
,,212550000.0,21255.0,0.0
,,213090000.0,21309.0,0.0
,,213640000.0,21364.0,0.0
,,214180000.0,21418.0,0.0
,,214720000.0,21472.0,0.0
,,215260000.0,21526.0,0.0
,,215800000.0,21580.0,0.0
,,216340000.0,21634.0,0.0
,,216880000.0,21688.0,0.0
,,217420000.0,21742.0,0.0
,,217970000.0,21797.0,0.0
,,218530000.0,21853.0,0.0
,,219070000.0,21907.0,0.0
,,219610000.0,21961.0,0.0
,,220150000.0,22015.0,0.0
,,220690000.0,22069.0,0.0
,,221230000.0,22123.0,0.0
,,221770000.0,22177.0,0.0
,,222310000.0,22231.0,0.0
,,222860000.0,22286.0,0.0
,,223400000.0,22340.0,0.0
,,223940000.0,22394.0,0.0
,,224480000.0,22448.0,0.0
,,225020000.0,22502.0,0.0
,,225560000.0,22556.0,0.0
,,226100000.0,22610.0,0.0
,,226640000.0,22664.0,0.0
,,227190000.0,22719.0,0.0
,,227730000.0,22773.0,0.0
,,228290000.0,22829.0,0.0
,,228830000.0,22883.0,0.0
,,229370000.0,22937.0,0.0
,,229910000.0,22991.0,0.0
,,230450000.0,23045.0,0.0
,,230990000.0,23099.0,0.0
,,231540000.0,23154.0,0.0
,,232080000.0,23208.0,0.0
,,232620000.0,23262.0,0.0
,,233160000.0,23316.0,0.0
,,233700000.0,23370.0,0.0
,,234240000.0,23424.0,0.0
,,234780000.0,23478.0,0.0
,,235320000.0,23532.0,0.0
,,235860000.0,23586.0,0.0
,,236410000.0,23641.0,0.0
,,236950000.0,23695.0,0.0
,,237490000.0,23749.0,0.0
,,237990000.0,23799.0,0.0
,,238250000.0,23825.0,1.0
,,238790000.0,23879.0,0.0
,,239330000.0,23933.0,0.0
,,239870000.0,23987.0,0.0
,,240410000.0,24041.0,0.0
,,240960000.0,24096.0,0.0
,,241500000.0,24150.0,0.0
,,242040000.0,24204.0,0.0
,,242580000.0,24258.0,0.0
,,243120000.0,24312.0,0.0
,,243660000.0,24366.0,0.0
,,244200000.0,24420.0,0.0
,,244740000.0,24474.0,0.0
,,245290000.0,24529.0,0.0
,,245830000.0,24583.0,0.0
,,246370000.0,24637.0,0.0
,,246910000.0,24691.0,0.0
,,247450000.0,24745.0,0.0
,,247990000.0,24799.0,0.0
,,248550000.0,24855.0,0.0
,,249090000.0,24909.0,0.0
,,249640000.0,24964.0,0.0
,,250250000.0,25025.0,0.0
,,250790000.0,25079.0,0.0
,,251370000.0,25137.0,0.0
,,251910000.0,25191.0,0.0
,,252450000.0,25245.0,0.0
,,252990000.0,25299.0,0.0
,,253530000.0,25353.0,0.0
,,254070000.0,25407.0,0.0
,,254610000.0,25461.0,0.0
,,255150000.0,25515.0,0.0
,,255690000.0,25569.0,0.0
,,256230000.0,25623.0,0.0
,,256770000.0,25677.0,0.0
,,257310000.0,25731.0,0.0
,,257850000.0,25785.0,0.0
,,258420000.0,25842.0,0.0
,,258960000.0,25896.0,0.0
,,259500000.0,25950.0,0.0
,,260040000.0,26004.0,0.0
,,260580000.0,26058.0,0.0
,,261120000.0,26112.0,0.0
,,261660000.0,26166.0,0.0
,,262200000.0,26220.0,0.0
,,262740000.0,26274.0,0.0
,,263290000.0,26329.0,0.0
,,263830000.0,26383.0,0.0
,,264370000.0,26437.0,0.0
,,264910000.0,26491.0,0.0
,,265450000.0,26545.0,0.0
,,265990000.0,26599.0,0.0
,,266530000.0,26653.0,0.0
,,267070000.0,26707.0,0.0
,,267650000.0,26765.0,0.0
,,268230000.0,26823.0,0.0
,,268770000.0,26877.0,0.0
,,269310000.0,26931.0,0.0
,,269850000.0,26985.0,0.0
,,270390000.0,27039.0,0.0
,,270930000.0,27093.0,0.0
,,271470000.0,27147.0,0.0
,,272010000.0,27201.0,0.0
,,272550000.0,27255.0,0.0
,,273090000.0,27309.0,0.0
,,273630000.0,27363.0,0.0
,,274170000.0,27417.0,0.0
,,274710000.0,27471.0,0.0
,,275250000.0,27525.0,0.0
,,275790000.0,27579.0,0.0
,,276340000.0,27634.0,0.0
,,276880000.0,27688.0,0.0
,,277420000.0,27742.0,0.0
,,277960000.0,27796.0,0.0
,,278510000.0,27851.0,0.0
,,279050000.0,27905.0,0.0
,,279590000.0,27959.0,0.0
,,280130000.0,28013.0,0.0
,,280680000.0,28068.0,0.0
,,281220000.0,28122.0,0.0
,,281760000.0,28176.0,0.0
,,282300000.0,28230.0,0.0
,,282840000.0,28284.0,0.0
,,283380000.0,28338.0,0.0
,,283920000.0,28392.0,0.0
,,284460000.0,28446.0,0.0
,,285010000.0,28501.0,0.0
,,285550000.0,28555.0,0.0
,,286090000.0,28609.0,0.0
,,286630000.0,28663.0,0.0
,,287170000.0,28717.0,0.0
,,287710000.0,28771.0,0.0
,,288490000.0,28849.0,0.0
,,289030000.0,28903.0,0.0
,,289570000.0,28957.0,0.0
,,290120000.0,29012.0,0.0
,,290660000.0,29066.0,0.0
,,291200000.0,29120.0,0.0
,,291740000.0,29174.0,0.0
,,292280000.0,29228.0,0.0
,,292820000.0,29282.0,0.0
,,293360000.0,29336.0,0.0
,,293900000.0,29390.0,0.0
,,294450000.0,29445.0,0.0
,,294990000.0,29499.0,0.0
,,295530000.0,29553.0,0.0
,,296070000.0,29607.0,0.0
,,296610000.0,29661.0,0.0
,,297150000.0,29715.0,0.0
,,297690000.0,29769.0,0.0
,,298250000.0,29825.0,0.0
,,298790000.0,29879.0,0.0
,,299330000.0,29933.0,0.0
,,299870000.0,29987.0,0.0
,,300410000.0,30041.0,0.0
,,300950000.0,30095.0,0.0
,,301490000.0,30149.0,0.0
,,302030000.0,30203.0,0.0
,,302570000.0,30257.0,0.0
,,303110000.0,30311.0,0.0
,,303490000.0,30349.0,0.0
,,303540000.0,30354.0,1.0
,,304440000.0,30444.0,0.0
,,304980000.0,30498.0,0.0
,,305520000.0,30552.0,0.0
,,306060000.0,30606.0,0.0
,,306600000.0,30660.0,0.0
,,307140000.0,30714.0,0.0
,,307690000.0,30769.0,0.0
,,308250000.0,30825.0,0.0
,,308790000.0,30879.0,0.0
,,309330000.0,30933.0,0.0
,,309870000.0,30987.0,0.0
,,310410000.0,31041.0,0.0
,,310950000.0,31095.0,0.0
,,311490000.0,31149.0,0.0
,,312030000.0,31203.0,0.0
,,312580000.0,31258.0,0.0
,,313120000.0,31312.0,0.0
,,313660000.0,31366.0,0.0
,,314200000.0,31420.0,0.0
,,314740000.0,31474.0,0.0
,,315280000.0,31528.0,0.0
,,315820000.0,31582.0,0.0
,,316360000.0,31636.0,0.0
,,316900000.0,31690.0,0.0
,,317440000.0,31744.0,0.0
,,317980000.0,31798.0,0.0
,,318540000.0,31854.0,0.0
,,319080000.0,31908.0,0.0
,,319620000.0,31962.0,0.0
,,320160000.0,32016.0,0.0
,,320700000.0,32070.0,0.0
,,321250000.0,32125.0,0.0
,,321790000.0,32179.0,0.0
,,322330000.0,32233.0,0.0
,,322870000.0,32287.0,0.0
,,323410000.0,32341.0,0.0
,,323950000.0,32395.0,0.0
,,324490000.0,32449.0,0.0
,,325030000.0,32503.0,0.0
,,325580000.0,32558.0,0.0
,,326120000.0,32612.0,0.0
,,326660000.0,32666.0,0.0
,,327200000.0,32720.0,0.0
,,327740000.0,32774.0,0.0
,,328300000.0,32830.0,0.0
,,328840000.0,32884.0,0.0
,,329380000.0,32938.0,0.0
,,329920000.0,32992.0,0.0
,,330460000.0,33046.0,0.0
,,331000000.0,33100.0,0.0
,,331540000.0,33154.0,0.0
,,332080000.0,33208.0,0.0
,,332620000.0,33262.0,0.0
,,333160000.0,33316.0,0.0
,,333700000.0,33370.0,0.0
,,334250000.0,33425.0,0.0
,,334790000.0,33479.0,0.0
,,335330000.0,33533.0,0.0
,,335870000.0,33587.0,0.0
,,336410000.0,33641.0,0.0
,,336950000.0,33695.0,0.0
,,337490000.0,33749.0,0.0
,,338270000.0,33827.0,0.0
,,338810000.0,33881.0,0.0
,,339360000.0,33936.0,0.0
,,339900000.0,33990.0,0.0
,,340440000.0,34044.0,0.0
,,340980000.0,34098.0,0.0
,,341520000.0,34152.0,0.0
,,342060000.0,34206.0,0.0
,,342600000.0,34260.0,0.0
,,343140000.0,34314.0,0.0
,,343680000.0,34368.0,0.0
,,344220000.0,34422.0,0.0
,,344760000.0,34476.0,0.0
,,345300000.0,34530.0,0.0
,,345840000.0,34584.0,0.0
,,346380000.0,34638.0,0.0
,,346920000.0,34692.0,0.0
,,347460000.0,34746.0,0.0
,,348020000.0,34802.0,0.0
,,348560000.0,34856.0,0.0
,,349100000.0,34910.0,0.0
,,349640000.0,34964.0,0.0
,,350180000.0,35018.0,0.0
,,350720000.0,35072.0,0.0
,,351260000.0,35126.0,0.0
,,351800000.0,35180.0,0.0
,,352340000.0,35234.0,0.0
,,352880000.0,35288.0,0.0
,,353420000.0,35342.0,0.0
,,353960000.0,35396.0,0.0
,,354500000.0,35450.0,0.0
,,355040000.0,35504.0,0.0
,,355580000.0,35558.0,0.0
,,356120000.0,35612.0,0.0
,,356660000.0,35666.0,0.0
,,357200000.0,35720.0,0.0
,,357740000.0,35774.0,0.0
,,358290000.0,35829.0,0.0
,,358830000.0,35883.0,0.0
,,359370000.0,35937.0,0.0
,,359910000.0,35991.0,0.0
,,360450000.0,36045.0,0.0
,,361000000.0,36100.0,0.0
,,361540000.0,36154.0,0.0
,,362080000.0,36208.0,0.0
,,362620000.0,36262.0,0.0
,,363160000.0,36316.0,0.0
,,363700000.0,36370.0,0.0
,,364240000.0,36424.0,0.0
,,364780000.0,36478.0,0.0
,,365320000.0,36532.0,0.0
,,365860000.0,36586.0,0.0
,,366400000.0,36640.0,0.0
,,366940000.0,36694.0,0.0
,,367480000.0,36748.0,0.0
,,368030000.0,36803.0,0.0
,,368570000.0,36857.0,0.0
,,369110000.0,36911.0,0.0
,,369650000.0,36965.0,0.0
,,370190000.0,37019.0,0.0
,,370730000.0,37073.0,0.0
,,371270000.0,37127.0,0.0
,,371810000.0,37181.0,0.0
,,372350000.0,37235.0,0.0
,,372890000.0,37289.0,0.0
,,373430000.0,37343.0,0.0
,,373970000.0,37397.0,0.0
,,374510000.0,37451.0,0.0
,,375050000.0,37505.0,0.0
,,375590000.0,37559.0,0.0
,,376130000.0,37613.0,0.0
,,376670000.0,37667.0,0.0
,,377210000.0,37721.0,0.0
,,377750000.0,37775.0,0.0
,,378310000.0,37831.0,0.0
,,378850000.0,37885.0,0.0
,,379390000.0,37939.0,0.0
,,379930000.0,37993.0,0.0
,,380470000.0,38047.0,0.0
,,381010000.0,38101.0,0.0
,,381550000.0,38155.0,0.0
,,382090000.0,38209.0,0.0
,,382630000.0,38263.0,0.0
,,383170000.0,38317.0,0.0
,,383710000.0,38371.0,0.0
,,384250000.0,38425.0,0.0
,,384790000.0,38479.0,0.0
,,385330000.0,38533.0,0.0
,,385870000.0,38587.0,0.0
,,386410000.0,38641.0,0.0
,,386960000.0,38696.0,0.0
,,387500000.0,38750.0,0.0
,,388270000.0,38827.0,0.0
,,388810000.0,38881.0,0.0
,,389350000.0,38935.0,0.0
,,389890000.0,38989.0,0.0
,,390430000.0,39043.0,0.0
,,390970000.0,39097.0,0.0
,,391520000.0,39152.0,0.0
,,392060000.0,39206.0,0.0
,,392600000.0,39260.0,0.0
,,393140000.0,39314.0,0.0
,,393680000.0,39368.0,0.0
,,394220000.0,39422.0,0.0
,,394760000.0,39476.0,0.0
,,395300000.0,39530.0,0.0
,,395850000.0,39585.0,0.0
,,396390000.0,39639.0,0.0
,,396930000.0,39693.0,0.0
,,397470000.0,39747.0,0.0
,,398020000.0,39802.0,0.0
,,398560000.0,39856.0,0.0
,,399100000.0,39910.0,0.0
,,399650000.0,39965.0,0.0
,,400190000.0,40019.0,0.0
,,400730000.0,40073.0,0.0
,,401110000.0,40111.0,0.0
,,401410000.0,40141.0,2.0
,,401430000.0,40143.0,0.0
,,401450000.0,40145.0,0.0
,,401470000.0,40147.0,1.0
,,401670000.0,40167.0,0.0
,,401740000.0,40174.0,0.0
,,401760000.0,40176.0,0.5
,,402330000.0,40233.0,0.0
,,402390000.0,40239.0,0.0
,,402410000.0,40241.0,2.0
,,402610000.0,40261.0,0.0
,,402790000.0,40279.0,0.0
,,402820000.0,40282.0,3.0
,,403000000.0,40300.0,0.0
,,403190000.0,40319.0,0.0
,,403220000.0,40322.0,1.0
,,403360000.0,40336.0,0.0
,,403380000.0,40338.0,0.0
,,403400000.0,40340.0,1.0
,,403590000.0,40359.0,0.0
,,403610000.0,40361.0,1.0
,,403920000.0,40392.0,0.0
,,405040000.0,40504.0,1.0
,,405590000.0,40559.0,0.0
,,406130000.0,40613.0,0.0
,,406670000.0,40667.0,0.0
,,407210000.0,40721.0,0.0
,,407750000.0,40775.0,0.0
,,408310000.0,40831.0,0.0
,,408850000.0,40885.0,0.0
,,409390000.0,40939.0,0.0
,,409940000.0,40994.0,0.0
,,410480000.0,41048.0,0.0
,,411020000.0,41102.0,0.0
,,411560000.0,41156.0,0.0
,,412100000.0,41210.0,0.0
,,412640000.0,41264.0,0.0
,,413180000.0,41318.0,0.0
,,413720000.0,41372.0,0.0
,,414260000.0,41426.0,0.0
,,414800000.0,41480.0,0.0
,,415340000.0,41534.0,0.0
,,415880000.0,41588.0,0.0
,,416420000.0,41642.0,0.0
,,416960000.0,41696.0,0.0
,,417500000.0,41750.0,0.0
,,418060000.0,41806.0,0.0
,,418600000.0,41860.0,0.0
,,419140000.0,41914.0,0.0
,,419680000.0,41968.0,0.0
,,420220000.0,42022.0,0.0
,,420760000.0,42076.0,0.0
,,421300000.0,42130.0,0.0
,,421840000.0,42184.0,0.0
,,422380000.0,42238.0,0.0
,,422920000.0,42292.0,0.0
,,423470000.0,42347.0,0.0
,,424010000.0,42401.0,0.0
,,424550000.0,42455.0,0.0
,,425090000.0,42509.0,0.0
,,425630000.0,42563.0,0.0
,,426170000.0,42617.0,0.0
,,426710000.0,42671.0,0.0
,,427250000.0,42725.0,0.0
,,427800000.0,42780.0,0.0
,,428350000.0,42835.0,0.0
,,428890000.0,42889.0,0.0
,,429430000.0,42943.0,0.0
,,429970000.0,42997.0,0.0
,,430510000.0,43051.0,0.0
,,431050000.0,43105.0,0.0
,,431590000.0,43159.0,0.0
,,432140000.0,43214.0,0.0
,,432680000.0,43268.0,0.0
,,433220000.0,43322.0,0.0
,,433760000.0,43376.0,0.0
,,434300000.0,43430.0,0.0
,,434840000.0,43484.0,0.0
,,435380000.0,43538.0,0.0
,,435920000.0,43592.0,0.0
,,436470000.0,43647.0,0.0
,,437010000.0,43701.0,0.0
,,437550000.0,43755.0,0.0
,,437970000.0,43797.0,0.0
,,437990000.0,43799.0,0.0
,,438260000.0,43826.0,1.0
,,438800000.0,43880.0,0.0
,,439340000.0,43934.0,0.0
,,439880000.0,43988.0,0.0
,,440420000.0,44042.0,0.0
,,440960000.0,44096.0,0.0
,,441510000.0,44151.0,0.0
,,442050000.0,44205.0,0.0
,,442590000.0,44259.0,0.0
,,443130000.0,44313.0,0.0
,,443670000.0,44367.0,0.0
,,444210000.0,44421.0,0.0
,,444750000.0,44475.0,0.0
,,445290000.0,44529.0,0.0
,,445830000.0,44583.0,0.0
,,446370000.0,44637.0,0.0
,,446910000.0,44691.0,0.0
,,447450000.0,44745.0,0.0
,,447990000.0,44799.0,0.0
,,448550000.0,44855.0,0.0
,,449090000.0,44909.0,0.0
,,449630000.0,44963.0,0.0
,,450180000.0,45018.0,0.0
,,450720000.0,45072.0,0.0
,,451260000.0,45126.0,0.0
,,451800000.0,45180.0,0.0
,,452340000.0,45234.0,0.0
,,452880000.0,45288.0,0.0
,,453420000.0,45342.0,0.0
,,453960000.0,45396.0,0.0
,,454500000.0,45450.0,0.0
,,455040000.0,45504.0,0.0
,,455580000.0,45558.0,0.0
,,456120000.0,45612.0,0.0
,,456660000.0,45666.0,0.0
,,457200000.0,45720.0,0.0
,,457740000.0,45774.0,0.0
,,458300000.0,45830.0,0.0
,,458840000.0,45884.0,0.0
,,459380000.0,45938.0,0.0
,,459920000.0,45992.0,0.0
,,460460000.0,46046.0,0.0
,,461000000.0,46100.0,0.0
,,461540000.0,46154.0,0.0
,,462080000.0,46208.0,0.0
,,462620000.0,46262.0,0.0
,,463170000.0,46317.0,0.0
,,463710000.0,46371.0,0.0
,,464250000.0,46425.0,0.0
,,464790000.0,46479.0,0.0
,,465330000.0,46533.0,0.0
,,465870000.0,46587.0,0.0
,,466410000.0,46641.0,0.0
,,466950000.0,46695.0,0.0
,,467500000.0,46750.0,0.0
,,468070000.0,46807.0,0.0
,,468610000.0,46861.0,0.0
,,469150000.0,46915.0,0.0
,,469690000.0,46969.0,0.0
,,470230000.0,47023.0,0.0
,,470770000.0,47077.0,0.0
,,471310000.0,47131.0,0.0
,,471850000.0,47185.0,0.0
,,472390000.0,47239.0,0.0
,,472930000.0,47293.0,0.0
,,473470000.0,47347.0,0.0
,,474010000.0,47401.0,0.0
,,474550000.0,47455.0,0.0
,,475090000.0,47509.0,0.0
,,475630000.0,47563.0,0.0
,,476170000.0,47617.0,0.0
,,476710000.0,47671.0,0.0
,,477250000.0,47725.0,0.0
,,477790000.0,47779.0,0.0
,,478340000.0,47834.0,0.0
,,478880000.0,47888.0,0.0
,,479420000.0,47942.0,0.0
,,479960000.0,47996.0,0.0
,,480500000.0,48050.0,0.0
,,481040000.0,48104.0,0.0
,,481580000.0,48158.0,0.0
,,482120000.0,48212.0,0.0
,,482660000.0,48266.0,0.0
,,483200000.0,48320.0,0.0
,,483740000.0,48374.0,0.0
,,484280000.0,48428.0,0.0
,,484820000.0,48482.0,0.0
,,485360000.0,48536.0,0.0
,,485900000.0,48590.0,0.0
,,486440000.0,48644.0,0.0
,,486980000.0,48698.0,0.0
,,487520000.0,48752.0,0.0
,,488290000.0,48829.0,0.0
,,488830000.0,48883.0,0.0
,,489370000.0,48937.0,0.0
,,489910000.0,48991.0,0.0
,,490450000.0,49045.0,0.0
,,490990000.0,49099.0,0.0
,,491530000.0,49153.0,0.0
,,492070000.0,49207.0,0.0
,,492610000.0,49261.0,0.0
,,493150000.0,49315.0,0.0
,,493690000.0,49369.0,0.0
,,493870000.0,49387.0,0.0
,,493930000.0,49393.0,0.0
,,494190000.0,49419.0,2.0
,,494780000.0,49478.0,0.0
,,495380000.0,49538.0,0.0
,,495980000.0,49598.0,0.0
,,496580000.0,49658.0,0.0
,,496600000.0,49660.0,1.0
,,497610000.0,49761.0,0.0
,,498170000.0,49817.0,0.0
,,498710000.0,49871.0,0.0
,,499250000.0,49925.0,0.0
,,499790000.0,49979.0,0.0
,,500330000.0,50033.0,0.0
,,500870000.0,50087.0,0.0
,,501410000.0,50141.0,0.0
,,501990000.0,50199.0,0.0
,,502530000.0,50253.0,0.0
,,503070000.0,50307.0,0.0
,,503610000.0,50361.0,0.0
,,504160000.0,50416.0,0.0
,,504700000.0,50470.0,0.0
,,504880000.0,50488.0,0.0
,,504960000.0,50496.0,0.0
,,504980000.0,50498.0,2.0
,,505660000.0,50566.0,0.0
,,506200000.0,50620.0,0.0
,,506740000.0,50674.0,0.0
,,507280000.0,50728.0,0.0
,,507820000.0,50782.0,0.0
,,508380000.0,50838.0,0.0
,,508930000.0,50893.0,0.0
,,509470000.0,50947.0,0.0
,,510010000.0,51001.0,0.0
,,510550000.0,51055.0,0.0
,,511090000.0,51109.0,0.0
,,511630000.0,51163.0,0.0
,,512170000.0,51217.0,0.0
,,512710000.0,51271.0,0.0
,,513250000.0,51325.0,0.0
,,513790000.0,51379.0,0.0
,,514330000.0,51433.0,0.0
,,514870000.0,51487.0,0.0
,,515410000.0,51541.0,0.0
,,515950000.0,51595.0,0.0
,,516490000.0,51649.0,0.0
,,517030000.0,51703.0,0.0
,,517580000.0,51758.0,0.0
,,518190000.0,51819.0,0.0
,,518770000.0,51877.0,0.0
,,519310000.0,51931.0,0.0
,,519850000.0,51985.0,0.0
,,520390000.0,52039.0,0.0
,,520930000.0,52093.0,0.0
,,521470000.0,52147.0,0.0
,,522020000.0,52202.0,0.0
,,522560000.0,52256.0,0.0
,,523100000.0,52310.0,0.0
,,523640000.0,52364.0,0.0
,,524180000.0,52418.0,0.0
,,524720000.0,52472.0,0.0
,,525260000.0,52526.0,0.0
,,525800000.0,52580.0,0.0
,,526350000.0,52635.0,0.0
,,526890000.0,52689.0,0.0
,,527430000.0,52743.0,0.0
,,527970000.0,52797.0,0.0
,,528530000.0,52853.0,0.0
,,529070000.0,52907.0,0.0
,,529610000.0,52961.0,0.0
,,530150000.0,53015.0,0.0
,,530690000.0,53069.0,0.0
,,531230000.0,53123.0,0.0
,,531770000.0,53177.0,0.0
,,532310000.0,53231.0,0.0
,,532850000.0,53285.0,0.0
,,533390000.0,53339.0,0.0
,,533930000.0,53393.0,0.0
,,534470000.0,53447.0,0.0
,,535060000.0,53506.0,0.0
,,535600000.0,53560.0,0.0
,,536140000.0,53614.0,0.0
,,536680000.0,53668.0,0.0
,,537220000.0,53722.0,0.0
,,537760000.0,53776.0,0.0
,,538540000.0,53854.0,0.0
,,539080000.0,53908.0,0.0
,,539620000.0,53962.0,0.0
,,540160000.0,54016.0,0.0
,,540700000.0,54070.0,0.0
,,541240000.0,54124.0,0.0
,,541780000.0,54178.0,0.0
,,542320000.0,54232.0,0.0
,,542860000.0,54286.0,0.0
,,543400000.0,54340.0,0.0
,,543940000.0,54394.0,0.0
,,544480000.0,54448.0,0.0
,,545020000.0,54502.0,0.0
,,545560000.0,54556.0,0.0
,,546100000.0,54610.0,0.0
,,546640000.0,54664.0,0.0
,,547180000.0,54718.0,0.0
,,547720000.0,54772.0,0.0
,,548270000.0,54827.0,0.0
,,548810000.0,54881.0,0.0
,,549350000.0,54935.0,0.0
,,549890000.0,54989.0,0.0
,,550430000.0,55043.0,0.0
,,550970000.0,55097.0,0.0
,,551510000.0,55151.0,0.0
,,552050000.0,55205.0,0.0
,,552590000.0,55259.0,0.0
,,553130000.0,55313.0,0.0
,,553670000.0,55367.0,0.0
,,554210000.0,55421.0,0.0
,,554750000.0,55475.0,0.0
,,555290000.0,55529.0,0.0
,,555830000.0,55583.0,0.0
,,556370000.0,55637.0,0.0
,,556910000.0,55691.0,0.0
,,557460000.0,55746.0,0.0
,,558010000.0,55801.0,0.0
,,558550000.0,55855.0,0.0
,,559090000.0,55909.0,0.0
,,559630000.0,55963.0,0.0
,,560170000.0,56017.0,0.0
,,560710000.0,56071.0,0.0
,,561250000.0,56125.0,0.0
,,561800000.0,56180.0,0.0
,,562340000.0,56234.0,0.0
,,562880000.0,56288.0,0.0
,,563420000.0,56342.0,0.0
,,563960000.0,56396.0,0.0
,,564500000.0,56450.0,0.0
,,565040000.0,56504.0,0.0
,,565580000.0,56558.0,0.0
,,566120000.0,56612.0,0.0
,,566660000.0,56666.0,0.0
,,567200000.0,56720.0,0.0
,,567740000.0,56774.0,0.0
,,568300000.0,56830.0,0.0
,,568840000.0,56884.0,0.0
,,569380000.0,56938.0,0.0
,,569920000.0,56992.0,0.0
,,570470000.0,57047.0,0.0
,,571010000.0,57101.0,0.0
,,571550000.0,57155.0,0.0
,,572090000.0,57209.0,0.0
,,572630000.0,57263.0,0.0
,,573170000.0,57317.0,0.0
,,573710000.0,57371.0,0.0
,,574250000.0,57425.0,0.0
,,574790000.0,57479.0,0.0
,,575330000.0,57533.0,0.0
,,575870000.0,57587.0,0.0
,,576410000.0,57641.0,0.0
,,576950000.0,57695.0,0.0
,,577490000.0,57749.0,0.0
,,578050000.0,57805.0,0.0
,,578590000.0,57859.0,0.0
,,579130000.0,57913.0,0.0
,,579680000.0,57968.0,0.0
,,580220000.0,58022.0,0.0
,,580760000.0,58076.0,0.0
,,581300000.0,58130.0,0.0
,,581840000.0,58184.0,0.0
,,582380000.0,58238.0,0.0
,,582920000.0,58292.0,0.0
,,583460000.0,58346.0,0.0
,,584000000.0,58400.0,0.0
,,584540000.0,58454.0,0.0
,,585080000.0,58508.0,0.0
,,585620000.0,58562.0,0.0
,,586160000.0,58616.0,0.0
,,586700000.0,58670.0,0.0
,,587240000.0,58724.0,0.0
,,587780000.0,58778.0,0.0
,,588550000.0,58855.0,0.0
,,589090000.0,58909.0,0.0
,,589630000.0,58963.0,0.0
,,590170000.0,59017.0,0.0
,,590710000.0,59071.0,0.0
,,591250000.0,59125.0,0.0
,,591790000.0,59179.0,0.0
,,592330000.0,59233.0,0.0
,,592870000.0,59287.0,0.0
,,593410000.0,59341.0,0.0
,,593950000.0,59395.0,0.0
,,594490000.0,59449.0,0.0
,,595030000.0,59503.0,0.0
,,595570000.0,59557.0,0.0
,,596110000.0,59611.0,0.0
,,596650000.0,59665.0,0.0
,,597190000.0,59719.0,0.0
,,597730000.0,59773.0,0.0
,,598280000.0,59828.0,0.0
,,598820000.0,59882.0,0.0
,,599360000.0,59936.0,0.0
,,599900000.0,59990.0,0.0
,,600440000.0,60044.0,0.0
,,600980000.0,60098.0,0.0
,,601530000.0,60153.0,0.0
,,602070000.0,60207.0,0.0
,,602610000.0,60261.0,0.0
,,603150000.0,60315.0,0.0
,,603690000.0,60369.0,0.0
,,604230000.0,60423.0,0.0
,,604770000.0,60477.0,0.0
,,605310000.0,60531.0,0.0
,,605630000.0,60563.0,0.0
,,605650000.0,60565.0,1.0
,,605830000.0,60583.0,0.0
,,605850000.0,60585.0,0.0
,,606010000.0,60601.0,1.0
,,606550000.0,60655.0,0.0
,,607090000.0,60709.0,0.0
,,607630000.0,60763.0,0.0
,,608190000.0,60819.0,0.0
,,608730000.0,60873.0,0.0
,,609270000.0,60927.0,0.0
,,609810000.0,60981.0,0.0
,,610350000.0,61035.0,0.0
,,610900000.0,61090.0,0.0
,,611440000.0,61144.0,0.0
,,611980000.0,61198.0,0.0
,,612520000.0,61252.0,0.0
,,613060000.0,61306.0,0.0
,,613600000.0,61360.0,0.0
,,614140000.0,61414.0,0.0
,,614680000.0,61468.0,0.0
,,615220000.0,61522.0,0.0
,,615760000.0,61576.0,0.0
,,616300000.0,61630.0,0.0
,,616840000.0,61684.0,0.0
,,617380000.0,61738.0,0.0
,,617920000.0,61792.0,0.0
,,618470000.0,61847.0,0.0
,,619010000.0,61901.0,0.0
,,619560000.0,61956.0,0.0
,,620100000.0,62010.0,0.0
,,620640000.0,62064.0,0.0
,,621180000.0,62118.0,0.0
,,621720000.0,62172.0,0.0
,,622260000.0,62226.0,0.0
,,622800000.0,62280.0,0.0
,,623340000.0,62334.0,0.0
,,623880000.0,62388.0,0.0
,,624420000.0,62442.0,0.0
,,624960000.0,62496.0,0.0
,,625500000.0,62550.0,0.0
,,626040000.0,62604.0,0.0
,,626580000.0,62658.0,0.0
,,627120000.0,62712.0,0.0
,,627660000.0,62766.0,0.0
,,628210000.0,62821.0,0.0
,,628750000.0,62875.0,0.0
,,629290000.0,62929.0,0.0
,,629830000.0,62983.0,0.0
,,630370000.0,63037.0,0.0
,,630910000.0,63091.0,0.0
,,631450000.0,63145.0,0.0
,,631990000.0,63199.0,0.0
,,632530000.0,63253.0,0.0
,,633070000.0,63307.0,0.0
,,633610000.0,63361.0,0.0
,,634150000.0,63415.0,0.0
,,634690000.0,63469.0,0.0
,,635230000.0,63523.0,0.0
,,635770000.0,63577.0,0.0
,,636310000.0,63631.0,0.0
,,636850000.0,63685.0,0.0
,,637390000.0,63739.0,0.0
,,637930000.0,63793.0,0.0
,,638710000.0,63871.0,0.0
,,639250000.0,63925.0,0.0
,,639790000.0,63979.0,0.0
,,640330000.0,64033.0,0.0
,,640870000.0,64087.0,0.0
,,641410000.0,64141.0,0.0
,,641960000.0,64196.0,0.0
,,642500000.0,64250.0,0.0
,,643040000.0,64304.0,0.0
,,643580000.0,64358.0,0.0
,,644120000.0,64412.0,0.0
,,644660000.0,64466.0,0.0
,,645200000.0,64520.0,0.0
,,645740000.0,64574.0,0.0
,,646290000.0,64629.0,0.0
,,646830000.0,64683.0,0.0
,,647370000.0,64737.0,0.0
,,647910000.0,64791.0,0.0
,,648470000.0,64847.0,0.0
,,649010000.0,64901.0,0.0
,,649550000.0,64955.0,0.0
,,650090000.0,65009.0,0.0
,,650630000.0,65063.0,0.0
,,651170000.0,65117.0,0.0
,,651710000.0,65171.0,0.0
,,652250000.0,65225.0,0.0
,,652790000.0,65279.0,0.0
,,653330000.0,65333.0,0.0
,,653870000.0,65387.0,0.0
,,654410000.0,65441.0,0.0
,,654950000.0,65495.0,0.0
,,655490000.0,65549.0,0.0
,,656030000.0,65603.0,0.0
,,656570000.0,65657.0,0.0
,,657110000.0,65711.0,0.0
,,657650000.0,65765.0,0.0
,,658200000.0,65820.0,0.0
,,658740000.0,65874.0,0.0
,,659280000.0,65928.0,0.0
,,659820000.0,65982.0,0.0
,,660360000.0,66036.0,0.0
,,660900000.0,66090.0,0.0
,,661440000.0,66144.0,0.0
,,661980000.0,66198.0,0.0
,,662520000.0,66252.0,0.0
,,663060000.0,66306.0,0.0
,,663600000.0,66360.0,0.0
,,664140000.0,66414.0,0.0
,,664680000.0,66468.0,0.0
,,665220000.0,66522.0,0.0
,,665760000.0,66576.0,0.0
,,666300000.0,66630.0,0.0
,,666840000.0,66684.0,0.0
,,667380000.0,66738.0,0.0
,,667920000.0,66792.0,0.0
,,668510000.0,66851.0,0.0
,,669050000.0,66905.0,0.0
,,669590000.0,66959.0,0.0
,,670130000.0,67013.0,0.0
,,670670000.0,67067.0,0.0
,,671210000.0,67121.0,0.0
,,671750000.0,67175.0,0.0
,,672290000.0,67229.0,0.0
,,672830000.0,67283.0,0.0
,,673370000.0,67337.0,0.0
,,673920000.0,67392.0,0.0
,,674460000.0,67446.0,0.0
,,675000000.0,67500.0,0.0
,,675540000.0,67554.0,0.0
,,676080000.0,67608.0,0.0
,,676620000.0,67662.0,0.0
,,677160000.0,67716.0,0.0
,,677700000.0,67770.0,0.0
,,678320000.0,67832.0,0.0
,,678860000.0,67886.0,0.0
,,679400000.0,67940.0,0.0
,,679940000.0,67994.0,0.0
,,680480000.0,68048.0,0.0
,,681020000.0,68102.0,0.0
,,681560000.0,68156.0,0.0
,,682100000.0,68210.0,0.0
,,682640000.0,68264.0,0.0
,,683190000.0,68319.0,0.0
,,683730000.0,68373.0,0.0
,,684270000.0,68427.0,0.0
,,684810000.0,68481.0,0.0
,,685350000.0,68535.0,0.0
,,685890000.0,68589.0,0.0
,,686430000.0,68643.0,0.0
,,686970000.0,68697.0,0.0
,,687510000.0,68751.0,0.0
,,688280000.0,68828.0,0.0
,,688820000.0,68882.0,0.0
,,689360000.0,68936.0,0.0
,,689900000.0,68990.0,0.0
,,690440000.0,69044.0,0.0
,,690980000.0,69098.0,0.0
,,691520000.0,69152.0,0.0
,,692060000.0,69206.0,0.0
,,692600000.0,69260.0,0.0
,,693140000.0,69314.0,0.0
,,693680000.0,69368.0,0.0
,,694220000.0,69422.0,0.0
,,694760000.0,69476.0,0.0
,,695300000.0,69530.0,0.0
,,695840000.0,69584.0,0.0
,,696380000.0,69638.0,0.0
,,696930000.0,69693.0,0.0
,,697470000.0,69747.0,0.0
,,698020000.0,69802.0,0.0
,,698560000.0,69856.0,0.0
,,699100000.0,69910.0,0.0
,,699640000.0,69964.0,0.0
,,700180000.0,70018.0,0.0
,,700720000.0,70072.0,0.0
,,701260000.0,70126.0,0.0
,,701800000.0,70180.0,0.0
,,702340000.0,70234.0,0.0
,,702880000.0,70288.0,0.0
,,703420000.0,70342.0,0.0
,,703960000.0,70396.0,0.0
,,704500000.0,70450.0,0.0
,,705040000.0,70504.0,0.0
,,705580000.0,70558.0,0.0
,,706120000.0,70612.0,0.0
,,706690000.0,70669.0,0.0
,,707370000.0,70737.0,0.0
,,707430000.0,70743.0,0.0
,,707490000.0,70749.0,0.0
,,708390000.0,70839.0,2.0
,,708460000.0,70846.0,0.0
,,708520000.0,70852.0,0.0
,,708550000.0,70855.0,1.0
,,709140000.0,70914.0,0.0
,,709200000.0,70920.0,0.0
,,709220000.0,70922.0,0.0
,,709240000.0,70924.0,4.0
,,709390000.0,70939.0,0.0
,,709410000.0,70941.0,0.0
,,709440000.0,70944.0,4.0
,,709590000.0,70959.0,0.0
,,709610000.0,70961.0,0.0
,,709640000.0,70964.0,4.0
,,709790000.0,70979.0,0.0
,,709810000.0,70981.0,0.0
,,709840000.0,70984.0,4.0
,,709990000.0,70999.0,0.0
,,710010000.0,71001.0,0.0
,,710040000.0,71004.0,4.0
,,710190000.0,71019.0,0.0
,,710210000.0,71021.0,0.0
,,710240000.0,71024.0,4.0
,,710390000.0,71039.0,0.0
,,710410000.0,71041.0,0.0
,,710440000.0,71044.0,1.0
,,711080000.0,71108.0,0.0
,,712490000.0,71249.0,0.0
,,713040000.0,71304.0,0.0
,,713580000.0,71358.0,0.0
,,714120000.0,71412.0,0.0
,,714660000.0,71466.0,0.0
,,715200000.0,71520.0,0.0
,,715740000.0,71574.0,0.0
,,716280000.0,71628.0,0.0
,,716820000.0,71682.0,0.0
,,717370000.0,71737.0,0.0
,,717910000.0,71791.0,0.0
,,718470000.0,71847.0,0.0
,,719010000.0,71901.0,0.0
,,719550000.0,71955.0,0.0
,,720090000.0,72009.0,0.0
,,720630000.0,72063.0,0.0
,,721170000.0,72117.0,0.0
,,721710000.0,72171.0,0.0
,,722250000.0,72225.0,0.0
,,722790000.0,72279.0,0.0
,,723330000.0,72333.0,0.0
,,723870000.0,72387.0,0.0
,,724410000.0,72441.0,0.0
,,724950000.0,72495.0,0.0
,,725490000.0,72549.0,0.0
,,726040000.0,72604.0,0.0
,,726580000.0,72658.0,0.0
,,727120000.0,72712.0,0.0
,,727660000.0,72766.0,0.0
,,728220000.0,72822.0,0.0
,,728760000.0,72876.0,0.0
,,729300000.0,72930.0,0.0
,,729840000.0,72984.0,0.0
,,730380000.0,73038.0,0.0
,,730920000.0,73092.0,0.0
,,731460000.0,73146.0,0.0
,,732000000.0,73200.0,0.0
,,732540000.0,73254.0,0.0
,,733080000.0,73308.0,0.0
,,733620000.0,73362.0,0.0
,,734160000.0,73416.0,0.0
,,734700000.0,73470.0,0.0
,,735250000.0,73525.0,0.0
,,735790000.0,73579.0,0.0
,,736330000.0,73633.0,0.0
,,736870000.0,73687.0,0.0
,,737410000.0,73741.0,0.0
,,737950000.0,73795.0,0.0
,,737970000.0,73797.0,0.0
,,737990000.0,73799.0,0.0
,,738260000.0,73826.0,1.0
,,738800000.0,73880.0,0.0
,,739340000.0,73934.0,0.0
,,739880000.0,73988.0,0.0
,,740420000.0,74042.0,0.0
,,740960000.0,74096.0,0.0
,,741500000.0,74150.0,0.0
,,742040000.0,74204.0,0.0
,,742580000.0,74258.0,0.0
,,743120000.0,74312.0,0.0
,,743660000.0,74366.0,0.0
,,744210000.0,74421.0,0.0
,,744750000.0,74475.0,0.0
,,745290000.0,74529.0,0.0
,,745830000.0,74583.0,0.0
,,746370000.0,74637.0,0.0
,,746910000.0,74691.0,0.0
,,747450000.0,74745.0,0.0
,,747990000.0,74799.0,0.0
,,748550000.0,74855.0,0.0
,,749090000.0,74909.0,0.0
,,749630000.0,74963.0,0.0
,,750170000.0,75017.0,0.0
,,750710000.0,75071.0,0.0
,,751250000.0,75125.0,0.0
,,751790000.0,75179.0,0.0
,,752330000.0,75233.0,0.0
,,752880000.0,75288.0,0.0
,,753420000.0,75342.0,0.0
,,753960000.0,75396.0,0.0
,,754500000.0,75450.0,0.0
,,755040000.0,75504.0,0.0
,,755580000.0,75558.0,0.0
,,756120000.0,75612.0,0.0
,,756660000.0,75666.0,0.0
,,757200000.0,75720.0,0.0
,,757740000.0,75774.0,0.0
,,758290000.0,75829.0,0.0
,,758830000.0,75883.0,0.0
,,759370000.0,75937.0,0.0
,,759910000.0,75991.0,0.0
,,760450000.0,76045.0,0.0
,,760990000.0,76099.0,0.0
,,761530000.0,76153.0,0.0
,,762070000.0,76207.0,0.0
,,762610000.0,76261.0,0.0
,,763150000.0,76315.0,0.0
,,763690000.0,76369.0,0.0
,,764230000.0,76423.0,0.0
,,764770000.0,76477.0,0.0
,,765310000.0,76531.0,0.0
,,765860000.0,76586.0,0.0
,,766400000.0,76640.0,0.0
,,766940000.0,76694.0,0.0
,,767480000.0,76748.0,0.0
,,768040000.0,76804.0,0.0
,,768580000.0,76858.0,0.0
,,769120000.0,76912.0,0.0
,,769660000.0,76966.0,0.0
,,770200000.0,77020.0,0.0
,,770740000.0,77074.0,0.0
,,771280000.0,77128.0,0.0
,,771820000.0,77182.0,0.0
,,772360000.0,77236.0,0.0
,,772900000.0,77290.0,0.0
,,773440000.0,77344.0,0.0
,,773980000.0,77398.0,0.0
,,774520000.0,77452.0,0.0
,,775060000.0,77506.0,0.0
,,775600000.0,77560.0,0.0
,,776140000.0,77614.0,0.0
,,776680000.0,77668.0,0.0
,,777220000.0,77722.0,0.0
,,777760000.0,77776.0,0.0
,,778310000.0,77831.0,0.0
,,778860000.0,77886.0,0.0
,,779400000.0,77940.0,0.0
,,779940000.0,77994.0,0.0
,,780480000.0,78048.0,0.0
,,781020000.0,78102.0,0.0
,,781560000.0,78156.0,0.0
,,782100000.0,78210.0,0.0
,,782640000.0,78264.0,0.0
,,783180000.0,78318.0,0.0
,,783720000.0,78372.0,0.0
,,784260000.0,78426.0,0.0
,,784800000.0,78480.0,0.0
,,785410000.0,78541.0,0.0
,,785950000.0,78595.0,0.0
,,786530000.0,78653.0,0.0
,,787070000.0,78707.0,0.0
,,787610000.0,78761.0,0.0
,,788380000.0,78838.0,0.0
,,788920000.0,78892.0,0.0
,,789460000.0,78946.0,0.0
,,790000000.0,79000.0,0.0
,,790540000.0,79054.0,0.0
,,791080000.0,79108.0,0.0
,,791620000.0,79162.0,0.0
,,792160000.0,79216.0,0.0
,,792700000.0,79270.0,0.0
,,793240000.0,79324.0,0.0
,,793780000.0,79378.0,0.0
,,794320000.0,79432.0,0.0
,,794860000.0,79486.0,0.0
,,795400000.0,79540.0,0.0
,,795940000.0,79594.0,0.0
,,796480000.0,79648.0,0.0
,,797020000.0,79702.0,0.0
,,797560000.0,79756.0,0.0
,,798110000.0,79811.0,0.0
,,798650000.0,79865.0,0.0
,,799190000.0,79919.0,0.0
,,799730000.0,79973.0,0.0
,,800270000.0,80027.0,0.0
,,800810000.0,80081.0,0.0
,,801360000.0,80136.0,0.0
,,801900000.0,80190.0,0.0
,,802480000.0,80248.0,0.0
,,803020000.0,80302.0,0.0
,,803560000.0,80356.0,0.0
,,804100000.0,80410.0,0.0
,,804640000.0,80464.0,0.0
,,805180000.0,80518.0,0.0
,,805730000.0,80573.0,0.0
,,806270000.0,80627.0,0.0
,,806810000.0,80681.0,0.0
,,807490000.0,80749.0,0.0
,,808060000.0,80806.0,0.0
,,808600000.0,80860.0,0.0
,,809380000.0,80938.0,0.0
,,809410000.0,80941.0,1.0
,,809440000.0,80944.0,1.0
,,809500000.0,80950.0,0.0
,,809560000.0,80956.0,0.0
,,809590000.0,80959.0,1.0
,,809620000.0,80962.0,0.0
,,809640000.0,80964.0,0.0
,,809660000.0,80966.0,1.0
,,809880000.0,80988.0,0.0
,,809910000.0,80991.0,3.0
,,810060000.0,81006.0,0.0
,,810080000.0,81008.0,0.0
,,810110000.0,81011.0,4.0
,,810260000.0,81026.0,0.0
,,810280000.0,81028.0,0.0
,,810310000.0,81031.0,4.0
,,810460000.0,81046.0,0.0
,,810480000.0,81048.0,0.0
,,810500000.0,81050.0,2.0
,,811060000.0,81106.0,0.0
,,811080000.0,81108.0,0.0
,,811110000.0,81111.0,4.0
,,811260000.0,81126.0,0.0
,,811280000.0,81128.0,0.0
,,811310000.0,81131.0,4.0
,,811460000.0,81146.0,0.0
,,811480000.0,81148.0,0.0
,,811510000.0,81151.0,4.0
,,812540000.0,81254.0,0.0
,,813080000.0,81308.0,0.0
,,813620000.0,81362.0,0.0
,,814160000.0,81416.0,0.0
,,814700000.0,81470.0,0.0
,,815240000.0,81524.0,0.0
,,815790000.0,81579.0,0.0
,,816330000.0,81633.0,0.0
,,816870000.0,81687.0,0.0
,,817410000.0,81741.0,0.0
,,817950000.0,81795.0,0.0
,,818500000.0,81850.0,0.0
,,819040000.0,81904.0,0.0
,,819580000.0,81958.0,0.0
,,820120000.0,82012.0,0.0
,,820660000.0,82066.0,0.0
,,821200000.0,82120.0,0.0
,,821740000.0,82174.0,0.0
,,822280000.0,82228.0,0.0
,,822820000.0,82282.0,0.0
,,823360000.0,82336.0,0.0
,,823900000.0,82390.0,0.0
,,824440000.0,82444.0,0.0
,,824980000.0,82498.0,0.0
,,825520000.0,82552.0,0.0
,,826060000.0,82606.0,0.0
,,826600000.0,82660.0,0.0
,,827140000.0,82714.0,0.0
,,827680000.0,82768.0,0.0
,,828230000.0,82823.0,0.0
,,828770000.0,82877.0,0.0
,,829320000.0,82932.0,0.0
,,829860000.0,82986.0,0.0
,,830400000.0,83040.0,0.0
,,830940000.0,83094.0,0.0
,,831480000.0,83148.0,0.0
,,832020000.0,83202.0,0.0
,,832560000.0,83256.0,0.0
,,833100000.0,83310.0,0.0
,,833650000.0,83365.0,0.0
,,834190000.0,83419.0,0.0
,,834730000.0,83473.0,0.0
,,835270000.0,83527.0,0.0
,,835810000.0,83581.0,0.0
,,836350000.0,83635.0,0.0
,,836890000.0,83689.0,0.0
,,837430000.0,83743.0,0.0
,,837980000.0,83798.0,0.0
,,838760000.0,83876.0,0.0
,,839300000.0,83930.0,0.0
,,839840000.0,83984.0,0.0
,,840380000.0,84038.0,0.0
,,840920000.0,84092.0,0.0
,,841460000.0,84146.0,0.0
,,842000000.0,84200.0,0.0
,,842550000.0,84255.0,0.0
,,843090000.0,84309.0,0.0
,,843630000.0,84363.0,0.0
,,844170000.0,84417.0,0.0
,,844710000.0,84471.0,0.0
,,845250000.0,84525.0,0.0
,,845790000.0,84579.0,0.0
,,846330000.0,84633.0,0.0
,,846870000.0,84687.0,0.0
,,847410000.0,84741.0,0.0
,,847950000.0,84795.0,0.0
,,848510000.0,84851.0,0.0
,,849050000.0,84905.0,0.0
,,849590000.0,84959.0,0.0
,,850130000.0,85013.0,0.0
,,850670000.0,85067.0,0.0
,,851210000.0,85121.0,0.0
,,851750000.0,85175.0,0.0
,,852290000.0,85229.0,0.0
,,852830000.0,85283.0,0.0
,,853370000.0,85337.0,0.0
,,853910000.0,85391.0,0.0
,,854450000.0,85445.0,0.0
,,854990000.0,85499.0,0.0
,,855540000.0,85554.0,0.0
,,856080000.0,85608.0,0.0
,,856620000.0,85662.0,0.0
,,857160000.0,85716.0,0.0
,,857700000.0,85770.0,0.0
,,858260000.0,85826.0,0.0
,,858800000.0,85880.0,0.0
,,859340000.0,85934.0,0.0
,,859890000.0,85989.0,0.0
,,860430000.0,86043.0,0.0
,,860970000.0,86097.0,0.0
,,861510000.0,86151.0,0.0
,,862050000.0,86205.0,0.0
,,862590000.0,86259.0,0.0
,,863130000.0,86313.0,0.0
,,863670000.0,86367.0,0.0
,,864210000.0,86421.0,0.0
,,864750000.0,86475.0,0.0
,,865290000.0,86529.0,0.0
,,865830000.0,86583.0,0.0
,,866370000.0,86637.0,0.0
,,866910000.0,86691.0,0.0
,,867450000.0,86745.0,0.0
,,867990000.0,86799.0,0.0
,,868570000.0,86857.0,0.0
,,869110000.0,86911.0,0.0
,,869650000.0,86965.0,0.0
,,870190000.0,87019.0,0.0
,,870730000.0,87073.0,0.0
,,871270000.0,87127.0,0.0
,,871810000.0,87181.0,0.0
,,872350000.0,87235.0,0.0
,,872900000.0,87290.0,0.0
,,873440000.0,87344.0,0.0
,,873980000.0,87398.0,0.0
,,874520000.0,87452.0,0.0
,,875060000.0,87506.0,0.0
,,875600000.0,87560.0,0.0
,,876140000.0,87614.0,0.0
,,876680000.0,87668.0,0.0
,,877220000.0,87722.0,0.0
,,877760000.0,87776.0,0.0
,,878310000.0,87831.0,0.0
,,878850000.0,87885.0,0.0
,,879390000.0,87939.0,0.0
,,879930000.0,87993.0,0.0
,,880470000.0,88047.0,0.0
,,881010000.0,88101.0,0.0
,,881550000.0,88155.0,0.0
,,882100000.0,88210.0,0.0
,,882640000.0,88264.0,0.0
,,883180000.0,88318.0,0.0
,,883720000.0,88372.0,0.0
,,884260000.0,88426.0,0.0
,,884800000.0,88480.0,0.0
,,885340000.0,88534.0,0.0
,,885880000.0,88588.0,0.0
,,886420000.0,88642.0,0.0
,,886960000.0,88696.0,0.0
,,887500000.0,88750.0,0.0
,,888270000.0,88827.0,0.0
,,888810000.0,88881.0,0.0
,,889350000.0,88935.0,0.0
,,889890000.0,88989.0,0.0
,,890430000.0,89043.0,0.0
,,890980000.0,89098.0,0.0
,,891520000.0,89152.0,0.0
,,892060000.0,89206.0,0.0
,,892600000.0,89260.0,0.0
,,893140000.0,89314.0,0.0
,,893680000.0,89368.0,0.0
,,894220000.0,89422.0,0.0
,,894760000.0,89476.0,0.0
,,895310000.0,89531.0,0.0
,,895850000.0,89585.0,0.0
,,896390000.0,89639.0,0.0
,,896930000.0,89693.0,0.0
,,897470000.0,89747.0,0.0
,,898020000.0,89802.0,0.0
,,898560000.0,89856.0,0.0
,,899100000.0,89910.0,0.0
,,899640000.0,89964.0,0.0
,,900180000.0,90018.0,0.0
,,900720000.0,90072.0,0.0
,,901260000.0,90126.0,0.0
,,901800000.0,90180.0,0.0
,,902340000.0,90234.0,0.0
,,902880000.0,90288.0,0.0
,,903420000.0,90342.0,0.0
,,903970000.0,90397.0,0.0
,,904510000.0,90451.0,0.0
,,905050000.0,90505.0,0.0
,,905590000.0,90559.0,0.0
,,906130000.0,90613.0,0.0
,,906670000.0,90667.0,0.0
,,907210000.0,90721.0,0.0
,,907770000.0,90777.0,0.0
,,907790000.0,90779.0,0.0
,,907810000.0,90781.0,0.5
,,908520000.0,90852.0,0.0
,,909060000.0,90906.0,0.0
,,909600000.0,90960.0,0.0
,,910140000.0,91014.0,0.0
,,910680000.0,91068.0,0.0
,,911220000.0,91122.0,0.0
,,911760000.0,91176.0,0.0
,,912300000.0,91230.0,0.0
,,912840000.0,91284.0,0.0
,,913390000.0,91339.0,0.0
,,913930000.0,91393.0,0.0
,,914470000.0,91447.0,0.0
,,915010000.0,91501.0,0.0
,,915550000.0,91555.0,0.0
,,916090000.0,91609.0,0.0
,,916630000.0,91663.0,0.0
,,917170000.0,91717.0,0.0
,,917710000.0,91771.0,0.0
,,918270000.0,91827.0,0.0
,,918810000.0,91881.0,0.0
,,919350000.0,91935.0,0.0
,,919890000.0,91989.0,0.0
,,920430000.0,92043.0,0.0
,,920970000.0,92097.0,0.0
,,921510000.0,92151.0,0.0
,,922050000.0,92205.0,0.0
,,922590000.0,92259.0,0.0
,,923130000.0,92313.0,0.0
,,923670000.0,92367.0,0.0
,,924210000.0,92421.0,0.0
,,924750000.0,92475.0,0.0
,,925290000.0,92529.0,0.0
,,925830000.0,92583.0,0.0
,,926370000.0,92637.0,0.0
,,926910000.0,92691.0,0.0
,,927450000.0,92745.0,0.0
,,927990000.0,92799.0,0.0
,,928550000.0,92855.0,0.0
,,929090000.0,92909.0,0.0
,,929630000.0,92963.0,0.0
,,930170000.0,93017.0,0.0
,,930710000.0,93071.0,0.0
,,931260000.0,93126.0,0.0
,,931800000.0,93180.0,0.0
,,932340000.0,93234.0,0.0
,,932880000.0,93288.0,0.0
,,933420000.0,93342.0,0.0
,,933960000.0,93396.0,0.0
,,934500000.0,93450.0,0.0
,,935040000.0,93504.0,0.0
,,935590000.0,93559.0,0.0
,,936130000.0,93613.0,0.0
,,936670000.0,93667.0,0.0
,,937210000.0,93721.0,0.0
,,937750000.0,93775.0,0.0
,,938530000.0,93853.0,0.0
,,939070000.0,93907.0,0.0
,,939610000.0,93961.0,0.0
,,940150000.0,94015.0,0.0
,,940700000.0,94070.0,0.0
,,941240000.0,94124.0,0.0
,,941780000.0,94178.0,0.0
,,942320000.0,94232.0,0.0
,,942860000.0,94286.0,0.0
,,943400000.0,94340.0,0.0
,,943940000.0,94394.0,0.0
,,944480000.0,94448.0,0.0
,,945030000.0,94503.0,0.0
,,945570000.0,94557.0,0.0
,,946110000.0,94611.0,0.0
,,946650000.0,94665.0,0.0
,,947190000.0,94719.0,0.0
,,947730000.0,94773.0,0.0
,,948290000.0,94829.0,0.0
,,948830000.0,94883.0,0.0
,,949370000.0,94937.0,0.0
,,949910000.0,94991.0,0.0
,,950450000.0,95045.0,0.0
,,950990000.0,95099.0,0.0
,,951530000.0,95153.0,0.0
,,952070000.0,95207.0,0.0
,,952610000.0,95261.0,0.0
,,953150000.0,95315.0,0.0
,,953690000.0,95369.0,0.0
,,954240000.0,95424.0,0.0
,,954780000.0,95478.0,0.0
,,955320000.0,95532.0,0.0
,,955860000.0,95586.0,0.0
,,956400000.0,95640.0,0.0
,,956940000.0,95694.0,0.0
,,957480000.0,95748.0,0.0
,,958030000.0,95803.0,0.0
,,958580000.0,95858.0,0.0
,,959120000.0,95912.0,0.0
,,959660000.0,95966.0,0.0
,,960200000.0,96020.0,0.0
,,960740000.0,96074.0,0.0
,,961280000.0,96128.0,0.0
,,961820000.0,96182.0,0.0
,,962360000.0,96236.0,0.0
,,962900000.0,96290.0,0.0
,,963440000.0,96344.0,0.0
,,963980000.0,96398.0,0.0
,,964520000.0,96452.0,0.0
,,965060000.0,96506.0,0.0
,,965600000.0,96560.0,0.0
,,966140000.0,96614.0,0.0
,,966680000.0,96668.0,0.0
,,967220000.0,96722.0,0.0
,,967770000.0,96777.0,0.0
,,968330000.0,96833.0,0.0
,,968870000.0,96887.0,0.0
,,969410000.0,96941.0,0.0
,,969950000.0,96995.0,0.0
,,970490000.0,97049.0,0.0
,,971030000.0,97103.0,0.0
,,971570000.0,97157.0,0.0
,,972120000.0,97212.0,0.0
,,972660000.0,97266.0,0.0
,,973200000.0,97320.0,0.0
,,973740000.0,97374.0,0.0
,,974280000.0,97428.0,0.0
,,974820000.0,97482.0,0.0
,,975360000.0,97536.0,0.0
,,975900000.0,97590.0,0.0
,,976440000.0,97644.0,0.0
,,976980000.0,97698.0,0.0
,,977520000.0,97752.0,0.0
,,978070000.0,97807.0,0.0
,,978610000.0,97861.0,0.0
,,979150000.0,97915.0,0.0
,,979690000.0,97969.0,0.0
,,980230000.0,98023.0,0.0
,,980770000.0,98077.0,0.0
,,981310000.0,98131.0,0.0
,,981850000.0,98185.0,0.0
,,982390000.0,98239.0,0.0
,,982930000.0,98293.0,0.0
,,983470000.0,98347.0,0.0
,,984010000.0,98401.0,0.0
,,984550000.0,98455.0,0.0
,,985090000.0,98509.0,0.0
,,985630000.0,98563.0,0.0
,,986180000.0,98618.0,0.0
,,986720000.0,98672.0,0.0
,,987260000.0,98726.0,0.0
,,987800000.0,98780.0,0.0
,,988570000.0,98857.0,0.0
,,989110000.0,98911.0,0.0
,,989650000.0,98965.0,0.0
,,990190000.0,99019.0,0.0
,,990730000.0,99073.0,0.0
,,991270000.0,99127.0,0.0
,,991810000.0,99181.0,0.0
,,992350000.0,99235.0,0.0
,,992890000.0,99289.0,0.0
,,993430000.0,99343.0,0.0
,,993970000.0,99397.0,0.0
,,994510000.0,99451.0,0.0
,,995050000.0,99505.0,0.0
,,995590000.0,99559.0,0.0
,,996130000.0,99613.0,0.0
,,996670000.0,99667.0,0.0
,,997210000.0,99721.0,0.0
,,997750000.0,99775.0,0.0
,,998310000.0,99831.0,0.0
,,998850000.0,99885.0,0.0
,,999390000.0,99939.0,0.0
,,999940000.0,99994.0,0.0
,,1000480000.0,100048.0,0.0
,,1001020000.0,100102.0,0.0
,,1001560000.0,100156.0,0.0
,,1002100000.0,100210.0,0.0
,,1002640000.0,100264.0,0.0
,,1003180000.0,100318.0,0.0
,,1003720000.0,100372.0,0.0
,,1004260000.0,100426.0,0.0
,,1004800000.0,100480.0,0.0
,,1005340000.0,100534.0,0.0
,,1005880000.0,100588.0,0.0
,,1006420000.0,100642.0,0.0
,,1006960000.0,100696.0,0.0
,,1007500000.0,100750.0,0.0
,,1008060000.0,100806.0,0.0
,,1008620000.0,100862.0,0.0
,,1009310000.0,100931.0,0.0
,,1009850000.0,100985.0,0.0
,,1010390000.0,101039.0,0.0
,,1010930000.0,101093.0,0.0
,,1011470000.0,101147.0,0.0
,,1012050000.0,101205.0,0.0
,,1012590000.0,101259.0,0.0
,,1013130000.0,101313.0,0.0
,,1013680000.0,101368.0,0.0
,,1014220000.0,101422.0,0.0
,,1014760000.0,101476.0,0.0
,,1015300000.0,101530.0,0.0
,,1015840000.0,101584.0,0.0
,,1016380000.0,101638.0,0.0
,,1016920000.0,101692.0,0.0
,,1017460000.0,101746.0,0.0
,,1018000000.0,101800.0,0.0
,,1018550000.0,101855.0,0.0
,,1019090000.0,101909.0,0.0
,,1019630000.0,101963.0,0.0
,,1020170000.0,102017.0,0.0
,,1020710000.0,102071.0,0.0
,,1021250000.0,102125.0,0.0
,,1021790000.0,102179.0,0.0
,,1022330000.0,102233.0,0.0
,,1022880000.0,102288.0,0.0
,,1023420000.0,102342.0,0.0
,,1023960000.0,102396.0,0.0
,,1024500000.0,102450.0,0.0
,,1025040000.0,102504.0,0.0
,,1025580000.0,102558.0,0.0
,,1026120000.0,102612.0,0.0
,,1026660000.0,102666.0,0.0
,,1027200000.0,102720.0,0.0
,,1027740000.0,102774.0,0.0
,,1028290000.0,102829.0,0.0
,,1028830000.0,102883.0,0.0
,,1029370000.0,102937.0,0.0
,,1029910000.0,102991.0,0.0
,,1030450000.0,103045.0,0.0
,,1030990000.0,103099.0,0.0
,,1031330000.0,103133.0,0.0
,,1031360000.0,103136.0,2.0
,,1031480000.0,103148.0,0.0
,,1031500000.0,103150.0,2.0
,,1031580000.0,103158.0,0.0
,,1031640000.0,103164.0,0.0
,,1031670000.0,103167.0,1.0
,,1031960000.0,103196.0,0.0
,,1031990000.0,103199.0,4.0
,,1032140000.0,103214.0,0.0
,,1032160000.0,103216.0,0.0
,,1032190000.0,103219.0,4.0
,,1032340000.0,103234.0,0.0
,,1032360000.0,103236.0,0.0
,,1032390000.0,103239.0,1.0
,,1032540000.0,103254.0,0.0
,,1032560000.0,103256.0,0.0
,,1032590000.0,103259.0,4.0
,,1032740000.0,103274.0,0.0
,,1032760000.0,103276.0,0.0
,,1032790000.0,103279.0,1.0
,,1033370000.0,103337.0,0.0
,,1034030000.0,103403.0,0.0
,,1035560000.0,103556.0,0.0
,,1036100000.0,103610.0,0.0
,,1036640000.0,103664.0,0.0
,,1037180000.0,103718.0,0.0
,,1037730000.0,103773.0,0.0
,,1038520000.0,103852.0,0.0
,,1039060000.0,103906.0,0.0
,,1039600000.0,103960.0,0.0
,,1040140000.0,104014.0,0.0
,,1040680000.0,104068.0,0.0
,,1041220000.0,104122.0,0.0
,,1041760000.0,104176.0,0.0
,,1042310000.0,104231.0,0.0
,,1042850000.0,104285.0,0.0
,,1043390000.0,104339.0,0.0
,,1043930000.0,104393.0,0.0
,,1044470000.0,104447.0,0.0
,,1045010000.0,104501.0,0.0
,,1045550000.0,104555.0,0.0
,,1046090000.0,104609.0,0.0
,,1046630000.0,104663.0,0.0
,,1047170000.0,104717.0,0.0
,,1047710000.0,104771.0,0.0
,,1048270000.0,104827.0,0.0
,,1048810000.0,104881.0,0.0
,,1049350000.0,104935.0,0.0
,,1049890000.0,104989.0,0.0
,,1050430000.0,105043.0,0.0
,,1050970000.0,105097.0,0.0
,,1051520000.0,105152.0,0.0
,,1052060000.0,105206.0,0.0
,,1052660000.0,105266.0,0.0
,,1053200000.0,105320.0,0.0
,,1053780000.0,105378.0,0.0
,,1054320000.0,105432.0,0.0
,,1054860000.0,105486.0,0.0
,,1055400000.0,105540.0,0.0
,,1055950000.0,105595.0,0.0
,,1056490000.0,105649.0,0.0
,,1057030000.0,105703.0,0.0
,,1057570000.0,105757.0,0.0
,,1058120000.0,105812.0,0.0
,,1058660000.0,105866.0,0.0
,,1059200000.0,105920.0,0.0
,,1059740000.0,105974.0,0.0
,,1060290000.0,106029.0,0.0
,,1060830000.0,106083.0,0.0
,,1061370000.0,106137.0,0.0
,,1061910000.0,106191.0,0.0
,,1062450000.0,106245.0,0.0
,,1062990000.0,106299.0,0.0
,,1063530000.0,106353.0,0.0
,,1064070000.0,106407.0,0.0
,,1064620000.0,106462.0,0.0
,,1065160000.0,106516.0,0.0
,,1065700000.0,106570.0,0.0
,,1066240000.0,106624.0,0.0
,,1066780000.0,106678.0,0.0
,,1067320000.0,106732.0,0.0
,,1067860000.0,106786.0,0.0
,,1068450000.0,106845.0,0.0
,,1068990000.0,106899.0,0.0
,,1069530000.0,106953.0,0.0
,,1070110000.0,107011.0,0.0
,,1070650000.0,107065.0,0.0
,,1071190000.0,107119.0,0.0
,,1071730000.0,107173.0,0.0
,,1072270000.0,107227.0,0.0
,,1072810000.0,107281.0,0.0
,,1073360000.0,107336.0,0.0
,,1073900000.0,107390.0,0.0
,,1074440000.0,107444.0,0.0
,,1074980000.0,107498.0,0.0
,,1075520000.0,107552.0,0.0
,,1076060000.0,107606.0,0.0
,,1076600000.0,107660.0,0.0
,,1077140000.0,107714.0,0.0
,,1077680000.0,107768.0,0.0
,,1078230000.0,107823.0,0.0
,,1078770000.0,107877.0,0.0
,,1079310000.0,107931.0,0.0
,,1079850000.0,107985.0,0.0
,,1080390000.0,108039.0,0.0
,,1080930000.0,108093.0,0.0
,,1081470000.0,108147.0,0.0
,,1082010000.0,108201.0,0.0
,,1082560000.0,108256.0,0.0
,,1083100000.0,108310.0,0.0
,,1083640000.0,108364.0,0.0
,,1084180000.0,108418.0,0.0
,,1084720000.0,108472.0,0.0
,,1085260000.0,108526.0,0.0
,,1085800000.0,108580.0,0.0
,,1086340000.0,108634.0,0.0
,,1086880000.0,108688.0,0.0
,,1087420000.0,108742.0,0.0
,,1087960000.0,108796.0,0.0
,,1088720000.0,108872.0,0.0
,,1089260000.0,108926.0,0.0
,,1089800000.0,108980.0,0.0
,,1090340000.0,109034.0,0.0
,,1090880000.0,109088.0,0.0
,,1091420000.0,109142.0,0.0
,,1091960000.0,109196.0,0.0
,,1092500000.0,109250.0,0.0
,,1093040000.0,109304.0,0.0
,,1093580000.0,109358.0,0.0
,,1094120000.0,109412.0,0.0
,,1094660000.0,109466.0,0.0
,,1095200000.0,109520.0,0.0
,,1095760000.0,109576.0,0.0
,,1096300000.0,109630.0,0.0
,,1096840000.0,109684.0,0.0
,,1097380000.0,109738.0,0.0
,,1097920000.0,109792.0,0.0
,,1098470000.0,109847.0,0.0
,,1099010000.0,109901.0,0.0
,,1099550000.0,109955.0,0.0
,,1100100000.0,110010.0,0.0
,,1100640000.0,110064.0,0.0
,,1101180000.0,110118.0,0.0
,,1101720000.0,110172.0,0.0
,,1102260000.0,110226.0,0.0
,,1102800000.0,110280.0,0.0
,,1103340000.0,110334.0,0.0
,,1103880000.0,110388.0,0.0
,,1104420000.0,110442.0,0.0
,,1104960000.0,110496.0,0.0
,,1105500000.0,110550.0,0.0
,,1106040000.0,110604.0,0.0
,,1106580000.0,110658.0,0.0
,,1107120000.0,110712.0,0.0
,,1107660000.0,110766.0,0.0
,,1108220000.0,110822.0,0.0
,,1108760000.0,110876.0,0.0
,,1109330000.0,110933.0,0.0
,,1110020000.0,111002.0,0.0
,,1110560000.0,111056.0,0.0
,,1111100000.0,111110.0,0.0
,,1111640000.0,111164.0,0.0
,,1112180000.0,111218.0,0.0
,,1112720000.0,111272.0,0.0
,,1113260000.0,111326.0,0.0
,,1113810000.0,111381.0,0.0
,,1114350000.0,111435.0,0.0
,,1114890000.0,111489.0,0.0
,,1115430000.0,111543.0,0.0
,,1115970000.0,111597.0,0.0
,,1116510000.0,111651.0,0.0
,,1117050000.0,111705.0,0.0
,,1117590000.0,111759.0,0.0
,,1118150000.0,111815.0,0.0
,,1118690000.0,111869.0,0.0
,,1119230000.0,111923.0,0.0
,,1119770000.0,111977.0,0.0
,,1120310000.0,112031.0,0.0
,,1120850000.0,112085.0,0.0
,,1121390000.0,112139.0,0.0
,,1121930000.0,112193.0,0.0
,,1122470000.0,112247.0,0.0
,,1123010000.0,112301.0,0.0
,,1123550000.0,112355.0,0.0
,,1123850000.0,112385.0,0.0
,,1124000000.0,112400.0,2.0
,,1124220000.0,112422.0,0.0
,,1124280000.0,112428.0,0.0
,,1124310000.0,112431.0,1.0
,,1124800000.0,112480.0,0.0
,,1124830000.0,112483.0,2.0
,,1124970000.0,112497.0,0.0
,,1124990000.0,112499.0,0.0
,,1125020000.0,112502.0,3.0
,,1125210000.0,112521.0,0.0
,,1125400000.0,112540.0,0.0
,,1125430000.0,112543.0,2.0
,,1125570000.0,112557.0,0.0
,,1125590000.0,112559.0,0.0
,,1125620000.0,112562.0,4.0
,,1125770000.0,112577.0,0.0
,,1125790000.0,112579.0,0.0
,,1125820000.0,112582.0,4.0
,,1125970000.0,112597.0,0.0
,,1125990000.0,112599.0,0.0
,,1126020000.0,112602.0,4.0
,,1126500000.0,112650.0,0.0
,,1126950000.0,112695.0,1.0
,,1127500000.0,112750.0,0.0
,,1128070000.0,112807.0,0.0
,,1128610000.0,112861.0,0.0
,,1129150000.0,112915.0,0.0
,,1129690000.0,112969.0,0.0
,,1130230000.0,113023.0,0.0
,,1130770000.0,113077.0,0.0
,,1131310000.0,113131.0,0.0
,,1131850000.0,113185.0,0.0
,,1132430000.0,113243.0,0.0
,,1132970000.0,113297.0,0.0
,,1133510000.0,113351.0,0.0
,,1134050000.0,113405.0,0.0
,,1134590000.0,113459.0,0.0
,,1135130000.0,113513.0,0.0
,,1135670000.0,113567.0,0.0
,,1136210000.0,113621.0,0.0
,,1136750000.0,113675.0,0.0
,,1137290000.0,113729.0,0.0
,,1137830000.0,113783.0,0.0
,,1138610000.0,113861.0,0.0
,,1139150000.0,113915.0,0.0
,,1139690000.0,113969.0,0.0
,,1140230000.0,114023.0,0.0
,,1140770000.0,114077.0,0.0
,,1141310000.0,114131.0,0.0
,,1141850000.0,114185.0,0.0
,,1142390000.0,114239.0,0.0
,,1142930000.0,114293.0,0.0
,,1143470000.0,114347.0,0.0
,,1144010000.0,114401.0,0.0
,,1144550000.0,114455.0,0.0
,,1145090000.0,114509.0,0.0
,,1145630000.0,114563.0,0.0
,,1146170000.0,114617.0,0.0
,,1146710000.0,114671.0,0.0
,,1147250000.0,114725.0,0.0
,,1147790000.0,114779.0,0.0
,,1148340000.0,114834.0,0.0
,,1148880000.0,114888.0,0.0
,,1149430000.0,114943.0,0.0
,,1149970000.0,114997.0,0.0
,,1150510000.0,115051.0,0.0
,,1151050000.0,115105.0,0.0
,,1151590000.0,115159.0,0.0
,,1152130000.0,115213.0,0.0
,,1152670000.0,115267.0,0.0
,,1153210000.0,115321.0,0.0
,,1153750000.0,115375.0,0.0
,,1154290000.0,115429.0,0.0
,,1154830000.0,115483.0,0.0
,,1155370000.0,115537.0,0.0
,,1155910000.0,115591.0,0.0
,,1156450000.0,115645.0,0.0
,,1156990000.0,115699.0,0.0
,,1157530000.0,115753.0,0.0
,,1158100000.0,115810.0,0.0
,,1158640000.0,115864.0,0.0
,,1159180000.0,115918.0,0.0
,,1159720000.0,115972.0,0.0
,,1160260000.0,116026.0,0.0
,,1160800000.0,116080.0,0.0
,,1161340000.0,116134.0,0.0
,,1161880000.0,116188.0,0.0
,,1162440000.0,116244.0,0.0
,,1162980000.0,116298.0,0.0
,,1163520000.0,116352.0,0.0
,,1164060000.0,116406.0,0.0
,,1164600000.0,116460.0,0.0
,,1165140000.0,116514.0,0.0
,,1165680000.0,116568.0,0.0
,,1166220000.0,116622.0,0.0
,,1166770000.0,116677.0,0.0
,,1167310000.0,116731.0,0.0
,,1167850000.0,116785.0,0.0
,,1168410000.0,116841.0,0.0
,,1168950000.0,116895.0,0.0
,,1169490000.0,116949.0,0.0
,,1170030000.0,117003.0,0.0
,,1170570000.0,117057.0,0.0
,,1171120000.0,117112.0,0.0
,,1171660000.0,117166.0,0.0
,,1172200000.0,117220.0,0.0
,,1172740000.0,117274.0,0.0
,,1173280000.0,117328.0,0.0
,,1173820000.0,117382.0,0.0
,,1174360000.0,117436.0,0.0
,,1174900000.0,117490.0,0.0
,,1175440000.0,117544.0,0.0
,,1175980000.0,117598.0,0.0
,,1176520000.0,117652.0,0.0
,,1177060000.0,117706.0,0.0
,,1177600000.0,117760.0,0.0
,,1178160000.0,117816.0,0.0
,,1178700000.0,117870.0,0.0
,,1179250000.0,117925.0,0.0
,,1179790000.0,117979.0,0.0
,,1180330000.0,118033.0,0.0
,,1180870000.0,118087.0,0.0
,,1181410000.0,118141.0,0.0
,,1181950000.0,118195.0,0.0
,,1182490000.0,118249.0,0.0
,,1183030000.0,118303.0,0.0
,,1183570000.0,118357.0,0.0
,,1184110000.0,118411.0,0.0
,,1184650000.0,118465.0,0.0
,,1185190000.0,118519.0,0.0
,,1185730000.0,118573.0,0.0
,,1186270000.0,118627.0,0.0
,,1186810000.0,118681.0,0.0
,,1187350000.0,118735.0,0.0
,,1187890000.0,118789.0,0.0
,,1188650000.0,118865.0,0.0
,,1189190000.0,118919.0,0.0
,,1189730000.0,118973.0,0.0
,,1190270000.0,119027.0,0.0
,,1190810000.0,119081.0,0.0
,,1191350000.0,119135.0,0.0
,,1191890000.0,119189.0,0.0
,,1192430000.0,119243.0,0.0
,,1192970000.0,119297.0,0.0
,,1193510000.0,119351.0,0.0
,,1194050000.0,119405.0,0.0
,,1194590000.0,119459.0,0.0
,,1195130000.0,119513.0,0.0
,,1195670000.0,119567.0,0.0
,,1196210000.0,119621.0,0.0
,,1196750000.0,119675.0,0.0
,,1197290000.0,119729.0,0.0
,,1197830000.0,119783.0,0.0
,,1198380000.0,119838.0,0.0
,,1198920000.0,119892.0,0.0
,,1199460000.0,119946.0,0.0
,,1200000000.0,120000.0,0.0
,,1200540000.0,120054.0,0.0
,,1201080000.0,120108.0,0.0
,,1201620000.0,120162.0,0.0
,,1202160000.0,120216.0,0.0
,,1202700000.0,120270.0,0.0
,,1203240000.0,120324.0,0.0
,,1203780000.0,120378.0,0.0
,,1204320000.0,120432.0,0.0
,,1204870000.0,120487.0,0.0
,,1205410000.0,120541.0,0.0
,,1205950000.0,120595.0,0.0
,,1206490000.0,120649.0,0.0
,,1207030000.0,120703.0,0.0
,,1207570000.0,120757.0,0.0
,,1208130000.0,120813.0,0.0
,,1208670000.0,120867.0,0.0
,,1209210000.0,120921.0,0.0
,,1209750000.0,120975.0,0.0
,,1209910000.0,120991.0,0.0
,,1209930000.0,120993.0,1.0
,,1210610000.0,121061.0,0.0
,,1211150000.0,121115.0,0.0
,,1211690000.0,121169.0,0.0
,,1212230000.0,121223.0,0.0
,,1212770000.0,121277.0,0.0
,,1213310000.0,121331.0,0.0
,,1213850000.0,121385.0,0.0
,,1214390000.0,121439.0,0.0
,,1214930000.0,121493.0,0.0
,,1215470000.0,121547.0,0.0
,,1216010000.0,121601.0,0.0
,,1216550000.0,121655.0,0.0
,,1217090000.0,121709.0,0.0
,,1217630000.0,121763.0,0.0
,,1218200000.0,121820.0,0.0
,,1218740000.0,121874.0,0.0
,,1219280000.0,121928.0,0.0
,,1219820000.0,121982.0,0.0
,,1220360000.0,122036.0,0.0
,,1220900000.0,122090.0,0.0
,,1221440000.0,122144.0,0.0
,,1221980000.0,122198.0,0.0
,,1222520000.0,122252.0,0.0
,,1223060000.0,122306.0,0.0
,,1223600000.0,122360.0,0.0
,,1224140000.0,122414.0,0.0
,,1224680000.0,122468.0,0.0
,,1225220000.0,122522.0,0.0
,,1225760000.0,122576.0,0.0
,,1226310000.0,122631.0,0.0
,,1226850000.0,122685.0,0.0
,,1227390000.0,122739.0,0.0
,,1227930000.0,122793.0,0.0
,,1228480000.0,122848.0,0.0
,,1229020000.0,122902.0,0.0
,,1229560000.0,122956.0,0.0
,,1230100000.0,123010.0,0.0
,,1230650000.0,123065.0,0.0
,,1231190000.0,123119.0,0.0
,,1231730000.0,123173.0,0.0
,,1232270000.0,123227.0,0.0
,,1232810000.0,123281.0,0.0
,,1233350000.0,123335.0,0.0
,,1233890000.0,123389.0,0.0
,,1234430000.0,123443.0,0.0
,,1234980000.0,123498.0,0.0
,,1235520000.0,123552.0,0.0
,,1236060000.0,123606.0,0.0
,,1236600000.0,123660.0,0.0
,,1237140000.0,123714.0,0.0
,,1237680000.0,123768.0,0.0
,,1238450000.0,123845.0,0.0
,,1238990000.0,123899.0,0.0
,,1239530000.0,123953.0,0.0
,,1240070000.0,124007.0,0.0
,,1240610000.0,124061.0,0.0
,,1241150000.0,124115.0,0.0
,,1241690000.0,124169.0,0.0
,,1242230000.0,124223.0,0.0
,,1242770000.0,124277.0,0.0
,,1243310000.0,124331.0,0.0
,,1243850000.0,124385.0,0.0
,,1244390000.0,124439.0,0.0
,,1244930000.0,124493.0,0.0
,,1245470000.0,124547.0,0.0
,,1246010000.0,124601.0,0.0
,,1246550000.0,124655.0,0.0
,,1247090000.0,124709.0,0.0
,,1247630000.0,124763.0,0.0
,,1248190000.0,124819.0,0.0
,,1248740000.0,124874.0,0.0
,,1249280000.0,124928.0,0.0
,,1249820000.0,124982.0,0.0
,,1250360000.0,125036.0,0.0
,,1250900000.0,125090.0,0.0
,,1251440000.0,125144.0,0.0
,,1251980000.0,125198.0,0.0
,,1252520000.0,125252.0,0.0
,,1253060000.0,125306.0,0.0
,,1253600000.0,125360.0,0.0
,,1254140000.0,125414.0,0.0
,,1254680000.0,125468.0,0.0
,,1255220000.0,125522.0,0.0
,,1255760000.0,125576.0,0.0
,,1256300000.0,125630.0,0.0
,,1256840000.0,125684.0,0.0
,,1257380000.0,125738.0,0.0
,,1257920000.0,125792.0,0.0
,,1258480000.0,125848.0,0.0
,,1259020000.0,125902.0,0.0
,,1259560000.0,125956.0,0.0
,,1260100000.0,126010.0,0.0
,,1260640000.0,126064.0,0.0
,,1261180000.0,126118.0,0.0
,,1261720000.0,126172.0,0.0
,,1262260000.0,126226.0,0.0
,,1262800000.0,126280.0,0.0
,,1263340000.0,126334.0,0.0
,,1263880000.0,126388.0,0.0
,,1264420000.0,126442.0,0.0
,,1264960000.0,126496.0,0.0
,,1265500000.0,126550.0,0.0
,,1266040000.0,126604.0,0.0
,,1266580000.0,126658.0,0.0
,,1267120000.0,126712.0,0.0
,,1267660000.0,126766.0,0.0
,,1268240000.0,126824.0,0.0
,,1268780000.0,126878.0,0.0
,,1269320000.0,126932.0,0.0
,,1269860000.0,126986.0,0.0
,,1270400000.0,127040.0,0.0
,,1270950000.0,127095.0,0.0
,,1271490000.0,127149.0,0.0
,,1272030000.0,127203.0,0.0
,,1272570000.0,127257.0,0.0
,,1273110000.0,127311.0,0.0
,,1273650000.0,127365.0,0.0
,,1274190000.0,127419.0,0.0
,,1274730000.0,127473.0,0.0
,,1275270000.0,127527.0,0.0
,,1275810000.0,127581.0,0.0
,,1276350000.0,127635.0,0.0
,,1276890000.0,127689.0,0.0
,,1277430000.0,127743.0,0.0
,,1277970000.0,127797.0,0.0
,,1278520000.0,127852.0,0.0
,,1279060000.0,127906.0,0.0
,,1279600000.0,127960.0,0.0
,,1280140000.0,128014.0,0.0
,,1280680000.0,128068.0,0.0
,,1281220000.0,128122.0,0.0
,,1281760000.0,128176.0,0.0
,,1282300000.0,128230.0,0.0
,,1282840000.0,128284.0,0.0
,,1283380000.0,128338.0,0.0
,,1283930000.0,128393.0,0.0
,,1284470000.0,128447.0,0.0
,,1285010000.0,128501.0,0.0
,,1285550000.0,128555.0,0.0
,,1286090000.0,128609.0,0.0
,,1286630000.0,128663.0,0.0
,,1287170000.0,128717.0,0.0
,,1287710000.0,128771.0,0.0
,,1288480000.0,128848.0,0.0
,,1289020000.0,128902.0,0.0
,,1289560000.0,128956.0,0.0
,,1290100000.0,129010.0,0.0
,,1290640000.0,129064.0,0.0
,,1291180000.0,129118.0,0.0
,,1291720000.0,129172.0,0.0
,,1292260000.0,129226.0,0.0
,,1292800000.0,129280.0,0.0
,,1293350000.0,129335.0,0.0
,,1293890000.0,129389.0,0.0
,,1294430000.0,129443.0,0.0
,,1294970000.0,129497.0,0.0
,,1295510000.0,129551.0,0.0
,,1296050000.0,129605.0,0.0
,,1296590000.0,129659.0,0.0
,,1297130000.0,129713.0,0.0
,,1297680000.0,129768.0,0.0
,,1298240000.0,129824.0,0.0
,,1298780000.0,129878.0,0.0
,,1299320000.0,129932.0,0.0
,,1299860000.0,129986.0,0.0
,,1300400000.0,130040.0,0.0
,,1300940000.0,130094.0,0.0
,,1301480000.0,130148.0,0.0
,,1302020000.0,130202.0,0.0
,,1302560000.0,130256.0,0.0
,,1303100000.0,130310.0,0.0
,,1303640000.0,130364.0,0.0
,,1304180000.0,130418.0,0.0
,,1304720000.0,130472.0,0.0
,,1305260000.0,130526.0,0.0
,,1305800000.0,130580.0,0.0
,,1306350000.0,130635.0,0.0
,,1306890000.0,130689.0,0.0
,,1307430000.0,130743.0,0.0
,,1307970000.0,130797.0,0.0
,,1308530000.0,130853.0,0.0
,,1309070000.0,130907.0,0.0
,,1309610000.0,130961.0,0.0
,,1310150000.0,131015.0,0.0
,,1310580000.0,131058.0,0.0
,,1310660000.0,131066.0,0.0
,,1310680000.0,131068.0,1.0
,,1311350000.0,131135.0,0.0
,,1311890000.0,131189.0,0.0
,,1312430000.0,131243.0,0.0
,,1312970000.0,131297.0,0.0
,,1313510000.0,131351.0,0.0
,,1314050000.0,131405.0,0.0
,,1314590000.0,131459.0,0.0
,,1315130000.0,131513.0,0.0
,,1315670000.0,131567.0,0.0
,,1316210000.0,131621.0,0.0
,,1316750000.0,131675.0,0.0
,,1317290000.0,131729.0,0.0
,,1317830000.0,131783.0,0.0
,,1318380000.0,131838.0,0.0
,,1318920000.0,131892.0,0.0
,,1319460000.0,131946.0,0.0
,,1320060000.0,132006.0,0.0
,,1320600000.0,132060.0,0.0
,,1321180000.0,132118.0,0.0
,,1321720000.0,132172.0,0.0
,,1322260000.0,132226.0,0.0
,,1322800000.0,132280.0,0.0
,,1323340000.0,132334.0,0.0
,,1323880000.0,132388.0,0.0
,,1324420000.0,132442.0,0.0
,,1324960000.0,132496.0,0.0
,,1325500000.0,132550.0,0.0
,,1326040000.0,132604.0,0.0
,,1326580000.0,132658.0,0.0
,,1327120000.0,132712.0,0.0
,,1327660000.0,132766.0,0.0
,,1328220000.0,132822.0,0.0
,,1328760000.0,132876.0,0.0
,,1329300000.0,132930.0,0.0
,,1329840000.0,132984.0,0.0
,,1330380000.0,133038.0,0.0
,,1330920000.0,133092.0,0.0
,,1331460000.0,133146.0,0.0
,,1332000000.0,133200.0,0.0
,,1332540000.0,133254.0,0.0
,,1333080000.0,133308.0,0.0
,,1333620000.0,133362.0,0.0
,,1334160000.0,133416.0,0.0
,,1334740000.0,133474.0,0.0
,,1335280000.0,133528.0,0.0
,,1335820000.0,133582.0,0.0
,,1336360000.0,133636.0,0.0
,,1336900000.0,133690.0,0.0
,,1337480000.0,133748.0,0.0
,,1337900000.0,133790.0,0.0
,,1337960000.0,133796.0,0.0
,,1337980000.0,133798.0,1.0
,,1338450000.0,133845.0,0.0
,,1338470000.0,133847.0,0.0
,,1338500000.0,133850.0,2.0
,,1338650000.0,133865.0,0.0
,,1338670000.0,133867.0,0.0
,,1338700000.0,133870.0,4.0
,,1338850000.0,133885.0,0.0
,,1338870000.0,133887.0,0.0
,,1338900000.0,133890.0,4.0
,,1339050000.0,133905.0,0.0
,,1339070000.0,133907.0,0.0
,,1339100000.0,133910.0,4.0
,,1339250000.0,133925.0,0.0
,,1339270000.0,133927.0,0.0
,,1339300000.0,133930.0,4.0
,,1339450000.0,133945.0,0.0
,,1339470000.0,133947.0,0.0
,,1339500000.0,133950.0,4.0
,,1339650000.0,133965.0,0.0
,,1339670000.0,133967.0,0.0
,,1339700000.0,133970.0,4.0
,,1339850000.0,133985.0,0.0
,,1339870000.0,133987.0,0.0
,,1339900000.0,133990.0,4.0
,,1340050000.0,134005.0,0.0
,,1340070000.0,134007.0,0.0
,,1340100000.0,134010.0,4.0
,,1340310000.0,134031.0,0.0
,,1340370000.0,134037.0,1.0
,,1340530000.0,134053.0,0.0
,,1341390000.0,134139.0,1.0
,,1341940000.0,134194.0,0.0
,,1342480000.0,134248.0,0.0
,,1343020000.0,134302.0,0.0
,,1343570000.0,134357.0,0.0
,,1344110000.0,134411.0,0.0
,,1344650000.0,134465.0,0.0
,,1345190000.0,134519.0,0.0
,,1345730000.0,134573.0,0.0
,,1346270000.0,134627.0,0.0
,,1346810000.0,134681.0,0.0
,,1347350000.0,134735.0,0.0
,,1347890000.0,134789.0,0.0
,,1348440000.0,134844.0,0.0
,,1348980000.0,134898.0,0.0
,,1349520000.0,134952.0,0.0
,,1350060000.0,135006.0,0.0
,,1350600000.0,135060.0,0.0
,,1351140000.0,135114.0,0.0
,,1351680000.0,135168.0,0.0
,,1352220000.0,135222.0,0.0
,,1352760000.0,135276.0,0.0
,,1353300000.0,135330.0,0.0
,,1353840000.0,135384.0,0.0
,,1354380000.0,135438.0,0.0
,,1354920000.0,135492.0,0.0
,,1355460000.0,135546.0,0.0
,,1356000000.0,135600.0,0.0
,,1356540000.0,135654.0,0.0
,,1357080000.0,135708.0,0.0
,,1357620000.0,135762.0,0.0
,,1358170000.0,135817.0,0.0
,,1358710000.0,135871.0,0.0
,,1359250000.0,135925.0,0.0
,,1359790000.0,135979.0,0.0
,,1360330000.0,136033.0,0.0
,,1360870000.0,136087.0,0.0
,,1361410000.0,136141.0,0.0
,,1361950000.0,136195.0,0.0
,,1362490000.0,136249.0,0.0
,,1363030000.0,136303.0,0.0
,,1363570000.0,136357.0,0.0
,,1364110000.0,136411.0,0.0
,,1364650000.0,136465.0,0.0
,,1365190000.0,136519.0,0.0
,,1365730000.0,136573.0,0.0
,,1366270000.0,136627.0,0.0
,,1366810000.0,136681.0,0.0
,,1367350000.0,136735.0,0.0
,,1367890000.0,136789.0,0.0
,,1368450000.0,136845.0,0.0
,,1368990000.0,136899.0,0.0
,,1369530000.0,136953.0,0.0
,,1370080000.0,137008.0,0.0
,,1370620000.0,137062.0,0.0
,,1371160000.0,137116.0,0.0
,,1371700000.0,137170.0,0.0
,,1372240000.0,137224.0,0.0
,,1372780000.0,137278.0,0.0
,,1373320000.0,137332.0,0.0
,,1373860000.0,137386.0,0.0
,,1374400000.0,137440.0,0.0
,,1374950000.0,137495.0,0.0
,,1375490000.0,137549.0,0.0
,,1376030000.0,137603.0,0.0
,,1376570000.0,137657.0,0.0
,,1377110000.0,137711.0,0.0
,,1377650000.0,137765.0,0.0
,,1378210000.0,137821.0,0.0
,,1378750000.0,137875.0,0.0
,,1379290000.0,137929.0,0.0
,,1379830000.0,137983.0,0.0
,,1380370000.0,138037.0,0.0
,,1380910000.0,138091.0,0.0
,,1381450000.0,138145.0,0.0
,,1381990000.0,138199.0,0.0
,,1382530000.0,138253.0,0.0
,,1383070000.0,138307.0,0.0
,,1383620000.0,138362.0,0.0
,,1384160000.0,138416.0,0.0
,,1384700000.0,138470.0,0.0
,,1385240000.0,138524.0,0.0
,,1385780000.0,138578.0,0.0
,,1386320000.0,138632.0,0.0
,,1386860000.0,138686.0,0.0
,,1387400000.0,138740.0,0.0
,,1387950000.0,138795.0,0.0
,,1388740000.0,138874.0,0.0
,,1389280000.0,138928.0,0.0
,,1389820000.0,138982.0,0.0
,,1390360000.0,139036.0,0.0
,,1390900000.0,139090.0,0.0
,,1391440000.0,139144.0,0.0
,,1391980000.0,139198.0,0.0
,,1392520000.0,139252.0,0.0
,,1393060000.0,139306.0,0.0
,,1393600000.0,139360.0,0.0
,,1394140000.0,139414.0,0.0
,,1394680000.0,139468.0,0.0
,,1395220000.0,139522.0,0.0
,,1395760000.0,139576.0,0.0
,,1396300000.0,139630.0,0.0
,,1396850000.0,139685.0,0.0
,,1397390000.0,139739.0,0.0
,,1397930000.0,139793.0,0.0
,,1398490000.0,139849.0,0.0
,,1399030000.0,139903.0,0.0
,,1399570000.0,139957.0,0.0
,,1400110000.0,140011.0,0.0
,,1400650000.0,140065.0,0.0
,,1401190000.0,140119.0,0.0
,,1401730000.0,140173.0,0.0
,,1402270000.0,140227.0,0.0
,,1402810000.0,140281.0,0.0
,,1403350000.0,140335.0,0.0
,,1403890000.0,140389.0,0.0
,,1404430000.0,140443.0,0.0
,,1404970000.0,140497.0,0.0
,,1405520000.0,140552.0,0.0
,,1406060000.0,140606.0,0.0
,,1406600000.0,140660.0,0.0
,,1407140000.0,140714.0,0.0
,,1407680000.0,140768.0,0.0
,,1408230000.0,140823.0,0.0
,,1408770000.0,140877.0,0.0
,,1409310000.0,140931.0,0.0
,,1409850000.0,140985.0,0.0
,,1410390000.0,141039.0,0.0
,,1410930000.0,141093.0,0.0
,,1411490000.0,141149.0,0.0
,,1412180000.0,141218.0,0.0
,,1412720000.0,141272.0,0.0
,,1413260000.0,141326.0,0.0
,,1413800000.0,141380.0,0.0
,,1414340000.0,141434.0,0.0
,,1414880000.0,141488.0,0.0
,,1415420000.0,141542.0,0.0
,,1415960000.0,141596.0,0.0
,,1416500000.0,141650.0,0.0
,,1417040000.0,141704.0,0.0
,,1417580000.0,141758.0,0.0
,,1418140000.0,141814.0,0.0
,,1418680000.0,141868.0,0.0
,,1419220000.0,141922.0,0.0
,,1419760000.0,141976.0,0.0
,,1420300000.0,142030.0,0.0
,,1420840000.0,142084.0,0.0
,,1421380000.0,142138.0,0.0
,,1421920000.0,142192.0,0.0
,,1422460000.0,142246.0,0.0
,,1423010000.0,142301.0,0.0
,,1423550000.0,142355.0,0.0
,,1424090000.0,142409.0,0.0
,,1424630000.0,142463.0,0.0
,,1425170000.0,142517.0,0.0
,,1425710000.0,142571.0,0.0
,,1426250000.0,142625.0,0.0
,,1426790000.0,142679.0,0.0
,,1427330000.0,142733.0,0.0
,,1427870000.0,142787.0,0.0
,,1428420000.0,142842.0,0.0
,,1428960000.0,142896.0,0.0
,,1429500000.0,142950.0,0.0
,,1430040000.0,143004.0,0.0
,,1430220000.0,143022.0,0.0
,,1430400000.0,143040.0,0.0
,,1430900000.0,143090.0,1.0
,,1430960000.0,143096.0,0.0
,,1431020000.0,143102.0,0.0
,,1431050000.0,143105.0,1.0
,,1431630000.0,143163.0,0.0
,,1432090000.0,143209.0,0.0
,,1432110000.0,143211.0,0.0
,,1432140000.0,143214.0,3.0
,,1432280000.0,143228.0,0.0
,,1432300000.0,143230.0,0.0
,,1432330000.0,143233.0,1.0
,,1432520000.0,143252.0,0.0
,,1432710000.0,143271.0,0.0
,,1432750000.0,143275.0,1.0
,,1432890000.0,143289.0,0.0
,,1432910000.0,143291.0,0.0
,,1432940000.0,143294.0,3.0
,,1433090000.0,143309.0,0.0
,,1433110000.0,143311.0,0.0
,,1433140000.0,143314.0,4.0
,,1434160000.0,143416.0,0.0
,,1434700000.0,143470.0,0.0
,,1435240000.0,143524.0,0.0
,,1435780000.0,143578.0,0.0
,,1436320000.0,143632.0,0.0
,,1436870000.0,143687.0,0.0
,,1437450000.0,143745.0,0.0
,,1437990000.0,143799.0,0.0
,,1438770000.0,143877.0,0.0
,,1439310000.0,143931.0,0.0
,,1439850000.0,143985.0,0.0
,,1440390000.0,144039.0,0.0
,,1440930000.0,144093.0,0.0
,,1441480000.0,144148.0,0.0
,,1442020000.0,144202.0,0.0
,,1442560000.0,144256.0,0.0
,,1443100000.0,144310.0,0.0
,,1443640000.0,144364.0,0.0
,,1444180000.0,144418.0,0.0
,,1444720000.0,144472.0,0.0
,,1445260000.0,144526.0,0.0
,,1445810000.0,144581.0,0.0
,,1446350000.0,144635.0,0.0
,,1446890000.0,144689.0,0.0
,,1447430000.0,144743.0,0.0
,,1447970000.0,144797.0,0.0
,,1448530000.0,144853.0,0.0
,,1449070000.0,144907.0,0.0
,,1449610000.0,144961.0,0.0
,,1450150000.0,145015.0,0.0
,,1450690000.0,145069.0,0.0
,,1451230000.0,145123.0,0.0
,,1451770000.0,145177.0,0.0
,,1452310000.0,145231.0,0.0
,,1452850000.0,145285.0,0.0
,,1453390000.0,145339.0,0.0
,,1453930000.0,145393.0,0.0
,,1454480000.0,145448.0,0.0
,,1455020000.0,145502.0,0.0
,,1455560000.0,145556.0,0.0
,,1456100000.0,145610.0,0.0
,,1456640000.0,145664.0,0.0
,,1457180000.0,145718.0,0.0
,,1457720000.0,145772.0,0.0
,,1458280000.0,145828.0,0.0
,,1458830000.0,145883.0,0.0
,,1459370000.0,145937.0,0.0
,,1459910000.0,145991.0,0.0
,,1460450000.0,146045.0,0.0
,,1460990000.0,146099.0,0.0
,,1461530000.0,146153.0,0.0
,,1462070000.0,146207.0,0.0
,,1462610000.0,146261.0,0.0
,,1463160000.0,146316.0,0.0
,,1463700000.0,146370.0,0.0
,,1464240000.0,146424.0,0.0
,,1464780000.0,146478.0,0.0
,,1465320000.0,146532.0,0.0
,,1465860000.0,146586.0,0.0
,,1466400000.0,146640.0,0.0
,,1466940000.0,146694.0,0.0
,,1467480000.0,146748.0,0.0
,,1468050000.0,146805.0,0.0
,,1468590000.0,146859.0,0.0
,,1469130000.0,146913.0,0.0
,,1469670000.0,146967.0,0.0
,,1470210000.0,147021.0,0.0
,,1470750000.0,147075.0,0.0
,,1471290000.0,147129.0,0.0
,,1471830000.0,147183.0,0.0
,,1472370000.0,147237.0,0.0
,,1472910000.0,147291.0,0.0
,,1473450000.0,147345.0,0.0
,,1473990000.0,147399.0,0.0
,,1474530000.0,147453.0,0.0
,,1475070000.0,147507.0,0.0
,,1475610000.0,147561.0,0.0
,,1476150000.0,147615.0,0.0
,,1476690000.0,147669.0,0.0
,,1477230000.0,147723.0,0.0
,,1477770000.0,147777.0,0.0
,,1478320000.0,147832.0,0.0
,,1478860000.0,147886.0,0.0
,,1479400000.0,147940.0,0.0
,,1479940000.0,147994.0,0.0
,,1480490000.0,148049.0,0.0
,,1481030000.0,148103.0,0.0
,,1481570000.0,148157.0,0.0
,,1482110000.0,148211.0,0.0
,,1482650000.0,148265.0,0.0
,,1483190000.0,148319.0,0.0
,,1483730000.0,148373.0,0.0
,,1484270000.0,148427.0,0.0
,,1484810000.0,148481.0,0.0
,,1485350000.0,148535.0,0.0
,,1485890000.0,148589.0,0.0
,,1486430000.0,148643.0,0.0
,,1486970000.0,148697.0,0.0
,,1487510000.0,148751.0,0.0
,,1488280000.0,148828.0,0.0
,,1488820000.0,148882.0,0.0
,,1489360000.0,148936.0,0.0
,,1489900000.0,148990.0,0.0
,,1490440000.0,149044.0,0.0
,,1490980000.0,149098.0,0.0
,,1491520000.0,149152.0,0.0
,,1492060000.0,149206.0,0.0
,,1492600000.0,149260.0,0.0
,,1493140000.0,149314.0,0.0
,,1493680000.0,149368.0,0.0
,,1494220000.0,149422.0,0.0
,,1494760000.0,149476.0,0.0
,,1495300000.0,149530.0,0.0
,,1495840000.0,149584.0,0.0
,,1496380000.0,149638.0,0.0
,,1496920000.0,149692.0,0.0
,,1497460000.0,149746.0,0.0
,,1498000000.0,149800.0,0.0
,,1498560000.0,149856.0,0.0
,,1499100000.0,149910.0,0.0
,,1499640000.0,149964.0,0.0
,,1500180000.0,150018.0,0.0
,,1500720000.0,150072.0,0.0
,,1501260000.0,150126.0,0.0
,,1501800000.0,150180.0,0.0
,,1502340000.0,150234.0,0.0
,,1502880000.0,150288.0,0.0
,,1503420000.0,150342.0,0.0
,,1503960000.0,150396.0,0.0
,,1504500000.0,150450.0,0.0
,,1505040000.0,150504.0,0.0
,,1505580000.0,150558.0,0.0
,,1506120000.0,150612.0,0.0
,,1506660000.0,150666.0,0.0
,,1507210000.0,150721.0,0.0
,,1507750000.0,150775.0,0.0
,,1508310000.0,150831.0,0.0
,,1508850000.0,150885.0,0.0
,,1509390000.0,150939.0,0.0
,,1509930000.0,150993.0,0.0
,,1510470000.0,151047.0,0.0
,,1511010000.0,151101.0,0.0
,,1511560000.0,151156.0,0.0
,,1512040000.0,151204.0,0.0
,,1512060000.0,151206.0,1.0
,,1512700000.0,151270.0,0.0
,,1513240000.0,151324.0,0.0
,,1513780000.0,151378.0,0.0
,,1514320000.0,151432.0,0.0
,,1514860000.0,151486.0,0.0
,,1515400000.0,151540.0,0.0
,,1515950000.0,151595.0,0.0
,,1516490000.0,151649.0,0.0
,,1517030000.0,151703.0,0.0
,,1517570000.0,151757.0,0.0
,,1518130000.0,151813.0,0.0
,,1518670000.0,151867.0,0.0
,,1519210000.0,151921.0,0.0
,,1519750000.0,151975.0,0.0
,,1520300000.0,152030.0,0.0
,,1520840000.0,152084.0,0.0
,,1521380000.0,152138.0,0.0
,,1521920000.0,152192.0,0.0
,,1522460000.0,152246.0,0.0
,,1523000000.0,152300.0,0.0
,,1523540000.0,152354.0,0.0
,,1524080000.0,152408.0,0.0
,,1524620000.0,152462.0,0.0
,,1525160000.0,152516.0,0.0
,,1525700000.0,152570.0,0.0
,,1526240000.0,152624.0,0.0
,,1526780000.0,152678.0,0.0
,,1527320000.0,152732.0,0.0
,,1527860000.0,152786.0,0.0
,,1528420000.0,152842.0,0.0
,,1528970000.0,152897.0,0.0
,,1529510000.0,152951.0,0.0
,,1530050000.0,153005.0,0.0
,,1530590000.0,153059.0,0.0
,,1531130000.0,153113.0,0.0
,,1531670000.0,153167.0,0.0
,,1532210000.0,153221.0,0.0
,,1532750000.0,153275.0,0.0
,,1533290000.0,153329.0,0.0
,,1533830000.0,153383.0,0.0
,,1534370000.0,153437.0,0.0
,,1534910000.0,153491.0,0.0
,,1535450000.0,153545.0,0.0
,,1535990000.0,153599.0,0.0
,,1536530000.0,153653.0,0.0
,,1537070000.0,153707.0,0.0
,,1537610000.0,153761.0,0.0
,,1538380000.0,153838.0,0.0
,,1538920000.0,153892.0,0.0
,,1539460000.0,153946.0,0.0
,,1540000000.0,154000.0,0.0
,,1540540000.0,154054.0,0.0
,,1541080000.0,154108.0,0.0
,,1541620000.0,154162.0,0.0
,,1542160000.0,154216.0,0.0
,,1542700000.0,154270.0,0.0
,,1543240000.0,154324.0,0.0
,,1543780000.0,154378.0,0.0
,,1544320000.0,154432.0,0.0
,,1544860000.0,154486.0,0.0
,,1545400000.0,154540.0,0.0
,,1545940000.0,154594.0,0.0
,,1546480000.0,154648.0,0.0
,,1547030000.0,154703.0,0.0
,,1547570000.0,154757.0,0.0
,,1548120000.0,154812.0,0.0
,,1548660000.0,154866.0,0.0
,,1549200000.0,154920.0,0.0
,,1549740000.0,154974.0,0.0
,,1550280000.0,155028.0,0.0
,,1550820000.0,155082.0,0.0
,,1551360000.0,155136.0,0.0
,,1551900000.0,155190.0,0.0
,,1552440000.0,155244.0,0.0
,,1552980000.0,155298.0,0.0
,,1553520000.0,155352.0,0.0
,,1554060000.0,155406.0,0.0
,,1554600000.0,155460.0,0.0
,,1555140000.0,155514.0,0.0
,,1555690000.0,155569.0,0.0
,,1556230000.0,155623.0,0.0
,,1556770000.0,155677.0,0.0
,,1557310000.0,155731.0,0.0
,,1557850000.0,155785.0,0.0
,,1558400000.0,155840.0,0.0
,,1558940000.0,155894.0,0.0
,,1559480000.0,155948.0,0.0
,,1560020000.0,156002.0,0.0
,,1560560000.0,156056.0,0.0
,,1561100000.0,156110.0,0.0
,,1561640000.0,156164.0,0.0
,,1562180000.0,156218.0,0.0
,,1562720000.0,156272.0,0.0
,,1563260000.0,156326.0,0.0
,,1563800000.0,156380.0,0.0
,,1564340000.0,156434.0,0.0
,,1564880000.0,156488.0,0.0
,,1565420000.0,156542.0,0.0
,,1565960000.0,156596.0,0.0
,,1566500000.0,156650.0,0.0
,,1567040000.0,156704.0,0.0
,,1567580000.0,156758.0,0.0
,,1568140000.0,156814.0,0.0
,,1568680000.0,156868.0,0.0
,,1569220000.0,156922.0,0.0
,,1569760000.0,156976.0,0.0
,,1570300000.0,157030.0,0.0
,,1570840000.0,157084.0,0.0
,,1571380000.0,157138.0,0.0
,,1571920000.0,157192.0,0.0
,,1572460000.0,157246.0,0.0
,,1573010000.0,157301.0,0.0
,,1573550000.0,157355.0,0.0
,,1574090000.0,157409.0,0.0
,,1574630000.0,157463.0,0.0
,,1575170000.0,157517.0,0.0
,,1575710000.0,157571.0,0.0
,,1576250000.0,157625.0,0.0
,,1576790000.0,157679.0,0.0
,,1577340000.0,157734.0,0.0
,,1577880000.0,157788.0,0.0
,,1578440000.0,157844.0,0.0
,,1578980000.0,157898.0,0.0
,,1579520000.0,157952.0,0.0
,,1580060000.0,158006.0,0.0
,,1580600000.0,158060.0,0.0
,,1581140000.0,158114.0,0.0
,,1581680000.0,158168.0,0.0
,,1582220000.0,158222.0,0.0
,,1582760000.0,158276.0,0.0
,,1583300000.0,158330.0,0.0
,,1583840000.0,158384.0,0.0
,,1584380000.0,158438.0,0.0
,,1584920000.0,158492.0,0.0
,,1585460000.0,158546.0,0.0
,,1586000000.0,158600.0,0.0
,,1586550000.0,158655.0,0.0
,,1587090000.0,158709.0,0.0
,,1587690000.0,158769.0,0.0
,,1588500000.0,158850.0,0.0
,,1589040000.0,158904.0,0.0
,,1589580000.0,158958.0,0.0
,,1590120000.0,159012.0,0.0
,,1590660000.0,159066.0,0.0
,,1591200000.0,159120.0,0.0
,,1591740000.0,159174.0,0.0
,,1592280000.0,159228.0,0.0
,,1592820000.0,159282.0,0.0
,,1593360000.0,159336.0,0.0
,,1593900000.0,159390.0,0.0
,,1594440000.0,159444.0,0.0
,,1594980000.0,159498.0,0.0
,,1595520000.0,159552.0,0.0
,,1596060000.0,159606.0,0.0
,,1596600000.0,159660.0,0.0
,,1597140000.0,159714.0,0.0
,,1597680000.0,159768.0,0.0
,,1598230000.0,159823.0,0.0
,,1598770000.0,159877.0,0.0
,,1599310000.0,159931.0,0.0
,,1599860000.0,159986.0,0.0
,,1600400000.0,160040.0,0.0
,,1600940000.0,160094.0,0.0
,,1601480000.0,160148.0,0.0
,,1602020000.0,160202.0,0.0
,,1602560000.0,160256.0,0.0
,,1603100000.0,160310.0,0.0
,,1603640000.0,160364.0,0.0
,,1604180000.0,160418.0,0.0
,,1604760000.0,160476.0,0.0
,,1605300000.0,160530.0,0.0
,,1605840000.0,160584.0,0.0
,,1606380000.0,160638.0,0.0
,,1606920000.0,160692.0,0.0
,,1607460000.0,160746.0,0.0
,,1608020000.0,160802.0,0.0
,,1608560000.0,160856.0,0.0
,,1609100000.0,160910.0,0.0
,,1609640000.0,160964.0,0.0
,,1610180000.0,161018.0,0.0
,,1610720000.0,161072.0,0.0
,,1611260000.0,161126.0,0.0
,,1611800000.0,161180.0,0.0
,,1612340000.0,161234.0,0.0
,,1612740000.0,161274.0,0.0
,,1612760000.0,161276.0,0.5
,,1613440000.0,161344.0,0.0
,,1613980000.0,161398.0,0.0
,,1614520000.0,161452.0,0.0
,,1615060000.0,161506.0,0.0
,,1615600000.0,161560.0,0.0
,,1616140000.0,161614.0,0.0
,,1616680000.0,161668.0,0.0
,,1617220000.0,161722.0,0.0
,,1617770000.0,161777.0,0.0
,,1618320000.0,161832.0,0.0
,,1618860000.0,161886.0,0.0
,,1619400000.0,161940.0,0.0
,,1619940000.0,161994.0,0.0
,,1620480000.0,162048.0,0.0
,,1621020000.0,162102.0,0.0
,,1621560000.0,162156.0,0.0
,,1622110000.0,162211.0,0.0
,,1622650000.0,162265.0,0.0
,,1623190000.0,162319.0,0.0
,,1623730000.0,162373.0,0.0
,,1624270000.0,162427.0,0.0
,,1624810000.0,162481.0,0.0
,,1625350000.0,162535.0,0.0
,,1625890000.0,162589.0,0.0
,,1626440000.0,162644.0,0.0
,,1626980000.0,162698.0,0.0
,,1627520000.0,162752.0,0.0
,,1628070000.0,162807.0,0.0
,,1628610000.0,162861.0,0.0
,,1629150000.0,162915.0,0.0
,,1629690000.0,162969.0,0.0
,,1630230000.0,163023.0,0.0
,,1630780000.0,163078.0,0.0
,,1631320000.0,163132.0,0.0
,,1631860000.0,163186.0,0.0
,,1632400000.0,163240.0,0.0
,,1632940000.0,163294.0,0.0
,,1633480000.0,163348.0,0.0
,,1634020000.0,163402.0,0.0
,,1634560000.0,163456.0,0.0
,,1635100000.0,163510.0,0.0
,,1635640000.0,163564.0,0.0
,,1636180000.0,163618.0,0.0
,,1636720000.0,163672.0,0.0
,,1637260000.0,163726.0,0.0
,,1637800000.0,163780.0,0.0
,,1638570000.0,163857.0,0.0
,,1639110000.0,163911.0,0.0
,,1639650000.0,163965.0,0.0
,,1640200000.0,164020.0,0.0
,,1640740000.0,164074.0,0.0
,,1641280000.0,164128.0,0.0
,,1641860000.0,164186.0,0.0
,,1642400000.0,164240.0,0.0
,,1642940000.0,164294.0,0.0
,,1643480000.0,164348.0,0.0
,,1644020000.0,164402.0,0.0
,,1644580000.0,164458.0,0.0
,,1645120000.0,164512.0,0.0
,,1645660000.0,164566.0,0.0
,,1646200000.0,164620.0,0.0
,,1646740000.0,164674.0,0.0
,,1647280000.0,164728.0,0.0
,,1647820000.0,164782.0,0.0
,,1648380000.0,164838.0,0.0
,,1648920000.0,164892.0,0.0
,,1649470000.0,164947.0,0.0
,,1650010000.0,165001.0,0.0
,,1650550000.0,165055.0,0.0
,,1651090000.0,165109.0,0.0
,,1651630000.0,165163.0,0.0
,,1652170000.0,165217.0,0.0
,,1652510000.0,165251.0,0.0
,,1653560000.0,165356.0,3.0
,,1653690000.0,165369.0,0.0
,,1653710000.0,165371.0,2.0
,,1653740000.0,165374.0,0.0
,,1653760000.0,165376.0,0.0
,,1653780000.0,165378.0,1.0
,,1653840000.0,165384.0,0.0
,,1653870000.0,165387.0,1.0
,,1653900000.0,165390.0,1.0
,,1654170000.0,165417.0,0.0
,,1654200000.0,165420.0,3.0
,,1654350000.0,165435.0,0.0
,,1654370000.0,165437.0,0.0
,,1654400000.0,165440.0,4.0
,,1654770000.0,165477.0,0.0
,,1654800000.0,165480.0,4.0
,,1654950000.0,165495.0,0.0
,,1654970000.0,165497.0,0.0
,,1655000000.0,165500.0,3.0
,,1655150000.0,165515.0,0.0
,,1655170000.0,165517.0,0.0
,,1655200000.0,165520.0,4.0
,,1655780000.0,165578.0,0.0
,,1657420000.0,165742.0,0.0
,,1657960000.0,165796.0,0.0
,,1658520000.0,165852.0,0.0
,,1659060000.0,165906.0,0.0
,,1659600000.0,165960.0,0.0
,,1660140000.0,166014.0,0.0
,,1660680000.0,166068.0,0.0
,,1661220000.0,166122.0,0.0
,,1661760000.0,166176.0,0.0
,,1662300000.0,166230.0,0.0
,,1662840000.0,166284.0,0.0
,,1663380000.0,166338.0,0.0
,,1663920000.0,166392.0,0.0
,,1664460000.0,166446.0,0.0
,,1665000000.0,166500.0,0.0
,,1665540000.0,166554.0,0.0
,,1666080000.0,166608.0,0.0
,,1666620000.0,166662.0,0.0
,,1667160000.0,166716.0,0.0
,,1667700000.0,166770.0,0.0
,,1668290000.0,166829.0,0.0
,,1668830000.0,166883.0,0.0
,,1669370000.0,166937.0,0.0
,,1669910000.0,166991.0,0.0
,,1670450000.0,167045.0,0.0
,,1670990000.0,167099.0,0.0
,,1671530000.0,167153.0,0.0
,,1672070000.0,167207.0,0.0
,,1672610000.0,167261.0,0.0
,,1673150000.0,167315.0,0.0
,,1673690000.0,167369.0,0.0
,,1674230000.0,167423.0,0.0
,,1674770000.0,167477.0,0.0
,,1675310000.0,167531.0,0.0
,,1675850000.0,167585.0,0.0
,,1676390000.0,167639.0,0.0
,,1676930000.0,167693.0,0.0
,,1677470000.0,167747.0,0.0
,,1678020000.0,167802.0,0.0
,,1678560000.0,167856.0,0.0
,,1679100000.0,167910.0,0.0
,,1679640000.0,167964.0,0.0
,,1680180000.0,168018.0,0.0
,,1680720000.0,168072.0,0.0
,,1681260000.0,168126.0,0.0
,,1681800000.0,168180.0,0.0
,,1682340000.0,168234.0,0.0
,,1682880000.0,168288.0,0.0
,,1683420000.0,168342.0,0.0
,,1683960000.0,168396.0,0.0
,,1684500000.0,168450.0,0.0
,,1685040000.0,168504.0,0.0
,,1685580000.0,168558.0,0.0
,,1686130000.0,168613.0,0.0
,,1686670000.0,168667.0,0.0
,,1687210000.0,168721.0,0.0
,,1687750000.0,168775.0,0.0
,,1688560000.0,168856.0,0.0
,,1689100000.0,168910.0,0.0
,,1689640000.0,168964.0,0.0
,,1690180000.0,169018.0,0.0
,,1690720000.0,169072.0,0.0
,,1691260000.0,169126.0,0.0
,,1691800000.0,169180.0,0.0
,,1692340000.0,169234.0,0.0
,,1692880000.0,169288.0,0.0
,,1693420000.0,169342.0,0.0
,,1693960000.0,169396.0,0.0
,,1694500000.0,169450.0,0.0
,,1695040000.0,169504.0,0.0
,,1695580000.0,169558.0,0.0
,,1696120000.0,169612.0,0.0
,,1696660000.0,169666.0,0.0
,,1697200000.0,169720.0,0.0
,,1697740000.0,169774.0,0.0
,,1698290000.0,169829.0,0.0
,,1698840000.0,169884.0,0.0
,,1699380000.0,169938.0,0.0
,,1699920000.0,169992.0,0.0
,,1700460000.0,170046.0,0.0
,,1701000000.0,170100.0,0.0
,,1701540000.0,170154.0,0.0
,,1702080000.0,170208.0,0.0
,,1702620000.0,170262.0,0.0
,,1703170000.0,170317.0,0.0
,,1703710000.0,170371.0,0.0
,,1704250000.0,170425.0,0.0
,,1704790000.0,170479.0,0.0
,,1705330000.0,170533.0,0.0
,,1705870000.0,170587.0,0.0
,,1706410000.0,170641.0,0.0
,,1706950000.0,170695.0,0.0
,,1707500000.0,170750.0,0.0
,,1708060000.0,170806.0,0.0
,,1708600000.0,170860.0,0.0
,,1709140000.0,170914.0,0.0
,,1709680000.0,170968.0,0.0
,,1710220000.0,171022.0,0.0
,,1710760000.0,171076.0,0.0
,,1711300000.0,171130.0,0.0
,,1711850000.0,171185.0,0.0
,,1712390000.0,171239.0,0.0
,,1712930000.0,171293.0,0.0
,,1713490000.0,171349.0,0.0
,,1714180000.0,171418.0,0.0
,,1714720000.0,171472.0,0.0
,,1715260000.0,171526.0,0.0
,,1715800000.0,171580.0,0.0
,,1716350000.0,171635.0,0.0
,,1716890000.0,171689.0,0.0
,,1717430000.0,171743.0,0.0
,,1717970000.0,171797.0,0.0
,,1718530000.0,171853.0,0.0
,,1719070000.0,171907.0,0.0
,,1719610000.0,171961.0,0.0
,,1720150000.0,172015.0,0.0
,,1720690000.0,172069.0,0.0
,,1721230000.0,172123.0,0.0
,,1721770000.0,172177.0,0.0
,,1722310000.0,172231.0,0.0
,,1722850000.0,172285.0,0.0
,,1723390000.0,172339.0,0.0
,,1723930000.0,172393.0,0.0
,,1724470000.0,172447.0,0.0
,,1725010000.0,172501.0,0.0
,,1725550000.0,172555.0,0.0
,,1726090000.0,172609.0,0.0
,,1726630000.0,172663.0,0.0
,,1727170000.0,172717.0,0.0
,,1727710000.0,172771.0,0.0
,,1728270000.0,172827.0,0.0
,,1728810000.0,172881.0,0.0
,,1729350000.0,172935.0,0.0
,,1729890000.0,172989.0,0.0
,,1730430000.0,173043.0,0.0
,,1730970000.0,173097.0,0.0
,,1731510000.0,173151.0,0.0
,,1732050000.0,173205.0,0.0
,,1732590000.0,173259.0,0.0
,,1733130000.0,173313.0,0.0
,,1733680000.0,173368.0,0.0
,,1734220000.0,173422.0,0.0
,,1734760000.0,173476.0,0.0
,,1735300000.0,173530.0,0.0
,,1735840000.0,173584.0,0.0
,,1736380000.0,173638.0,0.0
,,1736920000.0,173692.0,0.0
,,1737460000.0,173746.0,0.0
,,1738020000.0,173802.0,0.0
,,1738780000.0,173878.0,0.0
,,1739320000.0,173932.0,0.0
,,1739860000.0,173986.0,0.0
,,1740400000.0,174040.0,0.0
,,1740940000.0,174094.0,0.0
,,1741480000.0,174148.0,0.0
,,1742020000.0,174202.0,0.0
,,1742560000.0,174256.0,0.0
,,1743110000.0,174311.0,0.0
,,1743650000.0,174365.0,0.0
,,1744190000.0,174419.0,0.0
,,1744730000.0,174473.0,0.0
,,1745270000.0,174527.0,0.0
,,1745810000.0,174581.0,0.0
,,1746350000.0,174635.0,0.0
,,1746890000.0,174689.0,0.0
,,1747440000.0,174744.0,0.0
,,1747980000.0,174798.0,0.0
,,1748540000.0,174854.0,0.0
,,1749080000.0,174908.0,0.0
,,1749620000.0,174962.0,0.0
,,1749800000.0,174980.0,0.0
,,1749900000.0,174990.0,0.0
,-0.5,-838084844.0,,
,-0.5,-779537708.0,,
,-0.5,-770393228.0,,
,-0.5,-763367864.0,,
,-0.5,-540526458.0,,
,-0.5,-217738280.0,,
,-0.5,105740678.0,,
,-0.5,403969220.0,,
,-0.5,711159376.0,,
,-0.5,1034078438.0,,
,-0.5,1340585938.0,,
,-0.5,1656294218.0,,
,-0.5,1953173176.0,,


==> data/layer1_prime_probe_without_keydrown_oneplus3t.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.0
,,2400000.0,12.0,0.0
,,4400000.0,22.0,0.0
,,7000000.0,35.0,0.0
,,10000000.0,50.0,2.0
,,12000000.0,60.0,3.6666666666666665
,,14000000.0,70.0,2.5
,,16000000.0,80.0,3.0
,,18000000.0,90.0,4.0
,,20200000.0,101.0,3.3333333333333335
,,22200000.0,111.0,3.0
,,24200000.0,121.0,3.0
,,26200000.0,131.0,2.3333333333333335
,,28200000.0,141.0,5.0
,,30200000.0,151.0,2.6666666666666665
,,32200000.0,161.0,3.0
,,34200000.0,171.0,3.0
,,36200000.0,181.0,3.0
,,38200000.0,191.0,5.0
,,40200000.0,201.0,3.0
,,42200000.0,211.0,2.25
,,44200000.0,221.0,3.0
,,46200000.0,231.0,1.6666666666666667
,,48200000.0,241.0,2.5
,,50200000.0,251.0,3.0
,,52200000.0,261.0,3.25
,,54200000.0,271.0,3.0
,,56200000.0,281.0,3.3333333333333335
,,58200000.0,291.0,3.0
,,60200000.0,301.0,0.0
,,62200000.0,311.0,0.6666666666666666
,,64200000.0,321.0,0.0
,,66200000.0,331.0,0.0
,,68200000.0,341.0,0.0
,,70200000.0,351.0,0.3333333333333333
,,72200000.0,361.0,0.0
,,74200000.0,371.0,0.0
,,76200000.0,381.0,0.3333333333333333
,,78200000.0,391.0,0.0
,,80200000.0,401.0,0.5
,,82200000.0,411.0,0.0
,,84200000.0,421.0,0.0
,,86400000.0,432.0,0.0
,,88400000.0,442.0,0.0
,,90400000.0,452.0,0.5
,,92400000.0,462.0,0.3333333333333333
,,94400000.0,472.0,0.0
,,96400000.0,482.0,0.3333333333333333
,,98400000.0,492.0,0.0
,,100400000.0,502.0,0.0
,,102600000.0,513.0,0.5
,,104600000.0,523.0,0.3333333333333333
,,106800000.0,534.0,0.3333333333333333
,,108800000.0,544.0,0.0
,,110800000.0,554.0,0.0
,,112800000.0,564.0,0.0
,,114800000.0,574.0,0.0
,,116800000.0,584.0,0.0
,,118800000.0,594.0,0.0
,,120800000.0,604.0,0.0
,,122800000.0,614.0,0.0
,,124800000.0,624.0,0.0
,,126800000.0,634.0,0.0
,,128800000.0,644.0,0.0
,,130800000.0,654.0,0.0
,,132800000.0,664.0,0.0
,,134800000.0,674.0,0.0
,,136800000.0,684.0,0.0
,,138800000.0,694.0,0.0
,,140800000.0,704.0,0.0
,,142800000.0,714.0,0.0
,,144800000.0,724.0,0.0
,,146800000.0,734.0,0.0
,,148800000.0,744.0,0.0
,,150800000.0,754.0,0.0
,,152800000.0,764.0,0.0
,,154800000.0,774.0,0.0
,,156800000.0,784.0,0.0
,,158800000.0,794.0,0.0
,,160800000.0,804.0,0.0
,,162800000.0,814.0,0.0
,,164800000.0,824.0,0.0
,,166800000.0,834.0,0.0
,,169000000.0,845.0,0.0
,,171000000.0,855.0,0.0
,,173000000.0,865.0,0.0
,,175000000.0,875.0,0.0
,,177000000.0,885.0,0.0
,,179000000.0,895.0,0.0
,,181000000.0,905.0,0.0
,,183000000.0,915.0,0.0
,,185000000.0,925.0,0.0
,,187000000.0,935.0,0.0
,,189000000.0,945.0,0.0
,,191000000.0,955.0,0.0
,,193000000.0,965.0,0.0
,,195000000.0,975.0,0.0
,,197000000.0,985.0,0.0
,,199000000.0,995.0,0.0
,,201000000.0,1005.0,0.0
,,203000000.0,1015.0,0.0
,,205000000.0,1025.0,0.0
,,207000000.0,1035.0,0.0
,,209000000.0,1045.0,0.0
,,211000000.0,1055.0,0.0
,,213000000.0,1065.0,0.0
,,215000000.0,1075.0,0.0
,,217000000.0,1085.0,0.0
,,219000000.0,1095.0,0.0
,,221000000.0,1105.0,0.0
,,223000000.0,1115.0,0.0
,,225000000.0,1125.0,0.0
,,227000000.0,1135.0,0.0
,,229000000.0,1145.0,0.0
,,231000000.0,1155.0,0.0
,,233000000.0,1165.0,0.0
,,235000000.0,1175.0,0.0
,,237000000.0,1185.0,0.0
,,239000000.0,1195.0,0.0
,,241000000.0,1205.0,0.0
,,243000000.0,1215.0,0.0
,,245000000.0,1225.0,0.0
,,247000000.0,1235.0,0.0
,,249200000.0,1246.0,0.0
,,251200000.0,1256.0,0.0
,,253200000.0,1266.0,0.0
,,255200000.0,1276.0,0.0
,,257200000.0,1286.0,0.0
,,259200000.0,1296.0,0.0
,,261200000.0,1306.0,0.0
,,263200000.0,1316.0,0.0
,,265200000.0,1326.0,0.0
,,267200000.0,1336.0,0.0
,,269200000.0,1346.0,0.0
,,271200000.0,1356.0,0.0
,,273200000.0,1366.0,0.0
,,275200000.0,1376.0,0.0
,,277200000.0,1386.0,0.0
,,279200000.0,1396.0,0.0
,,281200000.0,1406.0,0.0
,,283200000.0,1416.0,0.0
,,285200000.0,1426.0,0.0
,,287200000.0,1436.0,0.0
,,289200000.0,1446.0,0.0
,,291200000.0,1456.0,0.0
,,293200000.0,1466.0,0.0
,,295200000.0,1476.0,0.0
,,297200000.0,1486.0,0.0
,,299200000.0,1496.0,0.0
,,301200000.0,1506.0,0.0
,,303200000.0,1516.0,0.0
,,305200000.0,1526.0,0.0
,,307200000.0,1536.0,0.0
,,309200000.0,1546.0,0.0
,,311200000.0,1556.0,0.0
,,313200000.0,1566.0,0.0
,,315200000.0,1576.0,0.0
,,317200000.0,1586.0,0.0
,,319200000.0,1596.0,0.0
,,321200000.0,1606.0,0.0
,,323200000.0,1616.0,0.0
,,325200000.0,1626.0,0.0
,,327200000.0,1636.0,0.0
,,329200000.0,1646.0,0.0
,,331200000.0,1656.0,0.0
,,333200000.0,1666.0,0.0
,,335200000.0,1676.0,0.0
,,337200000.0,1686.0,0.0
,,339200000.0,1696.0,0.0
,,341200000.0,1706.0,0.0
,,343200000.0,1716.0,0.0
,,345200000.0,1726.0,0.0
,,347200000.0,1736.0,0.0
,,349200000.0,1746.0,0.0
,,351200000.0,1756.0,0.0
,,353200000.0,1766.0,0.0
,,355200000.0,1776.0,0.0
,,357600000.0,1788.0,0.0
,,360000000.0,1800.0,0.0
,,362000000.0,1810.0,0.0
,,364000000.0,1820.0,0.0
,,366800000.0,1834.0,4.0
,,368800000.0,1844.0,3.3333333333333335
,,370800000.0,1854.0,2.6666666666666665
,,373600000.0,1868.0,3.3333333333333335
,,375600000.0,1878.0,3.6666666666666665
,,377600000.0,1888.0,4.666666666666667
,,379600000.0,1898.0,3.0
,,382400000.0,1912.0,2.6666666666666665
,,384400000.0,1922.0,2.3333333333333335
,,386400000.0,1932.0,3.0
,,388400000.0,1942.0,4.0
,,391200000.0,1956.0,3.75
,,393200000.0,1966.0,4.0
,,395200000.0,1976.0,3.0
,,397200000.0,1986.0,4.666666666666667
,,399200000.0,1996.0,2.3333333333333335
,,401200000.0,2006.0,3.0
,,403200000.0,2016.0,3.0
,,405600000.0,2028.0,4.0
,,407600000.0,2038.0,3.25
,,409600000.0,2048.0,3.0
,,411600000.0,2058.0,3.3333333333333335
,,413800000.0,2069.0,3.3333333333333335
,,415800000.0,2079.0,1.5
,,417800000.0,2089.0,0.6666666666666666
,,419800000.0,2099.0,0.5
,,422600000.0,2113.0,0.0
,,424600000.0,2123.0,2.0
,,426600000.0,2133.0,0.6666666666666666
,,429200000.0,2146.0,2.0
,,431200000.0,2156.0,1.3333333333333333
,,433200000.0,2166.0,0.3333333333333333
,,435200000.0,2176.0,1.0
,,437200000.0,2186.0,0.3333333333333333
,,439200000.0,2196.0,2.0
,,441200000.0,2206.0,1.5
,,443200000.0,2216.0,1.6666666666666667
,,445200000.0,2226.0,0.0
,,447200000.0,2236.0,1.3333333333333333
,,449200000.0,2246.0,1.3333333333333333
,,451200000.0,2256.0,1.5
,,453200000.0,2266.0,3.0
,,455200000.0,2276.0,1.0
,,457200000.0,2286.0,1.3333333333333333
,,459200000.0,2296.0,1.5
,,461200000.0,2306.0,2.0
,,463200000.0,2316.0,1.3333333333333333
,,465200000.0,2326.0,2.5
,,467200000.0,2336.0,0.3333333333333333
,,469200000.0,2346.0,0.3333333333333333
,,471200000.0,2356.0,0.5
,,473200000.0,2366.0,0.0
,,475200000.0,2376.0,0.0
,,477200000.0,2386.0,0.0
,,479200000.0,2396.0,0.0
,,481200000.0,2406.0,0.0
,,483200000.0,2416.0,0.0
,,485200000.0,2426.0,0.0
,,487200000.0,2436.0,0.0
,,489200000.0,2446.0,0.0
,,491200000.0,2456.0,0.3333333333333333
,,493200000.0,2466.0,0.6666666666666666
,,495200000.0,2476.0,0.0
,,497200000.0,2486.0,0.0
,,499200000.0,2496.0,0.0
,,501200000.0,2506.0,0.0
,,503200000.0,2516.0,0.0
,,505200000.0,2526.0,0.5
,,507200000.0,2536.0,0.6666666666666666
,,509200000.0,2546.0,0.5
,,511200000.0,2556.0,0.0
,,513200000.0,2566.0,0.5
,,515200000.0,2576.0,0.0
,,517200000.0,2586.0,0.0
,,519200000.0,2596.0,0.0
,,521200000.0,2606.0,0.0
,,523200000.0,2616.0,0.0
,,525200000.0,2626.0,0.0
,,527200000.0,2636.0,0.0
,,529200000.0,2646.0,0.0
,,531200000.0,2656.0,0.0
,,533200000.0,2666.0,0.0
,,535200000.0,2676.0,0.0
,,537200000.0,2686.0,0.0
,,539200000.0,2696.0,0.0
,,541200000.0,2706.0,0.0
,,543200000.0,2716.0,0.0
,,545200000.0,2726.0,0.0
,,547200000.0,2736.0,0.0
,,549200000.0,2746.0,0.0
,,551200000.0,2756.0,0.0
,,553200000.0,2766.0,0.0
,,555200000.0,2776.0,0.0
,,557200000.0,2786.0,0.0
,,559200000.0,2796.0,0.0
,,561200000.0,2806.0,0.0
,,563200000.0,2816.0,0.0
,,565200000.0,2826.0,0.0
,,567200000.0,2836.0,0.0
,,569200000.0,2846.0,0.0
,,571200000.0,2856.0,0.0
,,573200000.0,2866.0,0.0
,,575200000.0,2876.0,0.0
,,577200000.0,2886.0,0.0
,,579200000.0,2896.0,0.0
,,581200000.0,2906.0,0.0
,,583200000.0,2916.0,0.0
,,585400000.0,2927.0,0.0
,,587400000.0,2937.0,0.0
,,589400000.0,2947.0,0.0
,,591400000.0,2957.0,0.0
,,593400000.0,2967.0,0.0
,,595400000.0,2977.0,0.0
,,597400000.0,2987.0,0.0
,,599400000.0,2997.0,0.0
,,601600000.0,3008.0,0.0
,,603600000.0,3018.0,0.0
,,605800000.0,3029.0,0.0
,,607800000.0,3039.0,0.0
,,609800000.0,3049.0,0.0
,,611800000.0,3059.0,0.0
,,613800000.0,3069.0,0.0
,,615800000.0,3079.0,0.0
,,617800000.0,3089.0,0.0
,,619800000.0,3099.0,0.0
,,621800000.0,3109.0,0.0
,,623800000.0,3119.0,0.0
,,625800000.0,3129.0,0.0
,,627800000.0,3139.0,0.0
,,630000000.0,3150.0,0.0
,,632000000.0,3160.0,0.0
,,634000000.0,3170.0,0.0
,,636000000.0,3180.0,0.0
,,638000000.0,3190.0,0.0
,,640000000.0,3200.0,0.0
,,642000000.0,3210.0,0.0
,,644000000.0,3220.0,0.0
,,646200000.0,3231.0,0.0
,,648200000.0,3241.0,0.0
,,650200000.0,3251.0,0.0
,,652200000.0,3261.0,0.0
,,654200000.0,3271.0,0.0
,,656200000.0,3281.0,0.0
,,658200000.0,3291.0,0.0
,,660200000.0,3301.0,0.0
,,662200000.0,3311.0,0.0
,,664200000.0,3321.0,0.0
,,666200000.0,3331.0,0.0
,,668200000.0,3341.0,0.0
,,670200000.0,3351.0,0.0
,,672200000.0,3361.0,0.0
,,674200000.0,3371.0,0.0
,,676200000.0,3381.0,0.0
,,678200000.0,3391.0,0.0
,,680200000.0,3401.0,0.0
,,682200000.0,3411.0,0.0
,,684200000.0,3421.0,0.0
,,686200000.0,3431.0,0.0
,,688200000.0,3441.0,0.0
,,690200000.0,3451.0,0.0
,,692200000.0,3461.0,0.0
,,694200000.0,3471.0,0.0
,,696200000.0,3481.0,0.0
,,698200000.0,3491.0,0.0
,,700200000.0,3501.0,0.0
,,702200000.0,3511.0,0.0
,,704200000.0,3521.0,0.0
,,706200000.0,3531.0,0.0
,,708200000.0,3541.0,0.0
,,710200000.0,3551.0,0.0
,,712200000.0,3561.0,0.0
,,714200000.0,3571.0,0.0
,,716200000.0,3581.0,0.0
,,718200000.0,3591.0,0.0
,,720200000.0,3601.0,0.0
,,722200000.0,3611.0,0.0
,,724200000.0,3621.0,0.0
,,726200000.0,3631.0,0.0
,,728200000.0,3641.0,0.0
,,730200000.0,3651.0,0.0
,,732200000.0,3661.0,0.0
,,734200000.0,3671.0,0.0
,,736200000.0,3681.0,0.0
,,738400000.0,3692.0,1.0
,,740400000.0,3702.0,0.5
,,742400000.0,3712.0,2.3333333333333335
,,744400000.0,3722.0,1.0
,,746400000.0,3732.0,1.3333333333333333
,,748400000.0,3742.0,2.3333333333333335
,,750400000.0,3752.0,2.5
,,752400000.0,3762.0,1.3333333333333333
,,754400000.0,3772.0,1.3333333333333333
,,756400000.0,3782.0,2.0
,,758400000.0,3792.0,1.3333333333333333
,,760400000.0,3802.0,1.0
,,762400000.0,3812.0,1.0
,,764400000.0,3822.0,1.6666666666666667
,,766400000.0,3832.0,2.6666666666666665
,,768400000.0,3842.0,0.5
,,770600000.0,3853.0,0.6666666666666666
,,772600000.0,3863.0,0.0
,,774600000.0,3873.0,2.0
,,776800000.0,3884.0,2.0
,,778800000.0,3894.0,1.3333333333333333
,,780800000.0,3904.0,2.6666666666666665
,,782800000.0,3914.0,1.0
,,785800000.0,3929.0,0.5
,,787800000.0,3939.0,0.6666666666666666
,,789800000.0,3949.0,2.0
,,791800000.0,3959.0,2.0
,,794200000.0,3971.0,1.0
,,796200000.0,3981.0,2.3333333333333335
,,798200000.0,3991.0,0.0
,,800200000.0,4001.0,2.3333333333333335
,,803200000.0,4016.0,1.0
,,805200000.0,4026.0,0.0
,,807200000.0,4036.0,1.6666666666666667
,,810000000.0,4050.0,0.0
,,812000000.0,4060.0,1.0
,,814000000.0,4070.0,1.0
,,816000000.0,4080.0,2.0
,,818400000.0,4092.0,0.5
,,820400000.0,4102.0,0.0
,,822400000.0,4112.0,0.3333333333333333
,,824400000.0,4122.0,2.0
,,826600000.0,4133.0,0.6666666666666666
,,828600000.0,4143.0,2.0
,,830600000.0,4153.0,1.3333333333333333
,,832600000.0,4163.0,1.0
,,835000000.0,4175.0,0.6666666666666666
,,837200000.0,4186.0,0.0
,,839200000.0,4196.0,0.0
,,841400000.0,4207.0,0.0
,,843400000.0,4217.0,0.3333333333333333
,,845400000.0,4227.0,0.0
,,847400000.0,4237.0,0.0
,,849800000.0,4249.0,0.0
,,851800000.0,4259.0,0.0
,,853800000.0,4269.0,0.0
,,855800000.0,4279.0,0.0
,,858200000.0,4291.0,0.0
,,860200000.0,4301.0,0.0
,,862200000.0,4311.0,0.0
,,864200000.0,4321.0,0.0
,,866600000.0,4333.0,0.0
,,868800000.0,4344.0,0.0
,,870800000.0,4354.0,0.0
,,872800000.0,4364.0,0.0
,,874800000.0,4374.0,0.5
,,876800000.0,4384.0,0.3333333333333333
,,879000000.0,4395.0,0.0
,,881000000.0,4405.0,0.0
,,883000000.0,4415.0,0.0
,,885000000.0,4425.0,0.0
,,887000000.0,4435.0,0.0
,,889000000.0,4445.0,0.0
,,891000000.0,4455.0,0.0
,,893000000.0,4465.0,0.0
,,895000000.0,4475.0,0.5
,,897000000.0,4485.0,0.0
,,899000000.0,4495.0,0.0
,,901000000.0,4505.0,0.0
,,903200000.0,4516.0,0.0
,,905200000.0,4526.0,0.0
,,907200000.0,4536.0,0.5
,,909200000.0,4546.0,0.0
,,911200000.0,4556.0,0.0
,,913200000.0,4566.0,0.5
,,915200000.0,4576.0,1.0
,,917200000.0,4586.0,0.0
,,919200000.0,4596.0,0.0
,,921200000.0,4606.0,0.0
,,923200000.0,4616.0,0.3333333333333333
,,925200000.0,4626.0,0.5
,,927200000.0,4636.0,0.5
,,929200000.0,4646.0,0.3333333333333333
,,931200000.0,4656.0,0.5
,,933200000.0,4666.0,0.0
,,935200000.0,4676.0,0.0
,,937200000.0,4686.0,0.0
,,939200000.0,4696.0,0.0
,,941200000.0,4706.0,0.0
,,943200000.0,4716.0,0.0
,,945200000.0,4726.0,0.0
,,947200000.0,4736.0,0.0
,,949200000.0,4746.0,0.0
,,951200000.0,4756.0,0.0
,,953200000.0,4766.0,0.0
,,955200000.0,4776.0,0.0
,,957200000.0,4786.0,0.0
,,959200000.0,4796.0,0.0
,,961200000.0,4806.0,0.0
,,963200000.0,4816.0,0.0
,,965200000.0,4826.0,0.0
,,967200000.0,4836.0,0.0
,,969200000.0,4846.0,0.0
,,971200000.0,4856.0,0.0
,,973200000.0,4866.0,0.0
,,975200000.0,4876.0,0.0
,,977200000.0,4886.0,0.0
,,979200000.0,4896.0,0.0
,,981200000.0,4906.0,0.0
,,983200000.0,4916.0,0.0
,,985200000.0,4926.0,0.0
,,987200000.0,4936.0,0.0
,,989200000.0,4946.0,0.0
,,991200000.0,4956.0,0.0
,,993200000.0,4966.0,0.0
,,995200000.0,4976.0,0.0
,,997200000.0,4986.0,0.0
,,999200000.0,4996.0,0.0
,,1001200000.0,5006.0,0.0
,,1003200000.0,5016.0,0.0
,,1005200000.0,5026.0,0.0
,,1007200000.0,5036.0,0.0
,,1009200000.0,5046.0,0.0
,,1011200000.0,5056.0,0.0
,,1013200000.0,5066.0,0.0
,,1015200000.0,5076.0,0.0
,,1017200000.0,5086.0,0.0
,,1019200000.0,5096.0,0.0
,,1021400000.0,5107.0,0.0
,,1023400000.0,5117.0,0.0
,,1025400000.0,5127.0,0.0
,,1027400000.0,5137.0,0.0
,,1029400000.0,5147.0,0.0
,,1031400000.0,5157.0,0.0
,,1033400000.0,5167.0,0.0
,,1035400000.0,5177.0,0.0
,,1037400000.0,5187.0,0.0
,,1039400000.0,5197.0,0.0
,,1041400000.0,5207.0,0.0
,,1043400000.0,5217.0,0.0
,,1045400000.0,5227.0,0.0
,,1047400000.0,5237.0,0.0
,,1049400000.0,5247.0,0.0
,,1051400000.0,5257.0,0.0
,,1053400000.0,5267.0,0.0
,,1055400000.0,5277.0,0.0
,,1057400000.0,5287.0,0.0
,,1059400000.0,5297.0,0.0
,,1061400000.0,5307.0,0.0
,,1063400000.0,5317.0,0.0
,,1065400000.0,5327.0,0.0
,,1067400000.0,5337.0,0.0
,,1069400000.0,5347.0,0.0
,,1071400000.0,5357.0,0.0
,,1073400000.0,5367.0,0.0
,,1075400000.0,5377.0,0.0
,,1077400000.0,5387.0,0.0
,,1079400000.0,5397.0,0.0
,,1081400000.0,5407.0,0.0
,,1083400000.0,5417.0,0.0
,,1085600000.0,5428.0,0.0
,,1087600000.0,5438.0,0.0
,,1089600000.0,5448.0,0.0
,,1091600000.0,5458.0,0.0
,,1093600000.0,5468.0,0.0
,,1095600000.0,5478.0,0.0
,,1097600000.0,5488.0,0.0
,,1099600000.0,5498.0,0.0
,,1101800000.0,5509.0,0.0
,,1103800000.0,5519.0,0.0
,,1105800000.0,5529.0,0.0
,,1107800000.0,5539.0,0.0
,,1109800000.0,5549.0,0.0
,,1111800000.0,5559.0,0.0
,,1113800000.0,5569.0,0.0
,,1115800000.0,5579.0,0.0
,,1117800000.0,5589.0,0.0
,,1119800000.0,5599.0,0.0
,,1121800000.0,5609.0,0.0
,,1123800000.0,5619.0,0.0
,,1125800000.0,5629.0,0.0
,,1127800000.0,5639.0,0.0
,,1130000000.0,5650.0,0.0
,,1132000000.0,5660.0,0.0
,,1134000000.0,5670.0,0.0
,,1136000000.0,5680.0,0.0
,,1138000000.0,5690.0,0.0
,,1140000000.0,5700.0,0.0
,,1142000000.0,5710.0,0.0
,,1144000000.0,5720.0,0.0
,,1146000000.0,5730.0,0.0
,,1148000000.0,5740.0,0.5
,,1150000000.0,5750.0,0.0
,,1152000000.0,5760.0,0.6666666666666666
,,1154000000.0,5770.0,0.0
,,1156000000.0,5780.0,0.0
,,1158000000.0,5790.0,0.3333333333333333
,,1160000000.0,5800.0,0.0
,,1162000000.0,5810.0,0.0
,,1164000000.0,5820.0,0.0
,,1166000000.0,5830.0,0.0
,,1168000000.0,5840.0,0.5
,,1170000000.0,5850.0,0.0
,,1172000000.0,5860.0,0.3333333333333333
,,1174000000.0,5870.0,0.0
,,1176000000.0,5880.0,0.0
,,1178000000.0,5890.0,0.0
,,1180000000.0,5900.0,0.0
,,1182000000.0,5910.0,0.5
,,1184000000.0,5920.0,0.5
,,1186000000.0,5930.0,0.0
,,1188000000.0,5940.0,0.0
,,1190200000.0,5951.0,0.0
,,1192200000.0,5961.0,0.0
,,1194200000.0,5971.0,0.0
,,1196400000.0,5982.0,0.0
,,1199000000.0,5995.0,0.0
,,1201000000.0,6005.0,0.0
,,1203200000.0,6016.0,0.0
,,1205600000.0,6028.0,0.0
,,1207600000.0,6038.0,0.6666666666666666
,,1209600000.0,6048.0,0.6666666666666666
,,1211600000.0,6058.0,2.3333333333333335
,,1214000000.0,6070.0,1.0
,,1216000000.0,6080.0,1.5
,,1218000000.0,6090.0,0.6666666666666666
,,1220000000.0,6100.0,1.0
,,1223000000.0,6115.0,0.0
,,1225000000.0,6125.0,0.0
,,1227000000.0,6135.0,2.6666666666666665
,,1229000000.0,6145.0,1.0
,,1231600000.0,6158.0,1.0
,,1233600000.0,6168.0,0.0
,,1235600000.0,6178.0,2.0
,,1238000000.0,6190.0,1.0
,,1240000000.0,6200.0,2.0
,,1242000000.0,6210.0,0.3333333333333333
,,1244000000.0,6220.0,2.0
,,1246800000.0,6234.0,1.0
,,1248800000.0,6244.0,2.0
,,1250800000.0,6254.0,1.0
,,1252800000.0,6264.0,0.0
,,1255400000.0,6277.0,1.0
,,1257400000.0,6287.0,0.0
,,1259400000.0,6297.0,0.0
,,1261600000.0,6308.0,0.0
,,1263600000.0,6318.0,0.0
,,1265600000.0,6328.0,0.0
,,1267600000.0,6338.0,0.0
,,1269800000.0,6349.0,0.0
,,1271800000.0,6359.0,0.0
,,1273800000.0,6369.0,0.0
,,1275800000.0,6379.0,0.0
,,1277800000.0,6389.0,0.3333333333333333
,,1279800000.0,6399.0,0.0
,,1281800000.0,6409.0,0.0
,,1283800000.0,6419.0,0.0
,,1285800000.0,6429.0,0.0
,,1287800000.0,6439.0,0.0
,,1289800000.0,6449.0,0.0
,,1291800000.0,6459.0,0.0
,,1293800000.0,6469.0,0.0
,,1295800000.0,6479.0,0.5
,,1297800000.0,6489.0,0.0
,,1299800000.0,6499.0,0.0
,,1301800000.0,6509.0,0.0
,,1303800000.0,6519.0,0.0
,,1305800000.0,6529.0,0.0
,,1307800000.0,6539.0,0.0
,,1309800000.0,6549.0,0.0
,,1311800000.0,6559.0,0.0
,,1313800000.0,6569.0,0.0
,,1315800000.0,6579.0,0.0
,,1317800000.0,6589.0,0.3333333333333333
,,1319800000.0,6599.0,0.0
,,1321800000.0,6609.0,0.0
,,1323800000.0,6619.0,0.0
,,1325800000.0,6629.0,0.0
,,1327800000.0,6639.0,0.0
,,1329800000.0,6649.0,0.0
,,1331800000.0,6659.0,0.0
,,1333800000.0,6669.0,0.0
,,1335800000.0,6679.0,0.5
,,1337800000.0,6689.0,0.0
,,1339800000.0,6699.0,1.0
,,1341800000.0,6709.0,0.0
,,1343800000.0,6719.0,0.0
,,1346000000.0,6730.0,0.0
,,1348000000.0,6740.0,0.5
,,1350000000.0,6750.0,0.3333333333333333
,,1352000000.0,6760.0,0.0
,,1354000000.0,6770.0,0.0
,,1356000000.0,6780.0,0.0
,,1358000000.0,6790.0,0.3333333333333333
,,1360000000.0,6800.0,0.0
,,1362000000.0,6810.0,0.0
,,1364000000.0,6820.0,0.0
,,1366000000.0,6830.0,0.0
,,1368000000.0,6840.0,0.0
,,1370000000.0,6850.0,0.0
,,1372000000.0,6860.0,0.0
,,1374000000.0,6870.0,0.0
,,1376000000.0,6880.0,0.0
,,1378000000.0,6890.0,0.0
,,1380000000.0,6900.0,0.5
,,1382000000.0,6910.0,0.5
,,1384000000.0,6920.0,0.0
,,1386000000.0,6930.0,0.0
,,1388000000.0,6940.0,0.0
,,1390000000.0,6950.0,0.0
,,1392000000.0,6960.0,0.0
,,1394000000.0,6970.0,0.3333333333333333
,,1396000000.0,6980.0,0.5
,,1398000000.0,6990.0,0.3333333333333333
,,1400000000.0,7000.0,0.0
,,1402000000.0,7010.0,0.5
,,1404000000.0,7020.0,0.0
,,1406000000.0,7030.0,0.0
,,1408000000.0,7040.0,0.0
,,1410000000.0,7050.0,0.0
,,1412000000.0,7060.0,0.5
,,1414000000.0,7070.0,0.0
,,1416000000.0,7080.0,0.3333333333333333
,,1418000000.0,7090.0,0.0
,,1420200000.0,7101.0,0.0
,,1422200000.0,7111.0,0.0
,,1424200000.0,7121.0,0.5
,,1426200000.0,7131.0,0.0
,,1428200000.0,7141.0,0.0
,,1430200000.0,7151.0,0.0
,,1432200000.0,7161.0,0.5
,,1434200000.0,7171.0,0.0
,,1436200000.0,7181.0,0.0
,,1438200000.0,7191.0,0.0
,,1440200000.0,7201.0,0.0
,,1442200000.0,7211.0,0.0
,,1444200000.0,7221.0,0.5
,,1446200000.0,7231.0,0.5
,,1448200000.0,7241.0,0.0
,,1450200000.0,7251.0,0.0
,,1452200000.0,7261.0,0.0
,,1454200000.0,7271.0,0.0
,,1456200000.0,7281.0,0.0
,,1458200000.0,7291.0,0.0
,,1460200000.0,7301.0,0.0
,,1462200000.0,7311.0,0.0
,,1464200000.0,7321.0,0.0
,,1466200000.0,7331.0,0.0
,,1468200000.0,7341.0,0.0
,,1470200000.0,7351.0,0.0
,,1472200000.0,7361.0,0.0
,,1474200000.0,7371.0,0.0
,,1476200000.0,7381.0,0.5
,,1478200000.0,7391.0,1.0
,,1480200000.0,7401.0,0.3333333333333333
,,1482200000.0,7411.0,0.3333333333333333
,,1484200000.0,7421.0,0.0
,,1486200000.0,7431.0,0.0
,,1488200000.0,7441.0,0.0
,,1490200000.0,7451.0,0.5
,,1492200000.0,7461.0,0.0
,,1494200000.0,7471.0,0.0
,,1496200000.0,7481.0,0.5
,,1498200000.0,7491.0,0.0
,,1500200000.0,7501.0,0.3333333333333333
,,1502200000.0,7511.0,0.0
,,1504200000.0,7521.0,0.0
,,1506200000.0,7531.0,0.0
,,1508200000.0,7541.0,0.0
,,1510200000.0,7551.0,0.0
,,1512200000.0,7561.0,0.0
,,1514200000.0,7571.0,0.0
,,1516200000.0,7581.0,0.0
,,1518400000.0,7592.0,0.0
,,1520400000.0,7602.0,0.0
,,1522400000.0,7612.0,0.0
,,1524400000.0,7622.0,0.0
,,1526600000.0,7633.0,0.0
,,1528600000.0,7643.0,0.0
,,1530600000.0,7653.0,0.0
,,1532600000.0,7663.0,0.0
,,1534600000.0,7673.0,0.0
,,1536600000.0,7683.0,0.0
,,1538600000.0,7693.0,0.0
,,1540600000.0,7703.0,0.0
,,1542600000.0,7713.0,0.0
,,1544600000.0,7723.0,0.0
,,1546800000.0,7734.0,0.0
,,1548800000.0,7744.0,0.0
,,1550800000.0,7754.0,0.0
,,1552800000.0,7764.0,0.0
,,1554800000.0,7774.0,0.0
,,1556800000.0,7784.0,0.0
,,1559000000.0,7795.0,0.0
,,1561000000.0,7805.0,0.0
,,1563000000.0,7815.0,0.0
,,1565000000.0,7825.0,0.0
,,1567000000.0,7835.0,0.0
,,1569200000.0,7846.0,0.0
,,1571200000.0,7856.0,0.0
,,1573200000.0,7866.0,0.0
,,1575200000.0,7876.0,0.0
,,1577200000.0,7886.0,0.0
,,1579200000.0,7896.0,0.0
,,1581200000.0,7906.0,0.0
,,1583200000.0,7916.0,0.0
,,1585200000.0,7926.0,0.0
,,1587200000.0,7936.0,0.0
,,1589200000.0,7946.0,0.0
,,1591200000.0,7956.0,0.0
,,1593200000.0,7966.0,0.0
,,1595200000.0,7976.0,0.0
,,1597200000.0,7986.0,0.0
,,1599200000.0,7996.0,0.0
,,1602000000.0,8010.0,0.0
,,1604200000.0,8021.0,0.0
,,1606200000.0,8031.0,0.0
,,1608600000.0,8043.0,0.0
,,1611200000.0,8056.0,1.0
,,1613200000.0,8066.0,1.6666666666666667
,,1615200000.0,8076.0,1.6666666666666667
,,1617200000.0,8086.0,2.0
,,1619200000.0,8096.0,1.0
,,1621200000.0,8106.0,0.0
,,1623200000.0,8116.0,0.6666666666666666
,,1625800000.0,8129.0,2.5
,,1627800000.0,8139.0,1.0
,,1629800000.0,8149.0,1.0
,,1631800000.0,8159.0,0.5
,,1633800000.0,8169.0,1.3333333333333333
,,1635800000.0,8179.0,2.0
,,1637800000.0,8189.0,1.3333333333333333
,,1639800000.0,8199.0,0.3333333333333333
,,1642000000.0,8210.0,1.0
,,1644000000.0,8220.0,0.5
,,1646000000.0,8230.0,0.0
,,1648000000.0,8240.0,1.0
,,1650800000.0,8254.0,0.3333333333333333
,,1652800000.0,8264.0,0.0
,,1654800000.0,8274.0,1.0
,,1656800000.0,8284.0,0.6666666666666666
,,1659000000.0,8295.0,0.0
,,1661000000.0,8305.0,0.0
,,1663000000.0,8315.0,0.0
,,1665000000.0,8325.0,0.0
,,1668000000.0,8340.0,0.0
,,1670000000.0,8350.0,1.0
,,1672000000.0,8360.0,0.0
,,1674200000.0,8371.0,0.0
,,1676200000.0,8381.0,0.0
,,1678200000.0,8391.0,0.0
,,1680200000.0,8401.0,0.0
,,1683200000.0,8416.0,0.0
,,1685200000.0,8426.0,0.0
,,1687200000.0,8436.0,0.0
,,1689200000.0,8446.0,0.0
,,1691200000.0,8456.0,0.0
,,1693200000.0,8466.0,0.0
,,1695200000.0,8476.0,0.0
,,1697200000.0,8486.0,0.0
,,1699200000.0,8496.0,0.0
,,1701200000.0,8506.0,0.0
,,1703200000.0,8516.0,0.0
,,1705200000.0,8526.0,0.0
,,1707200000.0,8536.0,0.0
,,1709200000.0,8546.0,0.0
,,1711200000.0,8556.0,0.0
,,1713200000.0,8566.0,0.0
,,1715200000.0,8576.0,0.0
,,1717200000.0,8586.0,0.0
,,1719200000.0,8596.0,0.0
,,1721200000.0,8606.0,0.0
,,1723200000.0,8616.0,0.0
,,1725200000.0,8626.0,0.0
,,1727200000.0,8636.0,0.0
,,1729200000.0,8646.0,0.0
,,1731200000.0,8656.0,0.0
,,1733200000.0,8666.0,0.0
,,1735200000.0,8676.0,0.0
,,1737200000.0,8686.0,0.0
,,1739200000.0,8696.0,0.0
,,1741200000.0,8706.0,0.0
,,1743200000.0,8716.0,0.3333333333333333
,,1745200000.0,8726.0,0.0
,,1747200000.0,8736.0,0.0
,,1749200000.0,8746.0,0.0
,,1751200000.0,8756.0,0.0
,,1753200000.0,8766.0,0.0
,,1755200000.0,8776.0,0.0
,,1757200000.0,8786.0,1.5
,,1759200000.0,8796.0,0.0
,,1761200000.0,8806.0,0.0
,,1763200000.0,8816.0,0.0
,,1765200000.0,8826.0,0.0
,,1767200000.0,8836.0,0.0
,,1769200000.0,8846.0,0.0
,,1771200000.0,8856.0,0.0
,,1773200000.0,8866.0,0.0
,,1775200000.0,8876.0,0.0
,,1777200000.0,8886.0,0.0
,,1779200000.0,8896.0,0.0
,,1781200000.0,8906.0,0.0
,,1783200000.0,8916.0,0.0
,,1785200000.0,8926.0,0.0
,,1787200000.0,8936.0,0.0
,,1789200000.0,8946.0,0.0
,,1791400000.0,8957.0,0.0
,,1793400000.0,8967.0,0.0
,,1795400000.0,8977.0,0.0
,,1797400000.0,8987.0,0.0
,,1799400000.0,8997.0,0.0
,,1801400000.0,9007.0,0.0
,,1803400000.0,9017.0,0.0
,,1805400000.0,9027.0,0.0
,,1807400000.0,9037.0,0.0
,,1809400000.0,9047.0,0.0
,,1811400000.0,9057.0,0.5
,,1813400000.0,9067.0,0.0
,,1815400000.0,9077.0,0.0
,,1817400000.0,9087.0,0.0
,,1819400000.0,9097.0,0.0
,,1821400000.0,9107.0,0.0
,,1823400000.0,9117.0,0.0
,,1825400000.0,9127.0,0.0
,,1827400000.0,9137.0,0.0
,,1829400000.0,9147.0,0.0
,,1831400000.0,9157.0,0.0
,,1833400000.0,9167.0,0.0
,,1835400000.0,9177.0,0.0
,,1837400000.0,9187.0,0.0
,,1839400000.0,9197.0,0.0
,,1841400000.0,9207.0,0.0
,,1843400000.0,9217.0,0.0
,,1845400000.0,9227.0,0.0
,,1847400000.0,9237.0,0.0
,,1849400000.0,9247.0,0.0
,,1851400000.0,9257.0,0.0
,,1853400000.0,9267.0,0.0
,,1855400000.0,9277.0,0.0
,,1857400000.0,9287.0,0.0
,,1859400000.0,9297.0,0.0
,,1861400000.0,9307.0,0.0
,,1863400000.0,9317.0,0.0
,,1865400000.0,9327.0,0.0
,,1867400000.0,9337.0,0.0
,,1869400000.0,9347.0,0.0
,,1871400000.0,9357.0,0.0
,,1873400000.0,9367.0,0.0
,,1875400000.0,9377.0,0.0
,,1877400000.0,9387.0,0.0
,,1879400000.0,9397.0,0.0
,,1881400000.0,9407.0,0.0
,,1883400000.0,9417.0,0.0
,,1885400000.0,9427.0,0.0
,,1887400000.0,9437.0,0.0
,,1889400000.0,9447.0,0.0
,,1891400000.0,9457.0,0.0
,,1893400000.0,9467.0,0.0
,,1895400000.0,9477.0,0.0
,,1897400000.0,9487.0,0.0
,,1899400000.0,9497.0,0.0
,,1901400000.0,9507.0,0.5
,,1903400000.0,9517.0,0.0
,,1905400000.0,9527.0,0.0
,,1907400000.0,9537.0,0.0
,,1909400000.0,9547.0,0.0
,,1911400000.0,9557.0,0.0
,,1913400000.0,9567.0,0.0
,,1915400000.0,9577.0,0.5
,,1917400000.0,9587.0,0.0
,,1919400000.0,9597.0,0.0
,,1921400000.0,9607.0,0.0
,,1923400000.0,9617.0,0.0
,,1925400000.0,9627.0,0.3333333333333333
,,1927400000.0,9637.0,0.0
,,1929400000.0,9647.0,0.6666666666666666
,,1931400000.0,9657.0,0.5
,,1933400000.0,9667.0,1.0
,,1935400000.0,9677.0,1.0
,,1937400000.0,9687.0,0.0
,,1939400000.0,9697.0,0.0
,,1941400000.0,9707.0,0.0
,,1943400000.0,9717.0,0.0
,,1945400000.0,9727.0,0.0
,,1947400000.0,9737.0,0.0
,,1949400000.0,9747.0,0.0
,,1951400000.0,9757.0,0.0
,,1953400000.0,9767.0,0.0
,-0.5,-39569683940.0,,
,-0.5,-38948065024.0,,
,-0.5,-38487853312.0,,
,-0.5,-38018363682.0,,
,-0.5,-37428983884.0,,
,-0.5,-36888253100.0,,
,-0.5,-36250157672.0,,
,-0.5,-6474135228.0,,
,-0.5,-6290004064.0,,
,-0.5,-5901658556.0,,
,-0.5,-5505421902.0,,
,-0.5,-5150536346.0,,
,-0.5,-4714526302.0,,
,-0.5,-4261518862.0,,
,-0.5,-3849356788.0,,
,-0.5,-3429659142.0,,
,-0.5,-2968517794.0,,
,-0.5,-2539503742.0,,
,-0.5,-2136518180.0,,
,-0.5,-1748349600.0,,
,-0.5,-1319704610.0,,
,-0.5,-915060038.0,,
,-0.5,-487114214.0,,
,-0.5,-58479536.0,,
,-0.5,362673788.0,,
,-0.5,773517734.0,,
,-0.5,1194587620.0,,
,-0.5,1607747870.0,,
,-0.5,2019647442.0,,


==> data/layer1_procfs_with_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.0
,,3000000.0,3.0,1.0
,,36000000.0,36.0,2.0
,,50000000.0,50.0,3.0
,,63000000.0,63.0,4.0
,,105000000.0,105.0,5.0
,,137000000.0,137.0,6.0
,,167000000.0,167.0,7.0
,,199000000.0,199.0,9.0
,,211000000.0,211.0,10.0
,,213000000.0,213.0,11.0
,,242000000.0,242.0,12.0
,,268000000.0,268.0,13.0
,,282000000.0,282.0,14.0
,,323000000.0,323.0,15.0
,,356000000.0,356.0,16.0
,,391000000.0,391.0,17.0
,,398000000.0,398.0,18.0
,,401000000.0,401.0,19.0
,,407000000.0,407.0,20.0
,,443000000.0,443.0,21.0
,,478000000.0,478.0,22.0
,,517000000.0,517.0,23.0
,,532000000.0,532.0,24.0
,,571000000.0,571.0,25.0
,,584000000.0,584.0,26.0
,,598000000.0,598.0,27.0
,,613000000.0,613.0,28.0
,,616000000.0,616.0,29.0
,,630000000.0,630.0,30.0
,,631000000.0,631.0,31.0
,,660000000.0,660.0,32.0
,,671000000.0,671.0,33.0
,,677000000.0,677.0,34.0
,,701000000.0,701.0,35.0
,,715000000.0,715.0,36.0
,,738000000.0,738.0,37.0
,,765000000.0,765.0,38.0
,,766000000.0,766.0,39.0
,,801000000.0,801.0,40.5
,,821000000.0,821.0,42.0
,,830000000.0,830.0,43.0
,,865000000.0,865.0,44.0
,,912000000.0,912.0,45.0
,,922000000.0,922.0,46.0
,,950000000.0,950.0,47.0
,,974000000.0,974.0,48.0
,,1007000000.0,1007.0,49.0
,,1009000000.0,1009.0,50.0
,,1013000000.0,1013.0,51.0
,,1019000000.0,1019.0,52.0
,,1056000000.0,1056.0,53.0
,,1099000000.0,1099.0,54.0
,,1122000000.0,1122.0,55.0
,,1154000000.0,1154.0,56.0
,,1170000000.0,1170.0,57.0
,,1181000000.0,1181.0,58.0
,,1195000000.0,1195.0,59.0
,,1229000000.0,1229.0,60.0
,,1230000000.0,1230.0,61.0
,,1231000000.0,1231.0,62.0
,,1277000000.0,1277.0,63.5
,,1303000000.0,1303.0,65.0
,,1322000000.0,1322.0,66.0
,,1344000000.0,1344.0,67.0
,,1373000000.0,1373.0,68.0
,,1410000000.0,1410.0,69.0
,,1419000000.0,1419.0,70.0
,,1420000000.0,1420.0,71.0
,,1453000000.0,1453.0,72.0
,,1454000000.0,1454.0,73.0
,,1473000000.0,1473.0,74.0
,,1497000000.0,1497.0,75.0
,,1526000000.0,1526.0,76.0
,,1548000000.0,1548.0,77.0
,,1572000000.0,1572.0,78.0
,,1612000000.0,1612.0,79.0
,,1623000000.0,1623.0,81.0
,,1647000000.0,1647.0,83.0
,,1648000000.0,1648.0,84.0
,,1665000000.0,1665.0,85.0
,,1688000000.0,1688.0,86.0
,,1734000000.0,1734.0,87.0
,,1753000000.0,1753.0,88.5
,,1795000000.0,1795.0,90.0
,,1811000000.0,1811.0,91.0
,,1839000000.0,1839.0,92.0
,,1871000000.0,1871.0,93.0
,,1907000000.0,1907.0,94.0
,,1915000000.0,1915.0,95.0
,,1943000000.0,1943.0,96.0
,,1971000000.0,1971.0,97.0
,,2009000000.0,2009.0,98.0
,,2026000000.0,2026.0,99.0
,,2061000000.0,2061.0,100.0
,,2071000000.0,2071.0,101.0
,-1.0,199013429.0,,
,-1.0,407844891.0,,
,-1.0,630841811.0,,
,-1.0,631352144.0,,
,-1.0,801349595.0,,
,-1.0,801995732.0,,
,-1.0,912138624.0,,
,-1.0,1230711609.0,,
,-1.0,1231122765.0,,
,-1.0,1345054312.0,,
,-1.0,1548793553.0,,
,-1.0,1623011016.0,,
,-1.0,1623940624.0,,
,-1.0,1943390313.0,,
,-1.0,2188503041.0,,
-1.0,,3598076.0,,
-1.0,,36310428.0,,
-1.0,,50196466.0,,
-1.0,,63774694.0,,
-1.0,,105284828.0,,
-1.0,,137371608.0,,
-1.0,,167487532.0,,
-1.0,,198976390.0,,
-1.0,,211466560.0,,
-1.0,,213828056.0,,
-1.0,,242946574.0,,
-1.0,,268762210.0,,
-1.0,,282991458.0,,
-1.0,,323056646.0,,
-1.0,,356299284.0,,
-1.0,,391329838.0,,
-1.0,,398730286.0,,
-1.0,,401499852.0,,
-1.0,,443518562.0,,
-1.0,,478768616.0,,
-1.0,,516999998.0,,
-1.0,,532563324.0,,
-1.0,,571728322.0,,
-1.0,,584240416.0,,
-1.0,,598188604.0,,
-1.0,,613862970.0,,
-1.0,,616531042.0,,
-1.0,,660412514.0,,
-1.0,,671648252.0,,
-1.0,,676995454.0,,
-1.0,,701589662.0,,
-1.0,,715459350.0,,
-1.0,,738583464.0,,
-1.0,,765134916.0,,
-1.0,,766643502.0,,
-1.0,,821151400.0,,
-1.0,,830354902.0,,
-1.0,,865645066.0,,
-1.0,,922025540.0,,
-1.0,,950543604.0,,
-1.0,,974596668.0,,
-1.0,,1007458550.0,,
-1.0,,1009841434.0,,
-1.0,,1013455252.0,,
-1.0,,1019742796.0,,
-1.0,,1056277850.0,,
-1.0,,1099829416.0,,
-1.0,,1123036134.0,,
-1.0,,1154939138.0,,
-1.0,,1170422440.0,,
-1.0,,1181687682.0,,
-1.0,,1195756116.0,,
-1.0,,1229880916.0,,
-1.0,,1277040832.0,,
-1.0,,1277854636.0,,
-1.0,,1303576944.0,,
-1.0,,1322649290.0,,
-1.0,,1373405490.0,,
-1.0,,1410340292.0,,
-1.0,,1419410806.0,,
-1.0,,1420898174.0,,
-1.0,,1454056440.0,,
-1.0,,1454178298.0,,
-1.0,,1473441848.0,,
-1.0,,1497709624.0,,
-1.0,,1526397574.0,,
-1.0,,1572307010.0,,
-1.0,,1612908038.0,,
-1.0,,1623935676.0,,
-1.0,,1647586086.0,,
-1.0,,1648284080.0,,
-1.0,,1665933054.0,,
-1.0,,1688713610.0,,
-1.0,,1734060564.0,,
-1.0,,1753260940.0,,
-1.0,,1753792876.0,,
-1.0,,1795862838.0,,
-1.0,,1812086816.0,,
-1.0,,1840026838.0,,
-1.0,,1871969994.0,,
-1.0,,1907227258.0,,
-1.0,,1915318848.0,,
-1.0,,1971913116.0,,
-1.0,,2010027300.0,,
-1.0,,2026409032.0,,
-1.0,,2061492432.0,,
-1.0,,2071141012.0,,
-1.0,,2096120770.0,,


==> data/layer1_procfs_with_keydrown_nexus.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.0
,,4000000.0,4.0,1.0
,,12000000.0,12.0,2.0
,,28000000.0,28.0,3.0
,,35000000.0,35.0,4.0
,,39000000.0,39.0,5.0
,,51000000.0,51.0,6.0
,,64000000.0,64.0,7.0
,,81000000.0,81.0,8.0
,,94000000.0,94.0,9.0
,,102000000.0,102.0,10.0
,,108000000.0,108.0,11.0
,,114000000.0,114.0,12.0
,,132000000.0,132.0,13.0
,,145000000.0,145.0,14.0
,,156000000.0,156.0,15.0
,,171000000.0,171.0,16.0
,,173000000.0,173.0,17.0
,,189000000.0,189.0,18.0
,,202000000.0,202.0,19.0
,,223000000.0,223.0,20.0
,,226000000.0,226.0,21.0
,,235000000.0,235.0,22.0
,,246000000.0,246.0,23.0
,,262000000.0,262.0,24.0
,,264000000.0,264.0,25.0
,,274000000.0,274.0,26.0
,,288000000.0,288.0,27.0
,,293000000.0,293.0,28.0
,,307000000.0,307.0,29.0
,,321000000.0,321.0,30.0
,,326000000.0,326.0,31.0
,,335000000.0,335.0,32.0
,,352000000.0,352.0,33.0
,,354000000.0,354.0,34.0
,,363000000.0,363.0,35.0
,,370000000.0,370.0,36.0
,,384000000.0,384.0,37.0
,,404000000.0,404.0,38.0
,,407000000.0,407.0,39.0
,,419000000.0,419.0,40.0
,,421000000.0,421.0,41.0
,,425000000.0,425.0,42.0
,,427000000.0,427.0,43.0
,,439000000.0,439.0,44.0
,,455000000.0,455.0,45.0
,,459000000.0,459.0,46.0
,,467000000.0,467.0,47.0
,,472000000.0,472.0,48.0
,,474000000.0,474.0,49.0
,,478000000.0,478.0,50.0
,,480000000.0,480.0,51.0
,,489000000.0,489.0,52.0
,,491000000.0,491.0,53.0
,,506000000.0,506.0,54.0
,,521000000.0,521.0,55.0
,,540000000.0,540.0,57.0
,,548000000.0,548.0,58.0
,,553000000.0,553.0,59.0
,,562000000.0,562.0,60.0
,,579000000.0,579.0,61.0
,,582000000.0,582.0,62.0
,,595000000.0,595.0,63.0
,,601000000.0,601.0,64.0
,,614000000.0,614.0,65.0
,,633000000.0,633.0,66.0
,,636000000.0,636.0,67.0
,,644000000.0,644.0,68.0
,,652000000.0,652.0,69.0
,,653000000.0,653.0,70.0
,,669000000.0,669.0,71.0
,,675000000.0,675.0,72.0
,,679000000.0,679.0,73.0
,,686000000.0,686.0,74.0
,,687000000.0,687.0,75.0
,,696000000.0,696.0,76.0
,,714000000.0,714.0,77.0
,,726000000.0,726.0,78.0
,,734000000.0,734.0,79.0
,,751000000.0,751.0,80.0
,,762000000.0,762.0,81.0
,,774000000.0,774.0,82.0
,,787000000.0,787.0,83.0
,,795000000.0,795.0,84.0
,,812000000.0,812.0,85.0
,,825000000.0,825.0,86.0
,,844000000.0,844.0,87.0
,,854000000.0,854.0,88.0
,,855000000.0,855.0,89.0
,,865000000.0,865.0,90.0
,,882000000.0,882.0,91.0
,,898000000.0,898.0,92.0
,,905000000.0,905.0,93.0
,,911000000.0,911.0,94.0
,,915000000.0,915.0,95.0
,,921000000.0,921.0,96.0
,,937000000.0,937.0,97.0
,,939000000.0,939.0,98.0
,,960000000.0,960.0,99.0
,,970000000.0,970.0,100.0
,,988000000.0,988.0,101.0
,,1005000000.0,1005.0,102.0
,,1011000000.0,1011.0,103.0
,,1014000000.0,1014.0,104.0
,,1023000000.0,1023.0,105.0
,,1025000000.0,1025.0,106.0
,,1028000000.0,1028.0,107.0
,,1033000000.0,1033.0,108.0
,,1047000000.0,1047.0,109.0
,,1050000000.0,1050.0,110.0
,,1062000000.0,1062.0,111.0
,,1067000000.0,1067.0,112.0
,,1084000000.0,1084.0,113.0
,,1090000000.0,1090.0,114.0
,,1106000000.0,1106.0,115.0
,,1125000000.0,1125.0,116.0
,,1132000000.0,1132.0,117.0
,,1151000000.0,1151.0,118.0
,,1166000000.0,1166.0,119.0
,,1186000000.0,1186.0,120.0
,,1195000000.0,1195.0,121.0
,,1198000000.0,1198.0,122.0
,,1210000000.0,1210.0,123.0
,,1220000000.0,1220.0,124.0
,,1236000000.0,1236.0,125.0
,,1254000000.0,1254.0,127.0
,,1269000000.0,1269.0,128.0
,,1274000000.0,1274.0,129.0
,,1291000000.0,1291.0,130.0
,,1309000000.0,1309.0,131.0
,,1317000000.0,1317.0,132.0
,,1324000000.0,1324.0,133.0
,,1335000000.0,1335.0,134.0
,,1339000000.0,1339.0,135.0
,,1340000000.0,1340.0,136.0
,,1357000000.0,1357.0,137.0
,,1375000000.0,1375.0,138.0
,,1390000000.0,1390.0,139.0
,,1406000000.0,1406.0,140.0
,,1408000000.0,1408.0,141.0
,,1415000000.0,1415.0,142.0
,,1417000000.0,1417.0,143.0
,,1428000000.0,1428.0,144.0
,,1432000000.0,1432.0,145.0
,,1447000000.0,1447.0,146.0
,,1450000000.0,1450.0,147.0
,,1455000000.0,1455.0,148.0
,,1465000000.0,1465.0,149.0
,,1476000000.0,1476.0,150.0
,,1491000000.0,1491.0,151.0
,,1506000000.0,1506.0,152.0
,,1515000000.0,1515.0,153.0
,,1521000000.0,1521.0,154.0
,,1525000000.0,1525.0,155.0
,,1536000000.0,1536.0,156.0
,,1554000000.0,1554.0,157.0
,,1558000000.0,1558.0,158.0
,,1569000000.0,1569.0,159.0
,,1574000000.0,1574.0,160.0
,,1592000000.0,1592.0,161.0
,,1602000000.0,1602.0,162.0
,,1606000000.0,1606.0,163.0
,,1611000000.0,1611.0,164.0
,,1615000000.0,1615.0,165.0
,,1617000000.0,1617.0,166.0
,,1623000000.0,1623.0,167.0
,,1627000000.0,1627.0,168.0
,,1638000000.0,1638.0,169.0
,,1652000000.0,1652.0,170.0
,,1659000000.0,1659.0,171.0
,,1661000000.0,1661.0,172.0
,,1674000000.0,1674.0,173.0
,,1693000000.0,1693.0,174.0
,,1694000000.0,1694.0,175.0
,,1711000000.0,1711.0,176.0
,,1732000000.0,1732.0,177.0
,,1740000000.0,1740.0,178.0
,,1745000000.0,1745.0,179.0
,,1756000000.0,1756.0,181.0
,,1774000000.0,1774.0,182.0
,,1789000000.0,1789.0,183.0
,,1792000000.0,1792.0,184.0
,,1797000000.0,1797.0,185.0
,,1811000000.0,1811.0,186.0
,,1815000000.0,1815.0,187.0
,,1829000000.0,1829.0,188.0
,,1843000000.0,1843.0,189.0
,,1857000000.0,1857.0,190.0
,,1858000000.0,1858.0,191.0
,,1872000000.0,1872.0,192.0
,,1882000000.0,1882.0,193.0
,,1902000000.0,1902.0,194.0
,,1910000000.0,1910.0,195.0
,,1925000000.0,1925.0,196.0
,,1943000000.0,1943.0,197.0
,,1947000000.0,1947.0,198.0
,,1948000000.0,1948.0,199.0
,,1952000000.0,1952.0,200.0
,,1959000000.0,1959.0,201.0
,,1963000000.0,1963.0,202.0
,-1.0,114425938.0,,
,-1.0,293231874.0,,
,-1.0,472239062.0,,
,-1.0,675676146.0,,
,-1.0,854818228.0,,
,-1.0,1033532708.0,,
,-1.0,1220841094.0,,
,-1.0,1390641562.0,,
,-1.0,1569321146.0,,
,-1.0,1756894844.0,,
,-1.0,1952086198.0,,
,-1.0,2131150886.0,,
-1.0,,2099374.0,,
-1.0,,12428072.0,,
-1.0,,27707760.0,,
-1.0,,35499895.0,,
-1.0,,39004843.0,,
-1.0,,50866041.0,,
-1.0,,63989687.0,,
-1.0,,80839479.0,,
-1.0,,94364583.0,,
-1.0,,102692656.0,,
-1.0,,108496562.0,,
-1.0,,132164010.0,,
-1.0,,133021927.0,,
-1.0,,133620781.0,,
-1.0,,145648958.0,,
-1.0,,152771770.0,,
-1.0,,170699166.0,,
-1.0,,173633854.0,,
-1.0,,188779323.0,,
-1.0,,202294635.0,,
-1.0,,221958906.0,,
-1.0,,225753072.0,,
-1.0,,235770312.0,,
-1.0,,246851302.0,,
-1.0,,261606197.0,,
-1.0,,264173177.0,,
-1.0,,274019322.0,,
-1.0,,288182968.0,,
-1.0,,307145989.0,,
-1.0,,320489375.0,,
-1.0,,326315364.0,,
-1.0,,335645156.0,,
-1.0,,349936145.0,,
-1.0,,354577239.0,,
-1.0,,364010312.0,,
-1.0,,370457968.0,,
-1.0,,384467916.0,,
-1.0,,403836197.0,,
-1.0,,407229479.0,,
-1.0,,418567031.0,,
-1.0,,420720156.0,,
-1.0,,424223072.0,,
-1.0,,427607500.0,,
-1.0,,428381562.0,,
-1.0,,438585364.0,,
-1.0,,455209947.0,,
-1.0,,458870364.0,,
-1.0,,466676718.0,,
-1.0,,473794531.0,,
-1.0,,478579687.0,,
-1.0,,479747656.0,,
-1.0,,488831510.0,,
-1.0,,491641093.0,,
-1.0,,506432603.0,,
-1.0,,520411510.0,,
-1.0,,537337395.0,,
-1.0,,539795729.0,,
-1.0,,548205052.0,,
-1.0,,552872343.0,,
-1.0,,562376302.0,,
-1.0,,579241510.0,,
-1.0,,582470104.0,,
-1.0,,594367499.0,,
-1.0,,600233072.0,,
-1.0,,613804687.0,,
-1.0,,632954374.0,,
-1.0,,635376093.0,,
-1.0,,643470051.0,,
-1.0,,652296041.0,,
-1.0,,653555833.0,,
-1.0,,667910416.0,,
-1.0,,668838125.0,,
-1.0,,672558072.0,,
-1.0,,679631979.0,,
-1.0,,686417187.0,,
-1.0,,687534531.0,,
-1.0,,696214739.0,,
-1.0,,714631041.0,,
-1.0,,734422708.0,,
-1.0,,750501666.0,,
-1.0,,761608749.0,,
-1.0,,774864426.0,,
-1.0,,787958698.0,,
-1.0,,794978489.0,,
-1.0,,811589479.0,,
-1.0,,825874478.0,,
-1.0,,843757083.0,,
-1.0,,855945624.0,,
-1.0,,864588906.0,,
-1.0,,883038437.0,,
-1.0,,898374583.0,,
-1.0,,911336666.0,,
-1.0,,915066614.0,,
-1.0,,920683593.0,,
-1.0,,936847656.0,,
-1.0,,937128333.0,,
-1.0,,939938072.0,,
-1.0,,958977604.0,,
-1.0,,959844218.0,,
-1.0,,970188020.0,,
-1.0,,988347500.0,,
-1.0,,1004523020.0,,
-1.0,,1010462812.0,,
-1.0,,1013518333.0,,
-1.0,,1023120520.0,,
-1.0,,1024828489.0,,
-1.0,,1027432448.0,,
-1.0,,1047269583.0,,
-1.0,,1050076302.0,,
-1.0,,1062524739.0,,
-1.0,,1066717812.0,,
-1.0,,1081702135.0,,
-1.0,,1089888593.0,,
-1.0,,1106474791.0,,
-1.0,,1125208333.0,,
-1.0,,1132389114.0,,
-1.0,,1150630052.0,,
-1.0,,1166258958.0,,
-1.0,,1185844635.0,,
-1.0,,1194972551.0,,
-1.0,,1197859062.0,,
-1.0,,1209668437.0,,
-1.0,,1236413593.0,,
-1.0,,1252916979.0,,
-1.0,,1268420208.0,,
-1.0,,1274157864.0,,
-1.0,,1290091614.0,,
-1.0,,1309271458.0,,
-1.0,,1317032343.0,,
-1.0,,1324296978.0,,
-1.0,,1335062135.0,,
-1.0,,1339694895.0,,
-1.0,,1340462447.0,,
-1.0,,1357440104.0,,
-1.0,,1375194739.0,,
-1.0,,1405662187.0,,
-1.0,,1408488177.0,,
-1.0,,1414101874.0,,
-1.0,,1416313749.0,,
-1.0,,1427383906.0,,
-1.0,,1446886302.0,,
-1.0,,1449457135.0,,
-1.0,,1455398541.0,,
-1.0,,1465129426.0,,
-1.0,,1475566145.0,,
-1.0,,1491069531.0,,
-1.0,,1505987655.0,,
-1.0,,1515764010.0,,
-1.0,,1521472551.0,,
-1.0,,1524174635.0,,
-1.0,,1535760312.0,,
-1.0,,1554802343.0,,
-1.0,,1557428750.0,,
-1.0,,1574323020.0,,
-1.0,,1592618385.0,,
-1.0,,1605849895.0,,
-1.0,,1611337708.0,,
-1.0,,1615763124.0,,
-1.0,,1617678333.0,,
-1.0,,1622582395.0,,
-1.0,,1627094687.0,,
-1.0,,1638440364.0,,
-1.0,,1652390989.0,,
-1.0,,1659801041.0,,
-1.0,,1661144479.0,,
-1.0,,1674338749.0,,
-1.0,,1693479478.0,,
-1.0,,1694144114.0,,
-1.0,,1711451770.0,,
-1.0,,1731454635.0,,
-1.0,,1740127812.0,,
-1.0,,1745412760.0,,
-1.0,,1755420572.0,,
-1.0,,1774069687.0,,
-1.0,,1793005937.0,,
-1.0,,1797310364.0,,
-1.0,,1811883749.0,,
-1.0,,1814217760.0,,
-1.0,,1828875312.0,,
-1.0,,1843181093.0,,
-1.0,,1857304218.0,,
-1.0,,1858005989.0,,
-1.0,,1871321249.0,,
-1.0,,1882330885.0,,
-1.0,,1902116666.0,,
-1.0,,1910592239.0,,
-1.0,,1925819270.0,,
-1.0,,1943168853.0,,
-1.0,,1947355260.0,,
-1.0,,1947817239.0,,
-1.0,,1959219531.0,,
-1.0,,1963846197.0,,
-1.0,,1965236405.0,,


==> data/layer1_procfs_with_keydrown_oneplus3t.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.0
,,4000000.0,4.0,1.0
,,18000000.0,18.0,2.0
,,36000000.0,36.0,3.0
,,51000000.0,51.0,4.0
,,53000000.0,53.0,5.0
,,72000000.0,72.0,6.0
,,84000000.0,84.0,7.0
,,92000000.0,92.0,8.0
,,101000000.0,101.0,9.0
,,107000000.0,107.0,10.0
,,114000000.0,114.0,11.0
,,125000000.0,125.0,12.0
,,132000000.0,132.0,13.0
,,141000000.0,141.0,14.0
,,149000000.0,149.0,15.0
,,160000000.0,160.0,16.0
,,173000000.0,173.0,17.0
,,189000000.0,189.0,18.0
,,208000000.0,208.0,19.0
,,217000000.0,217.0,20.0
,,219000000.0,219.0,21.0
,,238000000.0,238.0,22.0
,,256000000.0,256.0,23.0
,,261000000.0,261.0,24.0
,,262000000.0,262.0,25.0
,,270000000.0,270.0,26.0
,,278000000.0,278.0,27.0
,,284000000.0,284.0,28.0
,,294000000.0,294.0,29.0
,,302000000.0,302.0,30.0
,,307000000.0,307.0,31.0
,,311000000.0,311.0,32.0
,,319000000.0,319.0,33.0
,,324000000.0,324.0,34.0
,,326000000.0,326.0,35.0
,,334000000.0,334.0,36.0
,,342000000.0,342.0,37.0
,,350000000.0,350.0,38.0
,,358000000.0,358.0,39.0
,,362000000.0,362.0,40.0
,,367000000.0,367.0,41.0
,,374000000.0,374.0,42.0
,,382000000.0,382.0,43.0
,,389000000.0,389.0,44.0
,,390000000.0,390.0,45.0
,,407000000.0,407.0,46.0
,,409000000.0,409.0,47.0
,,414000000.0,414.0,48.0
,,432000000.0,432.0,49.0
,,450000000.0,450.0,50.0
,,458000000.0,458.0,51.0
,,460000000.0,460.0,52.0
,,479000000.0,479.0,53.0
,,489000000.0,489.0,54.0
,,495000000.0,495.0,55.0
,,503000000.0,503.0,56.0
,,511000000.0,511.0,57.0
,,517000000.0,517.0,58.0
,,519000000.0,519.0,59.0
,,527000000.0,527.0,60.0
,,548000000.0,548.0,61.0
,,561000000.0,561.0,62.0
,,574000000.0,574.0,63.0
,,594000000.0,594.0,64.0
,,610000000.0,610.0,65.0
,,621000000.0,621.0,66.0
,,634000000.0,634.0,67.0
,,638000000.0,638.0,68.0
,,652000000.0,652.0,69.0
,,667000000.0,667.0,70.0
,,676000000.0,676.0,71.0
,,683000000.0,683.0,72.0
,,691000000.0,691.0,73.0
,,704000000.0,704.0,74.0
,,712000000.0,712.0,75.0
,,727000000.0,727.0,76.0
,,731000000.0,731.0,77.0
,,744000000.0,744.0,78.0
,,753000000.0,753.0,79.0
,,762000000.0,762.0,80.0
,,770000000.0,770.0,81.0
,,777000000.0,777.0,82.0
,,785000000.0,785.0,83.0
,,794000000.0,794.0,84.0
,,801000000.0,801.0,85.0
,,807000000.0,807.0,86.0
,,810000000.0,810.0,87.0
,,818000000.0,818.0,88.0
,,825000000.0,825.0,89.0
,,842000000.0,842.0,90.0
,,856000000.0,856.0,91.0
,,868000000.0,868.0,92.0
,,875000000.0,875.0,93.0
,,885000000.0,885.0,94.0
,,898000000.0,898.0,95.0
,,909000000.0,909.0,96.0
,,912000000.0,912.0,97.0
,,920000000.0,920.0,98.0
,,924000000.0,924.0,99.0
,,931000000.0,931.0,100.0
,,938000000.0,938.0,101.0
,,950000000.0,950.0,102.0
,,967000000.0,967.0,103.0
,,980000000.0,980.0,104.0
,,997000000.0,997.0,105.0
,,1012000000.0,1012.0,106.0
,,1019000000.0,1019.0,107.0
,,1024000000.0,1024.0,108.0
,,1027000000.0,1027.0,109.0
,,1035000000.0,1035.0,110.0
,,1043000000.0,1043.0,111.0
,,1052000000.0,1052.0,112.0
,,1060000000.0,1060.0,113.0
,,1068000000.0,1068.0,114.0
,,1075000000.0,1075.0,115.0
,,1086000000.0,1086.0,116.0
,,1106000000.0,1106.0,117.0
,,1110000000.0,1110.0,118.0
,,1118000000.0,1118.0,119.0
,,1137000000.0,1137.0,120.0
,,1146000000.0,1146.0,121.0
,,1148000000.0,1148.0,122.0
,,1151000000.0,1151.0,123.0
,,1167000000.0,1167.0,124.0
,,1170000000.0,1170.0,125.0
,,1185000000.0,1185.0,126.0
,,1197000000.0,1197.0,127.0
,,1200000000.0,1200.0,128.0
,,1205000000.0,1205.0,129.0
,,1223000000.0,1223.0,130.5
,,1237000000.0,1237.0,132.0
,,1246000000.0,1246.0,133.0
,,1253000000.0,1253.0,134.0
,,1258000000.0,1258.0,135.0
,,1261000000.0,1261.0,136.0
,,1270000000.0,1270.0,137.0
,,1277000000.0,1277.0,138.0
,,1284000000.0,1284.0,139.0
,,1288000000.0,1288.0,140.0
,,1290000000.0,1290.0,141.0
,,1307000000.0,1307.0,142.0
,,1316000000.0,1316.0,143.0
,,1321000000.0,1321.0,144.0
,,1329000000.0,1329.0,145.0
,,1332000000.0,1332.0,146.0
,,1348000000.0,1348.0,147.0
,,1355000000.0,1355.0,148.0
,,1358000000.0,1358.0,149.0
,,1372000000.0,1372.0,150.0
,,1376000000.0,1376.0,151.0
,,1389000000.0,1389.0,152.0
,,1390000000.0,1390.0,153.0
,,1398000000.0,1398.0,154.0
,,1407000000.0,1407.0,155.0
,,1412000000.0,1412.0,156.0
,,1415000000.0,1415.0,157.0
,,1422000000.0,1422.0,158.0
,,1430000000.0,1430.0,159.0
,,1435000000.0,1435.0,160.0
,,1439000000.0,1439.0,161.0
,,1447000000.0,1447.0,162.0
,,1453000000.0,1453.0,163.0
,,1463000000.0,1463.0,164.0
,,1471000000.0,1471.0,165.0
,,1479000000.0,1479.0,166.0
,,1487000000.0,1487.0,167.0
,,1496000000.0,1496.0,168.0
,,1501000000.0,1501.0,169.0
,,1512000000.0,1512.0,170.0
,,1519000000.0,1519.0,171.0
,,1525000000.0,1525.0,172.0
,,1527000000.0,1527.0,173.0
,,1535000000.0,1535.0,174.0
,,1542000000.0,1542.0,175.0
,,1556000000.0,1556.0,176.0
,,1567000000.0,1567.0,177.0
,,1576000000.0,1576.0,178.0
,,1580000000.0,1580.0,179.0
,,1584000000.0,1584.0,180.0
,,1585000000.0,1585.0,181.0
,,1596000000.0,1596.0,182.0
,,1606000000.0,1606.0,183.0
,,1612000000.0,1612.0,184.0
,,1630000000.0,1630.0,185.0
,,1633000000.0,1633.0,186.0
,,1649000000.0,1649.0,187.0
,,1653000000.0,1653.0,188.0
,,1668000000.0,1668.0,189.0
,,1678000000.0,1678.0,190.0
,,1682000000.0,1682.0,191.0
,,1695000000.0,1695.0,192.0
,,1706000000.0,1706.0,193.0
,,1715000000.0,1715.0,194.0
,,1730000000.0,1730.0,195.0
,,1737000000.0,1737.0,196.0
,,1741000000.0,1741.0,197.0
,,1746000000.0,1746.0,198.0
,,1751000000.0,1751.0,199.0
,,1753000000.0,1753.0,200.0
,,1761000000.0,1761.0,201.0
,,1769000000.0,1769.0,202.0
,,1775000000.0,1775.0,203.0
,,1776000000.0,1776.0,204.0
,,1793000000.0,1793.0,205.0
,,1799000000.0,1799.0,206.0
,,1809000000.0,1809.0,207.0
,,1828000000.0,1828.0,208.0
,,1838000000.0,1838.0,209.0
,,1855000000.0,1855.0,210.0
,,1862000000.0,1862.0,211.0
,,1871000000.0,1871.0,212.0
,,1880000000.0,1880.0,213.0
,,1899000000.0,1899.0,214.0
,,1915000000.0,1915.0,215.0
,,1922000000.0,1922.0,216.0
,,1939000000.0,1939.0,217.0
,,1944000000.0,1944.0,218.0
,,1961000000.0,1961.0,219.0
,,1965000000.0,1965.0,220.0
,,1970000000.0,1970.0,221.0
,,1979000000.0,1979.0,222.0
,,1988000000.0,1988.0,223.0
,,1994000000.0,1994.0,224.0
,,2002000000.0,2002.0,225.0
,,2011000000.0,2011.0,226.0
,,2018000000.0,2018.0,227.0
,,2026000000.0,2026.0,228.0
,,2042000000.0,2042.0,229.0
,,2049000000.0,2049.0,230.0
,,2057000000.0,2057.0,231.0
,,2062000000.0,2062.0,232.0
,,2070000000.0,2070.0,233.0
,,2086000000.0,2086.0,234.0
,,2103000000.0,2103.0,235.0
,,2116000000.0,2116.0,236.0
,,2132000000.0,2132.0,237.0
,,2142000000.0,2142.0,238.0
,,2148000000.0,2148.0,239.0
,,2156000000.0,2156.0,240.0
,,2164000000.0,2164.0,241.0
,,2172000000.0,2172.0,242.0
,,2181000000.0,2181.0,243.0
,,2188000000.0,2188.0,244.0
,,2203000000.0,2203.0,245.0
,,2219000000.0,2219.0,246.0
,,2233000000.0,2233.0,247.0
,,2243000000.0,2243.0,248.0
,,2251000000.0,2251.0,249.0
,,2257000000.0,2257.0,250.0
,,2266000000.0,2266.0,251.0
,,2269000000.0,2269.0,252.0
,,2278000000.0,2278.0,253.0
,,2285000000.0,2285.0,254.0
,,2293000000.0,2293.0,255.0
,,2301000000.0,2301.0,256.0
,,2307000000.0,2307.0,257.0
,,2309000000.0,2309.0,258.0
,,2318000000.0,2318.0,259.0
,,2325000000.0,2325.0,260.0
,,2332000000.0,2332.0,261.0
,,2341000000.0,2341.0,262.0
,,2358000000.0,2358.0,263.0
,,2369000000.0,2369.0,264.0
,,2376000000.0,2376.0,265.0
,,2393000000.0,2393.0,266.0
,,2403000000.0,2403.0,267.0
,,2417000000.0,2417.0,268.0
,,2421000000.0,2421.0,269.0
,,2430000000.0,2430.0,270.0
,,2439000000.0,2439.0,271.0
,,2456000000.0,2456.0,272.0
,,2461000000.0,2461.0,273.0
,,2471000000.0,2471.0,274.0
,,2480000000.0,2480.0,275.0
,,2491000000.0,2491.0,276.0
,,2498000000.0,2498.0,277.0
,,2506000000.0,2506.0,278.0
,,2522000000.0,2522.0,279.0
,,2537000000.0,2537.0,280.0
,,2543000000.0,2543.0,281.0
,,2551000000.0,2551.0,282.0
,,2558000000.0,2558.0,283.0
,,2560000000.0,2560.0,284.0
,,2567000000.0,2567.0,285.0
,,2575000000.0,2575.0,286.0
,,2583000000.0,2583.0,287.0
,,2591000000.0,2591.0,288.0
,,2599000000.0,2599.0,289.0
,,2604000000.0,2604.0,290.0
,,2618000000.0,2618.0,291.0
,,2625000000.0,2625.0,292.0
,,2641000000.0,2641.0,293.0
,,2657000000.0,2657.0,294.0
,,2669000000.0,2669.0,295.0
,,2672000000.0,2672.0,296.0
,,2678000000.0,2678.0,297.0
,,2687000000.0,2687.0,298.0
,,2705000000.0,2705.0,299.5
,,2711000000.0,2711.0,301.0
,,2724000000.0,2724.0,302.0
,,2725000000.0,2725.0,303.0
,,2730000000.0,2730.0,304.0
,,2735000000.0,2735.0,305.0
,,2746000000.0,2746.0,306.0
,,2753000000.0,2753.0,307.0
,,2771000000.0,2771.0,308.0
,,2777000000.0,2777.0,309.0
,,2785000000.0,2785.0,310.0
,,2793000000.0,2793.0,311.0
,,2801000000.0,2801.0,312.0
,,2807000000.0,2807.0,313.0
,,2810000000.0,2810.0,314.0
,,2817000000.0,2817.0,315.0
,,2824000000.0,2824.0,316.0
,,2826000000.0,2826.0,317.0
,,2833000000.0,2833.0,318.0
,,2841000000.0,2841.0,319.0
,,2849000000.0,2849.0,320.0
,,2855000000.0,2855.0,321.0
,,2863000000.0,2863.0,322.0
,,2869000000.0,2869.0,323.0
,,2880000000.0,2880.0,324.0
,,2894000000.0,2894.0,325.0
,,2908000000.0,2908.0,326.0
,,2918000000.0,2918.0,327.0
,,2923000000.0,2923.0,328.0
,,2940000000.0,2940.0,329.0
,,2950000000.0,2950.0,330.0
,,2965000000.0,2965.0,331.0
,,2975000000.0,2975.0,332.0
,,2979000000.0,2979.0,333.0
,,2986000000.0,2986.0,334.0
,,2993000000.0,2993.0,335.0
,,2995000000.0,2995.0,336.0
,,3003000000.0,3003.0,337.0
,,3010000000.0,3010.0,338.0
,,3016000000.0,3016.0,339.0
,,3018000000.0,3018.0,340.0
,,3029000000.0,3029.0,341.0
,,3048000000.0,3048.0,342.0
,,3063000000.0,3063.0,343.0
,,3070000000.0,3070.0,344.0
,,3086000000.0,3086.0,345.0
,,3090000000.0,3090.0,346.0
,,3095000000.0,3095.0,347.0
,,3110000000.0,3110.0,348.0
,,3113000000.0,3113.0,349.0
,,3124000000.0,3124.0,350.0
,,3126000000.0,3126.0,351.0
,,3140000000.0,3140.0,352.0
,,3148000000.0,3148.0,353.0
,,3155000000.0,3155.0,354.0
,,3158000000.0,3158.0,355.0
,,3175000000.0,3175.0,356.0
,,3183000000.0,3183.0,357.0
,,3202000000.0,3202.0,358.0
,,3215000000.0,3215.0,359.0
,,3216000000.0,3216.0,360.0
,,3221000000.0,3221.0,361.0
,,3228000000.0,3228.0,362.0
,,3237000000.0,3237.0,363.0
,,3244000000.0,3244.0,364.0
,,3252000000.0,3252.0,365.0
,,3258000000.0,3258.0,366.0
,,3261000000.0,3261.0,367.0
,,3267000000.0,3267.0,368.0
,,3285000000.0,3285.0,369.0
,,3297000000.0,3297.0,370.0
,,3299000000.0,3299.0,371.0
,,3307000000.0,3307.0,372.0
,,3311000000.0,3311.0,373.0
,,3316000000.0,3316.0,374.0
,,3335000000.0,3335.0,375.0
,,3338000000.0,3338.0,376.0
,,3351000000.0,3351.0,377.0
,,3360000000.0,3360.0,378.0
,,3376000000.0,3376.0,379.0
,,3383000000.0,3383.0,380.0
,,3393000000.0,3393.0,381.0
,,3403000000.0,3403.0,382.0
,,3409000000.0,3409.0,383.0
,,3413000000.0,3413.0,384.0
,,3422000000.0,3422.0,385.0
,,3431000000.0,3431.0,386.0
,,3437000000.0,3437.0,387.0
,,3446000000.0,3446.0,388.0
,,3450000000.0,3450.0,389.0
,,3454000000.0,3454.0,390.0
,,3462000000.0,3462.0,391.0
,,3469000000.0,3469.0,392.0
,,3477000000.0,3477.0,393.0
,,3483000000.0,3483.0,394.0
,,3494000000.0,3494.0,395.0
,,3513000000.0,3513.0,396.0
,,3522000000.0,3522.0,397.0
,,3530000000.0,3530.0,398.0
,,3539000000.0,3539.0,399.0
,,3556000000.0,3556.0,400.0
,,3573000000.0,3573.0,401.0
,,3580000000.0,3580.0,402.0
,,3585000000.0,3585.0,403.0
,,3597000000.0,3597.0,404.0
,,3604000000.0,3604.0,405.0
,,3613000000.0,3613.0,406.0
,,3621000000.0,3621.0,407.0
,,3626000000.0,3626.0,408.0
,,3642000000.0,3642.0,409.0
,,3648000000.0,3648.0,410.0
,,3655000000.0,3655.0,411.0
,,3664000000.0,3664.0,412.0
,,3672000000.0,3672.0,413.0
,,3677000000.0,3677.0,414.0
,,3680000000.0,3680.0,415.0
,,3688000000.0,3688.0,416.0
,,3696000000.0,3696.0,417.0
,,3701000000.0,3701.0,418.0
,,3703000000.0,3703.0,419.0
,,3711000000.0,3711.0,420.0
,,3719000000.0,3719.0,421.0
,,3727000000.0,3727.0,422.0
,,3735000000.0,3735.0,423.0
,,3746000000.0,3746.0,424.0
,,3758000000.0,3758.0,425.0
,,3764000000.0,3764.0,426.0
,,3769000000.0,3769.0,427.0
,,3782000000.0,3782.0,428.0
,,3796000000.0,3796.0,429.0
,,3799000000.0,3799.0,430.0
,,3801000000.0,3801.0,431.0
,,3820000000.0,3820.0,432.0
,,3836000000.0,3836.0,433.0
,,3851000000.0,3851.0,434.0
,,3871000000.0,3871.0,435.0
,,3876000000.0,3876.0,436.0
,,3882000000.0,3882.0,437.0
,,3889000000.0,3889.0,438.0
,,3898000000.0,3898.0,439.0
,,3903000000.0,3903.0,440.0
,,3906000000.0,3906.0,441.0
,,3913000000.0,3913.0,442.0
,,3921000000.0,3921.0,443.0
,,3929000000.0,3929.0,444.0
,,3943000000.0,3943.0,445.0
,,3959000000.0,3959.0,446.0
,,3978000000.0,3978.0,447.0
,,3998000000.0,3998.0,448.0
,,4002000000.0,4002.0,449.0
,,4019000000.0,4019.0,450.0
,,4038000000.0,4038.0,451.0
,,4050000000.0,4050.0,452.0
,,4053000000.0,4053.0,453.0
,,4068000000.0,4068.0,454.0
,,4078000000.0,4078.0,455.0
,,4084000000.0,4084.0,456.0
,,4090000000.0,4090.0,457.0
,,4104000000.0,4104.0,458.0
,,4106000000.0,4106.0,459.0
,,4115000000.0,4115.0,460.0
,,4122000000.0,4122.0,461.0
,,4131000000.0,4131.0,462.0
,,4136000000.0,4136.0,463.0
,,4139000000.0,4139.0,464.0
,,4148000000.0,4148.0,465.0
,,4155000000.0,4155.0,466.0
,,4162000000.0,4162.0,467.0
,,4172000000.0,4172.0,468.0
,,4180000000.0,4180.0,469.0
,,4188000000.0,4188.0,470.0
,,4195000000.0,4195.0,471.0
,,4201000000.0,4201.0,472.0
,,4202000000.0,4202.0,473.0
,,4212000000.0,4212.0,474.0
,,4219000000.0,4219.0,475.0
,,4226000000.0,4226.0,476.0
,,4227000000.0,4227.0,477.0
,,4236000000.0,4236.0,478.0
,,4251000000.0,4251.0,479.0
,,4270000000.0,4270.0,480.0
,,4272000000.0,4272.0,481.0
,,4275000000.0,4275.0,482.0
,,4294000000.0,4294.0,483.0
,,4295000000.0,4295.0,484.0
,,4311000000.0,4311.0,485.0
,,4324000000.0,4324.0,486.0
,,4332000000.0,4332.0,487.0
,,4340000000.0,4340.0,488.0
,,4349000000.0,4349.0,489.0
,,4356000000.0,4356.0,490.0
,,4364000000.0,4364.0,491.0
,,4372000000.0,4372.0,492.0
,,4378000000.0,4378.0,493.0
,,4380000000.0,4380.0,494.0
,,4381000000.0,4381.0,495.0
,,4389000000.0,4389.0,496.0
,,4398000000.0,4398.0,497.0
,,4399000000.0,4399.0,498.0
,,4413000000.0,4413.0,499.0
,,4414000000.0,4414.0,500.0
,,4418000000.0,4418.0,501.0
,,4428000000.0,4428.0,502.0
,,4440000000.0,4440.0,503.0
,,4445000000.0,4445.0,504.0
,,4459000000.0,4459.0,505.0
,,4462000000.0,4462.0,506.0
,,4470000000.0,4470.0,507.0
,,4477000000.0,4477.0,508.0
,,4485000000.0,4485.0,509.0
,,4492000000.0,4492.0,510.0
,,4493000000.0,4493.0,511.0
,,4502000000.0,4502.0,512.0
,,4509000000.0,4509.0,513.0
,,4515000000.0,4515.0,514.0
,,4518000000.0,4518.0,515.0
,,4526000000.0,4526.0,516.0
,,4534000000.0,4534.0,517.0
,,4540000000.0,4540.0,518.0
,,4542000000.0,4542.0,519.0
,,4550000000.0,4550.0,520.0
,,4558000000.0,4558.0,521.0
,,4574000000.0,4574.0,522.0
,,4590000000.0,4590.0,523.0
,,4607000000.0,4607.0,524.0
,,4618000000.0,4618.0,525.0
,,4623000000.0,4623.0,526.0
,,4638000000.0,4638.0,527.0
,,4650000000.0,4650.0,528.0
,,4661000000.0,4661.0,529.0
,,4680000000.0,4680.0,530.0
,,4697000000.0,4697.0,531.0
,,4705000000.0,4705.0,532.0
,,4707000000.0,4707.0,533.0
,,4713000000.0,4713.0,534.0
,,4728000000.0,4728.0,535.0
,,4735000000.0,4735.0,536.0
,,4744000000.0,4744.0,537.0
,,4752000000.0,4752.0,538.0
,,4759000000.0,4759.0,539.0
,,4768000000.0,4768.0,540.0
,,4775000000.0,4775.0,541.0
,,4783000000.0,4783.0,542.0
,,4796000000.0,4796.0,543.0
,,4813000000.0,4813.0,544.0
,,4826000000.0,4826.0,545.0
,,4841000000.0,4841.0,546.0
,,4843000000.0,4843.0,547.0
,,4859000000.0,4859.0,548.0
,,4861000000.0,4861.0,549.0
,,4872000000.0,4872.0,550.0
,,4881000000.0,4881.0,551.0
,,4884000000.0,4884.0,552.0
,,4888000000.0,4888.0,553.0
,,4901000000.0,4901.0,554.0
,,4904000000.0,4904.0,555.0
,,4919000000.0,4919.0,556.0
,,4932000000.0,4932.0,557.0
,,4948000000.0,4948.0,558.0
,,4950000000.0,4950.0,559.0
,,4954000000.0,4954.0,560.0
,,4961000000.0,4961.0,561.0
,,4969000000.0,4969.0,562.0
,,4977000000.0,4977.0,563.0
,,4982000000.0,4982.0,564.0
,,4986000000.0,4986.0,565.0
,,4991000000.0,4991.0,566.0
,,4994000000.0,4994.0,567.0
,,5000000000.0,5000.0,568.0
,,5001000000.0,5001.0,569.0
,,5023000000.0,5023.0,570.0
,,5031000000.0,5031.0,571.0
,,5034000000.0,5034.0,572.0
,,5051000000.0,5051.0,573.0
,,5053000000.0,5053.0,574.0
,,5062000000.0,5062.0,575.0
,,5079000000.0,5079.0,576.0
,,5083000000.0,5083.0,577.0
,,5092000000.0,5092.0,578.0
,,5095000000.0,5095.0,579.0
,,5106000000.0,5106.0,580.0
,,5115000000.0,5115.0,581.0
,,5125000000.0,5125.0,582.0
,,5145000000.0,5145.0,583.0
,,5150000000.0,5150.0,584.0
,,5170000000.0,5170.0,585.0
,,5189000000.0,5189.0,586.0
,,5192000000.0,5192.0,587.0
,,5194000000.0,5194.0,588.0
,,5202000000.0,5202.0,589.5
,,5211000000.0,5211.0,591.0
,,5216000000.0,5216.0,592.0
,,5220000000.0,5220.0,593.0
,,5227000000.0,5227.0,594.0
,,5234000000.0,5234.0,595.0
,,5244000000.0,5244.0,596.0
,,5251000000.0,5251.0,597.0
,,5259000000.0,5259.0,598.0
,,5267000000.0,5267.0,599.0
,,5275000000.0,5275.0,600.0
,,5283000000.0,5283.0,601.0
,,5302000000.0,5302.0,602.0
,,5314000000.0,5314.0,603.0
,,5333000000.0,5333.0,604.0
,,5340000000.0,5340.0,605.0
,,5349000000.0,5349.0,606.0
,,5356000000.0,5356.0,607.0
,,5365000000.0,5365.0,608.0
,,5372000000.0,5372.0,609.0
,,5380000000.0,5380.0,610.0
,,5389000000.0,5389.0,611.0
,,5394000000.0,5394.0,612.0
,,5396000000.0,5396.0,613.0
,,5401000000.0,5401.0,614.0
,,5413000000.0,5413.0,615.0
,,5420000000.0,5420.0,616.0
,,5438000000.0,5438.0,617.0
,,5443000000.0,5443.0,618.0
,,5450000000.0,5450.0,619.0
,,5459000000.0,5459.0,620.0
,,5474000000.0,5474.0,621.0
,,5477000000.0,5477.0,622.0
,,5487000000.0,5487.0,623.0
,,5500000000.0,5500.0,624.0
,,5509000000.0,5509.0,625.0
,,5517000000.0,5517.0,626.0
,,5526000000.0,5526.0,627.0
,,5533000000.0,5533.0,628.0
,,5540000000.0,5540.0,629.0
,,5559000000.0,5559.0,630.0
,,5571000000.0,5571.0,631.0
,,5578000000.0,5578.0,632.0
,,5591000000.0,5591.0,633.0
,,5597000000.0,5597.0,634.0
,,5600000000.0,5600.0,635.0
,,5615000000.0,5615.0,636.0
,,5624000000.0,5624.0,637.0
,,5640000000.0,5640.0,638.0
,,5641000000.0,5641.0,639.0
,,5650000000.0,5650.0,640.0
,,5670000000.0,5670.0,641.0
,,5676000000.0,5676.0,642.0
,,5685000000.0,5685.0,643.0
,,5698000000.0,5698.0,644.0
,,5708000000.0,5708.0,645.0
,,5710000000.0,5710.0,646.0
,,5718000000.0,5718.0,647.0
,,5727000000.0,5727.0,648.0
,,5735000000.0,5735.0,649.0
,,5743000000.0,5743.0,650.0
,,5751000000.0,5751.0,651.0
,,5759000000.0,5759.0,652.0
,,5767000000.0,5767.0,653.0
,,5774000000.0,5774.0,654.0
,,5782000000.0,5782.0,655.0
,,5799000000.0,5799.0,656.0
,,5804000000.0,5804.0,657.0
,,5811000000.0,5811.0,658.0
,,5823000000.0,5823.0,659.0
,,5837000000.0,5837.0,660.0
,,5850000000.0,5850.0,661.0
,,5863000000.0,5863.0,662.0
,,5865000000.0,5865.0,663.0
,,5874000000.0,5874.0,664.0
,,5875000000.0,5875.0,665.0
,,5887000000.0,5887.0,666.0
,,5905000000.0,5905.0,667.0
,,5923000000.0,5923.0,668.0
,,5940000000.0,5940.0,669.0
,,5956000000.0,5956.0,670.0
,,5970000000.0,5970.0,671.0
,,5986000000.0,5986.0,672.0
,,6003000000.0,6003.0,673.0
,,6022000000.0,6022.0,674.0
,,6038000000.0,6038.0,675.0
,,6054000000.0,6054.0,676.0
,,6072000000.0,6072.0,677.0
,,6073000000.0,6073.0,678.0
,,6092000000.0,6092.0,679.0
,,6105000000.0,6105.0,680.0
,,6119000000.0,6119.0,681.0
,,6138000000.0,6138.0,682.0
,,6154000000.0,6154.0,683.0
,,6167000000.0,6167.0,684.0
,,6175000000.0,6175.0,685.0
,,6189000000.0,6189.0,686.0
,,6209000000.0,6209.0,687.0
,,6211000000.0,6211.0,688.0
,,6214000000.0,6214.0,689.0
,,6220000000.0,6220.0,690.0
,,6229000000.0,6229.0,691.0
,,6233000000.0,6233.0,692.0
,,6240000000.0,6240.0,693.0
,,6248000000.0,6248.0,694.0
,,6260000000.0,6260.0,695.0
,,6263000000.0,6263.0,696.0
,,6270000000.0,6270.0,697.0
,,6277000000.0,6277.0,698.0
,,6293000000.0,6293.0,699.0
,,6302000000.0,6302.0,700.0
,,6314000000.0,6314.0,701.0
,,6316000000.0,6316.0,702.0
,,6335000000.0,6335.0,703.0
,,6349000000.0,6349.0,704.0
,,6357000000.0,6357.0,705.0
,,6372000000.0,6372.0,706.0
,,6378000000.0,6378.0,707.0
,,6389000000.0,6389.0,708.0
,,6398000000.0,6398.0,709.0
,,6413000000.0,6413.0,710.0
,,6420000000.0,6420.0,711.0
,,6436000000.0,6436.0,712.0
,,6453000000.0,6453.0,713.0
,,6460000000.0,6460.0,714.0
,,6464000000.0,6464.0,715.0
,,6475000000.0,6475.0,716.0
,,6490000000.0,6490.0,717.0
,,6497000000.0,6497.0,718.0
,,6513000000.0,6513.0,719.0
,,6517000000.0,6517.0,720.0
,,6522000000.0,6522.0,721.0
,,6525000000.0,6525.0,722.0
,,6533000000.0,6533.0,723.0
,,6548000000.0,6548.0,724.0
,,6560000000.0,6560.0,725.0
,,6567000000.0,6567.0,726.0
,,6583000000.0,6583.0,727.0
,,6602000000.0,6602.0,728.0
,,6614000000.0,6614.0,729.0
,,6625000000.0,6625.0,730.0
,,6627000000.0,6627.0,731.0
,,6645000000.0,6645.0,732.0
,,6650000000.0,6650.0,733.0
,,6670000000.0,6670.0,734.0
,,6687000000.0,6687.0,735.0
,,6692000000.0,6692.0,736.0
,,6708000000.0,6708.0,737.0
,,6722000000.0,6722.0,738.0
,,6734000000.0,6734.0,739.0
,,6742000000.0,6742.0,740.0
,,6750000000.0,6750.0,741.0
,,6759000000.0,6759.0,742.0
,,6765000000.0,6765.0,743.0
,,6767000000.0,6767.0,744.0
,,6774000000.0,6774.0,745.0
,,6783000000.0,6783.0,746.0
,,6788000000.0,6788.0,747.0
,,6804000000.0,6804.0,748.0
,,6813000000.0,6813.0,749.0
,,6819000000.0,6819.0,750.0
,,6837000000.0,6837.0,751.0
,,6851000000.0,6851.0,752.0
,,6865000000.0,6865.0,753.0
,,6870000000.0,6870.0,754.0
,,6877000000.0,6877.0,755.0
,,6889000000.0,6889.0,756.0
,,6898000000.0,6898.0,757.0
,,6915000000.0,6915.0,758.0
,,6920000000.0,6920.0,759.0
,,6927000000.0,6927.0,760.0
,,6936000000.0,6936.0,761.0
,,6943000000.0,6943.0,762.0
,,6948000000.0,6948.0,763.0
,,6952000000.0,6952.0,764.0
,,6958000000.0,6958.0,765.0
,,6959000000.0,6959.0,766.0
,,6973000000.0,6973.0,767.0
,,6977000000.0,6977.0,768.0
,,6982000000.0,6982.0,769.0
,,6985000000.0,6985.0,770.0
,,7000000000.0,7000.0,771.0
,,7009000000.0,7009.0,772.0
,,7028000000.0,7028.0,773.0
,,7036000000.0,7036.0,774.0
,,7044000000.0,7044.0,775.0
,,7048000000.0,7048.0,776.0
,,7056000000.0,7056.0,777.0
,,7063000000.0,7063.0,778.0
,,7073000000.0,7073.0,779.0
,,7080000000.0,7080.0,780.0
,,7090000000.0,7090.0,781.0
,,7097000000.0,7097.0,782.0
,,7105000000.0,7105.0,783.0
,,7113000000.0,7113.0,784.0
,,7120000000.0,7120.0,785.0
,,7126000000.0,7126.0,786.0
,,7143000000.0,7143.0,787.0
,,7153000000.0,7153.0,788.0
,,7172000000.0,7172.0,789.0
,,7178000000.0,7178.0,790.0
,,7189000000.0,7189.0,791.0
,,7193000000.0,7193.0,792.0
,,7210000000.0,7210.0,793.0
,,7216000000.0,7216.0,794.0
,,7228000000.0,7228.0,795.0
,,7239000000.0,7239.0,796.0
,,7253000000.0,7253.0,797.0
,,7258000000.0,7258.0,798.0
,,7266000000.0,7266.0,799.0
,-1.0,-11701361218.0,,
,-1.0,-11411480042.0,,
,-1.0,-11226272472.0,,
,-1.0,-10870408478.0,,
,-1.0,-10708981484.0,,
,-1.0,-10523577558.0,,
,-1.0,-2016419784.0,,
,-1.0,-1440866028.0,,
,-1.0,-1200369234.0,,
,-1.0,-1046496042.0,,
,-1.0,-967263690.0,,
,-1.0,-659227462.0,,
,-1.0,-529780000.0,,
,-1.0,-402597176.0,,
,-1.0,-191928768.0,,
,-1.0,88645582.0,,
,-1.0,96649020.0,,
,-1.0,105039178.0,,
,-1.0,111704908.0,,
,-1.0,120220064.0,,
,-1.0,129171210.0,,
,-1.0,266170496.0,,
,-1.0,281732008.0,,
,-1.0,291252478.0,,
,-1.0,314567114.0,,
,-1.0,329887794.0,,
,-1.0,347096546.0,,
,-1.0,370248006.0,,
,-1.0,499367810.0,,
,-1.0,757181014.0,,
,-1.0,765923566.0,,
,-1.0,781812006.0,,
,-1.0,789842892.0,,
,-1.0,813291696.0,,
,-1.0,1015698748.0,,
,-1.0,1031153958.0,,
,-1.0,1048186824.0,,
,-1.0,1055698700.0,,
,-1.0,1071667868.0,,
,-1.0,1240949290.0,,
,-1.0,1264879970.0,,
,-1.0,1394406180.0,,
,-1.0,1419465662.0,,
,-1.0,1426043320.0,,
,-1.0,1442760040.0,,
,-1.0,1457777542.0,,
,-1.0,1474588168.0,,
,-1.0,1490801660.0,,
,-1.0,1506441296.0,,
,-1.0,1531282704.0,,
,-1.0,1733321006.0,,
,-1.0,1749484654.0,,
,-1.0,1757333560.0,,
,-1.0,1974330718.0,,
,-1.0,1982634572.0,,
,-1.0,1999240148.0,,
,-1.0,2006819732.0,,
,-1.0,2014871190.0,,
,-1.0,2023082702.0,,
,-1.0,2151709850.0,,
,-1.0,2168991936.0,,
,-1.0,2186236572.0,,
,-1.0,2273333820.0,,
,-1.0,2290027104.0,,
,-1.0,2312868200.0,,
,-1.0,2328306638.0,,
,-1.0,2546485670.0,,
,-1.0,2555711192.0,,
,-1.0,2564021714.0,,
,-1.0,2578883018.0,,
,-1.0,2594928124.0,,
,-1.0,2788863508.0,,
,-1.0,2813379342.0,,
,-1.0,2821782520.0,,
,-1.0,2829500802.0,,
,-1.0,2837380752.0,,
,-1.0,2982321130.0,,
,-1.0,2998389778.0,,
,-1.0,3143952814.0,,
,-1.0,3151500940.0,,
,-1.0,3224300634.0,,
,-1.0,3241115480.0,,
,-1.0,3264224284.0,,
,-1.0,3417483674.0,,
,-1.0,3440802010.0,,
,-1.0,3458073366.0,,
,-1.0,3473624774.0,,
,-1.0,3651615312.0,,
,-1.0,3659300730.0,,
,-1.0,3675531408.0,,
,-1.0,3683989482.0,,
,-1.0,3708208130.0,,
,-1.0,3715598496.0,,
,-1.0,3724502506.0,,
,-1.0,3885387678.0,,
,-1.0,3909307942.0,,
,-1.0,3925728256.0,,
,-1.0,4110617546.0,,
,-1.0,4119714786.0,,
,-1.0,4126845046.0,,
,-1.0,4135540568.0,,
,-1.0,4143217444.0,,
,-1.0,4166678592.0,,
,-1.0,4183633750.0,,
,-1.0,4207949898.0,,
,-1.0,4215237868.0,,
,-1.0,4231009224.0,,
,-1.0,4329107672.0,,
,-1.0,4352750902.0,,
,-1.0,4376033874.0,,
,-1.0,4384810124.0,,
,-1.0,4465527528.0,,
,-1.0,4481047686.0,,
,-1.0,4490787478.0,,
,-1.0,4498414354.0,,
,-1.0,4514033680.0,,
,-1.0,4521937222.0,,
,-1.0,4545820192.0,,
,-1.0,4555425818.0,,
,-1.0,4731924274.0,,
,-1.0,4757714224.0,,
,-1.0,4779364070.0,,
,-1.0,4965135234.0,,
,-1.0,4990622632.0,,
,-1.0,4997638570.0,,
,-1.0,5198693852.0,,
,-1.0,5208037186.0,,
,-1.0,5215026458.0,,
,-1.0,5223416198.0,,
,-1.0,5240925938.0,,
,-1.0,5247215992.0,,
,-1.0,5263295160.0,,
,-1.0,5272002504.0,,
,-1.0,5343704490.0,,
,-1.0,5359680326.0,,
,-1.0,5376490432.0,,
,-1.0,5383902620.0,,
,-1.0,5507492060.0,,
,-1.0,5529857842.0,,
,-1.0,5714019528.0,,
,-1.0,5730661300.0,,
,-1.0,5739015884.0,,
,-1.0,5746935208.0,,
,-1.0,5754978230.0,,
,-1.0,5771326878.0,,
,-1.0,6738325306.0,,
,-1.0,6753679580.0,,
,-1.0,6770369946.0,,
,-1.0,6923729596.0,,
,-1.0,6941067462.0,,
,-1.0,6946969390.0,,
,-1.0,6955582100.0,,
,-1.0,7052130338.0,,
,-1.0,7067855964.0,,
,-1.0,7085223832.0,,
,-1.0,7108683626.0,,
,-1.0,7262082078.0,,
,-1.0,7285924216.0,,
-1.0,,-1523855.0,,
-1.0,,4561250.0,,
-1.0,,17761304.0,,
-1.0,,36295316.0,,
-1.0,,50980317.0,,
-1.0,,54023755.0,,
-1.0,,71488653.0,,
-1.0,,74465736.0,,
-1.0,,85952717.0,,
-1.0,,91085269.0,,
-1.0,,103850375.0,,
-1.0,,107201990.0,,
-1.0,,108256417.0,,
-1.0,,113700584.0,,
-1.0,,128011679.0,,
-1.0,,141207358.0,,
-1.0,,148600535.0,,
-1.0,,159598036.0,,
-1.0,,173459184.0,,
-1.0,,188694289.0,,
-1.0,,207991375.0,,
-1.0,,217582990.0,,
-1.0,,219129292.0,,
-1.0,,238047784.0,,
-1.0,,256289036.0,,
-1.0,,257244400.0,,
-1.0,,260833359.0,,
-1.0,,279247528.0,,
-1.0,,283956330.0,,
-1.0,,284031590.0,,
-1.0,,307203312.0,,
-1.0,,311173624.0,,
-1.0,,323687636.0,,
-1.0,,342274565.0,,
-1.0,,362478369.0,,
-1.0,,388698372.0,,
-1.0,,406443634.0,,
-1.0,,409046707.0,,
-1.0,,413748062.0,,
-1.0,,431633741.0,,
-1.0,,450172440.0,,
-1.0,,458418847.0,,
-1.0,,459854264.0,,
-1.0,,460240410.0,,
-1.0,,478834474.0,,
-1.0,,489193955.0,,
-1.0,,516503489.0,,
-1.0,,527760417.0,,
-1.0,,529077188.0,,
-1.0,,547764221.0,,
-1.0,,561343129.0,,
-1.0,,574467401.0,,
-1.0,,576151151.0,,
-1.0,,593941413.0,,
-1.0,,610813133.0,,
-1.0,,611851259.0,,
-1.0,,620417405.0,,
-1.0,,633698761.0,,
-1.0,,637678761.0,,
-1.0,,651381940.0,,
-1.0,,667430014.0,,
-1.0,,676871682.0,,
-1.0,,682504547.0,,
-1.0,,690990746.0,,
-1.0,,704718299.0,,
-1.0,,712670331.0,,
-1.0,,727941739.0,,
-1.0,,731927260.0,,
-1.0,,743899084.0,,
-1.0,,761708253.0,,
-1.0,,777759660.0,,
-1.0,,780999244.0,,
-1.0,,788221797.0,,
-1.0,,807533049.0,,
-1.0,,825433415.0,,
-1.0,,841717688.0,,
-1.0,,843146855.0,,
-1.0,,855747637.0,,
-1.0,,868780399.0,,
-1.0,,875029618.0,,
-1.0,,884326963.0,,
-1.0,,885317171.0,,
-1.0,,897359047.0,,
-1.0,,909138163.0,,
-1.0,,911379518.0,,
-1.0,,919144518.0,,
-1.0,,923889519.0,,
-1.0,,930465665.0,,
-1.0,,937642072.0,,
-1.0,,937703166.0,,
-1.0,,950162178.0,,
-1.0,,967175356.0,,
-1.0,,979821504.0,,
-1.0,,996627859.0,,
-1.0,,1024171560.0,,
-1.0,,1047195104.0,,
-1.0,,1053754167.0,,
-1.0,,1069304585.0,,
-1.0,,1086668077.0,,
-1.0,,1106088756.0,,
-1.0,,1109711100.0,,
-1.0,,1117551361.0,,
-1.0,,1136713186.0,,
-1.0,,1146367145.0,,
-1.0,,1147569958.0,,
-1.0,,1151065323.0,,
-1.0,,1166216053.0,,
-1.0,,1170177981.0,,
-1.0,,1185391524.0,,
-1.0,,1197151525.0,,
-1.0,,1199568765.0,,
-1.0,,1205201943.0,,
-1.0,,1222865226.0,,
-1.0,,1223292153.0,,
-1.0,,1223835174.0,,
-1.0,,1239120175.0,,
-1.0,,1257701635.0,,
-1.0,,1257750594.0,,
-1.0,,1284067263.0,,
-1.0,,1288468722.0,,
-1.0,,1290070284.0,,
-1.0,,1307145807.0,,
-1.0,,1316259350.0,,
-1.0,,1321622631.0,,
-1.0,,1328803309.0,,
-1.0,,1331027841.0,,
-1.0,,1347204405.0,,
-1.0,,1354599614.0,,
-1.0,,1358100656.0,,
-1.0,,1372415501.0,,
-1.0,,1376049408.0,,
-1.0,,1388572221.0,,
-1.0,,1411823890.0,,
-1.0,,1423200662.0,,
-1.0,,1434526497.0,,
-1.0,,1439416289.0,,
-1.0,,1453558530.0,,
-1.0,,1470514625.0,,
-1.0,,1470660355.0,,
-1.0,,1488803013.0,,
-1.0,,1501102233.0,,
-1.0,,1524632079.0,,
-1.0,,1527150152.0,,
-1.0,,1541708799.0,,
-1.0,,1556418748.0,,
-1.0,,1566478177.0,,
-1.0,,1567320156.0,,
-1.0,,1576875209.0,,
-1.0,,1580053699.0,,
-1.0,,1583190522.0,,
-1.0,,1585539428.0,,
-1.0,,1596444430.0,,
-1.0,,1606520941.0,,
-1.0,,1611162660.0,,
-1.0,,1629976308.0,,
-1.0,,1632376204.0,,
-1.0,,1648551153.0,,
-1.0,,1652796414.0,,
-1.0,,1668686051.0,,
-1.0,,1678518292.0,,
-1.0,,1681950532.0,,
-1.0,,1683213709.0,,
-1.0,,1694422512.0,,
-1.0,,1705987461.0,,
-1.0,,1714840691.0,,
-1.0,,1741727621.0,,
-1.0,,1750804966.0,,
-1.0,,1774775906.0,,
-1.0,,1792910647.0,,
-1.0,,1799657054.0,,
-1.0,,1809209711.0,,
-1.0,,1827430025.0,,
-1.0,,1837473829.0,,
-1.0,,1855793570.0,,
-1.0,,1861478154.0,,
-1.0,,1861961644.0,,
-1.0,,1870873624.0,,
-1.0,,1880593937.0,,
-1.0,,1899744095.0,,
-1.0,,1914831336.0,,
-1.0,,1921676181.0,,
-1.0,,1939065974.0,,
-1.0,,1944612173.0,,
-1.0,,1960981028.0,,
-1.0,,1965447852.0,,
-1.0,,1980684364.0,,
-1.0,,1994925615.0,,
-1.0,,2002111762.0,,
-1.0,,2012122804.0,,
-1.0,,2017430774.0,,
-1.0,,2041452547.0,,
-1.0,,2048273433.0,,
-1.0,,2057362653.0,,
-1.0,,2062654163.0,,
-1.0,,2069951664.0,,
-1.0,,2085847187.0,,
-1.0,,2103633595.0,,
-1.0,,2115377606.0,,
-1.0,,2131226254.0,,
-1.0,,2142345213.0,,
-1.0,,2167958080.0,,
-1.0,,2181607873.0,,
-1.0,,2203610480.0,,
-1.0,,2219472252.0,,
-1.0,,2233294910.0,,
-1.0,,2241721733.0,,
-1.0,,2251332672.0,,
-1.0,,2257479600.0,,
-1.0,,2266319236.0,,
-1.0,,2286525280.0,,
-1.0,,2307653771.0,,
-1.0,,2324370544.0,,
-1.0,,2332712524.0,,
-1.0,,2339834191.0,,
-1.0,,2358226953.0,,
-1.0,,2369819611.0,,
-1.0,,2376082059.0,,
-1.0,,2393165915.0,,
-1.0,,2403082583.0,,
-1.0,,2416524980.0,,
-1.0,,2421586543.0,,
-1.0,,2429138210.0,,
-1.0,,2439534305.0,,
-1.0,,2439778993.0,,
-1.0,,2455560557.0,,
-1.0,,2461185662.0,,
-1.0,,2471485663.0,,
-1.0,,2479620195.0,,
-1.0,,2491332435.0,,
-1.0,,2497338426.0,,
-1.0,,2506263010.0,,
-1.0,,2522290824.0,,
-1.0,,2537244159.0,,
-1.0,,2555205723.0,,
-1.0,,2558180463.0,,
-1.0,,2559693276.0,,
-1.0,,2574964944.0,,
-1.0,,2594727758.0,,
-1.0,,2598990259.0,,
-1.0,,2602446249.0,,
-1.0,,2604791457.0,,
-1.0,,2618102656.0,,
-1.0,,2625247032.0,,
-1.0,,2641075523.0,,
-1.0,,2656660525.0,,
-1.0,,2668809432.0,,
-1.0,,2671891412.0,,
-1.0,,2678694485.0,,
-1.0,,2686664069.0,,
-1.0,,2704291780.0,,
-1.0,,2705850478.0,,
-1.0,,2711128655.0,,
-1.0,,2724137302.0,,
-1.0,,2725381677.0,,
-1.0,,2730228553.0,,
-1.0,,2734774074.0,,
-1.0,,2745834648.0,,
-1.0,,2752581055.0,,
-1.0,,2770877828.0,,
-1.0,,2777735381.0,,
-1.0,,2807460123.0,,
-1.0,,2813068822.0,,
-1.0,,2819066999.0,,
-1.0,,2823936219.0,,
-1.0,,2834618407.0,,
-1.0,,2854869086.0,,
-1.0,,2863426535.0,,
-1.0,,2869515286.0,,
-1.0,,2880385964.0,,
-1.0,,2894263048.0,,
-1.0,,2895591330.0,,
-1.0,,2907939560.0,,
-1.0,,2918719822.0,,
-1.0,,2922617582.0,,
-1.0,,2940070657.0,,
-1.0,,2950772064.0,,
-1.0,,2951940606.0,,
-1.0,,2965085972.0,,
-1.0,,2975268213.0,,
-1.0,,2975631234.0,,
-1.0,,2993129777.0,,
-1.0,,3015992227.0,,
-1.0,,3029967802.0,,
-1.0,,3048025460.0,,
-1.0,,3062851711.0,,
-1.0,,3070548951.0,,
-1.0,,3086457599.0,,
-1.0,,3088970047.0,,
-1.0,,3095264058.0,,
-1.0,,3109510153.0,,
-1.0,,3113254893.0,,
-1.0,,3123404269.0,,
-1.0,,3126241926.0,,
-1.0,,3140066198.0,,
-1.0,,3151208543.0,,
-1.0,,3157723283.0,,
-1.0,,3158932450.0,,
-1.0,,3175808962.0,,
-1.0,,3183030786.0,,
-1.0,,3201436048.0,,
-1.0,,3214769591.0,,
-1.0,,3216762456.0,,
-1.0,,3236243447.0,,
-1.0,,3258137772.0,,
-1.0,,3267346784.0,,
-1.0,,3267688919.0,,
-1.0,,3284827619.0,,
-1.0,,3296894339.0,,
-1.0,,3297673609.0,,
-1.0,,3299500433.0,,
-1.0,,3307242152.0,,
-1.0,,3311013194.0,,
-1.0,,3315972361.0,,
-1.0,,3334616842.0,,
-1.0,,3337137728.0,,
-1.0,,3350497261.0,,
-1.0,,3359987053.0,,
-1.0,,3375936586.0,,
-1.0,,3382529920.0,,
-1.0,,3391778723.0,,
-1.0,,3392392317.0,,
-1.0,,3402448307.0,,
-1.0,,3408693673.0,,
-1.0,,3437089457.0,,
-1.0,,3449401958.0,,
-1.0,,3468979304.0,,
-1.0,,3483919461.0,,
-1.0,,3493094671.0,,
-1.0,,3512282745.0,,
-1.0,,3522466132.0,,
-1.0,,3530136653.0,,
-1.0,,3539024675.0,,
-1.0,,3555449000.0,,
-1.0,,3573954262.0,,
-1.0,,3579910460.0,,
-1.0,,3580312075.0,,
-1.0,,3584424471.0,,
-1.0,,3597309577.0,,
-1.0,,3603722807.0,,
-1.0,,3613838224.0,,
-1.0,,3621220569.0,,
-1.0,,3625792600.0,,
-1.0,,3641850050.0,,
-1.0,,3642408644.0,,
-1.0,,3658087968.0,,
-1.0,,3672273751.0,,
-1.0,,3677020418.0,,
-1.0,,3701059170.0,,
-1.0,,3715422818.0,,
-1.0,,3721071620.0,,
-1.0,,3735991466.0,,
-1.0,,3746714488.0,,
-1.0,,3758813864.0,,
-1.0,,3763297927.0,,
-1.0,,3769621521.0,,
-1.0,,3782646002.0,,
-1.0,,3796734180.0,,
-1.0,,3799310691.0,,
-1.0,,3800806993.0,,
-1.0,,3820258922.0,,
-1.0,,3835810746.0,,
-1.0,,3851606165.0,,
-1.0,,3852368508.0,,
-1.0,,3871089187.0,,
-1.0,,3874850125.0,,
-1.0,,3903269347.0,,
-1.0,,3922548463.0,,
-1.0,,3943572788.0,,
-1.0,,3958778519.0,,
-1.0,,3978648052.0,,
-1.0,,3998012950.0,,
-1.0,,4001746596.0,,
-1.0,,4018564358.0,,
-1.0,,4038010298.0,,
-1.0,,4050504101.0,,
-1.0,,4052496601.0,,
-1.0,,4068070249.0,,
-1.0,,4078675093.0,,
-1.0,,4084703584.0,,
-1.0,,4090726501.0,,
-1.0,,4104323742.0,,
-1.0,,4104455304.0,,
-1.0,,4115989993.0,,
-1.0,,4126258432.0,,
-1.0,,4131560880.0,,
-1.0,,4135787860.0,,
-1.0,,4140409683.0,,
-1.0,,4162248227.0,,
-1.0,,4178877708.0,,
-1.0,,4200408283.0,,
-1.0,,4202377033.0,,
-1.0,,4214752295.0,,
-1.0,,4226060421.0,,
-1.0,,4250886465.0,,
-1.0,,4251044954.0,,
-1.0,,4270105790.0,,
-1.0,,4271154175.0,,
-1.0,,4274642717.0,,
-1.0,,4293225167.0,,
-1.0,,4295202823.0,,
-1.0,,4311527825.0,,
-1.0,,4324426993.0,,
-1.0,,4348493922.0,,
-1.0,,4372445696.0,,
-1.0,,4377916217.0,,
-1.0,,4379940644.0,,
-1.0,,4397438302.0,,
-1.0,,4398853667.0,,
-1.0,,4413404241.0,,
-1.0,,4414612783.0,,
-1.0,,4417934034.0,,
-1.0,,4427246222.0,,
-1.0,,4440644817.0,,
-1.0,,4444204349.0,,
-1.0,,4459458777.0,,
-1.0,,4462335809.0,,
-1.0,,4478467008.0,,
-1.0,,4488836384.0,,
-1.0,,4490939405.0,,
-1.0,,4513839251.0,,
-1.0,,4514403001.0,,
-1.0,,4540097223.0,,
-1.0,,4550485818.0,,
-1.0,,4573431080.0,,
-1.0,,4589144884.0,,
-1.0,,4590086551.0,,
-1.0,,4607235250.0,,
-1.0,,4617975720.0,,
-1.0,,4623489992.0,,
-1.0,,4623629731.0,,
-1.0,,4638027962.0,,
-1.0,,4650589161.0,,
-1.0,,4661841350.0,,
-1.0,,4679959528.0,,
-1.0,,4696692030.0,,
-1.0,,4704954323.0,,
-1.0,,4706409219.0,,
-1.0,,4712878542.0,,
-1.0,,4728262189.0,,
-1.0,,4751972608.0,,
-1.0,,4775561205.0,,
-1.0,,4795265165.0,,
-1.0,,4812358187.0,,
-1.0,,4825413449.0,,
-1.0,,4841228138.0,,
-1.0,,4842911263.0,,
-1.0,,4858320275.0,,
-1.0,,4860698296.0,,
-1.0,,4872003506.0,,
-1.0,,4881331736.0,,
-1.0,,4883929445.0,,
-1.0,,4888525330.0,,
-1.0,,4900996738.0,,
-1.0,,4904172884.0,,
-1.0,,4919880177.0,,
-1.0,,4932847314.0,,
-1.0,,4947532888.0,,
-1.0,,4949805857.0,,
-1.0,,4953172420.0,,
-1.0,,4982078413.0,,
-1.0,,4991803882.0,,
-1.0,,4995965758.0,,
-1.0,,4999438727.0,,
-1.0,,5003189561.0,,
-1.0,,5022853521.0,,
-1.0,,5031027845.0,,
-1.0,,5034320345.0,,
-1.0,,5051082899.0,,
-1.0,,5052415295.0,,
-1.0,,5061434254.0,,
-1.0,,5079003214.0,,
-1.0,,5082384829.0,,
-1.0,,5083100350.0,,
-1.0,,5092350976.0,,
-1.0,,5094219882.0,,
-1.0,,5106018477.0,,
-1.0,,5114789936.0,,
-1.0,,5125242125.0,,
-1.0,,5145053533.0,,
-1.0,,5150348482.0,,
-1.0,,5150947284.0,,
-1.0,,5152046294.0,,
-1.0,,5169383744.0,,
-1.0,,5170067963.0,,
-1.0,,5188853850.0,,
-1.0,,5191497965.0,,
-1.0,,5192543694.0,,
-1.0,,5201509580.0,,
-1.0,,5211226196.0,,
-1.0,,5215423644.0,,
-1.0,,5234228698.0,,
-1.0,,5244609949.0,,
-1.0,,5269588650.0,,
-1.0,,5282613651.0,,
-1.0,,5302246413.0,,
-1.0,,5313105789.0,,
-1.0,,5313850894.0,,
-1.0,,5332037770.0,,
-1.0,,5340399438.0,,
-1.0,,5343604022.0,,
-1.0,,5356258710.0,,
-1.0,,5375402566.0,,
-1.0,,5382091057.0,,
-1.0,,5394785641.0,,
-1.0,,5396538454.0,,
-1.0,,5400128246.0,,
-1.0,,5412466476.0,,
-1.0,,5420066998.0,,
-1.0,,5438313614.0,,
-1.0,,5443185490.0,,
-1.0,,5450023303.0,,
-1.0,,5459878252.0,,
-1.0,,5474603878.0,,
-1.0,,5475392212.0,,
-1.0,,5477486275.0,,
-1.0,,5487662005.0,,
-1.0,,5500781641.0,,
-1.0,,5526063311.0,,
-1.0,,5540354406.0,,
-1.0,,5558933887.0,,
-1.0,,5570254044.0,,
-1.0,,5578038003.0,,
-1.0,,5590908005.0,,
-1.0,,5596955818.0,,
-1.0,,5600824203.0,,
-1.0,,5614087955.0,,
-1.0,,5624846758.0,,
-1.0,,5639522801.0,,
-1.0,,5641138478.0,,
-1.0,,5650335198.0,,
-1.0,,5669738377.0,,
-1.0,,5675157544.0,,
-1.0,,5685749577.0,,
-1.0,,5698463015.0,,
-1.0,,5708064162.0,,
-1.0,,5726819476.0,,
-1.0,,5737605675.0,,
-1.0,,5746822135.0,,
-1.0,,5753995312.0,,
-1.0,,5769559012.0,,
-1.0,,5781855784.0,,
-1.0,,5799635317.0,,
-1.0,,5804257349.0,,
-1.0,,5804638026.0,,
-1.0,,5811033651.0,,
-1.0,,5823134851.0,,
-1.0,,5836504904.0,,
-1.0,,5849159280.0,,
-1.0,,5862905844.0,,
-1.0,,5864746938.0,,
-1.0,,5873655585.0,,
-1.0,,5875484231.0,,
-1.0,,5887124961.0,,
-1.0,,5887883711.0,,
-1.0,,5905113713.0,,
-1.0,,5922704444.0,,
-1.0,,5939467466.0,,
-1.0,,5956519343.0,,
-1.0,,5969206063.0,,
-1.0,,5985289138.0,,
-1.0,,5986473877.0,,
-1.0,,6002845077.0,,
-1.0,,6021983048.0,,
-1.0,,6038978830.0,,
-1.0,,6054776124.0,,
-1.0,,6071249875.0,,
-1.0,,6073614146.0,,
-1.0,,6091879825.0,,
-1.0,,6092567742.0,,
-1.0,,6104471597.0,,
-1.0,,6119006443.0,,
-1.0,,6138593059.0,,
-1.0,,6153851811.0,,
-1.0,,6167679729.0,,
-1.0,,6175887073.0,,
-1.0,,6188916970.0,,
-1.0,,6208386451.0,,
-1.0,,6211195046.0,,
-1.0,,6213343379.0,,
-1.0,,6219661453.0,,
-1.0,,6229588537.0,,
-1.0,,6233241037.0,,
-1.0,,6239773434.0,,
-1.0,,6248331299.0,,
-1.0,,6259404686.0,,
-1.0,,6262416353.0,,
-1.0,,6269906614.0,,
-1.0,,6277168229.0,,
-1.0,,6293455783.0,,
-1.0,,6301494586.0,,
-1.0,,6314166150.0,,
-1.0,,6316254014.0,,
-1.0,,6335224902.0,,
-1.0,,6348913445.0,,
-1.0,,6357190112.0,,
-1.0,,6372183239.0,,
-1.0,,6376963760.0,,
-1.0,,6388560844.0,,
-1.0,,6397626158.0,,
-1.0,,6413098711.0,,
-1.0,,6420294441.0,,
-1.0,,6435461526.0,,
-1.0,,6452584705.0,,
-1.0,,6460754497.0,,
-1.0,,6464000800.0,,
-1.0,,6475331843.0,,
-1.0,,6490024761.0,,
-1.0,,6496599501.0,,
-1.0,,6513207732.0,,
-1.0,,6517473097.0,,
-1.0,,6522863827.0,,
-1.0,,6524530493.0,,
-1.0,,6532114088.0,,
-1.0,,6548498881.0,,
-1.0,,6559772997.0,,
-1.0,,6566867633.0,,
-1.0,,6582540187.0,,
-1.0,,6601854772.0,,
-1.0,,6614251127.0,,
-1.0,,6625443472.0,,
-1.0,,6626721389.0,,
-1.0,,6644866182.0,,
-1.0,,6650641183.0,,
-1.0,,6669299102.0,,
-1.0,,6687401083.0,,
-1.0,,6692743531.0,,
-1.0,,6707672230.0,,
-1.0,,6721665409.0,,
-1.0,,6721773221.0,,
-1.0,,6749343589.0,,
-1.0,,6764439580.0,,
-1.0,,6774998487.0,,
-1.0,,6782067342.0,,
-1.0,,6788183072.0,,
-1.0,,6803143386.0,,
-1.0,,6803883438.0,,
-1.0,,6813074064.0,,
-1.0,,6819833492.0,,
-1.0,,6836422295.0,,
-1.0,,6851428651.0,,
-1.0,,6865222975.0,,
-1.0,,6870162872.0,,
-1.0,,6877745320.0,,
-1.0,,6889530790.0,,
-1.0,,6897972354.0,,
-1.0,,6899250999.0,,
-1.0,,6914703970.0,,
-1.0,,6922523554.0,,
-1.0,,6939465378.0,,
-1.0,,6940592566.0,,
-1.0,,6940660222.0,,
-1.0,,6942704493.0,,
-1.0,,6948213661.0,,
-1.0,,6954803505.0,,
-1.0,,6958514755.0,,
-1.0,,6973466840.0,,
-1.0,,6977777830.0,,
-1.0,,6982818352.0,,
-1.0,,6985734081.0,,
-1.0,,6999862155.0,,
-1.0,,7009513094.0,,
-1.0,,7026925543.0,,
-1.0,,7036118617.0,,
-1.0,,7044309399.0,,
-1.0,,7063795964.0,,
-1.0,,7080920288.0,,
-1.0,,7103992426.0,,
-1.0,,7126753418.0,,
-1.0,,7142567222.0,,
-1.0,,7153140504.0,,
-1.0,,7171675975.0,,
-1.0,,7178200506.0,,
-1.0,,7189500247.0,,
-1.0,,7193271550.0,,
-1.0,,7210398478.0,,
-1.0,,7216604052.0,,
-1.0,,7217501083.0,,
-1.0,,7228665147.0,,
-1.0,,7239325096.0,,
-1.0,,7239792075.0,,
-1.0,,7252739837.0,,
-1.0,,7281616506.0,,


==> data/layer1_procfs_without_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.0
,,208000000.0,208.0,1.0
,,410000000.0,410.0,2.0
,,527000000.0,527.0,3.0
,,730000000.0,730.0,4.0
,,877000000.0,877.0,5.0
,,1008000000.0,1008.0,6.0
,,1189000000.0,1189.0,7.0
,,1416000000.0,1416.0,8.0
,,1740000000.0,1740.0,9.5
,,1890000000.0,1890.0,11.0
,,1946000000.0,1946.0,12.0
,,2390000000.0,2390.0,13.0
,,2655000000.0,2655.0,14.0
,,2839000000.0,2839.0,15.0
,,3123000000.0,3123.0,16.0
,,3223000000.0,3223.0,17.0
,,3429000000.0,3429.0,18.0
,,3542000000.0,3542.0,19.0
,-1.0,208520325.0,,
,-1.0,411041083.0,,
,-1.0,527924438.0,,
,-1.0,730517746.0,,
,-1.0,877046793.0,,
,-1.0,1008298078.0,,
,-1.0,1189607907.0,,
,-1.0,1416130672.0,,
,-1.0,1740281745.0,,
,-1.0,1740617663.0,,
,-1.0,1890309378.0,,
,-1.0,1946320954.0,,
,-1.0,2390837435.0,,
,-1.0,2655670134.0,,
,-1.0,2839855449.0,,
,-1.0,3123653142.0,,
,-1.0,3223305977.0,,
,-1.0,3429436619.0,,
,-1.0,3542842042.0,,
,-1.0,3671563733.0,,


==> data/layer1_procfs_without_keydrown_nexus.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.0
,,580000000.0,580.0,1.0
,,689000000.0,689.0,2.0
,,1038000000.0,1038.0,3.0
,,1131000000.0,1131.0,4.0
,,1498000000.0,1498.0,5.0
,,1617000000.0,1617.0,6.0
,,1931000000.0,1931.0,7.0
,,2084000000.0,2084.0,8.0
,,2408000000.0,2408.0,9.0
,,2543000000.0,2543.0,10.0
,,2859000000.0,2859.0,11.0
,,3002000000.0,3002.0,12.0
,,3302000000.0,3302.0,13.0
,,3419000000.0,3419.0,14.0
,,3428000000.0,3428.0,15.0
,,3752000000.0,3752.0,16.0
,,3862000000.0,3862.0,17.0
,,4211000000.0,4211.0,18.0
,,4305000000.0,4305.0,19.0
,-1.0,579903647.0,,
,-1.0,1039684063.0,,
,-1.0,1498975157.0,,
,-1.0,1932922605.0,,
,-1.0,2409345417.0,,
,-1.0,2859912865.0,,
,-1.0,3303179011.0,,
,-1.0,3420659323.0,,
,-1.0,3753854115.0,,
,-1.0,4212764011.0,,
,-1.0,4654508229.0,,


==> data/layer1_procfs_without_keydrown_oneplus3t.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.0
,,40000000.0,40.0,1.0
,,48000000.0,48.0,2.0
,,57000000.0,57.0,3.0
,,65000000.0,65.0,4.0
,,73000000.0,73.0,5.0
,,81000000.0,81.0,6.0
,,89000000.0,89.0,7.0
,,97000000.0,97.0,8.0
,,105000000.0,105.0,9.0
,,194000000.0,194.0,10.0
,,202000000.0,202.0,11.0
,,210000000.0,210.0,12.0
,,219000000.0,219.0,13.0
,,226000000.0,226.0,14.0
,,234000000.0,234.0,15.0
,,242000000.0,242.0,16.0
,,250000000.0,250.0,17.0
,,259000000.0,259.0,18.0
,,266000000.0,266.0,19.0
,,331000000.0,331.0,20.0
,,339000000.0,339.0,21.0
,,347000000.0,347.0,22.0
,,355000000.0,355.0,23.0
,,363000000.0,363.0,24.0
,,371000000.0,371.0,25.0
,,379000000.0,379.0,26.0
,,388000000.0,388.0,27.0
,,395000000.0,395.0,28.0
,,403000000.0,403.0,29.0
,,493000000.0,493.0,30.0
,,501000000.0,501.0,31.0
,,508000000.0,508.0,32.0
,,517000000.0,517.0,33.0
,,525000000.0,525.0,34.0
,,532000000.0,532.0,35.0
,,541000000.0,541.0,36.0
,,549000000.0,549.0,37.0
,,661000000.0,661.0,38.0
,,670000000.0,670.0,39.0
,,678000000.0,678.0,40.0
,,686000000.0,686.0,41.0
,,807000000.0,807.0,42.0
,,815000000.0,815.0,43.0
,,823000000.0,823.0,44.0
,,831000000.0,831.0,45.0
,,839000000.0,839.0,46.0
,,848000000.0,848.0,47.0
,,855000000.0,855.0,48.0
,,863000000.0,863.0,49.0
,,960000000.0,960.0,50.0
,,968000000.0,968.0,51.0
,,977000000.0,977.0,52.0
,,984000000.0,984.0,53.0
,,992000000.0,992.0,54.0
,,1001000000.0,1001.0,55.0
,,1008000000.0,1008.0,56.0
,,1016000000.0,1016.0,57.0
,,1130000000.0,1130.0,58.0
,,1138000000.0,1138.0,59.0
,,1145000000.0,1145.0,60.0
,,1154000000.0,1154.0,61.0
,,1161000000.0,1161.0,62.0
,,1170000000.0,1170.0,63.0
,,1291000000.0,1291.0,64.0
,,1300000000.0,1300.0,65.0
,,1307000000.0,1307.0,66.0
,,1316000000.0,1316.0,67.0
,,1323000000.0,1323.0,68.0
,,1330000000.0,1330.0,69.0
,,1444000000.0,1444.0,70.0
,,1452000000.0,1452.0,71.0
,,1460000000.0,1460.0,72.0
,,1469000000.0,1469.0,73.0
,,1476000000.0,1476.0,74.0
,,1485000000.0,1485.0,75.0
,,1605000000.0,1605.0,76.0
,,1614000000.0,1614.0,77.0
,,1621000000.0,1621.0,78.0
,,1629000000.0,1629.0,79.0
,,1638000000.0,1638.0,80.0
,,1646000000.0,1646.0,81.0
,,1653000000.0,1653.0,82.0
,,1759000000.0,1759.0,83.0
,,1767000000.0,1767.0,84.0
,,1775000000.0,1775.0,85.0
,,1783000000.0,1783.0,86.0
,,1791000000.0,1791.0,87.0
,,1798000000.0,1798.0,88.0
,,1807000000.0,1807.0,89.0
,,1928000000.0,1928.0,90.0
,,1936000000.0,1936.0,91.0
,,1944000000.0,1944.0,92.0
,,1953000000.0,1953.0,93.0
,,1960000000.0,1960.0,94.0
,,1968000000.0,1968.0,95.0
,,2081000000.0,2081.0,96.0
,,2089000000.0,2089.0,97.0
,,2098000000.0,2098.0,98.0
,,2105000000.0,2105.0,99.0
,,2113000000.0,2113.0,100.0
,,2122000000.0,2122.0,101.0
,,2129000000.0,2129.0,102.0
,,2137000000.0,2137.0,103.0
,,2243000000.0,2243.0,104.0
,,2251000000.0,2251.0,105.0
,,2258000000.0,2258.0,106.0
,,2267000000.0,2267.0,107.0
,,2275000000.0,2275.0,108.0
,,2284000000.0,2284.0,109.0
,,2290000000.0,2290.0,110.0
,,2299000000.0,2299.0,111.0
,,2389000000.0,2389.0,112.0
,,2397000000.0,2397.0,113.0
,,2404000000.0,2404.0,114.0
,,2412000000.0,2412.0,115.0
,,2420000000.0,2420.0,116.0
,,2428000000.0,2428.0,117.0
,,2436000000.0,2436.0,118.0
,,2443000000.0,2443.0,119.0
,,2549000000.0,2549.0,120.0
,,2558000000.0,2558.0,121.0
,,2565000000.0,2565.0,122.0
,,2574000000.0,2574.0,123.0
,,2581000000.0,2581.0,124.0
,,2590000000.0,2590.0,125.0
,,2597000000.0,2597.0,126.0
,,2719000000.0,2719.0,127.0
,,2727000000.0,2727.0,128.0
,,2735000000.0,2735.0,129.0
,,2742000000.0,2742.0,130.0
,,2750000000.0,2750.0,131.0
,,2758000000.0,2758.0,132.0
,,2766000000.0,2766.0,133.0
,,2774000000.0,2774.0,134.0
,,2872000000.0,2872.0,135.0
,,2879000000.0,2879.0,136.0
,,2888000000.0,2888.0,137.0
,,2897000000.0,2897.0,138.0
,,2904000000.0,2904.0,139.0
,,2912000000.0,2912.0,140.0
,,2920000000.0,2920.0,141.0
,,2927000000.0,2927.0,142.0
,,2935000000.0,2935.0,143.0
,,3049000000.0,3049.0,144.0
,,3057000000.0,3057.0,145.0
,,3065000000.0,3065.0,146.0
,,3074000000.0,3074.0,147.0
,,3081000000.0,3081.0,148.0
,,3089000000.0,3089.0,149.0
,,3097000000.0,3097.0,150.0
,,3219000000.0,3219.0,151.0
,,3227000000.0,3227.0,152.0
,,3234000000.0,3234.0,153.0
,,3243000000.0,3243.0,154.0
,,3251000000.0,3251.0,155.0
,,3258000000.0,3258.0,156.0
,,3372000000.0,3372.0,157.0
,,3379000000.0,3379.0,158.0
,,3388000000.0,3388.0,159.0
,,3396000000.0,3396.0,160.0
,,3404000000.0,3404.0,161.0
,,3411000000.0,3411.0,162.0
,,3420000000.0,3420.0,163.0
,,3428000000.0,3428.0,164.0
,,3541000000.0,3541.0,165.0
,,3549000000.0,3549.0,166.0
,,3557000000.0,3557.0,167.0
,,3565000000.0,3565.0,168.0
,,3573000000.0,3573.0,169.0
,,3582000000.0,3582.0,170.0
,,3589000000.0,3589.0,171.0
,,3598000000.0,3598.0,172.0
,,3711000000.0,3711.0,173.0
,,3718000000.0,3718.0,174.0
,,3727000000.0,3727.0,175.0
,,3735000000.0,3735.0,176.0
,,3743000000.0,3743.0,177.0
,,3750000000.0,3750.0,178.0
,,3758000000.0,3758.0,179.0
,,3872000000.0,3872.0,180.0
,,3879000000.0,3879.0,181.0
,,3888000000.0,3888.0,182.0
,,3896000000.0,3896.0,183.0
,,3904000000.0,3904.0,184.0
,,3911000000.0,3911.0,185.0
,,3919000000.0,3919.0,186.0
,,4042000000.0,4042.0,187.0
,,4049000000.0,4049.0,188.0
,,4057000000.0,4057.0,189.0
,,4065000000.0,4065.0,190.0
,,4074000000.0,4074.0,191.0
,,4081000000.0,4081.0,192.0
,,4089000000.0,4089.0,193.0
,,4098000000.0,4098.0,194.0
,,4202000000.0,4202.0,195.0
,,4210000000.0,4210.0,196.0
,,4219000000.0,4219.0,197.0
,,4226000000.0,4226.0,198.0
,,4235000000.0,4235.0,199.0
,,4243000000.0,4243.0,200.0
,,4250000000.0,4250.0,201.0
,,4259000000.0,4259.0,202.0
,,4371000000.0,4371.0,203.0
,,4379000000.0,4379.0,204.0
,,4388000000.0,4388.0,205.0
,,4396000000.0,4396.0,206.0
,,4403000000.0,4403.0,207.0
,,4411000000.0,4411.0,208.0
,,4420000000.0,4420.0,209.0
,,4524000000.0,4524.0,210.0
,,4533000000.0,4533.0,211.0
,,4541000000.0,4541.0,212.0
,,4549000000.0,4549.0,213.0
,,4557000000.0,4557.0,214.0
,,4565000000.0,4565.0,215.0
,,4573000000.0,4573.0,216.0
,,4678000000.0,4678.0,217.0
,,4686000000.0,4686.0,218.0
,,4694000000.0,4694.0,219.0
,,4702000000.0,4702.0,220.0
,,4711000000.0,4711.0,221.0
,,4719000000.0,4719.0,222.0
,,4726000000.0,4726.0,223.0
,,4734000000.0,4734.0,224.0
,,4823000000.0,4823.0,225.0
,,4832000000.0,4832.0,226.0
,,4839000000.0,4839.0,227.0
,,4848000000.0,4848.0,228.0
,,4855000000.0,4855.0,229.0
,,4863000000.0,4863.0,230.0
,,4872000000.0,4872.0,231.0
,,4880000000.0,4880.0,232.0
,,4888000000.0,4888.0,233.0
,,4897000000.0,4897.0,234.0
,,4904000000.0,4904.0,235.0
,,4912000000.0,4912.0,236.0
,,4920000000.0,4920.0,237.0
,,4927000000.0,4927.0,238.0
,,5033000000.0,5033.0,239.0
,,5041000000.0,5041.0,240.0
,,5050000000.0,5050.0,241.0
,,5057000000.0,5057.0,242.0
,,5066000000.0,5066.0,243.0
,,5073000000.0,5073.0,244.0
,,5081000000.0,5081.0,245.0
,,5088000000.0,5088.0,246.0
,,5203000000.0,5203.0,247.0
,,5210000000.0,5210.0,248.0
,,5219000000.0,5219.0,249.0
,,5226000000.0,5226.0,250.0
,,5234000000.0,5234.0,251.0
,,5243000000.0,5243.0,252.0
,,5355000000.0,5355.0,253.0
,,5363000000.0,5363.0,254.0
,,5372000000.0,5372.0,255.0
,,5379000000.0,5379.0,256.0
,,5388000000.0,5388.0,257.0
,,5395000000.0,5395.0,258.0
,,5403000000.0,5403.0,259.0
,,5411000000.0,5411.0,260.0
,,5500000000.0,5500.0,261.0
,,5509000000.0,5509.0,262.0
,,5518000000.0,5518.0,263.0
,,5525000000.0,5525.0,264.0
,,5533000000.0,5533.0,265.0
,,5541000000.0,5541.0,266.0
,,5548000000.0,5548.0,267.0
,,5556000000.0,5556.0,268.0
,,5565000000.0,5565.0,269.0
,,5670000000.0,5670.0,270.0
,,5678000000.0,5678.0,271.0
,,5687000000.0,5687.0,272.0
,,5694000000.0,5694.0,273.0
,,5702000000.0,5702.0,274.0
,,5710000000.0,5710.0,275.0
,,5718000000.0,5718.0,276.0
,,5725000000.0,5725.0,277.0
,,5823000000.0,5823.0,278.0
,,5832000000.0,5832.0,279.0
,,5839000000.0,5839.0,280.0
,,5848000000.0,5848.0,281.0
,,5855000000.0,5855.0,282.0
,,5863000000.0,5863.0,283.0
,,5871000000.0,5871.0,284.0
,,5880000000.0,5880.0,285.0
,,5977000000.0,5977.0,286.0
,,5985000000.0,5985.0,287.0
,,5992000000.0,5992.0,288.0
,,6000000000.0,6000.0,289.0
,,6009000000.0,6009.0,290.0
,,6017000000.0,6017.0,291.0
,,6024000000.0,6024.0,292.0
,,6032000000.0,6032.0,293.0
,,6138000000.0,6138.0,294.0
,,6146000000.0,6146.0,295.0
,,6154000000.0,6154.0,296.0
,,6161000000.0,6161.0,297.0
,,6170000000.0,6170.0,298.0
,,6177000000.0,6177.0,299.0
,-1.0,-24943218891.0,,
,-1.0,-24798975751.0,,
,-1.0,44844327.0,,
,-1.0,198079603.0,,
,-1.0,335470555.0,,
,-1.0,497137237.0,,
,-1.0,666921109.0,,
,-1.0,811490601.0,,
,-1.0,965582649.0,,
,-1.0,1134879541.0,,
,-1.0,1295931691.0,,
,-1.0,1449089051.0,,
,-1.0,1611080005.0,,
,-1.0,1763169031.0,,
,-1.0,1932724411.0,,
,-1.0,2085892395.0,,
,-1.0,2247965173.0,,
,-1.0,2393038833.0,,
,-1.0,2553250879.0,,
,-1.0,2723080741.0,,
,-1.0,2876610911.0,,
,-1.0,3053805409.0,,
,-1.0,3223411989.0,,
,-1.0,3375736483.0,,
,-1.0,3544916499.0,,
,-1.0,3715387557.0,,
,-1.0,3876619657.0,,
,-1.0,4045926861.0,,
,-1.0,4206419169.0,,
,-1.0,4375645279.0,,
,-1.0,4682625259.0,,
,-1.0,4828716159.0,,
,-1.0,5036794565.0,,
,-1.0,5206821353.0,,
,-1.0,5359528139.0,,
,-1.0,5504881383.0,,
,-1.0,5674637753.0,,
,-1.0,5980939451.0,,
,-1.0,6142926445.0,,
,-1.0,6288835471.0,,


==> data/layer1_rdtsc_with_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,254714.0
,,2000000.0,2.0,10685.0
,,12000000.0,12.0,171488.0
,,19000000.0,19.0,51178.0
,,21000000.0,21.0,5425.0
,,27000000.0,27.0,16300.0
,,31000000.0,31.0,3096.0
,,33000000.0,33.0,233236.0
,,40000000.0,40.0,3558.0
,,50000000.0,50.0,3131.0
,,60000000.0,60.0,3677.0
,,63000000.0,63.0,53110.0
,,69000000.0,69.0,5223.0
,,79000000.0,79.0,5580.0
,,88000000.0,88.0,5074.0
,,98000000.0,98.0,106983.0
,,108000000.0,108.0,4374.0
,,117000000.0,117.0,3504.0
,,127000000.0,127.0,3588.0
,,133000000.0,133.0,136956.0
,,136000000.0,136.0,4772.0
,,146000000.0,146.0,3656.0
,,156000000.0,156.0,3400.0
,,165000000.0,165.0,3404.0
,,175000000.0,175.0,3506.0
,,179000000.0,179.0,112800.0
,,184000000.0,184.0,4322.0
,,194000000.0,194.0,3556.0
,,204000000.0,204.0,3650.0
,,209000000.0,209.0,279466.0
,,213000000.0,213.0,4012.0
,,223000000.0,223.0,3754.0
,,232000000.0,232.0,3574.0
,,242000000.0,242.0,73693.0
,,243000000.0,243.0,166.0
,,252000000.0,252.0,12326.0
,,253000000.0,253.0,96352.0
,,261000000.0,261.0,4174.0
,,271000000.0,271.0,3392.0
,,280000000.0,280.0,3594.0
,,290000000.0,290.0,3484.0
,,300000000.0,300.0,45826.0
,,308000000.0,308.0,53600.0
,,309000000.0,309.0,4436.0
,,319000000.0,319.0,3452.0
,,328000000.0,328.0,3212.0
,,335000000.0,335.0,248764.0
,,336000000.0,336.0,68996.0
,,338000000.0,338.0,4262.0
,,348000000.0,348.0,3656.0
,,350000000.0,350.0,131166.0
,,357000000.0,357.0,4138.0
,,367000000.0,367.0,3534.0
,,375000000.0,375.0,160396.0
,,376000000.0,376.0,4316.0
,,386000000.0,386.0,3470.0
,,396000000.0,396.0,3420.0
,,405000000.0,405.0,3348.0
,,415000000.0,415.0,3532.0
,,420000000.0,420.0,221308.0
,,424000000.0,424.0,4082.0
,,432000000.0,432.0,83818.0
,,434000000.0,434.0,4226.0
,,444000000.0,444.0,3788.0
,,453000000.0,453.0,3704.0
,,458000000.0,458.0,224502.0
,,463000000.0,463.0,5084.0
,,472000000.0,472.0,3522.0
,,481000000.0,481.0,203016.0
,,482000000.0,482.0,2654.0
,,492000000.0,492.0,3582.0
,,499000000.0,499.0,69192.0
,,501000000.0,501.0,4316.0
,,507000000.0,507.0,169556.0
,,511000000.0,511.0,4050.0
,,520000000.0,520.0,3550.0
,,529000000.0,529.0,153272.0
,,530000000.0,530.0,138857.0
,,540000000.0,540.0,3458.0
,,549000000.0,549.0,3484.0
,,559000000.0,559.0,7840.0
,,566000000.0,566.0,191726.0
,,568000000.0,568.0,4156.0
,,578000000.0,578.0,3392.0
,,588000000.0,588.0,3360.0
,,597000000.0,597.0,3462.0
,,598000000.0,598.0,91036.0
,,607000000.0,607.0,4478.0
,,614000000.0,614.0,52864.0
,,616000000.0,616.0,4090.0
,,626000000.0,626.0,3478.0
,,636000000.0,636.0,100883.0
,,645000000.0,645.0,17046.0
,,649000000.0,649.0,178006.0
,,655000000.0,655.0,4076.0
,,664000000.0,664.0,3540.0
,,667000000.0,667.0,23522.0
,,674000000.0,674.0,255676.0
,,684000000.0,684.0,4702.0
,,693000000.0,693.0,3488.0
,,700000000.0,700.0,85864.0
,,703000000.0,703.0,4096.0
,,712000000.0,712.0,3514.0
,,722000000.0,722.0,3588.0
,,726000000.0,726.0,128868.0
,,731000000.0,731.0,94653.0
,,732000000.0,732.0,4378.0
,,735000000.0,735.0,51798.0
,,741000000.0,741.0,4126.0
,,751000000.0,751.0,3412.0
,,760000000.0,760.0,3404.0
,,770000000.0,770.0,3394.0
,,778000000.0,778.0,209916.0
,,780000000.0,780.0,4158.0
,,789000000.0,789.0,3538.0
,,799000000.0,799.0,3532.0
,,800000000.0,800.0,187574.0
,,803000000.0,803.0,169530.0
,,808000000.0,808.0,3313.0
,,818000000.0,818.0,3986.0
,,828000000.0,828.0,3572.0
,,830000000.0,830.0,58048.0
,,837000000.0,837.0,1588.0
,,847000000.0,847.0,3712.0
,,856000000.0,856.0,3366.0
,,866000000.0,866.0,6992.0
,,867000000.0,867.0,212612.0
,,876000000.0,876.0,4076.0
,,885000000.0,885.0,3408.0
,,895000000.0,895.0,3444.0
,,904000000.0,904.0,3522.0
,,913000000.0,913.0,209788.0
,,914000000.0,914.0,3808.0
,,920000000.0,920.0,190802.0
,,924000000.0,924.0,3938.0
,,933000000.0,933.0,3690.0
,,938000000.0,938.0,42812.0
,,939000000.0,939.0,191744.0
,,943000000.0,943.0,4170.0
,,952000000.0,952.0,3354.0
,,953000000.0,953.0,260932.0
,,962000000.0,962.0,3954.0
,,972000000.0,972.0,3462.0
,,981000000.0,981.0,3394.0
,,991000000.0,991.0,3640.0
,,993000000.0,993.0,155270.0
,,1000000000.0,1000.0,4072.0
,,1010000000.0,1010.0,241590.0
,,1020000000.0,1020.0,3898.0
,,1029000000.0,1029.0,2181.0
,,1038000000.0,1038.0,202374.0
,,1039000000.0,1039.0,3830.0
,,1048000000.0,1048.0,3306.0
,,1058000000.0,1058.0,3628.0
,,1068000000.0,1068.0,3474.0
,,1076000000.0,1076.0,138074.0
,,1077000000.0,1077.0,4010.0
,,1087000000.0,1087.0,3374.0
,,1096000000.0,1096.0,3412.0
,,1106000000.0,1106.0,85893.33333333333
,,1116000000.0,1116.0,4216.0
,,1125000000.0,1125.0,3476.0
,,1135000000.0,1135.0,3428.0
,,1144000000.0,1144.0,3592.0
,,1148000000.0,1148.0,222618.0
,,1154000000.0,1154.0,3882.0
,,1160000000.0,1160.0,271188.0
,,1164000000.0,1164.0,3782.0
,,1173000000.0,1173.0,6766.0
,,1183000000.0,1183.0,3790.0
,,1192000000.0,1192.0,3384.0
,,1193000000.0,1193.0,244046.0
,,1199000000.0,1199.0,278568.0
,,1202000000.0,1202.0,4112.0
,,1212000000.0,1212.0,3518.0
,,1221000000.0,1221.0,3410.0
,,1222000000.0,1222.0,109376.0
,,1224000000.0,1224.0,212010.0
,,1231000000.0,1231.0,4046.0
,,1240000000.0,1240.0,3388.0
,,1250000000.0,1250.0,3362.0
,,1260000000.0,1260.0,3440.0
,,1262000000.0,1262.0,51494.0
,,1264000000.0,1264.0,237996.0
,,1269000000.0,1269.0,4000.0
,,1279000000.0,1279.0,3644.0
,,1282000000.0,1282.0,54630.0
,,1288000000.0,1288.0,3115.0
,,1298000000.0,1298.0,4204.0
,,1308000000.0,1308.0,3746.0
,,1310000000.0,1310.0,78982.0
,,1311000000.0,1311.0,85548.0
,,1317000000.0,1317.0,4114.0
,,1327000000.0,1327.0,3426.0
,,1335000000.0,1335.0,85642.0
,,1336000000.0,1336.0,4126.0
,,1339000000.0,1339.0,255028.0
,,1346000000.0,1346.0,3988.0
,,1356000000.0,1356.0,3426.0
,,1365000000.0,1365.0,37213.0
,,1375000000.0,1375.0,4172.0
,,1380000000.0,1380.0,245168.0
,,1384000000.0,1384.0,3964.0
,,1394000000.0,1394.0,3372.0
,,1404000000.0,1404.0,3462.0
,,1405000000.0,1405.0,64739.0
,,1413000000.0,1413.0,4338.0
,,1415000000.0,1415.0,108630.0
,,1423000000.0,1423.0,137703.0
,,1426000000.0,1426.0,178616.0
,,1432000000.0,1432.0,4230.0
,,1442000000.0,1442.0,3576.0
,,1452000000.0,1452.0,3618.0
,,1453000000.0,1453.0,197524.0
,,1461000000.0,1461.0,3940.0
,,1471000000.0,1471.0,3420.0
,,1480000000.0,1480.0,6298.0
,,1490000000.0,1490.0,3676.0
,,1497000000.0,1497.0,223196.0
,,1498000000.0,1498.0,65754.0
,,1500000000.0,1500.0,4318.0
,,1509000000.0,1509.0,3436.0
,,1519000000.0,1519.0,3450.0
,,1528000000.0,1528.0,3580.0
,,1538000000.0,1538.0,3332.0
,,1539000000.0,1539.0,191568.0
,,1548000000.0,1548.0,3892.0
,,1557000000.0,1557.0,3586.0
,,1567000000.0,1567.0,76778.0
,,1576000000.0,1576.0,3974.0
,,1584000000.0,1584.0,233594.0
,,1586000000.0,1586.0,3994.0
,,1596000000.0,1596.0,3424.0
,,1598000000.0,1598.0,226224.0
,,1605000000.0,1605.0,3950.0
,,1615000000.0,1615.0,3424.0
,,1624000000.0,1624.0,3436.0
,,1634000000.0,1634.0,3462.0
,,1636000000.0,1636.0,83394.0
,,1644000000.0,1644.0,3958.0
,,1653000000.0,1653.0,3332.0
,,1663000000.0,1663.0,88234.0
,,1672000000.0,1672.0,4178.0
,,1682000000.0,1682.0,21996.0
,,1692000000.0,1692.0,3702.0
,,1693000000.0,1693.0,134258.0
,,1701000000.0,1701.0,4012.0
,,1711000000.0,1711.0,3474.0
,,1720000000.0,1720.0,3476.0
,,1730000000.0,1730.0,3434.0
,,1733000000.0,1733.0,150442.0
,,1740000000.0,1740.0,4000.0
,,1749000000.0,1749.0,3448.0
,,1753000000.0,1753.0,146742.0
,,1759000000.0,1759.0,4344.0
,,1768000000.0,1768.0,2802.0
,,1775000000.0,1775.0,152578.0
,,1778000000.0,1778.0,3854.0
,,1788000000.0,1788.0,6600.0
,,1797000000.0,1797.0,3520.0
,,1807000000.0,1807.0,3664.0
,,1816000000.0,1816.0,3538.0
,,1821000000.0,1821.0,148174.0
,,1825000000.0,1825.0,205242.0
,,1826000000.0,1826.0,4070.0
,,1836000000.0,1836.0,3440.0
,,1845000000.0,1845.0,3414.0
,,1848000000.0,1848.0,64990.0
,,1852000000.0,1852.0,145262.0
,,1855000000.0,1855.0,4096.0
,,1864000000.0,1864.0,3400.0
,,1874000000.0,1874.0,3362.0
,,1881000000.0,1881.0,85668.0
,,1884000000.0,1884.0,3746.0
,,1893000000.0,1893.0,3414.0
,,1903000000.0,1903.0,3426.0
,,1912000000.0,1912.0,3496.0
,,1917000000.0,1917.0,177156.0
,,1922000000.0,1922.0,3988.0
,,1932000000.0,1932.0,3658.0
,,1941000000.0,1941.0,3452.0
,,1948000000.0,1948.0,83304.0
,,1951000000.0,1951.0,3982.0
,,1960000000.0,1960.0,3372.0
,,1970000000.0,1970.0,1336.6666666666667
,,1980000000.0,1980.0,3564.0
,,1987000000.0,1987.0,183268.0
,,1989000000.0,1989.0,89663.0
,,1991000000.0,1991.0,91562.0
,,1992000000.0,1992.0,66701.0
,,1994000000.0,1994.0,17694.0
,,1995000000.0,1995.0,199.0
,,1996000000.0,1996.0,206.11764705882354
,,1997000000.0,1997.0,3083.8285714285716
,,1998000000.0,1998.0,206.6060606060606
,,1999000000.0,1999.0,1237.2
,,2000000000.0,2000.0,201.0
,,2001000000.0,2001.0,227.3846153846154
,,2002000000.0,2002.0,220.72727272727272
,,2003000000.0,2003.0,230.66666666666666
,,2004000000.0,2004.0,45198.666666666664
,,2005000000.0,2005.0,214.57142857142858
,,2006000000.0,2006.0,221.8
,,2007000000.0,2007.0,223.76470588235293
,,2008000000.0,2008.0,788.3529411764706
,,2009000000.0,2009.0,200.28571428571428
,,2010000000.0,2010.0,200.33333333333334
,,2011000000.0,2011.0,199.71428571428572
,,2012000000.0,2012.0,198.4
,,2013000000.0,2013.0,248.0
,,2014000000.0,2014.0,213.5
,,2015000000.0,2015.0,17490.545454545456
,,2016000000.0,2016.0,200.93333333333334
,,2017000000.0,2017.0,219.1764705882353
,,2018000000.0,2018.0,1090.2
,,2019000000.0,2019.0,200.0
,,2020000000.0,2020.0,200.66666666666666
,,2021000000.0,2021.0,200.54545454545453
,,2022000000.0,2022.0,222.0
,,2023000000.0,2023.0,25246.4
,,2024000000.0,2024.0,207.66666666666666
,,2025000000.0,2025.0,204.38095238095238
,,2026000000.0,2026.0,209.4
,,2027000000.0,2027.0,207.1304347826087
,,2028000000.0,2028.0,5677.0
,,2029000000.0,2029.0,199.0
,,2030000000.0,2030.0,201.0
,,2031000000.0,2031.0,214.0
,,2032000000.0,2032.0,200.0
,,2033000000.0,2033.0,220.91666666666666
,,2034000000.0,2034.0,204.12307692307692
,,2035000000.0,2035.0,201.8095238095238
,,2036000000.0,2036.0,235.5151515151515
,,2037000000.0,2037.0,1015.1
,,2039000000.0,2039.0,258.0
,,2040000000.0,2040.0,202.0
,,2041000000.0,2041.0,282.0
,,2042000000.0,2042.0,199.25
,,2043000000.0,2043.0,49282.8
,,2044000000.0,2044.0,199.42857142857142
,,2045000000.0,2045.0,200.125
,,2046000000.0,2046.0,199.33333333333334
,,2047000000.0,2047.0,1421.6363636363637
,,2048000000.0,2048.0,213.5
,,2049000000.0,2049.0,200.0
,,2050000000.0,2050.0,199.33333333333334
,,2051000000.0,2051.0,200.7826086956522
,,2052000000.0,2052.0,218.0
,,2053000000.0,2053.0,209.3548387096774
,,2054000000.0,2054.0,209.21428571428572
,,2055000000.0,2055.0,204.16666666666666
,,2056000000.0,2056.0,794.0
,,2057000000.0,2057.0,215.0
,,2058000000.0,2058.0,199.0
,,2059000000.0,2059.0,210.66666666666666
,,2060000000.0,2060.0,218.45714285714286
,,2061000000.0,2061.0,202.14285714285714
,,2062000000.0,2062.0,208.1818181818182
,,2063000000.0,2063.0,198.66666666666666
,,2064000000.0,2064.0,238.57142857142858
,,2065000000.0,2065.0,200.0
,,2066000000.0,2066.0,1215.2307692307693
,,2067000000.0,2067.0,199.0
,,2068000000.0,2068.0,199.69230769230768
,,2069000000.0,2069.0,199.74193548387098
,,2070000000.0,2070.0,217.75757575757575
,,2071000000.0,2071.0,209.04347826086956
,,2072000000.0,2072.0,208.73684210526315
,,2073000000.0,2073.0,199.4
,,2074000000.0,2074.0,200.5
,,2075000000.0,2075.0,238.57142857142858
,,2076000000.0,2076.0,3567.0
,,2077000000.0,2077.0,220.8
,,2078000000.0,2078.0,213.0
,,2079000000.0,2079.0,200.0
,,2080000000.0,2080.0,199.3846153846154
,,2081000000.0,2081.0,215.3
,,2082000000.0,2082.0,205.41666666666666
,,2083000000.0,2083.0,213.6
,,2084000000.0,2084.0,19583.384615384617
,,2085000000.0,2085.0,4085.3333333333335
,,2086000000.0,2086.0,198.33333333333334
,,2087000000.0,2087.0,199.8181818181818
,,2088000000.0,2088.0,206.8
,,2089000000.0,2089.0,211.8181818181818
,,2090000000.0,2090.0,208.15384615384616
,,2091000000.0,2091.0,211.64383561643837
,,2092000000.0,2092.0,225.63636363636363
,,2093000000.0,2093.0,211.15151515151516
,,2094000000.0,2094.0,207.56756756756758
,,2095000000.0,2095.0,1387.6666666666667
,,2096000000.0,2096.0,198.88888888888889
,,2097000000.0,2097.0,219.2
,,2098000000.0,2098.0,202.0
,,2099000000.0,2099.0,200.0
,,2100000000.0,2100.0,221.2
,,2101000000.0,2101.0,200.08
,,2102000000.0,2102.0,228.66666666666666
,-15000.0,598187093.0,,
,-15000.0,731613073.0,,
,-15000.0,938914349.0,,
,-15000.0,939591854.0,,
,-15000.0,1010541012.0,,
,-15000.0,1106915207.0,,
,-15000.0,1160667752.0,,
,-15000.0,1405778631.0,,
,-15000.0,1498036042.0,,
,-15000.0,1498385943.0,,
,-15000.0,1663542094.0,,
,-15000.0,1663898609.0,,
,-15000.0,1753850091.0,,
,-15000.0,1825355784.0,,
,-15000.0,1881224616.0,,
,-15000.0,1992044737.0,,
,-15000.0,1992644394.0,,
,-15000.0,2149577428.0,,
-15000.0,,237232.0,,
-15000.0,,33877164.0,,
-15000.0,,63930612.0,,
-15000.0,,98728362.0,,
-15000.0,,133730618.0,,
-15000.0,,179335178.0,,
-15000.0,,209423048.0,,
-15000.0,,243004160.0,,
-15000.0,,253486356.0,,
-15000.0,,300366428.0,,
-15000.0,,308970294.0,,
-15000.0,,335732618.0,,
-15000.0,,336703106.0,,
-15000.0,,350786162.0,,
-15000.0,,375212168.0,,
-15000.0,,420698756.0,,
-15000.0,,432403622.0,,
-15000.0,,458818532.0,,
-15000.0,,481806310.0,,
-15000.0,,499735164.0,,
-15000.0,,507802652.0,,
-15000.0,,530019332.0,,
-15000.0,,530401898.0,,
-15000.0,,566497938.0,,
-15000.0,,614901968.0,,
-15000.0,,636563294.0,,
-15000.0,,649469670.0,,
-15000.0,,667955848.0,,
-15000.0,,674641450.0,,
-15000.0,,700712386.0,,
-15000.0,,726861534.0,,
-15000.0,,735358958.0,,
-15000.0,,778409256.0,,
-15000.0,,800912952.0,,
-15000.0,,803949396.0,,
-15000.0,,830217118.0,,
-15000.0,,867265094.0,,
-15000.0,,914032474.0,,
-15000.0,,920293920.0,,
-15000.0,,954201164.0,,
-15000.0,,993533802.0,,
-15000.0,,1039079378.0,,
-15000.0,,1076130316.0,,
-15000.0,,1148982186.0,,
-15000.0,,1194116810.0,,
-15000.0,,1199444738.0,,
-15000.0,,1222764106.0,,
-15000.0,,1224480344.0,,
-15000.0,,1262193978.0,,
-15000.0,,1265095796.0,,
-15000.0,,1282816356.0,,
-15000.0,,1310215134.0,,
-15000.0,,1311736304.0,,
-15000.0,,1335585694.0,,
-15000.0,,1339591238.0,,
-15000.0,,1365874746.0,,
-15000.0,,1381008474.0,,
-15000.0,,1415779162.0,,
-15000.0,,1424017238.0,,
-15000.0,,1426370786.0,,
-15000.0,,1453231556.0,,
-15000.0,,1497509180.0,,
-15000.0,,1539190770.0,,
-15000.0,,1567923682.0,,
-15000.0,,1585184258.0,,
-15000.0,,1598712022.0,,
-15000.0,,1636784212.0,,
-15000.0,,1663189106.0,,
-15000.0,,1693645708.0,,
-15000.0,,1733774834.0,,
-15000.0,,1775461648.0,,
-15000.0,,1821497460.0,,
-15000.0,,1848959220.0,,
-15000.0,,1852572128.0,,
-15000.0,,1918080488.0,,
-15000.0,,1948302364.0,,
-15000.0,,1987759614.0,,
-15000.0,,1989400834.0,,
-15000.0,,2004855066.0,,
-15000.0,,2015990620.0,,
-15000.0,,2043292568.0,,
-15000.0,,2084395482.0,,
-15000.0,,2107362290.0,,


==> data/layer1_rdtsc_with_keydrown_nexus.csv <==
Fake,Real,Time,TimeGroup,Value
,,406000.0,406.0,261988.0
,,848000.0,848.0,146195.0
,,16491000.0,16491.0,5421610.0
,,19619000.0,19619.0,886756.0
,,29843000.0,29843.0,1298265.0
,,30369000.0,30369.0,153120.0
,,31846000.0,31846.0,1875498.0
,,32144000.0,32144.0,111843.0
,,36898000.0,36898.0,2124624.0
,,37158000.0,37158.0,291337.0
,,40894000.0,40894.0,278028.0
,,44094000.0,44094.0,1910192.0
,,48448000.0,48448.0,160657.0
,,49276000.0,49276.0,130488.0
,,56912000.0,56912.0,909039.0
,,58544000.0,58544.0,910093.0
,,61773000.0,61773.0,1155534.0
,,65467000.0,65467.0,114779.0
,,66395000.0,66395.0,917939.0
,,67056000.0,67056.0,304789.0
,,69505000.0,69505.0,567155.0
,,80470000.0,80470.0,1736529.0
,,82501000.0,82501.0,145141.0
,,96690000.0,96690.0,1565552.0
,,96945000.0,96945.0,299663.0
,,99506000.0,99506.0,116900.0
,,100887000.0,100887.0,642059.0
,,108173000.0,108173.0,2070247.0
,,109890000.0,109890.0,170602.0
,,110218000.0,110218.0,141853.0
,,111025000.0,111025.0,140066.0
,,116555000.0,116555.0,187140.0
,,119516000.0,119516.0,584159.0
,,122561000.0,122561.0,1687215.0
,,133566000.0,133566.0,178028.0
,,141103000.0,141103.0,1834399.0
,,147045000.0,147045.0,2370123.0
,,147189000.0,147189.0,102846.0
,,149609000.0,149609.0,385143.0
,,162543000.0,162543.0,1000955.0
,,166206000.0,166206.0,961362.0
,,169478000.0,169478.0,586305.0
,,171426000.0,171426.0,2402494.0
,,183383000.0,183383.0,1481051.0
,,195298000.0,195298.0,2426696.0
,,196707000.0,196707.0,1428395.0
,,202177000.0,202177.0,3033654.0
,,202380000.0,202380.0,308853.0
,,202680000.0,202680.0,270249.0
,,202964000.0,202964.0,166914.0
,,210290000.0,210290.0,1030385.0
,,213838000.0,213838.0,1945780.0
,,219457000.0,219457.0,479246.0
,,223432000.0,223432.0,1791271.0
,,231597000.0,231597.0,2969491.0
,,234170000.0,234170.0,1099890.0
,,237199000.0,237199.0,1118468.0
,,250117000.0,250117.0,153009.0
,,252432000.0,252432.0,1758394.0
,,263123000.0,263123.0,834881.0
,,267329000.0,267329.0,1995230.0
,,270023000.0,270023.0,1755829.0
,,273880000.0,273880.0,1897356.0
,,289437000.0,289437.0,1482555.0
,,291574000.0,291574.0,1436674.0
,,304992000.0,304992.0,2562382.0
,,307247000.0,307247.0,2343813.0
,,319450000.0,319450.0,463586.0
,,320688000.0,320688.0,1185799.0
,,337804000.0,337804.0,1642890.0
,,339452000.0,339452.0,687303.0
,,358304000.0,358304.0,2291673.0
,,363833000.0,363833.0,805998.0
,,369459000.0,369459.0,480000.0
,,374523000.0,374523.0,2593628.0
,,384633000.0,384633.0,2163355.0
,,395993000.0,395993.0,1721669.0
,,414369000.0,414369.0,1387405.0
,,419453000.0,419453.0,470423.0
,,425766000.0,425766.0,615235.0
,,438446000.0,438446.0,1410143.0
,,454808000.0,454808.0,684740.0
,,462784000.0,462784.0,1477992.0
,,464515000.0,464515.0,804857.0
,,469456000.0,469456.0,470349.0
,,475081000.0,475081.0,2428209.0
,,478948000.0,478948.0,2404279.0
,,486545000.0,486545.0,1983590.0
,,490624000.0,490624.0,1900643.0
,,507742000.0,507742.0,2091959.0
,,517609000.0,517609.0,125631.0
,,519457000.0,519457.0,476640.0
,,520777000.0,520777.0,2207679.0
,,524204000.0,524204.0,1866894.0
,,537678000.0,537678.0,648434.0
,,540230000.0,540230.0,372698.0
,,549114000.0,549114.0,1915773.0
,,561141000.0,561141.0,2127567.0
,,565106000.0,565106.0,533368.0
,,569462000.0,569462.0,484790.0
,,571399000.0,571399.0,1191678.0
,,577331000.0,577331.0,2567430.0
,,579348000.0,579348.0,1515835.0
,,591720000.0,591720.0,657796.0
,,594996000.0,594996.0,997988.0
,,602622000.0,602622.0,919255.0
,,614471000.0,614471.0,1966565.0
,,619085000.0,619085.0,1195579.0
,,619452000.0,619452.0,528913.0
,,631975000.0,631975.0,3695649.0
,,634386000.0,634386.0,120179.0
,,642198000.0,642198.0,4944746.0
,,644094000.0,644094.0,621502.0
,,655780000.0,655780.0,494923.0
,,665892000.0,665892.0,689958.0
,,669466000.0,669466.0,560361.0
,,673893000.0,673893.0,946876.0
,,688528000.0,688528.0,1821163.0
,,705806000.0,705806.0,1812113.0
,,707768000.0,707768.0,2268890.0
,,712347000.0,712347.0,314447.0
,,719460000.0,719460.0,546713.0
,,720675000.0,720675.0,1457765.0
,,723226000.0,723226.0,1036733.0
,,743190000.0,743190.0,2434408.0
,,761935000.0,761935.0,651044.0
,,766498000.0,766498.0,635671.0
,,769464000.0,769464.0,556697.0
,,777807000.0,777807.0,1690686.0
,,785030000.0,785030.0,128495.0
,,796956000.0,796956.0,1115841.0
,,798402000.0,798402.0,1566126.0
,,811654000.0,811654.0,1983368.0
,,812651000.0,812651.0,1883146.0
,,819459000.0,819459.0,544586.0
,,823571000.0,823571.0,2402360.0
,,825227000.0,825227.0,1658220.0
,,833424000.0,833424.0,1945918.0
,,839617000.0,839617.0,948691.0
,,854974000.0,854974.0,581993.0
,,865815000.0,865815.0,2553053.0
,,867235000.0,867235.0,649707.0
,,869968000.0,869968.0,1808287.0
,,882990000.0,882990.0,2243744.0
,,884595000.0,884595.0,1216048.0
,,896355000.0,896355.0,1669872.0
,,901254000.0,901254.0,1131359.0
,,915335000.0,915335.0,518424.0
,,919458000.0,919458.0,542000.0
,,924529000.0,924529.0,2251177.0
,,928749000.0,928749.0,307052.0
,,930803000.0,930803.0,1944283.0
,,937730000.0,937730.0,659537.0
,,938902000.0,938902.0,2227064.0
,,940586000.0,940586.0,2393336.0
,,941413000.0,941413.0,367993.0
,,945139000.0,945139.0,2401799.0
,,962750000.0,962750.0,2294394.0
,,967950000.0,967950.0,640745.0
,,969467000.0,969467.0,562056.0
,,980780000.0,980780.0,2200843.0
,,985134000.0,985134.0,676309.0
,,996777000.0,996777.0,1071163.0
,,1003148000.0,1003148.0,2016488.0
,,1010049000.0,1010049.0,1035367.0
,,1018368000.0,1018368.0,2160412.0
,,1019462000.0,1019462.0,552061.0
,,1027279000.0,1027279.0,546963.0
,,1039656000.0,1039656.0,1973701.0
,,1042096000.0,1042096.0,121527.0
,,1047859000.0,1047859.0,2479544.0
,,1052448000.0,1052448.0,126871.0
,,1055087000.0,1055087.0,1460720.0
,,1061902000.0,1061902.0,645705.0
,,1068706000.0,1068706.0,647227.0
,,1070199000.0,1070199.0,2220815.0
,,1074082000.0,1074082.0,695267.0
,,1092202000.0,1092202.0,1487684.0
,,1103644000.0,1103644.0,2330533.0
,,1111728000.0,1111728.0,1791080.0
,,1112639000.0,1112639.0,1306228.0
,,1119457000.0,1119457.0,541444.0
,,1131569000.0,1131569.0,425464.0
,,1140086000.0,1140086.0,831311.0
,,1151712000.0,1151712.0,456364.0
,,1169672000.0,1169672.0,1203964.0
,,1170613000.0,1170613.0,484477.0
,,1177811000.0,1177811.0,1284293.0
,,1179269000.0,1179269.0,115086.0
,,1191183000.0,1191183.0,2379559.0
,,1193812000.0,1193812.0,2102071.0
,,1209868000.0,1209868.0,1744264.0
,,1213111000.0,1213111.0,2336042.0
,,1214107000.0,1214107.0,1836091.0
,,1217921000.0,1217921.0,1639017.0
,,1219464000.0,1219464.0,555600.0
,,1223668000.0,1223668.0,1130969.0
,,1230928000.0,1230928.0,754718.0
,,1236926000.0,1236926.0,1923006.0
,,1240521000.0,1240521.0,518985.0
,,1247024000.0,1247024.0,428582.0
,,1259051000.0,1259051.0,1391689.0
,,1264848000.0,1264848.0,697910.0
,,1266774000.0,1266774.0,1177471.0
,,1269453000.0,1269453.0,531670.0
,,1270071000.0,1270071.0,666212.0
,,1283531000.0,1283531.0,1735333.0
,,1297831000.0,1297831.0,1524857.0
,,1304977000.0,1304977.0,341620.0
,,1311771000.0,1311771.0,871150.0
,,1319465000.0,1319465.0,557534.0
,,1320468000.0,1320468.0,126358.0
,,1321289000.0,1321289.0,1828238.0
,,1324352000.0,1324352.0,326085.0
,,1333311000.0,1333311.0,1577999.0
,,1346883000.0,1346883.0,2119247.0
,,1360058000.0,1360058.0,1064216.0
,,1369639000.0,1369639.0,2704385.0
,,1370775000.0,1370775.0,656206.0
,,1372181000.0,1372181.0,506614.0
,,1378737000.0,1378737.0,1312125.0
,,1379828000.0,1379828.0,1225133.0
,,1395114000.0,1395114.0,3058851.0
,,1397350000.0,1397350.0,1128927.0
,,1399929000.0,1399929.0,433001.0
,,1412704000.0,1412704.0,1749870.0
,,1419462000.0,1419462.0,551197.0
,,1432682000.0,1432682.0,2218898.0
,,1438844000.0,1438844.0,371653.0
,,1439549000.0,1439549.0,749827.0
,,1453843000.0,1453843.0,1128876.0
,,1454172000.0,1454172.0,120531.0
,,1465107000.0,1465107.0,2018023.0
,,1469459000.0,1469459.0,545348.0
,,1470581000.0,1470581.0,601791.0
,,1470768000.0,1470768.0,112682.0
,,1471499000.0,1471499.0,651516.0
,,1478689000.0,1478689.0,868018.0
,,1478794000.0,1478794.0,115703.0
,,1482816000.0,1482816.0,383791.0
,,1483185000.0,1483185.0,111560.0
,,1496441000.0,1496441.0,682104.0
,,1496601000.0,1496601.0,110261.0
,,1504810000.0,1504810.0,705475.0
,,1504956000.0,1504956.0,108538.0
,,1519466000.0,1519466.0,561356.0
,,1521901000.0,1521901.0,1949360.0
,,1527545000.0,1527545.0,1798534.0
,,1547105000.0,1547105.0,820357.0
,,1548357000.0,1548357.0,1725668.0
,,1561547000.0,1561547.0,2277333.0
,,1569464000.0,1569464.0,555559.0
,,1570507000.0,1570507.0,1902122.0
,,1572182000.0,1572182.0,648632.0
,,1583066000.0,1583066.0,1030540.0
,,1588061000.0,1588061.0,815388.0
,,1590229000.0,1590229.0,2313919.0
,,1606420000.0,1606420.0,2385493.0
,,1612179000.0,1612179.0,1619906.0
,,1619477000.0,1619477.0,584708.0
,,1621224000.0,1621224.0,2033344.0
,,1626898000.0,1626898.0,2382345.0
,,1635934000.0,1635934.0,1933366.0
,,1652058000.0,1652058.0,2111090.0
,,1654259000.0,1654259.0,1955521.0
,,1658868000.0,1658868.0,2050782.0
,,1662230000.0,1662230.0,1524306.0
,,1669456000.0,1669456.0,538213.0
,,1673010000.0,1673010.0,729131.0
,,1675759000.0,1675759.0,1430805.0
,,1687295000.0,1687295.0,1511990.0
,,1701629000.0,1701629.0,1849844.0
,,1719465000.0,1719465.0,557040.0
,,1720677000.0,1720677.0,482826.0
,,1737889000.0,1737889.0,465202.0
,,1754140000.0,1754140.0,762090.0
,,1769455000.0,1769455.0,534538.0
,,1773585000.0,1773585.0,614619.0
,,1774533000.0,1774533.0,1821140.0
,,1790513000.0,1790513.0,1832670.0
,,1792916000.0,1792916.0,367191.0
,,1794001000.0,1794001.0,1420200.0
,,1806543000.0,1806543.0,768586.0
,,1811619000.0,1811619.0,1946095.0
,,1819462000.0,1819462.0,551884.0
,,1820059000.0,1820059.0,514808.0
,,1824246000.0,1824246.0,987652.0
,,1826776000.0,1826776.0,553963.0
,,1833369000.0,1833369.0,608701.0
,,1838096000.0,1838096.0,2483197.0
,,1853344000.0,1853344.0,1135336.0
,,1855481000.0,1855481.0,127332.0
,,1856847000.0,1856847.0,1185822.0
,,1856965000.0,1856965.0,100823.0
,,1859392000.0,1859392.0,406823.0
,,1869461000.0,1869461.0,550479.0
,,1871937000.0,1871937.0,2080704.0
,,1874319000.0,1874319.0,658369.0
,,1880709000.0,1880709.0,1988468.0
,,1888612000.0,1888612.0,530218.0
,,1901879000.0,1901879.0,1712703.0
,,1907201000.0,1907201.0,634457.0
,,1909976000.0,1909976.0,884500.0
,,1919463000.0,1919463.0,553808.0
,,1924257000.0,1924257.0,1331555.0
,,1926701000.0,1926701.0,126494.0
,,1930435000.0,1930435.0,2271656.0
,,1939874000.0,1939874.0,1034057.0
,,1953315000.0,1953315.0,489119.0
,,1956023000.0,1956023.0,1452801.0
,,1969453000.0,1969453.0,531203.0
,,1970218000.0,1970218.0,1156452.0
,,1975033000.0,1975033.0,652097.0
,,1987949000.0,1987949.0,1736387.0
,,1992282000.0,1992282.0,1860607.0
,,1999318000.0,1999318.0,1386356.0
,,2009652000.0,2009652.0,332268.0
,,2019464000.0,2019464.0,557402.0
,,2024647000.0,2024647.0,1703712.0
,,2038049000.0,2038049.0,843426.0
,,2053724000.0,2053724.0,1583506.0
,,2064501000.0,2064501.0,418344.0
,,2069458000.0,2069458.0,541816.0
,,2075720000.0,2075720.0,657173.0
,,2083996000.0,2083996.0,845345.0
,,2102108000.0,2102108.0,1812852.0
,,2109480000.0,2109480.0,675677.0
,,2119470000.0,2119470.0,570081.0
,,2120535000.0,2120535.0,1331995.0
,,2123208000.0,2123208.0,126560.0
,,2123945000.0,2123945.0,908122.0
,,2131958000.0,2131958.0,1594562.0
,,2143196000.0,2143196.0,360606.0
,,2155857000.0,2155857.0,2471116.0
,,2162747000.0,2162747.0,602418.0
,,2167561000.0,2167561.0,1493272.0
,,2169463000.0,2169463.0,553279.0
,,2176578000.0,2176578.0,2394295.0
,,2179270000.0,2179270.0,117988.0
,,2190157000.0,2190157.0,1005697.0
,,2207690000.0,2207690.0,1840188.0
,,2216376000.0,2216376.0,1293588.0
,,2219465000.0,2219465.0,559662.0
,,2228015000.0,2228015.0,1770310.0
,,2242453000.0,2242453.0,1408124.0
,,2245902000.0,2245902.0,2241504.0
,,2251201000.0,2251201.0,2225083.0
,,2268831000.0,2268831.0,2213195.0
,,2269455000.0,2269455.0,536762.0
,,2270405000.0,2270405.0,1619891.0
,,2277543000.0,2277543.0,1891944.0
,,2292469000.0,2292469.0,2580496.0
,,2308137000.0,2308137.0,2262810.0
,,2319463000.0,2319463.0,553865.0
,,2323983000.0,2323983.0,956856.0
,,2324779000.0,2324779.0,1160126.0
,,2327331000.0,2327331.0,369248.0
,,2334764000.0,2334764.0,2173719.0
,,2340003000.0,2340003.0,469260.0
,,2350036000.0,2350036.0,1607957.0
,,2359176000.0,2359176.0,1352853.0
,,2359507000.0,2359507.0,649298.0
,,2369001000.0,2369001.0,2225045.0
,,2369465000.0,2369465.0,557757.0
,,2373857000.0,2373857.0,2322431.0
,,2377839000.0,2377839.0,655945.0
,,2384215000.0,2384215.0,2120213.0
,,2390632000.0,2390632.0,132503.0
,,2392446000.0,2392446.0,1891304.0
,,2394860000.0,2394860.0,117795.0
,,2400886000.0,2400886.0,440622.0
,,2418904000.0,2418904.0,1525261.0
,,2419460000.0,2419460.0,546189.0
,,2438699000.0,2438699.0,1078070.0
,,2451994000.0,2451994.0,751315.0
,,2469449000.0,2469449.0,522319.0
,,2471248000.0,2471248.0,354284.0
,,2474503000.0,2474503.0,868871.0
,,2478558000.0,2478558.0,635408.0
,,2482170000.0,2482170.0,969339.0
,,2501250000.0,2501250.0,1951819.0
,,2519458000.0,2519458.0,543064.0
,,2520335000.0,2520335.0,905048.0
,,2539268000.0,2539268.0,2007758.0
,,2556172000.0,2556172.0,1190642.0
,,2560503000.0,2560503.0,1495315.0
,,2569461000.0,2569461.0,549341.0
,,2570943000.0,2570943.0,1126770.0
,,2579390000.0,2579390.0,727757.0
,,2584830000.0,2584830.0,882209.0
,,2603763000.0,2603763.0,427961.0
,,2612656000.0,2612656.0,398575.0
,,2616681000.0,2616681.0,2069120.0
,,2617652000.0,2617652.0,1536106.0
,,2619464000.0,2619464.0,556319.0
,,2621290000.0,2621290.0,799502.0
,,2631981000.0,2631981.0,1496472.0
,,2638264000.0,2638264.0,1357235.0
,,2651269000.0,2651269.0,1660393.0
,,2658808000.0,2658808.0,127191.0
,,2664614000.0,2664614.0,1380269.0
,,2669461000.0,2669461.0,549437.0
,,2679505000.0,2679505.0,365062.0
,,2680988000.0,2680988.0,2939401.0
,,2686391000.0,2686391.0,541646.0
,,2694912000.0,2694912.0,2250607.0
,,2708125000.0,2708125.0,678071.0
,,2716941000.0,2716941.0,1760307.0
,,2719466000.0,2719466.0,561508.0
,,2722043000.0,2722043.0,2178204.0
,,2724626000.0,2724626.0,1959925.0
,,2743434000.0,2743434.0,435927.0
,,2752620000.0,2752620.0,1165145.0
,,2769339000.0,2769339.0,1928827.0
,,2769497000.0,2769497.0,352686.0
,,2774992000.0,2774992.0,1017590.0
,,2780815000.0,2780815.0,926837.0
,,2787613000.0,2787613.0,681634.0
,,2792470000.0,2792470.0,383911.0
,,2795022000.0,2795022.0,370405.0
,,2812067000.0,2812067.0,872968.0
,,2819465000.0,2819465.0,557831.0
,,2824500000.0,2824500.0,1339675.0
,,2825371000.0,2825371.0,1633095.0
,,2841935000.0,2841935.0,586098.0
,,2850256000.0,2850256.0,1641617.0
,,2862463000.0,2862463.0,2359791.0
,,2868880000.0,2868880.0,1484520.0
,,2869192000.0,2869192.0,109225.0
,,2869454000.0,2869454.0,532918.0
,,2871324000.0,2871324.0,119684.0
,,2876590000.0,2876590.0,458897.0
,,2881569000.0,2881569.0,948369.0
,,2886619000.0,2886619.0,486888.0
,,2899541000.0,2899541.0,831571.0
,,2910599000.0,2910599.0,1269937.0
,,2919462000.0,2919462.0,551790.0
,,2926228000.0,2926228.0,126968.0
,,2929197000.0,2929197.0,2087424.0
,,2938351000.0,2938351.0,1217789.0
,,2953071000.0,2953071.0,725463.0
,,2961690000.0,2961690.0,364569.0
,,2967812000.0,2967812.0,2380854.0
,,2969459000.0,2969459.0,545642.0
,,2972613000.0,2972613.0,790381.0
,,2979604000.0,2979604.0,1932660.0
,,2982198000.0,2982198.0,934652.0
,,2987510000.0,2987510.0,1367758.0
,,2990416000.0,2990416.0,2303240.0
,,2996919000.0,2996919.0,1092249.0
,,3012349000.0,3012349.0,2406088.0
,,3015948000.0,3015948.0,2151032.0
,,3019463000.0,3019463.0,553428.0
,,3024868000.0,3024868.0,1648531.0
,,3043960000.0,3043960.0,1743960.0
,,3054266000.0,3054266.0,2224549.0
,,3061362000.0,3061362.0,677640.0
,,3067978000.0,3067978.0,620403.0
,,3069459000.0,3069459.0,544958.0
,,3077131000.0,3077131.0,797855.0
,,3078233000.0,3078233.0,1227654.0
,,3082191000.0,3082191.0,1876312.0
,,3082802000.0,3082802.0,647720.0
,,3084156000.0,3084156.0,1188873.0
,,3085860000.0,3085860.0,666814.0
,,3095458000.0,3095458.0,1108691.0
,,3103825000.0,3103825.0,382743.0
,,3105486000.0,3105486.0,1030695.0
,,3108793000.0,3108793.0,2514871.0
,,3119464000.0,3119464.0,556099.0
,,3127992000.0,3127992.0,2435636.0
,,3129430000.0,3129430.0,1443128.0
,,3137786000.0,3137786.0,2082419.0
,,3156696000.0,3156696.0,2414856.0
,,3169457000.0,3169457.0,541001.0
,,3170732000.0,3170732.0,1002035.0
,,3173604000.0,3173604.0,1025619.0
,,3179266000.0,3179266.0,109138.0
,,3183527000.0,3183527.0,681749.0
,,3190669000.0,3190669.0,2453602.0
,,3193502000.0,3193502.0,2506143.0
,,3193648000.0,3193648.0,129298.0
,,3206724000.0,3206724.0,1977886.0
,,3219464000.0,3219464.0,556516.0
,,3220765000.0,3220765.0,721374.0
,,3232319000.0,3232319.0,1261993.0
,,3240855000.0,3240855.0,1025372.0
,,3257547000.0,3257547.0,469850.0
,,3260301000.0,3260301.0,2455926.0
,,3269454000.0,3269454.0,534903.0
,,3271817000.0,3271817.0,1186124.0
,,3272745000.0,3272745.0,1503416.0
,,3278727000.0,3278727.0,2931297.0
,,3281257000.0,3281257.0,423149.0
,,3284210000.0,3284210.0,653206.0
,,3295564000.0,3295564.0,2416193.0
,,3314727000.0,3314727.0,1180734.0
,,3317371000.0,3317371.0,2190877.0
,,3319467000.0,3319467.0,562247.0
,,3326230000.0,3326230.0,704969.0
,,3330520000.0,3330520.0,1368321.0
,,3335219000.0,3335219.0,1747516.0
,,3345604000.0,3345604.0,1797078.0
,,3348040000.0,3348040.0,114720.0
,,3352623000.0,3352623.0,2957607.0
,,3369457000.0,3369457.0,541102.0
,,3371406000.0,3371406.0,2336022.0
,,3376149000.0,3376149.0,337397.0
,,3385252000.0,3385252.0,1768641.0
,,3388359000.0,3388359.0,1460183.0
,,3408532000.0,3408532.0,2160167.0
,,3419461000.0,3419461.0,548740.0
,,3421811000.0,3421811.0,819582.0
,,3428079000.0,3428079.0,2412684.0
,,3432727000.0,3432727.0,2465766.0
,,3441084000.0,3441084.0,2233535.0
,,3448754000.0,3448754.0,1470142.0
,,3454258000.0,3454258.0,2770599.0
,,3461064000.0,3461064.0,126366.0
,,3463851000.0,3463851.0,884164.0
,,3469460000.0,3469460.0,546777.0
,,3475141000.0,3475141.0,1902302.0
,,3485743000.0,3485743.0,926934.0
,,3487915000.0,3487915.0,1142355.0
,,3493791000.0,3493791.0,1965113.0
,,3502493000.0,3502493.0,248089.0
,,3511111000.0,3511111.0,355125.0
,,3512309000.0,3512309.0,2258549.0
,,3513239000.0,3513239.0,217077.0
,,3517552000.0,3517552.0,215730.0
,,3519467000.0,3519467.0,563572.0
,,3521504000.0,3521504.0,1116719.0
,,3534725000.0,3534725.0,1976398.0
,,3545998000.0,3545998.0,428331.0
,,3551767000.0,3551767.0,2067479.0
,,3554619000.0,3554619.0,1653203.0
,,3569457000.0,3569457.0,541039.0
,,3574485000.0,3574485.0,1505133.0
,,3583810000.0,3583810.0,2519276.0
,,3585679000.0,3585679.0,683485.0
,,3586487000.0,3586487.0,944992.0
,,3597532000.0,3597532.0,1991526.0
,,3610090000.0,3610090.0,2440858.0
,,3613131000.0,3613131.0,1270083.0
,,3619462000.0,3619462.0,551766.0
,,3625288000.0,3625288.0,2127485.0
,,3629510000.0,3629510.0,872234.0
,,3631255000.0,3631255.0,452168.0
,,3633506000.0,3633506.0,700714.0
,,3635367000.0,3635367.0,786824.0
,,3648646000.0,3648646.0,2196361.0
,,3655618000.0,3655618.0,1241228.0
,,3661428000.0,3661428.0,1046886.0
,,3669459000.0,3669459.0,545688.0
,,3679984000.0,3679984.0,1799441.0
,,3687206000.0,3687206.0,1007421.0
,,3696986000.0,3696986.0,871926.0
,,3709812000.0,3709812.0,525631.0
,,3719464000.0,3719464.0,555585.0
,,3724066000.0,3724066.0,1207972.0
,,3728484000.0,3728484.0,127846.0
,,3742335000.0,3742335.0,2333514.0
,,3756171000.0,3756171.0,2390564.0
,,3763046000.0,3763046.0,1347163.0
,,3764946000.0,3764946.0,1190519.0
,,3765606000.0,3765606.0,384911.0
,,3769461000.0,3769461.0,550650.0
,,3776307000.0,3776307.0,1938123.0
,,3787964000.0,3787964.0,1451107.0
,,3801146000.0,3801146.0,1659096.0
,,3815608000.0,3815608.0,1852774.0
,,3819464000.0,3819464.0,556142.0
,,3830357000.0,3830357.0,1212175.0
,,3832325000.0,3832325.0,1317964.0
,,3832791000.0,3832791.0,106300.0
,,3846904000.0,3846904.0,1032855.0
,,3863624000.0,3863624.0,1663350.0
,,3869456000.0,3869456.0,537621.0
,,3873354000.0,3873354.0,1598204.0
,,3875451000.0,3875451.0,2303362.0
,,3879005000.0,3879005.0,744429.0
,,3879555000.0,3879555.0,762569.0
,,3883268000.0,3883268.0,1498700.0
,,3888553000.0,3888553.0,853487.0
,,3898535000.0,3898535.0,791594.0
,,3913546000.0,3913546.0,1282060.0
,,3919467000.0,3919467.0,561403.0
,,3927188000.0,3927188.0,2123761.0
,,3932031000.0,3932031.0,990305.0
,,3934591000.0,3934591.0,1694892.0
,,3947596000.0,3947596.0,333902.0
,,3967834000.0,3967834.0,2417364.0
,,3969456000.0,3969456.0,538150.0
,,3985309000.0,3985309.0,1765218.0
,,3989308000.0,3989308.0,965321.0
,,3995904000.0,3995904.0,128957.0
,,4000356000.0,4000356.0,1266074.0
,,4016434000.0,4016434.0,1334702.0
,,4019464000.0,4019464.0,556243.0
,,4026093000.0,4026093.0,594692.0
,,4028603000.0,4028603.0,1653903.0
,,4044931000.0,4044931.0,447827.0
,,4054229000.0,4054229.0,3850681.0
,,4061324000.0,4061324.0,2283937.0
,,4063046000.0,4063046.0,2553305.0
,,4065767000.0,4065767.0,848874.0
,,4069460000.0,4069460.0,546564.0
,,4083586000.0,4083586.0,680286.0
,,4089957000.0,4089957.0,652384.0
,,4100095000.0,4100095.0,2002271.0
,,4113969000.0,4113969.0,644681.0
,,4119462000.0,4119462.0,551490.0
,,4133858000.0,4133858.0,1847283.0
,,4145330000.0,4145330.0,1910205.0
,,4152776000.0,4152776.0,629392.0
,,4156877000.0,4156877.0,668907.0
,,4169465000.0,4169465.0,558827.0
,,4173167000.0,4173167.0,1483957.0
,,4179266000.0,4179266.0,108980.0
,,4190628000.0,4190628.0,706332.0
,,4191855000.0,4191855.0,579643.0
,,4208539000.0,4208539.0,1896740.0
,,4212249000.0,4212249.0,988170.0
,,4219465000.0,4219465.0,558321.0
,,4222287000.0,4222287.0,881334.0
,,4224837000.0,4224837.0,366510.0
,,4243979000.0,4243979.0,888213.0
,,4262600000.0,4262600.0,2428483.0
,,4263325000.0,4263325.0,131218.0
,,4269460000.0,4269460.0,548731.0
,,4269836000.0,4269836.0,460233.0
,,4281567000.0,4281567.0,1807746.0
,,4284004000.0,4284004.0,119845.0
,,4288403000.0,4288403.0,1835635.0
,,4291373000.0,4291373.0,660704.0
,,4294856000.0,4294856.0,1734844.0
,,4311189000.0,4311189.0,2072486.0
,,4319464000.0,4319464.0,555965.0
,,4320995000.0,4320995.0,2014365.0
,,4333906000.0,4333906.0,919883.0
,,4340939000.0,4340939.0,1712238.0
,,4352403000.0,4352403.0,1204202.0
,,4362303000.0,4362303.0,1350725.0
,,4369158000.0,4369158.0,714390.0
,,4369664000.0,4369664.0,1008560.0
,,4385721000.0,4385721.0,2145745.0
,,4392079000.0,4392079.0,641781.0
,,4400659000.0,4400659.0,2094629.0
,,4415120000.0,4415120.0,1559326.0
,,4419460000.0,4419460.0,547120.0
,,4424354000.0,4424354.0,1222127.0
,,4430590000.0,4430590.0,2394444.0
,,4441475000.0,4441475.0,348107.0
,,4451195000.0,4451195.0,2383637.0
,,4467338000.0,4467338.0,1699256.0
,,4469458000.0,4469458.0,542445.0
,,4471986000.0,4471986.0,2151408.0
,,4489791000.0,4489791.0,1389885.0
,,4492897000.0,4492897.0,675947.0
,,4493393000.0,4493393.0,325598.0
,,4507020000.0,4507020.0,816588.0
,,4519461000.0,4519461.0,549673.0
,,4524226000.0,4524226.0,1375125.0
,,4530744000.0,4530744.0,129843.0
,,4536385000.0,4536385.0,1855495.0
,,4544005000.0,4544005.0,319478.0
,,4554916000.0,4554916.0,509754.0
,,4558514000.0,4558514.0,852397.0
,,4559597000.0,4559597.0,2136430.0
,,4569476000.0,4569476.0,584554.0
,,4577965000.0,4577965.0,1395555.0
,,4589261000.0,4589261.0,1810925.0
,,4593422000.0,4593422.0,669482.0
,,4605012000.0,4605012.0,1464771.0
,,4619468000.0,4619468.0,566415.0
,,4624691000.0,4624691.0,1371314.0
,,4626484000.0,4626484.0,2527061.0
,,4631116000.0,4631116.0,923655.0
,,4632794000.0,4632794.0,1847151.0
,,4646227000.0,4646227.0,829998.0
,,4660798000.0,4660798.0,316257.0
,,4669461000.0,4669461.0,550436.0
,,4677951000.0,4677951.0,2567660.0
,,4688964000.0,4688964.0,2285787.0
,,4694154000.0,4694154.0,685963.0
,,4707778000.0,4707778.0,2295900.0
,,4709380000.0,4709380.0,1665120.0
,,4710887000.0,4710887.0,1586557.0
,,4716014000.0,4716014.0,1191035.0
,,4718595000.0,4718595.0,432468.0
,,4719471000.0,4719471.0,493985.0
,,4733311000.0,4733311.0,2534635.0
,,4750916000.0,4750916.0,2569754.0
,,4753626000.0,4753626.0,2384110.0
,,4758688000.0,4758688.0,1465471.0
,,4763133000.0,4763133.0,742479.0
,,4766273000.0,4766273.0,969346.0
,,4767614000.0,4767614.0,353497.0
,,4768714000.0,4768714.0,122723.0
,,4769455000.0,4769455.0,473144.0
,,4770661000.0,4770661.0,2494876.0
,,4778455000.0,4778455.0,1421283.0
,,4781749000.0,4781749.0,509862.0
,,4784474000.0,4784474.0,2133004.0
,,4794837000.0,4794837.0,514888.0
,,4796062000.0,4796062.0,827400.0
,,4798163000.0,4798163.0,128475.0
,,4799237000.0,4799237.0,116144.0
,,4810957000.0,4810957.0,2238203.0
,,4819459000.0,4819459.0,481094.0
,,4822313000.0,4822313.0,736462.0
,,4827696000.0,4827696.0,356393.0
,,4830424000.0,4830424.0,1915856.0
,,4847402000.0,4847402.0,1309196.0
,,4861172000.0,4861172.0,1630837.0
,,4869452000.0,4869452.0,467268.0
,,4877374000.0,4877374.0,1717810.0
,,4885454000.0,4885454.0,1670688.0
,,4895712000.0,4895712.0,2766326.0
,,4906062000.0,4906062.0,1781771.0
,,4912561000.0,4912561.0,1560898.0
,,4919457000.0,4919457.0,477893.0
,,4924922000.0,4924922.0,611641.0
,,4936384000.0,4936384.0,812882.0
,,4950258000.0,4950258.0,1508810.0
,,4961813000.0,4961813.0,3453453.0
,,4969784000.0,4969784.0,3149403.0
,,4981095000.0,4981095.0,156888.0
,,4981423000.0,4981423.0,141927.0
,,4981754000.0,4981754.0,140366.0
,,4982094000.0,4982094.0,138592.0
,,4982431000.0,4982431.0,140151.0
,,4982762000.0,4982762.0,140104.0
,,4983094000.0,4983094.0,138925.0
,,4983441000.0,4983441.0,140097.0
,,4983772000.0,4983772.0,140335.0
,,4984104000.0,4984104.0,139183.0
,,4984445000.0,4984445.0,139301.0
,,4984780000.0,4984780.0,138486.0
,,4985112000.0,4985112.0,138283.0
,,4985444000.0,4985444.0,139161.0
,,4986681000.0,4986681.0,2440366.0
,,4987523000.0,4987523.0,197634.0
,,4988120000.0,4988120.0,226447.0
,,4993360000.0,4993360.0,352591.0
,,4996346000.0,4996346.0,567531.0
,,5001589000.0,5001589.0,653675.0
,,5020332000.0,5020332.0,2448351.0
,,5023621000.0,5023621.0,1586125.0
,,5032827000.0,5032827.0,160959.0
,,5033167000.0,5033167.0,139391.0
,,5033490000.0,5033490.0,137529.0
,,5033821000.0,5033821.0,136386.0
,,5034154000.0,5034154.0,136215.0
,,5034488000.0,5034488.0,135801.0
,,5034832000.0,5034832.0,136075.0
,,5035165000.0,5035165.0,136866.0
,,5035551000.0,5035551.0,505161.0
,,5055488000.0,5055488.0,1143377.0
,,5063874000.0,5063874.0,2506380.0
,,5065587000.0,5065587.0,137584.0
,,5069468000.0,5069468.0,497672.0
,,5083257000.0,5083257.0,2058217.0
,,5087045000.0,5087045.0,677402.0
,,5097029000.0,5097029.0,574567.0
,,5102573000.0,5102573.0,3401728.0
,,5119210000.0,5119210.0,1008247.0
,,5119660000.0,5119660.0,999847.0
,,5139349000.0,5139349.0,1373811.0
,,5139574000.0,5139574.0,173880.0
,,5144414000.0,5144414.0,1058426.0
,,5144590000.0,5144590.0,109282.0
,,5164146000.0,5164146.0,1163456.0
,,5164285000.0,5164285.0,107522.0
,,5168541000.0,5168541.0,2333992.0
,,5169461000.0,5169461.0,549236.0
,,5176939000.0,5176939.0,1702756.0
,,5178363000.0,5178363.0,902703.0
,,5179265000.0,5179265.0,105511.0
,,5194362000.0,5194362.0,675145.0
,,5197429000.0,5197429.0,167601.0
,,5197639000.0,5197639.0,408492.0
,,5213445000.0,5213445.0,1455000.0
,,5216934000.0,5216934.0,2210254.0
,,5219467000.0,5219467.0,564402.0
,,5231359000.0,5231359.0,1326885.0
,,5239608000.0,5239608.0,149114.0
,,5239934000.0,5239934.0,142321.0
,,5240471000.0,5240471.0,138053.0
,,5240777000.0,5240777.0,138662.0
,,5241079000.0,5241079.0,137392.0
,,5241380000.0,5241380.0,137638.0
,,5241695000.0,5241695.0,137896.0
,,5241996000.0,5241996.0,138842.0
,,5242297000.0,5242297.0,137667.0
,,5249460000.0,5249460.0,363351.0
,,5254794000.0,5254794.0,904044.0
,,5256689000.0,5256689.0,1870138.0
,,5260770000.0,5260770.0,2528592.0
,,5269458000.0,5269458.0,543733.0
,,5277021000.0,5277021.0,1813690.0
,,5287060000.0,5287060.0,1384997.0
,,5288682000.0,5288682.0,1596510.0
,,5291735000.0,5291735.0,1026118.0
,,5298237000.0,5298237.0,130943.0
,,5298469000.0,5298469.0,425638.0
,,5310642000.0,5310642.0,524888.0
,,5319463000.0,5319463.0,554247.0
,,5329210000.0,5329210.0,1188910.0
,,5329570000.0,5329570.0,793481.0
,,5333544000.0,5333544.0,137908.0
,,5338308000.0,5338308.0,1986596.0
,,5341912000.0,5341912.0,2515619.0
,,5349700000.0,5349700.0,2156535.0
,,5365810000.0,5365810.0,809154.0
,,5369459000.0,5369459.0,545861.0
,,5380669000.0,5380669.0,1221786.0
,,5390786000.0,5390786.0,1028096.0
,,5398856000.0,5398856.0,127821.0
,,5399079000.0,5399079.0,409867.0
,,5405651000.0,5405651.0,422891.0
,,5419726000.0,5419726.0,1429710.0
,,5419847000.0,5419847.0,267106.0
,,5428187000.0,5428187.0,757049.0
,,5433741000.0,5433741.0,354191.0
,,5441925000.0,5441925.0,2316578.0
,,5445987000.0,5445987.0,1527601.0
,,5459321000.0,5459321.0,1361078.0
,,5469467000.0,5469467.0,564090.0
,,5471253000.0,5471253.0,3567422.0
,,5471914000.0,5471914.0,1461999.0
,,5477137000.0,5477137.0,854195.0
,,5489499000.0,5489499.0,431441.0
,,5499592000.0,5499592.0,155503.0
,,5499888000.0,5499888.0,526221.0
,,5508154000.0,5508154.0,1579450.0
,,5519485000.0,5519485.0,602869.0
,,5523003000.0,5523003.0,1903601.0
,,5534686000.0,5534686.0,1598895.0
,,5551115000.0,5551115.0,563429.0
,,5555548000.0,5555548.0,1858880.0
,,5569461000.0,5569461.0,547967.0
,,5571334000.0,5571334.0,1077749.0
,,5578690000.0,5578690.0,4410319.0
,,5596994000.0,5596994.0,997430.0
,,5600354000.0,5600354.0,128129.0
,,5600578000.0,5600578.0,407121.0
,,5600974000.0,5600974.0,153822.0
,,5603982000.0,5603982.0,350662.0
,,5611032000.0,5611032.0,704481.0
,,5619470000.0,5619470.0,570197.0
,,5631380000.0,5631380.0,2589843.0
,,5640948000.0,5640948.0,745844.0
,,5648744000.0,5648744.0,1479100.0
,,5656522000.0,5656522.0,1316262.0
,,5666873000.0,5666873.0,1698952.0
,,5669459000.0,5669459.0,544878.0
,,5681071000.0,5681071.0,1818978.0
,,5694983000.0,5694983.0,2161994.0
,,5700376000.0,5700376.0,1884728.0
,,5701065000.0,5701065.0,172159.0
,,5701272000.0,5701272.0,418812.0
,,5717142000.0,5717142.0,1181763.0
,,5718284000.0,5718284.0,1765524.0
,,5719473000.0,5719473.0,576087.0
,,5721092000.0,5721092.0,3330730.0
,,5722307000.0,5722307.0,2152568.0
,,5728602000.0,5728602.0,2414319.0
,,5731600000.0,5731600.0,1616670.0
,,5742595000.0,5742595.0,1021840.0
,,5746821000.0,5746821.0,859564.0
,,5766661000.0,5766661.0,2335587.0
,,5769509000.0,5769509.0,657761.0
,,5778601000.0,5778601.0,1406495.0
,,5797987000.0,5797987.0,2304267.0
,,5801702000.0,5801702.0,144354.0
,,5801991000.0,5801991.0,513556.0
,,5805918000.0,5805918.0,1594849.0
,,5807185000.0,5807185.0,1197241.0
,,5819612000.0,5819612.0,890058.0
,,5826565000.0,5826565.0,543967.0
,,5830639000.0,5830639.0,2189053.0
,,5846056000.0,5846056.0,2211102.0
,,5850713000.0,5850713.0,357137.0
,,5858434000.0,5858434.0,1540321.0
,,5861685000.0,5861685.0,427920.0
,,5864324000.0,5864324.0,1451936.0
,,5868403000.0,5868403.0,149954.0
,,5869499000.0,5869499.0,634157.0
,,5870885000.0,5870885.0,2207056.0
,,5874249000.0,5874249.0,1875833.0
,,5886840000.0,5886840.0,2156796.0
,,5888832000.0,5888832.0,3406105.0
,,5893868000.0,5893868.0,1815417.0
,,5902389000.0,5902389.0,126623.0
,,5902617000.0,5902617.0,419672.0
,,5908755000.0,5908755.0,2004119.0
,,5919460000.0,5919460.0,546964.0
,,5923622000.0,5923622.0,398279.0
,,5943678000.0,5943678.0,1429335.0
,,5956751000.0,5956751.0,1410081.0
,,5969456000.0,5969456.0,538304.0
,,5973355000.0,5973355.0,1569739.0
,,5985562000.0,5985562.0,1526665.0
,,5987923000.0,5987923.0,1722942.0
,,5999661000.0,5999661.0,1410709.0
,,6003175000.0,6003175.0,125810.0
,,6003418000.0,6003418.0,408765.0
,,6009465000.0,6009465.0,2251417.0
,,6019830000.0,6019830.0,2516711.0
,,6037798000.0,6037798.0,1464266.0
,,6044837000.0,6044837.0,2023260.0
,,6054417000.0,6054417.0,2559942.0
,,6056456000.0,6056456.0,804930.0
,,6065908000.0,6065908.0,2157048.0
,,6069447000.0,6069447.0,518022.0
,,6079880000.0,6079880.0,2284222.0
,,6096324000.0,6096324.0,1049709.0
,,6103815000.0,6103815.0,125174.0
,,6104041000.0,6104041.0,415361.0
,,6105340000.0,6105340.0,853009.0
,,6108191000.0,6108191.0,1259816.0
,,6109213000.0,6109213.0,2033585.0
,,6119470000.0,6119470.0,568447.0
,,6126277000.0,6126277.0,1682284.0
,,6129962000.0,6129962.0,2277495.0
,,6135859000.0,6135859.0,127709.0
,,6141989000.0,6141989.0,2268909.0
,,6149691000.0,6149691.0,1428572.0
,,6167344000.0,6167344.0,639489.0
,,6169459000.0,6169459.0,544460.0
,,6179292000.0,6179292.0,167542.0
,,6186688000.0,6186688.0,438849.0
,,6194918000.0,6194918.0,1113671.0
,,6204622000.0,6204622.0,169024.0
,,6204827000.0,6204827.0,406617.0
,,6211256000.0,6211256.0,2259591.0
,,6219462000.0,6219462.0,550060.0
,,6226782000.0,6226782.0,5465286.0
,,6245502000.0,6245502.0,2267004.0
,,6249191000.0,6249191.0,1948583.0
,,6252106000.0,6252106.0,1210363.0
,,6263878000.0,6263878.0,2482567.0
,,6267410000.0,6267410.0,652656.0
,,6269459000.0,6269459.0,545397.0
,,6287412000.0,6287412.0,2176452.0
,,6294002000.0,6294002.0,1780820.0
,,6305786000.0,6305786.0,1356290.0
,,6311096000.0,6311096.0,2020302.0
,,6312380000.0,6312380.0,1652945.0
,,6319464000.0,6319464.0,554601.0
,,6327363000.0,6327363.0,1560587.0
,,6343401000.0,6343401.0,2067540.0
,,6360757000.0,6360757.0,922092.0
,,6363610000.0,6363610.0,1299741.0
,,6369457000.0,6369457.0,541249.0
,,6370776000.0,6370776.0,1652998.0
,,6378717000.0,6378717.0,2063470.0
,,6382720000.0,6382720.0,1338387.0
,,6387680000.0,6387680.0,675949.0
,,6392246000.0,6392246.0,567747.0
,,6403277000.0,6403277.0,126070.0
,,6405679000.0,6405679.0,786903.0
,,6406276000.0,6406276.0,900839.0
,,6413331000.0,6413331.0,1375203.0
,,6415772000.0,6415772.0,1847884.0
,,6419333000.0,6419333.0,2593489.0
,,6419517000.0,6419517.0,409938.0
,,6420416000.0,6420416.0,101438.0
,,6438357000.0,6438357.0,2084174.0
,,6453494000.0,6453494.0,2330704.0
,,6466973000.0,6466973.0,1655040.0
,,6469453000.0,6469453.0,531109.0
,,6484588000.0,6484588.0,1183490.0
,,6488030000.0,6488030.0,637448.0
,,6494760000.0,6494760.0,1398965.0
,,6502929000.0,6502929.0,1124627.0
,,6507252000.0,6507252.0,4133010.0
,,6516106000.0,6516106.0,1553963.0
,,6519459000.0,6519459.0,545813.0
,,6532790000.0,6532790.0,1199580.0
,,6545560000.0,6545560.0,820559.0
,,6554524000.0,6554524.0,476351.0
,,6555752000.0,6555752.0,541576.0
,,6557361000.0,6557361.0,2535181.0
,,6568308000.0,6568308.0,1502336.0
,,6569452000.0,6569452.0,530191.0
,,6584270000.0,6584270.0,884073.0
,,6595615000.0,6595615.0,542625.0
,,6607581000.0,6607581.0,641890.0
,,6609650000.0,6609650.0,1841591.0
,,6619472000.0,6619472.0,575609.0
,,6626386000.0,6626386.0,451311.0
,,6642424000.0,6642424.0,1992616.0
,,6657249000.0,6657249.0,2152367.0
,,6659099000.0,6659099.0,870292.0
,,6659545000.0,6659545.0,739508.0
,,6669468000.0,6669468.0,564073.0
,,6670700000.0,6670700.0,134041.0
,,6672733000.0,6672733.0,1940463.0
,,6688866000.0,6688866.0,1419185.0
,,6694318000.0,6694318.0,1798990.0
,,6708306000.0,6708306.0,681843.0
,,6712568000.0,6712568.0,2491477.0
,,6719470000.0,6719470.0,568593.0
,,6728473000.0,6728473.0,1529664.0
,,6740459000.0,6740459.0,866491.0
,,6744041000.0,6744041.0,558747.0
,,6762888000.0,6762888.0,2256152.0
,,6769457000.0,6769457.0,539922.0
,,6771460000.0,6771460.0,818324.0
,,6788684000.0,6788684.0,2413036.0
,,6795552000.0,6795552.0,216957.0
,,6795834000.0,6795834.0,360187.0
,,6803121000.0,6803121.0,1009148.0
,,6808995000.0,6808995.0,646384.0
,,6813880000.0,6813880.0,662299.0
,,6819469000.0,6819469.0,566864.0
,,6832920000.0,6832920.0,1631086.0
,0,149529376.0,,
,0,540154062.0,,
,0,941339584.0,,
,0,1399825260.0,,
,0,1859315522.0,,
,0,2327255416.0,,
,0,2794946666.0,,
,0,3281151978.0,,
,0,3765530260.0,,
,0,4224761248.0,,
,0,4718489322.0,,
0,,4454323.0,,
0,,14155937.0,,
0,,29325260.0,,
0,,31066667.0,,
0,,43312031.0,,
0,,56579687.0,,
0,,66044427.0,,
0,,79755052.0,,
0,,96044739.0,,
0,,100653177.0,,
0,,107302968.0,,
0,,121878854.0,,
0,,140335833.0,,
0,,165829531.0,,
0,,170417917.0,,
0,,182774531.0,,
0,,194270625.0,,
0,,196120156.0,,
0,,200880364.0,,
0,,209879427.0,,
0,,213024166.0,,
0,,222688698.0,,
0,,231344687.0,,
0,,233728646.0,,
0,,236749479.0,,
0,,251700833.0,,
0,,266495885.0,,
0,,269463906.0,,
0,,273088177.0,,
0,,288827968.0,,
0,,290980937.0,,
0,,303904948.0,,
0,,306256302.0,,
0,,320211771.0,,
0,,337122916.0,,
0,,339191978.0,,
0,,357334270.0,,
0,,373428750.0,,
0,,383723646.0,,
0,,395277187.0,,
0,,413801979.0,,
0,,425540052.0,,
0,,437867135.0,,
0,,454550000.0,,
0,,462175469.0,,
0,,474059583.0,,
0,,477932031.0,,
0,,485713906.0,,
0,,489828750.0,,
0,,506863333.0,,
0,,519851094.0,,
0,,523424166.0,,
0,,548313281.0,,
0,,560248437.0,,
0,,570923489.0,,
0,,576244114.0,,
0,,578723437.0,,
0,,591471719.0,,
0,,594599739.0,,
0,,602261250.0,,
0,,613646562.0,,
0,,618601249.0,,
0,,631099114.0,,
0,,640058958.0,,
0,,641114010.0,,
0,,643863593.0,,
0,,655604270.0,,
0,,673525052.0,,
0,,687769791.0,,
0,,705051406.0,,
0,,706810885.0,,
0,,712252083.0,,
0,,720077708.0,,
0,,722814010.0,,
0,,742161094.0,,
0,,761691666.0,,
0,,777110729.0,,
0,,777342395.0,,
0,,796508124.0,,
0,,797757343.0,,
0,,810823750.0,,
0,,811874687.0,,
0,,822556093.0,,
0,,824539375.0,,
0,,832609791.0,,
0,,839239791.0,,
0,,854758906.0,,
0,,864730833.0,,
0,,869219426.0,,
0,,882046666.0,,
0,,884103437.0,,
0,,895662239.0,,
0,,900799844.0,,
0,,915150104.0,,
0,,923581718.0,,
0,,928657864.0,,
0,,929984479.0,,
0,,937969583.0,,
0,,939574219.0,,
0,,944123645.0,,
0,,961783125.0,,
0,,979857031.0,,
0,,984881197.0,,
0,,996349427.0,,
0,,1002302968.0,,
0,,1009636094.0,,
0,,1017457812.0,,
0,,1027084583.0,,
0,,1046809010.0,,
0,,1054487916.0,,
0,,1061661979.0,,
0,,1069505208.0,,
0,,1073821770.0,,
0,,1091590364.0,,
0,,1102660312.0,,
0,,1110981458.0,,
0,,1112106302.0,,
0,,1131426562.0,,
0,,1139763854.0,,
0,,1151555208.0,,
0,,1170448906.0,,
0,,1177290260.0,,
0,,1190177812.0,,
0,,1192929479.0,,
0,,1209143124.0,,
0,,1212123802.0,,
0,,1213346458.0,,
0,,1217242083.0,,
0,,1223215520.0,,
0,,1230639375.0,,
0,,1236121614.0,,
0,,1240335937.0,,
0,,1246879218.0,,
0,,1258479895.0,,
0,,1264581302.0,,
0,,1266299531.0,,
0,,1266575781.0,,
0,,1282813541.0,,
0,,1297202291.0,,
0,,1304870208.0,,
0,,1311429948.0,,
0,,1320528333.0,,
0,,1324254114.0,,
0,,1332658802.0,,
0,,1345991718.0,,
0,,1359634271.0,,
0,,1368489062.0,,
0,,1372003906.0,,
0,,1378203697.0,,
0,,1379325937.0,,
0,,1393806458.0,,
0,,1394852968.0,,
0,,1411976198.0,,
0,,1431750260.0,,
0,,1438725103.0,,
0,,1453387395.0,,
0,,1470362917.0,,
0,,1478361510.0,,
0,,1482690364.0,,
0,,1496191822.0,,
0,,1504548593.0,,
0,,1521094583.0,,
0,,1526803281.0,,
0,,1546795624.0,,
0,,1547649635.0,,
0,,1560591510.0,,
0,,1569720937.0,,
0,,1582665937.0,,
0,,1589262240.0,,
0,,1605421562.0,,
0,,1611514218.0,,
0,,1620380677.0,,
0,,1625897760.0,,
0,,1635131354.0,,
0,,1651176198.0,,
0,,1653445781.0,,
0,,1658015103.0,,
0,,1661598541.0,,
0,,1675184062.0,,
0,,1686679374.0,,
0,,1700863073.0,,
0,,1720511198.0,,
0,,1737727708.0,,
0,,1753848750.0,,
0,,1773778854.0,,
0,,1789748542.0,,
0,,1792799323.0,,
0,,1793425156.0,,
0,,1806247968.0,,
0,,1810804114.0,,
0,,1819878906.0,,
0,,1823855572.0,,
0,,1826577291.0,,
0,,1833143177.0,,
0,,1837044010.0,,
0,,1852888020.0,,
0,,1871065156.0,,
0,,1879881510.0,,
0,,1888425155.0,,
0,,1901166927.0,,
0,,1906965468.0,,
0,,1909629687.0,,
0,,1929477448.0,,
0,,1939462864.0,,
0,,1953142291.0,,
0,,1955425676.0,,
0,,1969755469.0,,
0,,1987230676.0,,
0,,1991504427.0,,
0,,1998751249.0,,
0,,2009547708.0,,
0,,2023941302.0,,
0,,2037722187.0,,
0,,2053069531.0,,
0,,2064360260.0,,
0,,2083672552.0,,
0,,2101353125.0,,
0,,2109227603.0,,
0,,2119992344.0,,
0,,2123590677.0,,
0,,2131298281.0,,
0,,2143082239.0,,
0,,2154811197.0,,
0,,2162526614.0,,
0,,2166946041.0,,
0,,2175567239.0,,
0,,2189761198.0,,
0,,2206922083.0,,
0,,2215849739.0,,
0,,2227280520.0,,
0,,2241876927.0,,
0,,2244957499.0,,
0,,2250263594.0,,
0,,2267897603.0,,
0,,2269736510.0,,
0,,2276752916.0,,
0,,2291378281.0,,
0,,2307184322.0,,
0,,2323606458.0,,
0,,2333848281.0,,
0,,2339841927.0,,
0,,2349370573.0,,
0,,2358624791.0,,
0,,2368063176.0,,
0,,2372883072.0,,
0,,2383333802.0,,
0,,2400743802.0,,
0,,2418281301.0,,
0,,2438266405.0,,
0,,2451713541.0,,
0,,2471144114.0,,
0,,2474169687.0,,
0,,2481796562.0,,
0,,2500439948.0,,
0,,2519989531.0,,
0,,2538432447.0,,
0,,2555689999.0,,
0,,2559891823.0,,
0,,2570498333.0,,
0,,2584496145.0,,
0,,2603625520.0,,
0,,2612531041.0,,
0,,2615817447.0,,
0,,2617026197.0,,
0,,2620990052.0,,
0,,2631371666.0,,
0,,2637714999.0,,
0,,2650587552.0,,
0,,2664055260.0,,
0,,2679390000.0,,
0,,2680108594.0,,
0,,2686199166.0,,
0,,2693963541.0,,
0,,2707870364.0,,
0,,2716208489.0,,
0,,2721128177.0,,
0,,2723806614.0,,
0,,2743286406.0,,
0,,2752150416.0,,
0,,2768528332.0,,
0,,2774588020.0,,
0,,2787359895.0,,
0,,2811726510.0,,
0,,2823958645.0,,
0,,2824705312.0,,
0,,2841721770.0,,
0,,2849575989.0,,
0,,2861465937.0,,
0,,2876433801.0,,
0,,2886452655.0,,
0,,2899218905.0,,
0,,2910081562.0,,
0,,2928321977.0,,
0,,2937856352.0,,
0,,2952795832.0,,
0,,2961574060.0,,
0,,2966806820.0,,
0,,2972310466.0,,
0,,2978792184.0,,
0,,2979421924.0,,
0,,2986954737.0,,
0,,2989445675.0,,
0,,2996482186.0,,
0,,3011332655.0,,
0,,3015043124.0,,
0,,3024186561.0,,
0,,3043235415.0,,
0,,3053328853.0,,
0,,3061106926.0,,
0,,3067748436.0,,
0,,3076824426.0,,
0,,3077738071.0,,
0,,3081407343.0,,
0,,3083679061.0,,
0,,3085612394.0,,
0,,3095013071.0,,
0,,3103699426.0,,
0,,3105075051.0,,
0,,3107726821.0,,
0,,3126963332.0,,
0,,3128837811.0,,
0,,3136909217.0,,
0,,3155673644.0,,
0,,3170337082.0,,
0,,3173197134.0,,
0,,3189633749.0,,
0,,3192442290.0,,
0,,3205896926.0,,
0,,3220493593.0,,
0,,3231806509.0,,
0,,3240446978.0,,
0,,3257383436.0,,
0,,3259259634.0,,
0,,3271339113.0,,
0,,3272130884.0,,
0,,3278110311.0,,
0,,3294544894.0,,
0,,3314252290.0,,
0,,3316450311.0,,
0,,3325965884.0,,
0,,3329960676.0,,
0,,3334493332.0,,
0,,3351358124.0,,
0,,3352215103.0,,
0,,3370422759.0,,
0,,3376045207.0,,
0,,3384515051.0,,
0,,3387761978.0,,
0,,3407625259.0,,
0,,3421496561.0,,
0,,3427060519.0,,
0,,3431682968.0,,
0,,3440142499.0,,
0,,3448148644.0,,
0,,3453079842.0,,
0,,3454073697.0,,
0,,3463506509.0,,
0,,3474347707.0,,
0,,3487458228.0,,
0,,3492968853.0,,
0,,3511360676.0,,
0,,3521058697.0,,
0,,3533897811.0,,
0,,3545853332.0,,
0,,3550900676.0,,
0,,3553934009.0,,
0,,3573867499.0,,
0,,3582740624.0,,
0,,3583716040.0,,
0,,3585420884.0,,
0,,3596699217.0,,
0,,3609058696.0,,
0,,3612613801.0,,
0,,3624393957.0,,
0,,3629170779.0,,
0,,3631099947.0,,
0,,3633240988.0,,
0,,3635063853.0,,
0,,3647721040.0,,
0,,3655114582.0,,
0,,3661009947.0,,
0,,3679237811.0,,
0,,3696646821.0,,
0,,3709625624.0,,
0,,3723580572.0,,
0,,3741350676.0,,
0,,3755160259.0,,
0,,3764465624.0,,
0,,3775497082.0,,
0,,3787368644.0,,
0,,3800461613.0,,
0,,3814835936.0,,
0,,3831802603.0,,
0,,3846493384.0,,
0,,3862933853.0,,
0,,3872695572.0,,
0,,3874480103.0,,
0,,3878721300.0,,
0,,3882651822.0,,
0,,3898232863.0,,
0,,3913034113.0,,
0,,3926304634.0,,
0,,3931643957.0,,
0,,3933893436.0,,
0,,3947499321.0,,
0,,3966817134.0,,
0,,3984581926.0,,
0,,3999851561.0,,
0,,4015896196.0,,
0,,4025884582.0,,
0,,4027924061.0,,
0,,4044777342.0,,
0,,4052572915.0,,
0,,4053079738.0,,
0,,4060360416.0,,
0,,4061964530.0,,
0,,4065437238.0,,
0,,4083331769.0,,
0,,4099260311.0,,
0,,4113730988.0,,
0,,4133090415.0,,
0,,4144531196.0,,
0,,4156629946.0,,
0,,4172561249.0,,
0,,4191648280.0,,
0,,4207748071.0,,
0,,4211858176.0,,
0,,4243631457.0,,
0,,4261574842.0,,
0,,4269680988.0,,
0,,4287642238.0,,
0,,4294138280.0,,
0,,4310321509.0,,
0,,4320152343.0,,
0,,4333544946.0,,
0,,4340228384.0,,
0,,4351915155.0,,
0,,4361750363.0,,
0,,4368886873.0,,
0,,4384817551.0,,
0,,4399783020.0,,
0,,4414477446.0,,
0,,4423861717.0,,
0,,4429577707.0,,
0,,4441365572.0,,
0,,4450187447.0,,
0,,4466632446.0,,
0,,4471082759.0,,
0,,4489222602.0,,
0,,4493294738.0,,
0,,4506703592.0,,
0,,4523667030.0,,
0,,4535610988.0,,
0,,4543907915.0,,
0,,4554735207.0,,
0,,4558183540.0,,
0,,4558689894.0,,
0,,4577393071.0,,
0,,4588505519.0,,
0,,4604411144.0,,
0,,4624132707.0,,
0,,4625414634.0,,
0,,4630752082.0,,
0,,4630942915.0,,
0,,4632033540.0,,
0,,4645905102.0,,
0,,4660702030.0,,
0,,4676865467.0,,
0,,4687999217.0,,
0,,4706812446.0,,
0,,4708689894.0,,
0,,4710229165.0,,
0,,4732239530.0,,
0,,4749827655.0,,
0,,4752619061.0,,
0,,4758085519.0,,
0,,4762849686.0,,
0,,4767509738.0,,
0,,4769606718.0,,
0,,4777872654.0,,
0,,4781567759.0,,
0,,4783576353.0,,
0,,4795744269.0,,
0,,4810017030.0,,
0,,4822036092.0,,
0,,4827584425.0,,
0,,4829623176.0,,
0,,4846867863.0,,
0,,4860497082.0,,
0,,4876661977.0,,
0,,4884761353.0,,
0,,4894534842.0,,
0,,4905324165.0,,
0,,4911917342.0,,
0,,4924699373.0,,
0,,4936069321.0,,
0,,4949636301.0,,
0,,4960331978.0,,
0,,4960757447.0,,
0,,4968434217.0,,
0,,4985657863.0,,
0,,4993252863.0,,
0,,5001350780.0,,
0,,5019303593.0,,
0,,5022973749.0,,
0,,5035372342.0,,
0,,5055032238.0,,
0,,5062818019.0,,
0,,5082396353.0,,
0,,5086798644.0,,
0,,5101120363.0,,
0,,5101531561.0,,
0,,5118811300.0,,
0,,5138787133.0,,
0,,5143994582.0,,
0,,5163685415.0,,
0,,5167562550.0,,
0,,5176240727.0,,
0,,5178015154.0,,
0,,5194106926.0,,
0,,5212856301.0,,
0,,5216010675.0,,
0,,5230825207.0,,
0,,5249344999.0,,
0,,5254445415.0,,
0,,5255907498.0,,
0,,5259698124.0,,
0,,5276266977.0,,
0,,5286494113.0,,
0,,5288021769.0,,
0,,5291324270.0,,
0,,5310458801.0,,
0,,5328733383.0,,
0,,5337474477.0,,
0,,5340847290.0,,
0,,5348793175.0,,
0,,5365498332.0,,
0,,5380175520.0,,
0,,5390376874.0,,
0,,5405511977.0,,
0,,5419141300.0,,
0,,5427897342.0,,
0,,5433629269.0,,
0,,5440947707.0,,
0,,5445356717.0,,
0,,5458764581.0,,
0,,5469742082.0,,
0,,5470462655.0,,
0,,5476827863.0,,
0,,5489369478.0,,
0,,5507511561.0,,
0,,5522217238.0,,
0,,5534029998.0,,
0,,5550925935.0,,
0,,5554785049.0,,
0,,5570910935.0,,
0,,5576792653.0,,
0,,5577800466.0,,
0,,5596607496.0,,
0,,5603883382.0,,
0,,5610780049.0,,
0,,5630289477.0,,
0,,5640668175.0,,
0,,5648147862.0,,
0,,5655999477.0,,
0,,5666178904.0,,
0,,5680320258.0,,
0,,5694078383.0,,
0,,5699599529.0,,
0,,5716691143.0,,
0,,5717555570.0,,
0,,5721418592.0,,
0,,5727583747.0,,
0,,5730930831.0,,
0,,5742186769.0,,
0,,5746485987.0,,
0,,5765674216.0,,
0,,5778027445.0,,
0,,5797013956.0,,
0,,5805264112.0,,
0,,5806701352.0,,
0,,5826374633.0,,
0,,5829719113.0,,
0,,5845124581.0,,
0,,5850598956.0,,
0,,5857797654.0,,
0,,5861539894.0,,
0,,5863727341.0,,
0,,5869958383.0,,
0,,5873466977.0,,
0,,5885933331.0,,
0,,5887368956.0,,
0,,5888199893.0,,
0,,5893107237.0,,
0,,5907919268.0,,
0,,5923493956.0,,
0,,5943092602.0,,
0,,5956173122.0,,
0,,5972710050.0,,
0,,5984932654.0,,
0,,5987207341.0,,
0,,5999082185.0,,
0,,6008517758.0,,
0,,6018764424.0,,
0,,6037198383.0,,
0,,6043988175.0,,
0,,6053331143.0,,
0,,6056145622.0,,
0,,6065000518.0,,
0,,6078918591.0,,
0,,6095904320.0,,
0,,6105012081.0,,
0,,6107680206.0,,
0,,6108364737.0,,
0,,6125579425.0,,
0,,6129002341.0,,
0,,6141031717.0,,
0,,6149105049.0,,
0,,6167105674.0,,
0,,6186541872.0,,
0,,6194470206.0,,
0,,6210308227.0,,
0,,6224415727.0,,
0,,6225333383.0,,
0,,6225708539.0,,
0,,6244545935.0,,
0,,6248376299.0,,
0,,6251613019.0,,
0,,6262825623.0,,
0,,6267166091.0,,
0,,6286496768.0,,
0,,6293260779.0,,
0,,6305230258.0,,
0,,6310250831.0,,
0,,6311696769.0,,
0,,6326721091.0,,
0,,6342532550.0,,
0,,6360395571.0,,
0,,6363081508.0,,
0,,6370092810.0,,
0,,6377850466.0,,
0,,6382173800.0,,
0,,6387427393.0,,
0,,6392039060.0,,
0,,6405376716.0,,
0,,6412773435.0,,
0,,6415002914.0,,
0,,6418232028.0,,
0,,6437479529.0,,
0,,6452511300.0,,
0,,6466286299.0,,
0,,6484111873.0,,
0,,6487793851.0,,
0,,6494187758.0,,
0,,6502476248.0,,
0,,6505468122.0,,
0,,6506239945.0,,
0,,6515466820.0,,
0,,6532307602.0,,
0,,6545241925.0,,
0,,6554357758.0,,
0,,6555557862.0,,
0,,6556291091.0,,
0,,6567688851.0,,
0,,6583926091.0,,
0,,6595419841.0,,
0,,6608885258.0,,
0,,6626230518.0,,
0,,6641589216.0,,
0,,6656341872.0,,
0,,6658760101.0,,
0,,6671919946.0,,
0,,6688292081.0,,
0,,6693566716.0,,
0,,6711521196.0,,
0,,6727850987.0,,
0,,6740127550.0,,
0,,6743844373.0,,
0,,6761941821.0,,
0,,6771151092.0,,
0,,6787668643.0,,
0,,6802724946.0,,
0,,6813633018.0,,
0,,6832252394.0,,
0,,6839983956.0,,


==> data/layer1_rdtsc_with_keydrown_oneplus3t.csv <==
Fake,Real,Time,TimeGroup,Value
,,159000.0,159.0,300119.0
,,2080000.0,2080.0,246632.0
,,4542000.0,4542.0,122124.0
,,7977000.0,7977.0,148707.0
,,20494000.0,20494.0,801586.0
,,23673000.0,23673.0,845027.0
,,25675000.0,25675.0,324775.0
,,43785000.0,43785.0,131117.0
,,61365000.0,61365.0,692979.0
,,64580000.0,64580.0,108450.0
,,68808000.0,68808.0,657457.0
,,86734000.0,86734.0,474686.0
,,91991000.0,91991.0,628107.0
,,97223000.0,97223.0,910135.0
,,105963000.0,105963.0,152290.0
,,116677000.0,116677.0,653163.0
,,118831000.0,118831.0,997662.0
,,131513000.0,131513.0,1031056.0
,,144570000.0,144570.0,103379.0
,,152745000.0,152745.0,698234.0
,,157267000.0,157267.0,359940.0
,,161243000.0,161243.0,103376.0
,,164587000.0,164587.0,111673.0
,,170335000.0,170335.0,147894.0
,,176462000.0,176462.0,346539.0
,,181129000.0,181129.0,452236.0
,,184696000.0,184696.0,216460.0
,,190414000.0,190414.0,260074.0
,,203741000.0,203741.0,701116.0
,,204618000.0,204618.0,132642.0
,,218805000.0,218805.0,367729.0
,,221251000.0,221251.0,106886.0
,,224613000.0,224613.0,129012.0
,,227014000.0,227014.0,326297.0
,,228909000.0,228909.0,403660.0
,,231259000.0,231259.0,110536.0
,,240126000.0,240126.0,1050575.0
,,244602000.0,244602.0,115022.0
,,248154000.0,248154.0,119490.0
,,258394000.0,258394.0,582464.0
,,261232000.0,261232.0,100412.0
,,264615000.0,264615.0,105614.0
,,274634000.0,274634.0,384033.0
,,285131000.0,285131.0,581437.0
,,287939000.0,287939.0,122740.0
,,303310000.0,303310.0,298778.0
,,304614000.0,304614.0,132851.0
,,305754000.0,305754.0,220932.0
,,307692000.0,307692.0,141196.0
,,307933000.0,307933.0,119114.0
,,309506000.0,309506.0,148973.0
,,310664000.0,310664.0,375287.0
,,314743000.0,314743.0,973009.0
,,321694000.0,321694.0,111427.0
,,324637000.0,324637.0,142519.0
,,327765000.0,327765.0,534891.0
,,330623000.0,330623.0,384426.5
,,336315000.0,336315.0,717219.0
,,338591000.0,338591.0,342057.5
,,346414000.0,346414.0,619481.0
,,351873000.0,351873.0,177033.5
,,355016000.0,355016.0,961518.0
,,362068000.0,362068.0,186262.0
,,366757000.0,366757.0,282850.0
,,370233000.0,370233.0,140484.0
,,374783000.0,374783.0,284491.0
,,377141000.0,377141.0,959696.0
,,379004000.0,379004.0,769285.0
,,383350000.0,383350.0,244855.0
,,384606000.0,384606.0,105893.0
,,386267000.0,386267.0,1007124.0
,,394582000.0,394582.0,483037.0
,,401834000.0,401834.0,140103.0
,,406821000.0,406821.0,395749.0
,,408685000.0,408685.0,746295.0
,,427026000.0,427026.0,226060.0
,,436462000.0,436462.0,138770.0
,,443450000.0,443450.0,686198.0
,,459511000.0,459511.0,408172.0
,,475568000.0,475568.0,923556.0
,,481645000.0,481645.0,755231.0
,,487614000.0,487614.0,179875.0
,,505098000.0,505098.0,187689.0
,,507995000.0,507995.0,771155.0
,,515348000.0,515348.0,255033.0
,,524048000.0,524048.0,737928.0
,,531490000.0,531490.0,210158.0
,,539876000.0,539876.0,502196.0
,,548260000.0,548260.0,804665.0
,,555903000.0,555903.0,480245.0
,,557947000.0,557947.0,125616.0
,,563675000.0,563675.0,643688.0
,,571840000.0,571840.0,281962.0
,,580570000.0,580570.0,935797.0
,,584584000.0,584584.0,106905.0
,,585800000.0,585800.0,639444.0
,,587250000.0,587250.0,153182.0
,,605226000.0,605226.0,387458.0
,,616720000.0,616720.0,1029544.0
,,623893000.0,623893.0,830100.0
,,642818000.0,642818.0,653879.0
,,646076000.0,646076.0,274532.0
,,651039000.0,651039.0,967224.0
,,663130000.0,663130.0,902162.0
,,673237000.0,673237.0,806894.0
,,675379000.0,675379.0,244050.0
,,693275000.0,693275.0,958319.0
,,701464000.0,701464.0,919109.0
,,703521000.0,703521.0,105889.0
,,704626000.0,704626.0,124696.0
,,709299000.0,709299.0,705973.0
,,717654000.0,717654.0,997154.0
,,723089000.0,723089.0,753206.0
,,725527000.0,725527.0,611188.0
,,733731000.0,733731.0,971689.0
,,741183000.0,741183.0,290989.0
,,748629000.0,748629.0,389851.0
,,757290000.0,757290.0,406663.0
,,765296000.0,765296.0,298745.0
,,773267000.0,773267.0,250665.0
,,781940000.0,781940.0,596385.0
,,790103000.0,790103.0,452086.5
,,797784000.0,797784.0,459262.0
,,801820000.0,801820.0,399044.0
,,805343000.0,805343.0,106462.0
,,810944000.0,810944.0,310288.0
,,813854000.0,813854.0,535216.0
,,821386000.0,821386.0,539035.0
,,841111000.0,841111.0,557862.0
,,843720000.0,843720.0,576457.0
,,862295000.0,862295.0,598709.0
,,867159000.0,867159.0,691662.0
,,880192000.0,880192.0,829183.0
,,889650000.0,889650.0,744242.0
,,906688000.0,906688.0,854341.0
,,921400000.0,921400.0,969191.0
,,927925000.0,927925.0,352630.0
,,942478000.0,942478.0,430153.0
,,953951000.0,953951.0,387180.0
,,963928000.0,963928.0,175714.0
,,973772000.0,973772.0,732954.0
,,991344000.0,991344.0,207328.0
,,1001369000.0,1001369.0,812913.0
,,1002708000.0,1002708.0,248087.0
,,1004592000.0,1004592.0,106947.0
,,1018034000.0,1018034.0,126730.0
,,1026224000.0,1026224.0,964348.0
,,1029964000.0,1029964.0,623379.0
,,1038213000.0,1038213.0,907565.0
,,1051649000.0,1051649.0,951852.0
,,1055837000.0,1055837.0,636060.0
,,1068543000.0,1068543.0,293767.0
,,1077689000.0,1077689.0,525728.0
,,1086603000.0,1086603.0,695735.0
,,1095551000.0,1095551.0,335398.0
,,1114280000.0,1114280.0,871832.0
,,1122313000.0,1122313.0,846192.0
,,1140000000.0,1140000.0,678062.0
,,1152964000.0,1152964.0,415585.0
,,1169093000.0,1169093.0,804199.0
,,1182580000.0,1182580.0,849360.0
,,1184599000.0,1184599.0,108691.0
,,1196817000.0,1196817.0,761992.0
,,1204712000.0,1204712.0,741413.0
,,1208245000.0,1208245.0,439573.0
,,1212764000.0,1212764.0,654148.0
,,1225759000.0,1225759.0,964754.0
,,1228565000.0,1228565.0,210062.0
,,1243238000.0,1243238.0,760181.0
,,1248858000.0,1248858.0,343778.0
,,1255332000.0,1255332.0,898748.0
,,1257229000.0,1257229.0,199067.0
,,1274182000.0,1274182.0,424031.0
,,1287928000.0,1287928.0,131108.0
,,1291335000.0,1291335.0,841390.0
,,1297932000.0,1297932.0,557070.0
,,1316804000.0,1316804.0,193629.0
,,1319519000.0,1319519.0,223777.0
,,1337292000.0,1337292.0,698096.0
,,1339031000.0,1339031.0,387722.0
,,1354659000.0,1354659.0,180125.0
,,1361547000.0,1361547.0,645618.0
,,1366579000.0,1366579.0,676576.0
,,1370718000.0,1370718.0,912639.0
,,1384081000.0,1384081.0,233664.0
,,1387223000.0,1387223.0,850965.0
,,1388497000.0,1388497.0,476241.0
,,1401082000.0,1401082.0,247092.0
,,1402458000.0,1402458.0,572150.0
,,1416765000.0,1416765.0,431728.0
,,1429888000.0,1429888.0,960874.0
,,1438314000.0,1438314.0,734344.0
,,1447147000.0,1447147.0,235629.0
,,1464838000.0,1464838.0,323880.0
,,1470440000.0,1470440.0,778881.0
,,1478564000.0,1478564.0,837955.0
,,1482236000.0,1482236.0,959690.0
,,1492617000.0,1492617.0,740637.0
,,1493821000.0,1493821.0,264951.0
,,1496071000.0,1496071.0,469252.0
,,1505405000.0,1505405.0,241889.0
,,1519668000.0,1519668.0,547723.0
,,1537456000.0,1537456.0,813408.0
,,1540143000.0,1540143.0,386236.0
,,1558493000.0,1558493.0,730077.0
,,1568151000.0,1568151.0,290926.0
,,1571067000.0,1571067.0,689039.0
,,1590327000.0,1590327.0,452706.0
,,1608503000.0,1608503.0,875036.0
,,1628099000.0,1628099.0,694024.0
,,1636858000.0,1636858.0,417057.0
,,1657164000.0,1657164.0,813736.0
,,1662620000.0,1662620.0,782608.0
,,1681837000.0,1681837.0,228633.0
,,1687985000.0,1687985.0,890442.0
,,1701758000.0,1701758.0,1090968.0
,,1715190000.0,1715190.0,919383.0
,,1730322000.0,1730322.0,266246.0
,,1741302000.0,1741302.0,859458.0
,,1742474000.0,1742474.0,464237.0
,,1759347000.0,1759347.0,537306.0
,,1766327000.0,1766327.0,297781.0
,,1772615000.0,1772615.0,891451.0
,,1779328000.0,1779328.0,258331.0
,,1785362000.0,1785362.0,498175.0
,,1803634000.0,1803634.0,435985.0
,,1810229000.0,1810229.0,774774.0
,,1815928000.0,1815928.0,297431.0
,,1821223000.0,1821223.0,204088.0
,,1830004000.0,1830004.0,928977.0
,,1847116000.0,1847116.0,787597.0
,,1854164000.0,1854164.0,389835.0
,,1871544000.0,1871544.0,706174.0
,,1885532000.0,1885532.0,282402.0
,,1894355000.0,1894355.0,967458.0
,,1901570000.0,1901570.0,173994.0
,,1904602000.0,1904602.0,109887.0
,,1906296000.0,1906296.0,898809.0
,,1909494000.0,1909494.0,935630.0
,,1918250000.0,1918250.0,585562.0
,,1926430000.0,1926430.0,812971.0
,,1934708000.0,1934708.0,1024993.0
,,1942415000.0,1942415.0,896286.0
,,1950797000.0,1950797.0,994233.0
,,1951251000.0,1951251.0,144251.0
,,1958186000.0,1958186.0,480978.0
,,1964589000.0,1964589.0,103220.0
,,1974419000.0,1974419.0,565051.0
,,1981306000.0,1981306.0,494648.0
,,1984641000.0,1984641.0,164752.0
,,1994699000.0,1994699.0,489706.0
,,2000789000.0,2000789.0,820933.0
,,2001317000.0,2001317.0,145427.0
,,2015180000.0,2015180.0,324277.0
,,2017959000.0,2017959.0,150970.0
,,2022398000.0,2022398.0,921548.0
,,2024986000.0,2024986.0,800766.0
,,2027787000.0,2027787.0,481857.0
,,2037958000.0,2037958.0,781143.0
,,2045711000.0,2045711.0,531439.0
,,2050692000.0,2050692.0,496841.0
,,2051314000.0,2051314.0,143393.0
,,2058767000.0,2058767.0,949494.0
,,2071201000.0,2071201.0,561306.0
,,2078948000.0,2078948.0,277278.0
,,2084590000.0,2084590.0,106266.0
,,2086999000.0,2086999.0,331471.0
,,2091366000.0,2091366.0,886781.0
,,2094941000.0,2094941.0,169237.0
,,2111020000.0,2111020.0,125829.0
,,2116302000.0,2116302.0,883373.0
,,2119406000.0,2119406.0,326592.0
,,2124590000.0,2124590.0,100895.0
,,2127470000.0,2127470.0,433013.0
,,2135542000.0,2135542.0,472789.0
,,2142521000.0,2142521.0,442932.0
,,2143385000.0,2143385.0,122793.0
,,2152132000.0,2152132.0,941907.0
,,2159587000.0,2159587.0,841145.0
,,2174543000.0,2174543.0,551234.0
,,2179985000.0,2179985.0,784211.0
,,2185176000.0,2185176.0,899966.0
,,2189200000.0,2189200.0,112616.0
,,2197347000.0,2197347.0,803980.0
,,2211381000.0,2211381.0,910850.0
,,2228234000.0,2228234.0,215829.0
,,2231026000.0,2231026.0,1136555.0
,,2243692000.0,2243692.0,812649.0
,,2251053000.0,2251053.0,195711.0
,,2255303000.0,2255303.0,919459.0
,,2261497000.0,2261497.0,799126.0
,,2264536000.0,2264536.0,484351.0
,,2273003000.0,2273003.0,830881.0
,,2280956000.0,2280956.0,784726.0
,,2287728000.0,2287728.0,644987.0
,,2287972000.0,2287972.0,145992.0
,,2288487000.0,2288487.0,151363.0
,,2297207000.0,2297207.0,879226.0
,,2297697000.0,2297697.0,129836.0
,,2305484000.0,2305484.0,1068541.0
,,2312868000.0,2312868.0,369464.0
,,2318497000.0,2318497.0,880495.0
,,2320994000.0,2320994.0,395051.0
,,2324609000.0,2324609.0,110994.0
,,2329068000.0,2329068.0,536842.0
,,2337266000.0,2337266.0,625098.0
,,2337890000.0,2337890.0,123357.0
,,2343825000.0,2343825.0,643946.0
,,2344636000.0,2344636.0,129711.0
,,2353724000.0,2353724.0,949651.0
,,2361425000.0,2361425.0,645716.0
,,2365603000.0,2365603.0,529238.0
,,2369245000.0,2369245.0,333626.0
,,2377348000.0,2377348.0,460283.0
,,2385123000.0,2385123.0,214964.0
,,2389998000.0,2389998.0,188578.0
,,2393303000.0,2393303.0,406045.0
,,2400609000.0,2400609.0,117512.0
,,2413229000.0,2413229.0,181862.0
,,2432258000.0,2432258.0,543682.0
,,2444852000.0,2444852.0,325782.0
,,2445866000.0,2445866.0,105888.0
,,2452120000.0,2452120.0,577192.0
,,2468038000.0,2468038.0,304709.0
,,2485889000.0,2485889.0,445603.0
,,2502924000.0,2502924.0,182076.0
,,2521369000.0,2521369.0,576636.0
,,2528985000.0,2528985.0,602724.0
,,2547382000.0,2547382.0,862740.0
,,2552887000.0,2552887.0,582125.0
,,2561089000.0,2561089.0,827429.0
,,2564574000.0,2564574.0,100247.0
,,2577785000.0,2577785.0,487636.0
,,2578412000.0,2578412.0,497613.0
,,2579694000.0,2579694.0,258287.0
,,2580767000.0,2580767.0,269686.0
,,2581762000.0,2581762.0,188640.0
,,2582776000.0,2582776.0,199143.0
,,2583763000.0,2583763.0,182776.0
,,2584780000.0,2584780.0,161395.0
,,2585718000.0,2585718.0,119590.0
,,2586655000.0,2586655.0,125664.0
,,2587701000.0,2587701.0,235937.0
,,2589685000.0,2589685.0,963237.0
,,2590706000.0,2590706.0,217591.0
,,2591677000.0,2591677.0,162618.0
,,2592615000.0,2592615.0,120475.0
,,2593698000.0,2593698.0,586695.0
,,2594727000.0,2594727.0,218839.0
,,2595903000.0,2595903.0,334284.0
,,2602016000.0,2602016.0,487240.0
,,2614991000.0,2614991.0,170761.0
,,2617906000.0,2617906.0,107635.0
,,2619869000.0,2619869.0,692002.0
,,2631565000.0,2631565.0,788450.0
,,2640564000.0,2640564.0,897311.0
,,2644601000.0,2644601.0,112650.0
,,2656737000.0,2656737.0,462463.0
,,2665830000.0,2665830.0,187218.0
,,2676951000.0,2676951.0,833442.0
,,2677934000.0,2677934.0,117639.0
,,2682811000.0,2682811.0,258510.0
,,2684584000.0,2684584.0,104729.0
,,2698372000.0,2698372.0,816280.0
,,2711618000.0,2711618.0,333441.0
,,2713720000.0,2713720.0,725121.0
,,2715336000.0,2715336.0,876102.0
,,2734415000.0,2734415.0,631895.0
,,2754026000.0,2754026.0,770202.0
,,2772361000.0,2772361.0,581940.0
,,2786060000.0,2786060.0,881316.0
,,2793850000.0,2793850.0,865859.0
,,2810916000.0,2810916.0,840396.0
,,2829720000.0,2829720.0,990177.0
,,2841426000.0,2841426.0,858545.0
,,2849670000.0,2849670.0,918916.0
,,2851404000.0,2851404.0,241740.0
,,2862479000.0,2862479.0,717559.0
,,2863454000.0,2863454.0,139010.0
,,2879601000.0,2879601.0,362282.0
,,2888238000.0,2888238.0,851391.0
,,2898730000.0,2898730.0,459593.0
,,2904771000.0,2904771.0,948500.0
,,2908761000.0,2908761.0,887397.0
,,2910525000.0,2910525.0,625643.0
,,2928910000.0,2928910.0,781452.0
,,2942449000.0,2942449.0,943101.0
,,2956805000.0,2956805.0,270234.0
,,2963828000.0,2963828.0,221894.0
,,2964631000.0,2964631.0,178763.0
,,2972501000.0,2972501.0,233921.0
,,2982754000.0,2982754.0,822039.0
,,2995386000.0,2995386.0,393331.0
,,2998577000.0,2998577.0,794099.0
,,3012431000.0,3012431.0,232342.0
,,3016849000.0,3016849.0,528203.0
,,3032008000.0,3032008.0,709422.0
,,3032275000.0,3032275.0,100350.0
,,3040457000.0,3040457.0,782205.0
,,3042556000.0,3042556.0,376293.0
,,3045859000.0,3045859.0,338303.0
,,3048629000.0,3048629.0,258342.0
,,3068586000.0,3068586.0,384432.0
,,3084093000.0,3084093.0,729461.0
,,3084621000.0,3084621.0,115795.0
,,3092823000.0,3092823.0,680795.0
,,3098043000.0,3098043.0,385483.0
,,3102797000.0,3102797.0,829440.0
,,3108865000.0,3108865.0,688087.0
,,3116272000.0,3116272.0,889903.0
,,3134451000.0,3134451.0,346121.0
,,3151460000.0,3151460.0,455882.0
,,3169764000.0,3169764.0,976612.0
,,3180854000.0,3180854.0,365178.0
,,3197968000.0,3197968.0,173107.0
,,3212440000.0,3212440.0,910202.0
,,3223629000.0,3223629.0,910255.0
,,3231427000.0,3231427.0,197118.0
,,3237447000.0,3237447.0,893850.0
,,3237936000.0,3237936.0,107683.0
,,3240706000.0,3240706.0,347918.0
,,3243256000.0,3243256.0,830236.0
,,3244591000.0,3244591.0,100418.0
,,3246101000.0,3246101.0,159566.0
,,3247917000.0,3247917.0,103121.0
,,3256434000.0,3256434.0,783748.0
,,3260919000.0,3260919.0,411852.0
,,3269431000.0,3269431.0,425582.0
,,3275693000.0,3275693.0,537549.0
,,3277025000.0,3277025.0,145666.0
,,3282222000.0,3282222.0,494391.0
,,3284586000.0,3284586.0,106880.0
,,3291234000.0,3291234.0,106391.0
,,3294699000.0,3294699.0,283556.0
,,3313824000.0,3313824.0,955463.0
,,3327623000.0,3327623.0,189153.0
,,3344666000.0,3344666.0,293374.0
,,3358951000.0,3358951.0,318756.0
,,3364590000.0,3364590.0,107424.0
,,3379352000.0,3379352.0,812569.0
,,3392899000.0,3392899.0,747244.0
,,3411676000.0,3411676.0,948462.0
,,3414104000.0,3414104.0,707398.0
,,3416754000.0,3416754.0,240036.0
,,3424990000.0,3424990.0,371231.0
,,3429215000.0,3429215.0,463915.0
,,3432315000.0,3432315.0,527856.0
,,3441725000.0,3441725.0,938975.0
,,3444587000.0,3444587.0,102664.0
,,3448781000.0,3448781.0,143712.0
,,3456934000.0,3456934.0,213577.0
,,3462745000.0,3462745.0,157244.0
,,3465846000.0,3465846.0,904958.0
,,3473420000.0,3473420.0,543446.0
,,3478284000.0,3478284.0,568197.0
,,3481280000.0,3481280.0,273083.0
,,3484600000.0,3484600.0,137952.0
,,3489091000.0,3489091.0,158454.0
,,3497377000.0,3497377.0,247150.0
,,3504622000.0,3504622.0,956102.0
,,3512879000.0,3512879.0,897942.0
,,3527345000.0,3527345.0,212915.0
,,3528876000.0,3528876.0,655761.0
,,3542347000.0,3542347.0,988567.0
,,3552061000.0,3552061.0,673121.0
,,3565023000.0,3565023.0,863434.0
,,3582732000.0,3582732.0,484747.0
,,3584584000.0,3584584.0,100023.0
,,3596787000.0,3596787.0,176593.0
,,3613624000.0,3613624.0,359484.0
,,3618312000.0,3618312.0,379914.0
,,3626515000.0,3626515.0,563945.0
,,3634569000.0,3634569.0,529786.0
,,3640603000.0,3640603.0,249472.0
,,3642405000.0,3642405.0,240108.0
,,3650458000.0,3650458.0,360479.0
,,3652884000.0,3652884.0,121250.0
,,3658760000.0,3658760.0,577525.0
,,3667046000.0,3667046.0,779247.0
,,3673004000.0,3673004.0,900565.0
,,3674668000.0,3674668.0,318906.0
,,3682574000.0,3682574.0,272021.0
,,3684603000.0,3684603.0,115849.0
,,3687919000.0,3687919.0,101676.0
,,3690735000.0,3690735.0,849489.0
,,3705787000.0,3705787.0,958893.0
,,3714916000.0,3714916.0,908207.0
,,3716205000.0,3716205.0,381011.0
,,3727071000.0,3727071.0,569386.0
,,3741048000.0,3741048.0,775192.0
,,3748709000.0,3748709.0,408581.0
,,3757450000.0,3757450.0,703297.0
,,3774564000.0,3774564.0,197476.0
,,3792290000.0,3792290.0,612100.0
,,3799675000.0,3799675.0,706807.0
,,3804182000.0,3804182.0,899711.0
,,3812330000.0,3812330.0,948358.0
,,3819681000.0,3819681.0,346982.0
,,3827928000.0,3827928.0,813025.0
,,3835124000.0,3835124.0,790082.0
,,3844351000.0,3844351.0,798133.0
,,3851991000.0,3851991.0,445309.0
,,3859930000.0,3859930.0,323112.0
,,3868742000.0,3868742.0,948639.0
,,3869756000.0,3869756.0,112513.0
,,3876431000.0,3876431.0,705756.0
,,3884543000.0,3884543.0,610072.0
,,3891024000.0,3891024.0,226115.0
,,3892640000.0,3892640.0,606259.0
,,3900236000.0,3900236.0,304607.0
,,3908205000.0,3908205.0,127047.0
,,3914699000.0,3914699.0,486987.0
,,3916454000.0,3916454.0,226255.0
,,3920610000.0,3920610.0,196907.0
,,3924055000.0,3924055.0,471037.0
,,3924591000.0,3924591.0,110740.0
,,3927246000.0,3927246.0,106990.0
,,3939667000.0,3939667.0,960605.0
,,3955480000.0,3955480.0,916413.0
,,3963335000.0,3963335.0,797512.0
,,3969027000.0,3969027.0,367430.0
,,3987788000.0,3987788.0,487403.0
,,3988227000.0,3988227.0,136556.0
,,3997864000.0,3997864.0,489637.0
,,4008959000.0,4008959.0,621872.0
,,4024070000.0,4024070.0,919672.0
,,4028472000.0,4028472.0,945785.0
,,4045212000.0,4045212.0,786465.0
,,4056864000.0,4056864.0,640312.0
,,4059880000.0,4059880.0,315279.0
,,4071116000.0,4071116.0,719995.0
,,4085093000.0,4085093.0,717817.0
,,4099943000.0,4099943.0,379670.0
,,4105849000.0,4105849.0,431522.5
,,4113382000.0,4113382.0,324753.0
,,4117434000.0,4117434.0,592323.0
,,4126885000.0,4126885.0,492717.0
,,4129383000.0,4129383.0,879679.0
,,4139637000.0,4139637.0,951618.0
,,4147622000.0,4147622.0,940211.0
,,4163550000.0,4163550.0,739475.0
,,4175016000.0,4175016.0,170037.0
,,4187257000.0,4187257.0,683672.0
,,4201722000.0,4201722.0,282432.0
,,4219542000.0,4219542.0,585532.0
,,4230466000.0,4230466.0,475686.0
,,4233066000.0,4233066.0,204977.0
,,4242421000.0,4242421.0,143103.0
,,4261716000.0,4261716.0,847414.0
,,4280287000.0,4280287.0,563640.0
,,4284072000.0,4284072.0,793883.0
,,4297207000.0,4297207.0,795468.0
,,4313655000.0,4313655.0,407975.0
,,4325882000.0,4325882.0,451865.0
,,4329084000.0,4329084.0,409894.0
,,4344697000.0,4344697.0,192497.0
,,4364898000.0,4364898.0,981131.0
,,4370516000.0,4370516.0,879717.0
,,4371416000.0,4371416.0,373397.0
,,4377040000.0,4377040.0,295965.0
,,4384722000.0,4384722.0,775578.0
,,4386329000.0,4386329.0,196806.0
,,4395402000.0,4395402.0,498990.0
,,4410107000.0,4410107.0,892906.0
,,4413781000.0,4413781.0,560523.0
,,4433551000.0,4433551.0,957069.0
,,4446597000.0,4446597.0,946401.0
,,4454179000.0,4454179.0,546183.0
,,4456013000.0,4456013.0,337379.0
,,4470935000.0,4470935.0,761962.0
,,4488103000.0,4488103.0,511639.0
,,4503626000.0,4503626.0,683730.0
,,4521083000.0,4521083.0,660406.0
,,4522725000.0,4522725.0,815892.0
,,4532616000.0,4532616.0,235750.0
,,4540667000.0,4540667.0,272670.0
,,4556786000.0,4556786.0,527099.0
,,4571044000.0,4571044.0,510838.0
,,4590059000.0,4590059.0,199798.0
,,4601253000.0,4601253.0,151694.0
,,4603701000.0,4603701.0,391392.0
,,4609797000.0,4609797.0,738100.0
,,4613738000.0,4613738.0,876975.0
,,4630735000.0,4630735.0,922163.0
,,4649121000.0,4649121.0,133543.0
,,4659241000.0,4659241.0,919999.0
,,4678555000.0,4678555.0,426963.0
,,4679645000.0,4679645.0,160751.0
,,4696973000.0,4696973.0,773789.0
,,4705026000.0,4705026.0,915416.0
,,4723040000.0,4723040.0,836716.0
,,4735344000.0,4735344.0,911783.0
,,4741599000.0,4741599.0,968305.0
,,4744205000.0,4744205.0,307584.0
,,4749717000.0,4749717.0,805157.0
,,4755632000.0,4755632.0,700605.0
,,4764716000.0,4764716.0,806891.0
,,4770811000.0,4770811.0,451682.0
,,4779208000.0,4779208.0,825709.0
,,4781291000.0,4781291.0,161856.0
,,4784820000.0,4784820.0,161787.0
,,4787931000.0,4787931.0,120234.0
,,4801130000.0,4801130.0,839145.0
,,4803366000.0,4803366.0,112742.0
,,4816576000.0,4816576.0,950248.0
,,4817744000.0,4817744.0,479677.0
,,4817900000.0,4817900.0,106565.0
,,4834263000.0,4834263.0,711184.0
,,4852200000.0,4852200.0,442446.0
,,4857017000.0,4857017.0,886207.0
,,4860927000.0,4860927.0,693764.0
,,4869827000.0,4869827.0,728170.0
,,4880089000.0,4880089.0,171634.5
,,4886681000.0,4886681.0,740995.0
,,4904694000.0,4904694.0,907424.0
,,4913432000.0,4913432.0,404629.0
,,4916465000.0,4916465.0,220635.0
,,4923488000.0,4923488.0,178628.0
,,4929498000.0,4929498.0,211152.0
,,4932718000.0,4932718.0,995572.0
,,4938345000.0,4938345.0,483819.0
,,4940175000.0,4940175.0,601890.0
,,4948573000.0,4948573.0,437046.0
,,4956209000.0,4956209.0,651555.0
,,4962230000.0,4962230.0,106674.0
,,4962471000.0,4962471.0,134896.0
,,4964143000.0,4964143.0,410012.0
,,4964592000.0,4964592.0,109188.0
,,4972575000.0,4972575.0,867760.0
,,4978401000.0,4978401.0,485224.0
,,4979742000.0,4979742.0,246238.0
,,4984587000.0,4984587.0,104577.0
,,4991641000.0,4991641.0,200587.5
,,4996316000.0,4996316.0,496407.0
,,5005020000.0,5005020.0,1043636.0
,,5012862000.0,5012862.0,867054.0
,,5016382000.0,5016382.0,339754.0
,,5020112000.0,5020112.0,129709.0
,,5028720000.0,5028720.0,607135.0
,,5036722000.0,5036722.0,600543.0
,,5037583000.0,5037583.0,136595.0
,,5044337000.0,5044337.0,199484.0
,,5052978000.0,5052978.0,755633.0
,,5061283000.0,5061283.0,925715.0
,,5064586000.0,5064586.0,118438.0
,,5067972000.0,5067972.0,171611.0
,,5070995000.0,5070995.0,168617.0
,,5079908000.0,5079908.0,641700.0
,,5083653000.0,5083653.0,572537.0
,,5084633000.0,5084633.0,136814.0
,,5093911000.0,5093911.0,175434.0
,,5110992000.0,5110992.0,299633.0
,,5116888000.0,5116888.0,151076.0
,,5126825000.0,5126825.0,770167.0
,,5142989000.0,5142989.0,820592.0
,,5157759000.0,5157759.0,443121.0
,,5170654000.0,5170654.0,203171.0
,,5189417000.0,5189417.0,520675.0
,,5193779000.0,5193779.0,611143.0
,,5204235000.0,5204235.0,624419.0
,,5204612000.0,5204612.0,114332.0
,,5223293000.0,5223293.0,450805.0
,,5234156000.0,5234156.0,786751.0
,,5234608000.0,5234608.0,270175.0
,,5247775000.0,5247775.0,638729.0
,,5252872000.0,5252872.0,480963.0
,,5273069000.0,5273069.0,676294.0
,,5274137000.0,5274137.0,411777.0
,,5286749000.0,5286749.0,590870.0
,,5291246000.0,5291246.0,106178.0
,,5296130000.0,5296130.0,699363.0
,,5298138000.0,5298138.0,518316.0
,,5299742000.0,5299742.0,588927.0
,,5303068000.0,5303068.0,762917.0
,,5314766000.0,5314766.0,704409.0
,,5333180000.0,5333180.0,532965.0
,,5340486000.0,5340486.0,322345.0
,,5349703000.0,5349703.0,541014.0
,,5351534000.0,5351534.0,564869.0
,,5370524000.0,5370524.0,908187.0
,,5376172000.0,5376172.0,499599.0
,,5387893000.0,5387893.0,594156.0
,,5403964000.0,5403964.0,348507.0
,,5417930000.0,5417930.0,353015.0
,,5436701000.0,5436701.0,375061.0
,,5454032000.0,5454032.0,593777.0
,,5471034000.0,5471034.0,892671.0
,,5472493000.0,5472493.0,395979.0
,,5473706000.0,5473706.0,445404.0
,,5476803000.0,5476803.0,644357.0
,,5482474000.0,5482474.0,361870.0
,,5484589000.0,5484589.0,111512.0
,,5496597000.0,5496597.0,647959.0
,,5512599000.0,5512599.0,240548.0
,,5526535000.0,5526535.0,182462.0
,,5541671000.0,5541671.0,833506.0
,,5556647000.0,5556647.0,246423.0
,,5562811000.0,5562811.0,280197.0
,,5564619000.0,5564619.0,115905.0
,,5575957000.0,5575957.0,271811.0
,,5594736000.0,5594736.0,1047171.0
,,5597906000.0,5597906.0,518805.0
,,5604860000.0,5604860.0,370716.0
,,5613886000.0,5613886.0,728984.0
,,5617395000.0,5617395.0,680366.0
,,5619789000.0,5619789.0,412801.0
,,5630826000.0,5630826.0,903600.0
,,5646458000.0,5646458.0,216335.0
,,5648232000.0,5648232.0,234534.0
,,5657596000.0,5657596.0,364538.0
,,5667729000.0,5667729.0,731049.0
,,5684184000.0,5684184.0,590477.0
,,5684616000.0,5684616.0,116238.0
,,5695205000.0,5695205.0,142804.0
,,5699628000.0,5699628.0,835186.0
,,5716112000.0,5716112.0,622948.0
,,5722729000.0,5722729.0,311350.0
,,5740781000.0,5740781.0,424052.0
,,5741287000.0,5741287.0,122123.0
,,5748251000.0,5748251.0,449937.0
,,5752706000.0,5752706.0,502692.0
,,5766849000.0,5766849.0,408156.0
,,5784985000.0,5784985.0,828040.0
,,5797419000.0,5797419.0,279951.0
,,5814646000.0,5814646.0,289808.0
,,5830560000.0,5830560.0,130655.0
,,5832866000.0,5832866.0,299840.0
,,5842636000.0,5842636.0,889096.0
,,5846909000.0,5846909.0,692683.0
,,5860790000.0,5860790.0,773366.0
,,5876601000.0,5876601.0,551946.0
,,5880888000.0,5880888.0,461409.0
,,5884369000.0,5884369.0,188932.0
,,5884598000.0,5884598.0,102125.0
,,5900592000.0,5900592.0,560706.0
,,5918120000.0,5918120.0,927369.0
,,5923479000.0,5923479.0,918971.0
,,5935476000.0,5935476.0,463783.0
,,5937925000.0,5937925.0,110954.0
,,5945822000.0,5945822.0,574810.0
,,5948114000.0,5948114.0,554135.0
,,5956700000.0,5956700.0,407922.0
,,5970090000.0,5970090.0,168655.0
,,5988245000.0,5988245.0,555819.0
,,6005594000.0,6005594.0,217925.0
,,6008505000.0,6008505.0,474392.0
,,6014247000.0,6014247.0,748990.0
,,6025533000.0,6025533.0,219142.0
,,6027320000.0,6027320.0,385746.0
,,6045351000.0,6045351.0,876376.0
,,6052626000.0,6052626.0,183301.0
,,6068333000.0,6068333.0,121488.0
,,6085271000.0,6085271.0,496255.0
,,6087920000.0,6087920.0,104488.0
,,6090620000.0,6090620.0,644691.0
,,6099469000.0,6099469.0,996191.0
,,6112406000.0,6112406.0,385331.0
,,6119833000.0,6119833.0,734927.0
,,6138961000.0,6138961.0,194474.0
,,6140462000.0,6140462.0,508409.0
,,6141258000.0,6141258.0,116284.0
,,6148636000.0,6148636.0,553903.0
,,6155697000.0,6155697.0,407841.0
,,6161977000.0,6161977.0,369037.0
,,6164406000.0,6164406.0,147143.0
,,6172414000.0,6172414.0,234155.0
,,6180492000.0,6180492.0,263926.0
,,6186975000.0,6186975.0,647091.0
,,6189239000.0,6189239.0,715004.0
,,6197108000.0,6197108.0,700235.0
,,6205217000.0,6205217.0,861914.0
,,6213452000.0,6213452.0,914979.0
,,6217135000.0,6217135.0,141801.0
,,6217912000.0,6217912.0,100035.0
,,6221003000.0,6221003.0,424560.0
,,6224615000.0,6224615.0,123420.0
,,6227730000.0,6227730.0,216164.0
,,6235956000.0,6235956.0,219162.0
,,6236979000.0,6236979.0,307633.0
,,6245592000.0,6245592.0,763042.0
,,6250149000.0,6250149.0,909387.0
,,6252983000.0,6252983.0,106842.0
,,6261777000.0,6261777.0,974620.0
,,6268962000.0,6268962.0,563178.0
,,6275755000.0,6275755.0,157246.0
,,6286245000.0,6286245.0,772386.0
,,6297695000.0,6297695.0,538724.0
,,6305179000.0,6305179.0,793425.0
,,6305487000.0,6305487.0,117801.0
,,6308672000.0,6308672.0,505898.0
,,6312257000.0,6312257.0,752245.0
,,6321314000.0,6321314.0,274973.0
,,6337733000.0,6337733.0,370599.0
,,6341547000.0,6341547.0,562146.0
,,6359100000.0,6359100.0,655698.0
,,6377268000.0,6377268.0,320721.0
,,6391637000.0,6391637.0,553375.0
,,6401899000.0,6401899.0,892292.0
,,6408763000.0,6408763.0,324153.0
,,6422756000.0,6422756.0,617892.0
,,6439594000.0,6439594.0,1015352.0
,,6445139000.0,6445139.0,410004.0
,,6464207000.0,6464207.0,764302.0
,,6464603000.0,6464603.0,108426.0
,,6475259000.0,6475259.0,839820.0
,,6490295000.0,6490295.0,263441.0
,,6493878000.0,6493878.0,401886.0
,,6509481000.0,6509481.0,153187.0
,,6511256000.0,6511256.0,121949.0
,,6516429000.0,6516429.0,801129.0
,,6519226000.0,6519226.0,834620.0
,,6526766000.0,6526766.0,361937.0
,,6544216000.0,6544216.0,482426.0
,,6561253000.0,6561253.0,115079.0
,,6562226000.0,6562226.0,368262.0
,,6578497000.0,6578497.0,581069.0
,,6597219000.0,6597219.0,131034.0
,,6602709000.0,6602709.0,144837.0
,,6616343000.0,6616343.0,359008.0
,,6632381000.0,6632381.0,622463.0
,,6651550000.0,6651550.0,343996.0
,,6655788000.0,6655788.0,797423.0
,,6662558000.0,6662558.0,393022.0
,,6672923000.0,6672923.0,314103.0
,,6683023000.0,6683023.0,899602.0
,,6703020000.0,6703020.0,925020.0
,,6711702000.0,6711702.0,345299.0
,,6728058000.0,6728058.0,956345.0
,,6734245000.0,6734245.0,174132.0
,,6740322000.0,6740322.0,458222.0
,,6754694000.0,6754694.0,752557.0
,,6762244000.0,6762244.0,677951.0
,,6774428000.0,6774428.0,309565.0
,,6785588000.0,6785588.0,541528.0
,,6801370000.0,6801370.0,650687.0
,,6820362000.0,6820362.0,534664.0
,,6830303000.0,6830303.0,468412.0
,,6832270000.0,6832270.0,100890.0
,,6848942000.0,6848942.0,324749.0
,,6860833000.0,6860833.0,764505.0
,,6880541000.0,6880541.0,541715.0
,,6881240000.0,6881240.0,111516.0
,,6886387000.0,6886387.0,764809.0
,,6898537000.0,6898537.0,497039.0
,,6916612000.0,6916612.0,926656.0
,,6932514000.0,6932514.0,511495.0
,,6946485000.0,6946485.0,732715.0
,,6958175000.0,6958175.0,874848.0
,,6960305000.0,6960305.0,611299.0
,,6961905000.0,6961905.0,157162.0
,,6963087000.0,6963087.0,353671.0
,,6966145000.0,6966145.0,136750.0
,,6983498000.0,6983498.0,403005.0
,,7002299000.0,7002299.0,273006.0
,,7004608000.0,7004608.0,124710.0
,,7015332000.0,7015332.0,841007.0
,,7033073000.0,7033073.0,881592.0
,,7046641000.0,7046641.0,326695.0
,,7062708000.0,7062708.0,477050.0
,,7081293000.0,7081293.0,531466.0
,,7087085000.0,7087085.0,555748.0
,,7102745000.0,7102745.0,383749.0
,,7118588000.0,7118588.0,877498.0
,,7120096000.0,7120096.0,130983.0
,,7129234000.0,7129234.0,355190.0
,,7147158000.0,7147158.0,190614.0
,,7149938000.0,7149938.0,750024.0
,,7163828000.0,7163828.0,740459.0
,,7175799000.0,7175799.0,785691.0
,,7186105000.0,7186105.0,299706.0
,,7192244000.0,7192244.0,776022.0
,,7201792000.0,7201792.0,740201.0
,,7212486000.0,7212486.0,135451.0
,,7219166000.0,7219166.0,656799.0
,,7230885000.0,7230885.0,460362.0
,,7232707000.0,7232707.0,357549.0
,,7237360000.0,7237360.0,211743.0
,,7241256000.0,7241256.0,354287.0
,,7256867000.0,7256867.0,715709.0
,,7266881000.0,7266881.0,132952.0
,,7278733000.0,7278733.0,474110.0
,,7282320000.0,7282320.0,171419.0
,,7284586000.0,7284586.0,109989.0
,,7293625000.0,7293625.0,608398.0
,,7301850000.0,7301850.0,444639.0
,,7304591000.0,7304591.0,117928.0
,,7319822000.0,7319822.0,219550.0
,,7329801000.0,7329801.0,758114.0
,,7346782000.0,7346782.0,240380.0
,,7352465000.0,7352465.0,164105.0
,,7359658000.0,7359658.0,801183.0
,,7362902000.0,7362902.0,542569.0
,,7370536000.0,7370536.0,355912.0
,,7390710000.0,7390710.0,938537.0
,,7394953000.0,7394953.0,807823.0
,,7398537000.0,7398537.0,924464.0
,,7407448000.0,7407448.0,435849.0
,,7414128000.0,7414128.0,1036993.0
,,7415623000.0,7415623.0,102589.0
,,7421708000.0,7421708.0,596372.0
,,7429310000.0,7429310.0,175544.0
,,7436008000.0,7436008.0,736576.0
,,7437753000.0,7437753.0,418179.0
,,7445442000.0,7445442.0,179021.0
,,7454001000.0,7454001.0,642766.0
,,7461598000.0,7461598.0,750190.0
,,7464593000.0,7464593.0,108282.0
,,7470056000.0,7470056.0,536650.0
,,7477685000.0,7477685.0,183463.0
,,7486376000.0,7486376.0,777670.0
,,7490460000.0,7490460.0,429764.0
,,7492702000.0,7492702.0,462371.0
,,7494191000.0,7494191.0,358275.0
,,7494588000.0,7494588.0,116331.0
,,7502269000.0,7502269.0,589958.0
,,7509858000.0,7509858.0,161178.0
,,7513670000.0,7513670.0,474040.0
,,7517890000.0,7517890.0,116505.0
,,7526505000.0,7526505.0,624371.0
,,7534356000.0,7534356.0,443235.0
,,7541296000.0,7541296.0,484072.0
,,7543111000.0,7543111.0,925312.0
,,7550476000.0,7550476.0,467963.0
,,7556424000.0,7556424.0,475561.0
,,7557901000.0,7557901.0,360602.0
,,7564584000.0,7564584.0,106675.0
,,7569950000.0,7569950.0,920903.0
,,7573637000.0,7573637.0,656052.0
,,7579291000.0,7579291.0,505622.0
,,7596714000.0,7596714.0,909818.0
,,7606432000.0,7606432.0,168816.0
,,7623843000.0,7623843.0,279773.0
,,7631873000.0,7631873.0,817840.0
,,7634825000.0,7634825.0,796689.0
,,7644003000.0,7644003.0,943935.0
,,7662836000.0,7662836.0,487537.0
,,7678221000.0,7678221.0,775233.0
,,7680766000.0,7680766.0,165975.0
,,7691098000.0,7691098.0,764070.0
,,7699274000.0,7699274.0,922553.0
,,7715210000.0,7715210.0,961995.0
,,7721851000.0,7721851.0,303126.0
,,7736499000.0,7736499.0,644245.0
,,7745140000.0,7745140.0,357423.0
,,7758635000.0,7758635.0,677976.0
,,7763493000.0,7763493.0,526889.0
,,7776004000.0,7776004.0,717072.0
,,7793203000.0,7793203.0,254443.0
,,7804449000.0,7804449.0,934683.0
,,7816039000.0,7816039.0,963707.0
,,7817325000.0,7817325.0,270358.0
,,7830768000.0,7830768.0,423138.0
,,7841591000.0,7841591.0,435679.0
,,7847977000.0,7847977.0,337084.0
,,7854128000.0,7854128.0,337889.0
,,7861020000.0,7861020.0,990383.0
,,7861257000.0,7861257.0,102512.0
,,7867575000.0,7867575.0,277019.0
,,7869369000.0,7869369.0,393785.0
,,7875122000.0,7875122.0,179698.0
,,7875543000.0,7875543.0,102001.0
,,7876194000.0,7876194.0,121355.0
,,7888121000.0,7888121.0,593247.0
,,7907743000.0,7907743.0,717993.0
,,7919632000.0,7919632.0,968364.0
,,7938455000.0,7938455.0,835412.0
,,7952396000.0,7952396.0,629798.0
,,7955876000.0,7955876.0,252325.0
,,7966701000.0,7966701.0,523475.0
,,7975469000.0,7975469.0,202219.0
,,7978887000.0,7978887.0,607511.0
,,7981107000.0,7981107.0,704011.0
,,7984463000.0,7984463.0,754795.0
,,7984624000.0,7984624.0,124488.0
,,7991031000.0,7991031.0,717634.0
,,7997259000.0,7997259.0,873235.0
,,8014612000.0,8014612.0,744323.0
,,8025590000.0,8025590.0,333154.0
,,8031324000.0,8031324.0,774392.0
,,8046761000.0,8046761.0,233323.0
,,8047932000.0,8047932.0,108894.0
,,8061619000.0,8061619.0,450365.0
,,8062138000.0,8062138.0,100546.0
,,8070200000.0,8070200.0,186629.0
,,8071800000.0,8071800.0,389008.0
,,8079049000.0,8079049.0,503254.0
,,8085289000.0,8085289.0,528015.0
,,8087255000.0,8087255.0,240104.0
,,8090003000.0,8090003.0,486712.0
,,8107986000.0,8107986.0,281682.0
,,8113658000.0,8113658.0,613723.0
,,8118446000.0,8118446.0,1070156.0
,,8133049000.0,8133049.0,347366.0
,,8139083000.0,8139083.0,928352.0
,,8156671000.0,8156671.0,226559.0
,,8169492000.0,8169492.0,267183.0
,,8173049000.0,8173049.0,863116.0
,,8182243000.0,8182243.0,538811.0
,,8184607000.0,8184607.0,118616.0
,,8191611000.0,8191611.0,292713.0
,,8206016000.0,8206016.0,824187.0
,,8213608000.0,8213608.0,831897.0
,,8215451000.0,8215451.0,349596.0
,,8226717000.0,8226717.0,181504.0
,,8228707000.0,8228707.0,216775.0
,,8232451000.0,8232451.0,437526.0
,,8235643000.0,8235643.0,660754.0
,,8239036000.0,8239036.0,236968.0
,,8255861000.0,8255861.0,1141063.0
,,8263627000.0,8263627.0,289425.0
,,8271550000.0,8271550.0,617332.0
,,8288595000.0,8288595.0,367004.0
,,8297898000.0,8297898.0,105080.0
,,8303535000.0,8303535.0,760378.0
,,8318095000.0,8318095.0,417866.0
,,8327709000.0,8327709.0,589037.0
,,8343973000.0,8343973.0,559922.0
,,8354801000.0,8354801.0,401912.0
,,8357676000.0,8357676.0,378590.0
,,8362424000.0,8362424.0,157972.0
,,8375178000.0,8375178.0,405969.0
,,8392507000.0,8392507.0,426449.0
,,8393960000.0,8393960.0,431229.0
,,8404217000.0,8404217.0,489068.0
,,8404689000.0,8404689.0,173037.0
,,8424580000.0,8424580.0,553756.0
,,8439134000.0,8439134.0,220609.0
,,8444892000.0,8444892.0,475454.0
,,8459888000.0,8459888.0,236472.0
,,8467481000.0,8467481.0,762028.0
,,8482547000.0,8482547.0,448704.0
,,8484585000.0,8484585.0,100697.0
,,8488166000.0,8488166.0,548918.0
,,8502683000.0,8502683.0,833244.0
,,8522301000.0,8522301.0,713424.0
,,8526068000.0,8526068.0,433569.0
,,8543346000.0,8543346.0,787754.0
,,8559915000.0,8559915.0,322934.0
,,8562640000.0,8562640.0,333926.0
,,8564605000.0,8564605.0,119797.0
,,8574856000.0,8574856.0,743458.0
,,8578360000.0,8578360.0,257885.5
,,8579612000.0,8579612.0,464374.0
,,8580683000.0,8580683.0,262568.0
,,8581693000.0,8581693.0,158110.0
,,8582706000.0,8582706.0,205009.0
,,8583691000.0,8583691.0,178601.0
,,8584750000.0,8584750.0,250567.0
,,8585697000.0,8585697.0,105987.0
,,8587704000.0,8587704.0,242871.0
,,8589041000.0,8589041.0,311943.0
,,8589656000.0,8589656.0,187239.0
,,8590621000.0,8590621.0,153530.0
,,8591560000.0,8591560.0,113473.0
,,8592543000.0,8592543.0,149588.0
,,8594800000.0,8594800.0,1145118.0
,,8595951000.0,8595951.0,405341.0
,,8612534000.0,8612534.0,214049.0
,,8626940000.0,8626940.0,796438.0
,,8642926000.0,8642926.0,199507.0
,,8645025000.0,8645025.0,709129.0
,,8649611000.0,8649611.0,969991.0
,,8668070000.0,8668070.0,321706.0
,,8670312000.0,8670312.0,570575.0
,,8671521000.0,8671521.0,162605.0
,,8677908000.0,8677908.0,102037.0
,,8685279000.0,8685279.0,138878.0
,,8698113000.0,8698113.0,479916.0
,,8714628000.0,8714628.0,718036.0
,,8722257000.0,8722257.0,672577.0
,,8737739000.0,8737739.0,823911.0
,,8742692000.0,8742692.0,736764.0
,,8754353000.0,8754353.0,510728.0
,,8759532000.0,8759532.0,295127.0
,,8765294000.0,8765294.0,272229.0
,,8775441000.0,8775441.0,785045.0
,,8792334000.0,8792334.0,788832.0
,,8804578000.0,8804578.0,765863.0
,,8807391000.0,8807391.0,275694.0
,,8815186000.0,8815186.0,178315.0
,,8824093000.0,8824093.0,915779.0
,,8831700000.0,8831700.0,597787.0
,,8834566000.0,8834566.0,106172.0
,,8840024000.0,8840024.0,645013.0
,,8844858000.0,8844858.0,409608.0
,,8848255000.0,8848255.0,794023.0
,,8851382000.0,8851382.0,211022.0
,,8855723000.0,8855723.0,361527.0
,,8864201000.0,8864201.0,393608.0
,,8872350000.0,8872350.0,850989.0
,,8879911000.0,8879911.0,921987.0
,,8890934000.0,8890934.0,314956.0
,,8899688000.0,8899688.0,752784.0
,,8913988000.0,8913988.0,861940.0
,,8930789000.0,8930789.0,795259.0
,,8944372000.0,8944372.0,944067.0
,,8956891000.0,8956891.0,290944.0
,,8966810000.0,8966810.0,620861.0
,,8979691000.0,8979691.0,801521.0
,,8984653000.0,8984653.0,398778.0
,,8987923000.0,8987923.0,101809.0
,,8992486000.0,8992486.0,217063.0
,,8997029000.0,8997029.0,305738.0
,,9001417000.0,9001417.0,920612.0
,,9008388000.0,9008388.0,720535.0
,,9017392000.0,9017392.0,853674.0
,,9025119000.0,9025119.0,509335.0
,,9029727000.0,9029727.0,243871.0
,,9033297000.0,9033297.0,659263.0
,,9040986000.0,9040986.0,362945.0
,,9044633000.0,9044633.0,130712.0
,,9049596000.0,9049596.0,742925.0
,,9056443000.0,9056443.0,225443.0
,,9072580000.0,9072580.0,546070.0
,,9075622000.0,9075622.0,440216.0
,,9079974000.0,9079974.0,837703.0
,,9094397000.0,9094397.0,950208.0
,,9102615000.0,9102615.0,935883.0
,,9119844000.0,9119844.0,696680.0
,,9121054000.0,9121054.0,264492.0
,,9125293000.0,9125293.0,738859.0
,,9132034000.0,9132034.0,117578.0
,,9145105000.0,9145105.0,632615.0
,,9156859000.0,9156859.0,885262.0
,,9162250000.0,9162250.0,727235.0
,,9165966000.0,9165966.0,212812.0
,,9169707000.0,9169707.0,185810.0
,,9177951000.0,9177951.0,295773.0
,,9186102000.0,9186102.0,402312.0
,,9192046000.0,9192046.0,175001.0
,,9194420000.0,9194420.0,538925.0
,,9202769000.0,9202769.0,913352.0
,,9210134000.0,9210134.0,305593.0
,,9217447000.0,9217447.0,849870.0
,,9222808000.0,9222808.0,627606.0
,,9226272000.0,9226272.0,638077.0
,,9234835000.0,9234835.0,765018.0
,,9237927000.0,9237927.0,141497.0
,,9240359000.0,9240359.0,196846.0
,,9242336000.0,9242336.0,282437.0
,,9250844000.0,9250844.0,658124.0
,,9258815000.0,9258815.0,588790.0
,,9266374000.0,9266374.0,125878.0
,,9270219000.0,9270219.0,531809.0
,,9275222000.0,9275222.0,798524.0
,,9282747000.0,9282747.0,470311.0
,,9290680000.0,9290680.0,732058.0
,,9295883000.0,9295883.0,177323.0
,,9297935000.0,9297935.0,125216.0
,,9309938000.0,9309938.0,917306.0
,,9322110000.0,9322110.0,671193.0
,,9340920000.0,9340920.0,363323.0
,,9358475000.0,9358475.0,479757.0
,,9366594000.0,9366594.0,897222.0
,,9372904000.0,9372904.0,539070.0
,,9392070000.0,9392070.0,654562.0
,,9395763000.0,9395763.0,243412.0
,,9397171000.0,9397171.0,284460.0
,,9410362000.0,9410362.0,653522.0
,,9420196000.0,9420196.0,138341.0
,,9427481000.0,9427481.0,135171.0
,,9435715000.0,9435715.0,697532.0
,,9448503000.0,9448503.0,465323.0
,,9459297000.0,9459297.0,569992.0
,,9466976000.0,9466976.0,473093.0
,,9480267000.0,9480267.0,547481.0
,,9489851000.0,9489851.0,508129.0
,,9497551000.0,9497551.0,285576.0
,,9503227000.0,9503227.0,554866.0
,,9509229000.0,9509229.0,313692.0
,,9525019000.0,9525019.0,188982.0
,,9543355000.0,9543355.0,767433.0
,,9549372000.0,9549372.0,285807.0
,,9564577000.0,9564577.0,100850.0
,,9566149000.0,9566149.0,442671.0
,,9576059000.0,9576059.0,443323.0
,,9592831000.0,9592831.0,198688.0
,,9595103000.0,9595103.0,676350.0
,,9609085000.0,9609085.0,786308.0
,,9614312000.0,9614312.0,524949.0
,,9631374000.0,9631374.0,691824.0
,,9642924000.0,9642924.0,920991.0
,,9651990000.0,9651990.0,701972.0
,,9670379000.0,9670379.0,344871.0
,,9683102000.0,9683102.0,180497.0
,,9684595000.0,9684595.0,107603.0
,,9694941000.0,9694941.0,940863.0
,,9703594000.0,9703594.0,690439.0
,,9704614000.0,9704614.0,138858.0
,,9720820000.0,9720820.0,773709.0
,,9726201000.0,9726201.0,771053.0
,,9731637000.0,9731637.0,509449.0
,,9751060000.0,9751060.0,470323.0
,,9770851000.0,9770851.0,590688.0
,,9779493000.0,9779493.0,593133.0
,,9789003000.0,9789003.0,346807.0
,,9803989000.0,9803989.0,806877.0
,,9804589000.0,9804589.0,111289.0
,,9813987000.0,9813987.0,777933.0
,,9828360000.0,9828360.0,371938.0
,,9832206000.0,9832206.0,102245.0
,,9833514000.0,9833514.0,204952.0
,,9850648000.0,9850648.0,159546.0
,,9859911000.0,9859911.0,425366.0
,,9865343000.0,9865343.0,267443.0
,,9876120000.0,9876120.0,778398.0
,,9893505000.0,9893505.0,226575.0
,,9910356000.0,9910356.0,290423.0
,,9916033000.0,9916033.0,244415.0
,,9930216000.0,9930216.0,782306.0
,,9933375000.0,9933375.0,985440.0
,,9944214000.0,9944214.0,301249.0
,,9949585000.0,9949585.0,424762.0
,,9966080000.0,9966080.0,399810.0
,,9967667000.0,9967667.0,349064.0
,,9983885000.0,9983885.0,201207.0
,,10003439000.0,10003439.0,782508.0
,,10020760000.0,10020760.0,661517.0
,,10025735000.0,10025735.0,202558.0
,,10039147000.0,10039147.0,284982.0
,,10054761000.0,10054761.0,323705.0
,,10069607000.0,10069607.0,519403.0
,,10086896000.0,10086896.0,323260.0
,,10105459000.0,10105459.0,349971.0
,,10109958000.0,10109958.0,738255.0
,,10124943000.0,10124943.0,572035.0
,,10132965000.0,10132965.0,886566.0
,,10142427000.0,10142427.0,560673.0
,,10144594000.0,10144594.0,111396.0
,,10151960000.0,10151960.0,442933.0
,,10162422000.0,10162422.0,933387.0
,,10164198000.0,10164198.0,206045.0
,,10176288000.0,10176288.0,957849.0
,,10193571000.0,10193571.0,564180.0
,,10196083000.0,10196083.0,214776.0
,,10198917000.0,10198917.0,997230.0
,,10215639000.0,10215639.0,589752.0
,,10229431000.0,10229431.0,504048.0
,,10230885000.0,10230885.0,177669.0
,,10232066000.0,10232066.0,392409.0
,,10241980000.0,10241980.0,197229.0
,,10247206000.0,10247206.0,232011.0
,,10260305000.0,10260305.0,320810.0
,,10266987000.0,10266987.0,774080.0
,,10282348000.0,10282348.0,244906.0
,,10284588000.0,10284588.0,111614.0
,,10288912000.0,10288912.0,593163.0
,,10300994000.0,10300994.0,306237.0
,,10301320000.0,10301320.0,149541.0
,,10304943000.0,10304943.0,986516.0
,,10310107000.0,10310107.0,723947.0
,,10311796000.0,10311796.0,760174.0
,,10326495000.0,10326495.0,242920.0
,,10327896000.0,10327896.0,101096.0
,,10340905000.0,10340905.0,237857.0
,,10361363000.0,10361363.0,674501.0
,,10369116000.0,10369116.0,705799.0
,,10373992000.0,10373992.0,806658.0
,,10384946000.0,10384946.0,194068.0
,,10396815000.0,10396815.0,937911.0
,,10402451000.0,10402451.0,149471.0
,,10410863000.0,10410863.0,428627.0
,,10419556000.0,10419556.0,912514.0
,,10427325000.0,10427325.0,723700.0
,,10435547000.0,10435547.0,779282.0
,,10441077000.0,10441077.0,302414.0
,,10443700000.0,10443700.0,1015785.0
,,10451316000.0,10451316.0,594747.0
,,10455565000.0,10455565.0,103204.0
,,10456986000.0,10456986.0,711554.0
,,10459855000.0,10459855.0,896324.0
,,10464605000.0,10464605.0,110077.0
,,10467067000.0,10467067.0,247777.0
,,10475191000.0,10475191.0,472944.0
,,10482673000.0,10482673.0,293675.0
,,10487738000.0,10487738.0,782860.0
,,10498056000.0,10498056.0,210326.0
,,10512068000.0,10512068.0,874339.0
,,10525830000.0,10525830.0,689820.0
,,10529357000.0,10529357.0,337861.0
,,10533900000.0,10533900.0,280974.0
,,10539955000.0,10539955.0,500485.0
,,10547275000.0,10547275.0,549012.0
,,10554254000.0,10554254.0,132037.0
,,10561366000.0,10561366.0,200391.0
,,10564598000.0,10564598.0,115899.0
,,10576773000.0,10576773.0,671107.0
,,10592294000.0,10592294.0,440092.0
,,10596621000.0,10596621.0,849468.0
,,10604106000.0,10604106.0,318484.0
,,10612261000.0,10612261.0,219838.0
,,10620440000.0,10620440.0,536656.0
,,10628388000.0,10628388.0,385308.0
,,10634462000.0,10634462.0,807486.0
,,10636277000.0,10636277.0,151295.0
,,10644873000.0,10644873.0,710187.0
,,10652611000.0,10652611.0,484649.0
,,10661045000.0,10661045.0,846089.0
,,10668986000.0,10668986.0,788834.0
,,10675146000.0,10675146.0,701856.0
,,10676144000.0,10676144.0,318145.0
,,10685235000.0,10685235.0,523785.0
,,10697560000.0,10697560.0,570038.0
,,10709946000.0,10709946.0,227721.0
,,10728835000.0,10728835.0,1080112.0
,,10742722000.0,10742722.0,253115.0
,,10744598000.0,10744598.0,113398.0
,,10749297000.0,10749297.0,505624.0
,,10757023000.0,10757023.0,169965.0
,,10765219000.0,10765219.0,282450.0
,,10773556000.0,10773556.0,446039.0
,,10781949000.0,10781949.0,886445.0
,,10789045000.0,10789045.0,897949.0
,,10793817000.0,10793817.0,690342.0
,,10798185000.0,10798185.0,950870.0
,,10804593000.0,10804593.0,105449.0
,,10805699000.0,10805699.0,520135.0
,,10814405000.0,10814405.0,1072407.0
,,10820340000.0,10820340.0,463264.0
,,10821567000.0,10821567.0,121101.0
,,10827612000.0,10827612.0,688973.0
,,10830056000.0,10830056.0,604504.0
,,10837944000.0,10837944.0,492398.0
,,10842347000.0,10842347.0,501060.0
,,10846537000.0,10846537.0,925032.0
,,10851387000.0,10851387.0,863956.0
,,10854141000.0,10854141.0,958623.0
,,10858256000.0,10858256.0,752328.0
,,10877794000.0,10877794.0,551084.0
,,10896438000.0,10896438.0,476454.0
,,10903639000.0,10903639.0,798933.0
,,10916140000.0,10916140.0,356396.0
,,10927923000.0,10927923.0,449668.0
,,10935774000.0,10935774.0,154267.0
,,10938042000.0,10938042.0,858446.0
,,10941018000.0,10941018.0,186788.0
,,10953120000.0,10953120.0,225425.0
,,10962966000.0,10962966.0,828985.0
,,10967941000.0,10967941.0,565461.0
,,10987265000.0,10987265.0,949807.0
,,10987920000.0,10987920.0,109245.0
,,11001347000.0,11001347.0,502108.0
,,11014756000.0,11014756.0,213375.0
,,11030125000.0,11030125.0,531033.0
,,11034463000.0,11034463.0,309610.0
,,11052488000.0,11052488.0,897306.0
,,11065053000.0,11065053.0,175923.0
,,11070255000.0,11070255.0,235429.0
,,11088042000.0,11088042.0,704964.0
,,11099388000.0,11099388.0,957943.0
,,11107945000.0,11107945.0,215951.0
,,11108768000.0,11108768.0,110939.0
,,11117561000.0,11117561.0,757737.0
,,11117978000.0,11117978.0,154258.0
,,11121579000.0,11121579.0,153967.0
,,11124876000.0,11124876.0,641870.0
,,11137990000.0,11137990.0,240068.0
,,11152992000.0,11152992.0,594517.0
,,11155095000.0,11155095.0,509867.0
,,11164726000.0,11164726.0,892044.0
,,11178647000.0,11178647.0,684914.0
,,11193796000.0,11193796.0,165301.0
,,11199584000.0,11199584.0,526449.0
,,11202971000.0,11202971.0,818232.0
,,11219265000.0,11219265.0,218897.0
,,11225325000.0,11225325.0,857586.0
,,11238372000.0,11238372.0,128422.0
,,11243487000.0,11243487.0,201665.0
,,11253703000.0,11253703.0,370482.0
,,11256175000.0,11256175.0,898207.0
,,11257214000.0,11257214.0,246174.0
,,11271972000.0,11271972.0,794406.0
,,11276123000.0,11276123.0,811527.0
,,11288937000.0,11288937.0,918532.0
,,11293867000.0,11293867.0,369565.0
,,11304880000.0,11304880.0,549426.0
,,11313203000.0,11313203.0,153943.5
,,11318418000.0,11318418.0,696018.0
,,11321252000.0,11321252.0,983617.0
,,11331061000.0,11331061.0,557185.0
,,11346867000.0,11346867.0,134161.0
,,11352870000.0,11352870.0,883059.0
,,11364829000.0,11364829.0,963941.0
,,11383398000.0,11383398.0,344934.0
,,11384599000.0,11384599.0,102359.0
,,11388156000.0,11388156.0,191882.0
,,11407051000.0,11407051.0,820654.0
,,11410096000.0,11410096.0,608042.0
,,11419755000.0,11419755.0,591061.0
,,11439430000.0,11439430.0,749600.0
,,11441751000.0,11441751.0,251370.0
,,11447062000.0,11447062.0,403530.0
,,11452464000.0,11452464.0,306088.0
,,11470082000.0,11470082.0,400886.0
,,11480603000.0,11480603.0,849733.0
,,11496576000.0,11496576.0,581912.0
,,11511385000.0,11511385.0,299195.0
,,11523580000.0,11523580.0,960276.0
,,11534863000.0,11534863.0,781186.0
,,11549797000.0,11549797.0,261563.0
,,11554205000.0,11554205.0,379971.0
,,11562803000.0,11562803.0,494592.0
,,11564609000.0,11564609.0,125091.0
,,11577332000.0,11577332.0,264149.0
,,11583846000.0,11583846.0,593988.0
,,11585641000.0,11585641.0,779949.0
,,11588178000.0,11588178.0,475168.0
,,11605670000.0,11605670.0,506485.0
,,11609501000.0,11609501.0,282013.0
,,11618745000.0,11618745.0,463663.0
,,11625794000.0,11625794.0,383990.0
,,11643871000.0,11643871.0,234238.0
,,11657957000.0,11657957.0,720792.0
,,11665694000.0,11665694.0,652261.0
,,11682382000.0,11682382.0,787217.0
,,11684112000.0,11684112.0,152506.0
,,11684588000.0,11684588.0,104385.0
,,11699411000.0,11699411.0,598458.0
,,11702273000.0,11702273.0,108720.0
,,11712104000.0,11712104.0,824431.0
,,11713752000.0,11713752.0,505975.0
,,11726515000.0,11726515.0,185993.0
,,11732788000.0,11732788.0,879136.0
,,11751252000.0,11751252.0,868299.0
,,11766274000.0,11766274.0,744418.0
,,11769745000.0,11769745.0,842895.0
,,11781802000.0,11781802.0,379502.0
,,11784042000.0,11784042.0,230618.0
,,11784600000.0,11784600.0,101181.0
,,11799546000.0,11799546.0,455297.0
,,11806295000.0,11806295.0,518084.0
,,11809328000.0,11809328.0,227776.0
,,11822763000.0,11822763.0,730282.0
,,11838941000.0,11838941.0,407957.0
,,11852013000.0,11852013.0,460596.0
,,11865317000.0,11865317.0,344800.0
,,11868466000.0,11868466.0,561901.0
,,11876519000.0,11876519.0,505456.0
,,11896520000.0,11896520.0,896640.0
,,11899296000.0,11899296.0,303423.0
,,11916758000.0,11916758.0,167850.0
,,11935363000.0,11935363.0,982537.0
,,11940930000.0,11940930.0,478855.0
,,11953596000.0,11953596.0,234478.0
,,11960093000.0,11960093.0,243405.0
,,11975829000.0,11975829.0,808556.0
,,11984310000.0,11984310.0,820091.0
,,12003447000.0,12003447.0,201495.0
,,12007931000.0,12007931.0,173392.0
,,12024638000.0,12024638.0,785292.0
,,12030539000.0,12030539.0,463868.0
,,12040767000.0,12040767.0,618753.0
,,12047729000.0,12047729.0,740977.0
,,12057727000.0,12057727.0,206385.0
,,12076819000.0,12076819.0,553707.0
,,12090785000.0,12090785.0,709183.0
,,12093446000.0,12093446.0,783109.0
,,12103490000.0,12103490.0,332945.0
,,12108579000.0,12108579.0,649415.0
,,12109943000.0,12109943.0,363013.0
,,12116274000.0,12116274.0,168767.0
,,12120710000.0,12120710.0,431080.0
,,12139898000.0,12139898.0,420420.0
,,12146141000.0,12146141.0,528150.0
,,12152584000.0,12152584.0,200949.0
,,12170749000.0,12170749.0,631740.0
,,12181477000.0,12181477.0,544024.0
,,12199517000.0,12199517.0,416708.0
,,12201594000.0,12201594.0,245285.0
,,12204582000.0,12204582.0,101060.0
,,12207385000.0,12207385.0,239220.0
,,12209314000.0,12209314.0,303606.0
,,12211397000.0,12211397.0,479453.0
,,12218566000.0,12218566.0,729352.0
,,12232671000.0,12232671.0,809624.0
,,12245006000.0,12245006.0,214846.0
,,12245596000.0,12245596.0,442442.0
,,12247858000.0,12247858.0,116202.0
,,12261170000.0,12261170.0,183929.0
,,12276219000.0,12276219.0,665752.0
,,12278693000.0,12278693.0,502623.0
,,12292044000.0,12292044.0,519076.0
,,12304589000.0,12304589.0,123646.0
,,12306756000.0,12306756.0,388037.0
,,12316107000.0,12316107.0,888824.0
,,12324414000.0,12324414.0,168145.0
,,12337909000.0,12337909.0,229128.0
,,12348524000.0,12348524.0,1001211.0
,,12355018000.0,12355018.0,949283.0
,,12360457000.0,12360457.0,267389.0
,,12364737000.0,12364737.0,214755.0
,,12368581000.0,12368581.0,363912.0
,,12376784000.0,12376784.0,487411.0
,,12384689000.0,12384689.0,311934.0
,,12389400000.0,12389400.0,427683.0
,,12393566000.0,12393566.0,935408.0
,,12400925000.0,12400925.0,419427.0
,,12404655000.0,12404655.0,151641.0
,,12409286000.0,12409286.0,714857.0
,,12414629000.0,12414629.0,156813.0
,,12423961000.0,12423961.0,746793.0
,,12425788000.0,12425788.0,913028.0
,,12431295000.0,12431295.0,635567.0
,,12433643000.0,12433643.0,762491.0
,,12441635000.0,12441635.0,756673.0
,,12442576000.0,12442576.0,133360.0
,,12444766000.0,12444766.0,115143.0
,,12449342000.0,12449342.0,922287.0
,,12457302000.0,12457302.0,444756.0
,,12465342000.0,12465342.0,427631.0
,,12473467000.0,12473467.0,480284.0
,,12481976000.0,12481976.0,871820.0
,,12489422000.0,12489422.0,806793.0
,,12500083000.0,12500083.0,260344.0
,,12516874000.0,12516874.0,455952.0
,,12535582000.0,12535582.0,724517.0
,,12537918000.0,12537918.0,107447.0
,,12540735000.0,12540735.0,849746.0
,,12553269000.0,12553269.0,752227.0
,,12563653000.0,12563653.0,865012.0
,,12575744000.0,12575744.0,323241.0
,,12585975000.0,12585975.0,186282.0
,,12594254000.0,12594254.0,373758.0
,,12602879000.0,12602879.0,949887.0
,,12607721000.0,12607721.0,579271.0
,,12610139000.0,12610139.0,155957.0
,,12618122000.0,12618122.0,127212.0
,,12627026000.0,12627026.0,889024.0
,,12634455000.0,12634455.0,902757.0
,,12637942000.0,12637942.0,122602.0
,,12642974000.0,12642974.0,711935.0
,,12650548000.0,12650548.0,186468.0
,,12654826000.0,12654826.0,103892.0
,,12659393000.0,12659393.0,998006.0
,,12667222000.0,12667222.0,880571.0
,,12671204000.0,12671204.0,546636.0
,,12675108000.0,12675108.0,623224.0
,,12682615000.0,12682615.0,176295.0
,,12690218000.0,12690218.0,332409.0
,,12700069000.0,12700069.0,162005.0
,,12715555000.0,12715555.0,453095.0
,,12726420000.0,12726420.0,242454.0
,,12746851000.0,12746851.0,915106.0
,,12764698000.0,12764698.0,308784.0
,,12783430000.0,12783430.0,142686.0
,,12789147000.0,12789147.0,249000.0
,,12804952000.0,12804952.0,160809.0
,,12806073000.0,12806073.0,741462.0
,,12821850000.0,12821850.0,752490.0
,,12832901000.0,12832901.0,695403.0
,,12835843000.0,12835843.0,679797.0
,,12839690000.0,12839690.0,327023.0
,,12854024000.0,12854024.0,808287.0
,,12857016000.0,12857016.0,219159.0
,,12862631000.0,12862631.0,878110.0
,,12868142000.0,12868142.0,722748.0
,,12879478000.0,12879478.0,371827.0
,,12884588000.0,12884588.0,104431.0
,,12885143000.0,12885143.0,154836.0
,,12886226000.0,12886226.0,100274.0
,,12893228000.0,12893228.0,929508.0
,,12909523000.0,12909523.0,364367.0
,,12925829000.0,12925829.0,891802.0
,,12941886000.0,12941886.0,274858.0
,,12954414000.0,12954414.0,862878.0
,,12964175000.0,12964175.0,807661.0
,,12977187000.0,12977187.0,734784.0
,,12994208000.0,12994208.0,325997.0
,,13006607000.0,13006607.0,359355.0
,,13021541000.0,13021541.0,745991.0
,,13039711000.0,13039711.0,365533.0
,,13055172000.0,13055172.0,161907.0
,,13074754000.0,13074754.0,970851.0
,,13093655000.0,13093655.0,651941.0
,,13109355000.0,13109355.0,871995.0
,,13125163000.0,13125163.0,910388.0
,,13138656000.0,13138656.0,761765.0
,,13157465000.0,13157465.0,665402.0
,,13166818000.0,13166818.0,655113.0
,,13178569000.0,13178569.0,830556.0
,,13184597000.0,13184597.0,107461.0
,,13190430000.0,13190430.0,722226.0
,,13191277000.0,13191277.0,114882.0
,,13202861000.0,13202861.0,277515.0
,,13209786000.0,13209786.0,966971.0
,,13213356000.0,13213356.0,977189.0
,,13224225000.0,13224225.0,823761.0
,,13224606000.0,13224606.0,106304.0
,,13237083000.0,13237083.0,408208.0
,,13246394000.0,13246394.0,211201.0
,,13254520000.0,13254520.0,824738.0
,,13263201000.0,13263201.0,413345.0
,,13270671000.0,13270671.0,898555.0
,,13280042000.0,13280042.0,127314.0
,,13285589000.0,13285589.0,318454.0
,,13304591000.0,13304591.0,109360.0
,,13305070000.0,13305070.0,339472.0
,,13306727000.0,13306727.0,545119.0
,,13316491000.0,13316491.0,228615.0
,,13320587000.0,13320587.0,123647.0
,,13327065000.0,13327065.0,403924.0
,,13344027000.0,13344027.0,806103.0
,,13344603000.0,13344603.0,108407.0
,,13359043000.0,13359043.0,701434.0
,,13377060000.0,13377060.0,257591.0
,,13392291000.0,13392291.0,448594.0
,,13400524000.0,13400524.0,702629.0
,,13411827000.0,13411827.0,202770.0
,,13425600000.0,13425600.0,687795.0
,,13436336000.0,13436336.0,864606.0
,,13441422000.0,13441422.0,939624.0
,,13449653000.0,13449653.0,680031.0
,,13457918000.0,13457918.0,147319.0
,,13471302000.0,13471302.0,743196.0
,,13478565000.0,13478565.0,538754.0
,,13493095000.0,13493095.0,483724.0
,,13494562000.0,13494562.0,126627.0
,,13507753000.0,13507753.0,185669.0
,,13523357000.0,13523357.0,763423.0
,,13531379000.0,13531379.0,659591.0
,,13546904000.0,13546904.0,589308.0
,,13553549000.0,13553549.0,414571.0
,,13569870000.0,13569870.0,203058.0
,,13582241000.0,13582241.0,392348.0
,,13584587000.0,13584587.0,109703.0
,,13590743000.0,13590743.0,332525.0
,,13593202000.0,13593202.0,682000.0
,,13601335000.0,13601335.0,685321.0
,,13617416000.0,13617416.0,663597.0
,,13636869000.0,13636869.0,662047.0
,,13639327000.0,13639327.0,219863.0
,,13659057000.0,13659057.0,948260.0
,,13666321000.0,13666321.0,697884.0
,,13685750000.0,13685750.0,545232.0
,,13687539000.0,13687539.0,617890.0
,,13687917000.0,13687917.0,101121.0
,,13696685000.0,13696685.0,587984.0
,,13708249000.0,13708249.0,505621.0
,,13720262000.0,13720262.0,537695.0
,,13722455000.0,13722455.0,804272.0
,,13729056000.0,13729056.0,205624.0
,,13748705000.0,13748705.0,326874.0
,,13753509000.0,13753509.0,583511.0
,,13763139000.0,13763139.0,522191.0
,,13782991000.0,13782991.0,763938.0
,,13784588000.0,13784588.0,109471.0
,,13797434000.0,13797434.0,788781.0
,,13816298000.0,13816298.0,981355.0
,,13823480000.0,13823480.0,422757.0
,,13842383000.0,13842383.0,215845.0
,,13855777000.0,13855777.0,346468.0
,,13873657000.0,13873657.0,245197.0
,,13892359000.0,13892359.0,734787.0
,,13897714000.0,13897714.0,562486.0
,,13907405000.0,13907405.0,320590.0
,,13916117000.0,13916117.0,895577.0
,,13922561000.0,13922561.0,274053.0
,,13924302000.0,13924302.0,831410.0
,,13924601000.0,13924601.0,104658.0
,,13932129000.0,13932129.0,696767.0
,,13936432000.0,13936432.0,686044.0
,,13940455000.0,13940455.0,977974.0
,,13948483000.0,13948483.0,1021244.0
,,13956449000.0,13956449.0,940537.0
,,13961271000.0,13961271.0,499154.0
,,13964796000.0,13964796.0,982925.0
,,13967902000.0,13967902.0,140083.0
,,13971799000.0,13971799.0,219522.0
,,13979153000.0,13979153.0,909046.0
,,13979531000.0,13979531.0,108961.0
,,13994904000.0,13994904.0,551666.0
,,14002590000.0,14002590.0,174659.0
,,14005584000.0,14005584.0,1046958.0
,,14025263000.0,14025263.0,961311.0
,,14027680000.0,14027680.0,641980.0
,,14043810000.0,14043810.0,757022.0
,,14059328000.0,14059328.0,787033.0
,,14060970000.0,14060970.0,936440.0
,,14064670000.0,14064670.0,887165.0
,,14083047000.0,14083047.0,649813.0
,,14091890000.0,14091890.0,696844.0
,,14099276000.0,14099276.0,831198.0
,,14100985000.0,14100985.0,333056.0
,,14109366000.0,14109366.0,755160.0
,,14113660000.0,14113660.0,319080.0
,,14116991000.0,14116991.0,308801.0
,,14125359000.0,14125359.0,572504.0
,,14132949000.0,14132949.0,247446.0
,,14141023000.0,14141023.0,896376.0
,,14145714000.0,14145714.0,279011.0
,,14149290000.0,14149290.0,381147.0
,,14155596000.0,14155596.0,100291.0
,,14157761000.0,14157761.0,798531.0
,,14163032000.0,14163032.0,389673.0
,,14165976000.0,14165976.0,873842.0
,,14171544000.0,14171544.0,786197.0
,,14173446000.0,14173446.0,467390.0
,,14181414000.0,14181414.0,814495.0
,,14187007000.0,14187007.0,622050.0
,,14192315000.0,14192315.0,595315.0
,,14204847000.0,14204847.0,538593.0
,,14212529000.0,14212529.0,137222.0
,,14229945000.0,14229945.0,522916.0
,,14231287000.0,14231287.0,125910.0
,,14242260000.0,14242260.0,816131.0
,,14247551000.0,14247551.0,196003.0
,,14259410000.0,14259410.0,795956.0
,,14275467000.0,14275467.0,187449.0
,,14283843000.0,14283843.0,334798.0
,,14284620000.0,14284620.0,122169.0
,,14290914000.0,14290914.0,204275.0
,,14291260000.0,14291260.0,103265.0
,,14294159000.0,14294159.0,234122.0
,,14302851000.0,14302851.0,803520.0
,,14304593000.0,14304593.0,117312.0
,,14313191000.0,14313191.0,105679.0
,,14317091000.0,14317091.0,158496.0
,,14318620000.0,14318620.0,356327.0
,,14324963000.0,14324963.0,410094.0
,,14326309000.0,14326309.0,146335.0
,,14335101000.0,14335101.0,864210.0
,,14342989000.0,14342989.0,346024.0
,,14347370000.0,14347370.0,900110.0
,,14350536000.0,14350536.0,229316.0
,,14358668000.0,14358668.0,306649.0
,,14364604000.0,14364604.0,119170.0
,,14367250000.0,14367250.0,807518.0
,,14375461000.0,14375461.0,925186.0
,,14383022000.0,14383022.0,941829.0
,,14387420000.0,14387420.0,274168.0
,,14387933000.0,14387933.0,106081.0
,,14405143000.0,14405143.0,359497.0
,,14418606000.0,14418606.0,379029.0
,,14425897000.0,14425897.0,507576.0
,,14442996000.0,14442996.0,388193.0
,,14444909000.0,14444909.0,752953.0
,,14464078000.0,14464078.0,896328.0
,,14468372000.0,14468372.0,661350.0
,,14475681000.0,14475681.0,681852.0
,,14486232000.0,14486232.0,560693.0
,,14487983000.0,14487983.0,743544.0
,,14506282000.0,14506282.0,216663.0
,,14507875000.0,14507875.0,492045.0
,,14525693000.0,14525693.0,357155.0
,,14541901000.0,14541901.0,507774.0
,,14544588000.0,14544588.0,105963.0
,,14560218000.0,14560218.0,451025.0
,,14573746000.0,14573746.0,711292.0
,,14578340000.0,14578340.0,475137.0
,,14579583000.0,14579583.0,447500.0
,,14580424000.0,14580424.0,270698.0
,,14581444000.0,14581444.0,167728.0
,,14582456000.0,14582456.0,199861.0
,,14583443000.0,14583443.0,181731.0
,,14584820000.0,14584820.0,797927.0
,,14586704000.0,14586704.0,116797.0
,,14587750000.0,14587750.0,234640.0
,,14589101000.0,14589101.0,327252.0
,,14589672000.0,14589672.0,190918.0
,,14590638000.0,14590638.0,152627.0
,,14592147000.0,14592147.0,882618.0
,,14593128000.0,14593128.0,154889.0
,,14594108000.0,14594108.0,173706.0
,,14595271000.0,14595271.0,320898.0
,,14598075000.0,14598075.0,605214.0
,,14615717000.0,14615717.0,201234.0
,,14629112000.0,14629112.0,901421.0
,,14641878000.0,14641878.0,531110.0
,,14643796000.0,14643796.0,300841.0
,,14653585000.0,14653585.0,341469.0
,,14660992000.0,14660992.0,339492.0
,,14677135000.0,14677135.0,306573.0
,,14677942000.0,14677942.0,119142.0
,,14682907000.0,14682907.0,739379.0
,,14684608000.0,14684608.0,124988.0
,,14688528000.0,14688528.0,441257.0
,,14694869000.0,14694869.0,701806.0
,,14713213000.0,14713213.0,548452.0
,,14715069000.0,14715069.0,660717.0
,,14726778000.0,14726778.0,723439.0
,,14733912000.0,14733912.0,598663.0
,,14739223000.0,14739223.0,509843.0
,,14751492000.0,14751492.0,682817.0
,,14767013000.0,14767013.0,268966.0
,,14773844000.0,14773844.0,381744.0
,,14786440000.0,14786440.0,1057585.0
,,14804161000.0,14804161.0,567312.0
,,14804603000.0,14804603.0,113918.0
,,14813079000.0,14813079.0,395849.0
,,14827333000.0,14827333.0,599394.0
,,14834789000.0,14834789.0,375542.0
,,14836226000.0,14836226.0,270902.0
,,14852529000.0,14852529.0,317181.0
,,14868167000.0,14868167.0,848074.0
,,14876061000.0,14876061.0,878508.0
,,14878401000.0,14878401.0,963780.0
,,14895211000.0,14895211.0,893704.0
,,14902669000.0,14902669.0,915481.0
,,14918293000.0,14918293.0,146503.0
,,14925547000.0,14925547.0,225290.0
,,14927662000.0,14927662.0,595379.0
,,14946872000.0,14946872.0,120139.0
,,14960185000.0,14960185.0,835586.0
,,14965388000.0,14965388.0,539233.0
,,14967853000.0,14967853.0,306156.0
,,14980958000.0,14980958.0,277998.0
,,14997184000.0,14997184.0,645197.0
,,15008664000.0,15008664.0,603687.0
,,15019535000.0,15019535.0,202024.0
,,15034310000.0,15034310.0,348875.0
,,15054146000.0,15054146.0,680217.0
,,15061671000.0,15061671.0,938872.0
,,15066995000.0,15066995.0,907413.0
,,15074664000.0,15074664.0,655687.0
,,15077640000.0,15077640.0,915070.0
,,15085782000.0,15085782.0,494150.0
,,15096758000.0,15096758.0,673825.0
,,15107540000.0,15107540.0,371972.0
,,15113004000.0,15113004.0,504510.0
,,15128537000.0,15128537.0,634413.0
,,15147165000.0,15147165.0,527656.0
,,15153682000.0,15153682.0,357075.0
,,15157173000.0,15157173.0,769475.0
,,15169450000.0,15169450.0,362184.0
,,15179432000.0,15179432.0,650035.0
,,15182381000.0,15182381.0,372299.0
,,15184436000.0,15184436.0,338500.0
,,15184615000.0,15184615.0,113094.0
,,15204220000.0,15204220.0,687061.0
,,15204596000.0,15204596.0,103736.0
,,15211259000.0,15211259.0,542401.0
,,15229152000.0,15229152.0,238719.0
,,15238421000.0,15238421.0,803065.0
,,15243550000.0,15243550.0,340692.0
,,15246354000.0,15246354.0,612333.0
,,15249068000.0,15249068.0,230517.0
,,15251903000.0,15251903.0,981064.0
,,15253758000.0,15253758.0,972070.0
,,15262075000.0,15262075.0,923154.0
,,15274730000.0,15274730.0,468800.0
,,15279027000.0,15279027.0,243452.0
,,15286513000.0,15286513.0,335784.0
,,15292244000.0,15292244.0,529134.0
,,15303395000.0,15303395.0,272619.0
,,15304592000.0,15304592.0,111334.0
,,15307569000.0,15307569.0,358986.0
,,15323671000.0,15323671.0,530365.0
,,15339392000.0,15339392.0,595072.0
,,15358756000.0,15358756.0,383683.0
,,15364806000.0,15364806.0,101235.0
,,15367244000.0,15367244.0,775821.0
,,15377479000.0,15377479.0,424529.0
,,15394250000.0,15394250.0,885082.0
,,15410694000.0,15410694.0,287965.0
,,15422086000.0,15422086.0,872248.0
,,15429886000.0,15429886.0,776507.0
,,15448885000.0,15448885.0,239133.0
,,15469229000.0,15469229.0,523163.0
,,15484817000.0,15484817.0,1030032.0
,,15487923000.0,15487923.0,113276.0
,,15504022000.0,15504022.0,774432.0
,,15513854000.0,15513854.0,766960.0
,,15521860000.0,15521860.0,608942.0
,,15532959000.0,15532959.0,174356.0
,,15535024000.0,15535024.0,335591.0
,,15543679000.0,15543679.0,907556.0
,,15551591000.0,15551591.0,820968.0
,,15559726000.0,15559726.0,860274.0
,,15564607000.0,15564607.0,115122.0
,,15567555000.0,15567555.0,637686.0
,,15575731000.0,15575731.0,370699.5
,,15581712000.0,15581712.0,754688.0
,,15583880000.0,15583880.0,395687.0
,,15591343000.0,15591343.0,277471.0
,,15598996000.0,15598996.0,617101.0
,,15603764000.0,15603764.0,371504.0
,,15607780000.0,15607780.0,507039.0
,,15613564000.0,15613564.0,797702.0
,,15614986000.0,15614986.0,269000.0
,,15622335000.0,15622335.0,459650.0
,,15629726000.0,15629726.0,304320.0
,,15643616000.0,15643616.0,490858.0
,,15660364000.0,15660364.0,187719.0
,,15674001000.0,15674001.0,641330.0
,,15688022000.0,15688022.0,562623.0
,,15695605000.0,15695605.0,562221.0
,,15714709000.0,15714709.0,821261.0
,,15722881000.0,15722881.0,152241.0
,,15736323000.0,15736323.0,881302.0
,,15739463000.0,15739463.0,118550.0
,,15745115000.0,15745115.0,964402.0
,,15752657000.0,15752657.0,515490.0
,,15760484000.0,15760484.0,250754.0
,,15765043000.0,15765043.0,1066952.0
,,15768705000.0,15768705.0,404028.0
,,15776672000.0,15776672.0,320050.0
,,15784741000.0,15784741.0,357231.0
,,15789846000.0,15789846.0,412757.0
,,15792593000.0,15792593.0,124524.0
,,15797954000.0,15797954.0,131536.0
,,15801116000.0,15801116.0,609733.0
,,15804596000.0,15804596.0,110183.0
,,15805927000.0,15805927.0,463314.0
,,15808767000.0,15808767.0,594237.0
,,15814592000.0,15814592.0,113550.0
,,15824709000.0,15824709.0,542287.0
,,15831264000.0,15831264.0,112331.0
,,15833562000.0,15833562.0,418679.0
,,15843309000.0,15843309.0,818325.0
,,15846491000.0,15846491.0,391787.0
,,15860600000.0,15860600.0,317284.0
,,15862795000.0,15862795.0,569392.0
,,15864680000.0,15864680.0,180767.0
,,15871822000.0,15871822.0,558964.0
,,15874720000.0,15874720.0,724977.0
,,15881331000.0,15881331.0,104631.0
,,15883245000.0,15883245.0,790870.0
,,15884593000.0,15884593.0,102806.0
,,15889733000.0,15889733.0,544525.0
,,15895169000.0,15895169.0,565388.0
,,15911628000.0,15911628.0,733154.0
,,15921913000.0,15921913.0,508681.0
,,15930150000.0,15930150.0,676045.0
,,15945668000.0,15945668.0,158148.0
,,15954545000.0,15954545.0,912153.0
,,15960631000.0,15960631.0,287160.0
,,15961274000.0,15961274.0,115538.0
,,15961873000.0,15961873.0,178518.0
,,15967303000.0,15967303.0,277689.0
,,15970342000.0,15970342.0,475593.0
,,15977918000.0,15977918.0,186676.0
,,15986668000.0,15986668.0,758413.0
,,15994511000.0,15994511.0,625488.0
,,15999829000.0,15999829.0,920430.0
,,16003021000.0,16003021.0,985843.0
,,16010866000.0,16010866.0,919261.0
,,16014805000.0,16014805.0,102893.0
,,16018079000.0,16018079.0,507112.0
,,16031336000.0,16031336.0,779991.0
,,16031496000.0,16031496.0,111090.0
,,16039366000.0,16039366.0,826433.0
,,16042423000.0,16042423.0,227456.0
,,16057913000.0,16057913.0,560185.0
,,16067631000.0,16067631.0,644553.0
,,16080657000.0,16080657.0,756299.0
,,16090324000.0,16090324.0,439794.0
,,16100384000.0,16100384.0,433470.0
,,16101980000.0,16101980.0,563563.0
,,16117393000.0,16117393.0,416996.0
,,16124377000.0,16124377.0,695644.0
,,16132543000.0,16132543.0,366645.0
,,16134293000.0,16134293.0,558083.0
,,16152858000.0,16152858.0,304975.0
,,16164630000.0,16164630.0,514875.0
,,16172837000.0,16172837.0,849023.0
,,16175159000.0,16175159.0,442217.0
,,16176481000.0,16176481.0,345311.0
,,16185557000.0,16185557.0,348050.0
,,16200091000.0,16200091.0,244834.0
,,16201307000.0,16201307.0,135478.0
,,16204095000.0,16204095.0,564849.0
,,16208922000.0,16208922.0,303245.0
,,16219768000.0,16219768.0,769199.0
,,16236687000.0,16236687.0,180541.0
,,16243928000.0,16243928.0,718995.0
,,16250983000.0,16250983.0,872997.0
,,16259254000.0,16259254.0,476865.0
,,16260211000.0,16260211.0,313266.0
,,16275467000.0,16275467.0,995076.0
,,16277458000.0,16277458.0,586433.0
,,16280873000.0,16280873.0,476786.0
,,16292140000.0,16292140.0,550226.0
,,16297974000.0,16297974.0,610365.0
,,16317633000.0,16317633.0,497308.0
,,16328324000.0,16328324.0,850719.0
,,16333327000.0,16333327.0,959034.0
,,16337451000.0,16337451.0,366327.0
,,16345086000.0,16345086.0,596639.0
,,16348202000.0,16348202.0,691285.0
,,16362529000.0,16362529.0,967673.0
,,16375172000.0,16375172.0,516575.0
,,16377926000.0,16377926.0,124797.0
,,16385677000.0,16385677.0,224178.0
,,16390099000.0,16390099.0,391416.0
,,16402407000.0,16402407.0,319354.0
,,16417197000.0,16417197.0,922674.0
,,16429301000.0,16429301.0,521434.0
,,16440884000.0,16440884.0,745653.0
,,16449306000.0,16449306.0,244034.0
,,16456937000.0,16456937.0,482890.0
,,16476547000.0,16476547.0,732879.0
,,16494958000.0,16494958.0,217473.0
,,16507062000.0,16507062.0,497251.0
,,16510945000.0,16510945.0,767728.0
,,16515046000.0,16515046.0,319632.0
,,16517298000.0,16517298.0,278949.0
,,16535070000.0,16535070.0,171737.0
,,16537910000.0,16537910.0,101586.0
,,16553923000.0,16553923.0,266627.0
,,16557562000.0,16557562.0,359127.0
,,16566813000.0,16566813.0,337921.0
,,16585304000.0,16585304.0,676991.0
,,16590780000.0,16590780.0,790902.0
,,16603193000.0,16603193.0,919880.0
,,16607116000.0,16607116.0,568721.0
,,16619080000.0,16619080.0,595148.0
,,16632220000.0,16632220.0,820418.0
,,16651093000.0,16651093.0,412153.0
,,16653746000.0,16653746.0,494881.0
,,16654549000.0,16654549.0,116153.0
,,16657780000.0,16657780.0,493522.0
,,16663095000.0,16663095.0,284712.0
,,16670487000.0,16670487.0,365198.0
,,16680917000.0,16680917.0,332795.0
,,16682812000.0,16682812.0,754486.0
,,16686166000.0,16686166.0,814704.0
,,16696041000.0,16696041.0,415390.0
,,16713437000.0,16713437.0,302489.0
,,16720608000.0,16720608.0,229690.0
,,16733379000.0,16733379.0,175645.0
,,16736080000.0,16736080.0,691690.0
,,16750830000.0,16750830.0,412684.0
,,16770295000.0,16770295.0,742304.0
,,16788712000.0,16788712.0,494484.0
,,16801939000.0,16801939.0,825199.0
,,16804608000.0,16804608.0,367352.0
,,16810178000.0,16810178.0,294371.0
,,16815551000.0,16815551.0,115326.0
,,16820516000.0,16820516.0,837106.0
,,16832224000.0,16832224.0,106533.0
,,16839309000.0,16839309.0,203101.0
,,16841250000.0,16841250.0,122766.0
,,16848901000.0,16848901.0,102829.0
,,16853846000.0,16853846.0,385174.0
,,16855010000.0,16855010.0,428178.0
,,16865587000.0,16865587.0,106265.0
,,16874511000.0,16874511.0,607190.0
,,16882255000.0,16882255.0,100273.0
,,16888389000.0,16888389.0,521599.0
,,16898019000.0,16898019.0,625658.0
,,16912710000.0,16912710.0,845442.0
,,16915627000.0,16915627.0,123148.0
,,16932682000.0,16932682.0,995584.0
,,16938036000.0,16938036.0,885496.0
,,16948248000.0,16948248.0,840012.0
,,16951870000.0,16951870.0,803650.0
,,16955483000.0,16955483.0,210022.0
,,16963832000.0,16963832.0,290401.0
,,16972713000.0,16972713.0,831145.0
,,16983601000.0,16983601.0,510730.0
,,16995777000.0,16995777.0,249218.0
,,17011720000.0,17011720.0,391002.0
,,17014386000.0,17014386.0,904739.0
,,17018680000.0,17018680.0,957649.0
,,17027446000.0,17027446.0,603388.0
,,17033212000.0,17033212.0,211024.0
,,17035381000.0,17035381.0,673429.0
,,17035613000.0,17035613.0,107584.0
,,17038768000.0,17038768.0,360471.0
,,17045600000.0,17045600.0,1019549.0
,,17054937000.0,17054937.0,436770.0
,,17073101000.0,17073101.0,177974.0
,,17078268000.0,17078268.0,184788.0
,,17088314000.0,17088314.0,326325.0
,,17097000000.0,17097000.0,452352.0
,,17100069000.0,17100069.0,1024930.0
,,17105012000.0,17105012.0,1023327.0
,,17111993000.0,17111993.0,335632.0
,,17120118000.0,17120118.0,609229.0
,,17134793000.0,17134793.0,802920.0
,,17137409000.0,17137409.0,275339.0
,,17140296000.0,17140296.0,461830.0
,,17160278000.0,17160278.0,899270.0
,,17173865000.0,17173865.0,132026.0
,,17178363000.0,17178363.0,465527.0
,,17197993000.0,17197993.0,359751.0
,,17202593000.0,17202593.0,452671.0
,,17207136000.0,17207136.0,659671.0
,,17221577000.0,17221577.0,902606.0
,,17227209000.0,17227209.0,932413.0
,,17246318000.0,17246318.0,513014.0
,,17251075000.0,17251075.0,784160.0
,,17251280000.0,17251280.0,117211.0
,,17252034000.0,17252034.0,182511.0
,,17268126000.0,17268126.0,950035.0
,,17270750000.0,17270750.0,409300.0
,,17289426000.0,17289426.0,206278.0
,,17293187000.0,17293187.0,532244.0
,,17307574000.0,17307574.0,465525.0
,,17311262000.0,17311262.0,103228.0
,,17314061000.0,17314061.0,943758.0
,,17316202000.0,17316202.0,837692.0
,,17324565000.0,17324565.0,1048645.0
,,17331702000.0,17331702.0,334709.0
,,17339163000.0,17339163.0,307877.0
,,17348373000.0,17348373.0,898794.0
,,17356434000.0,17356434.0,922375.0
,,17362811000.0,17362811.0,394219.0
,,17364465000.0,17364465.0,706701.0
,,17380410000.0,17380410.0,748034.0
,,17384593000.0,17384593.0,103901.0
,,17386274000.0,17386274.0,911203.0
,,17388100000.0,17388100.0,348640.0
,,17396032000.0,17396032.0,288319.0
,,17399438000.0,17399438.0,112270.0
,,17404268000.0,17404268.0,460971.0
,,17412478000.0,17412478.0,626613.0
,,17417722000.0,17417722.0,417096.0
,,17420578000.0,17420578.0,502362.0
,,17428674000.0,17428674.0,633356.0
,,17436963000.0,17436963.0,917241.0
,,17443071000.0,17443071.0,660882.0
,,17444395000.0,17444395.0,734001.0
,,17449602000.0,17449602.0,206835.0
,,17465144000.0,17465144.0,404549.0
,,17476686000.0,17476686.0,1015748.0
,,17479786000.0,17479786.0,206248.0
,,17484587000.0,17484587.0,105586.0
,,17488700000.0,17488700.0,448151.0
,,17496405000.0,17496405.0,821753.0
,,17510976000.0,17510976.0,509907.0
,,17512911000.0,17512911.0,846163.0
,,17516805000.0,17516805.0,898067.0
,,17522733000.0,17522733.0,947991.0
,,17526063000.0,17526063.0,332555.0
,,17533216000.0,17533216.0,434102.0
,,17535782000.0,17535782.0,811178.0
,,17543992000.0,17543992.0,763529.0
,,17552838000.0,17552838.0,848174.0
,,17563726000.0,17563726.0,384909.0
,,17564606000.0,17564606.0,148929.0
,,17568104000.0,17568104.0,330206.0
,,17573548000.0,17573548.0,375717.0
,,17592200000.0,17592200.0,676431.0
,,17609630000.0,17609630.0,295007.0
,,17618026000.0,17618026.0,586699.0
,,17630508000.0,17630508.0,588686.0
,,17642914000.0,17642914.0,190674.0
,,17657950000.0,17657950.0,432133.0
,,17676482000.0,17676482.0,374181.0
,,17688043000.0,17688043.0,902877.0
,,17698203000.0,17698203.0,1016080.0
,,17713031000.0,17713031.0,423727.0
,,17729123000.0,17729123.0,916576.0
,,17741710000.0,17741710.0,366921.0
,,17750916000.0,17750916.0,659259.0
,,17759570000.0,17759570.0,494126.0
,,17777872000.0,17777872.0,391365.0
,,17785931000.0,17785931.0,837731.0
,,17797511000.0,17797511.0,553116.0
,,17814380000.0,17814380.0,602649.0
,,17823823000.0,17823823.0,438938.0
,,17828176000.0,17828176.0,265047.0
,,17830643000.0,17830643.0,268699.0
,,17834956000.0,17834956.0,523468.0
,,17850917000.0,17850917.0,559873.0
,,17851217000.0,17851217.0,108658.0
,,17860324000.0,17860324.0,269457.0
,,17880110000.0,17880110.0,159784.0
,,17881767000.0,17881767.0,275343.0
,,17884590000.0,17884590.0,105668.0
,,17892699000.0,17892699.0,378109.0
,,17901809000.0,17901809.0,181690.0
,,17902989000.0,17902989.0,117430.0
,,17912198000.0,17912198.0,417019.0
,,17920282000.0,17920282.0,195934.0
,,17934283000.0,17934283.0,296740.0
,,17949047000.0,17949047.0,817195.0
,,17959485000.0,17959485.0,671845.0
,,17977313000.0,17977313.0,619298.0
,,17980168000.0,17980168.0,244667.0
,,17988068000.0,17988068.0,658456.0
,,18005042000.0,18005042.0,675402.0
,,18009958000.0,18009958.0,561492.0
,,18012566000.0,18012566.0,759638.0
,,18032250000.0,18032250.0,918826.0
,,18051220000.0,18051220.0,214079.0
,,18055947000.0,18055947.0,132676.0
,,18060318000.0,18060318.0,152231.0
,,18080628000.0,18080628.0,259069.0
,,18094300000.0,18094300.0,596802.0
,,18110244000.0,18110244.0,500502.0
,,18119793000.0,18119793.0,928025.0
,,18134055000.0,18134055.0,130327.0
,,18137205000.0,18137205.0,691121.0
,,18149492000.0,18149492.0,804909.0
,,18160386000.0,18160386.0,181933.0
,,18177138000.0,18177138.0,229230.0
,,18181114000.0,18181114.0,780061.0
,,18183856000.0,18183856.0,812550.0
,,18184582000.0,18184582.0,100082.0
,,18199489000.0,18199489.0,627820.0
,,18207887000.0,18207887.0,185813.0
,,18222235000.0,18222235.0,401101.0
,,18234590000.0,18234590.0,699958.0
,,18245656000.0,18245656.0,664238.0
,,18252325000.0,18252325.0,586135.0
,,18253413000.0,18253413.0,230004.0
,,18271489000.0,18271489.0,783318.0
,,18280493000.0,18280493.0,171222.0
,,18288284000.0,18288284.0,705520.0
,,18299022000.0,18299022.0,698780.0
,,18303572000.0,18303572.0,728876.0
,,18311234000.0,18311234.0,107994.0
,,18314065000.0,18314065.0,468744.0
,,18316678000.0,18316678.0,672144.0
,,18325947000.0,18325947.0,818319.0
,,18332888000.0,18332888.0,165602.0
,,18344970000.0,18344970.0,231782.0
,,18352391000.0,18352391.0,855570.0
,,18358253000.0,18358253.0,441694.0
,,18369595000.0,18369595.0,174512.0
,,18371630000.0,18371630.0,599549.0
,,18380796000.0,18380796.0,859338.0
,,18385509000.0,18385509.0,947424.0
,,18403339000.0,18403339.0,846258.0
,,18423241000.0,18423241.0,1065120.0
,,18433371000.0,18433371.0,523441.0
,,18444728000.0,18444728.0,681112.0
,,18451568000.0,18451568.0,813951.0
,,18464398000.0,18464398.0,212024.0
,,18480194000.0,18480194.0,832612.0
,,18493623000.0,18493623.0,624952.0
,,18496296000.0,18496296.0,922716.0
,,18509433000.0,18509433.0,414027.0
,,18528979000.0,18528979.0,858242.0
,,18541932000.0,18541932.0,828576.0
,,18555657000.0,18555657.0,900576.0
,,18558931000.0,18558931.0,750048.0
,,18578679000.0,18578679.0,719178.0
,,18587519000.0,18587519.0,336248.0
,,18602725000.0,18602725.0,471936.0
,,18618304000.0,18618304.0,889442.0
,,18630361000.0,18630361.0,381731.0
,,18631968000.0,18631968.0,824878.0
,,18637937000.0,18637937.0,130612.0
,,18644395000.0,18644395.0,359010.0
,,18653294000.0,18653294.0,870015.0
,,18660702000.0,18660702.0,518215.0
,,18674787000.0,18674787.0,505004.0
,,18693378000.0,18693378.0,529767.0
,,18698713000.0,18698713.0,427191.0
,,18704597000.0,18704597.0,423030.0
,,18710605000.0,18710605.0,680417.0
,,18717585000.0,18717585.0,828914.0
,,18735884000.0,18735884.0,148439.0
,,18739269000.0,18739269.0,445782.0
,,18758611000.0,18758611.0,596288.0
,,18776241000.0,18776241.0,571279.0
,,18793588000.0,18793588.0,662475.0
,,18805157000.0,18805157.0,405863.0
,,18811932000.0,18811932.0,407232.0
,,18814703000.0,18814703.0,679833.0
,,18824453000.0,18824453.0,565198.0
,,18824594000.0,18824594.0,102195.0
,,18841819000.0,18841819.0,410195.0
,,18843932000.0,18843932.0,331534.0
,,18859612000.0,18859612.0,803336.0
,,18862030000.0,18862030.0,818298.0
,,18867933000.0,18867933.0,556631.0
,,18879838000.0,18879838.0,277941.0
,,18895839000.0,18895839.0,445732.0
,,18900853000.0,18900853.0,874952.0
,,18908412000.0,18908412.0,642294.0
,,18913441000.0,18913441.0,289429.0
,,18930369000.0,18930369.0,157552.0
,,18931780000.0,18931780.0,187611.0
,,18934532000.0,18934532.0,480929.0
,,18939348000.0,18939348.0,346896.0
,,18952225000.0,18952225.0,765389.0
,,18954101000.0,18954101.0,919361.0
,,18961011000.0,18961011.0,234279.0
,,18975193000.0,18975193.0,368611.0
,,18980756000.0,18980756.0,254870.0
,,18983745000.0,18983745.0,782105.0
,,18987916000.0,18987916.0,104587.0
,,18991360000.0,18991360.0,380388.0
,,18999245000.0,18999245.0,782052.0
,,19008083000.0,19008083.0,960035.0
,,19011246000.0,19011246.0,106517.0
,,19014886000.0,19014886.0,676695.0
,,19021964000.0,19021964.0,208567.0
,,19023441000.0,19023441.0,122277.0
,,19031865000.0,19031865.0,965661.0
,,19037377000.0,19037377.0,251647.0
,,19037945000.0,19037945.0,116519.0
,,19039775000.0,19039775.0,356470.0
,,19047674000.0,19047674.0,367640.0
,,19054442000.0,19054442.0,246073.0
,,19056383000.0,19056383.0,780175.0
,,19063513000.0,19063513.0,935283.0
,,19067650000.0,19067650.0,103158.0
,,19071212000.0,19071212.0,253021.0
,,19085799000.0,19085799.0,780981.0
,,19088518000.0,19088518.0,584495.0
,,19105821000.0,19105821.0,379218.0
,,19123888000.0,19123888.0,333067.0
,,19137535000.0,19137535.0,672555.0
,,19155206000.0,19155206.0,261362.0
,,19158329000.0,19158329.0,160065.0
,,19162963000.0,19162963.0,654024.0
,,19170360000.0,19170360.0,924599.0
,,19176811000.0,19176811.0,512650.0
,,19185168000.0,19185168.0,835133.0
,,19193263000.0,19193263.0,743033.0
,,19198988000.0,19198988.0,605602.0
,,19200817000.0,19200817.0,265658.0
,,19208706000.0,19208706.0,210564.0
,,19217199000.0,19217199.0,610824.0
,,19224685000.0,19224685.0,109690.0
,,19232812000.0,19232812.0,160914.0
,,19240861000.0,19240861.0,184176.0
,,19248994000.0,19248994.0,150402.0
,,19255013000.0,19255013.0,195658.0
,,19256968000.0,19256968.0,225108.0
,,19265122000.0,19265122.0,773599.0
,,19267861000.0,19267861.0,168369.0
,,19283048000.0,19283048.0,838692.0
,,19284589000.0,19284589.0,187372.0
,,19299510000.0,19299510.0,841749.0
,,19301202000.0,19301202.0,130862.0
,,19318155000.0,19318155.0,353735.0
,,19319883000.0,19319883.0,521417.0
,,19323287000.0,19323287.0,435543.0
,,19335326000.0,19335326.0,730860.0
,,19346592000.0,19346592.0,729885.0
,,19351238000.0,19351238.0,116820.0
,,19359206000.0,19359206.0,182722.0
,,19365657000.0,19365657.0,829859.0
,,19370280000.0,19370280.0,654994.0
,,19378510000.0,19378510.0,788184.0
,,19384669000.0,19384669.0,172808.0
,,19385924000.0,19385924.0,199956.0
,,19390050000.0,19390050.0,635183.0
,,19394803000.0,19394803.0,963145.0
,,19402856000.0,19402856.0,988857.0
,,19408128000.0,19408128.0,565822.0
,,19410221000.0,19410221.0,207645.0
,,19415865000.0,19415865.0,795438.0
,,19417950000.0,19417950.0,128354.0
,,19419160000.0,19419160.0,950223.0
,,19426206000.0,19426206.0,206480.0
,,19429290000.0,19429290.0,141606.0
,,19434205000.0,19434205.0,136611.0
,,19437884000.0,19437884.0,215907.0
,,19443001000.0,19443001.0,772335.0
,,19450841000.0,19450841.0,699400.0
,,19451338000.0,19451338.0,108673.0
,,19457188000.0,19457188.0,575048.0
,,19458397000.0,19458397.0,154667.0
,,19466662000.0,19466662.0,400269.0
,,19474664000.0,19474664.0,303280.0
,,19475188000.0,19475188.0,101609.0
,,19483079000.0,19483079.0,687609.0
,,19491371000.0,19491371.0,832839.0
,,19498005000.0,19498005.0,624403.0
,,19499201000.0,19499201.0,332542.0
,,19502410000.0,19502410.0,108385.0
,,19506235000.0,19506235.0,228883.0
,,19519417000.0,19519417.0,687268.0
,,19534606000.0,19534606.0,545195.0
,,19540805000.0,19540805.0,724434.0
,,19546366000.0,19546366.0,206023.0
,,19564436000.0,19564436.0,650363.0
,,19564608000.0,19564608.0,113486.0
,,19575823000.0,19575823.0,817590.0
,,19588121000.0,19588121.0,402864.0
,,19598571000.0,19598571.0,699382.0
,,19618179000.0,19618179.0,967086.0
,,19636848000.0,19636848.0,722949.0
,,19646907000.0,19646907.0,465770.0
,,19662210000.0,19662210.0,533299.0
,,19673915000.0,19673915.0,735589.0
,,19676804000.0,19676804.0,588493.0
,,19680511000.0,19680511.0,818877.0
,,19697675000.0,19697675.0,809972.0
,,19701652000.0,19701652.0,740432.0
,,19709134000.0,19709134.0,583299.0
,,19715859000.0,19715859.0,317495.0
,,19722030000.0,19722030.0,665942.0
,,19724170000.0,19724170.0,295579.0
,,19729567000.0,19729567.0,424818.0
,,19735241000.0,19735241.0,809260.0
,,19746636000.0,19746636.0,556332.0
,,19762127000.0,19762127.0,338319.0
,,19767934000.0,19767934.0,116751.0
,,19771994000.0,19771994.0,255922.0
,,19775123000.0,19775123.0,813305.0
,,19794128000.0,19794128.0,714774.0
,,19804714000.0,19804714.0,669050.0
,,19807315000.0,19807315.0,371354.0
,,19822256000.0,19822256.0,747132.0
,,19825483000.0,19825483.0,413034.0
,,19829060000.0,19829060.0,839342.0
,,19847053000.0,19847053.0,819140.0
,,19861054000.0,19861054.0,244296.0
,,19870425000.0,19870425.0,224457.0
,,19887045000.0,19887045.0,759260.0
,,19895631000.0,19895631.0,932544.0
,,19899993000.0,19899993.0,670190.0
,,19907040000.0,19907040.0,496308.0
,,19920605000.0,19920605.0,716988.0
,,19932382000.0,19932382.0,557089.0
,,19944971000.0,19944971.0,883715.0
,,19951292000.0,19951292.0,899505.0
,,19961219000.0,19961219.0,521371.0
,,19969022000.0,19969022.0,208185.0
,,19977881000.0,19977881.0,952555.0
,,19989838000.0,19989838.0,189536.0
,,19992945000.0,19992945.0,904052.0
,,20011480000.0,20011480.0,108075.0
,,20026069000.0,20026069.0,899364.0
,,20030052000.0,20030052.0,436139.0
,,20036004000.0,20036004.0,524864.0
,,20041692000.0,20041692.0,641198.0
,,20046581000.0,20046581.0,679581.0
,,20055600000.0,20055600.0,718364.0
,,20068633000.0,20068633.0,358543.0
,,20077510000.0,20077510.0,321630.0
,,20092721000.0,20092721.0,464826.0
,,20098416000.0,20098416.0,964609.0
,,20112314000.0,20112314.0,794822.0
,,20122633000.0,20122633.0,707167.0
,,20128393000.0,20128393.0,284485.0
,,20146717000.0,20146717.0,609295.0
,,20152394000.0,20152394.0,1013356.0
,,20156988000.0,20156988.0,135508.0
,,20167856000.0,20167856.0,354460.0
,,20172870000.0,20172870.0,447883.0
,,20186578000.0,20186578.0,172387.0
,,20205253000.0,20205253.0,320871.0
,,20211299000.0,20211299.0,587410.0
,,20225404000.0,20225404.0,900080.0
,,20233319000.0,20233319.0,768500.0
,,20242892000.0,20242892.0,346138.0
,,20255158000.0,20255158.0,406484.0
,,20256470000.0,20256470.0,211073.0
,,20258697000.0,20258697.0,929914.0
,,20260770000.0,20260770.0,699034.0
,,20270211000.0,20270211.0,401555.0
,,20277189000.0,20277189.0,727742.0
,,20288875000.0,20288875.0,914857.0
,,20290679000.0,20290679.0,485780.0
,,20300529000.0,20300529.0,254118.0
,,20311060000.0,20311060.0,411995.0
,,20320055000.0,20320055.0,780452.0
,,20329568000.0,20329568.0,612753.0
,,20339040000.0,20339040.0,676087.0
,,20342621000.0,20342621.0,279835.0
,,20346324000.0,20346324.0,811509.0
,,20355610000.0,20355610.0,555517.0
,,20362117000.0,20362117.0,523855.0
,,20380980000.0,20380980.0,367148.0
,,20387164000.0,20387164.0,606874.0
,,20403977000.0,20403977.0,950343.0
,,20421914000.0,20421914.0,631103.0
,,20424585000.0,20424585.0,103115.0
,,20430917000.0,20430917.0,809748.0
,,20442408000.0,20442408.0,152164.0
,,20446829000.0,20446829.0,408798.0
,,20455868000.0,20455868.0,780131.0
,,20470420000.0,20470420.0,634823.0
,,20475374000.0,20475374.0,267262.0
,,20484940000.0,20484940.0,109470.0
,,20485056000.0,20485056.0,112768.0
,,20485177000.0,20485177.0,113558.0
,,20485356000.0,20485356.0,174633.0
,,20485568000.0,20485568.0,192110.0
,,20485717000.0,20485717.0,164441.0
,,20485904000.0,20485904.0,166940.0
,,20486096000.0,20486096.0,165162.0
,,20486418000.0,20486418.0,203292.0
,,20486601000.0,20486601.0,154048.0
,,20486787000.0,20486787.0,153217.0
,,20486973000.0,20486973.0,152024.0
,,20487159000.0,20487159.0,153183.0
,,20487346000.0,20487346.0,153702.0
,,20489052000.0,20489052.0,373990.0
,,20502072000.0,20502072.0,337362.0
,,20512553000.0,20512553.0,688903.0
,,20521621000.0,20521621.0,943339.0
,,20525963000.0,20525963.0,541695.0
,,20533188000.0,20533188.0,502638.0
,,20544577000.0,20544577.0,100892.0
,,20551626000.0,20551626.0,541789.0
,,20566402000.0,20566402.0,140368.0
,,20567921000.0,20567921.0,106187.0
,,20578334000.0,20578334.0,456161.0
,,20579575000.0,20579575.0,442840.0
,,20580412000.0,20580412.0,268229.0
,,20581434000.0,20581434.0,177246.0
,,20582786000.0,20582786.0,541663.0
,,20583811000.0,20583811.0,195068.0
,,20584861000.0,20584861.0,190043.0
,,20585793000.0,20585793.0,121636.0
,,20586747000.0,20586747.0,108831.0
,,20587787000.0,20587787.0,239792.0
,,20589138000.0,20589138.0,163408.0
,,20589703000.0,20589703.0,186885.0
,,20590674000.0,20590674.0,156976.0
,,20591620000.0,20591620.0,113419.0
,,20592569000.0,20592569.0,133493.0
,,20593550000.0,20593550.0,170672.0
,,20594734000.0,20594734.0,314858.0
,,20597233000.0,20597233.0,619272.0
,,20609802000.0,20609802.0,371858.0
,,20615858000.0,20615858.0,930337.0
,,20617235000.0,20617235.0,557250.0
,,20637302000.0,20637302.0,903425.0
,,20644649000.0,20644649.0,626234.0
,,20664400000.0,20664400.0,760517.0
,,20664610000.0,20664610.0,111399.0
,,20666315000.0,20666315.0,186307.0
,,20670814000.0,20670814.0,409650.0
,,20677927000.0,20677927.0,107303.0
,,20683421000.0,20683421.0,650727.0
,,20691809000.0,20691809.0,890895.0
,,20699045000.0,20699045.0,677113.0
,,20707887000.0,20707887.0,844138.0
,,20715935000.0,20715935.0,761675.0
,,20723539000.0,20723539.0,404451.0
,,20727389000.0,20727389.0,130748.0
,,20731361000.0,20731361.0,191448.0
,,20739304000.0,20739304.0,122404.0
,,20747586000.0,20747586.0,351903.0
,,20753434000.0,20753434.0,241067.0
,,20755760000.0,20755760.0,407568.0
,,20763999000.0,20763999.0,622280.0
,,20767710000.0,20767710.0,250487.0
,,20771059000.0,20771059.0,194425.0
,,20785341000.0,20785341.0,961420.0
,,20790829000.0,20790829.0,841512.0
,,20806142000.0,20806142.0,738479.0
,,20820864000.0,20820864.0,351434.0
,,20826946000.0,20826946.0,629515.0
,,20841382000.0,20841382.0,332006.0
,,20842378000.0,20842378.0,111067.0
,,20851323000.0,20851323.0,162966.0
,,20860565000.0,20860565.0,659163.0
,,20872833000.0,20872833.0,738576.0
,,20876978000.0,20876978.0,831503.0
,,20884967000.0,20884967.0,687167.0
,,20892435000.0,20892435.0,186965.0
,,20897351000.0,20897351.0,525118.0
,,20897892000.0,20897892.0,107770.0
,,20900528000.0,20900528.0,113309.0
,,20909204000.0,20909204.0,836611.0
,,20917116000.0,20917116.0,668394.0
,,20924770000.0,20924770.0,260210.0
,,20933414000.0,20933414.0,870459.0
,,20939186000.0,20939186.0,838045.0
,,20941450000.0,20941450.0,759257.0
,,20949604000.0,20949604.0,842821.0
,,20957300000.0,20957300.0,621544.0
,,20961483000.0,20961483.0,373937.0
,,20964551000.0,20964551.0,253061.0
,,20975565000.0,20975565.0,148171.0
,,20980103000.0,20980103.0,608364.0
,,20983311000.0,20983311.0,586344.0
,,20984594000.0,20984594.0,106882.0
,,20986287000.0,20986287.0,918619.0
,,20996516000.0,20996516.0,777117.0
,,21007470000.0,21007470.0,434992.0
,,21014158000.0,21014158.0,851353.0
,,21033042000.0,21033042.0,985421.0
,,21042045000.0,21042045.0,536517.0
,,21044835000.0,21044835.0,984038.0
,,21063108000.0,21063108.0,802463.0
,,21074700000.0,21074700.0,609307.0
,,21078355000.0,21078355.0,704991.0
,,21084586000.0,21084586.0,100592.0
,,21086377000.0,21086377.0,729698.0
,,21094263000.0,21094263.0,612664.0
,,21100540000.0,21100540.0,549614.0
,,21102348000.0,21102348.0,545313.0
,,21110647000.0,21110647.0,815772.0
,,21116612000.0,21116612.0,707373.0
,,21117982000.0,21117982.0,151022.0
,,21126574000.0,21126574.0,657803.0
,,21132121000.0,21132121.0,687203.0
,,21134286000.0,21134286.0,281629.0
,,21137887000.0,21137887.0,104564.0
,,21138601000.0,21138601.0,528872.0
,,21142148000.0,21142148.0,302242.0
,,21145832000.0,21145832.0,278303.0
,,21149686000.0,21149686.0,173712.0
,,21155651000.0,21155651.0,311818.0
,,21165427000.0,21165427.0,487898.0
,,21169250000.0,21169250.0,210559.0
,,21173293000.0,21173293.0,972851.0
,,21181789000.0,21181789.0,355319.0
,,21184617000.0,21184617.0,127222.0
,,21185634000.0,21185634.0,655170.0
,,21201274000.0,21201274.0,655697.0
,,21205005000.0,21205005.0,437114.0
,,21211693000.0,21211693.0,620769.0
,,21220619000.0,21220619.0,651132.0
,,21228303000.0,21228303.0,314801.0
,,21237752000.0,21237752.0,649921.0
,,21252927000.0,21252927.0,509930.0
,,21258014000.0,21258014.0,232815.0
,,21269393000.0,21269393.0,246386.0
,,21272289000.0,21272289.0,925010.0
,,21281634000.0,21281634.0,305861.0
,,21286820000.0,21286820.0,182098.0
,,21289504000.0,21289504.0,767242.0
,,21298294000.0,21298294.0,328297.0
,,21318148000.0,21318148.0,781762.0
,,21337127000.0,21337127.0,675390.0
,,21342299000.0,21342299.0,678737.0
,,21357767000.0,21357767.0,256222.0
,,21360866000.0,21360866.0,445872.0
,,21361221000.0,21361221.0,107524.0
,,21366956000.0,21366956.0,238914.0
,,21385669000.0,21385669.0,504064.0
,,21394315000.0,21394315.0,667789.0
,,21397887000.0,21397887.0,713439.0
,,21407521000.0,21407521.0,644884.0
,,21419632000.0,21419632.0,475294.0
,,21428641000.0,21428641.0,892640.0
,,21432834000.0,21432834.0,246681.0
,,21446567000.0,21446567.0,383055.0
,,21456587000.0,21456587.0,803469.0
,,21470439000.0,21470439.0,623967.0
,,21474269000.0,21474269.0,316830.0
,,21481358000.0,21481358.0,522701.0
,,21483576000.0,21483576.0,240670.0
,,21498902000.0,21498902.0,608774.0
,,21506760000.0,21506760.0,522940.0
,,21521468000.0,21521468.0,1021027.0
,,21532437000.0,21532437.0,414525.0
,,21550345000.0,21550345.0,655157.0
,,21551244000.0,21551244.0,105760.0
,,21569496000.0,21569496.0,175284.0
,,21587085000.0,21587085.0,599097.0
,,21598937000.0,21598937.0,390497.0
,,21615233000.0,21615233.0,903010.0
,,21627473000.0,21627473.0,635103.0
,,21640827000.0,21640827.0,802076.0
,,21651308000.0,21651308.0,533784.0
,,21658458000.0,21658458.0,347035.0
,,21675134000.0,21675134.0,666674.0
,,21695137000.0,21695137.0,723047.0
,,21714797000.0,21714797.0,681152.0
,,21717899000.0,21717899.0,381186.0
,,21732648000.0,21732648.0,193922.0
,,21740332000.0,21740332.0,379159.0
,,21743731000.0,21743731.0,942925.0
,,21753702000.0,21753702.0,915267.0
,,21756998000.0,21756998.0,203091.0
,,21770879000.0,21770879.0,782296.0
,,21773936000.0,21773936.0,136077.0
,,21780684000.0,21780684.0,312133.0
,,21793452000.0,21793452.0,289456.0
,,21802476000.0,21802476.0,482769.0
,,21804589000.0,21804589.0,104421.0
,,21811543000.0,21811543.0,545327.0
,,21816336000.0,21816336.0,853412.0
,,21822248000.0,21822248.0,518678.0
,,21824587000.0,21824587.0,100906.0
,,21842450000.0,21842450.0,765983.0
,,21855171000.0,21855171.0,529022.0
,,21862686000.0,21862686.0,361925.0
,,21869992000.0,21869992.0,707438.0
,,21885089000.0,21885089.0,793887.0
,,21905255000.0,21905255.0,516118.0
,,21924962000.0,21924962.0,457035.0
,,21932646000.0,21932646.0,775615.0
,,21941301000.0,21941301.0,513149.0
,,21955238000.0,21955238.0,385686.0
,,21967226000.0,21967226.0,527625.0
,,21976356000.0,21976356.0,469086.0
,,21980970000.0,21980970.0,756854.0
,,21986085000.0,21986085.0,616941.0
,,22002733000.0,22002733.0,243778.0
,,22004603000.0,22004603.0,108266.0
,,22020214000.0,22020214.0,201415.0
,,22027905000.0,22027905.0,109674.0
,,22036500000.0,22036500.0,546675.0
,,22048753000.0,22048753.0,150616.0
,,22068182000.0,22068182.0,983606.0
,,22081479000.0,22081479.0,729983.0
,,22090829000.0,22090829.0,585125.0
,,22092980000.0,22092980.0,204910.0
,,22103729000.0,22103729.0,795977.0
,,22104962000.0,22104962.0,405251.0
,,22115916000.0,22115916.0,223494.0
,,22135300000.0,22135300.0,842309.0
,,22152281000.0,22152281.0,863677.0
,,22163111000.0,22163111.0,935292.0
,,22164835000.0,22164835.0,316237.0
,,22172739000.0,22172739.0,307097.0
,,22188378000.0,22188378.0,104459.0
,,22203771000.0,22203771.0,634411.0
,,22220456000.0,22220456.0,245103.0
,,22227609000.0,22227609.0,278633.0
,,22234173000.0,22234173.0,578020.0
,,22244881000.0,22244881.0,328571.0
,,22260300000.0,22260300.0,1131919.0
,,22262864000.0,22262864.0,259632.0
,,22271813000.0,22271813.0,987149.0
,,22276126000.0,22276126.0,232608.0
,,22290414000.0,22290414.0,418426.0
,,22307432000.0,22307432.0,912145.0
,,22309299000.0,22309299.0,609953.0
,,22319346000.0,22319346.0,863902.0
,,22333676000.0,22333676.0,539808.0
,,22353611000.0,22353611.0,679454.0
,,22365455000.0,22365455.0,361833.0
,,22375335000.0,22375335.0,541930.0
,,22378445000.0,22378445.0,105384.0
,,22383163000.0,22383163.0,348256.0
,,22391177000.0,22391177.0,386245.0
,,22398506000.0,22398506.0,246049.0
,,22407380000.0,22407380.0,370882.0
,,22415019000.0,22415019.0,163240.0
,,22423637000.0,22423637.0,583010.0
,,22431671000.0,22431671.0,843644.0
,,22440034000.0,22440034.0,840192.0
,,22448183000.0,22448183.0,957792.0
,,22455612000.0,22455612.0,481169.0
,,22463293000.0,22463293.0,547110.0
,,22469224000.0,22469224.0,469374.0
,,22484178000.0,22484178.0,607864.0
,,22502543000.0,22502543.0,342202.0
,,22512001000.0,22512001.0,759598.0
,,22524960000.0,22524960.0,213071.0
,,22530152000.0,22530152.0,904538.0
,,22542076000.0,22542076.0,943930.0
,,22547236000.0,22547236.0,872689.0
,,22554967000.0,22554967.0,111864.0
,,22565416000.0,22565416.0,149584.0
,,22567920000.0,22567920.0,109016.0
,,22568678000.0,22568678.0,584860.0
,,22572815000.0,22572815.0,370569.0
,,22576273000.0,22576273.0,225574.0
,,22583176000.0,22583176.0,241294.0
,,22584347000.0,22584347.0,114699.0
,,22584607000.0,22584607.0,117549.0
,,22593076000.0,22593076.0,848198.0
,,22600723000.0,22600723.0,391404.0
,,22608931000.0,22608931.0,600435.0
,,22615701000.0,22615701.0,223512.0
,,22616628000.0,22616628.0,138942.0
,,22624902000.0,22624902.0,480464.0
,,22633086000.0,22633086.0,751008.0
,,22637654000.0,22637654.0,109525.0
,,22640681000.0,22640681.0,690208.0
,,22649982000.0,22649982.0,789727.0
,,22669345000.0,22669345.0,489344.0
,,22688028000.0,22688028.0,470076.0
,,22693250000.0,22693250.0,894337.0
,,22694735000.0,22694735.0,755355.0
,,22714608000.0,22714608.0,969748.0
,,22719543000.0,22719543.0,218650.0
,,22726565000.0,22726565.0,140656.0
,,22737764000.0,22737764.0,276701.0
,,22745873000.0,22745873.0,504568.0
,,22753528000.0,22753528.0,142295.0
,,22762230000.0,22762230.0,791134.0
,,22767923000.0,22767923.0,116421.0
,,22769315000.0,22769315.0,433315.0
,,22777782000.0,22777782.0,370645.0
,,22785917000.0,22785917.0,381487.0
,,22791889000.0,22791889.0,286138.0
,,22794052000.0,22794052.0,290010.0
,,22802153000.0,22802153.0,401279.0
,,22810555000.0,22810555.0,805369.0
,,22815655000.0,22815655.0,868609.0
,,22818924000.0,22818924.0,890425.0
,,22823142000.0,22823142.0,681876.0
,,22826861000.0,22826861.0,852849.0
,,22834340000.0,22834340.0,460172.0
,,22837857000.0,22837857.0,115887.0
,,22842987000.0,22842987.0,1011490.0
,,22850715000.0,22850715.0,745468.0
,,22854535000.0,22854535.0,110955.0
,,22858709000.0,22858709.0,782756.0
,,22866237000.0,22866237.0,614410.0
,,22871228000.0,22871228.0,116549.0
,,22877714000.0,22877714.0,738157.0
,,22887907000.0,22887907.0,118315.0
,,22890328000.0,22890328.0,383979.0
,,22897210000.0,22897210.0,186823.0
,,22904630000.0,22904630.0,147349.0
,,22910510000.0,22910510.0,728343.0
,,22911281000.0,22911281.0,122017.0
,,22911821000.0,22911821.0,177144.0
,,22912266000.0,22912266.0,101313.0
,,22916834000.0,22916834.0,499497.0
,,22921268000.0,22921268.0,115309.0
,,22932428000.0,22932428.0,666534.0
,,22937915000.0,22937915.0,105450.0
,,22942220000.0,22942220.0,174829.0
,,22944579000.0,22944579.0,101294.0
,,22962375000.0,22962375.0,500242.0
,,22963936000.0,22963936.0,660152.0
,,22980785000.0,22980785.0,499996.0
,,22993104000.0,22993104.0,252458.0
,,23003211000.0,23003211.0,1007411.0
,,23013022000.0,23013022.0,583324.0
,,23032027000.0,23032027.0,612373.0
,,23050575000.0,23050575.0,761716.0
,,23065626000.0,23065626.0,407458.0
,,23082017000.0,23082017.0,1071606.0
,,23090811000.0,23090811.0,667544.0
,,23091265000.0,23091265.0,107135.0
,,23099510000.0,23099510.0,473932.0
,,23111947000.0,23111947.0,459275.0
,,23114299000.0,23114299.0,850958.0
,,23129889000.0,23129889.0,761884.0
,,23147419000.0,23147419.0,285570.0
,,23165774000.0,23165774.0,313274.0
,,23186066000.0,23186066.0,917263.0
,,23191618000.0,23191618.0,766032.0
,,23195448000.0,23195448.0,625618.0
,,23205997000.0,23205997.0,912160.0
,,23224379000.0,23224379.0,414223.0
,,23238945000.0,23238945.0,843274.0
,,23243319000.0,23243319.0,375118.0
,,23253199000.0,23253199.0,204377.0
,,23256350000.0,23256350.0,348162.0
,,23260868000.0,23260868.0,240688.0
,,23264635000.0,23264635.0,707123.0
,,23277508000.0,23277508.0,288674.0
,,23281246000.0,23281246.0,817157.0
,,23284598000.0,23284598.0,102768.0
,,23296258000.0,23296258.0,137819.0
,,23297934000.0,23297934.0,107273.0
,,23309298000.0,23309298.0,959397.0
,,23311939000.0,23311939.0,252094.0
,,23318381000.0,23318381.0,635593.0
,,23323616000.0,23323616.0,600363.0
,,23328283000.0,23328283.0,457256.0
,,23337598000.0,23337598.0,604714.0
,,23340192000.0,23340192.0,271097.0
,,23346579000.0,23346579.0,662224.0
,,23353737000.0,23353737.0,906073.0
,,23356083000.0,23356083.0,607420.0
,,23372824000.0,23372824.0,557226.0
,,23381884000.0,23381884.0,566077.0
,,23384597000.0,23384597.0,107006.0
,,23395602000.0,23395602.0,944486.0
,,23402291000.0,23402291.0,759817.0
,,23416007000.0,23416007.0,801913.0
,,23436255000.0,23436255.0,851610.0
,,23451855000.0,23451855.0,732563.0
,,23464988000.0,23464988.0,527142.0
,,23472133000.0,23472133.0,141005.0
,,23484734000.0,23484734.0,214875.0
,,23493936000.0,23493936.0,585423.0
,,23505256000.0,23505256.0,748489.0
,,23509119000.0,23509119.0,643981.0
,,23526585000.0,23526585.0,225753.0
,,23529200000.0,23529200.0,928051.0
,,23537648000.0,23537648.0,685855.0
,,23550643000.0,23550643.0,522034.0
,,23560028000.0,23560028.0,380861.0
,,23565801000.0,23565801.0,596579.0
,,23580145000.0,23580145.0,401971.0
,,23593239000.0,23593239.0,344328.0
,,23600871000.0,23600871.0,463806.0
,,23613116000.0,23613116.0,607772.0
,,23620498000.0,23620498.0,203716.0
,,23627280000.0,23627280.0,181622.0
,,23642751000.0,23642751.0,487429.0
,,23644804000.0,23644804.0,578549.0
,,23652915000.0,23652915.0,678063.0
,,23662241000.0,23662241.0,412288.0
,,23664808000.0,23664808.0,1055907.0
,,23672062000.0,23672062.0,906781.0
,,23688229000.0,23688229.0,818373.0
,,23692838000.0,23692838.0,623438.0
,,23710618000.0,23710618.0,966060.0
,,23726263000.0,23726263.0,719189.0
,,23728994000.0,23728994.0,206923.0
,,23744865000.0,23744865.0,204965.0
,,23765371000.0,23765371.0,725164.0
,,23771803000.0,23771803.0,182068.0
,,23774565000.0,23774565.0,446258.0
,,23777613000.0,23777613.0,312478.0
,,23780910000.0,23780910.0,500265.0
,,23781339000.0,23781339.0,164557.0
,,23782821000.0,23782821.0,193159.0
,,23784595000.0,23784595.0,107902.0
,,23789736000.0,23789736.0,813824.0
,,23796596000.0,23796596.0,218500.0
,,23812131000.0,23812131.0,709788.0
,,23820858000.0,23820858.0,853267.0
,,23824061000.0,23824061.0,107060.0
,,23839377000.0,23839377.0,784305.0
,,23848997000.0,23848997.0,322879.0
,,23862902000.0,23862902.0,509701.0
,,23872752000.0,23872752.0,133211.0
,,23888980000.0,23888980.0,347457.0
,,23897909000.0,23897909.0,585411.0
,,23899739000.0,23899739.0,531765.0
,,23910814000.0,23910814.0,790505.0
,,23916741000.0,23916741.0,824005.0
,,23934709000.0,23934709.0,716243.0
,,23936931000.0,23936931.0,908412.0
,,23946043000.0,23946043.0,156891.0
,,23948087000.0,23948087.0,237469.0
,,23967624000.0,23967624.0,311515.0
,,23986209000.0,23986209.0,921288.0
,,24003610000.0,24003610.0,737202.0
,,24010748000.0,24010748.0,938389.0
,,24019544000.0,24019544.0,241179.0
,,24039374000.0,24039374.0,279515.0
,,24053696000.0,24053696.0,377106.0
,,24065814000.0,24065814.0,627246.0
,,24068587000.0,24068587.0,525875.0
,,24074537000.0,24074537.0,164039.0
,,24088032000.0,24088032.0,964928.0
,,24093375000.0,24093375.0,431131.0
,,24094707000.0,24094707.0,587540.0
,,24097264000.0,24097264.0,735001.0
,,24104208000.0,24104208.0,582442.0
,,24106918000.0,24106918.0,176852.0
,,24115337000.0,24115337.0,499094.0
,,24123841000.0,24123841.0,912668.0
,,24131027000.0,24131027.0,121058.0
,,24139873000.0,24139873.0,844467.0
,,24148012000.0,24148012.0,934817.0
,,24155271000.0,24155271.0,241970.0
,,24155798000.0,24155798.0,137837.0
,,24163333000.0,24163333.0,244795.0
,,24171418000.0,24171418.0,231600.0
,,24180179000.0,24180179.0,931727.0
,,24185423000.0,24185423.0,303981.0
,,24187583000.0,24187583.0,878708.0
,,24206735000.0,24206735.0,842689.0
,,24217367000.0,24217367.0,209984.0
,,24232581000.0,24232581.0,474036.0
,,24239930000.0,24239930.0,580596.0
,,24256553000.0,24256553.0,266029.0
,,24262299000.0,24262299.0,233753.0
,,24273392000.0,24273392.0,422787.0
,,24280573000.0,24280573.0,508028.0
,,24287913000.0,24287913.0,155420.0
,,24290968000.0,24290968.0,396096.0
,,24298777000.0,24298777.0,287394.0
,,24308672000.0,24308672.0,530411.0
,,24316351000.0,24316351.0,155000.0
,,24319869000.0,24319869.0,283377.0
,,24321258000.0,24321258.0,118379.0
,,24324325000.0,24324325.0,142193.0
,,24333295000.0,24333295.0,977613.0
,,24337213000.0,24337213.0,162896.0
,,24341090000.0,24341090.0,582319.0
,,24348744000.0,24348744.0,184396.0
,,24356790000.0,24356790.0,317870.0
,,24363282000.0,24363282.0,818517.0
,,24364774000.0,24364774.0,268057.0
,,24373069000.0,24373069.0,945890.0
,,24390004000.0,24390004.0,269675.0
,,24397476000.0,24397476.0,251546.0
,,24412227000.0,24412227.0,385545.0
,,24423414000.0,24423414.0,828089.0
,,24431927000.0,24431927.0,141852.0
,,24432553000.0,24432553.0,312605.0
,,24432922000.0,24432922.0,108527.5
,,24433326000.0,24433326.0,209375.0
,,24433748000.0,24433748.0,216614.0
,,24434150000.0,24434150.0,214222.0
,,24434629000.0,24434629.0,249647.0
,,24434985000.0,24434985.0,180484.0
,,24435278000.0,24435278.0,131492.0
,,24435754000.0,24435754.0,358368.0
,,24436425000.0,24436425.0,212839.0
,,24436767000.0,24436767.0,267652.0
,,24437361000.0,24437361.0,489038.0
,,24438736000.0,24438736.0,393659.0
,,24438957000.0,24438957.0,111030.0
,,24439521000.0,24439521.0,278070.0
,,24439811000.0,24439811.0,174462.0
,,24440228000.0,24440228.0,110063.5
,,24447602000.0,24447602.0,294358.0
,,24465266000.0,24465266.0,258193.0
,,24472326000.0,24472326.0,383190.0
,,24488745000.0,24488745.0,763209.0
,,24496865000.0,24496865.0,933381.0
,,24499083000.0,24499083.0,433373.0
,,24501430000.0,24501430.0,729620.0
,,24509832000.0,24509832.0,771739.0
,,24525100000.0,24525100.0,289297.0
,,24545231000.0,24545231.0,703437.0
,,24558759000.0,24558759.0,172962.0
,,24562521000.0,24562521.0,542259.0
,,24564605000.0,24564605.0,123290.0
,,24573702000.0,24573702.0,680010.0
,,24576368000.0,24576368.0,620674.0
,,24578390000.0,24578390.0,502008.0
,,24586175000.0,24586175.0,536584.0
,,24603912000.0,24603912.0,870236.0
,,24622836000.0,24622836.0,531721.0
,,24630970000.0,24630970.0,711490.0
,,24637349000.0,24637349.0,647727.0
,,24643208000.0,24643208.0,965966.0
,,24655276000.0,24655276.0,572175.0
,,24662549000.0,24662549.0,857594.0
,,24666405000.0,24666405.0,869088.0
,,24684922000.0,24684922.0,751562.0
,,24692653000.0,24692653.0,284958.0
,,24701127000.0,24701127.0,721074.0
,,24711601000.0,24711601.0,728818.0
,,24722233000.0,24722233.0,231114.0
,,24732699000.0,24732699.0,934727.0
,,24749309000.0,24749309.0,815161.0
,,24758377000.0,24758377.0,803275.0
,,24763083000.0,24763083.0,399990.0
,,24777296000.0,24777296.0,559761.0
,,24793468000.0,24793468.0,505811.0
,,24797528000.0,24797528.0,924398.0
,,24798539000.0,24798539.0,355274.0
,,24817611000.0,24817611.0,643747.0
,,24826329000.0,24826329.0,741723.0
,,24831981000.0,24831981.0,288900.0
,,24851232000.0,24851232.0,833100.0
,,24861825000.0,24861825.0,991502.0
,,24874661000.0,24874661.0,323323.0
,,24889672000.0,24889672.0,281659.0
,,24893679000.0,24893679.0,138072.0
,,24906454000.0,24906454.0,146884.0
,,24911252000.0,24911252.0,103175.0
,,24913483000.0,24913483.0,881446.0
,,24920723000.0,24920723.0,237582.0
,,24921226000.0,24921226.0,106714.0
,,24940997000.0,24940997.0,735312.0
,,24946344000.0,24946344.0,732112.0
,,24960893000.0,24960893.0,322052.0
,,24973993000.0,24973993.0,809198.0
,,24976212000.0,24976212.0,461519.0
,,24988128000.0,24988128.0,431928.0
,,24989130000.0,24989130.0,109835.0
,,25007363000.0,25007363.0,924747.0
,,25009242000.0,25009242.0,377861.0
,,25015308000.0,25015308.0,168863.0
,,25026414000.0,25026414.0,905147.0
,,25040488000.0,25040488.0,772203.0
,,25050950000.0,25050950.0,130558.0
,,25071519000.0,25071519.0,823196.0
,,25072362000.0,25072362.0,133032.0
,,25074786000.0,25074786.0,191439.0
,,25091730000.0,25091730.0,340920.0
,,25097210000.0,25097210.0,403811.0
,,25110820000.0,25110820.0,663090.0
,,25123001000.0,25123001.0,805471.0
,,25141736000.0,25141736.0,379156.0
,,25147102000.0,25147102.0,596546.0
,,25161523000.0,25161523.0,516713.0
,,25168320000.0,25168320.0,423087.0
,,25186301000.0,25186301.0,336110.0
,,25192638000.0,25192638.0,771713.0
,,25210717000.0,25210717.0,650825.0
,,25227492000.0,25227492.0,703224.0
,,25243845000.0,25243845.0,768506.0
,,25259530000.0,25259530.0,789901.0
,,25263216000.0,25263216.0,900873.0
,,25263763000.0,25263763.0,226438.0
,,25280544000.0,25280544.0,368746.0
,,25297240000.0,25297240.0,120208.0
,,25317056000.0,25317056.0,768556.0
,,25334009000.0,25334009.0,426004.0
,,25346652000.0,25346652.0,796151.0
,,25358613000.0,25358613.0,429349.0
,,25364834000.0,25364834.0,667611.0
,,25370633000.0,25370633.0,756270.0
,,25379163000.0,25379163.0,732451.0
,,25387090000.0,25387090.0,268664.0
,,25400826000.0,25400826.0,578508.0
,,25408766000.0,25408766.0,743829.0
,,25411743000.0,25411743.0,874498.0
,,25425857000.0,25425857.0,319928.0
,,25439429000.0,25439429.0,265967.0
,,25445041000.0,25445041.0,471170.0
,,25459872000.0,25459872.0,1000012.0
,,25465397000.0,25465397.0,967613.0
,,25475070000.0,25475070.0,213556.0
,,25494219000.0,25494219.0,867861.0
,,25509264000.0,25509264.0,216249.0
,,25516076000.0,25516076.0,902283.0
,,25528543000.0,25528543.0,648594.0
,,25545468000.0,25545468.0,647642.0
,,25548115000.0,25548115.0,410491.0
,,25553604000.0,25553604.0,386651.0
,,25566364000.0,25566364.0,889185.0
,,25573101000.0,25573101.0,214927.0
,,25581456000.0,25581456.0,540620.0
,,25584627000.0,25584627.0,126585.0
,,25589884000.0,25589884.0,770910.0
,,25597644000.0,25597644.0,531567.0
,,25601681000.0,25601681.0,787563.0
,,25605266000.0,25605266.0,140550.0
,,25612365000.0,25612365.0,756757.0
,,25614173000.0,25614173.0,899433.0
,,25621841000.0,25621841.0,673631.0
,,25629402000.0,25629402.0,589231.0
,,25635210000.0,25635210.0,285631.0
,,25653163000.0,25653163.0,256120.0
,,25666312000.0,25666312.0,837579.0
,,25673190000.0,25673190.0,200656.0
,,25676792000.0,25676792.0,601888.0
,,25687169000.0,25687169.0,271450.0
,,25690552000.0,25690552.0,137222.0
,,25697421000.0,25697421.0,751217.0
,,25707202000.0,25707202.0,109281.0
,,25715004000.0,25715004.0,832924.0
,,25726204000.0,25726204.0,771704.0
,,25729660000.0,25729660.0,886542.0
,,25731662000.0,25731662.0,230527.0
,,25746887000.0,25746887.0,138560.0
,,25752105000.0,25752105.0,520736.0
,,25758898000.0,25758898.0,629383.0
,,25767107000.0,25767107.0,814686.0
,,25774905000.0,25774905.0,498444.0
,,25779857000.0,25779857.0,337244.0
,,25782914000.0,25782914.0,381685.0
,,25791280000.0,25791280.0,721493.0
,,25804938000.0,25804938.0,811762.0
,,25807630000.0,25807630.0,954228.0
,,25814939000.0,25814939.0,313217.0
,,25823647000.0,25823647.0,936007.0
,,25830553000.0,25830553.0,642574.0
,,25835917000.0,25835917.0,655945.0
,,25839199000.0,25839199.0,347685.0
,,25847797000.0,25847797.0,919365.0
,,25854531000.0,25854531.0,163736.0
,,25861604000.0,25861604.0,394358.0
,,25865131000.0,25865131.0,228830.0
,,25877945000.0,25877945.0,164767.0
,,25884606000.0,25884606.0,111142.0
,,25889104000.0,25889104.0,944228.0
,,25899020000.0,25899020.0,527081.0
,,25914029000.0,25914029.0,560650.0
,,25915919000.0,25915919.0,363644.0
,,25925602000.0,25925602.0,529154.0
,,25930800000.0,25930800.0,111714.0
,,25944924000.0,25944924.0,973849.0
,,25951470000.0,25951470.0,460675.0
,,25956168000.0,25956168.0,279024.0
,,25970611000.0,25970611.0,231247.0
,,25989547000.0,25989547.0,986304.0
,,26004143000.0,26004143.0,340216.0
,,26014616000.0,26014616.0,236387.0
,,26032919000.0,26032919.0,633078.0
,,26041774000.0,26041774.0,415103.0
,,26051043000.0,26051043.0,248594.0
,,26067583000.0,26067583.0,320763.0
,,26070513000.0,26070513.0,253062.0
,,26073349000.0,26073349.0,275572.0
,,26093279000.0,26093279.0,727922.0
,,26110732000.0,26110732.0,114236.0
,,26115541000.0,26115541.0,779698.0
,,26133727000.0,26133727.0,432337.0
,,26152786000.0,26152786.0,258877.0
,,26166940000.0,26166940.0,231172.0
,,26175935000.0,26175935.0,409851.0
,,26195406000.0,26195406.0,654904.0
,,26202843000.0,26202843.0,977986.0
,,26209683000.0,26209683.0,1023100.0
,,26218998000.0,26218998.0,952030.0
,,26227549000.0,26227549.0,323685.0
,,26244408000.0,26244408.0,712180.0
,,26244575000.0,26244575.0,102815.0
,,26255157000.0,26255157.0,601671.0
,,26265100000.0,26265100.0,105448.0
,,26272515000.0,26272515.0,153803.0
,,26286637000.0,26286637.0,807898.0
,,26304065000.0,26304065.0,553243.0
,,26312197000.0,26312197.0,519019.0
,,26324614000.0,26324614.0,132838.0
,,26330621000.0,26330621.0,754881.0
,,26344401000.0,26344401.0,485598.0
,,26349173000.0,26349173.0,686873.0
,,26367332000.0,26367332.0,502728.0
,,26382125000.0,26382125.0,665767.0
,,26384629000.0,26384629.0,153448.0
,,26396495000.0,26396495.0,658874.0
,,26403785000.0,26403785.0,879230.0
,,26405112000.0,26405112.0,560131.0
,,26418200000.0,26418200.0,423724.0
,,26435326000.0,26435326.0,217367.0
,,26453608000.0,26453608.0,348822.0
,,26456314000.0,26456314.0,763499.0
,,26471321000.0,26471321.0,447665.0
,,26491465000.0,26491465.0,889246.0
,,26508135000.0,26508135.0,811511.0
,,26526406000.0,26526406.0,994018.0
,,26541783000.0,26541783.0,238330.0
,,26553059000.0,26553059.0,543316.0
,,26565832000.0,26565832.0,327470.0
,,26578324000.0,26578324.0,270456.5
,,26579591000.0,26579591.0,472204.0
,,26580402000.0,26580402.0,268210.0
,,26581411000.0,26581411.0,193429.0
,,26581811000.0,26581811.0,277409.0
,,26582512000.0,26582512.0,233960.0
,,26583499000.0,26583499.0,185075.0
,,26584628000.0,26584628.0,292071.0
,,26585579000.0,26585579.0,137196.0
,,26586509000.0,26586509.0,111141.0
,,26587567000.0,26587567.0,220890.0
,,26588913000.0,26588913.0,323756.0
,,26589482000.0,26589482.0,191662.0
,,26590447000.0,26590447.0,147469.0
,,26591385000.0,26591385.0,121004.0
,,26592332000.0,26592332.0,119675.0
,,26593313000.0,26593313.0,173772.0
,,26594818000.0,26594818.0,1067298.0
,,26599790000.0,26599790.0,630435.0
,,26606173000.0,26606173.0,190795.0
,,26620422000.0,26620422.0,627533.0
,,26625236000.0,26625236.0,471092.0
,,26634929000.0,26634929.0,617576.0
,,26652996000.0,26652996.0,207465.0
,,26655698000.0,26655698.0,955630.0
,,26658146000.0,26658146.0,113553.0
,,26666615000.0,26666615.0,822309.0
,,26672029000.0,26672029.0,168251.0
,,26677447000.0,26677447.0,576340.0
,,26677929000.0,26677929.0,123110.0
,,26696021000.0,26696021.0,950493.0
,,26707941000.0,26707941.0,281131.0
,,26720137000.0,26720137.0,447219.0
,,26729448000.0,26729448.0,774287.0
,,26737992000.0,26737992.0,169929.0
,,26738652000.0,26738652.0,520172.0
,,26738977000.0,26738977.0,215501.0
,,26739126000.0,26739126.0,100983.0
,,26739523000.0,26739523.0,155268.5
,,26739742000.0,26739742.0,158075.0
,,26740230000.0,26740230.0,415650.0
,,26740490000.0,26740490.0,196662.0
,,26745175000.0,26745175.0,948022.0
,,26757378000.0,26757378.0,237738.0
,,26758432000.0,26758432.0,216001.0
,,26776003000.0,26776003.0,121639.0
,,26792664000.0,26792664.0,733355.0
,,26801860000.0,26801860.0,591305.0
,,26804857000.0,26804857.0,893632.0
,,26824895000.0,26824895.0,1010455.0
,,26826241000.0,26826241.0,457637.0
,,26840539000.0,26840539.0,674826.0
,,26845952000.0,26845952.0,749932.0
,,26851328000.0,26851328.0,190175.0
,,26860820000.0,26860820.0,399907.0
,,26873889000.0,26873889.0,644837.0
,,26886885000.0,26886885.0,591731.0
,,26894774000.0,26894774.0,451358.0
,,26905583000.0,26905583.0,727248.0
,,26920521000.0,26920521.0,157093.0
,,26937010000.0,26937010.0,593900.0
,,26957120000.0,26957120.0,772366.0
,,26959521000.0,26959521.0,427769.0
,,26970660000.0,26970660.0,631282.0
,,26986557000.0,26986557.0,442311.0
,,27002807000.0,27002807.0,537333.0
,,27012289000.0,27012289.0,219599.0
,,27022487000.0,27022487.0,617101.0
,,27032106000.0,27032106.0,245846.0
,,27037612000.0,27037612.0,388255.0
,,27056582000.0,27056582.0,520607.0
,,27061668000.0,27061668.0,520746.0
,,27065488000.0,27065488.0,1003433.0
,,27078846000.0,27078846.0,874062.0
,,27094428000.0,27094428.0,986007.0
,,27095955000.0,27095955.0,385177.0
,,27104626000.0,27104626.0,498585.0
,,27109137000.0,27109137.0,263349.0
,,27119000000.0,27119000.0,359609.0
,,27135560000.0,27135560.0,299835.0
,,27137901000.0,27137901.0,104400.0
,,27144097000.0,27144097.0,254945.0
,,27152267000.0,27152267.0,352001.0
,,27158086000.0,27158086.0,550394.0
,,27160424000.0,27160424.0,440603.0
,,27168786000.0,27168786.0,746567.0
,,27177120000.0,27177120.0,961601.0
,,27185106000.0,27185106.0,918325.0
,,27190038000.0,27190038.0,866658.0
,,27193088000.0,27193088.0,791757.0
,,27198364000.0,27198364.0,900393.0
,,27200553000.0,27200553.0,245689.0
,,27208879000.0,27208879.0,553695.0
,,27216711000.0,27216711.0,924911.0
,,27224795000.0,27224795.0,359546.0
,,27233099000.0,27233099.0,695573.0
,,27237449000.0,27237449.0,200561.0
,,27238201000.0,27238201.0,102181.0
,,27240173000.0,27240173.0,138985.0
,,27257177000.0,27257177.0,772783.0
,,27262316000.0,27262316.0,753212.0
,,27266706000.0,27266706.0,105540.5
,,27271573000.0,27271573.0,360036.0
,,27279427000.0,27279427.0,228072.0
,,27287563000.0,27287563.0,956758.0
,,27290785000.0,27290785.0,469892.0
,,27308725000.0,27308725.0,872741.0
,,27309661000.0,27309661.0,147197.0
,,27325177000.0,27325177.0,810662.0
,,27331457000.0,27331457.0,329793.0
,,27339077000.0,27339077.0,258175.5
,,27345839000.0,27345839.0,501436.0
,,27353613000.0,27353613.0,290112.0
,,27361504000.0,27361504.0,109855.0
,,27369917000.0,27369917.0,349389.0
,,27377737000.0,27377737.0,239062.0
,,27384425000.0,27384425.0,577374.0
,,27386482000.0,27386482.0,732907.0
,,27393936000.0,27393936.0,320403.0
,,27402357000.0,27402357.0,631612.0
,,27406508000.0,27406508.0,468090.0
,,27410520000.0,27410520.0,693997.0
,,27418353000.0,27418353.0,679576.0
,,27426012000.0,27426012.0,656057.0
,,27433893000.0,27433893.0,497337.0
,,27452324000.0,27452324.0,153961.0
,,27458854000.0,27458854.0,107020.0
,,27461016000.0,27461016.0,229608.0
,,27467935000.0,27467935.0,911146.0
,,27475534000.0,27475534.0,102967.0
,,27483453000.0,27483453.0,203780.0
,,27484609000.0,27484609.0,136421.0
,,27502367000.0,27502367.0,239776.0
,,27508912000.0,27508912.0,120636.0
,,27519683000.0,27519683.0,111295.5
,,27523101000.0,27523101.0,131518.0
,,27524573000.0,27524573.0,108707.0
,,27536365000.0,27536365.0,541263.0
,,27553746000.0,27553746.0,517590.0
,,27555217000.0,27555217.0,342354.0
,,27555605000.0,27555605.0,118650.0
,,27563181000.0,27563181.0,426020.0
,,27564606000.0,27564606.0,134881.0
,,27567913000.0,27567913.0,111883.0
,,27571901000.0,27571901.0,972444.0
,,27576277000.0,27576277.0,815756.0
,,27579163000.0,27579163.0,103825.0
,,27584577000.0,27584577.0,104042.0
,,27587869000.0,27587869.0,839544.0
,,27595018000.0,27595018.0,910236.0
,,27601675000.0,27601675.0,717189.0
,,27603776000.0,27603776.0,531564.0
,,27611298000.0,27611298.0,165799.0
,,27620200000.0,27620200.0,935735.0
,,27624570000.0,27624570.0,101404.0
,,27628350000.0,27628350.0,994217.0
,,27633223000.0,27633223.0,194126.0
,,27635613000.0,27635613.0,330841.0
,,27643626000.0,27643626.0,730509.0
,,27644592000.0,27644592.0,103677.0
,,27650555000.0,27650555.0,642556.0
,,27655215000.0,27655215.0,945494.0
,,27661834000.0,27661834.0,338224.0
,,27665206000.0,27665206.0,158904.0
,,27683869000.0,27683869.0,509217.0
,,27691252000.0,27691252.0,458177.0
,,27696028000.0,27696028.0,489743.0
,,27703738000.0,27703738.0,415008.0
,,27717225000.0,27717225.0,227062.0
,,27735328000.0,27735328.0,382964.0
,,27737907000.0,27737907.0,103186.0
,,27750165000.0,27750165.0,325946.5
,,27754588000.0,27754588.0,595385.0
,,27758745000.0,27758745.0,464179.0
,,27777603000.0,27777603.0,858626.0
,,27793470000.0,27793470.0,149551.0
,,27807667000.0,27807667.0,765274.0
,,27807897000.0,27807897.0,130482.0
,,27817693000.0,27817693.0,454620.0
,,27824423000.0,27824423.0,752896.0
,,27841750000.0,27841750.0,407377.0
,,27848105000.0,27848105.0,528690.0
,,27850363000.0,27850363.0,619944.0
,,27860305000.0,27860305.0,633388.0
,,27874024000.0,27874024.0,694990.0
,,27877362000.0,27877362.0,515659.0
,,27878684000.0,27878684.0,591533.0
,,27888518000.0,27888518.0,599577.0
,,27906973000.0,27906973.0,826488.0
,,27907225000.0,27907225.0,106864.0
,,27923271000.0,27923271.0,716008.0
,,27924606000.0,27924606.0,120746.0
,,27925601000.0,27925601.0,106217.0
,,27926240000.0,27926240.0,106291.0
,,27933216000.0,27933216.0,161557.5
,,27948443000.0,27948443.0,247451.0
,,27949909000.0,27949909.0,193540.0
,,27965527000.0,27965527.0,489082.0
,,27967940000.0,27967940.0,726676.0
,,27977069000.0,27977069.0,284221.0
,,27996763000.0,27996763.0,659997.0
,,27997716000.0,27997716.0,221755.0
,,28004790000.0,28004790.0,524562.0
,,28010989000.0,28010989.0,207589.0
,,28019981000.0,28019981.0,693745.0
,,28028714000.0,28028714.0,799862.0
,,28039900000.0,28039900.0,779584.0
,,28058054000.0,28058054.0,162103.0
,,28070871000.0,28070871.0,137722.0
,,28074142000.0,28074142.0,753214.0
,,28087354000.0,28087354.0,561687.0
,,28094791000.0,28094791.0,925853.0
,,28094967000.0,28094967.0,122859.0
,,28095146000.0,28095146.0,118193.0
,,28095327000.0,28095327.0,116674.0
,,28095894000.0,28095894.0,448242.0
,,28096078000.0,28096078.0,107786.0
,,28096264000.0,28096264.0,108426.0
,,28096450000.0,28096450.0,108051.0
,,28096636000.0,28096636.0,108463.0
,,28096863000.0,28096863.0,140420.0
,,28097686000.0,28097686.0,138193.0
,,28098030000.0,28098030.0,109205.0
,,28100528000.0,28100528.0,280384.0
,,28102158000.0,28102158.0,140596.0
,,28105089000.0,28105089.0,275795.0
,,28121864000.0,28121864.0,893956.0
,,28122397000.0,28122397.0,183272.0
,,28133306000.0,28133306.0,402117.0
,,28140572000.0,28140572.0,159003.0
,,28142626000.0,28142626.0,146258.0
,,28146472000.0,28146472.0,592233.0
,,28150863000.0,28150863.0,725401.0
,,28156091000.0,28156091.0,978119.0
,,28157281000.0,28157281.0,459237.0
,,28160718000.0,28160718.0,971445.0
,,28170829000.0,28170829.0,435574.0
,,28175682000.0,28175682.0,526752.0
,,28185922000.0,28185922.0,149370.0
,,28193849000.0,28193849.0,911331.0
,,28210475000.0,28210475.0,203778.0
,,28216886000.0,28216886.0,663341.0
,,28225063000.0,28225063.0,210160.0
,,28226812000.0,28226812.0,118027.0
,,28235893000.0,28235893.0,339809.0
,,28249890000.0,28249890.0,544911.0
,,28260543000.0,28260543.0,166687.0
,,28264867000.0,28264867.0,236963.0
,,28266663000.0,28266663.0,192782.0
,,28278614000.0,28278614.0,668177.0
,,28280974000.0,28280974.0,175598.0
,,28291268000.0,28291268.0,711392.0
,,28297917000.0,28297917.0,426690.0
,,28300854000.0,28300854.0,409184.0
,,28306100000.0,28306100.0,673943.0
,,28311039000.0,28311039.0,275995.0
,,28313651000.0,28313651.0,799822.0
,,28314596000.0,28314596.0,217923.0
,,28326819000.0,28326819.0,219966.0
,,28339282000.0,28339282.0,401301.0
,,28351108000.0,28351108.0,176553.0
,,28353093000.0,28353093.0,151771.0
,,28354785000.0,28354785.0,692604.0
,,28359468000.0,28359468.0,400448.0
,,28374665000.0,28374665.0,162971.0
,,28378480000.0,28378480.0,668487.0
,,28388395000.0,28388395.0,514041.0
,,28395090000.0,28395090.0,152415.0
,,28400767000.0,28400767.0,604414.0
,,28405252000.0,28405252.0,477451.0
,,28409415000.0,28409415.0,652317.0
,,28418455000.0,28418455.0,531408.0
,,28430440000.0,28430440.0,521034.0
,,28437118000.0,28437118.0,177643.0
,,28437253000.0,28437253.0,102084.0
,,28444303000.0,28444303.0,283561.0
,,28453255000.0,28453255.0,506152.0
,,28465571000.0,28465571.0,472251.0
,,28477447000.0,28477447.0,179395.0
,,28478698000.0,28478698.0,877558.0
,,28479479000.0,28479479.0,165468.0
,,28487134000.0,28487134.0,140236.0
,,28502565000.0,28502565.0,258313.0
,,28508584000.0,28508584.0,849698.0
,,28519459000.0,28519459.0,178301.0
,,28521580000.0,28521580.0,136944.0
,,28522853000.0,28522853.0,112398.0
,,28523497000.0,28523497.0,104123.0
,,28524230000.0,28524230.0,514388.0
,,28524445000.0,28524445.0,168214.0
,,28524644000.0,28524644.0,143124.0
,,28525912000.0,28525912.0,293319.0
,,28532687000.0,28532687.0,786797.0
,,28543708000.0,28543708.0,155334.0
,,28544252000.0,28544252.0,437631.0
,,28544972000.0,28544972.0,123294.0
,,28561736000.0,28561736.0,141460.0
,,28563224000.0,28563224.0,528625.0
,,28563672000.0,28563672.0,150527.0
,,28564595000.0,28564595.0,121259.0
,,28568885000.0,28568885.0,205709.0
,,28578472000.0,28578472.0,694302.0
,,28586791000.0,28586791.0,384603.0
,,28588987000.0,28588987.0,309564.0
,,28605734000.0,28605734.0,154884.0
,,28607150000.0,28607150.0,246064.0
,,28626814000.0,28626814.0,966172.0
,,28632966000.0,28632966.0,634311.0
,,28645712000.0,28645712.0,405234.0
,,28648032000.0,28648032.0,317926.0
,,28655328000.0,28655328.0,997864.0
,,28667875000.0,28667875.0,549403.0
,,28675035000.0,28675035.0,208050.0
,,28684839000.0,28684839.0,659834.0
,,28690061000.0,28690061.0,287116.0
,,28694940000.0,28694940.0,950593.0
,,28713311000.0,28713311.0,154486.0
,,28720867000.0,28720867.0,149738.0
,,28722731000.0,28722731.0,472779.0
,,28726194000.0,28726194.0,774594.0
,,28730835000.0,28730835.0,786642.0
,,28731599000.0,28731599.0,154720.0
,,28732043000.0,28732043.0,136206.0
,,28733082000.0,28733082.0,144786.0
,,28746352000.0,28746352.0,241262.0
,,28753250000.0,28753250.0,142612.0
,,28757404000.0,28757404.0,860597.0
,,28759290000.0,28759290.0,144515.0
,,28771561000.0,28771561.0,134373.0
,,28772134000.0,28772134.0,126297.0
,,28773279000.0,28773279.0,189599.0
,,28774292000.0,28774292.0,137994.0
,,28789355000.0,28789355.0,820837.0
,,28792527000.0,28792527.0,781574.0
,,28808241000.0,28808241.0,763032.0
,,28814302000.0,28814302.0,173809.0
,,28816409000.0,28816409.0,151578.0
,,28822229000.0,28822229.0,111212.0
,,28823807000.0,28823807.0,714054.0
,,28826400000.0,28826400.0,158341.0
,,28830515000.0,28830515.0,144460.0
,,28836653000.0,28836653.0,975078.0
,,28841402000.0,28841402.0,225071.0
,,28844777000.0,28844777.0,1022663.0
,,28852510000.0,28852510.0,682605.0
,,28855058000.0,28855058.0,148512.0
,,28860277000.0,28860277.0,925910.0
,,28868814000.0,28868814.0,934995.0
,,28875471000.0,28875471.0,288922.0
,,28876710000.0,28876710.0,630322.0
,,28884705000.0,28884705.0,662184.0
,,28892146000.0,28892146.0,150502.0
,,28901313000.0,28901313.0,1012707.0
,,28908887000.0,28908887.0,704121.0
,,28916664000.0,28916664.0,480885.0
,,28920683000.0,28920683.0,404410.0
,,28922610000.0,28922610.0,160812.0
,,28924707000.0,28924707.0,456255.0
,,28928476000.0,28928476.0,124214.0
,,28932297000.0,28932297.0,469959.0
,,28946257000.0,28946257.0,230546.0
,,28959260000.0,28959260.0,701974.0
,,28967449000.0,28967449.0,940512.0
,,28986067000.0,28986067.0,799432.0
,,28992897000.0,28992897.0,754942.0
,,29006173000.0,29006173.0,608000.0
,,29013669000.0,29013669.0,337443.0
,,29022695000.0,29022695.0,935447.0
,,29037237000.0,29037237.0,208737.0
,,29040665000.0,29040665.0,280006.0
,,29044644000.0,29044644.0,299512.0
,,29053520000.0,29053520.0,347309.0
,,29061477000.0,29061477.0,249374.0
,,29064623000.0,29064623.0,150084.0
,,29070014000.0,29070014.0,672314.0
,,29077528000.0,29077528.0,217463.0
,,29085703000.0,29085703.0,368529.0
,,29091491000.0,29091491.0,539599.0
,,29094015000.0,29094015.0,432844.0
,,29101065000.0,29101065.0,132478.0
,,29109399000.0,29109399.0,364327.0
,,29117507000.0,29117507.0,943873.0
,,29127538000.0,29127538.0,818676.0
,,29136565000.0,29136565.0,190086.0
,,29142773000.0,29142773.0,390655.0
,,29152582000.0,29152582.0,179930.0
,,29153392000.0,29153392.0,324965.0
,,29158874000.0,29158874.0,301509.0
,,29168538000.0,29168538.0,855653.0
,,29172952000.0,29172952.0,775096.0
,,29187735000.0,29187735.0,741452.0
,,29197174000.0,29197174.0,466048.0
,,29212775000.0,29212775.0,690534.0
,,29222088000.0,29222088.0,305002.0
,,29231474000.0,29231474.0,1004155.0
,,29238888000.0,29238888.0,433436.0
,,29241261000.0,29241261.0,121333.0
,,29247253000.0,29247253.0,697714.0
,,29255278000.0,29255278.0,838497.0
,,29260222000.0,29260222.0,910993.0
,,29263018000.0,29263018.0,428429.0
,,29264787000.0,29264787.0,141810.0
,,29266814000.0,29266814.0,141069.0
,,29268328000.0,29268328.0,796504.0
,,29270942000.0,29270942.0,222805.0
,,29279028000.0,29279028.0,153362.0
,,29284628000.0,29284628.0,144239.0
,,29287871000.0,29287871.0,1023395.0
,,29295407000.0,29295407.0,516677.0
,,29303828000.0,29303828.0,879206.0
,,29309548000.0,29309548.0,743669.0
,,29311922000.0,29311922.0,866919.0
,,29314569000.0,29314569.0,119235.0
,,29319405000.0,29319405.0,462543.0
,,29324588000.0,29324588.0,116079.0
,,29327425000.0,29327425.0,841388.0
,,29335015000.0,29335015.0,776372.0
,,29350853000.0,29350853.0,681337.0
,,29354564000.0,29354564.0,456056.0
,,29360633000.0,29360633.0,117413.0
,,29368783000.0,29368783.0,252538.0
,,29372311000.0,29372311.0,279331.0
,,29373825000.0,29373825.0,625480.0
,,29374602000.0,29374602.0,128921.0
,,29374834000.0,29374834.0,114431.0
,,29377014000.0,29377014.0,146028.5
,,29377318000.0,29377318.0,110785.0
,,29380153000.0,29380153.0,1035992.0
,,29381269000.0,29381269.0,134767.0
,,29382815000.0,29382815.0,688588.0
,,29384657000.0,29384657.0,178153.0
,,29393989000.0,29393989.0,104159.0
,,29401236000.0,29401236.0,552582.0
,,29405202000.0,29405202.0,444085.0
,,29407926000.0,29407926.0,133466.0
,,29411747000.0,29411747.0,714147.0
,,29415437000.0,29415437.0,289677.0
,,29417936000.0,29417936.0,110447.0
,,29424620000.0,29424620.0,163053.0
,,29425931000.0,29425931.0,738590.0
,,29431572000.0,29431572.0,116756.0
,,29434632000.0,29434632.0,176842.0
,,29445249000.0,29445249.0,1142856.0
,,29452368000.0,29452368.0,788522.0
,,29459767000.0,29459767.0,715734.0
,,29464591000.0,29464591.0,125940.0
,,29469942000.0,29469942.0,276848.0
,,29485401000.0,29485401.0,502709.0
,,29487124000.0,29487124.0,278235.0
,,29489171000.0,29489171.0,245076.0
,,29495691000.0,29495691.0,673494.0
,,29497908000.0,29497908.0,104307.0
,,29504583000.0,29504583.0,123759.0
,,29509430000.0,29509430.0,144314.0
,,29514608000.0,29514608.0,644548.0
,,29521475000.0,29521475.0,521202.0
,,29524634000.0,29524634.0,177931.0
,,29540124000.0,29540124.0,282607.0
,,29544622000.0,29544622.0,163925.0
,,29550622000.0,29550622.0,319801.0
,,29559250000.0,29559250.0,633541.0
,,29561303000.0,29561303.0,736069.0
,,29564721000.0,29564721.0,268675.0
,,29579559000.0,29579559.0,1088753.0
,,29581279000.0,29581279.0,161821.0
,,29584598000.0,29584598.0,125166.0
,,29587428000.0,29587428.0,122686.0
,,29593756000.0,29593756.0,267583.0
,,29599346000.0,29599346.0,330871.0
,,29601303000.0,29601303.0,322316.0
,,29605628000.0,29605628.0,1204938.0
,,29608724000.0,29608724.0,530736.0
,,29611237000.0,29611237.0,112810.0
,,29618963000.0,29618963.0,103532.0
,,29621262000.0,29621262.0,120665.0
,,29624568000.0,29624568.0,107085.0
,,29626327000.0,29626327.0,116915.0
,,29628002000.0,29628002.0,685821.0
,,29637293000.0,29637293.0,686194.0
,,29637931000.0,29637931.0,102745.0
,,29644586000.0,29644586.0,124323.0
,,29654725000.0,29654725.0,609090.0
,,29657898000.0,29657898.0,111065.0
,,29664572000.0,29664572.0,103889.0
,,29668836000.0,29668836.0,1040007.0
,,29684594000.0,29684594.0,118578.0
,,29687723000.0,29687723.0,740522.0
,,29687931000.0,29687931.0,114904.0
,,29691228000.0,29691228.0,102552.0
,,29704348000.0,29704348.0,109335.0
,,29708348000.0,29708348.0,901550.0
,,29711237000.0,29711237.0,108583.0
,,29712045000.0,29712045.0,305104.0
,,29713261000.0,29713261.0,191605.0
,,29722918000.0,29722918.0,717718.0
,,29724613000.0,29724613.0,132949.0
,,29731066000.0,29731066.0,450754.0
,,29743531000.0,29743531.0,293629.0
,,29744667000.0,29744667.0,154519.0
,,29752336000.0,29752336.0,365483.0
,,29756155000.0,29756155.0,829558.0
,,29758385000.0,29758385.0,977963.0
,,29761260000.0,29761260.0,138700.0
,,29764572000.0,29764572.0,110532.0
,,29769870000.0,29769870.0,221736.0
,,29775830000.0,29775830.0,431277.0
,,29782310000.0,29782310.0,797937.0
,,29784621000.0,29784621.0,153263.0
,,29792772000.0,29792772.0,707605.0
,,29804115000.0,29804115.0,634834.0
,,29804634000.0,29804634.0,126907.0
,,29809226000.0,29809226.0,427481.0
,,29819531000.0,29819531.0,601910.0
,,29821375000.0,29821375.0,237181.0
,,29822757000.0,29822757.0,646133.0
,,29824646000.0,29824646.0,180351.0
,,29825551000.0,29825551.0,502808.0
,,29842020000.0,29842020.0,627028.0
,,29844641000.0,29844641.0,185473.0
,,29862340000.0,29862340.0,588103.0
,,29864131000.0,29864131.0,108839.0
,,29869127000.0,29869127.0,127898.0
,,29870630000.0,29870630.0,361613.0
,,29877056000.0,29877056.0,642569.0
,,29884618000.0,29884618.0,144894.0
,,29896178000.0,29896178.0,721399.0
,,29899067000.0,29899067.0,118068.0
,,29901227000.0,29901227.0,101283.0
,,29904565000.0,29904565.0,101212.0
,,29905713000.0,29905713.0,899549.0
,,29911076000.0,29911076.0,341421.0
,,29924927000.0,29924927.0,805700.0
,,29937597000.0,29937597.0,352756.0
,,29942410000.0,29942410.0,361632.0
,,29944624000.0,29944624.0,164657.0
,,29951903000.0,29951903.0,827903.0
,,29954565000.0,29954565.0,108148.0
,,29961998000.0,29961998.0,627227.0
,,29964655000.0,29964655.0,201168.0
,,29975619000.0,29975619.0,659801.0
,,29977057000.0,29977057.0,134486.0
,,29984576000.0,29984576.0,101226.0
,,29989800000.0,29989800.0,491025.0
,,29991281000.0,29991281.0,156029.0
,,30002040000.0,30002040.0,954398.0
,,30004611000.0,30004611.0,152571.0
,,30014382000.0,30014382.0,654919.0
,,30023374000.0,30023374.0,441835.0
,,30024620000.0,30024620.0,141162.0
,,30036663000.0,30036663.0,1038769.0
,,30037939000.0,30037939.0,149833.0
,,30044669000.0,30044669.0,202223.0
,,30047579000.0,30047579.0,309778.0
,,30049707000.0,30049707.0,180277.0
,,30055033000.0,30055033.0,115415.0
,,30056126000.0,30056126.0,868247.0
,,30057931000.0,30057931.0,138860.0
,,30063235000.0,30063235.0,695155.0
,,30064622000.0,30064622.0,142431.0
,,30080884000.0,30080884.0,1027679.0
,,30084656000.0,30084656.0,190285.0
,,30087913000.0,30087913.0,118649.0
,,30093957000.0,30093957.0,134855.0
,,30096455000.0,30096455.0,370107.0
,,30104585000.0,30104585.0,120870.0
,,30108570000.0,30108570.0,1057018.0
,,30117209000.0,30117209.0,339440.0
,,30119340000.0,30119340.0,152960.0
,,30121256000.0,30121256.0,132079.0
,,30135191000.0,30135191.0,808705.0
,,30137923000.0,30137923.0,117650.0
,,30142376000.0,30142376.0,1051687.0
,,30144623000.0,30144623.0,167371.0
,,30145821000.0,30145821.0,482913.0
,,30157506000.0,30157506.0,433715.0
,,30160091000.0,30160091.0,950123.0
,,30161737000.0,30161737.0,269502.0
,,30165084000.0,30165084.0,578071.0
,,30168028000.0,30168028.0,756305.0
,,30171991000.0,30171991.0,120826.0
,,30175144000.0,30175144.0,905408.0
,,30184598000.0,30184598.0,114948.0
,,30192733000.0,30192733.0,1000491.0
,,30203972000.0,30203972.0,312400.0
,,30204637000.0,30204637.0,158368.0
,,30219949000.0,30219949.0,996757.0
,,30238950000.0,30238950.0,647223.0
,,30243792000.0,30243792.0,878730.0
,,30244617000.0,30244617.0,157979.0
,,30250231000.0,30250231.0,430813.0
,,30264579000.0,30264579.0,117129.0
,,30268385000.0,30268385.0,1258934.0
,,30273833000.0,30273833.0,245601.0
,,30276897000.0,30276897.0,1035909.0
,,30281751000.0,30281751.0,310024.0
,,30284699000.0,30284699.0,236295.0
,,30291239000.0,30291239.0,113688.0
,,30294920000.0,30294920.0,226146.0
,,30297916000.0,30297916.0,121791.0
,,30305271000.0,30305271.0,444357.0
,,30314105000.0,30314105.0,879603.0
,,30324571000.0,30324571.0,106926.0
,,30326623000.0,30326623.0,595674.0
,,30327934000.0,30327934.0,148440.0
,,30337753000.0,30337753.0,710493.0
,,30337912000.0,30337912.0,103284.0
,,30343341000.0,30343341.0,582664.0
,,30344625000.0,30344625.0,165410.0
,,30353785000.0,30353785.0,791506.0
,,30354597000.0,30354597.0,129167.0
,,30363360000.0,30363360.0,396020.0
,,30364593000.0,30364593.0,115565.0
,,30366837000.0,30366837.0,174666.0
,,30383186000.0,30383186.0,661784.0
,,30384042000.0,30384042.0,323632.0
,,30384780000.0,30384780.0,284248.0
,,30386060000.0,30386060.0,277124.0
,,30387926000.0,30387926.0,112820.0
,,30395191000.0,30395191.0,777043.0
,,30398285000.0,30398285.0,280595.0
,,30401268000.0,30401268.0,145695.0
,,30410166000.0,30410166.0,538297.0
,,30411756000.0,30411756.0,116031.0
,,30424571000.0,30424571.0,105500.0
,,30426011000.0,30426011.0,702641.0
,,30437530000.0,30437530.0,399354.0
,,30437938000.0,30437938.0,111199.0
,,30441265000.0,30441265.0,139128.0
,,30444575000.0,30444575.0,112979.0
,,30444736000.0,30444736.0,124317.0
,,30455839000.0,30455839.0,865525.0
,,30457057000.0,30457057.0,117781.0
,,30459939000.0,30459939.0,112561.0
,,30460490000.0,30460490.0,133994.0
,,30463702000.0,30463702.0,700011.0
,,30464641000.0,30464641.0,173818.0
,,30471693000.0,30471693.0,626872.0
,,30474944000.0,30474944.0,124586.0
,,30477895000.0,30477895.0,105379.0
,,30478450000.0,30478450.0,165780.0
,,30479688000.0,30479688.0,635919.0
,,30484640000.0,30484640.0,163468.0
,,30488161000.0,30488161.0,912127.0
,,30491279000.0,30491279.0,137226.0
,,30492147000.0,30492147.0,102289.0
,,30495110000.0,30495110.0,141057.0
,,30495503000.0,30495503.0,265287.0
,,30496373000.0,30496373.0,474678.0
,,30504145000.0,30504145.0,519261.0
,,30504607000.0,30504607.0,124537.0
,,30510527000.0,30510527.0,179667.0
,,30511542000.0,30511542.0,263612.0
,,30519573000.0,30519573.0,191025.0
,,30525814000.0,30525814.0,454502.0
,,30527939000.0,30527939.0,496007.0
,,30532213000.0,30532213.0,324198.0
,,30536098000.0,30536098.0,477096.0
,,30544633000.0,30544633.0,909134.0
,,30545146000.0,30545146.0,100662.0
,,30551422000.0,30551422.0,288299.0
,,30561884000.0,30561884.0,146016.0
,,30564662000.0,30564662.0,151802.0
,,30565503000.0,30565503.0,637572.0
,,30566785000.0,30566785.0,137643.0
,,30567867000.0,30567867.0,111068.0
,,30578458000.0,30578458.0,118945.0
,,30584346000.0,30584346.0,274611.0
,,30584555000.0,30584555.0,145185.0
,,30593892000.0,30593892.0,1402437.0
,,30595133000.0,30595133.0,106075.0
,,30601319000.0,30601319.0,132317.0
,,30608543000.0,30608543.0,768512.0
,,30614711000.0,30614711.0,329412.0
,,30620947000.0,30620947.0,827371.0
,,30624586000.0,30624586.0,110346.0
,,30630699000.0,30630699.0,591742.0
,,30637782000.0,30637782.0,116470.0
,,30644577000.0,30644577.0,108050.0
,,30645259000.0,30645259.0,547685.0
,,30649759000.0,30649759.0,606696.0
,,30651234000.0,30651234.0,107997.0
,,30657060000.0,30657060.0,710697.0
,,30660973000.0,30660973.0,102129.0
,,30665111000.0,30665111.0,686484.0
,,30673445000.0,30673445.0,969186.0
,,30678620000.0,30678620.0,122028.0
,,30681615000.0,30681615.0,969802.0
,,30684680000.0,30684680.0,223558.0
,,30686727000.0,30686727.0,129349.0
,,30688879000.0,30688879.0,267353.0
,,30691233000.0,30691233.0,106757.0
,,30695306000.0,30695306.0,142358.0
,,30697204000.0,30697204.0,529070.0
,,30704874000.0,30704874.0,394510.0
,,30708766000.0,30708766.0,120329.0
,,30710923000.0,30710923.0,830016.0
,,30711257000.0,30711257.0,114825.0
,,30711979000.0,30711979.0,133494.0
,,30713371000.0,30713371.0,490495.0
,,30717602000.0,30717602.0,205949.0
,,30721706000.0,30721706.0,872042.0
,,30724673000.0,30724673.0,206634.0
,,30728652000.0,30728652.0,122251.0
,,30729108000.0,30729108.0,287852.0
,,30736652000.0,30736652.0,955254.0
,,30745112000.0,30745112.0,697442.0
,,30756636000.0,30756636.0,115330.0
,,30758478000.0,30758478.0,980605.0
,,30762023000.0,30762023.0,119722.0
,,30763289000.0,30763289.0,365245.0
,,30764626000.0,30764626.0,146663.0
,,30774601000.0,30774601.0,1048773.0
,,30778697000.0,30778697.0,116455.0
,,30781434000.0,30781434.0,199639.0
,,30784716000.0,30784716.0,250352.0
,,30791240000.0,30791240.0,1113374.0
,,30795375000.0,30795375.0,113238.0
,,30803641000.0,30803641.0,791503.0
,,30804611000.0,30804611.0,131901.0
,,30812058000.0,30812058.0,112805.0
,,30813290000.0,30813290.0,253392.0
,,30818109000.0,30818109.0,649275.0
,,30822316000.0,30822316.0,105856.0
,,30824720000.0,30824720.0,257156.0
,,30825880000.0,30825880.0,333260.0
,,30826531000.0,30826531.0,107801.0
,,30828804000.0,30828804.0,152031.0
,,30831240000.0,30831240.0,107584.0
,,30835010000.0,30835010.0,1226058.0
,,30837015000.0,30837015.0,109893.0
,,30842629000.0,30842629.0,833287.0
,,30844569000.0,30844569.0,104314.0
,,30850710000.0,30850710.0,865163.0
,,30858877000.0,30858877.0,1021108.0
,,30861810000.0,30861810.0,104051.0
,,30862221000.0,30862221.0,202237.0
,,30864636000.0,30864636.0,181032.0
,,30866291000.0,30866291.0,462750.0
,,30874372000.0,30874372.0,491200.0
,,30874628000.0,30874628.0,154177.0
,,30878809000.0,30878809.0,120053.0
,,30879030000.0,30879030.0,128464.0
,,30881242000.0,30881242.0,117564.0
,,30882855000.0,30882855.0,883183.0
,,30884783000.0,30884783.0,271812.0
,,30888118000.0,30888118.0,395657.0
,,30890293000.0,30890293.0,226779.0
,,30892523000.0,30892523.0,120094.0
,,30895502000.0,30895502.0,147775.0
,,30898784000.0,30898784.0,670069.0
,,30904606000.0,30904606.0,126909.0
,,30906549000.0,30906549.0,435103.0
,,30908564000.0,30908564.0,109265.0
,,30912217000.0,30912217.0,179869.0
,,30912355000.0,30912355.0,122467.0
,,30915190000.0,30915190.0,1026031.0
,,30922265000.0,30922265.0,186887.0
,,30924620000.0,30924620.0,152807.0
,,30927891000.0,30927891.0,100717.0
,,30928857000.0,30928857.0,136883.0
,,30930726000.0,30930726.0,973629.0
,,30944594000.0,30944594.0,131647.0
,,30945531000.0,30945531.0,127648.0
,,30946816000.0,30946816.0,573362.0
,,30962198000.0,30962198.0,105784.0
,,30965112000.0,30965112.0,1000444.0
,,30967902000.0,30967902.0,108077.0
,,30978879000.0,30978879.0,109542.0
,,30980541000.0,30980541.0,224334.0
,,30984660000.0,30984660.0,189512.0
,,30990903000.0,30990903.0,568654.0
,,30995574000.0,30995574.0,119613.0
,,31001264000.0,31001264.0,142983.0
,,31004582000.0,31004582.0,105118.0
,,31009655000.0,31009655.0,1009836.0
,,31010069000.0,31010069.0,160537.0
,,31012341000.0,31012341.0,220834.0
,,31014561000.0,31014561.0,105077.0
,,31024279000.0,31024279.0,580010.0
,,31024667000.0,31024667.0,174510.0
,,31028954000.0,31028954.0,141637.0
,,31029314000.0,31029314.0,125146.0
,,31039482000.0,31039482.0,332556.0
,,31040970000.0,31040970.0,145454.0
,,31044573000.0,31044573.0,107983.0
,,31045620000.0,31045620.0,122029.0
,,31053793000.0,31053793.0,1018187.0
,,31062296000.0,31062296.0,117762.0
,,31064605000.0,31064605.0,131144.0
,,31066075000.0,31066075.0,982719.0
,,31067919000.0,31067919.0,128187.0
,,31082552000.0,31082552.0,798014.0
,,31084636000.0,31084636.0,164571.0
,,31090633000.0,31090633.0,292843.0
,,31101990000.0,31101990.0,444037.0
,,31104647000.0,31104647.0,192003.0
,,31107269000.0,31107269.0,152707.0
,,31111268000.0,31111268.0,152358.0
,,31114908000.0,31114908.0,263796.0
,,31117905000.0,31117905.0,112695.0
,,31124624000.0,31124624.0,156895.0
,,31127771000.0,31127771.0,276232.0
,,31131258000.0,31131258.0,133408.0
,,31136493000.0,31136493.0,401699.0
,,31142650000.0,31142650.0,126655.0
,,31144618000.0,31144618.0,147005.0
,,31153401000.0,31153401.0,892269.0
,,31159353000.0,31159353.0,330593.0
,,31162345000.0,31162345.0,578607.0
,,31164640000.0,31164640.0,185606.0
,,31176427000.0,31176427.0,859231.0
,,31184577000.0,31184577.0,102601.0
,,31185145000.0,31185145.0,121302.0
,,31193042000.0,31193042.0,1069966.0
,,31194136000.0,31194136.0,142762.0
,,31204586000.0,31204586.0,121985.0
,,31211633000.0,31211633.0,200694.0
,,31218354000.0,31218354.0,212627.0
,,31221247000.0,31221247.0,121752.0
,,31224244000.0,31224244.0,121766.0
,,31224636000.0,31224636.0,153178.0
,,31233460000.0,31233460.0,1060095.0
,,31244576000.0,31244576.0,115043.0
,,31248697000.0,31248697.0,575713.0
,,31251239000.0,31251239.0,116549.0
,,31264307000.0,31264307.0,607093.0
,,31264650000.0,31264650.0,150219.0
,,31268379000.0,31268379.0,502389.0
,,31268814000.0,31268814.0,360613.0
,,31271297000.0,31271297.0,148053.0
,,31284591000.0,31284591.0,112150.0
,,31287783000.0,31287783.0,707239.0
,,31294302000.0,31294302.0,277901.0
,,31302120000.0,31302120.0,127403.0
,,31312986000.0,31312986.0,668591.0
,,31318077000.0,31318077.0,282960.0
,,31324596000.0,31324596.0,124064.0
,,31327553000.0,31327553.0,293116.0
,,31327920000.0,31327920.0,138441.0
,,31331245000.0,31331245.0,116070.0
,,31336998000.0,31336998.0,861521.0
,,31344574000.0,31344574.0,112128.0
,,31347522000.0,31347522.0,522753.0
,,31351233000.0,31351233.0,105289.0
,,31352749000.0,31352749.0,954952.0
,,31363283000.0,31363283.0,435965.0
,,31380128000.0,31380128.0,120829.0
,,31383314000.0,31383314.0,648688.0
,,31384636000.0,31384636.0,152280.0
,,31387334000.0,31387334.0,698069.0
,,31392821000.0,31392821.0,157743.0
,,31401686000.0,31401686.0,932282.0
,,31404777000.0,31404777.0,358434.0
,,31419059000.0,31419059.0,122006.0
,,31421269000.0,31421269.0,148030.0
,,31424255000.0,31424255.0,660046.0
,,31424674000.0,31424674.0,181344.0
,,31425392000.0,31425392.0,200514.0
,,31435282000.0,31435282.0,944148.0
,,31437950000.0,31437950.0,611357.0
,,31441258000.0,31441258.0,132942.0
,,31444574000.0,31444574.0,112676.0
,,31452617000.0,31452617.0,1035988.0
,,31468652000.0,31468652.0,347921.0
,,31471805000.0,31471805.0,840962.0
,,31474952000.0,31474952.0,1062866.0
,,31477920000.0,31477920.0,132926.0
,,31481250000.0,31481250.0,120852.0
,,31484608000.0,31484608.0,137545.0
,,31488978000.0,31488978.0,422964.0
,,31491251000.0,31491251.0,126805.0
,,31497019000.0,31497019.0,128894.0
,,31506946000.0,31506946.0,297456.0
,,31524614000.0,31524614.0,147913.0
,,31526419000.0,31526419.0,816340.0
,,31542165000.0,31542165.0,904530.0
,,31544631000.0,31544631.0,169983.0
,,31553546000.0,31553546.0,301379.0
,,31564637000.0,31564637.0,148569.0
,,31568645000.0,31568645.0,1104932.0
,,31575131000.0,31575131.0,126709.0
,,31584436000.0,31584436.0,906297.0
,,31584610000.0,31584610.0,129138.0
,,31590267000.0,31590267.0,974405.0
,,31593244000.0,31593244.0,457578.0
,,31603236000.0,31603236.0,911146.0
,,31604651000.0,31604651.0,197311.0
,,31610717000.0,31610717.0,956578.0
,,31617481000.0,31617481.0,972772.0
,,31621244000.0,31621244.0,121189.0
,,31624677000.0,31624677.0,220749.0
,,31633528000.0,31633528.0,577521.0
,,31642937000.0,31642937.0,121428.0
,,31644599000.0,31644599.0,125054.0
,,31650997000.0,31650997.0,609712.0
,,31652936000.0,31652936.0,141210.0
,,31664577000.0,31664577.0,115350.0
,,31670052000.0,31670052.0,623420.0
,,31674569000.0,31674569.0,106281.0
,,31680179000.0,31680179.0,982398.0
,,31684592000.0,31684592.0,119692.0
,,31685632000.0,31685632.0,855430.0
,,31691959000.0,31691959.0,113781.0
,,31698710000.0,31698710.0,378278.0
,,31701238000.0,31701238.0,103018.0
,,31704580000.0,31704580.0,118432.0
,,31715018000.0,31715018.0,823088.0
,,31717910000.0,31717910.0,116514.0
,,31724626000.0,31724626.0,159255.0
,,31730138000.0,31730138.0,304586.0
,,31738441000.0,31738441.0,324477.0
,,31741253000.0,31741253.0,128365.0
,,31744568000.0,31744568.0,103594.0
,,31751233000.0,31751233.0,117430.0
,,31754684000.0,31754684.0,512855.0
,,31764580000.0,31764580.0,116612.0
,,31769843000.0,31769843.0,128794.0
,,31775387000.0,31775387.0,1006687.0
,,31777915000.0,31777915.0,123297.0
,,31784590000.0,31784590.0,123811.0
,,31787536000.0,31787536.0,881463.0
,,31791246000.0,31791246.0,122383.0
,,31804576000.0,31804576.0,108374.0
,,31806621000.0,31806621.0,305665.0
,,31822510000.0,31822510.0,767489.0
,,31824682000.0,31824682.0,219387.0
,,31829809000.0,31829809.0,618297.0
,,31831238000.0,31831238.0,112775.0
,,31840061000.0,31840061.0,573794.0
,,31847865000.0,31847865.0,176821.0
,,31856550000.0,31856550.0,1005238.0
,,31865386000.0,31865386.0,654688.0
,,31878075000.0,31878075.0,364693.0
,,31881244000.0,31881244.0,115716.0
,,31884584000.0,31884584.0,110872.0
,,31886833000.0,31886833.0,125083.0
,,31891249000.0,31891249.0,103335.0
,,31898235000.0,31898235.0,532592.0
,,31904570000.0,31904570.0,105862.0
,,31910722000.0,31910722.0,366674.0
,,31918994000.0,31918994.0,677266.0
,,31921255000.0,31921255.0,133741.0
,,31924661000.0,31924661.0,200199.0
,,31938055000.0,31938055.0,664819.0
,,31942074000.0,31942074.0,925235.0
,,31945518000.0,31945518.0,1053912.0
,,31946125000.0,31946125.0,106440.0
,,31958955000.0,31958955.0,643976.0
,,31961226000.0,31961226.0,101621.0
,,31964570000.0,31964570.0,104333.0
,,31964723000.0,31964723.0,121739.0
,,31971457000.0,31971457.0,792075.0
,,31984295000.0,31984295.0,527114.0
,,31984630000.0,31984630.0,144889.0
,,31998756000.0,31998756.0,463802.0
,,32004587000.0,32004587.0,126417.0
,,32005713000.0,32005713.0,426093.0
,,32014385000.0,32014385.0,788984.0
,,32019260000.0,32019260.0,989208.0
,,32024622000.0,32024622.0,154375.0
,,32027991000.0,32027991.0,549115.0
,,32040695000.0,32040695.0,386683.0
,,32042860000.0,32042860.0,153440.0
,,32044662000.0,32044662.0,206792.0
,,32049974000.0,32049974.0,598725.0
,,32062367000.0,32062367.0,425305.0
,,32063969000.0,32063969.0,587371.0
,,32064656000.0,32064656.0,173905.0
,,32067899000.0,32067899.0,101970.0
,,32071773000.0,32071773.0,871145.0
,,32084589000.0,32084589.0,113135.0
,,32086767000.0,32086767.0,431493.0
,,32091230000.0,32091230.0,550222.0
,,32104571000.0,32104571.0,103120.0
,,32106320000.0,32106320.0,986455.0
,,32116632000.0,32116632.0,548832.0
,,32117932000.0,32117932.0,105917.0
,,32120606000.0,32120606.0,125926.0
,,32124716000.0,32124716.0,265141.0
,,32133341000.0,32133341.0,901655.0
,,32143445000.0,32143445.0,1203883.0
,,32144598000.0,32144598.0,110699.0
,,32159589000.0,32159589.0,129483.0
,,32161514000.0,32161514.0,319765.0
,,32174159000.0,32174159.0,518963.0
,,32174623000.0,32174623.0,162965.0
,,32184586000.0,32184586.0,112706.0
,,32185378000.0,32185378.0,366260.0
,,32192573000.0,32192573.0,346394.0
,,32197006000.0,32197006.0,284220.0
,,32198822000.0,32198822.0,859880.0
,,32205816000.0,32205816.0,1191270.0
,,32209555000.0,32209555.0,642192.0
,,32211244000.0,32211244.0,120209.0
,,32224629000.0,32224629.0,162943.0
,,32227921000.0,32227921.0,835300.0
,,32237535000.0,32237535.0,109144.0
,,32239637000.0,32239637.0,591079.0
,,32244598000.0,32244598.0,135008.0
,,32252899000.0,32252899.0,1038065.0
,,32261987000.0,32261987.0,827382.0
,,32264604000.0,32264604.0,146162.0
,,32270331000.0,32270331.0,333274.0
,,32270930000.0,32270930.0,262850.0
,,32274627000.0,32274627.0,167290.0
,,32276251000.0,32276251.0,664230.0
,,32279762000.0,32279762.0,228783.0
,,32284315000.0,32284315.0,677936.0
,,32284598000.0,32284598.0,112373.0
,,32285282000.0,32285282.0,116246.0
,,32287895000.0,32287895.0,123350.0
,,32289234000.0,32289234.0,337898.0
,,32292571000.0,32292571.0,722793.0
,,32296517000.0,32296517.0,112461.0
,,32300302000.0,32300302.0,572754.0
,,32303110000.0,32303110.0,1659665.0
,,32307882000.0,32307882.0,170620.0
,,32313850000.0,32313850.0,774111.0
,,32316707000.0,32316707.0,781574.0
,,32324331000.0,32324331.0,417388.0
,,32332859000.0,32332859.0,818604.0
,,32339986000.0,32339986.0,709905.0
,,32348501000.0,32348501.0,916326.0
,,32352015000.0,32352015.0,117191.0
,,32355757000.0,32355757.0,1108959.0
,,32363536000.0,32363536.0,102464.0
,,32375447000.0,32375447.0,1072571.0
,,32380264000.0,32380264.0,150999.0
,,32386063000.0,32386063.0,268889.0
,,32396921000.0,32396921.0,123810.0
,,32405208000.0,32405208.0,811806.0
,,32413608000.0,32413608.0,129173.0
,,32424270000.0,32424270.0,662078.0
,,32424643000.0,32424643.0,141443.0
,,32427520000.0,32427520.0,712983.0
,,32430290000.0,32430290.0,128746.0
,,32431236000.0,32431236.0,110913.0
,,32432419000.0,32432419.0,119712.0
,,32444334000.0,32444334.0,261417.0
,,32444607000.0,32444607.0,116312.0
,,32457863000.0,32457863.0,843207.0
,,32461375000.0,32461375.0,422390.0
,,32467917000.0,32467917.0,126743.0
,,32469248000.0,32469248.0,376925.0
,,32477858000.0,32477858.0,859085.0
,,32480325000.0,32480325.0,115951.0
,,32484947000.0,32484947.0,757738.0
,,32490159000.0,32490159.0,954831.0
,,32493207000.0,32493207.0,153466.0
,,32497102000.0,32497102.0,236063.0
,,32502245000.0,32502245.0,1092798.0
,,32504580000.0,32504580.0,117982.0
,-1000.0,309329980.0,,
,-1000.0,318039250.0,,
,-1000.0,325105084.0,,
,-1000.0,333683314.0,,
,-1000.0,341898160.0,,
,-1000.0,358170556.0,,
,-1000.0,373374726.0,,
,-1000.0,382126496.0,,
,-1000.0,389287904.0,,
,-1000.0,511169790.0,,
,-1000.0,527540782.0,,
,-1000.0,543064794.0,,
,-1000.0,551430420.0,,
,-1000.0,566813286.0,,
,-1000.0,696290746.0,,
,-1000.0,704730592.0,,
,-1000.0,729033718.0,,
,-1000.0,751745440.0,,
,-1000.0,760551586.0,,
,-1000.0,776362890.0,,
,-1000.0,784997318.0,,
,-1000.0,808434248.0,,
,-1000.0,816979508.0,,
,-1000.0,1888699512.0,,
,-1000.0,1912682796.0,,
,-1000.0,1921860870.0,,
,-1000.0,1929692484.0,,
,-1000.0,1945586184.0,,
,-1000.0,1961733998.0,,
,-1000.0,2074345780.0,,
,-1000.0,2082108698.0,,
,-1000.0,2098212606.0,,
,-1000.0,2122618754.0,,
,-1000.0,2146503130.0,,
,-1000.0,2267662674.0,,
,-1000.0,2276142832.0,,
,-1000.0,2291649082.0,,
,-1000.0,2300519500.0,,
,-1000.0,2324511274.0,,
,-1000.0,2332227108.0,,
,-1000.0,2340496640.0,,
,-1000.0,2347583880.0,,
,-1000.0,2372495862.0,,
,-1000.0,2380506800.0,,
,-1000.0,2388252842.0,,
,-1000.0,2396506386.0,,
,-1000.0,3419817216.0,,
,-1000.0,3435545968.0,,
,-1000.0,3444738990.0,,
,-1000.0,3468985242.0,,
,-1000.0,3484419566.0,,
,-1000.0,3500684828.0,,
,-1000.0,3507865454.0,,
,-1000.0,3621473330.0,,
,-1000.0,3637703228.0,,
,-1000.0,3645539894.0,,
,-1000.0,3653743802.0,,
,-1000.0,3678112138.0,,
,-1000.0,3685959170.0,,
,-1000.0,3807344754.0,,
,-1000.0,3830961424.0,,
,-1000.0,3838237934.0,,
,-1000.0,3847853770.0,,
,-1000.0,3863624032.0,,
,-1000.0,3871955334.0,,
,-1000.0,3895683306.0,,
,-1000.0,3911896952.0,,
,-1000.0,3919588360.0,,
,-1000.0,4926932992.0,,
,-1000.0,4935841170.0,,
,-1000.0,4943312576.0,,
,-1000.0,4952076432.0,,
,-1000.0,4967273828.0,,
,-1000.0,4976008412.0,,
,-1000.0,4982864508.0,,
,-1000.0,4999501228.0,,
,-1000.0,5023248158.0,,
,-1000.0,5040733158.0,,
,-1000.0,5056083890.0,,
,-1000.0,6143722228.0,,
,-1000.0,6151860092.0,,
,-1000.0,6159129156.0,,
,-1000.0,6167614782.0,,
,-1000.0,6192466764.0,,
,-1000.0,6208375358.0,,
,-1000.0,6224450100.0,,
,-1000.0,6231889684.0,,
,-1000.0,6248900728.0,,
,-1000.0,6256268592.0,,
,-1000.0,7417486938.0,,
,-1000.0,7441092460.0,,
,-1000.0,7457350222.0,,
,-1000.0,7464765848.0,,
,-1000.0,7473189442.0,,
,-1000.0,7497684394.0,,
,-1000.0,7506081216.0,,
,-1000.0,7521012676.0,,
,-1000.0,7546255648.0,,
,-1000.0,8811021816.0,,
,-1000.0,8835328224.0,,
,-1000.0,8851432132.0,,
,-1000.0,8867318592.0,,
,-1000.0,8875204634.0,,
,-1000.0,8987820218.0,,
,-1000.0,9004687408.0,,
,-1000.0,9011533346.0,,
,-1000.0,9036613244.0,,
,-1000.0,9044496110.0,,
,-1000.0,9052704704.0,,
,-1000.0,9165392684.0,,
,-1000.0,9172893258.0,,
,-1000.0,9189361280.0,,
,-1000.0,9197719146.0,,
,-1000.0,9213703314.0,,
,-1000.0,9221625868.0,,
,-1000.0,9229438264.0,,
,-1000.0,9238022484.0,,
,-1000.0,9262577122.0,,
,-1000.0,9278368790.0,,
,-1000.0,10405654422.0,,
,-1000.0,10414529684.0,,
,-1000.0,10430630102.0,,
,-1000.0,10446843646.0,,
,-1000.0,10463017292.0,,
,-1000.0,10478420524.0,,
,-1000.0,10599771056.0,,
,-1000.0,10607676110.0,,
,-1000.0,10615531840.0,,
,-1000.0,10639427674.0,,
,-1000.0,10655794604.0,,
,-1000.0,10752442322.0,,
,-1000.0,10760236542.0,,
,-1000.0,10777406022.0,,
,-1000.0,10792579722.0,,
,-1000.0,10801391910.0,,
,-1000.0,10818504046.0,,
,-1000.0,10824731964.0,,
,-1000.0,10833222642.0,,
,-1000.0,10849729206.0,,
,-1000.0,12363563940.0,,
,-1000.0,12371910712.0,,
,-1000.0,12396786496.0,,
,-1000.0,12404176548.0,,
,-1000.0,12420033112.0,,
,-1000.0,12428917802.0,,
,-1000.0,12436799676.0,,
,-1000.0,12444979418.0,,
,-1000.0,12452509054.0,,
,-1000.0,12468623482.0,,
,-1000.0,12485127390.0,,
,-1000.0,12589184380.0,,
,-1000.0,12613340684.0,,
,-1000.0,12637795218.0,,
,-1000.0,12646219802.0,,
,-1000.0,12653731418.0,,
,-1000.0,12678271420.0,,
,-1000.0,13910510084.0,,
,-1000.0,13927574252.0,,
,-1000.0,13943697066.0,,
,-1000.0,13968022382.0,,
,-1000.0,14104207864.0,,
,-1000.0,14120174688.0,,
,-1000.0,14144264170.0,,
,-1000.0,14152447816.0,,
,-1000.0,14161201672.0,,
,-1000.0,14169140422.0,,
,-1000.0,14176615684.0,,
,-1000.0,14297317206.0,,
,-1000.0,14321875178.0,,
,-1000.0,14329867522.0,,
,-1000.0,14353726848.0,,
,-1000.0,14361956484.0,,
,-1000.0,14371160182.0,,
,-1000.0,15538254204.0,,
,-1000.0,15554812280.0,,
,-1000.0,15570970354.0,,
,-1000.0,15586949470.0,,
,-1000.0,15602066658.0,,
,-1000.0,15610947650.0,,
,-1000.0,15739311412.0,,
,-1000.0,15748324434.0,,
,-1000.0,15763735372.0,,
,-1000.0,15771798186.0,,
,-1000.0,15795725688.0,,
,-1000.0,15804459440.0,,
,-1000.0,15925039400.0,,
,-1000.0,15940593412.0,,
,-1000.0,15965083362.0,,
,-1000.0,15974373154.0,,
,-1000.0,15989896542.0,,
,-1000.0,16006174460.0,,
,-1000.0,17310779694.0,,
,-1000.0,17319438496.0,,
,-1000.0,17328110894.0,,
,-1000.0,17342424436.0,,
,-1000.0,17367695324.0,,
,-1000.0,17391177306.0,,
,-1000.0,17399286108.0,,
,-1000.0,17423724080.0,,
,-1000.0,18978518558.0,,
,-1000.0,18987029392.0,,
,-1000.0,19002357674.0,,
,-1000.0,19011425124.0,,
,-1000.0,19017980540.0,,
,-1000.0,19026510230.0,,
,-1000.0,19034988042.0,,
,-1000.0,19042918876.0,,
,-1000.0,19059559504.0,,
,-1000.0,19066655650.0,,
,-1000.0,19179919464.0,,
,-1000.0,19196386756.0,,
,-1000.0,19203978112.0,,
,-1000.0,19220435352.0,,
,-1000.0,19228089156.0,,
,-1000.0,19236053688.0,,
,-1000.0,19244079366.0,,
,-1000.0,19260151242.0,,
,-1000.0,19373473440.0,,
,-1000.0,19398024224.0,,
,-1000.0,19413465580.0,,
,-1000.0,19422697196.0,,
,-1000.0,19429346258.0,,
,-1000.0,19446206730.0,,
,-1000.0,19461634596.0,,
,-1000.0,19478595586.0,,
,-1000.0,19494683192.0,,
,-1000.0,19502265954.0,,
,-1000.0,20686663364.0,,
,-1000.0,20702212376.0,,
,-1000.0,20711446804.0,,
,-1000.0,20719067846.0,,
,-1000.0,20734960348.0,,
,-1000.0,20759367694.0,,
,-1000.0,20767201496.0,,
,-1000.0,20880138852.0,,
,-1000.0,20903731926.0,,
,-1000.0,20920581042.0,,
,-1000.0,20944624900.0,,
,-1000.0,20952833650.0,,
,-1000.0,21072702776.0,,
,-1000.0,21081517048.0,,
,-1000.0,21089580434.0,,
,-1000.0,21105511738.0,,
,-1000.0,21121183668.0,,
,-1000.0,21137749762.0,,
,-1000.0,21145390024.0,,
,-1000.0,22378558324.0,,
,-1000.0,22401875618.0,,
,-1000.0,22418223796.0,,
,-1000.0,22426870204.0,,
,-1000.0,22434915986.0,,
,-1000.0,22451340988.0,,
,-1000.0,22571900374.0,,
,-1000.0,22579611520.0,,
,-1000.0,22587513344.0,,
,-1000.0,22596284648.0,,
,-1000.0,22620641680.0,,
,-1000.0,22636171682.0,,
,-1000.0,22749835288.0,,
,-1000.0,22772846696.0,,
,-1000.0,22797125448.0,,
,-1000.0,22822038784.0,,
,-1000.0,22829989514.0,,
,-1000.0,22846340350.0,,
,-1000.0,24110107714.0,,
,-1000.0,24127173342.0,,
,-1000.0,24134329436.0,,
,-1000.0,24151423396.0,,
,-1000.0,24166550690.0,,
,-1000.0,24311842526.0,,
,-1000.0,24327877112.0,,
,-1000.0,24344260602.0,,
,-1000.0,24359897740.0,,
,-1000.0,24367818626.0,,
,-1000.0,25576229268.0,,
,-1000.0,25584945622.0,,
,-1000.0,25608466354.0,,
,-1000.0,25617377918.0,,
,-1000.0,25762114858.0,,
,-1000.0,25786038142.0,,
,-1000.0,25810776062.0,,
,-1000.0,25833722938.0,,
,-1000.0,25842724086.0,,
,-1000.0,25851053252.0,,
,-1000.0,27139238538.0,,
,-1000.0,27163565728.0,,
,-1000.0,27171839114.0,,
,-1000.0,27196247346.0,,
,-1000.0,27203761668.0,,
,-1000.0,27219815368.0,,
,-1000.0,27356898402.0,,
,-1000.0,27373481998.0,,
,-1000.0,27380972104.0,,
,-1000.0,27389643510.0,,
,-1000.0,27414841690.0,,
,-1000.0,27559329986.0,,
,-1000.0,27566921132.0,,
,-1000.0,27575081184.0,,
,-1000.0,27582308216.0,,
,-1000.0,27598290094.0,,
,-1000.0,27607037230.0,,
,-1000.0,27623504628.0,,
,-1000.0,27638670254.0,,
,-1000.0,28839932040.0,,
,-1000.0,28863539386.0,,
,-1000.0,28871966678.0,,
,-1000.0,28879766106.0,,
,-1000.0,28904599546.0,,
,-1000.0,28927767518.0,,
,-1000.0,29040485290.0,,
,-1000.0,29048222270.0,,
,-1000.0,29064810552.0,,
,-1000.0,29080783940.0,,
,-1000.0,29097213316.0,,
,-1000.0,29104647170.0,,
,-1000.0,29226020984.0,,
,-1000.0,29242152654.0,,
,-1000.0,29258377082.0,,
,-1000.0,29266081354.0,,
,-1000.0,29274105938.0,,
,-1000.0,29291008336.0,,
,-1000.0,29315732868.0,,
,-1000.0,29322743598.0,,
,-1000.0,30460328296.0,,
,-1000.0,30475633088.0,,
,-1000.0,30492019966.0,,
,-1000.0,30508124082.0,,
,-1000.0,30531670906.0,,
,-1000.0,30539380960.0,,
,-1000.0,30548098616.0,,
,-1000.0,30660840242.0,,
,-1000.0,30686573734.0,,
,-1000.0,30693071808.0,,
,-1000.0,30718749728.0,,
,-1000.0,30822186404.0,,
,-1000.0,30830888906.0,,
,-1000.0,30839454740.0,,
,-1000.0,30855238334.0,,
,-1000.0,30862369898.0,,
,-1000.0,30887141776.0,,
,-1000.0,30894123860.0,,
,-1000.0,30910588860.0,,
,-1000.0,30926123654.0,,
,-1000.0,32279703528.0,,
,-1000.0,32288117280.0,,
,-1000.0,32296381446.0,,
,-1000.0,32310867802.0,,
,-1000.0,32319972126.0,,
,-1000.0,32327590720.0,,
,-1000.0,32343422284.0,,
,-1000.0,32465324068.0,,
,-1000.0,32488721726.0,,
,-1000.0,32497434696.0,,
,-1000.0,32514582614.0,,
-1000.0,,1773802.0,,
-1000.0,,19511981.0,,
-1000.0,,22639221.0,,
-1000.0,,25286409.0,,
-1000.0,,43628911.0,,
-1000.0,,60515527.0,,
-1000.0,,67971986.0,,
-1000.0,,86146311.0,,
-1000.0,,91223134.0,,
-1000.0,,96093135.0,,
-1000.0,,105782042.0,,
-1000.0,,115882147.0,,
-1000.0,,117584178.0,,
-1000.0,,130310898.0,,
-1000.0,,132099336.0,,
-1000.0,,151878661.0,,
-1000.0,,152167359.0,,
-1000.0,,156865016.0,,
-1000.0,,176026528.0,,
-1000.0,,176248820.0,,
-1000.0,,176937466.0,,
-1000.0,,180608768.0,,
-1000.0,,190108040.0,,
-1000.0,,202917312.0,,
-1000.0,,218390751.0,,
-1000.0,,219797782.0,,
-1000.0,,228464919.0,,
-1000.0,,238875128.0,,
-1000.0,,257726171.0,,
-1000.0,,274186173.0,,
-1000.0,,284662580.0,,
-1000.0,,302952061.0,,
-1000.0,,310216593.0,,
-1000.0,,316732948.0,,
-1000.0,,321740397.0,,
-1000.0,,324502116.0,,
-1000.0,,327122012.0,,
-1000.0,,335431075.0,,
-1000.0,,340506180.0,,
-1000.0,,351433316.0,,
-1000.0,,366423005.0,,
-1000.0,,374429100.0,,
-1000.0,,375949204.0,,
-1000.0,,383046549.0,,
-1000.0,,385030820.0,,
-1000.0,,406345353.0,,
-1000.0,,406824051.0,,
-1000.0,,407747124.0,,
-1000.0,,426765772.0,,
-1000.0,,427439001.0,,
-1000.0,,427497595.0,,
-1000.0,,436315668.0,,
-1000.0,,442612232.0,,
-1000.0,,459019108.0,,
-1000.0,,474423276.0,,
-1000.0,,480729683.0,,
-1000.0,,487411090.0,,
-1000.0,,488078434.0,,
-1000.0,,504884321.0,,
-1000.0,,510988540.0,,
-1000.0,,526858282.0,,
-1000.0,,539295002.0,,
-1000.0,,547765159.0,,
-1000.0,,562898598.0,,
-1000.0,,566714588.0,,
-1000.0,,585002142.0,,
-1000.0,,604741310.0,,
-1000.0,,615460478.0,,
-1000.0,,622870791.0,,
-1000.0,,642017772.0,,
-1000.0,,645751471.0,,
-1000.0,,649861888.0,,
-1000.0,,662033608.0,,
-1000.0,,672236682.0,,
-1000.0,,675093401.0,,
-1000.0,,692105329.0,,
-1000.0,,703418768.0,,
-1000.0,,722168405.0,,
-1000.0,,748161325.0,,
-1000.0,,758867680.0,,
-1000.0,,768694764.0,,
-1000.0,,784859557.0,,
-1000.0,,801322111.0,,
-1000.0,,810550445.0,,
-1000.0,,822046280.0,,
-1000.0,,840430240.0,,
-1000.0,,843028730.0,,
-1000.0,,861573211.0,,
-1000.0,,866326024.0,,
-1000.0,,879178108.0,,
-1000.0,,888739984.0,,
-1000.0,,905648996.0,,
-1000.0,,920212540.0,,
-1000.0,,927502019.0,,
-1000.0,,941949885.0,,
-1000.0,,953479626.0,,
-1000.0,,953592282.0,,
-1000.0,,963718273.0,,
-1000.0,,972867128.0,,
-1000.0,,991103432.0,,
-1000.0,,1000367600.0,,
-1000.0,,1000427652.0,,
-1000.0,,1002399944.0,,
-1000.0,,1017882289.0,,
-1000.0,,1025022029.0,,
-1000.0,,1029216665.0,,
-1000.0,,1037091978.0,,
-1000.0,,1050454167.0,,
-1000.0,,1055056199.0,,
-1000.0,,1068194013.0,,
-1000.0,,1068488283.0,,
-1000.0,,1069717763.0,,
-1000.0,,1077061826.0,,
-1000.0,,1085750160.0,,
-1000.0,,1095139849.0,,
-1000.0,,1113205007.0,,
-1000.0,,1121251414.0,,
-1000.0,,1121567924.0,,
-1000.0,,1139160947.0,,
-1000.0,,1152457823.0,,
-1000.0,,1168077200.0,,
-1000.0,,1181514441.0,,
-1000.0,,1195868869.0,,
-1000.0,,1203794703.0,,
-1000.0,,1207713349.0,,
-1000.0,,1211963662.0,,
-1000.0,,1224542622.0,,
-1000.0,,1242280853.0,,
-1000.0,,1248401739.0,,
-1000.0,,1254215489.0,,
-1000.0,,1256996323.0,,
-1000.0,,1273668981.0,,
-1000.0,,1290282472.0,,
-1000.0,,1297243463.0,,
-1000.0,,1316579610.0,,
-1000.0,,1319259975.0,,
-1000.0,,1336436071.0,,
-1000.0,,1338562581.0,,
-1000.0,,1354442947.0,,
-1000.0,,1360749979.0,,
-1000.0,,1365748469.0,,
-1000.0,,1369593678.0,,
-1000.0,,1383806127.0,,
-1000.0,,1386175867.0,,
-1000.0,,1387901649.0,,
-1000.0,,1400787379.0,,
-1000.0,,1401740400.0,,
-1000.0,,1416240193.0,,
-1000.0,,1428691236.0,,
-1000.0,,1437406706.0,,
-1000.0,,1446866342.0,,
-1000.0,,1464502281.0,,
-1000.0,,1469481969.0,,
-1000.0,,1477532855.0,,
-1000.0,,1481041241.0,,
-1000.0,,1491708534.0,,
-1000.0,,1493508638.0,,
-1000.0,,1495499836.0,,
-1000.0,,1505122754.0,,
-1000.0,,1519001037.0,,
-1000.0,,1536452809.0,,
-1000.0,,1539678695.0,,
-1000.0,,1557603280.0,,
-1000.0,,1567811250.0,,
-1000.0,,1570230052.0,,
-1000.0,,1589778648.0,,
-1000.0,,1607433754.0,,
-1000.0,,1627235735.0,,
-1000.0,,1636352403.0,,
-1000.0,,1656175998.0,,
-1000.0,,1656268550.0,,
-1000.0,,1661667561.0,,
-1000.0,,1681572095.0,,
-1000.0,,1686887720.0,,
-1000.0,,1700390951.0,,
-1000.0,,1700554180.0,,
-1000.0,,1714046212.0,,
-1000.0,,1730008818.0,,
-1000.0,,1740248871.0,,
-1000.0,,1741905486.0,,
-1000.0,,1758684029.0,,
-1000.0,,1765956530.0,,
-1000.0,,1771509812.0,,
-1000.0,,1779019708.0,,
-1000.0,,1784755803.0,,
-1000.0,,1803100805.0,,
-1000.0,,1809266795.0,,
-1000.0,,1815571535.0,,
-1000.0,,1820984400.0,,
-1000.0,,1828853307.0,,
-1000.0,,1846140653.0,,
-1000.0,,1853698414.0,,
-1000.0,,1870671072.0,,
-1000.0,,1885955657.0,,
-1000.0,,1905192638.0,,
-1000.0,,1908317325.0,,
-1000.0,,1918293941.0,,
-1000.0,,1918914618.0,,
-1000.0,,1929556130.0,,
-1000.0,,1941288527.0,,
-1000.0,,1957615560.0,,
-1000.0,,1980697385.0,,
-1000.0,,1994103063.0,,
-1000.0,,1999789730.0,,
-1000.0,,2014797961.0,,
-1000.0,,2015510722.0,,
-1000.0,,2021256503.0,,
-1000.0,,2024000306.0,,
-1000.0,,2027213223.0,,
-1000.0,,2036995151.0,,
-1000.0,,2045059943.0,,
-1000.0,,2050086871.0,,
-1000.0,,2057589476.0,,
-1000.0,,2080600363.0,,
-1000.0,,2090271250.0,,
-1000.0,,2114165888.0,,
-1000.0,,2115233909.0,,
-1000.0,,2141982349.0,,
-1000.0,,2160763965.0,,
-1000.0,,2173882404.0,,
-1000.0,,2179019123.0,,
-1000.0,,2184061936.0,,
-1000.0,,2189082301.0,,
-1000.0,,2196347719.0,,
-1000.0,,2210255220.0,,
-1000.0,,2227982982.0,,
-1000.0,,2229622253.0,,
-1000.0,,2242704338.0,,
-1000.0,,2250820537.0,,
-1000.0,,2254172464.0,,
-1000.0,,2260518871.0,,
-1000.0,,2274616581.0,,
-1000.0,,2286930697.0,,
-1000.0,,2289638405.0,,
-1000.0,,2297560646.0,,
-1000.0,,2317394450.0,,
-1000.0,,2330018930.0,,
-1000.0,,2337749764.0,,
-1000.0,,2343038827.0,,
-1000.0,,2343669817.0,,
-1000.0,,2364972892.0,,
-1000.0,,2370319819.0,,
-1000.0,,2371661486.0,,
-1000.0,,2378071279.0,,
-1000.0,,2388127998.0,,
-1000.0,,2389765759.0,,
-1000.0,,2413018157.0,,
-1000.0,,2431592378.0,,
-1000.0,,2432717274.0,,
-1000.0,,2444454618.0,,
-1000.0,,2451395817.0,,
-1000.0,,2467670662.0,,
-1000.0,,2485347487.0,,
-1000.0,,2502714416.0,,
-1000.0,,2520677907.0,,
-1000.0,,2528251450.0,,
-1000.0,,2546314056.0,,
-1000.0,,2552180463.0,,
-1000.0,,2560069474.0,,
-1000.0,,2577199267.0,,
-1000.0,,2588512185.0,,
-1000.0,,2592985519.0,,
-1000.0,,2601424790.0,,
-1000.0,,2614779896.0,,
-1000.0,,2619025313.0,,
-1000.0,,2630602554.0,,
-1000.0,,2639465471.0,,
-1000.0,,2642495836.0,,
-1000.0,,2656175160.0,,
-1000.0,,2675928444.0,,
-1000.0,,2682499121.0,,
-1000.0,,2697364696.0,,
-1000.0,,2711208864.0,,
-1000.0,,2712811989.0,,
-1000.0,,2714247927.0,,
-1000.0,,2733644387.0,,
-1000.0,,2753055951.0,,
-1000.0,,2771644339.0,,
-1000.0,,2784987934.0,,
-1000.0,,2792794757.0,,
-1000.0,,2809873353.0,,
-1000.0,,2828461792.0,,
-1000.0,,2840366429.0,,
-1000.0,,2848542627.0,,
-1000.0,,2861680545.0,,
-1000.0,,2879173256.0,,
-1000.0,,2887190236.0,,
-1000.0,,2898172893.0,,
-1000.0,,2903602373.0,,
-1000.0,,2907683623.0,,
-1000.0,,2909764821.0,,
-1000.0,,2927933000.0,,
-1000.0,,2941277168.0,,
-1000.0,,2956498524.0,,
-1000.0,,2956955763.0,,
-1000.0,,2963567691.0,,
-1000.0,,2964406285.0,,
-1000.0,,2972226806.0,,
-1000.0,,2981733943.0,,
-1000.0,,2994895350.0,,
-1000.0,,2997616757.0,,
-1000.0,,3012170300.0,,
-1000.0,,3012922019.0,,
-1000.0,,3016202540.0,,
-1000.0,,3031159312.0,,
-1000.0,,3039497855.0,,
-1000.0,,3042098168.0,,
-1000.0,,3045464991.0,,
-1000.0,,3048328377.0,,
-1000.0,,3068105670.0,,
-1000.0,,3083202182.0,,
-1000.0,,3091984370.0,,
-1000.0,,3097570621.0,,
-1000.0,,3101783017.0,,
-1000.0,,3108014841.0,,
-1000.0,,3115170206.0,,
-1000.0,,3134037708.0,,
-1000.0,,3150914481.0,,
-1000.0,,3168537920.0,,
-1000.0,,3168769586.0,,
-1000.0,,3180413650.0,,
-1000.0,,3197768860.0,,
-1000.0,,3211327091.0,,
-1000.0,,3222508446.0,,
-1000.0,,3236337249.0,,
-1000.0,,3240291833.0,,
-1000.0,,3242241781.0,,
-1000.0,,3245933448.0,,
-1000.0,,3255474439.0,,
-1000.0,,3260427096.0,,
-1000.0,,3268919492.0,,
-1000.0,,3275039910.0,,
-1000.0,,3276862826.0,,
-1000.0,,3281620744.0,,
-1000.0,,3294362984.0,,
-1000.0,,3312629236.0,,
-1000.0,,3327405696.0,,
-1000.0,,3344323823.0,,
-1000.0,,3358569085.0,,
-1000.0,,3378339087.0,,
-1000.0,,3391995911.0,,
-1000.0,,3410506850.0,,
-1000.0,,3411479663.0,,
-1000.0,,3413236017.0,,
-1000.0,,3428634560.0,,
-1000.0,,3431673363.0,,
-1000.0,,3440771176.0,,
-1000.0,,3462560970.0,,
-1000.0,,3477593888.0,,
-1000.0,,3499441130.0,,
-1000.0,,3503454464.0,,
-1000.0,,3511746131.0,,
-1000.0,,3527096028.0,,
-1000.0,,3528005351.0,,
-1000.0,,3541158478.0,,
-1000.0,,3541227644.0,,
-1000.0,,3551214625.0,,
-1000.0,,3563954418.0,,
-1000.0,,3582164263.0,,
-1000.0,,3596588796.0,,
-1000.0,,3613194579.0,,
-1000.0,,3634239685.0,,
-1000.0,,3640314113.0,,
-1000.0,,3651361510.0,,
-1000.0,,3671877814.0,,
-1000.0,,3674287085.0,,
-1000.0,,3682731825.0,,
-1000.0,,3704590525.0,,
-1000.0,,3704956619.0,,
-1000.0,,3713783703.0,,
-1000.0,,3715307349.0,,
-1000.0,,3715724641.0,,
-1000.0,,3726391205.0,,
-1000.0,,3740096102.0,,
-1000.0,,3748219644.0,,
-1000.0,,3756583499.0,,
-1000.0,,3774341470.0,,
-1000.0,,3791532721.0,,
-1000.0,,3798821889.0,,
-1000.0,,3826941892.0,,
-1000.0,,3828902048.0,,
-1000.0,,3834175382.0,,
-1000.0,,3846954654.0,,
-1000.0,,3860509655.0,,
-1000.0,,3868135750.0,,
-1000.0,,3890758565.0,,
-1000.0,,3908044243.0,,
-1000.0,,3914115286.0,,
-1000.0,,3920366276.0,,
-1000.0,,3920955391.0,,
-1000.0,,3927151277.0,,
-1000.0,,3938472580.0,,
-1000.0,,3954347321.0,,
-1000.0,,3962371957.0,,
-1000.0,,3968590708.0,,
-1000.0,,3987197272.0,,
-1000.0,,3987293887.0,,
-1000.0,,3988058574.0,,
-1000.0,,3997263471.0,,
-1000.0,,4008206128.0,,
-1000.0,,4022938734.0,,
-1000.0,,4027299568.0,,
-1000.0,,4044244257.0,,
-1000.0,,4044762226.0,,
-1000.0,,4056089935.0,,
-1000.0,,4059502696.0,,
-1000.0,,4070222124.0,,
-1000.0,,4084204834.0,,
-1000.0,,4099490460.0,,
-1000.0,,4104781294.0,,
-1000.0,,4113004628.0,,
-1000.0,,4116728014.0,,
-1000.0,,4126290567.0,,
-1000.0,,4128301609.0,,
-1000.0,,4138454527.0,,
-1000.0,,4146472653.0,,
-1000.0,,4162657029.0,,
-1000.0,,4174826926.0,,
-1000.0,,4186418386.0,,
-1000.0,,4201368439.0,,
-1000.0,,4218812816.0,,
-1000.0,,4229886307.0,,
-1000.0,,4242268235.0,,
-1000.0,,4260673549.0,,
-1000.0,,4279601208.0,,
-1000.0,,4283090947.0,,
-1000.0,,4296228449.0,,
-1000.0,,4313178711.0,,
-1000.0,,4325337254.0,,
-1000.0,,4328585483.0,,
-1000.0,,4344496110.0,,
-1000.0,,4363682153.0,,
-1000.0,,4364559862.0,,
-1000.0,,4369432102.0,,
-1000.0,,4370949237.0,,
-1000.0,,4376687415.0,,
-1000.0,,4383761530.0,,
-1000.0,,4386105958.0,,
-1000.0,,4394791740.0,,
-1000.0,,4409005543.0,,
-1000.0,,4413099138.0,,
-1000.0,,4432358983.0,,
-1000.0,,4445426797.0,,
-1000.0,,4453534037.0,,
-1000.0,,4455662423.0,,
-1000.0,,4470008206.0,,
-1000.0,,4487477999.0,,
-1000.0,,4502782324.0,,
-1000.0,,4520267429.0,,
-1000.0,,4521702482.0,,
-1000.0,,4532335764.0,,
-1000.0,,4540350504.0,,
-1000.0,,4556147693.0,,
-1000.0,,4570412643.0,,
-1000.0,,4589829103.0,,
-1000.0,,4601077490.0,,
-1000.0,,4603233219.0,,
-1000.0,,4603772021.0,,
-1000.0,,4608887022.0,,
-1000.0,,4612671605.0,,
-1000.0,,4629599524.0,,
-1000.0,,4648957546.0,,
-1000.0,,4658086870.0,,
-1000.0,,4678021976.0,,
-1000.0,,4679455466.0,,
-1000.0,,4696032968.0,,
-1000.0,,4703898541.0,,
-1000.0,,4721999325.0,,
-1000.0,,4734214951.0,,
-1000.0,,4740395160.0,,
-1000.0,,4743844587.0,,
-1000.0,,4748731254.0,,
-1000.0,,4754783338.0,,
-1000.0,,4763726568.0,,
-1000.0,,4770270996.0,,
-1000.0,,4778191049.0,,
-1000.0,,4781108810.0,,
-1000.0,,4784619279.0,,
-1000.0,,4800093811.0,,
-1000.0,,4803241885.0,,
-1000.0,,4815398448.0,,
-1000.0,,4817162772.0,,
-1000.0,,4833390377.0,,
-1000.0,,4851681733.0,,
-1000.0,,4855931213.0,,
-1000.0,,4860081890.0,,
-1000.0,,4868922985.0,,
-1000.0,,4879685694.0,,
-1000.0,,4885768039.0,,
-1000.0,,4903592520.0,,
-1000.0,,4912942104.0,,
-1000.0,,4916212625.0,,
-1000.0,,4923578772.0,,
-1000.0,,4929253616.0,,
-1000.0,,4931723304.0,,
-1000.0,,4937758669.0,,
-1000.0,,4946528253.0,,
-1000.0,,4950478306.0,,
-1000.0,,4962305286.0,,
-1000.0,,4975122735.0,,
-1000.0,,4977852579.0,,
-1000.0,,4979451069.0,,
-1000.0,,4991190185.0,,
-1000.0,,4997398310.0,,
-1000.0,,5015975812.0,,
-1000.0,,5037432741.0,,
-1000.0,,5038992481.0,,
-1000.0,,5055784254.0,,
-1000.0,,5070869203.0,,
-1000.0,,5079109412.0,,
-1000.0,,5082956860.0,,
-1000.0,,5093708372.0,,
-1000.0,,5110632905.0,,
-1000.0,,5116717906.0,,
-1000.0,,5125875042.0,,
-1000.0,,5141977752.0,,
-1000.0,,5157199993.0,,
-1000.0,,5170411817.0,,
-1000.0,,5188780361.0,,
-1000.0,,5193032705.0,,
-1000.0,,5194173851.0,,
-1000.0,,5203483227.0,,
-1000.0,,5222739583.0,,
-1000.0,,5233188855.0,,
-1000.0,,5246991148.0,,
-1000.0,,5252288804.0,,
-1000.0,,5272221723.0,,
-1000.0,,5273623077.0,,
-1000.0,,5286037558.0,,
-1000.0,,5295268913.0,,
-1000.0,,5297515267.0,,
-1000.0,,5299032038.0,,
-1000.0,,5302138705.0,,
-1000.0,,5313898186.0,,
-1000.0,,5314927561.0,,
-1000.0,,5332540896.0,,
-1000.0,,5340103813.0,,
-1000.0,,5349042981.0,,
-1000.0,,5350834075.0,,
-1000.0,,5369393868.0,,
-1000.0,,5375550431.0,,
-1000.0,,5387168453.0,,
-1000.0,,5403562517.0,,
-1000.0,,5417506946.0,,
-1000.0,,5436239812.0,,
-1000.0,,5453303564.0,,
-1000.0,,5469942055.0,,
-1000.0,,5472027576.0,,
-1000.0,,5473147420.0,,
-1000.0,,5476015702.0,,
-1000.0,,5482054817.0,,
-1000.0,,5495806537.0,,
-1000.0,,5495948412.0,,
-1000.0,,5512307476.0,,
-1000.0,,5526326488.0,,
-1000.0,,5540635448.0,,
-1000.0,,5556354564.0,,
-1000.0,,5562495710.0,,
-1000.0,,5575636285.0,,
-1000.0,,5593433734.0,,
-1000.0,,5597266912.0,,
-1000.0,,5604416652.0,,
-1000.0,,5612986757.0,,
-1000.0,,5616557799.0,,
-1000.0,,5619290560.0,,
-1000.0,,5629707071.0,,
-1000.0,,5646203635.0,,
-1000.0,,5647937698.0,,
-1000.0,,5657156657.0,,
-1000.0,,5666817856.0,,
-1000.0,,5683467806.0,,
-1000.0,,5695045619.0,,
-1000.0,,5698581922.0,,
-1000.0,,5715343069.0,,
-1000.0,,5722358226.0,,
-1000.0,,5740258697.0,,
-1000.0,,5747712448.0,,
-1000.0,,5752091615.0,,
-1000.0,,5766355001.0,,
-1000.0,,5783970472.0,,
-1000.0,,5797087400.0,,
-1000.0,,5814297610.0,,
-1000.0,,5830405945.0,,
-1000.0,,5832510633.0,,
-1000.0,,5841538863.0,,
-1000.0,,5846058655.0,,
-1000.0,,5847250843.0,,
-1000.0,,5859836730.0,,
-1000.0,,5875930481.0,,
-1000.0,,5880324857.0,,
-1000.0,,5884146992.0,,
-1000.0,,5899900379.0,,
-1000.0,,5916969808.0,,
-1000.0,,5922359080.0,,
-1000.0,,5934911268.0,,
-1000.0,,5934994862.0,,
-1000.0,,5945098144.0,,
-1000.0,,5947436374.0,,
-1000.0,,5956206739.0,,
-1000.0,,5969899970.0,,
-1000.0,,5987566221.0,,
-1000.0,,6005341067.0,,
-1000.0,,6007884244.0,,
-1000.0,,6013317682.0,,
-1000.0,,6013676432.0,,
-1000.0,,6025266069.0,,
-1000.0,,6026877527.0,,
-1000.0,,6044271748.0,,
-1000.0,,6052409874.0,,
-1000.0,,6068197948.0,,
-1000.0,,6084668262.0,,
-1000.0,,6089830502.0,,
-1000.0,,6098225555.0,,
-1000.0,,6111928630.0,,
-1000.0,,6118948995.0,,
-1000.0,,6138729778.0,,
-1000.0,,6139823789.0,,
-1000.0,,6149047592.0,,
-1000.0,,6155228478.0,,
-1000.0,,6161532072.0,,
-1000.0,,6161711603.0,,
-1000.0,,6186184887.0,,
-1000.0,,6192371763.0,,
-1000.0,,6204182806.0,,
-1000.0,,6216957390.0,,
-1000.0,,6217789890.0,,
-1000.0,,6223917026.0,,
-1000.0,,6227475412.0,,
-1000.0,,6227674058.0,,
-1000.0,,6245077653.0,,
-1000.0,,6249010258.0,,
-1000.0,,6253929321.0,,
-1000.0,,6275576458.0,,
-1000.0,,6285282501.0,,
-1000.0,,6297050315.0,,
-1000.0,,6304191826.0,,
-1000.0,,6308040576.0,,
-1000.0,,6311310472.0,,
-1000.0,,6320994953.0,,
-1000.0,,6337294069.0,,
-1000.0,,6340866986.0,,
-1000.0,,6358287925.0,,
-1000.0,,6376885531.0,,
-1000.0,,6390962564.0,,
-1000.0,,6400789127.0,,
-1000.0,,6408402513.0,,
-1000.0,,6422003296.0,,
-1000.0,,6438325068.0,,
-1000.0,,6444622100.0,,
-1000.0,,6463272206.0,,
-1000.0,,6474236739.0,,
-1000.0,,6489987469.0,,
-1000.0,,6493399501.0,,
-1000.0,,6509300909.0,,
-1000.0,,6515456430.0,,
-1000.0,,6518190806.0,,
-1000.0,,6526333515.0,,
-1000.0,,6543642891.0,,
-1000.0,,6561772060.0,,
-1000.0,,6577779561.0,,
-1000.0,,6597072584.0,,
-1000.0,,6602554356.0,,
-1000.0,,6615913576.0,,
-1000.0,,6631626129.0,,
-1000.0,,6631973838.0,,
-1000.0,,6651178892.0,,
-1000.0,,6654787382.0,,
-1000.0,,6662088476.0,,
-1000.0,,6662831393.0,,
-1000.0,,6672549727.0,,
-1000.0,,6681908374.0,,
-1000.0,,6682122436.0,,
-1000.0,,6701891293.0,,
-1000.0,,6711270304.0,,
-1000.0,,6726875149.0,,
-1000.0,,6734040150.0,,
-1000.0,,6739773484.0,,
-1000.0,,6753771819.0,,
-1000.0,,6761380361.0,,
-1000.0,,6774059112.0,,
-1000.0,,6784928645.0,,
-1000.0,,6800561563.0,,
-1000.0,,6819710471.0,,
-1000.0,,6829737295.0,,
-1000.0,,6848553391.0,,
-1000.0,,6859914850.0,,
-1000.0,,6879879123.0,,
-1000.0,,6885455686.0,,
-1000.0,,6897913708.0,,
-1000.0,,6915501418.0,,
-1000.0,,6931891055.0,,
-1000.0,,6945585848.0,,
-1000.0,,6957097203.0,,
-1000.0,,6959562568.0,,
-1000.0,,6961738246.0,,
-1000.0,,6962646944.0,,
-1000.0,,6966005434.0,,
-1000.0,,6983016894.0,,
-1000.0,,7001977104.0,,
-1000.0,,7014290959.0,,
-1000.0,,7031993878.0,,
-1000.0,,7046256223.0,,
-1000.0,,7062121953.0,,
-1000.0,,7080637216.0,,
-1000.0,,7086410445.0,,
-1000.0,,7102285447.0,,
-1000.0,,7117506959.0,,
-1000.0,,7119950918.0,,
-1000.0,,7128808418.0,,
-1000.0,,7146935035.0,,
-1000.0,,7149018889.0,,
-1000.0,,7162919464.0,,
-1000.0,,7174812486.0,,
-1000.0,,7185747539.0,,
-1000.0,,7191273737.0,,
-1000.0,,7192008164.0,,
-1000.0,,7200886342.0,,
-1000.0,,7212336291.0,,
-1000.0,,7218367125.0,,
-1000.0,,7230340199.0,,
-1000.0,,7232282700.0,,
-1000.0,,7240835773.0,,
-1000.0,,7255994369.0,,
-1000.0,,7266734474.0,,
-1000.0,,7278146610.0,,
-1000.0,,7282129007.0,,
-1000.0,,7292883279.0,,
-1000.0,,7301295675.0,,
-1000.0,,7319567187.0,,
-1000.0,,7328861199.0,,
-1000.0,,7346488128.0,,
-1000.0,,7352278753.0,,
-1000.0,,7358672296.0,,
-1000.0,,7362253598.0,,
-1000.0,,7370114224.0,,
-1000.0,,7389569747.0,,
-1000.0,,7393963809.0,,
-1000.0,,7397402612.0,,
-1000.0,,7406922613.0,,
-1000.0,,7413960322.0,,
-1000.0,,7435082980.0,,
-1000.0,,7454852045.0,,
-1000.0,,7460677097.0,,
-1000.0,,7469537463.0,,
-1000.0,,7489924913.0,,
-1000.0,,7492139080.0,,
-1000.0,,7502376424.0,,
-1000.0,,7513095644.0,,
-1000.0,,7540709605.0,,
-1000.0,,7555838096.0,,
-1000.0,,7568814296.0,,
-1000.0,,7569396171.0,,
-1000.0,,7572807265.0,,
-1000.0,,7578686692.0,,
-1000.0,,7595609090.0,,
-1000.0,,7606245445.0,,
-1000.0,,7623495291.0,,
-1000.0,,7630867843.0,,
-1000.0,,7633843521.0,,
-1000.0,,7642839876.0,,
-1000.0,,7662261076.0,,
-1000.0,,7677288265.0,,
-1000.0,,7680582067.0,,
-1000.0,,7690152641.0,,
-1000.0,,7698134204.0,,
-1000.0,,7714035664.0,,
-1000.0,,7721497592.0,,
-1000.0,,7735709208.0,,
-1000.0,,7744686449.0,,
-1000.0,,7757805564.0,,
-1000.0,,7762851711.0,,
-1000.0,,7775137389.0,,
-1000.0,,7792901297.0,,
-1000.0,,7803294840.0,,
-1000.0,,7814863122.0,,
-1000.0,,7817032966.0,,
-1000.0,,7830245780.0,,
-1000.0,,7841060885.0,,
-1000.0,,7847579063.0,,
-1000.0,,7853726824.0,,
-1000.0,,7859811616.0,,
-1000.0,,7867255055.0,,
-1000.0,,7868886930.0,,
-1000.0,,7887403442.0,,
-1000.0,,7906849225.0,,
-1000.0,,7918454539.0,,
-1000.0,,7937434905.0,,
-1000.0,,7951623500.0,,
-1000.0,,7955580272.0,,
-1000.0,,7966081731.0,,
-1000.0,,7975218294.0,,
-1000.0,,7978146941.0,,
-1000.0,,7980248816.0,,
-1000.0,,7983539754.0,,
-1000.0,,7990154494.0,,
-1000.0,,7996192776.0,,
-1000.0,,8013710642.0,,
-1000.0,,8025197414.0,,
-1000.0,,8030375279.0,,
-1000.0,,8046469031.0,,
-1000.0,,8047377781.0,,
-1000.0,,8061076220.0,,
-1000.0,,8062675439.0,,
-1000.0,,8069992054.0,,
-1000.0,,8071311117.0,,
-1000.0,,8078449451.0,,
-1000.0,,8084628357.0,,
-1000.0,,8086975910.0,,
-1000.0,,8089412420.0,,
-1000.0,,8107647683.0,,
-1000.0,,8112892839.0,,
-1000.0,,8117135600.0,,
-1000.0,,8132630602.0,,
-1000.0,,8137919769.0,,
-1000.0,,8156408052.0,,
-1000.0,,8169178210.0,,
-1000.0,,8171995762.0,,
-1000.0,,8181575815.0,,
-1000.0,,8191245816.0,,
-1000.0,,8205004828.0,,
-1000.0,,8212589204.0,,
-1000.0,,8214577641.0,,
-1000.0,,8226512642.0,,
-1000.0,,8228167643.0,,
-1000.0,,8231921445.0,,
-1000.0,,8234815456.0,,
-1000.0,,8254460874.0,,
-1000.0,,8263286188.0,,
-1000.0,,8270797126.0,,
-1000.0,,8288136867.0,,
-1000.0,,8302594733.0,,
-1000.0,,8317608901.0,,
-1000.0,,8326975673.0,,
-1000.0,,8328268173.0,,
-1000.0,,8343306508.0,,
-1000.0,,8354317863.0,,
-1000.0,,8357224947.0,,
-1000.0,,8362239687.0,,
-1000.0,,8374697032.0,,
-1000.0,,8391986409.0,,
-1000.0,,8393438857.0,,
-1000.0,,8403631045.0,,
-1000.0,,8404519066.0,,
-1000.0,,8423905214.0,,
-1000.0,,8438858289.0,,
-1000.0,,8444324643.0,,
-1000.0,,8459588655.0,,
-1000.0,,8466554906.0,,
-1000.0,,8482009803.0,,
-1000.0,,8487513189.0,,
-1000.0,,8501658764.0,,
-1000.0,,8521427151.0,,
-1000.0,,8525539547.0,,
-1000.0,,8542384028.0,,
-1000.0,,8559531686.0,,
-1000.0,,8562288093.0,,
-1000.0,,8573955490.0,,
-1000.0,,8593393669.0,,
-1000.0,,8612275545.0,,
-1000.0,,8625947213.0,,
-1000.0,,8642693413.0,,
-1000.0,,8644134924.0,,
-1000.0,,8648383882.0,,
-1000.0,,8667669666.0,,
-1000.0,,8669618103.0,,
-1000.0,,8685127584.0,,
-1000.0,,8697522846.0,,
-1000.0,,8713745243.0,,
-1000.0,,8721414775.0,,
-1000.0,,8736721599.0,,
-1000.0,,8741782069.0,,
-1000.0,,8753735872.0,,
-1000.0,,8759186810.0,,
-1000.0,,8764977019.0,,
-1000.0,,8774485718.0,,
-1000.0,,8791362178.0,,
-1000.0,,8803616710.0,,
-1000.0,,8807540304.0,,
-1000.0,,8830981088.0,,
-1000.0,,8834453849.0,,
-1000.0,,8844358746.0,,
-1000.0,,8864847914.0,,
-1000.0,,8871279686.0,,
-1000.0,,8890558229.0,,
-1000.0,,8898781876.0,,
-1000.0,,8912926513.0,,
-1000.0,,8929824327.0,,
-1000.0,,8943208026.0,,
-1000.0,,8956547819.0,,
-1000.0,,8957371049.0,,
-1000.0,,8966038966.0,,
-1000.0,,8978703707.0,,
-1000.0,,8996665271.0,,
-1000.0,,9004216053.0,,
-1000.0,,9007510220.0,,
-1000.0,,9029424285.0,,
-1000.0,,9036078765.0,,
-1000.0,,9043630953.0,,
-1000.0,,9048844339.0,,
-1000.0,,9071888716.0,,
-1000.0,,9075073248.0,,
-1000.0,,9078949967.0,,
-1000.0,,9093238406.0,,
-1000.0,,9101443771.0,,
-1000.0,,9119008252.0,,
-1000.0,,9120749867.0,,
-1000.0,,9124388878.0,,
-1000.0,,9131913566.0,,
-1000.0,,9144321119.0,,
-1000.0,,9155764454.0,,
-1000.0,,9163320913.0,,
-1000.0,,9165700861.0,,
-1000.0,,9186544821.0,,
-1000.0,,9191848207.0,,
-1000.0,,9210139720.0,,
-1000.0,,9216397585.0,,
-1000.0,,9217328002.0,,
-1000.0,,9222023158.0,,
-1000.0,,9225492429.0,,
-1000.0,,9228146961.0,,
-1000.0,,9235980243.0,,
-1000.0,,9254179516.0,,
-1000.0,,9261353058.0,,
-1000.0,,9269559309.0,,
-1000.0,,9295676186.0,,
-1000.0,,9308813688.0,,
-1000.0,,9321271293.0,,
-1000.0,,9340481816.0,,
-1000.0,,9357883536.0,,
-1000.0,,9365495360.0,,
-1000.0,,9372239423.0,,
-1000.0,,9391266352.0,,
-1000.0,,9395475363.0,,
-1000.0,,9396861561.0,,
-1000.0,,9409545937.0,,
-1000.0,,9420042397.0,,
-1000.0,,9427321720.0,,
-1000.0,,9428271408.0,,
-1000.0,,9434856200.0,,
-1000.0,,9447941306.0,,
-1000.0,,9458600994.0,,
-1000.0,,9466398860.0,,
-1000.0,,9479598236.0,,
-1000.0,,9489231779.0,,
-1000.0,,9497210425.0,,
-1000.0,,9502550530.0,,
-1000.0,,9508852718.0,,
-1000.0,,9524788188.0,,
-1000.0,,9542416263.0,,
-1000.0,,9549035795.0,,
-1000.0,,9565595692.0,,
-1000.0,,9575522933.0,,
-1000.0,,9592604341.0,,
-1000.0,,9594273091.0,,
-1000.0,,9608117051.0,,
-1000.0,,9613690281.0,,
-1000.0,,9630515647.0,,
-1000.0,,9641789190.0,,
-1000.0,,9651124763.0,,
-1000.0,,9669962526.0,,
-1000.0,,9682892267.0,,
-1000.0,,9693768778.0,,
-1000.0,,9694140080.0,,
-1000.0,,9702758467.0,,
-1000.0,,9719857114.0,,
-1000.0,,9725268417.0,,
-1000.0,,9731016178.0,,
-1000.0,,9750485242.0,,
-1000.0,,9770120973.0,,
-1000.0,,9778756599.0,,
-1000.0,,9788582694.0,,
-1000.0,,9803006237.0,,
-1000.0,,9813041134.0,,
-1000.0,,9827893635.0,,
-1000.0,,9833270771.0,,
-1000.0,,9850457335.0,,
-1000.0,,9859412753.0,,
-1000.0,,9865028795.0,,
-1000.0,,9875159577.0,,
-1000.0,,9893245621.0,,
-1000.0,,9910002862.0,,
-1000.0,,9915736717.0,,
-1000.0,,9929251093.0,,
-1000.0,,9932188385.0,,
-1000.0,,9943855053.0,,
-1000.0,,9949057606.0,,
-1000.0,,9965606514.0,,
-1000.0,,9967231253.0,,
-1000.0,,9983642401.0,,
-1000.0,,10002474330.0,,
-1000.0,,10019956363.0,,
-1000.0,,10025507561.0,,
-1000.0,,10038810948.0,,
-1000.0,,10054362252.0,,
-1000.0,,10068971576.0,,
-1000.0,,10086505536.0,,
-1000.0,,10105019705.0,,
-1000.0,,10109051632.0,,
-1000.0,,10124238509.0,,
-1000.0,,10131868041.0,,
-1000.0,,10141740542.0,,
-1000.0,,10151406584.0,,
-1000.0,,10161256064.0,,
-1000.0,,10163966117.0,,
-1000.0,,10175103045.0,,
-1000.0,,10192874453.0,,
-1000.0,,10195828203.0,,
-1000.0,,10197693724.0,,
-1000.0,,10214935497.0,,
-1000.0,,10228820134.0,,
-1000.0,,10230680134.0,,
-1000.0,,10231577113.0,,
-1000.0,,10246930812.0,,
-1000.0,,10259918939.0,,
-1000.0,,10266031075.0,,
-1000.0,,10282060035.0,,
-1000.0,,10288169046.0,,
-1000.0,,10300631026.0,,
-1000.0,,10301255870.0,,
-1000.0,,10303739151.0,,
-1000.0,,10309231131.0,,
-1000.0,,10310847694.0,,
-1000.0,,10326202122.0,,
-1000.0,,10340621499.0,,
-1000.0,,10360539365.0,,
-1000.0,,10368250668.0,,
-1000.0,,10373016554.0,,
-1000.0,,10384700566.0,,
-1000.0,,10395649942.0,,
-1000.0,,10411659579.0,,
-1000.0,,10427009007.0,,
-1000.0,,10440716144.0,,
-1000.0,,10456096719.0,,
-1000.0,,10476492502.0,,
-1000.0,,10486773961.0,,
-1000.0,,10497831671.0,,
-1000.0,,10510981724.0,,
-1000.0,,10524999798.0,,
-1000.0,,10528943236.0,,
-1000.0,,10533561622.0,,
-1000.0,,10533625320.0,,
-1000.0,,10539365060.0,,
-1000.0,,10546608290.0,,
-1000.0,,10554117926.0,,
-1000.0,,10561156885.0,,
-1000.0,,10575950324.0,,
-1000.0,,10591763763.0,,
-1000.0,,10603838556.0,,
-1000.0,,10613649964.0,,
-1000.0,,10633458143.0,,
-1000.0,,10652391165.0,,
-1000.0,,10652541582.0,,
-1000.0,,10674280855.0,,
-1000.0,,10684576116.0,,
-1000.0,,10696868774.0,,
-1000.0,,10709670650.0,,
-1000.0,,10727512527.0,,
-1000.0,,10742421018.0,,
-1000.0,,10757931280.0,,
-1000.0,,10758174561.0,,
-1000.0,,10774855605.0,,
-1000.0,,10787920970.0,,
-1000.0,,10788304773.0,,
-1000.0,,10793029773.0,,
-1000.0,,10814167431.0,,
-1000.0,,10819765244.0,,
-1000.0,,10826768370.0,,
-1000.0,,10826963579.0,,
-1000.0,,10841719986.0,,
-1000.0,,10850296289.0,,
-1000.0,,10857329415.0,,
-1000.0,,10857471759.0,,
-1000.0,,10877121865.0,,
-1000.0,,10895863533.0,,
-1000.0,,10902665149.0,,
-1000.0,,10915712233.0,,
-1000.0,,10927378328.0,,
-1000.0,,10935609996.0,,
-1000.0,,10936965673.0,,
-1000.0,,10940809736.0,,
-1000.0,,10952861612.0,,
-1000.0,,10953566924.0,,
-1000.0,,10961970467.0,,
-1000.0,,10967268228.0,,
-1000.0,,10986108803.0,,
-1000.0,,11000745210.0,,
-1000.0,,11014510941.0,,
-1000.0,,11014914535.0,,
-1000.0,,11029473703.0,,
-1000.0,,11034094276.0,,
-1000.0,,11051365528.0,,
-1000.0,,11064851779.0,,
-1000.0,,11069980686.0,,
-1000.0,,11087169959.0,,
-1000.0,,11098203293.0,,
-1000.0,,11107696107.0,,
-1000.0,,11108636523.0,,
-1000.0,,11116633399.0,,
-1000.0,,11121389389.0,,
-1000.0,,11124094754.0,,
-1000.0,,11137706057.0,,
-1000.0,,11152251684.0,,
-1000.0,,11154502986.0,,
-1000.0,,11163622987.0,,
-1000.0,,11164889029.0,,
-1000.0,,11177818770.0,,
-1000.0,,11193609761.0,,
-1000.0,,11198946949.0,,
-1000.0,,11201967730.0,,
-1000.0,,11219011951.0,,
-1000.0,,11219769243.0,,
-1000.0,,11224279139.0,,
-1000.0,,11238226536.0,,
-1000.0,,11253249559.0,,
-1000.0,,11255074298.0,,
-1000.0,,11256929038.0,,
-1000.0,,11271018883.0,,
-1000.0,,11275140186.0,,
-1000.0,,11287841385.0,,
-1000.0,,11293430813.0,,
-1000.0,,11304204824.0,,
-1000.0,,11312829304.0,,
-1000.0,,11317584148.0,,
-1000.0,,11320052846.0,,
-1000.0,,11330402327.0,,
-1000.0,,11346725037.0,,
-1000.0,,11351770766.0,,
-1000.0,,11363638476.0,,
-1000.0,,11382974519.0,,
-1000.0,,11387897645.0,,
-1000.0,,11406036970.0,,
-1000.0,,11409354887.0,,
-1000.0,,11419038169.0,,
-1000.0,,11438526192.0,,
-1000.0,,11441148327.0,,
-1000.0,,11446581817.0,,
-1000.0,,11452092964.0,,
-1000.0,,11469596611.0,,
-1000.0,,11479574946.0,,
-1000.0,,11495865312.0,,
-1000.0,,11511028230.0,,
-1000.0,,11522411669.0,,
-1000.0,,11523040315.0,,
-1000.0,,11523502190.0,,
-1000.0,,11533909899.0,,
-1000.0,,11549488651.0,,
-1000.0,,11553750213.0,,
-1000.0,,11562198756.0,,
-1000.0,,11577018810.0,,
-1000.0,,11583123966.0,,
-1000.0,,11584663602.0,,
-1000.0,,11587596831.0,,
-1000.0,,11605059385.0,,
-1000.0,,11609183292.0,,
-1000.0,,11618210324.0,,
-1000.0,,11625328398.0,,
-1000.0,,11643598035.0,,
-1000.0,,11657057932.0,,
-1000.0,,11664892933.0,,
-1000.0,,11681414132.0,,
-1000.0,,11683942622.0,,
-1000.0,,11698690384.0,,
-1000.0,,11711091844.0,,
-1000.0,,11713149396.0,,
-1000.0,,11726280751.0,,
-1000.0,,11731710023.0,,
-1000.0,,11750161691.0,,
-1000.0,,11751163098.0,,
-1000.0,,11765358880.0,,
-1000.0,,11768718672.0,,
-1000.0,,11781329351.0,,
-1000.0,,11783776070.0,,
-1000.0,,11798981540.0,,
-1000.0,,11805660759.0,,
-1000.0,,11809073312.0,,
-1000.0,,11821867896.0,,
-1000.0,,11838454669.0,,
-1000.0,,11851438316.0,,
-1000.0,,11864473526.0,,
-1000.0,,11867779828.0,,
-1000.0,,11875916183.0,,
-1000.0,,11895396081.0,,
-1000.0,,11896407539.0,,
-1000.0,,11898954102.0,,
-1000.0,,11916570510.0,,
-1000.0,,11934132647.0,,
-1000.0,,11940350096.0,,
-1000.0,,11953321920.0,,
-1000.0,,11959813535.0,,
-1000.0,,11974830672.0,,
-1000.0,,11983314058.0,,
-1000.0,,12003208123.0,,
-1000.0,,12007733644.0,,
-1000.0,,12023673229.0,,
-1000.0,,12029976563.0,,
-1000.0,,12040012033.0,,
-1000.0,,12046824898.0,,
-1000.0,,12057489534.0,,
-1000.0,,12076133234.0,,
-1000.0,,12089922038.0,,
-1000.0,,12092473028.0,,
-1000.0,,12103107612.0,,
-1000.0,,12107788289.0,,
-1000.0,,12109515685.0,,
-1000.0,,12116091051.0,,
-1000.0,,12120198968.0,,
-1000.0,,12139392616.0,,
-1000.0,,12145501522.0,,
-1000.0,,12152361888.0,,
-1000.0,,12169950900.0,,
-1000.0,,12180811526.0,,
-1000.0,,12199014653.0,,
-1000.0,,12201288976.0,,
-1000.0,,12207096997.0,,
-1000.0,,12208964289.0,,
-1000.0,,12209215070.0,,
-1000.0,,12210807883.0,,
-1000.0,,12217669030.0,,
-1000.0,,12231680281.0,,
-1000.0,,12245042574.0,,
-1000.0,,12260960701.0,,
-1000.0,,12275389296.0,,
-1000.0,,12278080077.0,,
-1000.0,,12291389818.0,,
-1000.0,,12306290184.0,,
-1000.0,,12315029768.0,,
-1000.0,,12324230759.0,,
-1000.0,,12337643469.0,,
-1000.0,,12347279876.0,,
-1000.0,,12353843887.0,,
-1000.0,,12369458211.0,,
-1000.0,,12388869463.0,,
-1000.0,,12395734829.0,,
-1000.0,,12402610454.0,,
-1000.0,,12414443633.0,,
-1000.0,,12417162279.0,,
-1000.0,,12423071967.0,,
-1000.0,,12430492176.0,,
-1000.0,,12442431656.0,,
-1000.0,,12448231396.0,,
-1000.0,,12449962178.0,,
-1000.0,,12464801658.0,,
-1000.0,,12481502962.0,,
-1000.0,,12499776506.0,,
-1000.0,,12516339216.0,,
-1000.0,,12534704686.0,,
-1000.0,,12539709478.0,,
-1000.0,,12552337344.0,,
-1000.0,,12562585210.0,,
-1000.0,,12575356930.0,,
-1000.0,,12607017037.0,,
-1000.0,,12633338758.0,,
-1000.0,,12643478551.0,,
-1000.0,,12652171833.0,,
-1000.0,,12670528241.0,,
-1000.0,,12689820587.0,,
-1000.0,,12699875328.0,,
-1000.0,,12715004340.0,,
-1000.0,,12726138091.0,,
-1000.0,,12745732311.0,,
-1000.0,,12764307313.0,,
-1000.0,,12783270440.0,,
-1000.0,,12788845284.0,,
-1000.0,,12805157161.0,,
-1000.0,,12820914038.0,,
-1000.0,,12832054924.0,,
-1000.0,,12835014872.0,,
-1000.0,,12839310081.0,,
-1000.0,,12853047322.0,,
-1000.0,,12856766437.0,,
-1000.0,,12861552479.0,,
-1000.0,,12867256646.0,,
-1000.0,,12879036804.0,,
-1000.0,,12892089618.0,,
-1000.0,,12909088734.0,,
-1000.0,,12924726913.0,,
-1000.0,,12941564675.0,,
-1000.0,,12953352488.0,,
-1000.0,,12963192177.0,,
-1000.0,,12976298063.0,,
-1000.0,,12993832336.0,,
-1000.0,,13006178327.0,,
-1000.0,,13020642547.0,,
-1000.0,,13039274424.0,,
-1000.0,,13054982446.0,,
-1000.0,,13073567136.0,,
-1000.0,,13092871044.0,,
-1000.0,,13108283910.0,,
-1000.0,,13124033912.0,,
-1000.0,,13137719330.0,,
-1000.0,,13156663394.0,,
-1000.0,,13166012926.0,,
-1000.0,,13166258030.0,,
-1000.0,,13167137457.0,,
-1000.0,,13177545219.0,,
-1000.0,,13189546678.0,,
-1000.0,,13202532669.0,,
-1000.0,,13208595482.0,,
-1000.0,,13212190743.0,,
-1000.0,,13223214286.0,,
-1000.0,,13236594600.0,,
-1000.0,,13253492518.0,,
-1000.0,,13262694446.0,,
-1000.0,,13269563614.0,,
-1000.0,,13279903875.0,,
-1000.0,,13285209605.0,,
-1000.0,,13304652680.0,,
-1000.0,,13306053930.0,,
-1000.0,,13316213722.0,,
-1000.0,,13320458931.0,,
-1000.0,,13326582369.0,,
-1000.0,,13343026746.0,,
-1000.0,,13358179404.0,,
-1000.0,,13376757478.0,,
-1000.0,,13391752115.0,,
-1000.0,,13399669824.0,,
-1000.0,,13411571492.0,,
-1000.0,,13424736285.0,,
-1000.0,,13435271495.0,,
-1000.0,,13440272693.0,,
-1000.0,,13448842433.0,,
-1000.0,,13457750664.0,,
-1000.0,,13457852122.0,,
-1000.0,,13470393061.0,,
-1000.0,,13477903947.0,,
-1000.0,,13492506084.0,,
-1000.0,,13507541866.0,,
-1000.0,,13522419576.0,,
-1000.0,,13530575879.0,,
-1000.0,,13546165620.0,,
-1000.0,,13553046194.0,,
-1000.0,,13569638123.0,,
-1000.0,,13581769374.0,,
-1000.0,,13590345677.0,,
-1000.0,,13592376719.0,,
-1000.0,,13600505313.0,,
-1000.0,,13616600784.0,,
-1000.0,,13636056515.0,,
-1000.0,,13639071567.0,,
-1000.0,,13657903079.0,,
-1000.0,,13665466049.0,,
-1000.0,,13685085686.0,,
-1000.0,,13686766780.0,,
-1000.0,,13695964958.0,,
-1000.0,,13707633657.0,,
-1000.0,,13719611158.0,,
-1000.0,,13721457044.0,,
-1000.0,,13728825691.0,,
-1000.0,,13748313713.0,,
-1000.0,,13752765276.0,,
-1000.0,,13762502100.0,,
-1000.0,,13782055748.0,,
-1000.0,,13796477833.0,,
-1000.0,,13815090751.0,,
-1000.0,,13822962887.0,,
-1000.0,,13842129816.0,,
-1000.0,,13843012108.0,,
-1000.0,,13855365339.0,,
-1000.0,,13873347945.0,,
-1000.0,,13891437165.0,,
-1000.0,,13897027947.0,,
-1000.0,,13922231908.0,,
-1000.0,,13935574461.0,,
-1000.0,,13943417379.0,,
-1000.0,,13960654984.0,,
-1000.0,,13960770870.0,,
-1000.0,,13967747277.0,,
-1000.0,,13978026236.0,,
-1000.0,,13994212592.0,,
-1000.0,,14002380145.0,,
-1000.0,,14004292905.0,,
-1000.0,,14024064730.0,,
-1000.0,,14026885564.0,,
-1000.0,,14042882805.0,,
-1000.0,,14058355775.0,,
-1000.0,,14059806713.0,,
-1000.0,,14063530620.0,,
-1000.0,,14082235726.0,,
-1000.0,,14091016560.0,,
-1000.0,,14098264894.0,,
-1000.0,,14102301092.0,,
-1000.0,,14113272552.0,,
-1000.0,,14118695573.0,,
-1000.0,,14139938023.0,,
-1000.0,,14145366617.0,,
-1000.0,,14159370577.0,,
-1000.0,,14162541150.0,,
-1000.0,,14170564745.0,,
-1000.0,,14175701360.0,,
-1000.0,,14186247351.0,,
-1000.0,,14187036465.0,,
-1000.0,,14191559487.0,,
-1000.0,,14204183498.0,,
-1000.0,,14212363030.0,,
-1000.0,,14229308657.0,,
-1000.0,,14241229752.0,,
-1000.0,,14258429962.0,,
-1000.0,,14275229182.0,,
-1000.0,,14283427048.0,,
-1000.0,,14290666684.0,,
-1000.0,,14290757934.0,,
-1000.0,,14316915020.0,,
-1000.0,,14324544760.0,,
-1000.0,,14346274815.0,,
-1000.0,,14351199919.0,,
-1000.0,,14358558774.0,,
-1000.0,,14360557681.0,,
-1000.0,,14366982525.0,,
-1000.0,,14387096381.0,,
-1000.0,,14404706227.0,,
-1000.0,,14418154405.0,,
-1000.0,,14425281854.0,,
-1000.0,,14442518210.0,,
-1000.0,,14443978574.0,,
-1000.0,,14444747845.0,,
-1000.0,,14462975503.0,,
-1000.0,,14463590399.0,,
-1000.0,,14467563160.0,,
-1000.0,,14474842744.0,,
-1000.0,,14487097172.0,,
-1000.0,,14506032122.0,,
-1000.0,,14507257747.0,,
-1000.0,,14525263478.0,,
-1000.0,,14541285928.0,,
-1000.0,,14559671450.0,,
-1000.0,,14572886660.0,,
-1000.0,,14583835932.0,,
-1000.0,,14591056558.0,,
-1000.0,,14597303017.0,,
-1000.0,,14615487393.0,,
-1000.0,,14627976561.0,,
-1000.0,,14641223490.0,,
-1000.0,,14643437500.0,,
-1000.0,,14653179012.0,,
-1000.0,,14660588804.0,,
-1000.0,,14676769535.0,,
-1000.0,,14682004796.0,,
-1000.0,,14687976932.0,,
-1000.0,,14694009745.0,,
-1000.0,,14712530424.0,,
-1000.0,,14714241205.0,,
-1000.0,,14725891623.0,,
-1000.0,,14733185270.0,,
-1000.0,,14738619593.0,,
-1000.0,,14750657928.0,,
-1000.0,,14766700481.0,,
-1000.0,,14773402618.0,,
-1000.0,,14785122254.0,,
-1000.0,,14803465902.0,,
-1000.0,,14812601267.0,,
-1000.0,,14826612414.0,,
-1000.0,,14834338092.0,,
-1000.0,,14835889082.0,,
-1000.0,,14852170230.0,,
-1000.0,,14867123096.0,,
-1000.0,,14874983305.0,,
-1000.0,,14877217367.0,,
-1000.0,,14894117421.0,,
-1000.0,,14901552630.0,,
-1000.0,,14918110653.0,,
-1000.0,,14925282945.0,,
-1000.0,,14926951487.0,,
-1000.0,,14946739979.0,,
-1000.0,,14959157271.0,,
-1000.0,,14964713105.0,,
-1000.0,,14967485033.0,,
-1000.0,,14980630763.0,,
-1000.0,,14996404150.0,,
-1000.0,,15007912537.0,,
-1000.0,,15019301027.0,,
-1000.0,,15033895456.0,,
-1000.0,,15053293947.0,,
-1000.0,,15060511604.0,,
-1000.0,,15065873532.0,,
-1000.0,,15073864158.0,,
-1000.0,,15076517960.0,,
-1000.0,,15085200930.0,,
-1000.0,,15095935775.0,,
-1000.0,,15107109995.0,,
-1000.0,,15112396505.0,,
-1000.0,,15127750361.0,,
-1000.0,,15146520051.0,,
-1000.0,,15153255832.0,,
-1000.0,,15156218906.0,,
-1000.0,,15169019011.0,,
-1000.0,,15178635575.0,,
-1000.0,,15181937971.0,,
-1000.0,,15184040627.0,,
-1000.0,,15203363910.0,,
-1000.0,,15210597869.0,,
-1000.0,,15228870475.0,,
-1000.0,,15237436830.0,,
-1000.0,,15243143498.0,,
-1000.0,,15245593706.0,,
-1000.0,,15250701363.0,,
-1000.0,,15252541311.0,,
-1000.0,,15252724332.0,,
-1000.0,,15260946364.0,,
-1000.0,,15274103344.0,,
-1000.0,,15274874334.0,,
-1000.0,,15278743657.0,,
-1000.0,,15286105950.0,,
-1000.0,,15291581888.0,,
-1000.0,,15303075431.0,,
-1000.0,,15307139702.0,,
-1000.0,,15323041318.0,,
-1000.0,,15338647413.0,,
-1000.0,,15358293301.0,,
-1000.0,,15366303458.0,,
-1000.0,,15376970907.0,,
-1000.0,,15393162263.0,,
-1000.0,,15410338931.0,,
-1000.0,,15421005703.0,,
-1000.0,,15428919558.0,,
-1000.0,,15448606070.0,,
-1000.0,,15468573051.0,,
-1000.0,,15483531907.0,,
-1000.0,,15503080294.0,,
-1000.0,,15512928056.0,,
-1000.0,,15521086702.0,,
-1000.0,,15532763058.0,,
-1000.0,,15552026445.0,,
-1000.0,,15569075405.0,,
-1000.0,,15580783063.0,,
-1000.0,,15598238325.0,,
-1000.0,,15599971919.0,,
-1000.0,,15603300877.0,,
-1000.0,,15607258742.0,,
-1000.0,,15609945305.0,,
-1000.0,,15612591555.0,,
-1000.0,,15617528275.0,,
-1000.0,,15617678900.0,,
-1000.0,,15621767077.0,,
-1000.0,,15629382442.0,,
-1000.0,,15643017340.0,,
-1000.0,,15643897860.0,,
-1000.0,,15660139685.0,,
-1000.0,,15660294945.0,,
-1000.0,,15673226353.0,,
-1000.0,,15687330261.0,,
-1000.0,,15687703490.0,,
-1000.0,,15694912084.0,,
-1000.0,,15713690003.0,,
-1000.0,,15722710577.0,,
-1000.0,,15735240161.0,,
-1000.0,,15745187141.0,,
-1000.0,,15762949227.0,,
-1000.0,,15763705060.0,,
-1000.0,,15789352771.0,,
-1000.0,,15801691470.0,,
-1000.0,,15805348814.0,,
-1000.0,,15824048087.0,,
-1000.0,,15833051890.0,,
-1000.0,,15842302724.0,,
-1000.0,,15846024808.0,,
-1000.0,,15860227830.0,,
-1000.0,,15862105799.0,,
-1000.0,,15871164341.0,,
-1000.0,,15873830279.0,,
-1000.0,,15873970904.0,,
-1000.0,,15882275020.0,,
-1000.0,,15889074187.0,,
-1000.0,,15894472885.0,,
-1000.0,,15910708825.0,,
-1000.0,,15940239557.0,,
-1000.0,,15960291694.0,,
-1000.0,,15966985601.0,,
-1000.0,,15970024195.0,,
-1000.0,,15986022113.0,,
-1000.0,,15998711958.0,,
-1000.0,,16019549356.0,,
-1000.0,,16030374774.0,,
-1000.0,,16038366494.0,,
-1000.0,,16042168213.0,,
-1000.0,,16057226704.0,,
-1000.0,,16066837121.0,,
-1000.0,,16079728321.0,,
-1000.0,,16089809207.0,,
-1000.0,,16099864989.0,,
-1000.0,,16101274573.0,,
-1000.0,,16116892908.0,,
-1000.0,,16123514992.0,,
-1000.0,,16132100722.0,,
-1000.0,,16133612545.0,,
-1000.0,,16152497078.0,,
-1000.0,,16164007964.0,,
-1000.0,,16171784788.0,,
-1000.0,,16174604528.0,,
-1000.0,,16176044268.0,,
-1000.0,,16185139581.0,,
-1000.0,,16199790103.0,,
-1000.0,,16203403958.0,,
-1000.0,,16208559115.0,,
-1000.0,,16218828022.0,,
-1000.0,,16236478284.0,,
-1000.0,,16243061306.0,,
-1000.0,,16249902296.0,,
-1000.0,,16258680474.0,,
-1000.0,,16259819380.0,,
-1000.0,,16274223913.0,,
-1000.0,,16276743861.0,,
-1000.0,,16280312299.0,,
-1000.0,,16291474331.0,,
-1000.0,,16297231676.0,,
-1000.0,,16317029490.0,,
-1000.0,,16327275376.0,,
-1000.0,,16332170169.0,,
-1000.0,,16337018971.0,,
-1000.0,,16344342201.0,,
-1000.0,,16347357253.0,,
-1000.0,,16361330536.0,,
-1000.0,,16374544704.0,,
-1000.0,,16385416893.0,,
-1000.0,,16389627987.0,,
-1000.0,,16389750226.0,,
-1000.0,,16402050488.0,,
-1000.0,,16416047000.0,,
-1000.0,,16428662730.0,,
-1000.0,,16439966586.0,,
-1000.0,,16449025180.0,,
-1000.0,,16456346171.0,,
-1000.0,,16475646902.0,,
-1000.0,,16494683414.0,,
-1000.0,,16506452634.0,,
-1000.0,,16510002530.0,,
-1000.0,,16514668937.0,,
-1000.0,,16516966281.0,,
-1000.0,,16534857949.0,,
-1000.0,,16553608993.0,,
-1000.0,,16557134566.0,,
-1000.0,,16566390192.0,,
-1000.0,,16584523996.0,,
-1000.0,,16589820663.0,,
-1000.0,,16602071185.0,,
-1000.0,,16606425196.0,,
-1000.0,,16618355562.0,,
-1000.0,,16631192594.0,,
-1000.0,,16650611346.0,,
-1000.0,,16653149211.0,,
-1000.0,,16657160149.0,,
-1000.0,,16662761816.0,,
-1000.0,,16670046973.0,,
-1000.0,,16680519839.0,,
-1000.0,,16681863849.0,,
-1000.0,,16685164214.0,,
-1000.0,,16695540986.0,,
-1000.0,,16713078644.0,,
-1000.0,,16720347343.0,,
-1000.0,,16733180365.0,,
-1000.0,,16735237917.0,,
-1000.0,,16750333231.0,,
-1000.0,,16769376410.0,,
-1000.0,,16770520421.0,,
-1000.0,,16788088391.0,,
-1000.0,,16800924642.0,,
-1000.0,,16804162976.0,,
-1000.0,,16809835529.0,,
-1000.0,,16819493759.0,,
-1000.0,,16839061834.0,,
-1000.0,,16853378658.0,,
-1000.0,,16854505273.0,,
-1000.0,,16873768608.0,,
-1000.0,,16887755745.0,,
-1000.0,,16897252465.0,,
-1000.0,,16911667049.0,,
-1000.0,,16931462676.0,,
-1000.0,,16936956739.0,,
-1000.0,,16947219032.0,,
-1000.0,,16950877157.0,,
-1000.0,,16955243564.0,,
-1000.0,,16963495075.0,,
-1000.0,,16971703201.0,,
-1000.0,,16982973567.0,,
-1000.0,,16995487526.0,,
-1000.0,,17011232476.0,,
-1000.0,,17013272320.0,,
-1000.0,,17017498570.0,,
-1000.0,,17026710238.0,,
-1000.0,,17032966697.0,,
-1000.0,,17034537999.0,,
-1000.0,,17038349458.0,,
-1000.0,,17044341802.0,,
-1000.0,,17054402480.0,,
-1000.0,,17072895347.0,,
-1000.0,,17078060139.0,,
-1000.0,,17087908525.0,,
-1000.0,,17096458839.0,,
-1000.0,,17098841235.0,,
-1000.0,,17103734100.0,,
-1000.0,,17111574309.0,,
-1000.0,,17119374570.0,,
-1000.0,,17133796290.0,,
-1000.0,,17137094676.0,,
-1000.0,,17139737905.0,,
-1000.0,,17159164782.0,,
-1000.0,,17173719315.0,,
-1000.0,,17177833170.0,,
-1000.0,,17197557390.0,,
-1000.0,,17202057651.0,,
-1000.0,,17202899005.0,,
-1000.0,,17206336922.0,,
-1000.0,,17220454684.0,,
-1000.0,,17226038695.0,,
-1000.0,,17245705885.0,,
-1000.0,,17250108645.0,,
-1000.0,,17251171562.0,,
-1000.0,,17266942241.0,,
-1000.0,,17270257033.0,,
-1000.0,,17289188493.0,,
-1000.0,,17292538233.0,,
-1000.0,,17309486047.0,,
-1000.0,,17312952714.0,,
-1000.0,,17316727454.0,,
-1000.0,,17323926882.0,,
-1000.0,,17338791363.0,,
-1000.0,,17362338500.0,,
-1000.0,,17385140378.0,,
-1000.0,,17398597358.0,,
-1000.0,,17417207829.0,,
-1000.0,,17442275800.0,,
-1000.0,,17449372936.0,,
-1000.0,,17464646011.0,,
-1000.0,,17475470491.0,,
-1000.0,,17479550856.0,,
-1000.0,,17488148357.0,,
-1000.0,,17495394920.0,,
-1000.0,,17510358932.0,,
-1000.0,,17511849088.0,,
-1000.0,,17515706224.0,,
-1000.0,,17521553152.0,,
-1000.0,,17525667579.0,,
-1000.0,,17532697111.0,,
-1000.0,,17534789403.0,,
-1000.0,,17543052998.0,,
-1000.0,,17551812269.0,,
-1000.0,,17563256020.0,,
-1000.0,,17567700135.0,,
-1000.0,,17573106490.0,,
-1000.0,,17591373054.0,,
-1000.0,,17609283838.0,,
-1000.0,,17617312745.0,,
-1000.0,,17629784256.0,,
-1000.0,,17642695299.0,,
-1000.0,,17657434311.0,,
-1000.0,,17676038063.0,,
-1000.0,,17686930564.0,,
-1000.0,,17688201970.0,,
-1000.0,,17696937127.0,,
-1000.0,,17712524473.0,,
-1000.0,,17727971037.0,,
-1000.0,,17741267496.0,,
-1000.0,,17750109164.0,,
-1000.0,,17758977602.0,,
-1000.0,,17777391198.0,,
-1000.0,,17784904324.0,,
-1000.0,,17796838440.0,,
-1000.0,,17813640108.0,,
-1000.0,,17823297505.0,,
-1000.0,,17827866255.0,,
-1000.0,,17830336620.0,,
-1000.0,,17834323495.0,,
-1000.0,,17850225528.0,,
-1000.0,,17850406570.0,,
-1000.0,,17860009487.0,,
-1000.0,,17879935062.0,,
-1000.0,,17881433969.0,,
-1000.0,,17892219959.0,,
-1000.0,,17911691941.0,,
-1000.0,,17911968659.0,,
-1000.0,,17920055327.0,,
-1000.0,,17933927464.0,,
-1000.0,,17948013663.0,,
-1000.0,,17958662622.0,,
-1000.0,,17976559135.0,,
-1000.0,,17977615541.0,,
-1000.0,,17979874552.0,,
-1000.0,,17987256688.0,,
-1000.0,,18004229346.0,,
-1000.0,,18009277523.0,,
-1000.0,,18011635753.0,,
-1000.0,,18031120182.0,,
-1000.0,,18050975288.0,,
-1000.0,,18055793934.0,,
-1000.0,,18060149716.0,,
-1000.0,,18067976592.0,,
-1000.0,,18080326541.0,,
-1000.0,,18093578625.0,,
-1000.0,,18109636023.0,,
-1000.0,,18118646909.0,,
-1000.0,,18133902900.0,,
-1000.0,,18136358838.0,,
-1000.0,,18148518162.0,,
-1000.0,,18160184101.0,,
-1000.0,,18176871082.0,,
-1000.0,,18180160561.0,,
-1000.0,,18182860561.0,,
-1000.0,,18198708948.0,,
-1000.0,,18207669158.0,,
-1000.0,,18221775357.0,,
-1000.0,,18233728900.0,,
-1000.0,,18244860672.0,,
-1000.0,,18251587547.0,,
-1000.0,,18270521299.0,,
-1000.0,,18280297654.0,,
-1000.0,,18287406405.0,,
-1000.0,,18298146406.0,,
-1000.0,,18302679219.0,,
-1000.0,,18313500783.0,,
-1000.0,,18315865835.0,,
-1000.0,,18324951825.0,,
-1000.0,,18332702712.0,,
-1000.0,,18344701150.0,,
-1000.0,,18351319797.0,,
-1000.0,,18357722714.0,,
-1000.0,,18369399851.0,,
-1000.0,,18370881830.0,,
-1000.0,,18379741623.0,,
-1000.0,,18384341258.0,,
-1000.0,,18402277146.0,,
-1000.0,,18421932043.0,,
-1000.0,,18432749649.0,,
-1000.0,,18443898608.0,,
-1000.0,,18450578921.0,,
-1000.0,,18464155381.0,,
-1000.0,,18479171320.0,,
-1000.0,,18492839863.0,,
-1000.0,,18495157311.0,,
-1000.0,,18508933510.0,,
-1000.0,,18527911273.0,,
-1000.0,,18540924503.0,,
-1000.0,,18554515390.0,,
-1000.0,,18557992578.0,,
-1000.0,,18577791069.0,,
-1000.0,,18587117789.0,,
-1000.0,,18602157895.0,,
-1000.0,,18617211178.0,,
-1000.0,,18629885606.0,,
-1000.0,,18630948783.0,,
-1000.0,,18643961805.0,,
-1000.0,,18652218212.0,,
-1000.0,,18660075036.0,,
-1000.0,,18660218213.0,,
-1000.0,,18674176183.0,,
-1000.0,,18692736862.0,,
-1000.0,,18698187800.0,,
-1000.0,,18698323113.0,,
-1000.0,,18704088842.0,,
-1000.0,,18709777020.0,,
-1000.0,,18716564104.0,,
-1000.0,,18735718116.0,,
-1000.0,,18738744419.0,,
-1000.0,,18757883431.0,,
-1000.0,,18775534631.0,,
-1000.0,,18775757027.0,,
-1000.0,,18792784007.0,,
-1000.0,,18804649321.0,,
-1000.0,,18805398853.0,,
-1000.0,,18811432551.0,,
-1000.0,,18813874166.0,,
-1000.0,,18823769375.0,,
-1000.0,,18841314533.0,,
-1000.0,,18843543283.0,,
-1000.0,,18858623962.0,,
-1000.0,,18861042921.0,,
-1000.0,,18867249640.0,,
-1000.0,,18879507141.0,,
-1000.0,,18895314643.0,,
-1000.0,,18899773862.0,,
-1000.0,,18907615425.0,,
-1000.0,,18913095165.0,,
-1000.0,,18930192667.0,,
-1000.0,,18931547771.0,,
-1000.0,,18933951678.0,,
-1000.0,,18938923605.0,,
-1000.0,,18951263607.0,,
-1000.0,,18952971315.0,,
-1000.0,,18960737983.0,,
-1000.0,,18975558817.0,,
-1000.0,,18980459755.0,,
-1000.0,,18985371839.0,,
-1000.0,,18998299861.0,,
-1000.0,,19008500800.0,,
-1000.0,,19014051686.0,,
-1000.0,,19021722103.0,,
-1000.0,,19030693354.0,,
-1000.0,,19037080438.0,,
-1000.0,,19054154190.0,,
-1000.0,,19062381378.0,,
-1000.0,,19084835703.0,,
-1000.0,,19087895756.0,,
-1000.0,,19105441643.0,,
-1000.0,,19123483676.0,,
-1000.0,,19136725396.0,,
-1000.0,,19154897689.0,,
-1000.0,,19158152429.0,,
-1000.0,,19162191544.0,,
-1000.0,,19169250139.0,,
-1000.0,,19178783890.0,,
-1000.0,,19192606704.0,,
-1000.0,,19195095714.0,,
-1000.0,,19198246496.0,,
-1000.0,,19199134777.0,,
-1000.0,,19218419310.0,,
-1000.0,,19218647592.0,,
-1000.0,,19227017749.0,,
-1000.0,,19234222333.0,,
-1000.0,,19241959677.0,,
-1000.0,,19259879835.0,,
-1000.0,,19267665044.0,,
-1000.0,,19282005879.0,,
-1000.0,,19298466558.0,,
-1000.0,,19317715674.0,,
-1000.0,,19319235622.0,,
-1000.0,,19322750883.0,,
-1000.0,,19334405780.0,,
-1000.0,,19345685156.0,,
-1000.0,,19358989533.0,,
-1000.0,,19364601460.0,,
-1000.0,,19389262557.0,,
-1000.0,,19407429642.0,,
-1000.0,,19414860476.0,,
-1000.0,,19421467820.0,,
-1000.0,,19429141779.0,,
-1000.0,,19437625634.0,,
-1000.0,,19456481730.0,,
-1000.0,,19475094336.0,,
-1000.0,,19475142305.0,,
-1000.0,,19491551890.0,,
-1000.0,,19497253869.0,,
-1000.0,,19518570382.0,,
-1000.0,,19533936738.0,,
-1000.0,,19539913457.0,,
-1000.0,,19546123978.0,,
-1000.0,,19563656428.0,,
-1000.0,,19574821012.0,,
-1000.0,,19587652003.0,,
-1000.0,,19597714973.0,,
-1000.0,,19616967371.0,,
-1000.0,,19635975029.0,,
-1000.0,,19646341540.0,,
-1000.0,,19661558729.0,,
-1000.0,,19673013366.0,,
-1000.0,,19676087116.0,,
-1000.0,,19679510346.0,,
-1000.0,,19696672639.0,,
-1000.0,,19700750556.0,,
-1000.0,,19708421495.0,,
-1000.0,,19715509047.0,,
-1000.0,,19721198579.0,,
-1000.0,,19722242538.0,,
-1000.0,,19723824361.0,,
-1000.0,,19729056392.0,,
-1000.0,,19734247643.0,,
-1000.0,,19745956707.0,,
-1000.0,,19761717125.0,,
-1000.0,,19771695199.0,,
-1000.0,,19774124991.0,,
-1000.0,,19793250722.0,,
-1000.0,,19803894889.0,,
-1000.0,,19804234942.0,,
-1000.0,,19806867025.0,,
-1000.0,,19821318485.0,,
-1000.0,,19824986454.0,,
-1000.0,,19828010517.0,,
-1000.0,,19846025571.0,,
-1000.0,,19860770364.0,,
-1000.0,,19870163959.0,,
-1000.0,,19886108075.0,,
-1000.0,,19894491513.0,,
-1000.0,,19899168128.0,,
-1000.0,,19906441410.0,,
-1000.0,,19919730786.0,,
-1000.0,,19931701465.0,,
-1000.0,,19943883341.0,,
-1000.0,,19950191571.0,,
-1000.0,,19960578395.0,,
-1000.0,,19968784177.0,,
-1000.0,,19976706000.0,,
-1000.0,,19989621835.0,,
-1000.0,,19989950533.0,,
-1000.0,,19991824960.0,,
-1000.0,,19995829127.0,,
-1000.0,,20011347150.0,,
-1000.0,,20024991318.0,,
-1000.0,,20029541214.0,,
-1000.0,,20035370433.0,,
-1000.0,,20035543246.0,,
-1000.0,,20040881996.0,,
-1000.0,,20045752361.0,,
-1000.0,,20054693248.0,,
-1000.0,,20068203874.0,,
-1000.0,,20077129083.0,,
-1000.0,,20092169606.0,,
-1000.0,,20097225908.0,,
-1000.0,,20111315910.0,,
-1000.0,,20112104764.0,,
-1000.0,,20121764817.0,,
-1000.0,,20128039922.0,,
-1000.0,,20145973049.0,,
-1000.0,,20151156955.0,,
-1000.0,,20156838727.0,,
-1000.0,,20167371749.0,,
-1000.0,,20172331332.0,,
-1000.0,,20186387115.0,,
-1000.0,,20204886700.0,,
-1000.0,,20210584617.0,,
-1000.0,,20224271025.0,,
-1000.0,,20232384828.0,,
-1000.0,,20242500350.0,,
-1000.0,,20254651132.0,,
-1000.0,,20257552383.0,,
-1000.0,,20259911706.0,,
-1000.0,,20269742175.0,,
-1000.0,,20276308426.0,,
-1000.0,,20287743584.0,,
-1000.0,,20290091500.0,,
-1000.0,,20300228168.0,,
-1000.0,,20310568898.0,,
-1000.0,,20319098743.0,,
-1000.0,,20328819004.0,,
-1000.0,,20338213693.0,,
-1000.0,,20342292704.0,,
-1000.0,,20345329006.0,,
-1000.0,,20354937549.0,,
-1000.0,,20361460310.0,,
-1000.0,,20380539582.0,,
-1000.0,,20386438593.0,,
-1000.0,,20387561979.0,,
-1000.0,,20402819532.0,,
-1000.0,,20402918960.0,,
-1000.0,,20421166305.0,,
-1000.0,,20429935994.0,,
-1000.0,,20442219953.0,,
-1000.0,,20446335422.0,,
-1000.0,,20454907298.0,,
-1000.0,,20469656779.0,,
-1000.0,,20475064019.0,,
-1000.0,,20488561937.0,,
-1000.0,,20501690324.0,,
-1000.0,,20511706418.0,,
-1000.0,,20520461471.0,,
-1000.0,,20525308034.0,,
-1000.0,,20532579493.0,,
-1000.0,,20550953662.0,,
-1000.0,,20566237049.0,,
-1000.0,,20582131165.0,,
-1000.0,,20596454604.0,,
-1000.0,,20609354918.0,,
-1000.0,,20614690699.0,,
-1000.0,,20616566585.0,,
-1000.0,,20636195233.0,,
-1000.0,,20643866588.0,,
-1000.0,,20663473829.0,,
-1000.0,,20664144871.0,,
-1000.0,,20670320861.0,,
-1000.0,,20698206124.0,,
-1000.0,,20706850136.0,,
-1000.0,,20710292219.0,,
-1000.0,,20714983991.0,,
-1000.0,,20727226127.0,,
-1000.0,,20753146651.0,,
-1000.0,,20755602120.0,,
-1000.0,,20766858996.0,,
-1000.0,,20767394413.0,,
-1000.0,,20784147904.0,,
-1000.0,,20789795300.0,,
-1000.0,,20805233687.0,,
-1000.0,,20820439053.0,,
-1000.0,,20826194627.0,,
-1000.0,,20840978378.0,,
-1000.0,,20859768745.0,,
-1000.0,,20871926350.0,,
-1000.0,,20896725832.0,,
-1000.0,,20919246719.0,,
-1000.0,,20938125315.0,,
-1000.0,,20949112295.0,,
-1000.0,,20961005057.0,,
-1000.0,,20975403183.0,,
-1000.0,,20979360215.0,,
-1000.0,,20982599017.0,,
-1000.0,,20985144278.0,,
-1000.0,,20995553967.0,,
-1000.0,,21006942301.0,,
-1000.0,,21013106104.0,,
-1000.0,,21031826574.0,,
-1000.0,,21041371523.0,,
-1000.0,,21043628138.0,,
-1000.0,,21062108452.0,,
-1000.0,,21073937568.0,,
-1000.0,,21089095538.0,,
-1000.0,,21099857466.0,,
-1000.0,,21115746114.0,,
-1000.0,,21131263095.0,,
-1000.0,,21137937262.0,,
-1000.0,,21145483565.0,,
-1000.0,,21155282212.0,,
-1000.0,,21164815650.0,,
-1000.0,,21169001275.0,,
-1000.0,,21172091328.0,,
-1000.0,,21172570130.0,,
-1000.0,,21181340339.0,,
-1000.0,,21184810912.0,,
-1000.0,,21200473258.0,,
-1000.0,,21204508623.0,,
-1000.0,,21210935915.0,,
-1000.0,,21219833051.0,,
-1000.0,,21227924667.0,,
-1000.0,,21236953626.0,,
-1000.0,,21252305815.0,,
-1000.0,,21269095452.0,,
-1000.0,,21271245609.0,,
-1000.0,,21281249464.0,,
-1000.0,,21286616027.0,,
-1000.0,,21288566287.0,,
-1000.0,,21297882642.0,,
-1000.0,,21317183217.0,,
-1000.0,,21336301969.0,,
-1000.0,,21341456918.0,,
-1000.0,,21357467128.0,,
-1000.0,,21360330565.0,,
-1000.0,,21366676556.0,,
-1000.0,,21385073120.0,,
-1000.0,,21393496037.0,,
-1000.0,,21397009788.0,,
-1000.0,,21406721664.0,,
-1000.0,,21419070884.0,,
-1000.0,,21427542655.0,,
-1000.0,,21432547083.0,,
-1000.0,,21446126459.0,,
-1000.0,,21455603283.0,,
-1000.0,,21469693389.0,,
-1000.0,,21473891150.0,,
-1000.0,,21480715734.0,,
-1000.0,,21483307921.0,,
-1000.0,,21498146204.0,,
-1000.0,,21506131830.0,,
-1000.0,,21520210685.0,,
-1000.0,,21531946260.0,,
-1000.0,,21549533657.0,,
-1000.0,,21549621365.0,,
-1000.0,,21550168553.0,,
-1000.0,,21569296420.0,,
-1000.0,,21586355848.0,,
-1000.0,,21598472256.0,,
-1000.0,,21614115330.0,,
-1000.0,,21626693769.0,,
-1000.0,,21639839812.0,,
-1000.0,,21640392520.0,,
-1000.0,,21650655959.0,,
-1000.0,,21658025491.0,,
-1000.0,,21674318930.0,,
-1000.0,,21694247526.0,,
-1000.0,,21713972632.0,,
-1000.0,,21717441226.0,,
-1000.0,,21732427425.0,,
-1000.0,,21739887322.0,,
-1000.0,,21742570447.0,,
-1000.0,,21752577584.0,,
-1000.0,,21756768730.0,,
-1000.0,,21769897950.0,,
-1000.0,,21773788992.0,,
-1000.0,,21780314305.0,,
-1000.0,,21793113577.0,,
-1000.0,,21801893266.0,,
-1000.0,,21810880975.0,,
-1000.0,,21815295715.0,,
-1000.0,,21821645090.0,,
-1000.0,,21841487332.0,,
-1000.0,,21854507490.0,,
-1000.0,,21862251605.0,,
-1000.0,,21869123845.0,,
-1000.0,,21884125774.0,,
-1000.0,,21885525097.0,,
-1000.0,,21904628901.0,,
-1000.0,,21924395622.0,,
-1000.0,,21931694008.0,,
-1000.0,,21940679373.0,,
-1000.0,,21954774375.0,,
-1000.0,,21966583282.0,,
-1000.0,,21975792658.0,,
-1000.0,,21980055054.0,,
-1000.0,,21985348180.0,,
-1000.0,,22002441775.0,,
-1000.0,,22019979485.0,,
-1000.0,,22035835164.0,,
-1000.0,,22048584592.0,,
-1000.0,,22066943761.0,,
-1000.0,,22080580637.0,,
-1000.0,,22090116211.0,,
-1000.0,,22092748295.0,,
-1000.0,,22102767306.0,,
-1000.0,,22104479702.0,,
-1000.0,,22115654286.0,,
-1000.0,,22134251528.0,,
-1000.0,,22151218561.0,,
-1000.0,,22161959031.0,,
-1000.0,,22164453354.0,,
-1000.0,,22172371219.0,,
-1000.0,,22188249398.0,,
-1000.0,,22202988253.0,,
-1000.0,,22220167891.0,,
-1000.0,,22227281433.0,,
-1000.0,,22233471850.0,,
-1000.0,,22244531799.0,,
-1000.0,,22258917686.0,,
-1000.0,,22262561436.0,,
-1000.0,,22270585083.0,,
-1000.0,,22275854042.0,,
-1000.0,,22289921856.0,,
-1000.0,,22306317535.0,,
-1000.0,,22308559201.0,,
-1000.0,,22318297015.0,,
-1000.0,,22333020714.0,,
-1000.0,,22352769414.0,,
-1000.0,,22365033061.0,,
-1000.0,,22398207440.0,,
-1000.0,,22417309160.0,,
-1000.0,,22425064369.0,,
-1000.0,,22430655724.0,,
-1000.0,,22449655257.0,,
-1000.0,,22468657759.0,,
-1000.0,,22483441250.0,,
-1000.0,,22502144012.0,,
-1000.0,,22511068597.0,,
-1000.0,,22524696046.0,,
-1000.0,,22529036255.0,,
-1000.0,,22540909173.0,,
-1000.0,,22546170423.0,,
-1000.0,,22565052925.0,,
-1000.0,,22572353290.0,,
-1000.0,,22577242145.0,,
-1000.0,,22582903864.0,,
-1000.0,,22594847928.0,,
-1000.0,,22615427357.0,,
-1000.0,,22634488765.0,,
-1000.0,,22649011058.0,,
-1000.0,,22668725539.0,,
-1000.0,,22687476427.0,,
-1000.0,,22692177365.0,,
-1000.0,,22693811740.0,,
-1000.0,,22713404190.0,,
-1000.0,,22713684138.0,,
-1000.0,,22719290388.0,,
-1000.0,,22726413774.0,,
-1000.0,,22737442994.0,,
-1000.0,,22748604193.0,,
-1000.0,,22768781070.0,,
-1000.0,,22791546437.0,,
-1000.0,,22792622531.0,,
-1000.0,,22814565137.0,,
-1000.0,,22822288836.0,,
-1000.0,,22843301546.0,,
-1000.0,,22865733267.0,,
-1000.0,,22876789154.0,,
-1000.0,,22889849416.0,,
-1000.0,,22896985562.0,,
-1000.0,,22909612595.0,,
-1000.0,,22916214314.0,,
-1000.0,,22931600982.0,,
-1000.0,,22942004317.0,,
-1000.0,,22961759110.0,,
-1000.0,,22963105777.0,,
-1000.0,,22980161195.0,,
-1000.0,,22992791561.0,,
-1000.0,,23001932864.0,,
-1000.0,,23012300261.0,,
-1000.0,,23031249690.0,,
-1000.0,,23049631619.0,,
-1000.0,,23065115579.0,,
-1000.0,,23080684643.0,,
-1000.0,,23089976883.0,,
-1000.0,,23098920895.0,,
-1000.0,,23111365531.0,,
-1000.0,,23113242875.0,,
-1000.0,,23128944439.0,,
-1000.0,,23147065014.0,,
-1000.0,,23165382933.0,,
-1000.0,,23184903664.0,,
-1000.0,,23190669602.0,,
-1000.0,,23194660019.0,,
-1000.0,,23204861166.0,,
-1000.0,,23223864032.0,,
-1000.0,,23237892888.0,,
-1000.0,,23238972003.0,,
-1000.0,,23242858045.0,,
-1000.0,,23252949868.0,,
-1000.0,,23255926692.0,,
-1000.0,,23263753567.0,,
-1000.0,,23277160235.0,,
-1000.0,,23280228413.0,,
-1000.0,,23296091383.0,,
-1000.0,,23308098416.0,,
-1000.0,,23311635187.0,,
-1000.0,,23317595708.0,,
-1000.0,,23322869198.0,,
-1000.0,,23327719355.0,,
-1000.0,,23336851387.0,,
-1000.0,,23339863471.0,,
-1000.0,,23345769565.0,,
-1000.0,,23352607014.0,,
-1000.0,,23355337431.0,,
-1000.0,,23372125870.0,,
-1000.0,,23381180142.0,,
-1000.0,,23394426497.0,,
-1000.0,,23401337956.0,,
-1000.0,,23415022020.0,,
-1000.0,,23415340249.0,,
-1000.0,,23435176605.0,,
-1000.0,,23450957232.0,,
-1000.0,,23464318067.0,,
-1000.0,,23471963484.0,,
-1000.0,,23484486298.0,,
-1000.0,,23493204476.0,,
-1000.0,,23504323539.0,,
-1000.0,,23508389894.0,,
-1000.0,,23526300104.0,,
-1000.0,,23528037604.0,,
-1000.0,,23536796772.0,,
-1000.0,,23549998700.0,,
-1000.0,,23559562243.0,,
-1000.0,,23565062504.0,,
-1000.0,,23579651828.0,,
-1000.0,,23592810267.0,,
-1000.0,,23600300580.0,,
-1000.0,,23612373758.0,,
-1000.0,,23620252145.0,,
-1000.0,,23627055583.0,,
-1000.0,,23642163397.0,,
-1000.0,,23644082772.0,,
-1000.0,,23652076523.0,,
-1000.0,,23661727878.0,,
-1000.0,,23663519805.0,,
-1000.0,,23670947254.0,,
-1000.0,,23687208922.0,,
-1000.0,,23692067464.0,,
-1000.0,,23709427726.0,,
-1000.0,,23709746737.0,,
-1000.0,,23725363353.0,,
-1000.0,,23728751739.0,,
-1000.0,,23744605334.0,,
-1000.0,,23764513201.0,,
-1000.0,,23771587628.0,,
-1000.0,,23774012577.0,,
-1000.0,,23777235546.0,,
-1000.0,,23780290338.0,,
-1000.0,,23782589140.0,,
-1000.0,,23788721641.0,,
-1000.0,,23796327527.0,,
-1000.0,,23811234247.0,,
-1000.0,,23819792842.0,,
-1000.0,,23823800186.0,,
-1000.0,,23838408833.0,,
-1000.0,,23848600240.0,,
-1000.0,,23862270346.0,,
-1000.0,,23872595295.0,,
-1000.0,,23888553213.0,,
-1000.0,,23897187328.0,,
-1000.0,,23899081183.0,,
-1000.0,,23909830194.0,,
-1000.0,,23915713476.0,,
-1000.0,,23933803634.0,,
-1000.0,,23935800666.0,,
-1000.0,,23945848375.0,,
-1000.0,,23947839938.0,,
-1000.0,,23967238585.0,,
-1000.0,,23985059004.0,,
-1000.0,,24002691974.0,,
-1000.0,,24009581767.0,,
-1000.0,,24019251195.0,,
-1000.0,,24039035728.0,,
-1000.0,,24053230209.0,,
-1000.0,,24065034220.0,,
-1000.0,,24065636304.0,,
-1000.0,,24067922918.0,,
-1000.0,,24074334065.0,,
-1000.0,,24086750524.0,,
-1000.0,,24087971670.0,,
-1000.0,,24092869327.0,,
-1000.0,,24093968494.0,,
-1000.0,,24096352244.0,,
-1000.0,,24103486203.0,,
-1000.0,,24126308601.0,,
-1000.0,,24132413654.0,,
-1000.0,,24147865895.0,,
-1000.0,,24150008083.0,,
-1000.0,,24164131001.0,,
-1000.0,,24185061628.0,,
-1000.0,,24186483295.0,,
-1000.0,,24205687151.0,,
-1000.0,,24206096838.0,,
-1000.0,,24217122829.0,,
-1000.0,,24232007101.0,,
-1000.0,,24239217050.0,,
-1000.0,,24256238354.0,,
-1000.0,,24272878303.0,,
-1000.0,,24279965700.0,,
-1000.0,,24290492784.0,,
-1000.0,,24298440754.0,,
-1000.0,,24319532058.0,,
-1000.0,,24337011018.0,,
-1000.0,,24359111437.0,,
-1000.0,,24362299510.0,,
-1000.0,,24371929824.0,,
-1000.0,,24389686805.0,,
-1000.0,,24397183368.0,,
-1000.0,,24411752640.0,,
-1000.0,,24422403370.0,,
-1000.0,,24436837955.0,,
-1000.0,,24447256185.0,,
-1000.0,,24464966708.0,,
-1000.0,,24465874781.0,,
-1000.0,,24471862229.0,,
-1000.0,,24487855669.0,,
-1000.0,,24495714367.0,,
-1000.0,,24498559315.0,,
-1000.0,,24500528066.0,,
-1000.0,,24508886556.0,,
-1000.0,,24524755256.0,,
-1000.0,,24544387393.0,,
-1000.0,,24558548280.0,,
-1000.0,,24561856353.0,,
-1000.0,,24562121770.0,,
-1000.0,,24572867135.0,,
-1000.0,,24575608177.0,,
-1000.0,,24577779584.0,,
-1000.0,,24585517657.0,,
-1000.0,,24602849951.0,,
-1000.0,,24622189484.0,,
-1000.0,,24630081308.0,,
-1000.0,,24636570735.0,,
-1000.0,,24642019590.0,,
-1000.0,,24654557508.0,,
-1000.0,,24661475009.0,,
-1000.0,,24665344124.0,,
-1000.0,,24684008396.0,,
-1000.0,,24692319074.0,,
-1000.0,,24700229440.0,,
-1000.0,,24710704753.0,,
-1000.0,,24721969650.0,,
-1000.0,,24731557985.0,,
-1000.0,,24748301163.0,,
-1000.0,,24757405435.0,,
-1000.0,,24762600748.0,,
-1000.0,,24776597208.0,,
-1000.0,,24792853616.0,,
-1000.0,,24796389085.0,,
-1000.0,,24798097418.0,,
-1000.0,,24816834972.0,,
-1000.0,,24825428879.0,,
-1000.0,,24831616172.0,,
-1000.0,,24850201590.0,,
-1000.0,,24851258621.0,,
-1000.0,,24860620654.0,,
-1000.0,,24874298572.0,,
-1000.0,,24889338469.0,,
-1000.0,,24893529146.0,,
-1000.0,,24906296231.0,,
-1000.0,,24912402013.0,,
-1000.0,,24920434201.0,,
-1000.0,,24940102693.0,,
-1000.0,,24945439725.0,,
-1000.0,,24960509049.0,,
-1000.0,,24972998425.0,,
-1000.0,,24973081602.0,,
-1000.0,,24975635092.0,,
-1000.0,,24987583687.0,,
-1000.0,,25006232595.0,,
-1000.0,,25008796814.0,,
-1000.0,,25015126034.0,,
-1000.0,,25025291087.0,,
-1000.0,,25039544942.0,,
-1000.0,,25050807912.0,,
-1000.0,,25070498435.0,,
-1000.0,,25074547862.0,,
-1000.0,,25091304843.0,,
-1000.0,,25096724635.0,,
-1000.0,,25110008178.0,,
-1000.0,,25122006669.0,,
-1000.0,,25141259432.0,,
-1000.0,,25146371880.0,,
-1000.0,,25160887611.0,,
-1000.0,,25167839590.0,,
-1000.0,,25185902665.0,,
-1000.0,,25191725322.0,,
-1000.0,,25209920063.0,,
-1000.0,,25226645690.0,,
-1000.0,,25242903973.0,,
-1000.0,,25258548089.0,,
-1000.0,,25259629860.0,,
-1000.0,,25262116839.0,,
-1000.0,,25262442621.0,,
-1000.0,,25280098716.0,,
-1000.0,,25297107833.0,,
-1000.0,,25316113459.0,,
-1000.0,,25333497472.0,,
-1000.0,,25345661744.0,,
-1000.0,,25358093568.0,,
-1000.0,,25364015443.0,,
-1000.0,,25369706069.0,,
-1000.0,,25378253518.0,,
-1000.0,,25386774404.0,,
-1000.0,,25400122062.0,,
-1000.0,,25407853104.0,,
-1000.0,,25408106750.0,,
-1000.0,,25410657583.0,,
-1000.0,,25425473679.0,,
-1000.0,,25439116440.0,,
-1000.0,,25444502743.0,,
-1000.0,,25445096129.0,,
-1000.0,,25458648786.0,,
-1000.0,,25464215453.0,,
-1000.0,,25465573162.0,,
-1000.0,,25474782277.0,,
-1000.0,,25493145352.0,,
-1000.0,,25509015145.0,,
-1000.0,,25514962438.0,,
-1000.0,,25527754053.0,,
-1000.0,,25544648118.0,,
-1000.0,,25547628899.0,,
-1000.0,,25553143535.0,,
-1000.0,,25565266193.0,,
-1000.0,,25575585933.0,,
-1000.0,,25580795257.0,,
-1000.0,,25584006351.0,,
-1000.0,,25600715259.0,,
-1000.0,,25611447031.0,,
-1000.0,,25634868804.0,,
-1000.0,,25652881045.0,,
-1000.0,,25665296932.0,,
-1000.0,,25672961568.0,,
-1000.0,,25676049849.0,,
-1000.0,,25686849590.0,,
-1000.0,,25696512299.0,,
-1000.0,,25714016103.0,,
-1000.0,,25725254802.0,,
-1000.0,,25728605688.0,,
-1000.0,,25731396105.0,,
-1000.0,,25746727981.0,,
-1000.0,,25751467305.0,,
-1000.0,,25759691212.0,,
-1000.0,,25779452203.0,,
-1000.0,,25779804756.0,,
-1000.0,,25803952779.0,,
-1000.0,,25829764917.0,,
-1000.0,,25835113719.0,,
-1000.0,,25839298147.0,,
-1000.0,,25849600544.0,,
-1000.0,,25861158045.0,,
-1000.0,,25864868306.0,,
-1000.0,,25877745547.0,,
-1000.0,,25887972579.0,,
-1000.0,,25898387163.0,,
-1000.0,,25913347790.0,,
-1000.0,,25915463571.0,,
-1000.0,,25924936749.0,,
-1000.0,,25930685396.0,,
-1000.0,,25943759668.0,,
-1000.0,,25950917325.0,,
-1000.0,,25955843367.0,,
-1000.0,,25970342639.0,,
-1000.0,,25988398162.0,,
-1000.0,,26003743163.0,,
-1000.0,,26014317383.0,,
-1000.0,,26032170666.0,,
-1000.0,,26041269469.0,,
-1000.0,,26050751449.0,,
-1000.0,,26067218378.0,,
-1000.0,,26070209264.0,,
-1000.0,,26070359160.0,,
-1000.0,,26070731399.0,,
-1000.0,,26073026764.0,,
-1000.0,,26092383433.0,,
-1000.0,,26110606039.0,,
-1000.0,,26114581247.0,,
-1000.0,,26133220832.0,,
-1000.0,,26152482814.0,,
-1000.0,,26166662867.0,,
-1000.0,,26175432920.0,,
-1000.0,,26194617037.0,,
-1000.0,,26201705318.0,,
-1000.0,,26208500944.0,,
-1000.0,,26217881153.0,,
-1000.0,,26227163081.0,,
-1000.0,,26243527093.0,,
-1000.0,,26254441105.0,,
-1000.0,,26272341315.0,,
-1000.0,,26285675744.0,,
-1000.0,,26303393402.0,,
-1000.0,,26311562257.0,,
-1000.0,,26329710331.0,,
-1000.0,,26343813926.0,,
-1000.0,,26348335229.0,,
-1000.0,,26366719241.0,,
-1000.0,,26381305701.0,,
-1000.0,,26395702838.0,,
-1000.0,,26402757109.0,,
-1000.0,,26404433516.0,,
-1000.0,,26417701382.0,,
-1000.0,,26435074821.0,,
-1000.0,,26453173989.0,,
-1000.0,,26455407583.0,,
-1000.0,,26470794252.0,,
-1000.0,,26490381076.0,,
-1000.0,,26507129151.0,,
-1000.0,,26525228528.0,,
-1000.0,,26541498634.0,,
-1000.0,,26552410874.0,,
-1000.0,,26565421553.0,,
-1000.0,,26581488950.0,,
-1000.0,,26593510670.0,,
-1000.0,,26599026504.0,,
-1000.0,,26599996921.0,,
-1000.0,,26605945150.0,,
-1000.0,,26608223067.0,,
-1000.0,,26619654266.0,,
-1000.0,,26624669215.0,,
-1000.0,,26634182705.0,,
-1000.0,,26652757030.0,,
-1000.0,,26654576562.0,,
-1000.0,,26665610886.0,,
-1000.0,,26676757189.0,,
-1000.0,,26694898909.0,,
-1000.0,,26707603129.0,,
-1000.0,,26719601099.0,,
-1000.0,,26728513079.0,,
-1000.0,,26743998445.0,,
-1000.0,,26757098186.0,,
-1000.0,,26758187405.0,,
-1000.0,,26775866782.0,,
-1000.0,,26791781575.0,,
-1000.0,,26801135326.0,,
-1000.0,,26803754701.0,,
-1000.0,,26823651735.0,,
-1000.0,,26825687516.0,,
-1000.0,,26839726111.0,,
-1000.0,,26845045643.0,,
-1000.0,,26860338040.0,,
-1000.0,,26873107260.0,,
-1000.0,,26886173824.0,,
-1000.0,,26894229919.0,,
-1000.0,,26904669555.0,,
-1000.0,,26905095441.0,,
-1000.0,,26906138514.0,,
-1000.0,,26920347734.0,,
-1000.0,,26936288881.0,,
-1000.0,,26936967423.0,,
-1000.0,,26956181071.0,,
-1000.0,,26958978050.0,,
-1000.0,,26969887843.0,,
-1000.0,,26986019980.0,,
-1000.0,,27002172482.0,,
-1000.0,,27012034670.0,,
-1000.0,,27021730296.0,,
-1000.0,,27031805089.0,,
-1000.0,,27037146548.0,,
-1000.0,,27055948893.0,,
-1000.0,,27061028008.0,,
-1000.0,,27064303113.0,,
-1000.0,,27077761239.0,,
-1000.0,,27093278636.0,,
-1000.0,,27095515928.0,,
-1000.0,,27104017335.0,,
-1000.0,,27108834940.0,,
-1000.0,,27118569368.0,,
-1000.0,,27135198328.0,,
-1000.0,,27136467703.0,,
-1000.0,,27157411820.0,,
-1000.0,,27169953644.0,,
-1000.0,,27171538905.0,,
-1000.0,,27189015521.0,,
-1000.0,,27197266303.0,,
-1000.0,,27215633544.0,,
-1000.0,,27237211620.0,,
-1000.0,,27256240996.0,,
-1000.0,,27261405528.0,,
-1000.0,,27262552455.0,,
-1000.0,,27271148081.0,,
-1000.0,,27279166155.0,,
-1000.0,,27286440999.0,,
-1000.0,,27290217354.0,,
-1000.0,,27307636991.0,,
-1000.0,,27324185170.0,,
-1000.0,,27331063452.0,,
-1000.0,,27338453453.0,,
-1000.0,,27345232620.0,,
-1000.0,,27370113508.0,,
-1000.0,,27380819915.0,,
-1000.0,,27383728353.0,,
-1000.0,,27389116270.0,,
-1000.0,,27405936636.0,,
-1000.0,,27409670178.0,,
-1000.0,,27433296900.0,,
-1000.0,,27452172683.0,,
-1000.0,,27460748829.0,,
-1000.0,,27466850236.0,,
-1000.0,,27483218571.0,,
-1000.0,,27502089771.0,,
-1000.0,,27519422898.0,,
-1000.0,,27522960190.0,,
-1000.0,,27523022846.0,,
-1000.0,,27535719462.0,,
-1000.0,,27553118161.0,,
-1000.0,,27562664673.0,,
-1000.0,,27571715872.0,,
-1000.0,,27575298737.0,,
-1000.0,,27593904311.0,,
-1000.0,,27595625509.0,,
-1000.0,,27600812958.0,,
-1000.0,,27620291606.0,,
-1000.0,,27632996086.0,,
-1000.0,,27643515306.0,,
-1000.0,,27649776609.0,,
-1000.0,,27654107182.0,,
-1000.0,,27661001349.0,,
-1000.0,,27665030360.0,,
-1000.0,,27683272341.0,,
-1000.0,,27690699217.0,,
-1000.0,,27695435363.0,,
-1000.0,,27703244114.0,,
-1000.0,,27716941407.0,,
-1000.0,,27734854742.0,,
-1000.0,,27749386566.0,,
-1000.0,,27753863754.0,,
-1000.0,,27758185942.0,,
-1000.0,,27776557923.0,,
-1000.0,,27793303810.0,,
-1000.0,,27806714072.0,,
-1000.0,,27817142094.0,,
-1000.0,,27823503761.0,,
-1000.0,,27841244596.0,,
-1000.0,,27847462201.0,,
-1000.0,,27849599806.0,,
-1000.0,,27859550223.0,,
-1000.0,,27873182777.0,,
-1000.0,,27876737725.0,,
-1000.0,,27877966319.0,,
-1000.0,,27887785434.0,,
-1000.0,,27905962207.0,,
-1000.0,,27922390125.0,,
-1000.0,,27932831533.0,,
-1000.0,,27948149659.0,,
-1000.0,,27949685961.0,,
-1000.0,,27964934557.0,,
-1000.0,,27965012890.0,,
-1000.0,,27967078307.0,,
-1000.0,,27976736849.0,,
-1000.0,,27995950862.0,,
-1000.0,,27997461487.0,,
-1000.0,,28004150394.0,,
-1000.0,,28010749353.0,,
-1000.0,,28019125656.0,,
-1000.0,,28038971804.0,,
-1000.0,,28057872743.0,,
-1000.0,,28070721859.0,,
-1000.0,,28073219047.0,,
-1000.0,,28086659152.0,,
-1000.0,,28093631965.0,,
-1000.0,,28095518580.0,,
-1000.0,,28104736550.0,,
-1000.0,,28120812697.0,,
-1000.0,,28132823584.0,,
-1000.0,,28145739887.0,,
-1000.0,,28149977804.0,,
-1000.0,,28154920721.0,,
-1000.0,,28156704055.0,,
-1000.0,,28157089211.0,,
-1000.0,,28159578951.0,,
-1000.0,,28170305150.0,,
-1000.0,,28175045515.0,,
-1000.0,,28192764475.0,,
-1000.0,,28210242029.0,,
-1000.0,,28216089998.0,,
-1000.0,,28217149634.0,,
-1000.0,,28235483386.0,,
-1000.0,,28249226772.0,,
-1000.0,,28260143909.0,,
-1000.0,,28264578076.0,,
-1000.0,,28277819379.0,,
-1000.0,,28290420579.0,,
-1000.0,,28291330110.0,,
-1000.0,,28297404538.0,,
-1000.0,,28300355111.0,,
-1000.0,,28305273445.0,,
-1000.0,,28312703706.0,,
-1000.0,,28326571103.0,,
-1000.0,,28326716676.0,,
-1000.0,,28338980271.0,,
-1000.0,,28353947929.0,,
-1000.0,,28358990429.0,,
-1000.0,,28377631212.0,,
-1000.0,,28387755276.0,,
-1000.0,,28400028090.0,,
-1000.0,,28404664288.0,,
-1000.0,,28405131684.0,,
-1000.0,,28408633820.0,,
-1000.0,,28417806112.0,,
-1000.0,,28429821113.0,,
-1000.0,,28443962573.0,,
-1000.0,,28452639345.0,,
-1000.0,,28464999242.0,,
-1000.0,,28477599972.0,,
-1000.0,,28486981744.0,,
-1000.0,,28502265027.0,,
-1000.0,,28507581642.0,,
-1000.0,,28523592946.0,,
-1000.0,,28525548935.0,,
-1000.0,,28531720186.0,,
-1000.0,,28543729875.0,,
-1000.0,,28562562012.0,,
-1000.0,,28568647013.0,,
-1000.0,,28577633576.0,,
-1000.0,,28586332744.0,,
-1000.0,,28588620973.0,,
-1000.0,,28606861756.0,,
-1000.0,,28625676445.0,,
-1000.0,,28632298321.0,,
-1000.0,,28645244208.0,,
-1000.0,,28654130042.0,,
-1000.0,,28667222804.0,,
-1000.0,,28674798013.0,,
-1000.0,,28684024316.0,,
-1000.0,,28693778223.0,,
-1000.0,,28713137027.0,,
-1000.0,,28720694476.0,,
-1000.0,,28722177080.0,,
-1000.0,,28725276976.0,,
-1000.0,,28729914789.0,,
-1000.0,,28746066509.0,,
-1000.0,,28756370208.0,,
-1000.0,,28773042137.0,,
-1000.0,,28788365159.0,,
-1000.0,,28791595681.0,,
-1000.0,,28807312401.0,,
-1000.0,,28822960267.0,,
-1000.0,,28837463706.0,,
-1000.0,,28859181833.0,,
-1000.0,,28860715375.0,,
-1000.0,,28870939022.0,,
-1000.0,,28875127929.0,,
-1000.0,,28898371681.0,,
-1000.0,,28903802411.0,,
-1000.0,,28920179496.0,,
-1000.0,,28945984811.0,,
-1000.0,,28958423562.0,,
-1000.0,,28966341479.0,,
-1000.0,,28967376740.0,,
-1000.0,,28985082106.0,,
-1000.0,,28992000284.0,,
-1000.0,,29005428775.0,,
-1000.0,,29013265494.0,,
-1000.0,,29021590808.0,,
-1000.0,,29044279612.0,,
-1000.0,,29062905447.0,,
-1000.0,,29080095136.0,,
-1000.0,,29090837013.0,,
-1000.0,,29096929201.0,,
-1000.0,,29100919305.0,,
-1000.0,,29101683420.0,,
-1000.0,,29103845451.0,,
-1000.0,,29116392223.0,,
-1000.0,,29126570349.0,,
-1000.0,,29136340975.0,,
-1000.0,,29142297538.0,,
-1000.0,,29153019519.0,,
-1000.0,,29158512853.0,,
-1000.0,,29167520770.0,,
-1000.0,,29172031864.0,,
-1000.0,,29186829887.0,,
-1000.0,,29196607752.0,,
-1000.0,,29211916191.0,,
-1000.0,,29221715567.0,,
-1000.0,,29239692288.0,,
-1000.0,,29241163069.0,,
-1000.0,,29254266143.0,,
-1000.0,,29259134790.0,,
-1000.0,,29267384582.0,,
-1000.0,,29282368542.0,,
-1000.0,,29308632555.0,,
-1000.0,,29319579119.0,,
-1000.0,,29334093808.0,,
-1000.0,,29349997924.0,,
-1000.0,,29354006935.0,,
-1000.0,,29368481728.0,,
-1000.0,,29371984072.0,,
-1000.0,,29373061520.0,,
-1000.0,,29374464020.0,,
-1000.0,,29378916625.0,,
-1000.0,,29381984437.0,,
-1000.0,,29399927564.0,,
-1000.0,,29404660846.0,,
-1000.0,,29410910378.0,,
-1000.0,,29415091212.0,,
-1000.0,,29425073035.0,,
-1000.0,,29443904287.0,,
-1000.0,,29451368611.0,,
-1000.0,,29458935070.0,,
-1000.0,,29469633248.0,,
-1000.0,,29484798979.0,,
-1000.0,,29494897834.0,,
-1000.0,,29513860909.0,,
-1000.0,,29514646638.0,,
-1000.0,,29520861795.0,,
-1000.0,,29539842630.0,,
-1000.0,,29550212840.0,,
-1000.0,,29558474611.0,,
-1000.0,,29560445497.0,,
-1000.0,,29578344040.0,,
-1000.0,,29593475188.0,,
-1000.0,,29604210449.0,,
-1000.0,,29608094564.0,,
-1000.0,,29627220816.0,,
-1000.0,,29636490713.0,,
-1000.0,,29654002954.0,,
-1000.0,,29667568112.0,,
-1000.0,,29686865718.0,,
-1000.0,,29688320457.0,,
-1000.0,,29707292751.0,,
-1000.0,,29722032544.0,,
-1000.0,,29730534889.0,,
-1000.0,,29743206557.0,,
-1000.0,,29744311505.0,,
-1000.0,,29751888328.0,,
-1000.0,,29752226714.0,,
-1000.0,,29753433745.0,,
-1000.0,,29755158172.0,,
-1000.0,,29757224162.0,,
-1000.0,,29757373121.0,,
-1000.0,,29759302496.0,,
-1000.0,,29769594372.0,,
-1000.0,,29775320206.0,,
-1000.0,,29781344685.0,,
-1000.0,,29791922030.0,,
-1000.0,,29803345729.0,,
-1000.0,,29808737917.0,,
-1000.0,,29818818595.0,,
-1000.0,,29821969794.0,,
-1000.0,,29841249431.0,,
-1000.0,,29841622244.0,,
-1000.0,,29861688652.0,,
-1000.0,,29864016673.0,,
-1000.0,,29870195424.0,,
-1000.0,,29876281726.0,,
-1000.0,,29895360999.0,,
-1000.0,,29904628708.0,,
-1000.0,,29910656573.0,,
-1000.0,,29923964856.0,,
-1000.0,,29942030795.0,,
-1000.0,,29950893973.0,,
-1000.0,,29961281422.0,,
-1000.0,,29974834496.0,,
-1000.0,,29989190435.0,,
-1000.0,,30000910801.0,,
-1000.0,,30013635854.0,,
-1000.0,,30022843095.0,,
-1000.0,,30024217678.0,,
-1000.0,,30035414346.0,,
-1000.0,,30055071484.0,,
-1000.0,,30062398047.0,,
-1000.0,,30079709715.0,,
-1000.0,,30096046956.0,,
-1000.0,,30107298468.0,,
-1000.0,,30116831594.0,,
-1000.0,,30134233054.0,,
-1000.0,,30141146336.0,,
-1000.0,,30145247690.0,,
-1000.0,,30156984723.0,,
-1000.0,,30159019671.0,,
-1000.0,,30164388422.0,,
-1000.0,,30167124255.0,,
-1000.0,,30174075037.0,,
-1000.0,,30191600351.0,,
-1000.0,,30203621603.0,,
-1000.0,,30218843114.0,,
-1000.0,,30238221346.0,,
-1000.0,,30242734159.0,,
-1000.0,,30249817545.0,,
-1000.0,,30250096659.0,,
-1000.0,,30266853953.0,,
-1000.0,,30275671193.0,,
-1000.0,,30281400517.0,,
-1000.0,,30294673435.0,,
-1000.0,,30304751300.0,,
-1000.0,,30313045936.0,,
-1000.0,,30313321874.0,,
-1000.0,,30325952813.0,,
-1000.0,,30336916303.0,,
-1000.0,,30342647866.0,,
-1000.0,,30352826253.0,,
-1000.0,,30362902556.0,,
-1000.0,,30382455735.0,,
-1000.0,,30394281986.0,,
-1000.0,,30397969330.0,,
-1000.0,,30409533654.0,,
-1000.0,,30425192614.0,,
-1000.0,,30437061574.0,,
-1000.0,,30456913086.0,,
-1000.0,,30457140117.0,,
-1000.0,,30474818973.0,,
-1000.0,,30487329652.0,,
-1000.0,,30506236685.0,,
-1000.0,,30525244030.0,,
-1000.0,,30527316687.0,,
-1000.0,,30531809552.0,,
-1000.0,,30545494918.0,,
-1000.0,,30564703670.0,,
-1000.0,,30584181276.0,,
-1000.0,,30593015756.0,,
-1000.0,,30607612007.0,,
-1000.0,,30614330393.0,,
-1000.0,,30615180914.0,,
-1000.0,,30619946644.0,,
-1000.0,,30620784196.0,,
-1000.0,,30629991333.0,,
-1000.0,,30644610188.0,,
-1000.0,,30649063939.0,,
-1000.0,,30680585400.0,,
-1000.0,,30688696130.0,,
-1000.0,,30709928736.0,,
-1000.0,,30735474051.0,,
-1000.0,,30744280250.0,,
-1000.0,,30757241554.0,,
-1000.0,,30762841710.0,,
-1000.0,,30773351763.0,,
-1000.0,,30774014836.0,,
-1000.0,,30781197077.0,,
-1000.0,,30789961869.0,,
-1000.0,,30802690360.0,,
-1000.0,,30803472860.0,,
-1000.0,,30812998903.0,,
-1000.0,,30813382861.0,,
-1000.0,,30826418071.0,,
-1000.0,,30836894947.0,,
-1000.0,,30849658386.0,,
-1000.0,,30849978438.0,,
-1000.0,,30861676564.0,,
-1000.0,,30878906878.0,,
-1000.0,,30884503858.0,,
-1000.0,,30887627087.0,,
-1000.0,,30888435265.0,,
-1000.0,,30908436204.0,,
-1000.0,,30924876414.0,,
-1000.0,,30934572873.0,,
-1000.0,,30946161208.0,,
-1000.0,,30963954387.0,,
-1000.0,,30980317097.0,,
-1000.0,,30981353086.0,,
-1000.0,,30990234650.0,,
-1000.0,,31008434183.0,,
-1000.0,,31009891110.0,,
-1000.0,,31023621007.0,,
-1000.0,,31039085332.0,,
-1000.0,,31052544448.0,,
-1000.0,,31064878563.0,,
-1000.0,,31081643148.0,,
-1000.0,,31090284503.0,,
-1000.0,,31101476744.0,,
-1000.0,,31114591745.0,,
-1000.0,,31127441070.0,,
-1000.0,,31127647424.0,,
-1000.0,,31136027164.0,,
-1000.0,,31152379614.0,,
-1000.0,,31158579458.0,,
-1000.0,,31160003000.0,,
-1000.0,,31161689250.0,,
-1000.0,,31175452793.0,,
-1000.0,,31191761701.0,,
-1000.0,,31211393734.0,,
-1000.0,,31218108527.0,,
-1000.0,,31232268424.0,,
-1000.0,,31248045717.0,,
-1000.0,,31263604521.0,,
-1000.0,,31264072437.0,,
-1000.0,,31267855250.0,,
-1000.0,,31286930460.0,,
-1000.0,,31293979367.0,,
-1000.0,,31312165984.0,,
-1000.0,,31317733797.0,,
-1000.0,,31327197339.0,,
-1000.0,,31335955986.0,,
-1000.0,,31346933331.0,,
-1000.0,,31351591561.0,,
-1000.0,,31362766510.0,,
-1000.0,,31382549637.0,,
-1000.0,,31386514064.0,,
-1000.0,,31400605680.0,,
-1000.0,,31404353076.0,,
-1000.0,,31423504849.0,,
-1000.0,,31425163703.0,,
-1000.0,,31434145423.0,,
-1000.0,,31437247715.0,,
-1000.0,,31451425685.0,,
-1000.0,,31468217510.0,,
-1000.0,,31470805531.0,,
-1000.0,,31473693135.0,,
-1000.0,,31488481366.0,,
-1000.0,,31506596993.0,,
-1000.0,,31525442724.0,,
-1000.0,,31525740641.0,,
-1000.0,,31541072986.0,,
-1000.0,,31553205904.0,,
-1000.0,,31567382884.0,,
-1000.0,,31583393094.0,,
-1000.0,,31589071532.0,,
-1000.0,,31592709866.0,,
-1000.0,,31602160179.0,,
-1000.0,,31609568461.0,,
-1000.0,,31616346639.0,,
-1000.0,,31632876485.0,,
-1000.0,,31633264974.0,,
-1000.0,,31650303986.0,,
-1000.0,,31669318155.0,,
-1000.0,,31678965083.0,,
-1000.0,,31684599511.0,,
-1000.0,,31698251335.0,,
-1000.0,,31714078524.0,,
-1000.0,,31729830505.0,,
-1000.0,,31738052537.0,,
-1000.0,,31754057017.0,,
-1000.0,,31754312174.0,,
-1000.0,,31774225926.0,,
-1000.0,,31786468219.0,,
-1000.0,,31806283168.0,,
-1000.0,,31821588899.0,,
-1000.0,,31829091400.0,,
-1000.0,,31839397026.0,,
-1000.0,,31855372653.0,,
-1000.0,,31864582393.0,,
-1000.0,,31877672394.0,,
-1000.0,,31897602188.0,,
-1000.0,,31910255210.0,,
-1000.0,,31918185263.0,,
-1000.0,,31937309223.0,,
-1000.0,,31940971046.0,,
-1000.0,,31944253286.0,,
-1000.0,,31946043651.0,,
-1000.0,,31958198809.0,,
-1000.0,,31970502404.0,,
-1000.0,,31983667717.0,,
-1000.0,,31998178552.0,,
-1000.0,,32005202042.0,,
-1000.0,,32013449856.0,,
-1000.0,,32018061627.0,,
-1000.0,,32027339649.0,,
-1000.0,,32040233817.0,,
-1000.0,,32041535640.0,,
-1000.0,,32049254911.0,,
-1000.0,,32061882725.0,,
-1000.0,,32063253767.0,,
-1000.0,,32070739497.0,,
-1000.0,,32086274863.0,,
-1000.0,,32090595801.0,,
-1000.0,,32105177938.0,,
-1000.0,,32115980022.0,,
-1000.0,,32132220857.0,,
-1000.0,,32142003723.0,,
-1000.0,,32143319035.0,,
-1000.0,,32161195548.0,,
-1000.0,,32161797839.0,,
-1000.0,,32173513361.0,,
-1000.0,,32184951904.0,,
-1000.0,,32192152269.0,,
-1000.0,,32196683989.0,,
-1000.0,,32197852739.0,,
-1000.0,,32198811437.0,,
-1000.0,,32204405812.0,,
-1000.0,,32208814511.0,,
-1000.0,,32209014042.0,,
-1000.0,,32226942377.0,,
-1000.0,,32238946909.0,,
-1000.0,,32251651755.0,,
-1000.0,,32253374776.0,,
-1000.0,,32260983110.0,,
-1000.0,,32261407068.0,,
-1000.0,,32270631600.0,,
-1000.0,,32279507486.0,,
-1000.0,,32285149675.0,,
-1000.0,,32288817904.0,,
-1000.0,,32309909885.0,,
-1000.0,,32312887542.0,,
-1000.0,,32327202335.0,,
-1000.0,,32339112961.0,,
-1000.0,,32341601503.0,,
-1000.0,,32354417598.0,,
-1000.0,,32374159840.0,,
-1000.0,,32385746612.0,,
-1000.0,,32404224791.0,,
-1000.0,,32423454220.0,,
-1000.0,,32426670626.0,,
-1000.0,,32444044065.0,,
-1000.0,,32456853910.0,,
-1000.0,,32484046153.0,,
-1000.0,,32488989330.0,,
-1000.0,,32495287248.0,,
-1000.0,,32496894904.0,,
-1000.0,,32514413291.0,,


==> data/layer1_rdtsc_without_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,6299.333333333333
,,9000000.0,9.0,33196.0
,,17000000.0,17.0,39144.0
,,19000000.0,19.0,3265.0
,,23000000.0,23.0,4450.0
,,28000000.0,28.0,2631.0
,,38000000.0,38.0,7013.0
,,48000000.0,48.0,3421.0
,,57000000.0,57.0,2382.0
,,67000000.0,67.0,5982.0
,,70000000.0,70.0,2888.0
,,76000000.0,76.0,2755.0
,,86000000.0,86.0,5552.0
,,87000000.0,87.0,2650.0
,,96000000.0,96.0,4092.0
,,101000000.0,101.0,2570.0
,,105000000.0,105.0,2989.0
,,109000000.0,109.0,2520.0
,,111000000.0,111.0,2436.0
,,115000000.0,115.0,3460.0
,,124000000.0,124.0,3412.0
,,134000000.0,134.0,3346.0
,,136000000.0,136.0,2506.0
,,139000000.0,139.0,2462.0
,,144000000.0,144.0,3382.0
,,153000000.0,153.0,3464.0
,,163000000.0,163.0,3538.0
,,169000000.0,169.0,2480.0
,,172000000.0,172.0,4620.0
,,182000000.0,182.0,4170.0
,,192000000.0,192.0,3604.0
,,195000000.0,195.0,2648.0
,,201000000.0,201.0,3420.0
,,211000000.0,211.0,3406.0
,,220000000.0,220.0,3530.0
,,230000000.0,230.0,3410.0
,,240000000.0,240.0,3550.0
,,242000000.0,242.0,2626.0
,,249000000.0,249.0,3492.0
,,259000000.0,259.0,12596.0
,,268000000.0,268.0,3624.0
,,278000000.0,278.0,3418.0
,,284000000.0,284.0,2566.0
,,288000000.0,288.0,3418.0
,,297000000.0,297.0,3410.0
,,307000000.0,307.0,3402.0
,,316000000.0,316.0,3828.0
,,326000000.0,326.0,1398.6666666666667
,,327000000.0,327.0,2796.0
,,336000000.0,336.0,3730.0
,,345000000.0,345.0,3428.0
,,355000000.0,355.0,3428.0
,,357000000.0,357.0,2546.0
,,364000000.0,364.0,3452.0
,,374000000.0,374.0,3412.0
,,384000000.0,384.0,3424.0
,,393000000.0,393.0,3546.0
,,396000000.0,396.0,2524.0
,,403000000.0,403.0,3426.0
,,409000000.0,409.0,2520.0
,,412000000.0,412.0,3400.0
,,422000000.0,422.0,3438.0
,,432000000.0,432.0,3420.0
,,441000000.0,441.0,3060.0
,,451000000.0,451.0,3486.0
,,460000000.0,460.0,3514.0
,,465000000.0,465.0,2652.0
,,470000000.0,470.0,3356.0
,,480000000.0,480.0,3410.0
,,489000000.0,489.0,3458.0
,,494000000.0,494.0,2618.0
,,499000000.0,499.0,3482.0
,,508000000.0,508.0,3332.0
,,517000000.0,517.0,2566.0
,,518000000.0,518.0,3326.0
,,528000000.0,528.0,3484.0
,,537000000.0,537.0,2948.0
,,547000000.0,547.0,3666.0
,,556000000.0,556.0,3324.0
,,566000000.0,566.0,6474.0
,,567000000.0,567.0,2642.0
,,576000000.0,576.0,3630.0
,,582000000.0,582.0,2550.0
,,585000000.0,585.0,3468.0
,,595000000.0,595.0,3446.0
,,604000000.0,604.0,3338.0
,,609000000.0,609.0,115226.0
,,614000000.0,614.0,5316.0
,,624000000.0,624.0,3550.0
,,633000000.0,633.0,3288.0
,,643000000.0,643.0,3362.0
,,645000000.0,645.0,2578.0
,,652000000.0,652.0,3186.0
,,662000000.0,662.0,3940.0
,,668000000.0,668.0,2598.0
,,671000000.0,671.0,2538.0
,,672000000.0,672.0,3318.0
,,681000000.0,681.0,3514.0
,,691000000.0,691.0,3570.0
,,696000000.0,696.0,2626.0
,,700000000.0,700.0,3568.0
,,710000000.0,710.0,3440.0
,,720000000.0,720.0,3398.0
,,729000000.0,729.0,3398.0
,,733000000.0,733.0,2439.0
,,739000000.0,739.0,3434.0
,,748000000.0,748.0,3392.0
,,758000000.0,758.0,3372.0
,,760000000.0,760.0,2558.0
,,768000000.0,768.0,3424.0
,,773000000.0,773.0,2600.0
,,777000000.0,777.0,3652.0
,,787000000.0,787.0,3530.0
,,791000000.0,791.0,2554.0
,,796000000.0,796.0,3414.0
,,802000000.0,802.0,2546.0
,,806000000.0,806.0,3482.0
,,816000000.0,816.0,3055.0
,,817000000.0,817.0,2336.0
,,819000000.0,819.0,32966.0
,,825000000.0,825.0,4548.0
,,835000000.0,835.0,3556.0
,,844000000.0,844.0,3424.0
,,853000000.0,853.0,2576.0
,,854000000.0,854.0,3642.0
,,864000000.0,864.0,3376.0
,,873000000.0,873.0,7906.0
,,883000000.0,883.0,3640.0
,,889000000.0,889.0,2562.0
,,892000000.0,892.0,3484.0
,,902000000.0,902.0,3442.0
,,912000000.0,912.0,3426.0
,,921000000.0,921.0,3422.0
,,930000000.0,930.0,2506.0
,,931000000.0,931.0,3530.0
,,940000000.0,940.0,3684.0
,,950000000.0,950.0,3458.0
,,960000000.0,960.0,3402.0
,,969000000.0,969.0,3430.0
,,973000000.0,973.0,2546.0
,,979000000.0,979.0,3448.0
,,988000000.0,988.0,3326.0
,,998000000.0,998.0,3318.0
,,1005000000.0,1005.0,47806.0
,,1008000000.0,1008.0,4058.0
,,1017000000.0,1017.0,2944.0
,,1027000000.0,1027.0,2923.0
,,1036000000.0,1036.0,3408.0
,,1045000000.0,1045.0,50622.0
,,1046000000.0,1046.0,2551.0
,,1056000000.0,1056.0,3564.0
,,1065000000.0,1065.0,3678.0
,,1075000000.0,1075.0,3444.0
,,1081000000.0,1081.0,2602.0
,,1084000000.0,1084.0,3450.0
,,1094000000.0,1094.0,3404.0
,,1104000000.0,1104.0,3448.0
,,1113000000.0,1113.0,3466.0
,,1117000000.0,1117.0,47264.0
,,1123000000.0,1123.0,3716.0
,,1132000000.0,1132.0,2956.0
,,1140000000.0,1140.0,2978.0
,,1142000000.0,1142.0,3814.0
,,1152000000.0,1152.0,3480.0
,,1159000000.0,1159.0,2548.0
,,1161000000.0,1161.0,3650.0
,,1171000000.0,1171.0,3404.0
,,1180000000.0,1180.0,6436.0
,,1190000000.0,1190.0,3788.0
,,1197000000.0,1197.0,2556.0
,,1200000000.0,1200.0,3404.0
,,1209000000.0,1209.0,3432.0
,,1219000000.0,1219.0,3428.0
,,1227000000.0,1227.0,2546.0
,,1228000000.0,1228.0,3390.0
,,1238000000.0,1238.0,3606.0
,,1248000000.0,1248.0,3418.0
,,1257000000.0,1257.0,3448.0
,,1262000000.0,1262.0,2536.0
,,1267000000.0,1267.0,18555.333333333332
,,1268000000.0,1268.0,54078.0
,,1276000000.0,1276.0,4186.0
,,1286000000.0,1286.0,3374.0
,,1296000000.0,1296.0,3420.0
,,1305000000.0,1305.0,2971.0
,,1315000000.0,1315.0,3866.0
,,1323000000.0,1323.0,2582.0
,,1324000000.0,1324.0,3544.0
,,1334000000.0,1334.0,3424.0
,,1344000000.0,1344.0,3344.0
,,1353000000.0,1353.0,3458.0
,,1354000000.0,1354.0,2590.0
,,1363000000.0,1363.0,3438.0
,,1367000000.0,1367.0,291.0
,,1372000000.0,1372.0,1858.0
,,1374000000.0,1374.0,3022.0
,,1382000000.0,1382.0,2829.0
,,1392000000.0,1392.0,3913.0
,,1401000000.0,1401.0,2748.0
,,1411000000.0,1411.0,3393.0
,,1417000000.0,1417.0,2848.0
,,1420000000.0,1420.0,4244.0
,,1430000000.0,1430.0,3462.0
,,1440000000.0,1440.0,3612.0
,,1449000000.0,1449.0,3392.0
,,1459000000.0,1459.0,3402.0
,,1463000000.0,1463.0,2604.0
,,1468000000.0,1468.0,3650.0
,,1478000000.0,1478.0,3400.0
,,1488000000.0,1488.0,6980.0
,,1494000000.0,1494.0,2600.0
,,1495000000.0,1495.0,2530.0
,,1497000000.0,1497.0,3544.0
,,1507000000.0,1507.0,3320.0
,,1516000000.0,1516.0,3376.0
,,1526000000.0,1526.0,1300.0
,,1532000000.0,1532.0,32128.0
,,1536000000.0,1536.0,4630.0
,,1545000000.0,1545.0,3416.0
,,1555000000.0,1555.0,3418.0
,,1564000000.0,1564.0,3612.0
,,1567000000.0,1567.0,2722.0
,,1574000000.0,1574.0,3564.0
,,1584000000.0,1584.0,3354.0
,,1593000000.0,1593.0,3386.0
,,1603000000.0,1603.0,3386.0
,,1604000000.0,1604.0,2490.0
,,1612000000.0,1612.0,2903.0
,,1617000000.0,1617.0,2824.0
,,1619000000.0,1619.0,2484.0
,,1620000000.0,1620.0,2427.0
,,1622000000.0,1622.0,3830.0
,,1628000000.0,1628.0,2630.0
,,1632000000.0,1632.0,3366.0
,,1641000000.0,1641.0,3356.0
,,1651000000.0,1651.0,3316.0
,,1660000000.0,1660.0,3402.0
,,1662000000.0,1662.0,32664.666666666668
,,1670000000.0,1670.0,4546.0
,,1680000000.0,1680.0,3346.0
,,1689000000.0,1689.0,4058.0
,,1693000000.0,1693.0,2676.0
,,1699000000.0,1699.0,3596.0
,,1708000000.0,1708.0,3412.0
,,1718000000.0,1718.0,3352.0
,,1726000000.0,1726.0,2500.0
,,1728000000.0,1728.0,3448.0
,,1737000000.0,1737.0,3340.0
,,1747000000.0,1747.0,3438.0
,,1752000000.0,1752.0,2540.0
,,1756000000.0,1756.0,3338.0
,,1766000000.0,1766.0,3386.0
,,1776000000.0,1776.0,3544.0
,,1782000000.0,1782.0,2516.0
,,1785000000.0,1785.0,3488.0
,,1795000000.0,1795.0,4467.0
,,1798000000.0,1798.0,2532.0
,,1804000000.0,1804.0,3568.0
,,1814000000.0,1814.0,3684.0
,,1824000000.0,1824.0,3446.0
,,1828000000.0,1828.0,31785.333333333332
,,1833000000.0,1833.0,4302.0
,,1843000000.0,1843.0,3474.0
,,1852000000.0,1852.0,3574.0
,,1855000000.0,1855.0,2626.0
,,1862000000.0,1862.0,3512.0
,,1868000000.0,1868.0,2526.0
,,1869000000.0,1869.0,2466.0
,,1872000000.0,1872.0,3370.0
,,1881000000.0,1881.0,3414.0
,,1891000000.0,1891.0,3348.0
,,1897000000.0,1897.0,2552.0
,,1898000000.0,1898.0,2512.0
,,1900000000.0,1900.0,3380.0
,,1910000000.0,1910.0,3410.0
,,1918000000.0,1918.0,30157.0
,,1920000000.0,1920.0,4400.0
,,1929000000.0,1929.0,3500.0
,,1939000000.0,1939.0,3680.0
,,1948000000.0,1948.0,3396.0
,,1958000000.0,1958.0,3382.0
,,1965000000.0,1965.0,2646.0
,,1967000000.0,1967.0,2532.0
,,1968000000.0,1968.0,3334.0
,,1977000000.0,1977.0,3404.0
,,1982000000.0,1982.0,2532.0
,,1987000000.0,1987.0,3368.0
,,1990000000.0,1990.0,46004.0
,,1996000000.0,1996.0,3780.0
,,2004000000.0,2004.0,2616.0
,,2006000000.0,2006.0,3568.0
,,2016000000.0,2016.0,3364.0
,,2025000000.0,2025.0,3252.0
,,2035000000.0,2035.0,3354.0
,,2044000000.0,2044.0,3358.0
,,2045000000.0,2045.0,45370.0
,,2051000000.0,2051.0,2632.0
,,2054000000.0,2054.0,3704.0
,,2057000000.0,2057.0,2556.0
,,2064000000.0,2064.0,3700.0
,,2073000000.0,2073.0,3556.0
,,2082000000.0,2082.0,2518.0
,,2083000000.0,2083.0,3396.0
,,2092000000.0,2092.0,2817.0
,,2101000000.0,2101.0,2908.0
,,2102000000.0,2102.0,6764.0
,,2109000000.0,2109.0,2592.0
,,2112000000.0,2112.0,50159.333333333336
,,2121000000.0,2121.0,3878.0
,,2131000000.0,2131.0,3404.0
,,2134000000.0,2134.0,2608.0
,,2140000000.0,2140.0,3374.0
,,2150000000.0,2150.0,3356.0
,,2160000000.0,2160.0,3496.0
,,2169000000.0,2169.0,3402.0
,,2179000000.0,2179.0,3376.0
,,2181000000.0,2181.0,2586.0
,,2188000000.0,2188.0,3688.0
,,2198000000.0,2198.0,3326.0
,,2202000000.0,2202.0,35268.0
,,2204000000.0,2204.0,18534.0
,,2205000000.0,2205.0,200.0
,,2206000000.0,2206.0,4441.0
,,2207000000.0,2207.0,220.0
,,2208000000.0,2208.0,3107.25
,,2209000000.0,2209.0,200.0
,,2210000000.0,2210.0,201.0
,,2211000000.0,2211.0,198.83333333333334
,,2212000000.0,2212.0,208.9
,,2213000000.0,2213.0,219.42857142857142
,-15000.0,609809747.0,,
,-15000.0,819566093.0,,
,-15000.0,1005603880.0,,
,-15000.0,1046008747.0,,
,-15000.0,1117633702.0,,
,-15000.0,1267827795.0,,
,-15000.0,1268347402.0,,
,-15000.0,1532286629.0,,
,-15000.0,1662494218.0,,
,-15000.0,1662806415.0,,
,-15000.0,1828134958.0,,
,-15000.0,1828440573.0,,
,-15000.0,1918393589.0,,
,-15000.0,1990082882.0,,
,-15000.0,2046007970.0,,
,-15000.0,2202073525.0,,
,-15000.0,2202910686.0,,
,-15000.0,2409526432.0,,


==> data/layer1_rdtsc_without_keydrown_nexus.csv <==
Fake,Real,Time,TimeGroup,Value
,,540000.0,540.0,285973.0
,,1098000.0,1098.0,150729.0
,,8846000.0,8846.0,126955.0
,,19076000.0,19076.0,647948.0
,,54752000.0,54752.0,1230321.0
,,69001000.0,69001.0,478573.0
,,119834000.0,119834.0,2360330.0
,,155317000.0,155317.0,1218628.0
,,169114000.0,169114.0,735759.0
,,219017000.0,219017.0,515162.0
,,249694000.0,249694.0,155881.0
,,255920000.0,255920.0,925183.0
,,269026000.0,269026.0,535240.0
,,319015000.0,319015.0,510681.0
,,356649000.0,356649.0,856790.0
,,369021000.0,369021.0,523504.0
,,419015000.0,419015.0,510590.0
,,429876000.0,429876.0,2496775.0
,,430020000.0,430020.0,104805.0
,,432488000.0,432488.0,504747.0
,,433189000.0,433189.0,1417381.0
,,457363000.0,457363.0,987320.0
,,469044000.0,469044.0,575236.0
,,517117000.0,517117.0,134417.0
,,519028000.0,519028.0,540048.0
,,547442000.0,547442.0,571590.0
,,547585000.0,547585.0,100847.0
,,549954000.0,549954.0,281952.0
,,550242000.0,550242.0,489965.0
,,558013000.0,558013.0,918681.0
,,569031000.0,569031.0,545878.0
,,588837000.0,588837.0,106503.0
,,619017000.0,619017.0,514453.0
,,658769000.0,658769.0,862760.0
,,669021000.0,669021.0,523116.0
,,719014000.0,719014.0,507367.0
,,759499000.0,759499.0,899679.0
,,769021000.0,769021.0,524510.0
,,784533000.0,784533.0,122244.0
,,788885000.0,788885.0,216668.0
,,819022000.0,819022.0,526552.0
,,860139000.0,860139.0,898869.0
,,869022000.0,869022.0,526145.0
,,919014000.0,919014.0,507818.0
,,960838000.0,960838.0,843583.0
,,969020000.0,969020.0,521541.0
,,1019015000.0,1019015.0,509338.0
,,1051946000.0,1051946.0,114886.0
,,1061629000.0,1061629.0,845768.0
,,1069020000.0,1069020.0,520688.0
,,1119018000.0,1119018.0,516357.0
,,1162307000.0,1162307.0,853179.0
,,1169023000.0,1169023.0,527960.0
,,1203596000.0,1203596.0,625169.0
,,1206151000.0,1206151.0,373579.0
,,1206537000.0,1206537.0,817105.0
,,1219034000.0,1219034.0,552901.0
,,1239054000.0,1239054.0,596832.0
,,1239265000.0,1239265.0,318237.0
,,1239567000.0,1239567.0,267469.0
,,1239890000.0,1239890.0,263872.0
,,1240226000.0,1240226.0,275518.0
,,1240565000.0,1240565.0,288754.0
,,1240903000.0,1240903.0,295000.0
,,1241233000.0,1241233.0,264795.0
,,1241564000.0,1241564.0,262484.0
,,1241912000.0,1241912.0,292727.0
,,1242776000.0,1242776.0,399758.0
,,1243418000.0,1243418.0,160859.0
,,1262893000.0,1262893.0,743088.0
,,1269043000.0,1269043.0,573803.0
,,1319016000.0,1319016.0,511950.0
,,1319370000.0,1319370.0,136380.0
,,1331301000.0,1331301.0,921027.0
,,1333804000.0,1333804.0,343705.0
,,1334073000.0,1334073.0,584878.0
,,1339543000.0,1339543.0,312747.0
,,1342095000.0,1342095.0,456358.0
,,1348250000.0,1348250.0,2289748.0
,,1350388000.0,1350388.0,505461.0
,,1356363000.0,1356363.0,1412712.0
,,1358769000.0,1358769.0,113687.0
,,1359019000.0,1359019.0,346058.0
,,1363580000.0,1363580.0,721801.0
,,1364508000.0,1364508.0,348307.0
,,1369051000.0,1369051.0,591252.0
,,1381438000.0,1381438.0,154226.0
,,1388360000.0,1388360.0,169307.0
,,1419024000.0,1419024.0,531087.0
,,1434486000.0,1434486.0,693056.0
,,1438908000.0,1438908.0,268180.0
,,1439077000.0,1439077.0,247195.0
,,1439389000.0,1439389.0,218433.0
,,1439692000.0,1439692.0,187379.0
,,1439986000.0,1439986.0,186412.0
,,1440298000.0,1440298.0,210907.0
,,1440601000.0,1440601.0,213142.0
,,1440903000.0,1440903.0,184492.0
,,1441204000.0,1441204.0,184433.0
,,1441482000.0,1441482.0,131552.0
,,1464284000.0,1464284.0,663238.0
,,1469032000.0,1469032.0,548700.0
,,1519012000.0,1519012.0,503974.0
,,1565018000.0,1565018.0,594640.0
,,1569017000.0,1569017.0,515399.0
,,1586795000.0,1586795.0,139612.0
,,1588838000.0,1588838.0,109429.0
,,1599007000.0,1599007.0,490745.0
,,1599213000.0,1599213.0,300701.0
,,1599528000.0,1599528.0,265372.0
,,1599851000.0,1599851.0,262049.0
,,1600189000.0,1600189.0,275372.0
,,1600526000.0,1600526.0,284518.0
,,1600864000.0,1600864.0,292732.0
,,1601195000.0,1601195.0,262801.0
,,1601536000.0,1601536.0,283685.0
,,1601865000.0,1601865.0,267069.0
,,1605074000.0,1605074.0,285375.0
,,1605160000.0,1605160.0,176522.0
,,1605772000.0,1605772.0,195108.0
,,1619034000.0,1619034.0,553341.0
,,1665744000.0,1665744.0,636047.0
,,1669030000.0,1669030.0,543352.0
,,1719014000.0,1719014.0,508653.0
,,1751639000.0,1751639.0,247315.0
,,1764583000.0,1764583.0,543736.0
,,1766397000.0,1766397.0,659465.0
,,1769051000.0,1769051.0,592048.0
,,1775278000.0,1775278.0,212542.0
,,1798920000.0,1798920.0,294571.0
,,1799126000.0,1799126.0,313717.0
,,1799448000.0,1799448.0,300596.0
,,1799778000.0,1799778.0,269376.0
,,1800101000.0,1800101.0,268993.0
,,1800443000.0,1800443.0,290149.0
,,1800777000.0,1800777.0,295702.0
,,1801109000.0,1801109.0,264744.0
,,1801440000.0,1801440.0,266276.0
,,1801731000.0,1801731.0,167864.0
,,1819021000.0,1819021.0,524792.0
,,1854212000.0,1854212.0,125156.0
,,1867104000.0,1867104.0,600288.0
,,1869022000.0,1869022.0,526709.0
,,1919013000.0,1919013.0,505529.0
,,1967793000.0,1967793.0,587403.0
,,1969023000.0,1969023.0,527689.0
,,2019014000.0,2019014.0,508177.0
,,2068500000.0,2068500.0,569611.0
,,2069020000.0,2069020.0,521973.0
,,2072130000.0,2072130.0,1709347.0
,,2072273000.0,2072273.0,101382.0
,,2074693000.0,2074693.0,395874.0
,,2075141000.0,2075141.0,939015.0
,,2119044000.0,2119044.0,576008.0
,,2121633000.0,2121633.0,128628.0
,,2169318000.0,2169318.0,1196406.0
,,2207002000.0,2207002.0,498511.0
,,2209457000.0,2209457.0,149240.0
,,2209661000.0,2209661.0,249363.0
,,2219037000.0,2219037.0,560331.0
,,2269027000.0,2269027.0,537936.0
,,2269931000.0,2269931.0,659317.0
,,2319021000.0,2319021.0,525167.0
,,2369015000.0,2369015.0,509318.0
,,2370621000.0,2370621.0,582206.0
,,2388870000.0,2388870.0,182323.0
,,2419023000.0,2419023.0,527295.0
,,2469014000.0,2469014.0,509086.0
,,2471405000.0,2471405.0,569594.0
,,2519020000.0,2519020.0,521210.0
,,2569014000.0,2569014.0,508634.0
,,2572022000.0,2572022.0,568869.0
,,2588836000.0,2588836.0,105896.0
,,2619021000.0,2619021.0,524472.0
,,2656272000.0,2656272.0,115236.0
,,2669017000.0,2669017.0,514935.0
,,2672758000.0,2672758.0,576646.0
,,2719020000.0,2719020.0,521586.0
,,2769014000.0,2769014.0,508182.0
,,2773457000.0,2773457.0,615507.0
,,2819019000.0,2819019.0,519689.0
,,2854974000.0,2854974.0,1658220.0
,,2857529000.0,2857529.0,379489.0
,,2857905000.0,2857905.0,817657.0
,,2869030000.0,2869030.0,545288.0
,,2874191000.0,2874191.0,637490.0
,,2919023000.0,2919023.0,528854.0
,,2923692000.0,2923692.0,126205.0
,,2969018000.0,2969018.0,516665.0
,,2974878000.0,2974878.0,582573.0
,,2989869000.0,2989869.0,413252.0
,,2992325000.0,2992325.0,149090.0
,,2992528000.0,2992528.0,248526.0
,,3019027000.0,3019027.0,537356.0
,,3069015000.0,3069015.0,510716.0
,,3075605000.0,3075605.0,609096.0
,,3119021000.0,3119021.0,523374.0
,,3169015000.0,3169015.0,510214.0
,,3176356000.0,3176356.0,576311.0
,,3191107000.0,3191107.0,120431.0
,,3219020000.0,3219020.0,522639.0
,,3269014000.0,3269014.0,509074.0
,,3277026000.0,3277026.0,620607.0
,,3319020000.0,3319020.0,521009.0
,,3369014000.0,3369014.0,507611.0
,,3377698000.0,3377698.0,567622.0
,,3419019000.0,3419019.0,518974.0
,,3458519000.0,3458519.0,113022.0
,,3469017000.0,3469017.0,515551.0
,,3478404000.0,3478404.0,572886.0
,,3519020000.0,3519020.0,521664.0
,,3569014000.0,3569014.0,507841.0
,,3579110000.0,3579110.0,575365.0
,,3619020000.0,3619020.0,521743.0
,,3669016000.0,3669016.0,511862.0
,,3679889000.0,3679889.0,577260.0
,,3697779000.0,3697779.0,2119077.0
,,3700706000.0,3700706.0,1219797.0
,,3719037000.0,3719037.0,559394.0
,,3725936000.0,3725936.0,121633.0
,,3769017000.0,3769017.0,515719.0
,,3780658000.0,3780658.0,677172.0
,,3819026000.0,3819026.0,534660.0
,,3824290000.0,3824290.0,1237323.0
,,3826745000.0,3826745.0,148721.0
,,3826947000.0,3826947.0,248330.0
,,3869025000.0,3869025.0,532108.0
,,3881250000.0,3881250.0,606647.0
,,3919021000.0,3919021.0,524728.0
,,3969014000.0,3969014.0,509338.0
,,3981960000.0,3981960.0,581559.0
,,3993351000.0,3993351.0,120693.0
,,4003687000.0,4003687.0,630411.0
,,4019041000.0,4019041.0,569550.0
,,4069014000.0,4069014.0,508972.0
,,4082728000.0,4082728.0,597342.0
,,4119021000.0,4119021.0,523449.0
,,4169014000.0,4169014.0,507921.0
,,4183442000.0,4183442.0,567841.0
,,4219018000.0,4219018.0,517893.0
,,4260766000.0,4260766.0,114720.0
,,4269018000.0,4269018.0,517927.0
,,4284164000.0,4284164.0,628754.0
,,4319020000.0,4319020.0,522388.0
,,4369014000.0,4369014.0,507740.0
,,4384867000.0,4384867.0,571504.0
,,4419018000.0,4419018.0,517729.0
,,4469014000.0,4469014.0,508069.0
,,4485557000.0,4485557.0,572699.0
,,4519019000.0,4519019.0,518791.0
,,4528180000.0,4528180.0,112125.0
,,4564996000.0,4564996.0,197620.0
,,4567551000.0,4567551.0,377053.0
,,4567941000.0,4567941.0,835796.0
,,4569041000.0,4569041.0,569875.0
,,4586228000.0,4586228.0,651355.0
,,4588838000.0,4588838.0,109058.0
,,4619026000.0,4619026.0,535494.0
,,4669015000.0,4669015.0,509979.0
,,4684149000.0,4684149.0,1862395.0
,,4686576000.0,4686576.0,133180.0
,,4686905000.0,4686905.0,544036.0
,,4687013000.0,4687013.0,152945.0
,,4719028000.0,4719028.0,538862.0
,,4769014000.0,4769014.0,508730.0
,,4787566000.0,4787566.0,336378.0
,,4787671000.0,4787671.0,151167.0
,,4795599000.0,4795599.0,125094.0
,,4819022000.0,4819022.0,526693.0
,,4869014000.0,4869014.0,507859.0
,,4888278000.0,4888278.0,290913.0
,,4888381000.0,4888381.0,145061.0
,,4919018000.0,4919018.0,517471.0
,,4969014000.0,4969014.0,507932.0
,,4988957000.0,4988957.0,286667.0
,,4989053000.0,4989053.0,137185.0
,,5019018000.0,5019018.0,517738.0
,,5063012000.0,5063012.0,114611.0
,,5069018000.0,5069018.0,518211.0
,,5089688000.0,5089688.0,290225.0
,,5089790000.0,5089790.0,143957.0
,,5119018000.0,5119018.0,517631.0
,,5169014000.0,5169014.0,507658.0
,,5176382000.0,5176382.0,230409.0
,,5190391000.0,5190391.0,304850.0
,,5190506000.0,5190506.0,167179.0
,,5219032000.0,5219032.0,548197.0
,,5269015000.0,5269015.0,509824.0
,,5291045000.0,5291045.0,332182.0
,,5291151000.0,5291151.0,147605.0
,,5319020000.0,5319020.0,520789.0
,,5330430000.0,5330430.0,122430.0
,,5347565000.0,5347565.0,102669.0
,,5369018000.0,5369018.0,517291.0
,,5373864000.0,5373864.0,822710.0
,,5376421000.0,5376421.0,383754.0
,,5376824000.0,5376824.0,861848.0
,,5391833000.0,5391833.0,335643.0
,,5391951000.0,5391951.0,162734.0
,,5419041000.0,5419041.0,568411.0
,,5469015000.0,5469015.0,510812.0
,,5475815000.0,5475815.0,456631.0
,,5478368000.0,5478368.0,370161.0
,,5478617000.0,5478617.0,554235.0
,,5482726000.0,5482726.0,622084.0
,,5484798000.0,5484798.0,1656670.0
,,5487440000.0,5487440.0,573437.0
,,5492548000.0,5492548.0,351461.0
,,5493159000.0,5493159.0,1323765.0
,,5495763000.0,5495763.0,491870.0
,,5499758000.0,5499758.0,632407.0
,,5501258000.0,5501258.0,506232.0
,,5503808000.0,5503808.0,365683.0
,,5503860000.0,5503860.0,113396.0
,,5510014000.0,5510014.0,1003675.0
,,5512615000.0,5512615.0,490526.0
,,5516759000.0,5516759.0,593014.0
,,5518463000.0,5518463.0,2261037.0
,,5519078000.0,5519078.0,577959.0
,,5521010000.0,5521010.0,360715.0
,,5521064000.0,5521064.0,117258.0
,,5526990000.0,5526990.0,2320006.0
,,5528820000.0,5528820.0,105813.0
,,5529440000.0,5529440.0,141822.0
,,5529685000.0,5529685.0,366091.0
,,5533662000.0,5533662.0,337145.0
,,5550599000.0,5550599.0,154075.0
,,5556913000.0,5556913.0,173890.0
,,5569034000.0,5569034.0,482119.0
,,5588836000.0,5588836.0,105720.0
,,5593162000.0,5593162.0,211918.0
,,5597856000.0,5597856.0,139891.0
,,5619037000.0,5619037.0,487953.0
,,5669019000.0,5669019.0,454918.0
,,5693937000.0,5693937.0,232169.0
,,5719024000.0,5719024.0,531568.0
,,5769018000.0,5769018.0,516165.0
,,5794580000.0,5794580.0,161639.0
,,5819026000.0,5819026.0,534772.0
,,5865272000.0,5865272.0,121323.0
,,5869025000.0,5869025.0,533018.0
,,5895248000.0,5895248.0,118916.0
,,5919026000.0,5919026.0,535525.0
,,5969021000.0,5969021.0,525192.0
,,5995989000.0,5995989.0,118972.0
,,6019023000.0,6019023.0,529458.0
,,6069021000.0,6069021.0,524662.0
,,6096596000.0,6096596.0,117742.0
,,6119024000.0,6119024.0,531678.0
,,6132685000.0,6132685.0,114552.0
,,6169024000.0,6169024.0,531299.0
,,6197382000.0,6197382.0,117857.0
,,6219026000.0,6219026.0,534805.0
,,6233577000.0,6233577.0,1408344.0
,,6236133000.0,6236133.0,375537.0
,,6236624000.0,6236624.0,878840.0
,,6269042000.0,6269042.0,570813.0
,,6298131000.0,6298131.0,166403.0
,,6319029000.0,6319029.0,541640.0
,,6360739000.0,6360739.0,1870508.0
,,6363194000.0,6363194.0,150235.0
,,6363397000.0,6363397.0,249415.0
,,6369026000.0,6369026.0,534851.0
,,6398728000.0,6398728.0,117701.0
,,6398818000.0,6398818.0,114857.0
,,6400104000.0,6400104.0,124481.0
,,6419022000.0,6419022.0,525978.0
,,6469014000.0,6469014.0,507974.0
,,6499448000.0,6499448.0,115926.0
,,6519019000.0,6519019.0,519178.0
,,6569014000.0,6569014.0,507932.0
,,6588835000.0,6588835.0,103423.0
,,6600156000.0,6600156.0,117112.0
,,6609036000.0,6609036.0,558098.0
,,6609246000.0,6609246.0,312700.0
,,6609553000.0,6609553.0,264285.0
,,6609877000.0,6609877.0,262359.0
,,6610215000.0,6610215.0,276684.0
,,6610552000.0,6610552.0,288049.0
,,6610894000.0,6610894.0,324005.0
,,6611220000.0,6611220.0,262451.0
,,6611553000.0,6611553.0,262524.0
,,6611897000.0,6611897.0,281784.0
,,6614723000.0,6614723.0,261475.0
,,6619038000.0,6619038.0,563109.0
,,6667458000.0,6667458.0,134805.0
,,6669021000.0,6669021.0,523629.0
,,6700852000.0,6700852.0,123334.0
,,6719023000.0,6719023.0,528384.0
,0,432350052.0,,
,0,1206072344.0,,
,0,1333726458.0,,
,0,1341960730.0,,
,0,1350236928.0,,
,0,2074610676.0,,
,0,2857451978.0,,
,0,3700257344.0,,
,0,4567474738.0,,
,0,5376342864.0,,
,0,5478292706.0,,
,0,5487268488.0,,
,0,5495624270.0,,
,0,5503733540.0,,
,0,5512479010.0,,
,0,5520937446.0,,
,0,6236053124.0,,
,0,7104011560.0,,


==> data/layer1_rdtsc_without_keydrown_oneplus3t.csv <==
Fake,Real,Time,TimeGroup,Value
,,230000.0,230.0,297122.0
,,6838000.0,6838.0,149920.0
,,163781000.0,163781.0,114204.0
,,166840000.0,166840.0,103579.0
,,233280000.0,233280.0,349139.0
,,241593000.0,241593.0,137653.0
,,250199000.0,250199.0,116436.0
,,280663000.0,280663.0,125824.0
,,283512000.0,283512.0,112371.0
,,290270000.0,290270.0,211661.0
,,358654000.0,358654.0,131709.0
,,436521000.0,436521.0,130627.0
,,440196000.0,440196.0,125218.0
,,475515000.0,475515.0,132061.0
,,490198000.0,490198.0,120794.0
,,492291000.0,492291.0,128136.0
,,553330000.0,553330.0,131139.0
,,630206000.0,630206.0,138609.0
,,631264000.0,631264.0,159457.0
,,633530000.0,633530.0,130920.0
,,709169000.0,709169.0,132475.0
,,710201000.0,710201.0,117323.0
,,730192000.0,730192.0,116741.0
,,742394000.0,742394.0,134898.0
,,748097000.0,748097.0,117568.0
,,750246000.0,750246.0,172361.0
,,826050000.0,826050.0,135620.0
,,830180000.0,830180.0,109802.0
,,904047000.0,904047.0,132766.0
,,905764000.0,905764.0,1038969.0
,,910213000.0,910213.0,126021.0
,,910494000.0,910494.0,218570.0
,,913759000.0,913759.0,804056.0
,,921949000.0,921949.0,805318.0
,,929243000.0,929243.0,369662.0
,,930183000.0,930183.0,100640.0
,,930919000.0,930919.0,130417.0
,,937293000.0,937293.0,313855.0
,,943006000.0,943006.0,112547.0
,,945376000.0,945376.0,381672.0
,,953783000.0,953783.0,697135.0
,,961589000.0,961589.0,347042.0
,,964082000.0,964082.0,738821.0
,,964268000.0,964268.0,109780.0
,,965373000.0,965373.0,609799.0
,,966531000.0,966531.0,341734.0
,,966838000.0,966838.0,103255.0
,,967534000.0,967534.0,111261.0
,,968568000.0,968568.0,241946.0
,,970534000.0,970534.0,1250100.0
,,971600000.0,971600.0,138707.0
,,972532000.0,972532.0,129548.0
,,973554000.0,973554.0,197832.0
,,974703000.0,974703.0,335669.0
,,975630000.0,975630.0,122817.0
,,976069000.0,976069.0,411376.0
,,976637000.0,976637.0,206672.0
,,978029000.0,978029.0,625095.5
,,978971000.0,978971.0,127082.0
,,979949000.0,979949.0,156248.0
,,981020000.0,981020.0,281731.0
,,982203000.0,982203.0,380060.0
,,990248000.0,990248.0,141494.0
,,992577000.0,992577.0,116619.0
,,997635000.0,997635.0,112720.0
,,1014368000.0,1014368.0,157428.0
,,1020906000.0,1020906.0,125874.0
,,1030183000.0,1030183.0,111076.0
,,1031013000.0,1031013.0,129599.0
,,1047758000.0,1047758.0,107781.0
,,1050308000.0,1050308.0,225830.0
,,1063518000.0,1063518.0,120373.0
,,1074909000.0,1074909.0,397467.0
,,1079402000.0,1079402.0,104356.0
,,1082925000.0,1082925.0,836327.0
,,1091125000.0,1091125.0,995575.0
,,1096868000.0,1096868.0,117860.0
,,1097760000.0,1097760.0,147828.0
,,1098508000.0,1098508.0,236070.0
,,1098821000.0,1098821.0,105169.0
,,1107376000.0,1107376.0,1017947.0
,,1110199000.0,1110199.0,133632.0
,,1115031000.0,1115031.0,739144.0
,,1123005000.0,1123005.0,620691.0
,,1130237000.0,1130237.0,175126.0
,,1131125000.0,1131125.0,589446.0
,,1139254000.0,1139254.0,759359.0
,,1140177000.0,1140177.0,101307.0
,,1146893000.0,1146893.0,231890.0
,,1147797000.0,1147797.0,121135.0
,,1150253000.0,1150253.0,170011.0
,,1155605000.0,1155605.0,1041090.0
,,1162852000.0,1162852.0,678985.0
,,1164486000.0,1164486.0,139251.0
,,1170229000.0,1170229.0,166391.0
,,1176680000.0,1176680.0,140344.0
,,1181169000.0,1181169.0,138721.0
,,1214515000.0,1214515.0,118826.0
,,1215636000.0,1215636.0,133411.0
,,1230190000.0,1230190.0,120110.0
,,1231196000.0,1231196.0,114698.0
,,1234616000.0,1234616.0,321645.0
,,1240360000.0,1240360.0,253699.0
,,1242693000.0,1242693.0,142390.0
,,1247885000.0,1247885.0,119083.0
,,1250305000.0,1250305.0,216874.0
,,1252052000.0,1252052.0,686617.0
,,1255926000.0,1255926.0,128447.0
,,1260327000.0,1260327.0,886247.0
,,1266883000.0,1266883.0,155284.0
,,1268005000.0,1268005.0,264102.5
,,1270218000.0,1270218.0,132625.0
,,1276077000.0,1276077.0,513914.0
,,1281286000.0,1281286.0,160485.0
,,1283518000.0,1283518.0,111570.0
,,1283952000.0,1283952.0,252275.0
,,1290305000.0,1290305.0,243518.0
,,1291933000.0,1291933.0,269305.0
,,1293652000.0,1293652.0,246949.0
,,1296865000.0,1296865.0,136391.0
,,1297944000.0,1297944.0,126804.0
,,1299871000.0,1299871.0,128953.0
,,1306850000.0,1306850.0,118108.0
,,1308002000.0,1308002.0,355638.0
,,1310209000.0,1310209.0,144885.0
,,1314643000.0,1314643.0,148371.0
,,1315664000.0,1315664.0,181654.5
,,1330180000.0,1330180.0,106708.0
,,1331309000.0,1331309.0,123666.0
,,1347970000.0,1347970.0,102158.0
,,1350210000.0,1350210.0,124416.0
,,1364675000.0,1364675.0,125714.0
,,1371460000.0,1371460.0,130745.0
,,1381355000.0,1381355.0,121898.0
,,1390205000.0,1390205.0,130081.0
,,1404948000.0,1404948.0,428698.0
,,1408743000.0,1408743.0,111676.0
,,1410246000.0,1410246.0,129004.0
,,1410485000.0,1410485.0,103816.0
,,1412962000.0,1412962.0,281537.0
,,1414724000.0,1414724.0,121735.0
,,1421300000.0,1421300.0,553439.0
,,1428866000.0,1428866.0,205281.0
,,1430229000.0,1430229.0,153331.0
,,1431421000.0,1431421.0,132706.0
,,1437757000.0,1437757.0,413732.5
,,1444943000.0,1444943.0,138081.0
,,1448096000.0,1448096.0,121704.0
,,1450241000.0,1450241.0,154975.0
,,1453386000.0,1453386.0,383620.0
,,1457115000.0,1457115.0,364450.0
,,1460194000.0,1460194.0,131939.0
,,1461659000.0,1461659.0,573767.0
,,1464803000.0,1464803.0,151810.0
,,1470056000.0,1470056.0,1032991.0
,,1470229000.0,1470229.0,140557.0
,,1473526000.0,1473526.0,107690.0
,,1476897000.0,1476897.0,144227.0
,,1478036000.0,1478036.0,916914.0
,,1481536000.0,1481536.0,197366.0
,,1485588000.0,1485588.0,460791.0
,,1486858000.0,1486858.0,108500.0
,,1488327000.0,1488327.0,137740.0
,,1490291000.0,1490291.0,200829.0
,,1492861000.0,1492861.0,164507.0
,,1493694000.0,1493694.0,376167.0
,,1498159000.0,1498159.0,123450.0
,,1500200000.0,1500200.0,122999.0
,,1501579000.0,1501579.0,347079.0
,,1506849000.0,1506849.0,115256.0
,,1509220000.0,1509220.0,427480.0
,,1510195000.0,1510195.0,112088.0
,,1514870000.0,1514870.0,145811.0
,,1531490000.0,1531490.0,100593.0
,,1548187000.0,1548187.0,115860.0
,,1550210000.0,1550210.0,126727.0
,,1566269000.0,1566269.0,138454.0
,,1570189000.0,1570189.0,119774.0
,,1581556000.0,1581556.0,115468.0
,,1590195000.0,1590195.0,120543.0
,,1630231000.0,1630231.0,167797.0
,,1644154000.0,1644154.0,136514.0
,,1683105000.0,1683105.0,128315.0
,,1690204000.0,1690204.0,132664.0
,,1742965000.0,1742965.0,131278.0
,,1750189000.0,1750189.0,107405.0
,,1760974000.0,1760974.0,102716.0
,,1838925000.0,1838925.0,125073.0
,,1877904000.0,1877904.0,125789.0
,,1890204000.0,1890204.0,128605.0
,,1950194000.0,1950194.0,103229.0
,,1955813000.0,1955813.0,128744.0
,,2010180000.0,2010180.0,107494.0
,,2033759000.0,2033759.0,122996.0
,,2036846000.0,2036846.0,112765.0
,,2070225000.0,2070225.0,142494.0
,,2111663000.0,2111663.0,107787.0
,,2130184000.0,2130184.0,117328.0
,,2150683000.0,2150683.0,134897.0
,,2153555000.0,2153555.0,161722.0
,,2170188000.0,2170188.0,119854.0
,,2190190000.0,2190190.0,114865.0
,,2226642000.0,2226642.0,124153.0
,,2230227000.0,2230227.0,166048.0
,,2236019000.0,2236019.0,328531.0
,,2236843000.0,2236843.0,102015.0
,,2243304000.0,2243304.0,129765.0
,,2246853000.0,2246853.0,119927.0
,,2250206000.0,2250206.0,111205.0
,,2270179000.0,2270179.0,109777.0
,,2290209000.0,2290209.0,135585.0
,,2306456000.0,2306456.0,128429.0
,,2310247000.0,2310247.0,189794.0
,,2345395000.0,2345395.0,122649.0
,,2350199000.0,2350199.0,119490.0
,,2390192000.0,2390192.0,122338.0
,,2423310000.0,2423310.0,115895.0
,,2426865000.0,2426865.0,137937.0
,,2430195000.0,2430195.0,127338.0
,,2490183000.0,2490183.0,106708.0
,,2501216000.0,2501216.0,116350.0
,,2503504000.0,2503504.0,109823.0
,,2510180000.0,2510180.0,109319.0
,,2530966000.0,2530966.0,135273.0
,,2533531000.0,2533531.0,135429.0
,,2540275000.0,2540275.0,200730.0
,,2543498000.0,2543498.0,103022.0
,,2550204000.0,2550204.0,124837.0
,,2590198000.0,2590198.0,123790.0
,,2618149000.0,2618149.0,121494.0
,,2630186000.0,2630186.0,119705.0
,,2650202000.0,2650202.0,116324.0
,,2690195000.0,2690195.0,121325.0
,,2696001000.0,2696001.0,144068.0
,,2710204000.0,2710204.0,141646.0
,,2773910000.0,2773910.0,131642.0
,,2776868000.0,2776868.0,142539.0
,,2781040000.0,2781040.0,115418.0
,,2790252000.0,2790252.0,189563.0
,,2812900000.0,2812900.0,143045.0
,,2816844000.0,2816844.0,109899.0
,,2830175000.0,2830175.0,103414.0
,,2854708000.0,2854708.0,850418.0
,,2856856000.0,2856856.0,112016.0
,,2859618000.0,2859618.0,121433.0
,,2863070000.0,2863070.0,169726.5
,,2863525000.0,2863525.0,106731.0
,,2870906000.0,2870906.0,945836.0
,,2878732000.0,2878732.0,841409.0
,,2882941000.0,2882941.0,201950.0
,,2886367000.0,2886367.0,404910.0
,,2890266000.0,2890266.0,188951.0
,,2890795000.0,2890795.0,105046.0
,,2894584000.0,2894584.0,588524.0
,,2899555000.0,2899555.0,140791.0
,,2902606000.0,2902606.0,390000.0
,,2910626000.0,2910626.0,596452.0
,,2916291000.0,2916291.0,203976.0
,,2916841000.0,2916841.0,106697.0
,,2918110000.0,2918110.0,422325.0
,,2921742000.0,2921742.0,103955.0
,,2926833000.0,2926833.0,100466.0
,,2930199000.0,2930199.0,111931.0
,,2932927000.0,2932927.0,146568.0
,,2936849000.0,2936849.0,117214.0
,,2949589000.0,2949589.0,124542.0
,,2950254000.0,2950254.0,165562.0
,,2966293000.0,2966293.0,148706.0
,,2968711000.0,2968711.0,140912.0
,,2970242000.0,2970242.0,169640.0
,,2982957000.0,2982957.0,125674.0
,,2990228000.0,2990228.0,157599.0
,,3007646000.0,3007646.0,106247.0
,,3010262000.0,3010262.0,208435.0
,,3015172000.0,3015172.0,227937.0
,,3016343000.0,3016343.0,140658.0
,,3020171000.0,3020171.0,108482.0
,,3022220000.0,3022220.0,120467.0
,,3024844000.0,3024844.0,586612.0
,,3030255000.0,3030255.0,155798.0
,,3031559000.0,3031559.0,439398.0
,,3033023000.0,3033023.0,107806.0
,,3033516000.0,3033516.0,104769.0
,,3039913000.0,3039913.0,781526.0
,,3040206000.0,3040206.0,100486.0
,,3047948000.0,3047948.0,558177.0
,,3050252000.0,3050252.0,177771.0
,,3053509000.0,3053509.0,114962.0
,,3055590000.0,3055590.0,222901.0
,,3064351000.0,3064351.0,1027303.0
,,3070318000.0,3070318.0,249208.0
,,3071599000.0,3071599.0,269439.0
,,3073543000.0,3073543.0,153657.0
,,3079900000.0,3079900.0,992501.0
,,3083100000.0,3083100.0,184834.0
,,3085732000.0,3085732.0,112745.0
,,3090290000.0,3090290.0,229273.0
,,3099717000.0,3099717.0,106148.0
,,3113502000.0,3113502.0,105487.0
,,3116445000.0,3116445.0,163330.0
,,3130193000.0,3130193.0,127528.0
,,3133081000.0,3133081.0,107822.0
,,3150209000.0,3150209.0,125470.0
,,3166518000.0,3166518.0,192869.0
,,3168916000.0,3168916.0,779786.0
,,3170213000.0,3170213.0,144843.0
,,3173182000.0,3173182.0,118011.0
,,3176718000.0,3176718.0,539765.0
,,3183178000.0,3183178.0,146251.0
,,3184689000.0,3184689.0,241495.0
,,3186880000.0,3186880.0,117501.0
,,3190290000.0,3190290.0,204853.0
,,3193299000.0,3193299.0,869865.0
,,3200189000.0,3200189.0,108116.0
,,3201280000.0,3201280.0,913694.0
,,3203518000.0,3203518.0,125562.0
,,3208893000.0,3208893.0,204742.0
,,3210197000.0,3210197.0,126861.0
,,3216728000.0,3216728.0,173247.0
,,3216730000.0,3216730.0,181568.0
,,3223524000.0,3223524.0,133459.0
,,3225563000.0,3225563.0,1040718.0
,,3230227000.0,3230227.0,147789.0
,,3233241000.0,3233241.0,722942.0
,,3237441000.0,3237441.0,321475.0
,,3240944000.0,3240944.0,869038.0
,,3241470000.0,3241470.0,133463.0
,,3244802000.0,3244802.0,102322.0
,,3249921000.0,3249921.0,180169.0
,,3250211000.0,3250211.0,120485.0
,,3266541000.0,3266541.0,107463.0
,,3270203000.0,3270203.0,136729.0
,,3280348000.0,3280348.0,169527.0
,,3283293000.0,3283293.0,172695.0
,,3283510000.0,3283510.0,129232.0
,,3290234000.0,3290234.0,165610.0
,,3296860000.0,3296860.0,132166.0
,,3299901000.0,3299901.0,100691.0
,,3310183000.0,3310183.0,116953.0
,,3316592000.0,3316592.0,114067.0
,,3338272000.0,3338272.0,479664.0
,,3340231000.0,3340231.0,172950.0
,,3342324000.0,3342324.0,119776.0
,,3345840000.0,3345840.0,213055.5
,,3350252000.0,3350252.0,164520.0
,,3354187000.0,3354187.0,783017.0
,,3358308000.0,3358308.0,115348.0
,,3362087000.0,3362087.0,427177.0
,,3366690000.0,3366690.0,123156.0
,,3370957000.0,3370957.0,1218011.0
,,3377949000.0,3377949.0,154785.0
,,3383362000.0,3383362.0,158110.0
,,3386858000.0,3386858.0,1020036.0
,,3387950000.0,3387950.0,110318.0
,,3390311000.0,3390311.0,254996.0
,,3393541000.0,3393541.0,155910.0
,,3394097000.0,3394097.0,213439.0
,,3396857000.0,3396857.0,124590.0
,,3397596000.0,3397596.0,188328.0
,,3400076000.0,3400076.0,200594.0
,,3402637000.0,3402637.0,661866.0
,,3406854000.0,3406854.0,173937.0
,,3410706000.0,3410706.0,829524.0
,,3416725000.0,3416725.0,162191.0
,,3418946000.0,3418946.0,879381.0
,,3427051000.0,3427051.0,830384.0
,,3430184000.0,3430184.0,115704.0
,,3433527000.0,3433527.0,116231.0
,,3434102000.0,3434102.0,255890.0
,,3436193000.0,3436193.0,159796.0
,,3440250000.0,3440250.0,190586.0
,,3450247000.0,3450247.0,312158.0
,,3466723000.0,3466723.0,103268.0
,,3470207000.0,3470207.0,143966.0
,,3475209000.0,3475209.0,134101.0
,,3476844000.0,3476844.0,100969.0
,,3483524000.0,3483524.0,234781.0
,,3486904000.0,3486904.0,100566.0
,,3490290000.0,3490290.0,235279.0
,,3490993000.0,3490993.0,109942.0
,,3500195000.0,3500195.0,203982.0
,,3500836000.0,3500836.0,268059.0
,,3501527000.0,3501527.0,109413.0
,,3502129000.0,3502129.0,174929.0
,,3510217000.0,3510217.0,153970.0
,,3516846000.0,3516846.0,182495.0
,,3530185000.0,3530185.0,100618.0
,,3531558000.0,3531558.0,130780.0
,,3533684000.0,3533684.0,354222.0
,,3536860000.0,3536860.0,132432.0
,,3550221000.0,3550221.0,139787.0
,,3556858000.0,3556858.0,128309.0
,,3570178000.0,3570178.0,108400.0
,,3590192000.0,3590192.0,116305.0
,,3630943000.0,3630943.0,135671.0
,,3650209000.0,3650209.0,123310.0
,,3690241000.0,3690241.0,177713.0
,,3709021000.0,3709021.0,138252.0
,,3710300000.0,3710300.0,227280.0
,,3747829000.0,3747829.0,127538.0
,,3750294000.0,3750294.0,226776.0
,,3781651000.0,3781651.0,114105.0
,,3783537000.0,3783537.0,138800.0
,,3790228000.0,3790228.0,157875.0
,,3825797000.0,3825797.0,132264.0
,,3830202000.0,3830202.0,135852.0
,,3890186000.0,3890186.0,109125.0
,,3903636000.0,3903636.0,124734.0
,,3906887000.0,3906887.0,165526.0
,,3942679000.0,3942679.0,121809.0
,,3950196000.0,3950196.0,119684.0
,,3990207000.0,3990207.0,134628.0
,,4020493000.0,4020493.0,128155.0
,,4030179000.0,4030179.0,110889.0
,,4031771000.0,4031771.0,137212.0
,,4033541000.0,4033541.0,148315.0
,,4050199000.0,4050199.0,112122.0
,,4098401000.0,4098401.0,115686.0
,,4176317000.0,4176317.0,127964.0
,,4190217000.0,4190217.0,146830.0
,,4215275000.0,4215275.0,119289.0
,,4216853000.0,4216853.0,122949.0
,,4230188000.0,4230188.0,120771.0
,,4238896000.0,4238896.0,347238.0
,,4250204000.0,4250204.0,111035.0
,,4281892000.0,4281892.0,119667.0
,,4290242000.0,4290242.0,175314.0
,,4293216000.0,4293216.0,148202.0
,,4296916000.0,4296916.0,196796.0
,,4310180000.0,4310180.0,110040.0
,,4370182000.0,4370182.0,108799.0
,,4371112000.0,4371112.0,133211.0
,,4373519000.0,4373519.0,129920.0
,,4390223000.0,4390223.0,154509.0
,,4410221000.0,4410221.0,242968.0
,,4430189000.0,4430189.0,123063.0
,,4487973000.0,4487973.0,128136.0
,,4490296000.0,4490296.0,240626.0
,,4531995000.0,4531995.0,117549.0
,,4533513000.0,4533513.0,103904.0
,,4550202000.0,4550202.0,122526.0
,,4565799000.0,4565799.0,117640.0
,,4570178000.0,4570178.0,109061.0
,,4590187000.0,4590187.0,111576.0
,,4636851000.0,4636851.0,118733.0
,,4643786000.0,4643786.0,132208.0
,,4646836000.0,4646836.0,101267.0
,,4650202000.0,4650202.0,111848.0
,,4682772000.0,4682772.0,125129.0
,,4686837000.0,4686837.0,106032.0
,,4690234000.0,4690234.0,167139.0
,,4760665000.0,4760665.0,117366.0
,,4770173000.0,4770173.0,102406.0
,,4782127000.0,4782127.0,120208.0
,,4790244000.0,4790244.0,179756.0
,,4838626000.0,4838626.0,120320.0
,,4840261000.0,4840261.0,209429.0
,,4850203000.0,4850203.0,117549.0
,,4877549000.0,4877549.0,115969.0
,,4880178000.0,4880178.0,118280.0
,,4890225000.0,4890225.0,152672.0
,,4950204000.0,4950204.0,113658.0
,,4955472000.0,4955472.0,117973.0
,,4956861000.0,4956861.0,119940.0
,,4970184000.0,4970184.0,116341.0
,,4987848000.0,4987848.0,410674.0
,,4990310000.0,4990310.0,230226.0
,,4992921000.0,4992921.0,120830.0
,,4996127000.0,4996127.0,582795.0
,,5000236000.0,5000236.0,164771.0
,,5004426000.0,5004426.0,888653.0
,,5010335000.0,5010335.0,264374.0
,,5012552000.0,5012552.0,983675.0
,,5018215000.0,5018215.0,137163.0
,,5020482000.0,5020482.0,717977.0
,,5026858000.0,5026858.0,126761.0
,,5028983000.0,5028983.0,1103000.0
,,5031521000.0,5031521.0,144282.0
,,5032473000.0,5032473.0,160710.0
,,5034897000.0,5034897.0,140640.0
,,5036180000.0,5036180.0,200958.5
,,5036858000.0,5036858.0,117166.0
,,5040240000.0,5040240.0,169735.0
,,5043627000.0,5043627.0,247890.0
,,5046875000.0,5046875.0,145216.0
,,5050287000.0,5050287.0,223204.0
,,5051570000.0,5051570.0,129887.0
,,5070180000.0,5070180.0,104445.0
,,5090218000.0,5090218.0,148241.0
,,5110188000.0,5110188.0,120432.0
,,5111336000.0,5111336.0,120535.0
,,5113511000.0,5113511.0,117340.0
,,5118280000.0,5118280.0,111686.0
,,5130182000.0,5130182.0,111951.0
,,5136907000.0,5136907.0,178809.0
,,5149102000.0,5149102.0,431919.0
,,5150364000.0,5150364.0,281065.0
,,5153387000.0,5153387.0,102768.0
,,5153973000.0,5153973.0,123424.0
,,5157773000.0,5157773.0,977689.0
,,5165491000.0,5165491.0,591258.0
,,5166885000.0,5166885.0,126166.0
,,5168339000.0,5168339.0,129483.0
,,5170238000.0,5170238.0,144367.0
,,5173785000.0,5173785.0,467683.0
,,5180171000.0,5180171.0,109388.0
,,5181181000.0,5181181.0,189383.0
,,5185046000.0,5185046.0,128478.0
,,5186896000.0,5186896.0,155998.0
,,5190040000.0,5190040.0,905007.0
,,5190293000.0,5190293.0,210345.0
,,5196879000.0,5196879.0,154460.0
,,5197755000.0,5197755.0,700233.0
,,5200204000.0,5200204.0,143644.0
,,5205238000.0,5205238.0,648637.0
,,5206864000.0,5206864.0,124137.0
,,5210216000.0,5210216.0,129451.0
,,5218377000.0,5218377.0,115639.0
,,5228194000.0,5228194.0,108253.0
,,5230219000.0,5230219.0,154534.0
,,5235046000.0,5235046.0,101133.0
,,5240577000.0,5240577.0,369266.0
,,5250215000.0,5250215.0,135228.0
,,5251733000.0,5251733.0,107552.0
,,5270192000.0,5270192.0,126710.0
,,5282439000.0,5282439.0,130295.0
,,5285120000.0,5285120.0,132199.0
,,5290216000.0,5290216.0,141320.0
,,5300184000.0,5300184.0,120099.0
,,5302827000.0,5302827.0,905639.0
,,5306179000.0,5306179.0,178482.0
,,5306851000.0,5306851.0,103384.0
,,5308022000.0,5308022.0,116718.0
,,5310729000.0,5310729.0,738772.0
,,5316867000.0,5316867.0,136928.0
,,5318057000.0,5318057.0,120852.0
,,5321404000.0,5321404.0,103008.0
,,5326898000.0,5326898.0,453202.5
,,5330284000.0,5330284.0,224269.0
,,5334926000.0,5334926.0,866717.0
,,5335186000.0,5335186.0,109821.0
,,5340314000.0,5340314.0,273961.0
,,5342585000.0,5342585.0,231059.0
,,5345116000.0,5345116.0,151344.0
,,5349834000.0,5349834.0,112562.5
,,5350264000.0,5350264.0,175148.0
,,5351830000.0,5351830.0,110594.0
,,5356889000.0,5356889.0,167481.0
,,5368579000.0,5368579.0,191606.0
,,5370186000.0,5370186.0,116357.0
,,5390235000.0,5390235.0,165012.0
,,5410187000.0,5410187.0,116772.0
,,5418563000.0,5418563.0,117794.0
,,5423018000.0,5423018.0,145650.0
,,5426847000.0,5426847.0,114535.0
,,5430190000.0,5430190.0,122740.0
,,5435244000.0,5435244.0,112140.0
,,5451918000.0,5451918.0,102413.0
,,5455769000.0,5455769.0,814155.0
,,5459871000.0,5459871.0,130038.0
,,5463241000.0,5463241.0,215353.0
,,5470220000.0,5470220.0,131799.0
,,5471309000.0,5471309.0,254615.0
,,5480187000.0,5480187.0,930517.0
,,5485327000.0,5485327.0,151973.0
,,5486849000.0,5486849.0,117511.0
,,5488313000.0,5488313.0,894412.0
,,5490328000.0,5490328.0,279700.0
,,5491673000.0,5491673.0,113514.0
,,5496297000.0,5496297.0,902605.0
,,5500932000.0,5500932.0,113280.0
,,5501997000.0,5501997.0,130394.0
,,5504311000.0,5504311.0,859563.0
,,5506909000.0,5506909.0,191262.0
,,5510224000.0,5510224.0,142306.0
,,5511634000.0,5511634.0,168814.0
,,5518678000.0,5518678.0,135774.0
,,5519545000.0,5519545.0,129290.0
,,5523182000.0,5523182.0,159544.0
,,5526867000.0,5526867.0,138189.0
,,5528542000.0,5528542.0,1036771.0
,,5530240000.0,5530240.0,161047.0
,,5534693000.0,5534693.0,2066234.0
,,5535937000.0,5535937.0,363943.0
,,5544719000.0,5544719.0,978179.0
,,5550195000.0,5550195.0,113861.0
,,5552689000.0,5552689.0,1012214.0
,,5559286000.0,5559286.0,138613.0
,,5590231000.0,5590231.0,162948.0
,,5610182000.0,5610182.0,112153.0
,,5617851000.0,5617851.0,102489.0
,,5620169000.0,5620169.0,108837.0
,,5635429000.0,5635429.0,102004.0
,,5640215000.0,5640215.0,150711.0
,,5650208000.0,5650208.0,123380.0
,,5652138000.0,5652138.0,140156.0
,,5670198000.0,5670198.0,134888.0
,,5690192000.0,5690192.0,117509.0
,,5695683000.0,5695683.0,132568.0
,,5710185000.0,5710185.0,115806.0
,,5773603000.0,5773603.0,134516.0
,,5776887000.0,5776887.0,165409.0
,,5782731000.0,5782731.0,112716.0
,,5786844000.0,5786844.0,112326.0
,,5790244000.0,5790244.0,180590.0
,,5812563000.0,5812563.0,121130.0
,,5830195000.0,5830195.0,133291.0
,,5890185000.0,5890185.0,111670.0
,,5890478000.0,5890478.0,141524.0
,,5910187000.0,5910187.0,121520.0
,,5950205000.0,5950205.0,118253.0
,,5968377000.0,5968377.0,127645.0
,,5970275000.0,5970275.0,220958.0
,,5990240000.0,5990240.0,165378.0
,,6007339000.0,6007339.0,131340.0
,,6010247000.0,6010247.0,191323.0
,,6032902000.0,6032902.0,124984.0
,,6036885000.0,6036885.0,159630.0
,,6050196000.0,6050196.0,111671.0
,,6085238000.0,6085238.0,130026.0
,,6086865000.0,6086865.0,135782.0
,,6090257000.0,6090257.0,193114.0
,,6110186000.0,6110186.0,114230.0
,,6163143000.0,6163143.0,135491.0
,,6166844000.0,6166844.0,109330.0
,,6170184000.0,6170184.0,116666.0
,,6190183000.0,6190183.0,106224.0
,,6241038000.0,6241038.0,126440.0
,,6241962000.0,6241962.0,329962.0
,,6250252000.0,6250252.0,169923.0
,,6279993000.0,6279993.0,121499.0
,,6283051000.0,6283051.0,136417.0
,,6286870000.0,6286870.0,143746.0
,,6290241000.0,6290241.0,174353.0
,,6300182000.0,6300182.0,120436.0
,,6357912000.0,6357912.0,133164.0
,,6360195000.0,6360195.0,136524.0
,,6370187000.0,6370187.0,118743.0
,,6390199000.0,6390199.0,123991.0
,,6435900000.0,6435900.0,114986.0
,,6440172000.0,6440172.0,102610.0
,,6450204000.0,6450204.0,127448.0
,,6474778000.0,6474778.0,134726.0
,,6476867000.0,6476867.0,140665.0
,,6490232000.0,6490232.0,161373.0
,,6533176000.0,6533176.0,124739.0
,,6536886000.0,6536886.0,159003.0
,,6550198000.0,6550198.0,115243.0
,,6552695000.0,6552695.0,135948.0
,,6570180000.0,6570180.0,110932.0
,,6590195000.0,6590195.0,122701.0
,,6630595000.0,6630595.0,131889.0
,,6633548000.0,6633548.0,156237.0
,,6650207000.0,6650207.0,120125.0
,,6708510000.0,6708510.0,126528.0
,,6710267000.0,6710267.0,216187.0
,,6747449000.0,6747449.0,125855.0
,,6750311000.0,6750311.0,249536.0
,,6790196000.0,6790196.0,124899.0
,,6796629000.0,6796629.0,121958.0
,,6810182000.0,6810182.0,114614.0
,,6825334000.0,6825334.0,117151.0
,,6826852000.0,6826852.0,121833.0
,,6830184000.0,6830184.0,116882.0
,,6890185000.0,6890185.0,110710.0
,,6903238000.0,6903238.0,122273.0
,,6910184000.0,6910184.0,117719.0
,,6942221000.0,6942221.0,128357.0
,,6943507000.0,6943507.0,110073.0
,,6950241000.0,6950241.0,152740.0
,,6953526000.0,6953526.0,112335.0
,,6963990000.0,6963990.0,648710.0
,,6964161000.0,6964161.0,128893.0
,,6964416000.0,6964416.0,219318.0
,,6965217000.0,6965217.0,488722.0
,,6970205000.0,6970205.0,138415.0
,,6972097000.0,6972097.0,271566.0
,,6973208000.0,6973208.0,336571.0
,,6974189000.0,6974189.0,190430.0
,,6975246000.0,6975246.0,264936.0
,,6976227000.0,6976227.0,188927.0
,,6977268000.0,6977268.0,245003.0
,,6978210000.0,6978210.0,138212.0
,,6979143000.0,6979143.0,126539.0
,,6980249000.0,6980249.0,304989.0
,,6981587000.0,6981587.0,353485.0
,,6982148000.0,6982148.0,196961.0
,,6983116000.0,6983116.0,167281.0
,,6984064000.0,6984064.0,144182.0
,,6985014000.0,6985014.0,142879.0
,,6985994000.0,6985994.0,181688.0
,,6987266000.0,6987266.0,448055.0
,,6990309000.0,6990309.0,235190.0
,,7010210000.0,7010210.0,145305.0
,,7020182000.0,7020182.0,200094.0
,,7023500000.0,7023500.0,104003.0
,,7046738000.0,7046738.0,119919.0
,,7050284000.0,7050284.0,201327.0
,,7052486000.0,7052486.0,1013430.0
,,7056945000.0,7056945.0,199289.0
,,7060201000.0,7060201.0,626446.0
,,7063631000.0,7063631.0,205316.0
,,7066887000.0,7066887.0,161174.0
,,7068533000.0,7068533.0,954349.0
,,7070330000.0,7070330.0,264687.0
,,7073532000.0,7073532.0,129818.0
,,7076420000.0,7076420.0,398204.0
,,7084002000.0,7084002.0,307851.0
,,7086960000.0,7086960.0,242588.0
,,7090349000.0,7090349.0,286954.0
,,7092098000.0,7092098.0,243752.0
,,7098022000.0,7098022.0,157215.0
,,7100633000.0,7100633.0,836658.0
,,7103573000.0,7103573.0,175560.0
,,7106855000.0,7106855.0,110064.0
,,7108387000.0,7108387.0,500263.0
,,7110218000.0,7110218.0,155634.0
,,7111033000.0,7111033.0,111202.0
,,7113523000.0,7113523.0,132539.0
,,7117189000.0,7117189.0,1124734.0
,,7120272000.0,7120272.0,209005.0
,,7124935000.0,7124935.0,936989.0
,,7126894000.0,7126894.0,169906.0
,,7130260000.0,7130260.0,187174.0
,,7133001000.0,7133001.0,921782.0
,,7136961000.0,7136961.0,204620.0
,,7140943000.0,7140943.0,805524.0
,,7143521000.0,7143521.0,133066.0
,,7146840000.0,7146840.0,105457.0
,,7148434000.0,7148434.0,307225.0
,,7150232000.0,7150232.0,156881.0
,,7153606000.0,7153606.0,210287.0
,,7157074000.0,7157074.0,805681.0
,,7163922000.0,7163922.0,173337.0
,,7170414000.0,7170414.0,374355.0
,,7173524000.0,7173524.0,136177.0
,,7175996000.0,7175996.0,176018.0
,,7190314000.0,7190314.0,262271.0
,,7203595000.0,7203595.0,109138.0
,,7210178000.0,7210178.0,105191.0
,,7214883000.0,7214883.0,140059.0
,,7216860000.0,7216860.0,131423.0
,,7220288000.0,7220288.0,122802.0
,,7230233000.0,7230233.0,171641.0
,,7243392000.0,7243392.0,339119.0
,,7247104000.0,7247104.0,337839.0
,,7250238000.0,7250238.0,150811.0
,,7253647000.0,7253647.0,118147.0
,,7256850000.0,7256850.0,105101.0
,,7270191000.0,7270191.0,122447.0
,,7290209000.0,7290209.0,136706.0
,,7296960000.0,7296960.0,226161.0
,,7300247000.0,7300247.0,183194.0
,,7310187000.0,7310187.0,120274.0
,,7350224000.0,7350224.0,134342.0
,,7370713000.0,7370713.0,141478.0
,,7373518000.0,7373518.0,124847.0
,,7390221000.0,7390221.0,151315.0
,,7409569000.0,7409569.0,116492.0
,,7410194000.0,7410194.0,124441.0
,,7430199000.0,7430199.0,131819.0
,,7490333000.0,7490333.0,285990.0
,,7500210000.0,7500210.0,139657.0
,,7503515000.0,7503515.0,109559.0
,,7530246000.0,7530246.0,159435.0
,,7546996000.0,7546996.0,117050.0
,,7550166000.0,7550166.0,140673.0
,,7565439000.0,7565439.0,102111.0
,,7566825000.0,7566825.0,127100.0
,,7571550000.0,7571550.0,129873.0
,,7590217000.0,7590217.0,146672.0
,,7643400000.0,7643400.0,157151.0
,,7650208000.0,7650208.0,131389.0
,,7682327000.0,7682327.0,119572.0
,,7690223000.0,7690223.0,157470.0
,,7763523000.0,7763523.0,129427.0
,,7770180000.0,7770180.0,112788.0
,,7790196000.0,7790196.0,119861.0
,,7797243000.0,7797243.0,130700.0
,,7800210000.0,7800210.0,148991.0
,,7810176000.0,7810176.0,102708.0
,,7838189000.0,7838189.0,114416.0
,,7840211000.0,7840211.0,133557.0
,,7850192000.0,7850192.0,114511.0
,,7877094000.0,7877094.0,118862.0
,,7880168000.0,7880168.0,107115.0
,,7890214000.0,7890214.0,143374.0
,,7950193000.0,7950193.0,102301.0
,,7953506000.0,7953506.0,103231.0
,,7955121000.0,7955121.0,127285.0
,,7970174000.0,7970174.0,105657.0
,,7990201000.0,7990201.0,108557.0
,,8010184000.0,8010184.0,113423.0
,,8032934000.0,8032934.0,140874.0
,,8047356000.0,8047356.0,110848.0
,,8050306000.0,8050306.0,240868.0
,,8090194000.0,8090194.0,118484.0
,,8110880000.0,8110880.0,167977.0
,,8130172000.0,8130172.0,100665.0
,,8149779000.0,8149779.0,115035.0
,,8150201000.0,8150201.0,115476.0
,,8153522000.0,8153522.0,128709.0
,,8190196000.0,8190196.0,119940.0
,,8227688000.0,8227688.0,129820.0
,,8230252000.0,8230252.0,194848.0
,,8244592000.0,8244592.0,328348.0
,,8250215000.0,8250215.0,125567.0
,,8290185000.0,8290185.0,110521.0
,,8297557000.0,8297557.0,141571.0
,,8300178000.0,8300178.0,113115.0
,,8303509000.0,8303509.0,111790.0
,,8305579000.0,8305579.0,115923.0
,,8310188000.0,8310188.0,117537.0
,,8344526000.0,8344526.0,116372.0
,,8350205000.0,8350205.0,130942.0
,,8376861000.0,8376861.0,123782.0
,,8390232000.0,8390232.0,164490.0
,,8421447000.0,8421447.0,121412.0
,,8423532000.0,8423532.0,138315.0
,,8430181000.0,8430181.0,110099.0
,,8490180000.0,8490180.0,102661.0
,,8497006000.0,8497006.0,113774.0
,,8503531000.0,8503531.0,135561.0
,,8510180000.0,8510180.0,112096.0
,,8539300000.0,8539300.0,123626.0
,,8540181000.0,8540181.0,103351.0
,,8543517000.0,8543517.0,122059.0
,,8547716000.0,8547716.0,132696.0
,,8550292000.0,8550292.0,224719.0
,,8590181000.0,8590181.0,103756.0
,,8617264000.0,8617264.0,170547.0
,,8620166000.0,8620166.0,102462.0
,,8650193000.0,8650193.0,113412.0
,,8690188000.0,8690188.0,113901.0
,,8695159000.0,8695159.0,138380.0
,,8696856000.0,8696856.0,129586.0
,,8710173000.0,8710173.0,103238.0
,,8742623000.0,8742623.0,379869.0
,,8747448000.0,8747448.0,132481.0
,,8750242000.0,8750242.0,146231.0
,,8751050000.0,8751050.0,703382.0
,,8758999000.0,8758999.0,687801.0
,,8762578000.0,8762578.0,140214.0
,,8766647000.0,8766647.0,168272.0
,,8770197000.0,8770197.0,114522.0
,,8771736000.0,8771736.0,164896.0
,,8773045000.0,8773045.0,149282.0
,,8773520000.0,8773520.0,108575.0
,,8775077000.0,8775077.0,614442.0
,,8776865000.0,8776865.0,143082.0
,,8782971000.0,8782971.0,338645.0
,,8788431000.0,8788431.0,157378.0
,,8790278000.0,8790278.0,208444.0
,,8790938000.0,8790938.0,291012.0
,,8793562000.0,8793562.0,176489.0
,,8797850000.0,8797850.0,165363.0
,,8799574000.0,8799574.0,823778.0
,,8800185000.0,8800185.0,113216.0
,,8805092000.0,8805092.0,154988.0
,,8807749000.0,8807749.0,845697.0
,,8810277000.0,8810277.0,196888.0
,,8812060000.0,8812060.0,195959.0
,,8815242000.0,8815242.0,378072.0
,,8821802000.0,8821802.0,191733.0
,,8823167000.0,8823167.0,330084.0
,,8826954000.0,8826954.0,122602.5
,,8830291000.0,8830291.0,241502.0
,,8831527000.0,8831527.0,647750.0
,,8833530000.0,8833530.0,132702.0
,,8839595000.0,8839595.0,643640.0
,,8843587000.0,8843587.0,190760.0
,,8847859000.0,8847859.0,784676.0
,,8850249000.0,8850249.0,174985.0
,,8853519000.0,8853519.0,123743.0
,,8855688000.0,8855688.0,669237.0
,,8862095000.0,8862095.0,105082.0
,,8864023000.0,8864023.0,883721.0
,,8866846000.0,8866846.0,115757.0
,,8870301000.0,8870301.0,258243.0
,,8871627000.0,8871627.0,442406.0
,,8871801000.0,8871801.0,120206.0
,,8873520000.0,8873520.0,122790.0
,,8879356000.0,8879356.0,124775.0
,,8887433000.0,8887433.0,218783.0
,,8889921000.0,8889921.0,156007.0
,,8890268000.0,8890268.0,167915.0
,,8893551000.0,8893551.0,138989.0
,,8895855000.0,8895855.0,941583.0
,,8903524000.0,8903524.0,128541.0
,,8905165000.0,8905165.0,134471.0
,,8910241000.0,8910241.0,181758.0
,,8921825000.0,8921825.0,111281.0
,,8938503000.0,8938503.0,103636.0
,,8950213000.0,8950213.0,120446.0
,,8967802000.0,8967802.0,118970.0
,,8970263000.0,8970263.0,209689.0
,,8971878000.0,8971878.0,120084.0
,,8990302000.0,8990302.0,200806.0
,,9006812000.0,9006812.0,163350.0
,,9010261000.0,9010261.0,209475.0
,,9050280000.0,9050280.0,222407.0
,,9084668000.0,9084668.0,108586.0
,,9086843000.0,9086843.0,115500.0
,,9090252000.0,9090252.0,183117.0
,,9150207000.0,9150207.0,128790.0
,,9162553000.0,9162553.0,106005.0
,,9170190000.0,9170190.0,124472.0
,,9190203000.0,9190203.0,128780.0
,,9240556000.0,9240556.0,132085.0
,,9243555000.0,9243555.0,168015.0
,,9246012000.0,9246012.0,346183.0
,,9250237000.0,9250237.0,146201.0
,,9290229000.0,9290229.0,162084.0
,,9298071000.0,9298071.0,126294.0
,,9300202000.0,9300202.0,141122.0
,,9303535000.0,9303535.0,138371.0
,,9310181000.0,9310181.0,112754.0
,,9350188000.0,9350188.0,108052.0
,,9357443000.0,9357443.0,141302.0
,,9370177000.0,9370177.0,107870.0
,,9390189000.0,9390189.0,113264.0
,,9435285000.0,9435285.0,124525.0
,,9436863000.0,9436863.0,141481.0
,,9440173000.0,9440173.0,104771.0
,,9450197000.0,9450197.0,120244.0
,,9474282000.0,9474282.0,119688.0
,,9476852000.0,9476852.0,128370.0
,,9490234000.0,9490234.0,164324.0
,,9548271000.0,9548271.0,117612.0
,,9548491000.0,9548491.0,103779.0
,,9550276000.0,9550276.0,208423.0
,,9551563000.0,9551563.0,159563.0
,,9553537000.0,9553537.0,146117.0
,,9570184000.0,9570184.0,116652.0
,,9590190000.0,9590190.0,114842.0
,,9630044000.0,9630044.0,125503.0
,,9633545000.0,9633545.0,150471.0
,,9650225000.0,9650225.0,145994.0
,,9690203000.0,9690203.0,131974.0
,,9708025000.0,9708025.0,135755.0
,,9710243000.0,9710243.0,186252.0
,,9746913000.0,9746913.0,122326.0
,,9750271000.0,9750271.0,209309.0
,,9790188000.0,9790188.0,114212.0
,,9824867000.0,9824867.0,117563.0
,,9826842000.0,9826842.0,114976.0
,,9830180000.0,9830180.0,111747.0
,,9843843000.0,9843843.0,127321.0
,,9846843000.0,9846843.0,115976.0
,,9850198000.0,9850198.0,116792.0
,,9890228000.0,9890228.0,160447.0
,,9902702000.0,9902702.0,114716.0
,,9910180000.0,9910180.0,112287.0
,,9941702000.0,9941702.0,125658.0
,,9943518000.0,9943518.0,123679.0
,,9950185000.0,9950185.0,104183.0
,,9990188000.0,9990188.0,115423.0
,,10013522000.0,10013522.0,117975.0
,,10019561000.0,10019561.0,126005.0
,,10090182000.0,10090182.0,107631.0
,,10097519000.0,10097519.0,276108.0
,,10097855000.0,10097855.0,136309.0
,,10098537000.0,10098537.0,148017.0
,,10099128000.0,10099128.0,150752.0
,,10099614000.0,10099614.0,155389.0
,,10100290000.0,10100290.0,318371.0
,,10100611000.0,10100611.0,155474.0
,,10101095000.0,10101095.0,151118.0
,,10101585000.0,10101585.0,158782.0
,,10103313000.0,10103313.0,151856.0
,,10104276000.0,10104276.0,149924.0
,,10104880000.0,10104880.0,152737.0
,,10105364000.0,10105364.0,151219.0
,,10105849000.0,10105849.0,155184.0
,,10106328000.0,10106328.0,155738.0
,,10106834000.0,10106834.0,180917.0
,,10110192000.0,10110192.0,128305.0
,,10150183000.0,10150183.0,101446.0
,,10175449000.0,10175449.0,126064.0
,,10190223000.0,10190223.0,156285.0
,,10214349000.0,10214349.0,118506.0
,,10230183000.0,10230183.0,117797.0
,,10247465000.0,10247465.0,332918.0
,,10250322000.0,10250322.0,311487.0
,,10253530000.0,10253530.0,110802.0
,,10270175000.0,10270175.0,107434.0
,,10290206000.0,10290206.0,133572.0
,,10292384000.0,10292384.0,151087.0
,,10306830000.0,10306830.0,104360.0
,,10310172000.0,10310172.0,103957.0
,,10370257000.0,10370257.0,221748.0
,,10373558000.0,10373558.0,169111.0
,,10390219000.0,10390219.0,145121.0
,,10409214000.0,10409214.0,111796.0
,,10413513000.0,10413513.0,112203.0
,,10430171000.0,10430171.0,104026.0
,,10487030000.0,10487030.0,115219.0
,,10490315000.0,10490315.0,261737.0
,,10500252000.0,10500252.0,117513.0
,,10510181000.0,10510181.0,114567.0
,,10564914000.0,10564914.0,112784.0
,,10566881000.0,10566881.0,156635.0
,,10570175000.0,10570175.0,103448.0
,,10590193000.0,10590193.0,118460.0
,,10597335000.0,10597335.0,989448.0
,,10600186000.0,10600186.0,124338.0
,,10602056000.0,10602056.0,129275.0
,,10605356000.0,10605356.0,893583.0
,,10610232000.0,10610232.0,149399.0
,,10613268000.0,10613268.0,811700.0
,,10613511000.0,10613511.0,102894.0
,,10616835000.0,10616835.0,118241.0
,,10621664000.0,10621664.0,1013798.0
,,10626902000.0,10626902.0,160981.0
,,10628920000.0,10628920.0,335867.0
,,10630267000.0,10630267.0,190356.0
,,10640129000.0,10640129.0,171803.0
,,10642941000.0,10642941.0,164171.0
,,10644987000.0,10644987.0,138374.0
,,10646922000.0,10646922.0,205885.0
,,10648709000.0,10648709.0,111374.0
,,10650271000.0,10650271.0,191085.0
,,10653326000.0,10653326.0,451424.0
,,10656881000.0,10656881.0,260064.0
,,10661875000.0,10661875.0,1018359.0
,,10663532000.0,10663532.0,139677.0
,,10669062000.0,10669062.0,153075.0
,,10670250000.0,10670250.0,172683.0
,,10673510000.0,10673510.0,193097.0
,,10677782000.0,10677782.0,383343.0
,,10681789000.0,10681789.0,130696.0
,,10685347000.0,10685347.0,316659.0
,,10690320000.0,10690320.0,324804.0
,,10693768000.0,10693768.0,601823.0
,,10700197000.0,10700197.0,135154.0
,,10702096000.0,10702096.0,843311.0
,,10706869000.0,10706869.0,194114.0
,,10709707000.0,10709707.0,398881.0
,,10710229000.0,10710229.0,146917.0
,,10713510000.0,10713510.0,112320.0
,,10716837000.0,10716837.0,101674.0
,,10717431000.0,10717431.0,209343.0
,,10723570000.0,10723570.0,213590.0
,,10725044000.0,10725044.0,124274.0
,,10730219000.0,10730219.0,129696.0
,,10740199000.0,10740199.0,157992.0
,,10743558000.0,10743558.0,165785.0
,,10750213000.0,10750213.0,125272.0
,,10753546000.0,10753546.0,154803.0
,,10756866000.0,10756866.0,139274.0
,,10758251000.0,10758251.0,117871.0
,,10770264000.0,10770264.0,208031.0
,,10773646000.0,10773646.0,260203.0
,,10790281000.0,10790281.0,219271.0
,,10810181000.0,10810181.0,113891.0
,,10823561000.0,10823561.0,111596.0
,,10830180000.0,10830180.0,109788.0
,,10837611000.0,10837611.0,138543.0
,,10840244000.0,10840244.0,189421.0
,,10850195000.0,10850195.0,118441.0
,,10876532000.0,10876532.0,120398.0
,,10890230000.0,10890230.0,160044.0
,,10910177000.0,10910177.0,108990.0
,,10954466000.0,10954466.0,119140.0
,,10956848000.0,10956848.0,125017.0
,,10970187000.0,10970187.0,119276.0
,,10990242000.0,10990242.0,171548.0
,,11000579000.0,11000579.0,115589.0
,,11003554000.0,11003554.0,166234.0
,,11010178000.0,11010178.0,109462.0
,,11032421000.0,11032421.0,133497.0
,,11050181000.0,11050181.0,105760.0
,,11071325000.0,11071325.0,138470.0
,,11073557000.0,11073557.0,169653.0
,,11090348000.0,11090348.0,269098.0
,,11149296000.0,11149296.0,115890.0
,,11150208000.0,11150208.0,128370.0
,,11190188000.0,11190188.0,110843.0
,,11230224000.0,11230224.0,163734.0
,,11248946000.0,11248946.0,346218.0
,,11250252000.0,11250252.0,159675.0
,,11250763000.0,11250763.0,127175.0
,,11253514000.0,11253514.0,105670.0
,,11290192000.0,11290192.0,115790.0
,,11305170000.0,11305170.0,122576.0
,,11306875000.0,11306875.0,139794.0
,,11310178000.0,11310178.0,109801.0
,,11344034000.0,11344034.0,126473.0
,,11350202000.0,11350202.0,124319.0
,,11390187000.0,11390187.0,110262.0
,,11422028000.0,11422028.0,116134.0
,,11430178000.0,11430178.0,104689.0
,,11500012000.0,11500012.0,120415.0
,,11510172000.0,11510172.0,102582.0
,,11538883000.0,11538883.0,111648.0
,,11540177000.0,11540177.0,105351.0
,,11550178000.0,11550178.0,101478.0
,,11590191000.0,11590191.0,114665.0
,,11616698000.0,11616698.0,119340.0
,,11650270000.0,11650270.0,196687.0
,,11653501000.0,11653501.0,102536.0
,,11690193000.0,11690193.0,117700.0
,,11694636000.0,11694636.0,127510.0
,,11751030000.0,11751030.0,124059.0
,,11772638000.0,11772638.0,120739.0
,,11790211000.0,11790211.0,141638.0
,,11811490000.0,11811490.0,121798.0
,,11889395000.0,11889395.0,116801.0
,,11890247000.0,11890247.0,179638.0
,,11893508000.0,11893508.0,108730.0
,,11967320000.0,11967320.0,114362.0
,,11970220000.0,11970220.0,159374.0
,,11990191000.0,11990191.0,109907.0
,,12001170000.0,12001170.0,119214.0
,,12003508000.0,12003508.0,109183.0
,,12004431000.0,12004431.0,114378.0
,,12084192000.0,12084192.0,123352.0
,,12090229000.0,12090229.0,158653.0
,,12162071000.0,12162071.0,122271.0
,,12190183000.0,12190183.0,104347.0
,,12250519000.0,12250519.0,442356.0
,,12251281000.0,12251281.0,119361.0
,,12270200000.0,12270200.0,108513.0
,,12278962000.0,12278962.0,131009.0
,,12290225000.0,12290225.0,154295.0
,,12310207000.0,12310207.0,148573.0
,,12356873000.0,12356873.0,126648.0
,,12390188000.0,12390188.0,111707.0
,,12434840000.0,12434840.0,120205.0
,,12473694000.0,12473694.0,121860.0
,,12490220000.0,12490220.0,152593.0
,,12501408000.0,12501408.0,115884.0
,,12503512000.0,12503512.0,113424.0
,,12513135000.0,12513135.0,657078.0
,,12516851000.0,12516851.0,116658.0
,,12518512000.0,12518512.0,148056.0
,,12521802000.0,12521802.0,602634.0
,,12529513000.0,12529513.0,766942.0
,,12530206000.0,12530206.0,117457.0
,,12537381000.0,12537381.0,722488.0
,,12541859000.0,12541859.0,145707.0
,,12543510000.0,12543510.0,113833.0
,,12545528000.0,12545528.0,694536.0
,,12546832000.0,12546832.0,101524.0
,,12550259000.0,12550259.0,173717.0
,,12551834000.0,12551834.0,180542.0
,,12553299000.0,12553299.0,487929.0
,,12558564000.0,12558564.0,153173.0
,,12561317000.0,12561317.0,518952.0
,,12563531000.0,12563531.0,119867.0
,,12569313000.0,12569313.0,933942.0
,,12570190000.0,12570190.0,101938.0
,,12575214000.0,12575214.0,135014.0
,,12590233000.0,12590233.0,141168.0
,,12608560000.0,12608560.0,114310.0
,,12610185000.0,12610185.0,117039.0
,,12612235000.0,12612235.0,1757591.0
,,12613511000.0,12613511.0,101680.0
,,12670176000.0,12670176.0,105534.0
,,12690561000.0,12690561.0,792072.0
,,12694763000.0,12694763.0,133660.0
,,12698298000.0,12698298.0,376261.0
,,12706185000.0,12706185.0,181609.0
,,12707457000.0,12707457.0,141938.0
,,12708691000.0,12708691.0,148657.0
,,12710235000.0,12710235.0,143098.0
,,12713521000.0,12713521.0,110214.0
,,12715024000.0,12715024.0,894095.0
,,12722568000.0,12722568.0,520224.0
,,12725331000.0,12725331.0,117756.0
,,12731197000.0,12731197.0,1106941.0
,,12738366000.0,12738366.0,760278.0
,,12742013000.0,12742013.0,105119.0
,,12743534000.0,12743534.0,142475.0
,,12746435000.0,12746435.0,152733.0
,,12750256000.0,12750256.0,178885.0
,,12751532000.0,12751532.0,125814.0
,,12751782000.0,12751782.0,113466.0
,,12758697000.0,12758697.0,117554.0
,,12770225000.0,12770225.0,141051.0
,,12775376000.0,12775376.0,120069.0
,,12790198000.0,12790198.0,126077.0
,,12824265000.0,12824265.0,105543.0
,,12830212000.0,12830212.0,134260.0
,,12835009000.0,12835009.0,144241.0
,,12839382000.0,12839382.0,137596.0
,,12840207000.0,12840207.0,110253.0
,,12844046000.0,12844046.0,473325.0
,,12850226000.0,12850226.0,142458.0
,,12851297000.0,12851297.0,306789.0
,,12859203000.0,12859203.0,110675.0
,,12863540000.0,12863540.0,102555.0
,,12867959000.0,12867959.0,709160.0
,,12870199000.0,12870199.0,133967.0
,,12873506000.0,12873506.0,107721.0
,,12875625000.0,12875625.0,477296.0
,,12878763000.0,12878763.0,116432.0
,,12880170000.0,12880170.0,100551.0
,,12884349000.0,12884349.0,1143808.0
,,12890299000.0,12890299.0,207975.0
,,12891521000.0,12891521.0,264003.0
,,12892147000.0,12892147.0,109646.0
,,12895901000.0,12895901.0,108134.0
,,12896849000.0,12896849.0,119565.0
,,12899233000.0,12899233.0,356917.0
,,12902218000.0,12902218.0,156357.0
,,12908838000.0,12908838.0,100129.0
,,12930213000.0,12930213.0,127017.0
,,12946811000.0,12946811.0,108538.0
,,12946946000.0,12946946.0,133598.0
,,12958836000.0,12958836.0,104144.0
,,12963983000.0,12963983.0,915804.0
,,12965281000.0,12965281.0,810924.0
,,12966367000.0,12966367.0,215778.5
,,12967341000.0,12967341.0,258912.0
,,12968323000.0,12968323.0,257005.0
,,12969289000.0,12969289.0,238893.0
,,12970304000.0,12970304.0,357667.0
,,12971236000.0,12971236.0,116494.0
,,12972163000.0,12972163.0,113927.0
,,12972718000.0,12972718.0,102080.0
,,12973307000.0,12973307.0,386998.0
,,12974230000.0,12974230.0,106740.0
,,12974597000.0,12974597.0,287297.0
,,12975222000.0,12975222.0,193560.0
,,12976219000.0,12976219.0,196254.0
,,12977135000.0,12977135.0,127403.0
,,12978087000.0,12978087.0,137088.0
,,12979070000.0,12979070.0,174910.0
,,12980283000.0,12980283.0,387140.0
,,12990231000.0,12990231.0,130925.0
,,13008951000.0,13008951.0,113828.0
,,13021312000.0,13021312.0,931446.0
,,13022847000.0,13022847.0,153040.0
,,13025638000.0,13025638.0,129434.0
,,13028944000.0,13028944.0,527639.0
,,13037298000.0,13037298.0,784629.0
,,13039521000.0,13039521.0,192781.0
,,13045343000.0,13045343.0,789171.0
,,13050201000.0,13050201.0,127136.0
,,13052756000.0,13052756.0,274931.0
,,13061269000.0,13061269.0,638113.0
,,13063551000.0,13063551.0,157647.0
,,13069540000.0,13069540.0,900861.0
,,13076907000.0,13076907.0,300869.0
,,13084882000.0,13084882.0,142224.0
,,13090254000.0,13090254.0,187934.0
,,13093045000.0,13093045.0,280070.0
,,13096881000.0,13096881.0,144812.0
,,13101808000.0,13101808.0,932148.0
,,13103662000.0,13103662.0,267355.0
,,13104342000.0,13104342.0,650536.0
,,13104607000.0,13104607.0,184506.0
,,13105229000.0,13105229.0,388066.0
,,13105488000.0,13105488.0,194158.0
,,13106087000.0,13106087.0,498688.0
,,13106397000.0,13106397.0,206082.0
,,13109314000.0,13109314.0,396139.0
,,13110187000.0,13110187.0,108426.0
,,13117386000.0,13117386.0,394507.0
,,13125369000.0,13125369.0,492275.0
,,13130220000.0,13130220.0,141572.0
,,13132773000.0,13132773.0,117346.0
,,13136879000.0,13136879.0,130853.0
,,13140172000.0,13140172.0,100499.0
,,13170185000.0,13170185.0,115078.0
,,13174827000.0,13174827.0,113425.0
,,13190228000.0,13190228.0,137424.0
,,13230201000.0,13230201.0,120452.0
,,13240338000.0,13240338.0,255905.0
,,13250191000.0,13250191.0,110065.0
,,13251780000.0,13251780.0,336195.0
,,13251921000.0,13251921.0,134303.0
,,13270191000.0,13270191.0,123233.0
,,13290197000.0,13290197.0,116739.0
,,13291717000.0,13291717.0,126636.0
,,13310238000.0,13310238.0,180100.0
,,13369594000.0,13369594.0,123922.0
,,13370186000.0,13370186.0,111410.0
,,13390218000.0,13390218.0,145813.0
,,13408576000.0,13408576.0,109930.0
,,13410197000.0,13410197.0,120546.0
,,13416851000.0,13416851.0,110871.0
,,13486515000.0,13486515.0,125386.0
,,13490255000.0,13490255.0,188990.0
,,13502039000.0,13502039.0,120617.0
,,13530186000.0,13530186.0,107007.0
,,13564386000.0,13564386.0,113094.0
,,13590184000.0,13590184.0,106431.0
,,13642301000.0,13642301.0,128896.0
,,13650187000.0,13650187.0,106991.0
,,13670172000.0,13670172.0,103732.0
,,13681277000.0,13681277.0,129774.0
,,13683551000.0,13683551.0,163720.0
,,13690246000.0,13690246.0,176432.0
,,13752201000.0,13752201.0,137453.0
,,13759166000.0,13759166.0,118929.0
,,13770188000.0,13770188.0,117918.0
,,13790193000.0,13790193.0,116822.0
,,13837053000.0,13837053.0,117280.0
,,13840197000.0,13840197.0,131475.0
,,13850181000.0,13850181.0,105092.0
,,13876019000.0,13876019.0,118542.0
,,13890213000.0,13890213.0,137183.0
,,13950193000.0,13950193.0,105493.0
,,13953958000.0,13953958.0,126715.0
,,13956890000.0,13956890.0,168531.0
,,13990190000.0,13990190.0,112725.0
,,14002278000.0,14002278.0,117993.0
,,14010185000.0,14010185.0,121329.0
,,14031931000.0,14031931.0,134386.0
,,14033502000.0,14033502.0,101563.0
,,14050184000.0,14050184.0,105576.0
,,14070807000.0,14070807.0,107890.0
,,14090222000.0,14090222.0,151197.0
,,14148840000.0,14148840.0,130942.0
,,14150221000.0,14150221.0,145044.0
,,14190193000.0,14190193.0,112651.0
,,14226649000.0,14226649.0,124850.0
,,14230232000.0,14230232.0,163969.0
,,14252460000.0,14252460.0,116594.0
,,14253569000.0,14253569.0,344804.0
,,14270193000.0,14270193.0,128901.0
,,14290185000.0,14290185.0,111002.0
,,14304566000.0,14304566.0,132030.0
,,14306836000.0,14306836.0,103446.0
,,14310234000.0,14310234.0,175268.0
,,14330177000.0,14330177.0,100827.0
,,14343560000.0,14343560.0,192193.0
,,14346881000.0,14346881.0,158627.0
,,14350184000.0,14350184.0,105185.0
,,14390190000.0,14390190.0,114275.0
,,14421430000.0,14421430.0,125513.0
,,14430187000.0,14430187.0,110873.0
,,14490187000.0,14490187.0,112285.0
,,14499414000.0,14499414.0,119729.0
,,14502601000.0,14502601.0,153944.0
,,14510170000.0,14510170.0,104219.0
,,14538269000.0,14538269.0,111191.0
,,14540220000.0,14540220.0,160726.0
,,14550196000.0,14550196.0,114833.0
,,14590179000.0,14590179.0,100596.0
,,14616266000.0,14616266.0,123444.0
,,14630241000.0,14630241.0,167800.0
,,14670171000.0,14670171.0,101166.0
,,14690197000.0,14690197.0,122409.0
,,14694116000.0,14694116.0,140784.0
,,14696838000.0,14696838.0,102411.0
,,14710171000.0,14710171.0,103628.0
,,14752779000.0,14752779.0,119330.0
,,14770185000.0,14770185.0,119623.0
,,14772001000.0,14772001.0,122889.0
,,14790196000.0,14790196.0,122502.0
,,14810955000.0,14810955.0,131878.0
,,14830191000.0,14830191.0,114812.0
,,14888887000.0,14888887.0,131339.0
,,14890248000.0,14890248.0,180829.0
,,14950195000.0,14950195.0,113524.0
,,14966926000.0,14966926.0,176946.0
,,14970202000.0,14970202.0,137222.0
,,14990197000.0,14990197.0,119779.0
,,15005345000.0,15005345.0,122604.0
,,15010178000.0,15010178.0,110326.0
,,15016852000.0,15016852.0,107786.0
,,15083746000.0,15083746.0,130601.0
,,15090207000.0,15090207.0,132377.0
,,15125598000.0,15125598.0,120239.0
,,15130192000.0,15130192.0,116373.0
,,15161592000.0,15161592.0,139406.0
,,15190188000.0,15190188.0,111185.0
,,15239484000.0,15239484.0,129399.0
,,15240184000.0,15240184.0,102100.0
,,15250186000.0,15250186.0,107037.0
,,15255016000.0,15255016.0,331418.0
,,15270186000.0,15270186.0,119732.0
,,15278448000.0,15278448.0,126562.0
,,15290244000.0,15290244.0,176452.0
,,15356372000.0,15356372.0,128867.0
,,15390177000.0,15390177.0,101020.0
,,15430475000.0,15430475.0,125778.0
,,15433508000.0,15433508.0,110288.0
,,15434268000.0,15434268.0,130240.0
,,15436849000.0,15436849.0,119076.0
,,15450181000.0,15450181.0,103329.0
,,15473218000.0,15473218.0,126657.0
,,15490213000.0,15490213.0,142989.0
,,15551073000.0,15551073.0,131845.0
,,15590204000.0,15590204.0,131731.0
,,15629042000.0,15629042.0,124592.0
,,15630214000.0,15630214.0,136914.0
,,15670172000.0,15670172.0,102312.0
,,15680671000.0,15680671.0,129101.0
,,15683545000.0,15683545.0,154996.0
,,15690240000.0,15690240.0,175958.0
,,15706960000.0,15706960.0,111834.0
,,15710280000.0,15710280.0,233887.0
,,15750198000.0,15750198.0,122950.0
,,15790193000.0,15790193.0,113699.0
,,15823824000.0,15823824.0,131475.0
,,15826841000.0,15826841.0,106662.0
,,15830196000.0,15830196.0,120238.0
,,15890178000.0,15890178.0,100664.0
,,15901823000.0,15901823.0,129889.0
,,15910179000.0,15910179.0,110231.0
,,15930799000.0,15930799.0,131328.0
,,15933507000.0,15933507.0,107296.0
,,15940538000.0,15940538.0,117151.0
,,15950186000.0,15950186.0,108263.0
,,15990178000.0,15990178.0,100741.0
,,16018738000.0,16018738.0,122362.0
,,16030203000.0,16030203.0,126834.0
,,16096529000.0,16096529.0,132926.0
,,16110172000.0,16110172.0,100300.0
,,16174408000.0,16174408.0,132971.0
,,16176839000.0,16176839.0,109898.0
,,16180879000.0,16180879.0,117789.0
,,16190213000.0,16190213.0,142436.0
,,16213436000.0,16213436.0,146201.0
,,16230182000.0,16230182.0,104369.0
,,16256411000.0,16256411.0,328665.0
,,16290198000.0,16290198.0,124698.0
,,16291316000.0,16291316.0,135920.0
,,16310169000.0,16310169.0,100283.0
,,16313495000.0,16313495.0,101595.0
,,16369265000.0,16369265.0,119081.0
,,16370197000.0,16370197.0,128035.0
,,16390200000.0,16390200.0,127967.0
,,16408158000.0,16408158.0,116278.0
,,16410205000.0,16410205.0,141029.0
,,16431047000.0,16431047.0,125581.0
,,16486167000.0,16486167.0,116031.0
,,16490236000.0,16490236.0,169411.0
,,16563989000.0,16563989.0,127578.0
,,16566856000.0,16566856.0,126325.0
,,16570207000.0,16570207.0,146046.0
,,16590189000.0,16590189.0,112167.0
,,16608948000.0,16608948.0,301645.0
,,16610209000.0,16610209.0,137787.0
,,16613550000.0,16613550.0,184660.0
,,16618077000.0,16618077.0,715832.0
,,16625574000.0,16625574.0,848801.0
,,16626851000.0,16626851.0,106302.0
,,16628955000.0,16628955.0,155257.0
,,16630272000.0,16630272.0,205402.0
,,16633171000.0,16633171.0,314824.0
,,16640187000.0,16640187.0,103401.0
,,16641189000.0,16641189.0,407592.0
,,16641933000.0,16641933.0,139467.0
,,16645651000.0,16645651.0,146318.0
,,16646839000.0,16646839.0,110969.0
,,16649651000.0,16649651.0,661463.0
,,16650223000.0,16650223.0,139105.0
,,16657924000.0,16657924.0,970259.0
,,16662440000.0,16662440.0,256158.0
,,16665525000.0,16665525.0,645364.0
,,16672733000.0,16672733.0,236051.0
,,16681603000.0,16681603.0,175128.0
,,16683535000.0,16683535.0,133865.0
,,16690230000.0,16690230.0,163171.0
,,16695645000.0,16695645.0,108344.0
,,16710179000.0,16710179.0,110646.0
,,16712338000.0,16712338.0,121791.0
,,16713517000.0,16713517.0,102913.0
,,16730208000.0,16730208.0,130926.0
,,16746871000.0,16746871.0,200707.0
,,16750214000.0,16750214.0,138523.0
,,16758738000.0,16758738.0,108510.0
,,16770180000.0,16770180.0,117431.0
,,16786011000.0,16786011.0,157342.0
,,16790268000.0,16790268.0,176242.0
,,16790449000.0,16790449.0,142297.0
,,16795011000.0,16795011.0,1034896.0
,,16800184000.0,16800184.0,102314.0
,,16803037000.0,16803037.0,903248.0
,,16811313000.0,16811313.0,1048401.0
,,16812493000.0,16812493.0,138806.0
,,16819078000.0,16819078.0,757664.0
,,16826573000.0,16826573.0,418169.0
,,16834806000.0,16834806.0,537190.0
,,16836871000.0,16836871.0,119499.0
,,16840177000.0,16840177.0,104709.0
,,16842687000.0,16842687.0,410549.0
,,16845778000.0,16845778.0,104817.0
,,16850199000.0,16850199.0,117952.0
,,16851280000.0,16851280.0,910961.0
,,16858836000.0,16858836.0,890938.0
,,16870189000.0,16870189.0,121770.0
,,16875721000.0,16875721.0,143680.0
,,16879170000.0,16879170.0,133026.0
,,16890219000.0,16890219.0,146145.0
,,16895827000.0,16895827.0,108760.0
,,16930334000.0,16930334.0,249253.0
,,16933506000.0,16933506.0,105525.0
,,16947952000.0,16947952.0,842361.0
,,16950241000.0,16950241.0,169504.0
,,16951770000.0,16951770.0,145195.0
,,16953653000.0,16953653.0,220099.0
,,16955357000.0,16955357.0,197547.0
,,16964439000.0,16964439.0,1093846.0
,,16970244000.0,16970244.0,183580.0
,,16971845000.0,16971845.0,476188.0
,,16979275000.0,16979275.0,150626.0
,,16980001000.0,16980001.0,633092.0
,,16988042000.0,16988042.0,689588.0
,,16990275000.0,16990275.0,191919.0
,,16996319000.0,16996319.0,775723.0
,,16999766000.0,16999766.0,107090.0
,,17000178000.0,17000178.0,102009.0
,,17004140000.0,17004140.0,368749.0
,,17010254000.0,17010254.0,177104.0
,,17011414000.0,17011414.0,346388.0
,,17012649000.0,17012649.0,145551.0
,,17013550000.0,17013550.0,156413.0
,,17024148000.0,17024148.0,100507.0
,,17029322000.0,17029322.0,148473.0
,,17030236000.0,17030236.0,180083.0
,,17031459000.0,17031459.0,130239.0
,,17033530000.0,17033530.0,134818.0
,,17045970000.0,17045970.0,112938.0
,,17050199000.0,17050199.0,114594.0
,,17062648000.0,17062648.0,105732.0
,,17070403000.0,17070403.0,126113.0
,,17079343000.0,17079343.0,122017.0
,,17090216000.0,17090216.0,131759.0
,,17110181000.0,17110181.0,112492.0
,,17133004000.0,17133004.0,619493.0
,,17137443000.0,17137443.0,139452.0
,,17140311000.0,17140311.0,185204.0
,,17141347000.0,17141347.0,780093.0
,,17146850000.0,17146850.0,109531.0
,,17148368000.0,17148368.0,156944.0
,,17149515000.0,17149515.0,851037.0
,,17150269000.0,17150269.0,169289.0
,,17157514000.0,17157514.0,899435.0
,,17160750000.0,17160750.0,121071.0
,,17162802000.0,17162802.0,131685.0
,,17163548000.0,17163548.0,151948.0
,,17165756000.0,17165756.0,1049541.0
,,17170227000.0,17170227.0,149127.0
,,17173764000.0,17173764.0,1009152.0
,,17179452000.0,17179452.0,140890.0
,,17181375000.0,17181375.0,577243.0
,,17181632000.0,17181632.0,114313.0
,,17183561000.0,17183561.0,162663.0
,,17186848000.0,17186848.0,118809.0
,,17189993000.0,17189993.0,1104762.0
,,17190241000.0,17190241.0,149355.0
,,17193469000.0,17193469.0,133173.0
,,17196158000.0,17196158.0,173137.0
,,17196862000.0,17196862.0,134006.0
,,17197405000.0,17197405.0,410668.0
,,17205245000.0,17205245.0,304458.0
,,17210243000.0,17210243.0,180734.0
,,17212827000.0,17212827.0,165398.0
,,17213762000.0,17213762.0,748070.0
,,17221494000.0,17221494.0,418555.0
,,17226269000.0,17226269.0,129200.0
,,17229547000.0,17229547.0,295203.0
,,17230238000.0,17230238.0,161117.0
,,17237925000.0,17237925.0,695230.0
,,17245379000.0,17245379.0,121600.0
,,17246149000.0,17246149.0,114446.0
,,17250241000.0,17250241.0,158165.0
,,17253898000.0,17253898.0,631268.0
,,17258005000.0,17258005.0,305044.0
,,17261814000.0,17261814.0,917103.0
,,17262853000.0,17262853.0,130155.0
,,17263518000.0,17263518.0,110508.0
,,17266862000.0,17266862.0,117160.0
,,17270256000.0,17270256.0,176173.0
,,17279546000.0,17279546.0,160375.0
,,17280166000.0,17280166.0,102370.0
,,17283513000.0,17283513.0,115922.0
,,17290223000.0,17290223.0,152338.0
,,17296177000.0,17296177.0,100300.0
,,17310173000.0,17310173.0,102773.0
,,17312882000.0,17312882.0,126519.0
,,17316862000.0,17316862.0,129624.0
,,17329541000.0,17329541.0,102972.0
,,17330194000.0,17330194.0,131407.0
,,17343126000.0,17343126.0,118613.0
,,17346263000.0,17346263.0,146822.0
,,17350231000.0,17350231.0,141461.0
,,17370171000.0,17370171.0,101542.0
,,17390180000.0,17390180.0,103320.0
,,17421062000.0,17421062.0,121031.0
,,17430180000.0,17430180.0,110648.0
,,17431729000.0,17431729.0,131597.0
,,17490181000.0,17490181.0,105875.0
,,17499041000.0,17499041.0,116401.0
,,17537900000.0,17537900.0,111217.0
,,17540221000.0,17540221.0,158355.0
,,17550182000.0,17550182.0,101142.0
,,17590189000.0,17590189.0,111650.0
,,17615892000.0,17615892.0,121663.0
,,17630181000.0,17630181.0,115727.0
,,17663511000.0,17663511.0,113279.0
,,17670187000.0,17670187.0,118898.0
,,17681899000.0,17681899.0,124223.0
,,17684156000.0,17684156.0,2022159.0
,,17771766000.0,17771766.0,127211.0
,,17790218000.0,17790218.0,145094.0
,,17810587000.0,17810587.0,114814.0
,,17830188000.0,17830188.0,119959.0
,,17888521000.0,17888521.0,115840.0
,,17890281000.0,17890281.0,203646.0
,,17932028000.0,17932028.0,125109.0
,,17950184000.0,17950184.0,107966.0
,,17966487000.0,17966487.0,114305.0
,,17970213000.0,17970213.0,150851.0
,,17990191000.0,17990191.0,114664.0
,,18005411000.0,18005411.0,120003.0
,,18010197000.0,18010197.0,134687.0
,,18083317000.0,18083317.0,123767.0
,-1000.0,910243529.0,,
,-1000.0,1079251775.0,,
,-1000.0,1255780855.0,,
,-1000.0,1408612693.0,,
,-1000.0,2859477109.0,,
,-1000.0,3022081135.0,,
,-1000.0,3173042609.0,,
,-1000.0,3342187521.0,,
,-1000.0,4992777009.0,,
,-1000.0,5153835097.0,,
,-1000.0,5307889279.0,,
,-1000.0,5459718981.0,,
,-1000.0,7056714401.0,,
,-1000.0,8747301653.0,,
,-1000.0,10601910693.0,,
,-1000.0,12518349893.0,,
,-1000.0,12694607931.0,,
,-1000.0,12839231123.0,,
,-1000.0,13026230153.0,,
,-1000.0,16613346655.0,,
,-1000.0,16790303027.0,,
,-1000.0,16951616169.0,,
,-1000.0,17137294207.0,,


==> data/layer2_flush_reload_with_keydrown.csv <==
Fake,Hits,Real,Time,TimeGroup,Value
,,,0.0,0.0,438.54901960784315
,,,1000000.0,1.0,321.39877300613495
,,,2000000.0,2.0,361.0311284046693
,,,3000000.0,3.0,320.4022770398482
,,,4000000.0,4.0,355.78988326848247
,,,5000000.0,5.0,325.20992366412213
,,,6000000.0,6.0,335.93461538461537
,,,7000000.0,7.0,320.8637532133676
,,,8000000.0,8.0,339.7236084452975
,,,9000000.0,9.0,321.5893536121673
,,,10000000.0,10.0,329.7547892720307
,,,11000000.0,11.0,338.19878296146044
,,,12000000.0,12.0,371.08247422680415
,,,13000000.0,13.0,344.25560538116594
,,,14000000.0,14.0,360.27613412228794
,,,15000000.0,15.0,324.0735551663748
,,,16000000.0,16.0,336.8718801996672
,,,17000000.0,17.0,305.5392
,,,18000000.0,18.0,384.86303939962477
,,,19000000.0,19.0,623.0201729106628
,,,20000000.0,20.0,622.8
,,,21000000.0,21.0,636.7207207207207
,,,22000000.0,22.0,483.82022471910113
,,,23000000.0,23.0,371.7042253521127
,,,24000000.0,24.0,321.7986348122867
,,,25000000.0,25.0,741.1933701657458
,,,26000000.0,26.0,755.5145631067961
,,,27000000.0,27.0,491.20366132723115
,,,28000000.0,28.0,303.23809523809524
,,,29000000.0,29.0,324.3603305785124
,,,30000000.0,30.0,298.5234248788368
,,,31000000.0,31.0,321.62640901771334
,,,32000000.0,32.0,380.58899676375404
,,,33000000.0,33.0,413.8980263157895
,,,34000000.0,34.0,389.26100628930817
,,,35000000.0,35.0,397.8731707317073
,,,36000000.0,36.0,386.3050314465409
,,,37000000.0,37.0,419.75444264943457
,,,38000000.0,38.0,392.59247648902823
,,,39000000.0,39.0,384.9543307086614
,,,40000000.0,40.0,401.1993517017828
,,,41000000.0,41.0,340.13803680981596
,,,42000000.0,42.0,359.4376996805112
,,,43000000.0,43.0,383.30283911671927
,,,44000000.0,44.0,396.9664
,,,45000000.0,45.0,380.5205047318612
,,,46000000.0,46.0,335.75143403441683
,,,47000000.0,47.0,304.73972602739724
,,,48000000.0,48.0,354.4840989399293
,,,49000000.0,49.0,330.86238532110093
,118.0,,49270446.0,49.0,118.0
,,,50000000.0,50.0,347.97297297297297
,,,51000000.0,51.0,328.609009009009
,,,52000000.0,52.0,361.67892976588627
,192.0,,52058050.0,52.0,192.0
,118.0,,52059442.0,52.0,118.0
,118.0,,52063642.0,52.0,118.0
,118.0,,52064954.0,52.0,118.0
,134.0,,52145298.0,52.0,134.0
,,,53000000.0,53.0,360.1393034825871
,,,54000000.0,54.0,360.46231155778895
,118.0,,54776090.0,54.0,118.0
,116.0,,54780288.0,54.0,116.0
,120.0,,54826426.0,54.0,120.0
,118.0,,54963552.0,54.0,118.0
,164.0,,54975762.0,54.0,164.0
,118.0,,54985814.0,54.0,118.0
,130.0,,54990312.0,54.0,130.0
,,,55000000.0,55.0,340.3523489932886
,130.0,,55002536.0,55.0,130.0
,114.0,,55011888.0,55.0,114.0
,114.0,,55016098.0,55.0,114.0
,114.0,,55023172.0,55.0,114.0
,,,56000000.0,56.0,353.06375838926175
,,,57000000.0,57.0,348.47157190635454
,,,58000000.0,58.0,361.7929883138564
,,,59000000.0,59.0,364.32804232804233
,,,60000000.0,60.0,326.9883138564274
,,,61000000.0,61.0,354.2274247491639
,,,62000000.0,62.0,341.96545768566494
,,,63000000.0,63.0,351.2789855072464
,,,64000000.0,64.0,333.2269503546099
,,,65000000.0,65.0,347.2170818505338
,,,66000000.0,66.0,336.65734265734267
,,,67000000.0,67.0,347.8941798941799
,,,68000000.0,68.0,323.81052631578945
,,,69000000.0,69.0,335.33088235294116
,,,70000000.0,70.0,318.3858407079646
,,,71000000.0,71.0,340.42652329749103
,,,72000000.0,72.0,324.4223385689354
,,,73000000.0,73.0,362.49632352941177
,,,74000000.0,74.0,326.6121739130435
,,,75000000.0,75.0,334.97983870967744
,,,76000000.0,76.0,340.41007194244605
,,,77000000.0,77.0,386.4396887159533
,,,78000000.0,78.0,342.101083032491
,,,79000000.0,79.0,410.396261682243
,,,80000000.0,80.0,350.524064171123
,,,81000000.0,81.0,389.3988868274583
,,,82000000.0,82.0,346.5412186379928
,,,83000000.0,83.0,394.58301158301157
,,,84000000.0,84.0,343.18716577540107
,,,85000000.0,85.0,413.2801484230056
,,,86000000.0,86.0,349.1936056838366
,,,87000000.0,87.0,350.5784832451499
,,,88000000.0,88.0,407.8045112781955
,,,89000000.0,89.0,353.34649910233395
,,,90000000.0,90.0,408.77358490566036
,,,91000000.0,91.0,339.6269982238011
,,,92000000.0,92.0,417.85046728971963
,,,93000000.0,93.0,341.8898756660746
,,,94000000.0,94.0,414.30912476722534
,,,95000000.0,95.0,342.39713774597493
,,,96000000.0,96.0,399.81439393939394
,,,97000000.0,97.0,349.4866310160428
,,,98000000.0,98.0,363.31608133086877
,,,99000000.0,99.0,400.20973782771534
,,,100000000.0,100.0,343.60984182776804
,,,101000000.0,101.0,348.43109540636044
,,,102000000.0,102.0,344.78198198198197
,,,103000000.0,103.0,402.22264150943397
,,,104000000.0,104.0,340.38652482269504
,,,105000000.0,105.0,406.32209737827714
,,,106000000.0,106.0,342.9982238010657
,,,107000000.0,107.0,421.6373831775701
,,,108000000.0,108.0,351.28057553956836
,,,109000000.0,109.0,376.2007434944238
,,,110000000.0,110.0,343.7188612099644
,,,111000000.0,111.0,411.63227016885554
,,,112000000.0,112.0,338.4751773049645
,,,113000000.0,113.0,405.4971428571429
,,,114000000.0,114.0,357.61565836298934
,,,115000000.0,115.0,344.44604316546764
,,,116000000.0,116.0,373.49407114624506
,,,117000000.0,117.0,350.3243243243243
,,,118000000.0,118.0,396.117202268431
,,,119000000.0,119.0,346.2725663716814
,,,120000000.0,120.0,400.2889305816135
,,,121000000.0,121.0,342.128801431127
,,,122000000.0,122.0,397.3875236294896
,,,123000000.0,123.0,346.63214285714287
,,,124000000.0,124.0,353.4491525423729
,,,125000000.0,125.0,379.53745928338765
,,,126000000.0,126.0,437.79661016949154
,,,127000000.0,127.0,366.4658493870403
,120.0,,127329076.0,127.0,120.0
,,,128000000.0,128.0,349.789010989011
,,,129000000.0,129.0,314.86583184257603
,116.0,,129696172.0,129.0,116.0
,118.0,,129697502.0,129.0,118.0
,118.0,,129704550.0,129.0,118.0
,118.0,,129746582.0,129.0,118.0
,118.0,,129792616.0,129.0,118.0
,120.0,,129802674.0,129.0,120.0
,120.0,,129866494.0,129.0,120.0
,122.0,,129874624.0,129.0,122.0
,128.0,,129880110.0,129.0,128.0
,138.0,,129889818.0,129.0,138.0
,146.0,,129893602.0,129.0,146.0
,114.0,,129902772.0,129.0,114.0
,114.0,,129906986.0,129.0,114.0
,124.0,,129916980.0,129.0,124.0
,116.0,,129919722.0,129.0,116.0
,148.0,,129928150.0,129.0,148.0
,126.0,,129931872.0,129.0,126.0
,,,130000000.0,130.0,336.0811287477954
,,,131000000.0,131.0,332.0801393728223
,,,132000000.0,132.0,344.9982174688057
,,,133000000.0,133.0,321.7035714285714
,,,134000000.0,134.0,324.43772241992883
,,,135000000.0,135.0,338.0422535211268
,,,136000000.0,136.0,325.29557522123895
,,,137000000.0,137.0,336.12720848056534
,,,138000000.0,138.0,331.45454545454544
,,,139000000.0,139.0,346.95099818511795
,,,140000000.0,140.0,318.458041958042
,,,141000000.0,141.0,331.55
,,,142000000.0,142.0,337.4275618374558
,,,143000000.0,143.0,356.6595365418895
,,,144000000.0,144.0,322.84375
,,,145000000.0,145.0,344.4531835205992
,,,146000000.0,146.0,325.64752475247525
,,,147000000.0,147.0,397.8705501618123
,,,148000000.0,148.0,390.35164835164835
,,,149000000.0,149.0,401.84590690208665
,,,150000000.0,150.0,376.5839874411303
,,,151000000.0,151.0,400.17488076311605
,,,152000000.0,152.0,380.0171526586621
,,,153000000.0,153.0,387.9685534591195
,,,154000000.0,154.0,404.5008635578584
,,,155000000.0,155.0,382.2371794871795
,,,156000000.0,156.0,411.09090909090907
,,,157000000.0,157.0,378.97492163009406
,,,158000000.0,158.0,436.12040133779266
,,,159000000.0,159.0,378.63607594936707
,,,160000000.0,160.0,446.8980263157895
,,,161000000.0,161.0,387.8965517241379
,,,162000000.0,162.0,433.240464344942
,,,163000000.0,163.0,387.30407523510974
,,,164000000.0,164.0,441.2093802345059
,,,165000000.0,165.0,387.2241653418124
,,,166000000.0,166.0,438.46534653465346
,,,167000000.0,167.0,381.0839936608558
,,,168000000.0,168.0,385.1177394034537
,,,169000000.0,169.0,429.496644295302
,,,170000000.0,170.0,383.2201257861635
,,,171000000.0,171.0,453.17529215358934
,,,172000000.0,172.0,383.88993710691824
,,,173000000.0,173.0,440.66
,,,174000000.0,174.0,379.75767366720515
,,,175000000.0,175.0,441.60790774299835
,,,176000000.0,176.0,382.781308411215
,,,177000000.0,177.0,379.75828460038986
,,,178000000.0,178.0,348.31111111111113
,,,179000000.0,179.0,403.21606118546845
,,,180000000.0,180.0,344.4886128364389
,,,181000000.0,181.0,345.3418259023355
,,,182000000.0,182.0,340.38736842105266
,,,183000000.0,183.0,406.95594713656385
,,,184000000.0,184.0,355.442265795207
,,,185000000.0,185.0,420.32758620689657
,,,186000000.0,186.0,356.630081300813
,,,187000000.0,187.0,398.3792415169661
,,,188000000.0,188.0,346.2939068100358
,,,189000000.0,189.0,390.7425373134328
,,,190000000.0,190.0,340.78659611992947
,,,191000000.0,191.0,403.81378026070763
,,,192000000.0,192.0,350.6458333333333
,,,193000000.0,193.0,367.2480620155039
,,,194000000.0,194.0,359.3531468531468
,,,195000000.0,195.0,360.0935875216638
,,,196000000.0,196.0,375.7418032786885
,,,197000000.0,197.0,363.2888888888889
,,,198000000.0,198.0,391.6684881602914
,,,199000000.0,199.0,361.42905982905984
,,,200000000.0,200.0,421.2584670231729
,,,201000000.0,201.0,368.42070116861436
,,,202000000.0,202.0,411.08363636363634
,,,203000000.0,203.0,367.8509532062392
,,,204000000.0,204.0,424.4812834224599
,,,205000000.0,205.0,355.55442176870747
,,,206000000.0,206.0,409.36
,,,207000000.0,207.0,343.3368983957219
,,,208000000.0,208.0,405.27443609022555
,,,209000000.0,209.0,346.4021352313167
,,,210000000.0,210.0,404.8951310861423
,,,211000000.0,211.0,346.7288732394366
,,,212000000.0,212.0,344.9525483304042
,,,213000000.0,213.0,443.9147121535181
,,,214000000.0,214.0,359.5659432387312
,,,215000000.0,215.0,320.84584980237156
,118.0,,215706184.0,215.0,118.0
,,,216000000.0,216.0,326.45173041894355
,,,217000000.0,217.0,347.30265486725665
,126.0,,217686552.0,217.0,126.0
,,,218000000.0,218.0,333.1672354948806
,,,219000000.0,219.0,361.25783972125436
,,,220000000.0,220.0,333.32094594594594
,126.0,,220448268.0,220.0,126.0
,130.0,,220454390.0,220.0,130.0
,144.0,,220459928.0,220.0,144.0
,126.0,,220463820.0,220.0,126.0
,118.0,,220471714.0,220.0,118.0
,118.0,,220476114.0,220.0,118.0
,118.0,,220480352.0,220.0,118.0
,144.0,,220511094.0,220.0,144.0
,138.0,,220514850.0,220.0,138.0
,124.0,,220518534.0,220.0,124.0
,118.0,,220523262.0,220.0,118.0
,116.0,,220526014.0,220.0,116.0
,120.0,,220530350.0,220.0,120.0
,118.0,,220533108.0,220.0,118.0
,118.0,,220553476.0,220.0,118.0
,132.0,,220557478.0,220.0,132.0
,130.0,,220561138.0,220.0,130.0
,136.0,,220569010.0,220.0,136.0
,136.0,,220572570.0,220.0,136.0
,136.0,,220576276.0,220.0,136.0
,118.0,,220588248.0,220.0,118.0
,116.0,,220592474.0,220.0,116.0
,116.0,,220596672.0,220.0,116.0
,118.0,,220603944.0,220.0,118.0
,142.0,,220607640.0,220.0,142.0
,150.0,,220611354.0,220.0,150.0
,136.0,,220615184.0,220.0,136.0
,134.0,,220623204.0,220.0,134.0
,118.0,,220626946.0,220.0,118.0
,122.0,,220629742.0,220.0,122.0
,120.0,,220633966.0,220.0,120.0
,118.0,,220636704.0,220.0,118.0
,120.0,,220644426.0,220.0,120.0
,128.0,,220647204.0,220.0,128.0
,,,221000000.0,221.0,330.74048442906576
,,,222000000.0,222.0,327.15619389587073
,,,223000000.0,223.0,344.15384615384613
,,,224000000.0,224.0,332.13693693693693
,,,225000000.0,225.0,345.97482014388487
,,,226000000.0,226.0,332.03846153846155
,,,227000000.0,227.0,358.05683836589697
,,,228000000.0,228.0,343.3602811950791
,,,229000000.0,229.0,339.638783269962
,,,230000000.0,230.0,324.96256684491976
,,,231000000.0,231.0,349.97459165154265
,,,232000000.0,232.0,318.8540925266904
,,,233000000.0,233.0,351.6252252252252
,,,234000000.0,234.0,331.51640759930916
,,,235000000.0,235.0,352.56826568265683
,,,236000000.0,236.0,321.7314487632509
,,,237000000.0,237.0,349.77372262773724
,,,238000000.0,238.0,316.75704225352115
,,,239000000.0,239.0,342.08849557522126
,,,240000000.0,240.0,330.17578125
,,,241000000.0,241.0,343.87368421052633
,,,242000000.0,242.0,376.0410447761194
,,,243000000.0,243.0,339.06859205776175
,,,244000000.0,244.0,344.4352517985611
,,,245000000.0,245.0,413.86617100371745
,,,246000000.0,246.0,342.29276895943565
,,,247000000.0,247.0,401.7142857142857
,,,248000000.0,248.0,345.1423550087873
,,,249000000.0,249.0,402.93457943925233
,,,250000000.0,250.0,339.2437275985663
,,,251000000.0,251.0,394.9125475285171
,,,252000000.0,252.0,345.35460992907804
,,,253000000.0,253.0,397.6510318949343
,,,254000000.0,254.0,347.9505300353357
,,,255000000.0,255.0,417.187265917603
,,,256000000.0,256.0,334.7607142857143
,,,257000000.0,257.0,384.3795066413662
,,,258000000.0,258.0,341.9928443649374
,,,259000000.0,259.0,408.14074074074074
,,,260000000.0,260.0,337.17314487632507
,,,261000000.0,261.0,347.914590747331
,,,262000000.0,262.0,348.7262969588551
,,,263000000.0,263.0,400.59622641509435
,,,264000000.0,264.0,346.23339317773787
,,,265000000.0,265.0,398.5328330206379
,,,266000000.0,266.0,358.8967971530249
,,,267000000.0,267.0,393.3583489681051
,,,268000000.0,268.0,354.46994535519127
,,,269000000.0,269.0,410.280834914611
,,,270000000.0,270.0,347.0581818181818
,,,271000000.0,271.0,411.50553505535055
,,,272000000.0,272.0,348.8880994671403
,,,273000000.0,273.0,358.3498920086393
,,,274000000.0,274.0,363.9825174825175
,,,275000000.0,275.0,365.7588424437299
,,,276000000.0,276.0,374.4540727902946
,,,277000000.0,277.0,358.20512820512823
,120.0,,277238658.0,277.0,120.0
,,,278000000.0,278.0,311.36170212765956
,,,279000000.0,279.0,363.68941979522185
,116.0,,279679306.0,279.0,116.0
,114.0,,279682098.0,279.0,114.0
,118.0,,279716914.0,279.0,118.0
,,,280000000.0,280.0,382.2953020134228
,,,281000000.0,281.0,386.07949125596184
,118.0,,281383132.0,281.0,118.0
,118.0,,281384446.0,281.0,118.0
,118.0,,281420820.0,281.0,118.0
,118.0,,281554786.0,281.0,118.0
,144.0,,281557542.0,281.0,144.0
,120.0,,281566334.0,281.0,120.0
,118.0,,281571950.0,281.0,118.0
,118.0,,281574710.0,281.0,118.0
,196.0,,281580378.0,281.0,196.0
,118.0,,281583194.0,281.0,118.0
,118.0,,281587366.0,281.0,118.0
,,,282000000.0,282.0,387.36875
,,,283000000.0,283.0,404.8165869218501
,,,284000000.0,284.0,391.540157480315
,,,285000000.0,285.0,410.1024
,,,286000000.0,286.0,388.0094488188976
,,,287000000.0,287.0,416.45367412140575
,,,288000000.0,288.0,388.4037558685446
,,,289000000.0,289.0,412.491961414791
,,,290000000.0,290.0,387.27672955974845
,,,291000000.0,291.0,385.8184663536776
,,,292000000.0,292.0,402.08012820512823
,,,293000000.0,293.0,387.4874213836478
,,,294000000.0,294.0,414.48953301127216
,,,295000000.0,295.0,385.2100313479624
,,,296000000.0,296.0,388.253164556962
,,,297000000.0,297.0,349.53416149068323
,,,298000000.0,298.0,387.6069730586371
,,,299000000.0,299.0,404.14102564102564
,,,300000000.0,300.0,382.4639498432602
,,,301000000.0,301.0,383.7425431711146
,,,302000000.0,302.0,375.4414976599064
,,,303000000.0,303.0,408.78205128205127
,,,304000000.0,304.0,383.803125
,,,305000000.0,305.0,395.6192
,,,306000000.0,306.0,376.9547581903276
,,,307000000.0,307.0,398.96835443037975
,,,308000000.0,308.0,365.40858505564387
,,,309000000.0,309.0,390.5352564102564
,,,310000000.0,310.0,373.0670826833073
,,,311000000.0,311.0,396.63897763578274
,,,312000000.0,312.0,373.4627329192547
,,,313000000.0,313.0,408.1168831168831
,,,314000000.0,314.0,370.57276995305165
,,,315000000.0,315.0,398.8
,,,316000000.0,316.0,377.94090202177296
,,,317000000.0,317.0,404.1378205128205
,,,318000000.0,318.0,380.02539682539685
,,,319000000.0,319.0,380.32339089481945
,,,320000000.0,320.0,396.57233704292526
,,,321000000.0,321.0,366.7111801242236
,,,322000000.0,322.0,393.2752613240418
,,,323000000.0,323.0,385.00472440944884
,,,324000000.0,324.0,421.9933665008292
,,,325000000.0,325.0,382.9733959311424
,,,326000000.0,326.0,405.8112522686025
,,,327000000.0,327.0,385.0650263620387
,,,328000000.0,328.0,440.4603773584906
,,,329000000.0,329.0,354.74131274131275
,,,330000000.0,330.0,375.8757062146893
,,,331000000.0,331.0,392.9007874015748
,,,332000000.0,332.0,388.7968253968254
,,,333000000.0,333.0,386.3474178403756
,,,334000000.0,334.0,412.704
,,,335000000.0,335.0,385.4227129337539
,,,336000000.0,336.0,403.1111111111111
,,,337000000.0,337.0,352.9763779527559
,,,338000000.0,338.0,388.85804416403784
,,,339000000.0,339.0,411.04487179487177
,,,340000000.0,340.0,382.78003120124805
,,,341000000.0,341.0,389.24332810047093
,,,342000000.0,342.0,386.9389671361502
,,,343000000.0,343.0,407.3741935483871
,,,344000000.0,344.0,383.1755485893417
,,,345000000.0,345.0,401.47351524879616
,,,346000000.0,346.0,384.17268445839875
,,,347000000.0,347.0,388.03960396039605
,,,348000000.0,348.0,390.68888888888887
,,,349000000.0,349.0,388.8235294117647
,,,350000000.0,350.0,389.25705329153607
,,,351000000.0,351.0,409.86602870813397
,,,352000000.0,352.0,391.12578616352204
,,,353000000.0,353.0,393.40983606557376
,,,354000000.0,354.0,387.403453689168
,,,355000000.0,355.0,403.06216696269985
,,,356000000.0,356.0,386.3830455259027
,,,357000000.0,357.0,408.6875
,,,358000000.0,358.0,381.66037735849056
,,,359000000.0,359.0,394.68878357030013
,,,360000000.0,360.0,432.63787375415285
,,,361000000.0,361.0,391.9496855345912
,,,362000000.0,362.0,436.153078202995
,,,363000000.0,363.0,393.70486656200944
,,,364000000.0,364.0,431.77219430485763
,,,365000000.0,365.0,383.2037617554859
,,,366000000.0,366.0,426.3543441226576
,,,367000000.0,367.0,380.4588607594937
,,,368000000.0,368.0,413.74333333333334
,,,369000000.0,369.0,389.7987421383648
,,,370000000.0,370.0,433.2328308207705
,,,371000000.0,371.0,383.83280757097793
,,,372000000.0,372.0,448.87919463087246
,,,373000000.0,373.0,399.2370486656201
,,,374000000.0,374.0,438.86710963455147
,,,375000000.0,375.0,382.47648902821317
,,,376000000.0,376.0,413.2913907284768
,,,377000000.0,377.0,404.4133545310016
,,,378000000.0,378.0,381.28930817610063
,,,379000000.0,379.0,443.68027210884355
,,,380000000.0,380.0,379.446875
,,,381000000.0,381.0,377.80787401574804
,,,382000000.0,382.0,385.8372456964006
,,,383000000.0,383.0,446.9173693086003
,,,384000000.0,384.0,381.9811616954474
,,,385000000.0,385.0,444.90939597315435
,,,386000000.0,386.0,382.36850393700786
,,,387000000.0,387.0,440.2339373970346
,,,388000000.0,388.0,379.30990415335464
,,,389000000.0,389.0,431.03934426229506
,,,390000000.0,390.0,386.984126984127
,,,391000000.0,391.0,434.9530201342282
,,,392000000.0,392.0,388.71899529042383
,,,393000000.0,393.0,415.17157712305027
,,,394000000.0,394.0,393.57142857142856
,,,395000000.0,395.0,388.4121405750799
,,,396000000.0,396.0,408.46478873239437
,,,397000000.0,397.0,389.0923317683881
,,,398000000.0,398.0,452.04674457429047
,,,399000000.0,399.0,389.89638932496075
,,,400000000.0,400.0,436.47986577181206
,,,401000000.0,401.0,386.6656151419558
,,,402000000.0,402.0,446.07615894039736
,,,403000000.0,403.0,386.54460093896716
,,,404000000.0,404.0,435.03355704697987
,,,405000000.0,405.0,388.8063492063492
,,,406000000.0,406.0,430.5813953488372
,,,407000000.0,407.0,385.6498422712934
,,,408000000.0,408.0,431.973063973064
,,,409000000.0,409.0,388.2420382165605
,,,410000000.0,410.0,445.2978369384359
,,,411000000.0,411.0,387.44514106583074
,,,412000000.0,412.0,389.8333333333333
,,,413000000.0,413.0,446.6280991735537
,,,414000000.0,414.0,381.31319554848966
,,,415000000.0,415.0,454.0465890183028
,,,416000000.0,416.0,371.3875
,,,417000000.0,417.0,438.9849246231156
,,,418000000.0,418.0,383.9339622641509
,,,419000000.0,419.0,443.01184433164127
,,,420000000.0,420.0,384.66037735849056
,,,421000000.0,421.0,390.4576802507837
,,,422000000.0,422.0,381.53554502369667
,,,423000000.0,423.0,443.0536912751678
,,,424000000.0,424.0,384.06379585326954
,,,425000000.0,425.0,447.4096185737977
,,,426000000.0,426.0,386.5214626391097
,,,427000000.0,427.0,446.38079470198676
,,,428000000.0,428.0,390.49685534591197
,,,429000000.0,429.0,418.91147540983604
,,,430000000.0,430.0,380.16326530612247
,,,431000000.0,431.0,446.6220735785953
,,,432000000.0,432.0,387.53385826771654
,,,433000000.0,433.0,399.8201058201058
,,,434000000.0,434.0,395.7435897435897
,,,435000000.0,435.0,386.5705329153605
,,,436000000.0,436.0,417.0313588850174
,,,437000000.0,437.0,389.0298273155416
,,,438000000.0,438.0,447.36700336700335
,,,439000000.0,439.0,386.73899371069183
,,,440000000.0,440.0,449.70666666666665
,,,441000000.0,441.0,366.3375
,,,442000000.0,442.0,424.82094594594594
,,,443000000.0,443.0,383.2631578947368
,,,444000000.0,444.0,444.55298013245033
,,,445000000.0,445.0,383.693661971831
,,,446000000.0,446.0,408.3387978142076
,,,447000000.0,447.0,360.7910189982729
,,,448000000.0,448.0,424.6701030927835
,,,449000000.0,449.0,384.40625
,,,450000000.0,450.0,432.9435215946844
,,,451000000.0,451.0,383.990625
,,,452000000.0,452.0,387.3783359497645
,,,453000000.0,453.0,443.85
,120.0,,453855650.0,453.0,120.0
,,,454000000.0,454.0,358.99612403100775
,,,455000000.0,455.0,311.03555555555556
,,,456000000.0,456.0,321.986013986014
,120.0,,456588682.0,456.0,120.0
,120.0,,456589994.0,456.0,120.0
,118.0,,456597092.0,456.0,118.0
,118.0,,456640720.0,456.0,118.0
,120.0,,456646428.0,456.0,120.0
,122.0,,456685562.0,456.0,122.0
,118.0,,456696150.0,456.0,118.0
,118.0,,456803802.0,456.0,118.0
,120.0,,456808782.0,456.0,120.0
,118.0,,456819552.0,456.0,118.0
,118.0,,456823760.0,456.0,118.0
,114.0,,456832316.0,456.0,114.0
,118.0,,456836858.0,456.0,118.0
,118.0,,456846214.0,456.0,118.0
,118.0,,456850406.0,456.0,118.0
,118.0,,456860388.0,456.0,118.0
,,,457000000.0,457.0,390.43285939968405
,,,458000000.0,458.0,386.5508607198748
,,,459000000.0,459.0,388.88431061806654
,,,460000000.0,460.0,372.90140845070425
,,,461000000.0,461.0,370.7496062992126
,,,462000000.0,462.0,375.48335974643425
,,,463000000.0,463.0,404.3503184713376
,,,464000000.0,464.0,381.3198127925117
,,,465000000.0,465.0,392.1352657004831
,,,466000000.0,466.0,373.215625
,,,467000000.0,467.0,391.6266233766234
,,,468000000.0,468.0,372.6458658346334
,,,469000000.0,469.0,383.5625990491284
,,,470000000.0,470.0,380.50467289719626
,,,471000000.0,471.0,391.56535433070866
,,,472000000.0,472.0,387.81990521327015
,,,473000000.0,473.0,389.3858784893268
,,,474000000.0,474.0,365.7798449612403
,,,475000000.0,475.0,398.6698872785829
,,,476000000.0,476.0,390.47648902821317
,,,477000000.0,477.0,406.65905383360524
,,,478000000.0,478.0,381.11598746081506
,,,479000000.0,479.0,391.2401883830455
,,,480000000.0,480.0,405.9572192513369
,,,481000000.0,481.0,395.6666666666667
,,,482000000.0,482.0,420.92487479131887
,,,483000000.0,483.0,381.51290322580644
,,,484000000.0,484.0,382.9921507064364
,,,485000000.0,485.0,437.3543046357616
,,,486000000.0,486.0,384.65934065934067
,,,487000000.0,487.0,436.9582637729549
,,,488000000.0,488.0,384.91968503937005
,,,489000000.0,489.0,445.66445182724254
,,,490000000.0,490.0,390.41130298273157
,,,491000000.0,491.0,428.1507537688442
,,,492000000.0,492.0,385.8862559241706
,,,493000000.0,493.0,440.7779632721202
,,,494000000.0,494.0,388.7665615141956
,,,495000000.0,495.0,443.9833610648918
,,,496000000.0,496.0,383.2353870458136
,,,497000000.0,497.0,423.58292282430216
,,,498000000.0,498.0,390.9341692789969
,,,499000000.0,499.0,440.08347245409016
,,,500000000.0,500.0,386.7905511811024
,,,501000000.0,501.0,384.2076677316294
,,,502000000.0,502.0,384.84591194968556
,,,503000000.0,503.0,454.6985172981878
,,,504000000.0,504.0,385.3375196232339
,,,505000000.0,505.0,453.49078726968173
,,,506000000.0,506.0,374.844094488189
,,,507000000.0,507.0,449.3167495854063
,,,508000000.0,508.0,387.5367412140575
,,,509000000.0,509.0,408.2532894736842
,,,510000000.0,510.0,383.8092209856916
,,,511000000.0,511.0,392.8151986183074
,,,512000000.0,512.0,387.9183673469388
,,,513000000.0,513.0,425.9896907216495
,,,514000000.0,514.0,385.06750392464676
,,,515000000.0,515.0,383.94025157232704
,,,516000000.0,516.0,411.52797202797206
,,,517000000.0,517.0,384.3987441130298
,,,518000000.0,518.0,428.9533333333333
,,,519000000.0,519.0,389.9028213166144
,,,520000000.0,520.0,410.39108061749573
,,,521000000.0,521.0,391.0376175548589
,,,522000000.0,522.0,441.9201331114809
,,,523000000.0,523.0,387.19182389937106
,,,524000000.0,524.0,441.46488294314383
,,,525000000.0,525.0,378.801261829653
,,,526000000.0,526.0,441.3255813953488
,,,527000000.0,527.0,385.3867924528302
,,,528000000.0,528.0,445.6948590381426
,,,529000000.0,529.0,387.6228209191759
,,,530000000.0,530.0,433.98322147651004
,,,531000000.0,531.0,384.5943396226415
,,,532000000.0,532.0,389.97492163009406
,,,533000000.0,533.0,452.08852459016396
,,,534000000.0,534.0,389.03164556962025
,,,535000000.0,535.0,450.1933333333333
,,,536000000.0,536.0,391.75824175824175
,,,537000000.0,537.0,416.86241610738256
,,,538000000.0,538.0,385.8901098901099
,,,539000000.0,539.0,444.0655172413793
,,,540000000.0,540.0,386.5566037735849
,,,541000000.0,541.0,387.628125
,,,542000000.0,542.0,389.41287284144425
,,,543000000.0,543.0,444.7133333333333
,,,544000000.0,544.0,392.00630914826496
,,,545000000.0,545.0,430.6932006633499
,,,546000000.0,546.0,386.70347003154575
,,,547000000.0,547.0,422.63397548161123
,,,548000000.0,548.0,362.91921005385996
,,,549000000.0,549.0,419.7031539888683
,122.0,,549590162.0,549.0,122.0
,,,550000000.0,550.0,362.38783269961976
,,,551000000.0,551.0,312.0359550561798
,,,552000000.0,552.0,341.39894551845344
,132.0,,552537806.0,552.0,132.0
,118.0,,552539630.0,552.0,118.0
,134.0,,552544902.0,552.0,134.0
,118.0,,552578120.0,552.0,118.0
,118.0,,552581478.0,552.0,118.0
,116.0,,552613188.0,552.0,116.0
,118.0,,552699762.0,552.0,118.0
,118.0,,552703338.0,552.0,118.0
,120.0,,552719980.0,552.0,120.0
,116.0,,552725672.0,552.0,116.0
,118.0,,552728454.0,552.0,118.0
,118.0,,552734398.0,552.0,118.0
,,,553000000.0,553.0,413.0627062706271
,,,554000000.0,554.0,382.7375
,,,555000000.0,555.0,401.91803278688525
,,,556000000.0,556.0,387.25471698113205
,,,557000000.0,557.0,406.38825448613375
,,,558000000.0,558.0,383.68203497615264
,,,559000000.0,559.0,410.00961538461536
,,,560000000.0,560.0,387.91222570532915
,,,561000000.0,561.0,402.12460063897765
,,,562000000.0,562.0,390.688679245283
,,,563000000.0,563.0,411.19417475728153
,,,564000000.0,564.0,386.1915227629513
,,,565000000.0,565.0,404.0
,,,566000000.0,566.0,388.5118483412322
,,,567000000.0,567.0,406.702875399361
,,,568000000.0,568.0,384.65402843601896
,,,569000000.0,569.0,405.8086124401914
,,,570000000.0,570.0,383.59055118110234
,,,571000000.0,571.0,391.01567398119124
,,,572000000.0,572.0,403.4458598726115
,,,573000000.0,573.0,385.5660377358491
,,,574000000.0,574.0,408.58086956521737
,,,575000000.0,575.0,382.82334384858046
,,,576000000.0,576.0,416.4418604651163
,,,577000000.0,577.0,383.05047318611986
,,,578000000.0,578.0,404.90437601296594
,,,579000000.0,579.0,441.51
,,,580000000.0,580.0,384.11006289308176
,,,581000000.0,581.0,387.42586750788644
,,,582000000.0,582.0,384.94025157232704
,,,583000000.0,583.0,450.53973509933775
,,,584000000.0,584.0,389.8862559241706
,,,585000000.0,585.0,444.47920133111484
,,,586000000.0,586.0,387.26929133858266
,,,587000000.0,587.0,385.3884892086331
,,,588000000.0,588.0,374.2988505747126
,,,589000000.0,589.0,429.8666666666667
,,,590000000.0,590.0,380.1194968553459
,,,591000000.0,591.0,432.9487603305785
,,,592000000.0,592.0,362.55974842767296
,,,593000000.0,593.0,398.00352733686066
,,,594000000.0,594.0,355.7739130434783
,,,595000000.0,595.0,333.2839116719243
,,,596000000.0,596.0,417.2803347280335
,,,597000000.0,597.0,544.9897959183673
,,,598000000.0,598.0,391.97913043478263
,,,599000000.0,599.0,362.1283255086072
,,,600000000.0,600.0,396.64308681672026
,,,601000000.0,601.0,343.1366459627329
,,,602000000.0,602.0,367.0347003154574
,,,603000000.0,603.0,330.8411214953271
,,,604000000.0,604.0,574.7732696897375
,,,605000000.0,605.0,725.7243243243244
,,,606000000.0,606.0,943.7728937728938
,,,607000000.0,607.0,929.3418530351438
,,,608000000.0,608.0,839.8488664987406
,,,609000000.0,609.0,861.03081232493
,,,610000000.0,610.0,751.2878048780487
,,,611000000.0,611.0,732.5167464114833
,,,612000000.0,612.0,738.7941176470588
,,,613000000.0,613.0,565.262443438914
,,,614000000.0,614.0,332.6780715396579
,,,615000000.0,615.0,341.14649681528664
,,,616000000.0,616.0,334.6168521462639
,,,617000000.0,617.0,343.43910256410254
,,,618000000.0,618.0,335.55134281200634
,,,619000000.0,619.0,370.48534201954396
,,,620000000.0,620.0,331.2080745341615
,,,621000000.0,621.0,346.9792663476874
,,,622000000.0,622.0,347.6529968454259
,,,623000000.0,623.0,350.1535776614311
,,,624000000.0,624.0,356.72727272727275
,,,625000000.0,625.0,499.36619718309856
,,,626000000.0,626.0,724.896725440806
,,,627000000.0,627.0,835.217665615142
,,,628000000.0,628.0,864.0617283950618
,,,629000000.0,629.0,761.2885154061624
,,,630000000.0,630.0,873.5710455764075
,,,631000000.0,631.0,798.3269230769231
,,,632000000.0,632.0,650.031746031746
,,,633000000.0,633.0,621.7609756097561
,,,634000000.0,634.0,546.5701149425288
,,,635000000.0,635.0,373.2110453648915
,,,636000000.0,636.0,343.7434869739479
,,,637000000.0,637.0,346.1217712177122
,,,638000000.0,638.0,337.4309623430962
,,,639000000.0,639.0,334.1740740740741
,,,640000000.0,640.0,382.00828157349895
,,,641000000.0,641.0,327.5243243243243
,,,642000000.0,642.0,377.6078431372549
,,,643000000.0,643.0,347.18587360594796
,,,644000000.0,644.0,395.811320754717
,,,645000000.0,645.0,801.0062893081761
,,,646000000.0,646.0,784.4229607250755
,,,647000000.0,647.0,346.45553822152885
,,,648000000.0,648.0,329.3502994011976
,,,649000000.0,649.0,308.51176470588234
,,,650000000.0,650.0,332.0178837555887
,,,651000000.0,651.0,309.6337209302326
,,,652000000.0,652.0,328.1942336874052
,,,653000000.0,653.0,304.92732558139534
,,,654000000.0,654.0,337.0342679127726
,,,655000000.0,655.0,316.00887573964496
,,,656000000.0,656.0,317.65051395007345
,,,657000000.0,657.0,328.43880597014925
,,,658000000.0,658.0,306.81698389458273
,,,659000000.0,659.0,348.4585218702866
,,,660000000.0,660.0,407.56271186440677
,,,661000000.0,661.0,612.3701799485862
,,,662000000.0,662.0,597.3777777777777
,,,663000000.0,663.0,361.72549019607845
,,,664000000.0,664.0,303.49112426035504
,,,665000000.0,665.0,349.54305799648506
,,,666000000.0,666.0,310.1942336874052
,,,667000000.0,667.0,360.4714714714715
,118.0,,667767300.0,667.0,118.0
,,,668000000.0,668.0,339.83941605839414
,122.0,,668119480.0,668.0,122.0
,,,669000000.0,669.0,352.547134935305
,,,670000000.0,670.0,320.89230769230767
,128.0,,670104638.0,670.0,128.0
,124.0,,670106296.0,670.0,124.0
,126.0,,670113468.0,670.0,126.0
,136.0,,670115172.0,670.0,136.0
,132.0,,670163472.0,670.0,132.0
,136.0,,670169254.0,670.0,136.0
,116.0,,670211238.0,670.0,116.0
,116.0,,670222852.0,670.0,116.0
,118.0,,670267614.0,670.0,118.0
,116.0,,670387716.0,670.0,116.0
,118.0,,670391866.0,670.0,118.0
,116.0,,670403742.0,670.0,116.0
,118.0,,670407854.0,670.0,118.0
,118.0,,670416154.0,670.0,118.0
,120.0,,670431810.0,670.0,120.0
,120.0,,670437458.0,670.0,120.0
,124.0,,670441542.0,670.0,124.0
,,,671000000.0,671.0,337.81316998468606
,,,672000000.0,672.0,332.17846153846153
,,,673000000.0,673.0,749.4384236453202
,,,674000000.0,674.0,621.3025210084033
,,,675000000.0,675.0,568.4757894736842
,,,676000000.0,676.0,614.4035087719299
,,,677000000.0,677.0,491.6453382084095
,,,678000000.0,678.0,466.18702290076334
,,,679000000.0,679.0,345.26666666666665
,,,680000000.0,680.0,343.45319465081724
,,,681000000.0,681.0,309.53284671532845
,,,682000000.0,682.0,339.68296296296296
,,,683000000.0,683.0,306.8911764705882
,,,684000000.0,684.0,336.1646706586826
,,,685000000.0,685.0,307.7076023391813
,,,686000000.0,686.0,337.09580838323353
,,,687000000.0,687.0,309.568115942029
,,,688000000.0,688.0,335.4187779433681
,,,689000000.0,689.0,307.7309941520468
,,,690000000.0,690.0,332.6919575113809
,,,691000000.0,691.0,311.3216885007278
,,,692000000.0,692.0,332.154779969651
,,,693000000.0,693.0,307.05830903790087
,,,694000000.0,694.0,345.6157337367625
,,,695000000.0,695.0,306.3168604651163
,,,696000000.0,696.0,341.8085106382979
,,,697000000.0,697.0,317.78497790868926
,,,698000000.0,698.0,308.5594202898551
,,,699000000.0,699.0,337.8447488584475
,,,700000000.0,700.0,310.7248520710059
,,,701000000.0,701.0,323.7732283464567
,,,702000000.0,702.0,308.1606060606061
,,,703000000.0,703.0,331.0416666666667
,,,704000000.0,704.0,417.71527777777777
,,,705000000.0,705.0,432.7629513343799
,,,706000000.0,706.0,468.34621848739494
,,,707000000.0,707.0,411.059375
,,,708000000.0,708.0,479.07846410684476
,,,709000000.0,709.0,426.391785150079
,,,710000000.0,710.0,478.91819699499166
,,,711000000.0,711.0,426.7064364207221
,,,712000000.0,712.0,480.6
,,,713000000.0,713.0,426.53184713375794
,,,714000000.0,714.0,455.659649122807
,,,715000000.0,715.0,432.60910518053373
,,,716000000.0,716.0,461.7263157894737
,,,717000000.0,717.0,432.8522012578616
,,,718000000.0,718.0,474.4790619765494
,,,719000000.0,719.0,428.5759493670886
,,,720000000.0,720.0,426.3510971786834
,,,721000000.0,721.0,480.8436974789916
,,,722000000.0,722.0,428.0
,,,723000000.0,723.0,465.4601018675722
,,,724000000.0,724.0,432.3296703296703
,,,725000000.0,725.0,483.83666666666664
,,,726000000.0,726.0,434.2626582278481
,,,727000000.0,727.0,476.1769616026711
,,,728000000.0,728.0,428.4227129337539
,,,729000000.0,729.0,473.13188647746244
,,,730000000.0,730.0,423.4874213836478
,,,731000000.0,731.0,473.28055077452666
,,,732000000.0,732.0,423.0157232704403
,,,733000000.0,733.0,475.3411764705882
,,,734000000.0,734.0,426.13858267716535
,,,735000000.0,735.0,451.6771004942339
,,,736000000.0,736.0,427.70754716981133
,,,737000000.0,737.0,454.4448051948052
,,,738000000.0,738.0,451.258785942492
,,,739000000.0,739.0,474.050505050505
,,,740000000.0,740.0,432.0690737833595
,,,741000000.0,741.0,421.17274167987324
,,,742000000.0,742.0,419.25278219395864
,,,743000000.0,743.0,471.40640809443505
,,,744000000.0,744.0,427.9561128526646
,,,745000000.0,745.0,469.5644891122278
,,,746000000.0,746.0,427.1459968602826
,,,747000000.0,747.0,490.0536013400335
,,,748000000.0,748.0,416.85491419656785
,,,749000000.0,749.0,489.352
,,,750000000.0,750.0,325.4798061389338
,,,751000000.0,751.0,416.93140794223825
,122.0,,751270264.0,751.0,122.0
,,,752000000.0,752.0,352.55670103092785
,,,753000000.0,753.0,324.6876090750436
,,,754000000.0,754.0,342.57798165137615
,114.0,,754045768.0,754.0,114.0
,116.0,,754047080.0,754.0,116.0
,118.0,,754049818.0,754.0,118.0
,116.0,,754053914.0,754.0,116.0
,116.0,,754089382.0,754.0,116.0
,116.0,,754094972.0,754.0,116.0
,116.0,,754129268.0,754.0,116.0
,116.0,,754136212.0,754.0,116.0
,116.0,,754214862.0,754.0,116.0
,114.0,,754217522.0,754.0,114.0
,116.0,,754223792.0,754.0,116.0
,118.0,,754226468.0,754.0,118.0
,116.0,,754233394.0,754.0,116.0
,118.0,,754241154.0,754.0,118.0
,116.0,,754243854.0,754.0,116.0
,122.0,,754247950.0,754.0,122.0
,124.0,,754250610.0,754.0,124.0
,,,755000000.0,755.0,305.05232558139534
,,,756000000.0,756.0,325.8537313432836
,,,757000000.0,757.0,326.0705882352941
,,,758000000.0,758.0,305.1237263464338
,,,759000000.0,759.0,332.51411589895986
,,,760000000.0,760.0,309.917282127031
,,,761000000.0,761.0,331.4985163204748
,,,762000000.0,762.0,310.87246376811595
,,,763000000.0,763.0,331.6691729323308
,,,764000000.0,764.0,309.6076134699854
,,,765000000.0,765.0,334.717037037037
,,,766000000.0,766.0,310.0901162790698
,,,767000000.0,767.0,334.17210682492583
,,,768000000.0,768.0,309.2028985507246
,,,769000000.0,769.0,328.0809595202399
,,,770000000.0,770.0,308.0261627906977
,,,771000000.0,771.0,334.02377414561664
,,,772000000.0,772.0,310.3081395348837
,,,773000000.0,773.0,323.8575667655786
,,,774000000.0,774.0,304.6889534883721
,,,775000000.0,775.0,336.5608308605341
,,,776000000.0,776.0,395.4037478705281
,,,777000000.0,777.0,427.26645768025077
,,,778000000.0,778.0,467.58620689655174
,,,779000000.0,779.0,475.27759197324417
,,,780000000.0,780.0,424.1335453100159
,,,781000000.0,781.0,432.90851735015775
,,,782000000.0,782.0,424.65408805031444
,,,783000000.0,783.0,481.7161936560935
,,,784000000.0,784.0,428.7912087912088
,,,785000000.0,785.0,470.4331641285956
,,,786000000.0,786.0,416.3605015673981
,,,787000000.0,787.0,448.49328859060404
,,,788000000.0,788.0,426.89448818897637
,,,789000000.0,789.0,462.9353741496599
,,,790000000.0,790.0,427.3892405063291
,,,791000000.0,791.0,467.4563758389262
,,,792000000.0,792.0,423.62578616352204
,,,793000000.0,793.0,457.8782608695652
,,,794000000.0,794.0,428.24175824175825
,,,795000000.0,795.0,429.3543307086614
,,,796000000.0,796.0,451.88380281690144
,,,797000000.0,797.0,425.7981072555205
,,,798000000.0,798.0,470.3243243243243
,,,799000000.0,799.0,424.0157977883096
,,,800000000.0,800.0,481.3355592654424
,,,801000000.0,801.0,430.5339652448657
,,,802000000.0,802.0,470.8821548821549
,,,803000000.0,803.0,423.61889763779527
,,,804000000.0,804.0,477.25418060200667
,,,805000000.0,805.0,432.7987421383648
,,,806000000.0,806.0,461.6372712146423
,,,807000000.0,807.0,428.3076923076923
,,,808000000.0,808.0,476.5699831365936
,,,809000000.0,809.0,421.21835443037975
,,,810000000.0,810.0,476.00666666666666
,,,811000000.0,811.0,422.10361067503925
,,,812000000.0,812.0,429.71069182389937
,,,813000000.0,813.0,483.3710482529118
,,,814000000.0,814.0,422.24920127795525
,,,815000000.0,815.0,453.8764607679466
,,,816000000.0,816.0,424.84094488188975
,,,817000000.0,817.0,482.51752921535893
,,,818000000.0,818.0,428.67192429022083
,,,819000000.0,819.0,482.5949579831933
,,,820000000.0,820.0,425.5110410094637
,,,821000000.0,821.0,422.47723704866564
,,,822000000.0,822.0,427.5039246467818
,,,823000000.0,823.0,477.9563758389262
,,,824000000.0,824.0,427.08150470219437
,,,825000000.0,825.0,466.5016835016835
,,,826000000.0,826.0,422.62264150943395
,,,827000000.0,827.0,468.5806451612903
,,,828000000.0,828.0,426.54488188976376
,,,829000000.0,829.0,463.0569105691057
,,,830000000.0,830.0,429.36990595611286
,,,831000000.0,831.0,480.2136894824708
,,,832000000.0,832.0,427.5165876777251
,,,833000000.0,833.0,454.3258232235702
,,,834000000.0,834.0,429.7093206951027
,,,835000000.0,835.0,424.61852433281007
,,,836000000.0,836.0,452.47202797202794
,,,837000000.0,837.0,420.27344992050877
,,,838000000.0,838.0,463.4634974533107
,,,839000000.0,839.0,425.2201257861635
,,,840000000.0,840.0,484.7946127946128
,,,841000000.0,841.0,425.7354330708661
,,,842000000.0,842.0,468.5878378378378
,,,843000000.0,843.0,424.3490566037736
,,,844000000.0,844.0,486.80592105263156
,,,845000000.0,845.0,427.76489028213166
,,,846000000.0,846.0,463.37966101694917
,,,847000000.0,847.0,429.0473186119874
,,,848000000.0,848.0,463.118530884808
,,,849000000.0,849.0,424.7665615141956
,,,850000000.0,850.0,470.0300500834725
,,,851000000.0,851.0,425.3186119873817
,,,852000000.0,852.0,430.22151898734177
,,,853000000.0,853.0,478.24462809917355
,,,854000000.0,854.0,428.712715855573
,,,855000000.0,855.0,473.7391304347826
,,,856000000.0,856.0,407.50798722044726
,,,857000000.0,857.0,474.7479131886478
,,,858000000.0,858.0,427.3260188087774
,,,859000000.0,859.0,474.6273187183811
,,,860000000.0,860.0,428.70219435736675
,,,861000000.0,861.0,425.892234548336
,,,862000000.0,862.0,427.84952978056424
,,,863000000.0,863.0,482.371237458194
,,,864000000.0,864.0,429.8084772370487
,,,865000000.0,865.0,466.33162393162394
,,,866000000.0,866.0,427.0757097791798
,,,867000000.0,867.0,470.07666666666665
,,,868000000.0,868.0,425.0846394984326
,,,869000000.0,869.0,444.76345840130506
,,,870000000.0,870.0,429.1874015748032
,,,871000000.0,871.0,488.67656765676566
,,,872000000.0,872.0,425.37952755905513
,,,873000000.0,873.0,458.86551724137934
,,,874000000.0,874.0,429.20760697305866
,,,875000000.0,875.0,425.5015873015873
,,,876000000.0,876.0,447.02826855123675
,,,877000000.0,877.0,427.8213166144201
,,,878000000.0,878.0,471.24871355060037
,,,879000000.0,879.0,426.2906793048973
,,,880000000.0,880.0,472.89782244556113
,,,881000000.0,881.0,425.33228346456696
,,,882000000.0,882.0,467.1845637583893
,,,883000000.0,883.0,430.42767295597486
,,,884000000.0,884.0,481.09302325581393
,,,885000000.0,885.0,420.9305993690852
,,,886000000.0,886.0,466.1677852348993
,,,887000000.0,887.0,427.5164835164835
,,,888000000.0,888.0,482.70549084858567
,,,889000000.0,889.0,428.25990491283676
,,,890000000.0,890.0,480.4106844741235
,,,891000000.0,891.0,426.72583201267827
,,,892000000.0,892.0,428.9199372056515
,,,893000000.0,893.0,482.19601328903656
,,,894000000.0,894.0,423.03934426229506
,,,895000000.0,895.0,478.78056951423787
,,,896000000.0,896.0,427.3605015673981
,,,897000000.0,897.0,451.5249169435216
,,,898000000.0,898.0,427.79430379746833
,,,899000000.0,899.0,490.2270450751252
,,,900000000.0,900.0,427.45368916797486
,,,901000000.0,901.0,426.02834645669293
,,,902000000.0,902.0,428.70754716981133
,,,903000000.0,903.0,471.98293515358364
,,,904000000.0,904.0,422.7740916271722
,,,905000000.0,905.0,476.84422110552765
,,,906000000.0,906.0,429.9591836734694
,,,907000000.0,907.0,474.8870431893688
,,,908000000.0,908.0,424.1074249605055
,,,909000000.0,909.0,453.79276315789474
,,,910000000.0,910.0,419.04375
,,,911000000.0,911.0,474.33887043189367
,,,912000000.0,912.0,423.5822784810127
,,,913000000.0,913.0,464.7150259067358
,,,914000000.0,914.0,427.1030110935024
,,,915000000.0,915.0,430.8553459119497
,,,916000000.0,916.0,436.23280423280426
,,,917000000.0,917.0,427.75198728139907
,,,918000000.0,918.0,466.3213675213675
,,,919000000.0,919.0,426.43956043956047
,,,920000000.0,920.0,477.53355704697987
,,,921000000.0,921.0,424.1695447409733
,,,922000000.0,922.0,466.1655405405405
,,,923000000.0,923.0,423.82911392405066
,,,924000000.0,924.0,476.2056384742952
,,,925000000.0,925.0,337.4135338345865
,,,926000000.0,926.0,436.70307167235495
,,,927000000.0,927.0,403.04334365325076
,118.0,,927936018.0,927.0,118.0
,,,928000000.0,928.0,409.63671875
,,,929000000.0,929.0,362.4663382594417
,,,930000000.0,930.0,321.31972789115645
,116.0,,930063446.0,930.0,116.0
,138.0,,930064722.0,930.0,138.0
,130.0,,930071700.0,930.0,130.0
,120.0,,930111050.0,930.0,120.0
,118.0,,930115220.0,930.0,118.0
,118.0,,930149788.0,930.0,118.0
,120.0,,930158264.0,930.0,120.0
,114.0,,930380172.0,930.0,114.0
,114.0,,930382868.0,930.0,114.0
,118.0,,930390490.0,930.0,118.0
,118.0,,930398866.0,930.0,118.0
,120.0,,930405794.0,930.0,120.0
,,,931000000.0,931.0,311.8376811594203
,,,932000000.0,932.0,328.0178837555887
,,,933000000.0,933.0,312.13946587537095
,,,934000000.0,934.0,332.5177514792899
,,,935000000.0,935.0,313.0218340611354
,,,936000000.0,936.0,337.93674698795184
,,,937000000.0,937.0,311.42525399129175
,,,938000000.0,938.0,322.75699558173784
,,,939000000.0,939.0,338.45305514157974
,,,940000000.0,940.0,307.0869565217391
,,,941000000.0,941.0,306.1457725947522
,,,942000000.0,942.0,305.93195266272187
,,,943000000.0,943.0,330.46290801186944
,,,944000000.0,944.0,307.12332838038634
,,,945000000.0,945.0,338.4773413897281
,,,946000000.0,946.0,307.3119533527697
,,,947000000.0,947.0,326.9836552748886
,,,948000000.0,948.0,310.8228404099561
,,,949000000.0,949.0,333.1360946745562
,,,950000000.0,950.0,309.20754716981133
,,,951000000.0,951.0,333.5022354694486
,,,952000000.0,952.0,313.3859649122807
,,,953000000.0,953.0,324.6232876712329
,,,954000000.0,954.0,427.96535433070864
,,,955000000.0,955.0,446.7724867724868
,,,956000000.0,956.0,430.87774294670845
,,,957000000.0,957.0,436.64484451718494
,,,958000000.0,958.0,460.64600326264275
,,,959000000.0,959.0,434.54716981132077
,,,960000000.0,960.0,477.24414715719064
,,,961000000.0,961.0,431.782334384858
,,,962000000.0,962.0,471.7171717171717
,,,963000000.0,963.0,425.68769716088326
,,,964000000.0,964.0,481.5141430948419
,,,965000000.0,965.0,427.47484276729557
,,,966000000.0,966.0,477.06418918918916
,,,967000000.0,967.0,425.37421383647796
,,,968000000.0,968.0,478.0502512562814
,,,969000000.0,969.0,425.8351822503962
,,,970000000.0,970.0,482.62771285475793
,,,971000000.0,971.0,422.9889763779528
,,,972000000.0,972.0,484.8988391376451
,,,973000000.0,973.0,432.7115987460815
,,,974000000.0,974.0,474.15692821368947
,,,975000000.0,975.0,439.2329635499208
,,,976000000.0,976.0,425.748031496063
,,,977000000.0,977.0,444.4916387959866
,,,978000000.0,978.0,433.4442700156986
,,,979000000.0,979.0,481.9172413793103
,,,980000000.0,980.0,426.6949685534591
,,,981000000.0,981.0,424.7381703470032
,,,982000000.0,982.0,433.1083202511774
,,,983000000.0,983.0,478.03355704697987
,,,984000000.0,984.0,426.51097178683386
,,,985000000.0,985.0,476.5833333333333
,,,986000000.0,986.0,425.31338582677165
,,,987000000.0,987.0,474.2591362126246
,,,988000000.0,988.0,430.548031496063
,,,989000000.0,989.0,457.8390804597701
,,,990000000.0,990.0,429.6940063091483
,,,991000000.0,991.0,477.8377483443709
,,,992000000.0,992.0,428.88178913738017
,,,993000000.0,993.0,454.8586206896552
,,,994000000.0,994.0,435.68088467614535
,,,995000000.0,995.0,431.86456692913384
,,,996000000.0,996.0,440.41975308641975
,,,997000000.0,997.0,427.65768621236134
,,,998000000.0,998.0,459.4402730375427
,,,999000000.0,999.0,433.2413793103448
,,,1000000000.0,1000.0,471.20805369127515
,,,1001000000.0,1001.0,424.08490566037733
,,,1002000000.0,1002.0,477.56902356902356
,,,1003000000.0,1003.0,425.311320754717
,,,1004000000.0,1004.0,481.1197301854975
,,,1005000000.0,1005.0,433.7519623233909
,,,1006000000.0,1006.0,468.2680067001675
,,,1007000000.0,1007.0,424.48580441640377
,,,1008000000.0,1008.0,485.32666666666665
,,,1009000000.0,1009.0,422.3943217665615
,,,1010000000.0,1010.0,485.63
,,,1011000000.0,1011.0,426.25471698113205
,,,1012000000.0,1012.0,431.81990521327015
,,,1013000000.0,1013.0,480.45847176079735
,,,1014000000.0,1014.0,430.73667711598745
,,,1015000000.0,1015.0,450.9179229480737
,,,1016000000.0,1016.0,425.9842271293375
,,,1017000000.0,1017.0,486.6957983193277
,,,1018000000.0,1018.0,424.9685534591195
,,,1019000000.0,1019.0,483.25126475548063
,,,1020000000.0,1020.0,423.3751962323391
,,,1021000000.0,1021.0,426.6645569620253
,,,1022000000.0,1022.0,429.59055118110234
,,,1023000000.0,1023.0,476.63422818791946
,,,1024000000.0,1024.0,432.1823899371069
,,,1025000000.0,1025.0,472.18151260504203
,,,1026000000.0,1026.0,425.02539682539685
,,,1027000000.0,1027.0,488.53846153846155
,,,1028000000.0,1028.0,424.2204724409449
,,,1029000000.0,1029.0,462.4515050167224
,,,1030000000.0,1030.0,422.61049284578695
,,,1031000000.0,1031.0,492.21
,,,1032000000.0,1032.0,428.7160883280757
,,,1033000000.0,1033.0,446.70175438596493
,,,1034000000.0,1034.0,431.58490566037733
,,,1035000000.0,1035.0,429.07740916271723
,,,1036000000.0,1036.0,465.92994746059543
,,,1037000000.0,1037.0,428.5943396226415
,,,1038000000.0,1038.0,450.4914089347079
,,,1039000000.0,1039.0,428.36420722135006
,,,1040000000.0,1040.0,462.3905723905724
,,,1041000000.0,1041.0,437.02830188679246
,,,1042000000.0,1042.0,472.32214765100673
,,,1043000000.0,1043.0,426.7047619047619
,,,1044000000.0,1044.0,472.6934673366834
,,,1045000000.0,1045.0,428.47860538827257
,,,1046000000.0,1046.0,473.93939393939394
,,,1047000000.0,1047.0,430.2476489028213
,,,1048000000.0,1048.0,475.7075630252101
,,,1049000000.0,1049.0,432.044094488189
,,,1050000000.0,1050.0,488.9238578680203
,,,1051000000.0,1051.0,430.49921507064363
,,,1052000000.0,1052.0,426.062893081761
,,,1053000000.0,1053.0,484.24666666666667
,,,1054000000.0,1054.0,433.7543307086614
,,,1055000000.0,1055.0,469.4915824915825
,,,1056000000.0,1056.0,417.9374021909233
,,,1057000000.0,1057.0,467.6628099173554
,,,1058000000.0,1058.0,426.30817610062894
,,,1059000000.0,1059.0,463.1418918918919
,,,1060000000.0,1060.0,431.4425196850394
,,,1061000000.0,1061.0,428.5196850393701
,,,1062000000.0,1062.0,431.1302982731554
,,,1063000000.0,1063.0,475.5008431703204
,,,1064000000.0,1064.0,424.7398119122257
,,,1065000000.0,1065.0,416.54152823920265
,,,1066000000.0,1066.0,381.28725038402456
,,,1067000000.0,1067.0,433.18430034129693
,,,1068000000.0,1068.0,424.0796178343949
,,,1069000000.0,1069.0,468.1663947797716
,,,1070000000.0,1070.0,426.6823899371069
,,,1071000000.0,1071.0,487.04
,,,1072000000.0,1072.0,430.34169278996865
,,,1073000000.0,1073.0,462.0207972270364
,,,1074000000.0,1074.0,433.8193343898574
,,,1075000000.0,1075.0,425.05345911949684
,,,1076000000.0,1076.0,353.7149220489978
,,,1077000000.0,1077.0,377.309375
,118.0,,1077573680.0,1077.0,118.0
,,,1078000000.0,1078.0,402.87958115183244
,,,1079000000.0,1079.0,334.62857142857143
,126.0,,1079806630.0,1079.0,126.0
,126.0,,1079808308.0,1079.0,126.0
,130.0,,1079814742.0,1079.0,130.0
,162.0,,1079848810.0,1079.0,162.0
,120.0,,1079852402.0,1079.0,120.0
,126.0,,1079890964.0,1079.0,126.0
,,,1080000000.0,1080.0,306.6454545454545
,118.0,,1080341166.0,1080.0,118.0
,116.0,,1080345282.0,1080.0,116.0
,116.0,,1080352202.0,1080.0,116.0
,116.0,,1080354886.0,1080.0,116.0
,118.0,,1080363654.0,1080.0,118.0
,118.0,,1080371924.0,1080.0,118.0
,118.0,,1080376054.0,1080.0,118.0
,116.0,,1080378738.0,1080.0,116.0
,,,1081000000.0,1081.0,331.1373134328358
,,,1082000000.0,1082.0,307.71884057971016
,,,1083000000.0,1083.0,340.5231689088191
,,,1084000000.0,1084.0,307.4701601164483
,,,1085000000.0,1085.0,332.2814814814815
,,,1086000000.0,1086.0,305.0059171597633
,,,1087000000.0,1087.0,334.7181008902077
,,,1088000000.0,1088.0,310.3832335329341
,,,1089000000.0,1089.0,332.14561664190194
,,,1090000000.0,1090.0,309.0769230769231
,,,1091000000.0,1091.0,343.36011904761904
,,,1092000000.0,1092.0,309.22157434402334
,,,1093000000.0,1093.0,328.2642642642643
,,,1094000000.0,1094.0,311.4463768115942
,,,1095000000.0,1095.0,337.4045112781955
,,,1096000000.0,1096.0,304.9341142020498
,,,1097000000.0,1097.0,326.5727002967359
,,,1098000000.0,1098.0,316.8087591240876
,,,1099000000.0,1099.0,333.26488095238096
,,,1100000000.0,1100.0,308.53779069767444
,,,1101000000.0,1101.0,312.7685589519651
,,,1102000000.0,1102.0,356.93602693602696
,,,1103000000.0,1103.0,428.4056603773585
,,,1104000000.0,1104.0,443.8257956448911
,,,1105000000.0,1105.0,385.55411954765754
,,,1106000000.0,1106.0,450.16
,,,1107000000.0,1107.0,426.403785488959
,,,1108000000.0,1108.0,464.1818181818182
,,,1109000000.0,1109.0,424.828885400314
,,,1110000000.0,1110.0,322.0602006688963
,,,1111000000.0,1111.0,312.24153166421206
,,,1112000000.0,1112.0,329.6591928251121
,,,1113000000.0,1113.0,304.5718432510885
,,,1114000000.0,1114.0,340.4307692307692
,,,1115000000.0,1115.0,308.4574780058651
,,,1116000000.0,1116.0,332.9076923076923
,,,1117000000.0,1117.0,305.69321533923306
,,,1118000000.0,1118.0,328.74217585693
,,,1119000000.0,1119.0,313.7275362318841
,,,1120000000.0,1120.0,332.1954887218045
,,,1121000000.0,1121.0,309.4600870827286
,,,1122000000.0,1122.0,337.82116244411327
,,,1123000000.0,1123.0,314.98107714701604
,,,1124000000.0,1124.0,332.3639053254438
,,,1125000000.0,1125.0,308.00291545189503
,,,1126000000.0,1126.0,344.3655274888559
,,,1127000000.0,1127.0,307.6826783114993
,,,1128000000.0,1128.0,340.379821958457
,,,1129000000.0,1129.0,315.402635431918
,,,1130000000.0,1130.0,320.5735294117647
,,,1131000000.0,1131.0,412.06101694915253
,,,1132000000.0,1132.0,428.8805031446541
,,,1133000000.0,1133.0,461.8178752107926
,,,1134000000.0,1134.0,426.5958795562599
,,,1135000000.0,1135.0,478.17304492512477
,,,1136000000.0,1136.0,401.16640746500775
,,,1137000000.0,1137.0,468.76174496644296
,,,1138000000.0,1138.0,432.31911532385465
,,,1139000000.0,1139.0,470.61976549413737
,,,1140000000.0,1140.0,429.5321821036107
,,,1141000000.0,1141.0,429.1653543307087
,,,1142000000.0,1142.0,426.08530805687207
,,,1143000000.0,1143.0,486.1111111111111
,,,1144000000.0,1144.0,425.51974723538706
,,,1145000000.0,1145.0,466.91399662731874
,,,1146000000.0,1146.0,418.88125
,,,1147000000.0,1147.0,478.07705192629817
,,,1148000000.0,1148.0,428.9493670886076
,,,1149000000.0,1149.0,458.25
,,,1150000000.0,1150.0,424.0567823343849
,,,1151000000.0,1151.0,478.33167495854065
,,,1152000000.0,1152.0,425.1012658227848
,,,1153000000.0,1153.0,436.3339130434783
,,,1154000000.0,1154.0,431.79904306220095
,,,1155000000.0,1155.0,421.26875
,,,1156000000.0,1156.0,434.3274021352313
,,,1157000000.0,1157.0,424.3512658227848
,,,1158000000.0,1158.0,452.3553299492386
,,,1159000000.0,1159.0,429.4263322884012
,,,1160000000.0,1160.0,485.18
,,,1161000000.0,1161.0,428.1383647798742
,,,1162000000.0,1162.0,472.2721088435374
,,,1163000000.0,1163.0,427.003164556962
,,,1164000000.0,1164.0,475.7759197324415
,,,1165000000.0,1165.0,436.562893081761
,,,1166000000.0,1166.0,471.79194630872485
,,,1167000000.0,1167.0,425.712
,,,1168000000.0,1168.0,481.8230383973289
,,,1169000000.0,1169.0,424.9574803149606
,,,1170000000.0,1170.0,474.8489932885906
,,,1171000000.0,1171.0,428.717868338558
,,,1172000000.0,1172.0,424.2369668246445
,,,1173000000.0,1173.0,487.18991596638654
,,,1174000000.0,1174.0,427.4160125588697
,,,1175000000.0,1175.0,461.0484140233723
,,,1176000000.0,1176.0,423.77917981072557
,,,1177000000.0,1177.0,485.19275123558486
,,,1178000000.0,1178.0,418.72641509433964
,,,1179000000.0,1179.0,471.2871621621622
,,,1180000000.0,1180.0,427.6018957345972
,,,1181000000.0,1181.0,428.54660347551345
,,,1182000000.0,1182.0,426.1927330173776
,,,1183000000.0,1183.0,482.10033444816054
,,,1184000000.0,1184.0,430.5826771653543
,,,1185000000.0,1185.0,475.0466666666667
,,,1186000000.0,1186.0,427.014263074485
,,,1187000000.0,1187.0,465.95979899497485
,,,1188000000.0,1188.0,422.9607535321821
,,,1189000000.0,1189.0,477.53
,,,1190000000.0,1190.0,426.13650793650794
,,,1191000000.0,1191.0,472.9851239669421
,,,1192000000.0,1192.0,424.15141955835963
,,,1193000000.0,1193.0,438.7353463587922
,,,1194000000.0,1194.0,431.309262166405
,,,1195000000.0,1195.0,429.52290679304895
,,,1196000000.0,1196.0,449.9329805996473
,,,1197000000.0,1197.0,433.55379746835445
,,,1198000000.0,1198.0,466.07142857142856
,,,1199000000.0,1199.0,430.88188976377955
,,,1200000000.0,1200.0,474.7331081081081
,,,1201000000.0,1201.0,420.7236842105263
,,,1202000000.0,1202.0,468.1283783783784
,,,1203000000.0,1203.0,425.07861635220127
,,,1204000000.0,1204.0,475.98330550918195
,,,1205000000.0,1205.0,426.2356687898089
,,,1206000000.0,1206.0,472.7315436241611
,,,1207000000.0,1207.0,430.4031496062992
,,,1208000000.0,1208.0,479.5418060200669
,,,1209000000.0,1209.0,424.1004709576138
,,,1210000000.0,1210.0,484.46566164154103
,,,1211000000.0,1211.0,426.8050314465409
,,,1212000000.0,1212.0,426.2456692913386
,,,1213000000.0,1213.0,468.2196339434276
,,,1214000000.0,1214.0,428.09493670886076
,,,1215000000.0,1215.0,469.08
,,,1216000000.0,1216.0,408.70514820592825
,,,1217000000.0,1217.0,481.9336650082919
,,,1218000000.0,1218.0,425.3887147335423
,,,1219000000.0,1219.0,475.14285714285717
,,,1220000000.0,1220.0,431.34276729559747
,,,1221000000.0,1221.0,424.66350710900474
,,,1222000000.0,1222.0,429.1666666666667
,,,1223000000.0,1223.0,485.04187604690117
,,,1224000000.0,1224.0,429.86729857819904
,,,1225000000.0,1225.0,474.4455611390285
,,,1226000000.0,1226.0,427.6006289308176
,,,1227000000.0,1227.0,492.12333333333333
,,,1228000000.0,1228.0,425.99368088467617
,,,1229000000.0,1229.0,459.3747954173486
,,,1230000000.0,1230.0,421.30283911671927
,,,1231000000.0,1231.0,485.93591905564926
,,,1232000000.0,1232.0,370.8745247148289
,,,1233000000.0,1233.0,422.7814113597246
,,,1234000000.0,1234.0,379.08480565371025
,118.0,,1234130488.0,1234.0,118.0
,118.0,,1234131770.0,1234.0,118.0
,,,1235000000.0,1235.0,343.14822546972863
,,,1236000000.0,1236.0,312.659375
,118.0,,1236426822.0,1236.0,118.0
,118.0,,1236428096.0,1236.0,118.0
,120.0,,1236433668.0,1236.0,120.0
,118.0,,1236469742.0,1236.0,118.0
,118.0,,1236473066.0,1236.0,118.0
,114.0,,1236507214.0,1236.0,114.0
,118.0,,1236514096.0,1236.0,118.0
,122.0,,1236591528.0,1236.0,122.0
,122.0,,1236594698.0,1236.0,122.0
,118.0,,1236601616.0,1236.0,118.0
,120.0,,1236604296.0,1236.0,120.0
,120.0,,1236609798.0,1236.0,120.0
,118.0,,1236612486.0,1236.0,118.0
,118.0,,1236620800.0,1236.0,118.0
,120.0,,1236624902.0,1236.0,120.0
,132.0,,1236627602.0,1236.0,132.0
,,,1237000000.0,1237.0,343.7112462006079
,,,1238000000.0,1238.0,305.23367198838895
,,,1239000000.0,1239.0,326.5765765765766
,,,1240000000.0,1240.0,304.5929203539823
,,,1241000000.0,1241.0,329.6433878157504
,,,1242000000.0,1242.0,311.2058394160584
,,,1243000000.0,1243.0,333.80059523809524
,,,1244000000.0,1244.0,310.2923976608187
,,,1245000000.0,1245.0,337.5595238095238
,,,1246000000.0,1246.0,308.3072463768116
,,,1247000000.0,1247.0,327.3115727002967
,,,1248000000.0,1248.0,309.8389458272328
,,,1249000000.0,1249.0,343.0692771084337
,,,1250000000.0,1250.0,325.9674556213018
,,,1251000000.0,1251.0,340.4006163328197
,,,1252000000.0,1252.0,312.5095729013255
,,,1253000000.0,1253.0,330.37014925373137
,,,1254000000.0,1254.0,309.17271407837444
,,,1255000000.0,1255.0,337.0898203592814
,,,1256000000.0,1256.0,311.03779069767444
,,,1257000000.0,1257.0,344.82105263157894
,,,1258000000.0,1258.0,305.5190615835777
,,,1259000000.0,1259.0,333.79073243647235
,,,1260000000.0,1260.0,309.2231884057971
,,,1261000000.0,1261.0,309.38123167155425
,,,1262000000.0,1262.0,311.39710144927534
,,,1263000000.0,1263.0,329.7473997028232
,,,1264000000.0,1264.0,307.83870967741933
,,,1265000000.0,1265.0,330.4484304932735
,,,1266000000.0,1266.0,308.54782608695655
,,,1267000000.0,1267.0,330.3842662632375
,,,1268000000.0,1268.0,308.58925979680697
,,,1269000000.0,1269.0,353.5987748851455
,,,1270000000.0,1270.0,313.9618208516887
,,,1271000000.0,1271.0,330.3042836041359
,,,1272000000.0,1272.0,313.768115942029
,,,1273000000.0,1273.0,336.3312883435583
,,,1274000000.0,1274.0,305.764192139738
,,,1275000000.0,1275.0,344.20333839150226
,,,1276000000.0,1276.0,315.93023255813955
,,,1277000000.0,1277.0,334.1596385542169
,,,1278000000.0,1278.0,305.43191800878475
,,,1279000000.0,1279.0,309.87628865979383
,,,1280000000.0,1280.0,326.83035714285717
,,,1281000000.0,1281.0,315.23947750362845
,,,1282000000.0,1282.0,335.5334323922734
,,,1283000000.0,1283.0,309.8171262699565
,,,1284000000.0,1284.0,330.11624441132636
,,,1285000000.0,1285.0,311.86277372262776
,,,1286000000.0,1286.0,342.08902077151333
,,,1287000000.0,1287.0,309.6337209302326
,,,1288000000.0,1288.0,322.78443113772454
,,,1289000000.0,1289.0,317.06997084548107
,,,1290000000.0,1290.0,331.973174366617
,,,1291000000.0,1291.0,304.69590643274853
,,,1292000000.0,1292.0,336.49107142857144
,,,1293000000.0,1293.0,307.7959183673469
,,,1294000000.0,1294.0,374.91695501730106
,,,1295000000.0,1295.0,421.68088467614535
,,,1296000000.0,1296.0,454.1658374792703
,,,1297000000.0,1297.0,430.0285261489699
,,,1298000000.0,1298.0,441.7231270358306
,,,1299000000.0,1299.0,484.330550918197
,,,1300000000.0,1300.0,426.5552050473186
,,,1301000000.0,1301.0,422.33700787401574
,,,1302000000.0,1302.0,429.30298273155415
,,,1303000000.0,1303.0,482.3939393939394
,,,1304000000.0,1304.0,426.77864992150705
,,,1305000000.0,1305.0,478.0470588235294
,,,1306000000.0,1306.0,423.4685534591195
,,,1307000000.0,1307.0,467.02521008403363
,,,1308000000.0,1308.0,417.81591263650546
,,,1309000000.0,1309.0,459.7236842105263
,,,1310000000.0,1310.0,429.8867924528302
,,,1311000000.0,1311.0,486.91333333333336
,,,1312000000.0,1312.0,431.96546310832025
,,,1313000000.0,1313.0,448.00695652173914
,,,1314000000.0,1314.0,428.7910685805423
,,,1315000000.0,1315.0,431.4631083202512
,,,1316000000.0,1316.0,438.5
,,,1317000000.0,1317.0,421.99053627760253
,,,1318000000.0,1318.0,470.68590831918505
,,,1319000000.0,1319.0,436.0729001584786
,,,1320000000.0,1320.0,486.68447412353925
,,,1321000000.0,1321.0,423.703937007874
,,,1322000000.0,1322.0,460.4317032040472
,,,1323000000.0,1323.0,428.185534591195
,,,1324000000.0,1324.0,480.7731092436975
,,,1325000000.0,1325.0,431.8836477987421
,,,1326000000.0,1326.0,474.3645484949833
,,,1327000000.0,1327.0,430.57232704402514
,,,1328000000.0,1328.0,482.1973244147157
,,,1329000000.0,1329.0,426.1212121212121
,,,1330000000.0,1330.0,473.785594639866
,,,1331000000.0,1331.0,430.3186119873817
,,,1332000000.0,1332.0,423.563579277865
,,,1333000000.0,1333.0,474.3020134228188
,,,1334000000.0,1334.0,429.4622641509434
,,,1335000000.0,1335.0,483.9600665557404
,,,1336000000.0,1336.0,426.2780410742496
,,,1337000000.0,1337.0,463.1333333333333
,,,1338000000.0,1338.0,354.84776119402983
,,,1339000000.0,1339.0,479.35126050420166
,,,1340000000.0,1340.0,426.5368916797488
,,,1341000000.0,1341.0,428.8050314465409
,,,1342000000.0,1342.0,427.11464968152865
,,,1343000000.0,1343.0,472.9882747068677
,,,1344000000.0,1344.0,432.596546310832
,,,1345000000.0,1345.0,476.62458471760795
,,,1346000000.0,1346.0,425.096062992126
,,,1347000000.0,1347.0,470.70666666666665
,,,1348000000.0,1348.0,424.83492063492065
,,,1349000000.0,1349.0,468.30668841761826
,,,1350000000.0,1350.0,423.2401883830455
,,,1351000000.0,1351.0,488.0232172470978
,,,1352000000.0,1352.0,431.21958925750397
,,,1353000000.0,1353.0,447.78010471204186
,,,1354000000.0,1354.0,432.9458598726115
,,,1355000000.0,1355.0,427.30696202531647
,,,1356000000.0,1356.0,463.6620209059233
,,,1357000000.0,1357.0,429.11392405063293
,,,1358000000.0,1358.0,455.0357751277683
,,,1359000000.0,1359.0,424.4654088050315
,,,1360000000.0,1360.0,485.15806988352745
,,,1361000000.0,1361.0,431.01892744479494
,,,1362000000.0,1362.0,468.0
,,,1363000000.0,1363.0,429.62951334379903
,,,1364000000.0,1364.0,486.0869565217391
,,,1365000000.0,1365.0,420.7203791469194
,,,1366000000.0,1366.0,475.4882943143813
,,,1367000000.0,1367.0,425.0647709320695
,,,1368000000.0,1368.0,454.2929292929293
,,,1369000000.0,1369.0,428.9701726844584
,,,1370000000.0,1370.0,474.57286432160805
,,,1371000000.0,1371.0,387.26275992438565
,,,1372000000.0,1372.0,314.58692185007976
,,,1373000000.0,1373.0,466.24365482233503
,,,1374000000.0,1374.0,390.1645569620253
,164.0,,1374551862.0,1374.0,164.0
,116.0,,1374553188.0,1374.0,116.0
,,,1375000000.0,1375.0,412.2909090909091
,,,1376000000.0,1376.0,334.332
,118.0,,1376881070.0,1376.0,118.0
,118.0,,1376882344.0,1376.0,118.0
,118.0,,1376889956.0,1376.0,118.0
,122.0,,1376924112.0,1376.0,122.0
,120.0,,1376925384.0,1376.0,120.0
,118.0,,1376964196.0,1376.0,118.0
,,,1377000000.0,1377.0,315.20704845814976
,118.0,,1377055014.0,1377.0,118.0
,116.0,,1377059138.0,1377.0,116.0
,118.0,,1377064606.0,1377.0,118.0
,120.0,,1377073684.0,1377.0,120.0
,118.0,,1377076366.0,1377.0,118.0
,116.0,,1377083272.0,1377.0,116.0
,118.0,,1377091624.0,1377.0,118.0
,,,1378000000.0,1378.0,328.44117647058823
,,,1379000000.0,1379.0,331.277037037037
,,,1380000000.0,1380.0,308.65592972181554
,,,1381000000.0,1381.0,309.4431486880466
,,,1382000000.0,1382.0,310.0905109489051
,,,1383000000.0,1383.0,330.68059701492535
,,,1384000000.0,1384.0,308.10104011887074
,,,1385000000.0,1385.0,337.4
,,,1386000000.0,1386.0,308.8086956521739
,,,1387000000.0,1387.0,340.2754491017964
,,,1388000000.0,1388.0,314.27810650887574
,,,1389000000.0,1389.0,324.24815361890694
,,,1390000000.0,1390.0,306.21114369501464
,,,1391000000.0,1391.0,327.12389380530976
,,,1392000000.0,1392.0,306.64128843338216
,,,1393000000.0,1393.0,328.35403726708074
,,,1394000000.0,1394.0,306.8746355685131
,,,1395000000.0,1395.0,338.8848484848485
,,,1396000000.0,1396.0,311.13576642335767
,,,1397000000.0,1397.0,337.4238310708899
,,,1398000000.0,1398.0,309.62154294032024
,,,1399000000.0,1399.0,309.35578330893117
,,,1400000000.0,1400.0,435.50515463917526
,,,1401000000.0,1401.0,427.4204724409449
,,,1402000000.0,1402.0,473.4472361809045
,,,1403000000.0,1403.0,427.05047318611986
,,,1404000000.0,1404.0,471.64406779661016
,,,1405000000.0,1405.0,424.5813586097946
,,,1406000000.0,1406.0,475.8466666666667
,,,1407000000.0,1407.0,424.42138364779873
,,,1408000000.0,1408.0,468.9882747068677
,,,1409000000.0,1409.0,426.8783570300158
,,,1410000000.0,1410.0,474.561872909699
,,,1411000000.0,1411.0,422.8616352201258
,,,1412000000.0,1412.0,479.846921797005
,,,1413000000.0,1413.0,426.0315457413249
,,,1414000000.0,1414.0,481.0635451505017
,,,1415000000.0,1415.0,429.1968503937008
,,,1416000000.0,1416.0,410.659375
,,,1417000000.0,1417.0,484.6981450252951
,,,1418000000.0,1418.0,425.5
,,,1419000000.0,1419.0,498.8465430016863
,,,1420000000.0,1420.0,426.9937106918239
,,,1421000000.0,1421.0,428.51419558359623
,,,1422000000.0,1422.0,428.2906793048973
,,,1423000000.0,1423.0,467.51525423728816
,,,1424000000.0,1424.0,429.89606299212596
,,,1425000000.0,1425.0,470.88926174496646
,,,1426000000.0,1426.0,427.9717868338558
,,,1427000000.0,1427.0,484.3071786310517
,,,1428000000.0,1428.0,431.53554502369667
,,,1429000000.0,1429.0,448.46938775510205
,,,1430000000.0,1430.0,424.9937106918239
,,,1431000000.0,1431.0,477.44147157190633
,,,1432000000.0,1432.0,426.60663507109007
,,,1433000000.0,1433.0,460.72222222222223
,,,1434000000.0,1434.0,428.8362480127186
,,,1435000000.0,1435.0,427.314465408805
,,,1436000000.0,1436.0,467.62369337979095
,,,1437000000.0,1437.0,434.3823064770932
,,,1438000000.0,1438.0,463.3525423728814
,,,1439000000.0,1439.0,425.12893081761007
,,,1440000000.0,1440.0,470.96817420435514
,,,1441000000.0,1441.0,425.09779179810727
,,,1442000000.0,1442.0,469.2869269949066
,,,1443000000.0,1443.0,425.7641509433962
,,,1444000000.0,1444.0,467.09395973154363
,,,1445000000.0,1445.0,431.0361067503925
,,,1446000000.0,1446.0,472.39600665557407
,,,1447000000.0,1447.0,426.37914691943126
,,,1448000000.0,1448.0,474.8243243243243
,,,1449000000.0,1449.0,431.9592476489028
,,,1450000000.0,1450.0,478.1636060100167
,,,1451000000.0,1451.0,425.5039494470774
,,,1452000000.0,1452.0,422.24012638230647
,,,1453000000.0,1453.0,468.6060606060606
,,,1454000000.0,1454.0,425.6509433962264
,,,1455000000.0,1455.0,461.0302013422819
,,,1456000000.0,1456.0,428.6634920634921
,,,1457000000.0,1457.0,487.890365448505
,,,1458000000.0,1458.0,429.92767295597486
,,,1459000000.0,1459.0,471.1534569983137
,,,1460000000.0,1460.0,428.87735849056605
,,,1461000000.0,1461.0,431.3343949044586
,,,1462000000.0,1462.0,426.5211930926217
,,,1463000000.0,1463.0,478.0234899328859
,,,1464000000.0,1464.0,427.1698113207547
,,,1465000000.0,1465.0,474.40536013400333
,,,1466000000.0,1466.0,434.89274447949526
,,,1467000000.0,1467.0,484.1903171953255
,,,1468000000.0,1468.0,420.45497630331755
,,,1469000000.0,1469.0,467.4369885433715
,,,1470000000.0,1470.0,423.86327503974564
,,,1471000000.0,1471.0,478.428810720268
,,,1472000000.0,1472.0,425.5181102362205
,,,1473000000.0,1473.0,437.52028218694886
,,,1474000000.0,1474.0,429.3007874015748
,,,1475000000.0,1475.0,433.5039494470774
,,,1476000000.0,1476.0,430.113676731794
,,,1477000000.0,1477.0,420.99685534591197
,,,1478000000.0,1478.0,471.9424703891709
,,,1479000000.0,1479.0,427.53385826771654
,,,1480000000.0,1480.0,468.0308219178082
,,,1481000000.0,1481.0,426.3522012578616
,,,1482000000.0,1482.0,473.1006711409396
,,,1483000000.0,1483.0,430.82834645669294
,,,1484000000.0,1484.0,472.9464882943144
,,,1485000000.0,1485.0,425.753164556962
,,,1486000000.0,1486.0,465.3333333333333
,,,1487000000.0,1487.0,429.62951334379903
,,,1488000000.0,1488.0,469.26050420168065
,,,1489000000.0,1489.0,423.62717219589257
,,,1490000000.0,1490.0,475.70420168067227
,,,1491000000.0,1491.0,428.3956043956044
,,,1492000000.0,1492.0,426.188679245283
,,,1493000000.0,1493.0,480.0396694214876
,,,1494000000.0,1494.0,424.02232854864434
,,,1495000000.0,1495.0,477.96026490066225
,,,1496000000.0,1496.0,411.64006259780905
,,,1497000000.0,1497.0,476.35584843492586
,,,1498000000.0,1498.0,429.6640502354788
,,,1499000000.0,1499.0,493.9426644182125
,,,1500000000.0,1500.0,428.95761381475666
,,,1501000000.0,1501.0,426.88401253918494
,,,1502000000.0,1502.0,427.391167192429
,,,1503000000.0,1503.0,467.06081081081084
,,,1504000000.0,1504.0,428.2015748031496
,,,1505000000.0,1505.0,479.42378559463987
,,,1506000000.0,1506.0,429.8098256735341
,,,1507000000.0,1507.0,491.3687707641196
,,,1508000000.0,1508.0,431.35860979462876
,,,1509000000.0,1509.0,461.2720848056537
,,,1510000000.0,1510.0,430.1692789968652
,,,1511000000.0,1511.0,489.8151815181518
,,,1512000000.0,1512.0,427.9247648902821
,,,1513000000.0,1513.0,460.0
,,,1514000000.0,1514.0,428.01259842519687
,,,1515000000.0,1515.0,429.3333333333333
,,,1516000000.0,1516.0,451.21693121693124
,,,1517000000.0,1517.0,429.0236220472441
,,,1518000000.0,1518.0,465.5111111111111
,,,1519000000.0,1519.0,429.18918918918916
,,,1520000000.0,1520.0,491.0480928689884
,,,1521000000.0,1521.0,430.7899686520376
,,,1522000000.0,1522.0,475.23697478991596
,,,1523000000.0,1523.0,427.8582677165354
,,,1524000000.0,1524.0,478.28239202657807
,,,1525000000.0,1525.0,426.4842767295597
,,,1526000000.0,1526.0,474.0705882352941
,,,1527000000.0,1527.0,425.6492890995261
,,,1528000000.0,1528.0,467.10149750415974
,,,1529000000.0,1529.0,426.688679245283
,,,1530000000.0,1530.0,469.36560934891486
,,,1531000000.0,1531.0,428.75471698113205
,,,1532000000.0,1532.0,427.3660855784469
,,,1533000000.0,1533.0,469.7986798679868
,,,1534000000.0,1534.0,432.27358490566036
,,,1535000000.0,1535.0,471.47403685092127
,,,1536000000.0,1536.0,431.2987421383648
,,,1537000000.0,1537.0,469.24874791318865
,,,1538000000.0,1538.0,427.40438871473356
,,,1539000000.0,1539.0,489.2760942760943
,,,1540000000.0,1540.0,427.858934169279
,,,1541000000.0,1541.0,432.75513428120064
,,,1542000000.0,1542.0,426.58582677165356
,,,1543000000.0,1543.0,486.4113712374582
,,,1544000000.0,1544.0,425.7641509433962
,,,1545000000.0,1545.0,480.10367892976586
,,,1546000000.0,1546.0,428.72125984251966
,,,1547000000.0,1547.0,473.08794788273616
,,,1548000000.0,1548.0,426.74447949526814
,,,1549000000.0,1549.0,456.29402261712437
,,,1550000000.0,1550.0,432.2310126582278
,,,1551000000.0,1551.0,467.8245033112583
,,,1552000000.0,1552.0,422.9105180533752
,,,1553000000.0,1553.0,456.7036395147314
,,,1554000000.0,1554.0,427.635499207607
,,,1555000000.0,1555.0,433.6818897637795
,,,1556000000.0,1556.0,444.9929078014184
,,,1557000000.0,1557.0,423.37142857142857
,,,1558000000.0,1558.0,478.18887015177063
,,,1559000000.0,1559.0,427.0503144654088
,,,1560000000.0,1560.0,478.89527027027026
,,,1561000000.0,1561.0,432.57232704402514
,,,1562000000.0,1562.0,472.88442211055275
,,,1563000000.0,1563.0,426.7905511811024
,,,1564000000.0,1564.0,478.89
,,,1565000000.0,1565.0,427.6334913112164
,,,1566000000.0,1566.0,472.5933333333333
,,,1567000000.0,1567.0,432.6477987421384
,,,1568000000.0,1568.0,479.6442953020134
,,,1569000000.0,1569.0,426.60910518053373
,,,1570000000.0,1570.0,478.65986394557825
,,,1571000000.0,1571.0,429.155905511811
,,,1572000000.0,1572.0,431.8021978021978
,,,1573000000.0,1573.0,470.7171052631579
,,,1574000000.0,1574.0,433.66299212598426
,,,1575000000.0,1575.0,472.98823529411766
,,,1576000000.0,1576.0,407.62068965517244
,,,1577000000.0,1577.0,481.8831385642738
,,,1578000000.0,1578.0,428.0846394984326
,,,1579000000.0,1579.0,478.3654822335025
,,,1580000000.0,1580.0,425.540157480315
,,,1581000000.0,1581.0,428.99686520376173
,,,1582000000.0,1582.0,426.87421383647796
,,,1583000000.0,1583.0,480.31005110732536
,,,1584000000.0,1584.0,430.9259842519685
,,,1585000000.0,1585.0,464.5218855218855
,,,1586000000.0,1586.0,426.6530612244898
,,,1587000000.0,1587.0,478.8249158249158
,,,1588000000.0,1588.0,420.08188976377954
,,,1589000000.0,1589.0,456.85853658536587
,,,1590000000.0,1590.0,428.59968602825745
,,,1591000000.0,1591.0,484.75083056478405
,,,1592000000.0,1592.0,428.0094488188976
,,,1593000000.0,1593.0,436.75087719298244
,,,1594000000.0,1594.0,431.13256955810147
,,,1595000000.0,1595.0,312.65808823529414
,,,1596000000.0,1596.0,392.126159554731
,122.0,,1596900354.0,1596.0,122.0
,,,1597000000.0,1597.0,358.9466950959488
,,,1598000000.0,1598.0,323.2675585284281
,,,1599000000.0,1599.0,337.75757575757575
,142.0,,1599244354.0,1599.0,142.0
,136.0,,1599246052.0,1599.0,136.0
,128.0,,1599253214.0,1599.0,128.0
,128.0,,1599287444.0,1599.0,128.0
,152.0,,1599289174.0,1599.0,152.0
,136.0,,1599292738.0,1599.0,136.0
,116.0,,1599327430.0,1599.0,116.0
,124.0,,1599334290.0,1599.0,124.0
,112.0,,1599455620.0,1599.0,112.0
,120.0,,1599476988.0,1599.0,120.0
,116.0,,1599481082.0,1599.0,116.0
,134.0,,1599490116.0,1599.0,134.0
,122.0,,1599499890.0,1599.0,122.0
,116.0,,1599502586.0,1599.0,116.0
,116.0,,1599506694.0,1599.0,116.0
,116.0,,1599509392.0,1599.0,116.0
,,,1600000000.0,1600.0,304.496328928047
,,,1601000000.0,1601.0,335.21364985163206
,,,1602000000.0,1602.0,307.36139332365747
,,,1603000000.0,1603.0,330.87964338781575
,,,1604000000.0,1604.0,308.27536231884056
,,,1605000000.0,1605.0,331.1946107784431
,,,1606000000.0,1606.0,309.4260614934114
,,,1607000000.0,1607.0,334.1451851851852
,,,1608000000.0,1608.0,311.8978102189781
,,,1609000000.0,1609.0,331.0385756676558
,,,1610000000.0,1610.0,311.94744525547446
,,,1611000000.0,1611.0,304.9259796806967
,,,1612000000.0,1612.0,339.52552552552555
,,,1613000000.0,1613.0,309.3710144927536
,,,1614000000.0,1614.0,329.3253373313343
,,,1615000000.0,1615.0,311.43941605839416
,,,1616000000.0,1616.0,338.54896142433233
,,,1617000000.0,1617.0,312.0
,,,1618000000.0,1618.0,325.6325925925926
,,,1619000000.0,1619.0,332.63810930576074
,,,1620000000.0,1620.0,310.07615894039736
,,,1621000000.0,1621.0,301.9937106918239
,118.0,,1621970044.0,1621.0,118.0
,,,1622000000.0,1622.0,317.49657534246575
,,,1623000000.0,1623.0,365.58812615955475
,120.0,,1623842922.0,1623.0,120.0
,118.0,,1623844216.0,1623.0,118.0
,120.0,,1623851266.0,1623.0,120.0
,116.0,,1623884762.0,1623.0,116.0
,118.0,,1623928070.0,1623.0,118.0
,,,1624000000.0,1624.0,396.4664536741214
,120.0,,1624425810.0,1624.0,120.0
,118.0,,1624434368.0,1624.0,118.0
,174.0,,1624437776.0,1624.0,174.0
,118.0,,1624448266.0,1624.0,118.0
,118.0,,1624456666.0,1624.0,118.0
,118.0,,1624465612.0,1624.0,118.0
,118.0,,1624469764.0,1624.0,118.0
,118.0,,1624472464.0,1624.0,118.0
,118.0,,1624476602.0,1624.0,118.0
,,,1625000000.0,1625.0,475.13188647746244
,,,1626000000.0,1626.0,425.2684458398744
,,,1627000000.0,1627.0,437.0503355704698
,,,1628000000.0,1628.0,429.689381933439
,,,1629000000.0,1629.0,462.9686985172982
,,,1630000000.0,1630.0,430.3510971786834
,,,1631000000.0,1631.0,495.17218543046357
,,,1632000000.0,1632.0,429.3343799058085
,,,1633000000.0,1633.0,432.1946902654867
,,,1634000000.0,1634.0,430.66457680250784
,,,1635000000.0,1635.0,429.25471698113205
,,,1636000000.0,1636.0,466.37217391304347
,,,1637000000.0,1637.0,426.8176100628931
,,,1638000000.0,1638.0,473.4499151103565
,,,1639000000.0,1639.0,423.53385826771654
,,,1640000000.0,1640.0,482.35726210350583
,,,1641000000.0,1641.0,431.4025157232704
,,,1642000000.0,1642.0,473.8528428093646
,,,1643000000.0,1643.0,425.968253968254
,,,1644000000.0,1644.0,479.01502504173624
,,,1645000000.0,1645.0,426.36850393700786
,,,1646000000.0,1646.0,474.84422110552765
,,,1647000000.0,1647.0,432.08530805687207
,,,1648000000.0,1648.0,475.4410774410774
,,,1649000000.0,1649.0,433.5572998430141
,,,1650000000.0,1650.0,464.22895622895624
,,,1651000000.0,1651.0,427.71968503937006
,,,1652000000.0,1652.0,427.93680884676144
,,,1653000000.0,1653.0,466.51803278688527
,,,1654000000.0,1654.0,429.83987441130296
,,,1655000000.0,1655.0,454.10333333333335
,,,1656000000.0,1656.0,431.2641509433962
,,,1657000000.0,1657.0,481.98993288590606
,,,1658000000.0,1658.0,430.1142857142857
,,,1659000000.0,1659.0,472.06418918918916
,,,1660000000.0,1660.0,428.8526645768025
,,,1661000000.0,1661.0,427.62085308056874
,,,1662000000.0,1662.0,424.6044303797468
,,,1663000000.0,1663.0,485.0984974958264
,,,1664000000.0,1664.0,429.51962323390893
,,,1665000000.0,1665.0,481.6112956810631
,,,1666000000.0,1666.0,436.7055118110236
,,,1667000000.0,1667.0,489.54924874791317
,,,1668000000.0,1668.0,417.30407523510974
,,,1669000000.0,1669.0,464.8288590604027
,,,1670000000.0,1670.0,429.287284144427
,,,1671000000.0,1671.0,485.3468013468013
,,,1672000000.0,1672.0,424.13564668769715
,,,1673000000.0,1673.0,456.4628670120898
,,,1674000000.0,1674.0,427.70015948963317
,,,1675000000.0,1675.0,428.5205047318612
,,,1676000000.0,1676.0,448.2390158172232
,,,1677000000.0,1677.0,426.5440251572327
,,,1678000000.0,1678.0,458.8979591836735
,,,1679000000.0,1679.0,430.05345911949684
,,,1680000000.0,1680.0,474.43507588532884
,,,1681000000.0,1681.0,430.50632911392404
,,,1682000000.0,1682.0,470.9210084033613
,,,1683000000.0,1683.0,429.6144200626959
,,,1684000000.0,1684.0,492.61306532663315
,,,1685000000.0,1685.0,434.7036450079239
,,,1686000000.0,1686.0,468.7571189279732
,,,1687000000.0,1687.0,428.0879120879121
,,,1688000000.0,1688.0,474.5310924369748
,,,1689000000.0,1689.0,432.3527559055118
,,,1690000000.0,1690.0,485.7394247038917
,,,1691000000.0,1691.0,422.37854889589903
,,,1692000000.0,1692.0,431.63009404388714
,,,1693000000.0,1693.0,478.9449081803005
,,,1694000000.0,1694.0,435.6446540880503
,,,1695000000.0,1695.0,482.5503355704698
,,,1696000000.0,1696.0,412.1152647975078
,,,1697000000.0,1697.0,447.67662565905096
,,,1698000000.0,1698.0,423.3532182103611
,,,1699000000.0,1699.0,485.4759535655058
,,,1700000000.0,1700.0,428.0
,,,1701000000.0,1701.0,424.55873015873016
,,,1702000000.0,1702.0,423.99685534591197
,,,1703000000.0,1703.0,482.80872483221475
,,,1704000000.0,1704.0,430.7665615141956
,,,1705000000.0,1705.0,480.6422628951747
,,,1706000000.0,1706.0,422.9496855345912
,,,1707000000.0,1707.0,469.42148760330576
,,,1708000000.0,1708.0,427.6640502354788
,,,1709000000.0,1709.0,467.21666666666664
,,,1710000000.0,1710.0,342.44736842105266
,,,1711000000.0,1711.0,457.4188034188034
,,,1712000000.0,1712.0,393.8887171561051
,118.0,,1712836086.0,1712.0,118.0
,120.0,,1712837360.0,1712.0,120.0
,,,1713000000.0,1713.0,367.38568935427577
,,,1714000000.0,1714.0,361.86986301369865
,116.0,,1714822744.0,1714.0,116.0
,118.0,,1714824024.0,1714.0,118.0
,118.0,,1714831276.0,1714.0,118.0
,118.0,,1714867890.0,1714.0,118.0
,114.0,,1714869170.0,1714.0,114.0
,120.0,,1714871880.0,1714.0,120.0
,122.0,,1714906506.0,1714.0,122.0
,118.0,,1714909314.0,1714.0,118.0
,,,1715000000.0,1715.0,313.6406779661017
,118.0,,1715513980.0,1715.0,118.0
,120.0,,1715522338.0,1715.0,120.0
,116.0,,1715527092.0,1715.0,116.0
,116.0,,1715533970.0,1715.0,116.0
,116.0,,1715552922.0,1715.0,116.0
,116.0,,1715555630.0,1715.0,116.0
,118.0,,1715559736.0,1715.0,118.0
,,,1716000000.0,1716.0,307.74782608695654
,,,1717000000.0,1717.0,331.94848484848484
,,,1718000000.0,1718.0,315.72052401746726
,,,1719000000.0,1719.0,340.7566765578635
,,,1720000000.0,1720.0,310.1354933726068
,,,1721000000.0,1721.0,340.6307922272048
,,,1722000000.0,1722.0,306.76788321167885
,,,1723000000.0,1723.0,328.24107142857144
,,,1724000000.0,1724.0,311.12954876273653
,,,1725000000.0,1725.0,333.9674074074074
,,,1726000000.0,1726.0,308.9536231884058
,,,1727000000.0,1727.0,334.99703264094956
,,,1728000000.0,1728.0,311.9824817518248
,,,1729000000.0,1729.0,333.56651718983557
,,,1730000000.0,1730.0,311.3855072463768
,,,1731000000.0,1731.0,325.21321321321324
,,,1732000000.0,1732.0,306.9623188405797
,,,1733000000.0,1733.0,328.9584569732938
,,,1734000000.0,1734.0,314.05865102639297
,,,1735000000.0,1735.0,336.0298953662182
,,,1736000000.0,1736.0,308.7463556851312
,,,1737000000.0,1737.0,319.7045790251108
,,,1738000000.0,1738.0,365.58949096880133
,,,1739000000.0,1739.0,476.0636515912898
,,,1740000000.0,1740.0,425.2861635220126
,,,1741000000.0,1741.0,432.4391785150079
,,,1742000000.0,1742.0,429.09576138147565
,,,1743000000.0,1743.0,482.04333333333335
,,,1744000000.0,1744.0,423.9056603773585
,,,1745000000.0,1745.0,470.3691275167785
,,,1746000000.0,1746.0,423.7770700636943
,,,1747000000.0,1747.0,484.94
,,,1748000000.0,1748.0,416.584375
,,,1749000000.0,1749.0,482.01001669449084
,,,1750000000.0,1750.0,430.4202211690363
,,,1751000000.0,1751.0,486.4758735440932
,,,1752000000.0,1752.0,427.9244094488189
,,,1753000000.0,1753.0,456.2214532871972
,,,1754000000.0,1754.0,425.58478605388274
,,,1755000000.0,1755.0,431.2744479495268
,,,1756000000.0,1756.0,436.1663716814159
,,,1757000000.0,1757.0,426.80877742946706
,,,1758000000.0,1758.0,481.81756756756755
,,,1759000000.0,1759.0,425.6793650793651
,,,1760000000.0,1760.0,484.52702702702703
,,,1761000000.0,1761.0,400.27682737169516
,,,1762000000.0,1762.0,414.54695222405275
,,,1763000000.0,1763.0,410.85491419656785
,,,1764000000.0,1764.0,484.79534109816973
,,,1765000000.0,1765.0,425.13112164296996
,,,1766000000.0,1766.0,468.81344537815124
,,,1767000000.0,1767.0,425.2409448818898
,,,1768000000.0,1768.0,467.8775510204082
,,,1769000000.0,1769.0,426.7981072555205
,,,1770000000.0,1770.0,465.5702199661591
,,,1771000000.0,1771.0,427.5070643642072
,,,1772000000.0,1772.0,425.0206022187005
,,,1773000000.0,1773.0,478.19666666666666
,,,1774000000.0,1774.0,434.1291338582677
,,,1775000000.0,1775.0,485.0115702479339
,,,1776000000.0,1776.0,406.62402496099844
,,,1777000000.0,1777.0,468.35
,,,1778000000.0,1778.0,417.2976377952756
,,,1779000000.0,1779.0,482.8414023372287
,,,1780000000.0,1780.0,435.40031397174255
,,,1781000000.0,1781.0,425.17610062893084
,,,1782000000.0,1782.0,429.06309148264984
,,,1783000000.0,1783.0,481.62080536912754
,,,1784000000.0,1784.0,427.38607594936707
,,,1785000000.0,1785.0,470.6030150753769
,,,1786000000.0,1786.0,419.0125
,,,1787000000.0,1787.0,469.0489038785835
,,,1788000000.0,1788.0,427.0664556962025
,,,1789000000.0,1789.0,465.0415973377704
,,,1790000000.0,1790.0,430.42072213500785
,,,1791000000.0,1791.0,482.78056951423787
,,,1792000000.0,1792.0,432.64240506329116
,,,1793000000.0,1793.0,441.29432624113474
,,,1794000000.0,1794.0,437.52773375594296
,,,1795000000.0,1795.0,429.0125786163522
,,,1796000000.0,1796.0,459.32167832167835
,,,1797000000.0,1797.0,424.86804451510335
,,,1798000000.0,1798.0,469.9011925042589
,,,1799000000.0,1799.0,415.15987460815046
,,,1800000000.0,1800.0,419.9265442404007
,,,1801000000.0,1801.0,400.8333333333333
,,,1802000000.0,1802.0,307.3235294117647
,,,1803000000.0,1803.0,308.8483965014577
,,,1804000000.0,1804.0,331.5767511177347
,,,1805000000.0,1805.0,306.375
,,,1806000000.0,1806.0,338.8975903614458
,,,1807000000.0,1807.0,306.8969521044993
,,,1808000000.0,1808.0,334.45037037037036
,,,1809000000.0,1809.0,311.65588235294115
,,,1810000000.0,1810.0,332.4962852897474
,,,1811000000.0,1811.0,308.35072463768114
,,,1812000000.0,1812.0,340.8882265275708
,,,1813000000.0,1813.0,309.15239477503627
,,,1814000000.0,1814.0,335.7362962962963
,,,1815000000.0,1815.0,308.7163742690058
,,,1816000000.0,1816.0,324.2089093701997
,,,1817000000.0,1817.0,313.1688693098385
,,,1818000000.0,1818.0,320.5642540620384
,,,1819000000.0,1819.0,332.5
,,,1820000000.0,1820.0,312.69473684210527
,,,1821000000.0,1821.0,307.3185840707965
,,,1822000000.0,1822.0,306.8156748911466
,,,1823000000.0,1823.0,326.0500736377025
,,,1824000000.0,1824.0,315.6019736842105
,,,1825000000.0,1825.0,423.4012738853503
,,,1826000000.0,1826.0,478.4221105527638
,,,1827000000.0,1827.0,418.4742589703588
,,,1828000000.0,1828.0,415.8935837245696
,,,1829000000.0,1829.0,480.7878787878788
,,,1830000000.0,1830.0,427.5244094488189
,,,1831000000.0,1831.0,481.21
,,,1832000000.0,1832.0,423.5488958990536
,,,1833000000.0,1833.0,452.39723661485317
,,,1834000000.0,1834.0,430.6392405063291
,,,1835000000.0,1835.0,451.9122807017544
,,,1836000000.0,1836.0,425.9340659340659
,,,1837000000.0,1837.0,454.54545454545456
,,,1838000000.0,1838.0,427.0157728706625
,,,1839000000.0,1839.0,476.18243243243245
,,,1840000000.0,1840.0,427.88993710691824
,,,1841000000.0,1841.0,490.2909698996655
,,,1842000000.0,1842.0,427.7805642633229
,,,1843000000.0,1843.0,474.38860971524286
,,,1844000000.0,1844.0,426.877971473851
,,,1845000000.0,1845.0,426.7338582677165
,,,1846000000.0,1846.0,470.2136894824708
,,,1847000000.0,1847.0,426.25356576862123
,,,1848000000.0,1848.0,471.93581081081084
,,,1849000000.0,1849.0,425.5660377358491
,,,1850000000.0,1850.0,484.3672787979967
,,,1851000000.0,1851.0,428.0817610062893
,,,1852000000.0,1852.0,480.11333333333334
,,,1853000000.0,1853.0,433.6492890995261
,,,1854000000.0,1854.0,479.1256281407035
,,,1855000000.0,1855.0,424.0125786163522
,,,1856000000.0,1856.0,454.9139072847682
,,,1857000000.0,1857.0,431.8492935635793
,,,1858000000.0,1858.0,455.05331179321485
,,,1859000000.0,1859.0,469.0704697986577
,,,1860000000.0,1860.0,430.23307086614176
,,,1861000000.0,1861.0,427.58425196850396
,,,1862000000.0,1862.0,431.44566929133856
,,,1863000000.0,1863.0,480.7154742096506
,,,1864000000.0,1864.0,421.4488188976378
,,,1865000000.0,1865.0,473.163025210084
,,,1866000000.0,1866.0,427.77742946708463
,,,1867000000.0,1867.0,474.82828282828285
,,,1868000000.0,1868.0,425.2987421383648
,,,1869000000.0,1869.0,454.39464882943145
,,,1870000000.0,1870.0,426.91509433962267
,,,1871000000.0,1871.0,475.3266998341625
,,,1872000000.0,1872.0,426.1786283891547
,,,1873000000.0,1873.0,444.39931153184165
,,,1874000000.0,1874.0,429.44761904761907
,,,1875000000.0,1875.0,432.16326530612247
,,,1876000000.0,1876.0,438.3886925795053
,,,1877000000.0,1877.0,425.02208201892745
,,,1878000000.0,1878.0,467.1224489795918
,,,1879000000.0,1879.0,433.37421383647796
,,,1880000000.0,1880.0,478.80730897009965
,,,1881000000.0,1881.0,426.6898734177215
,,,1882000000.0,1882.0,466.2655462184874
,,,1883000000.0,1883.0,424.782334384858
,,,1884000000.0,1884.0,481.60333333333335
,,,1885000000.0,1885.0,427.0854430379747
,,,1886000000.0,1886.0,457.3219761499148
,,,1887000000.0,1887.0,426.6457680250784
,,,1888000000.0,1888.0,484.2050420168067
,,,1889000000.0,1889.0,426.67295597484275
,,,1890000000.0,1890.0,477.92333333333335
,,,1891000000.0,1891.0,426.66456692913385
,,,1892000000.0,1892.0,425.8241758241758
,,,1893000000.0,1893.0,471.6241610738255
,,,1894000000.0,1894.0,431.2590266875981
,,,1895000000.0,1895.0,463.7725752508361
,,,1896000000.0,1896.0,429.9335443037975
,,,1897000000.0,1897.0,466.02680067001677
,,,1898000000.0,1898.0,427.4565560821485
,,,1899000000.0,1899.0,482.7529411764706
,,,1900000000.0,1900.0,430.05974842767296
,,,1901000000.0,1901.0,427.0883280757098
,,,1902000000.0,1902.0,425.5646687697161
,,,1903000000.0,1903.0,482.53601340033504
,,,1904000000.0,1904.0,432.38244514106583
,,,1905000000.0,1905.0,477.3288814691152
,,,1906000000.0,1906.0,431.4662480376766
,,,1907000000.0,1907.0,478.81063122923587
,,,1908000000.0,1908.0,425.8867924528302
,,,1909000000.0,1909.0,460.3455149501661
,,,1910000000.0,1910.0,426.0285261489699
,,,1911000000.0,1911.0,473.56113902847574
,,,1912000000.0,1912.0,430.63607594936707
,,,1913000000.0,1913.0,432.61295971978984
,,,1914000000.0,1914.0,430.1371610845295
,,,1915000000.0,1915.0,427.0125786163522
,,,1916000000.0,1916.0,450.6984126984127
,,,1917000000.0,1917.0,429.937106918239
,,,1918000000.0,1918.0,469.68027210884355
,,,1919000000.0,1919.0,423.65876777251185
,,,1920000000.0,1920.0,470.34285714285716
,,,1921000000.0,1921.0,425.48661417322836
,,,1922000000.0,1922.0,463.56302521008405
,,,1923000000.0,1923.0,432.33281004709573
,,,1924000000.0,1924.0,480.22108843537416
,,,1925000000.0,1925.0,424.62992125984255
,,,1926000000.0,1926.0,468.30872483221475
,,,1927000000.0,1927.0,426.91222570532915
,,,1928000000.0,1928.0,461.89895470383277
,,,1929000000.0,1929.0,425.10935023771793
,,,1930000000.0,1930.0,485.1705685618729
,,,1931000000.0,1931.0,429.9174484052533
,,,1932000000.0,1932.0,344.1213114754098
,118.0,,1932760692.0,1932.0,118.0
,,,1933000000.0,1933.0,398.76357267950965
,,,1934000000.0,1934.0,331.26262626262627
,,,1935000000.0,1935.0,342.5813953488372
,116.0,,1935589812.0,1935.0,116.0
,116.0,,1935591144.0,1935.0,116.0
,116.0,,1935592420.0,1935.0,116.0
,116.0,,1935597932.0,1935.0,116.0
,114.0,,1935633004.0,1935.0,114.0
,116.0,,1935634266.0,1935.0,116.0
,116.0,,1935670606.0,1935.0,116.0
,116.0,,1935757070.0,1935.0,116.0
,114.0,,1935758342.0,1935.0,114.0
,114.0,,1935759608.0,1935.0,114.0
,116.0,,1935766480.0,1935.0,116.0
,116.0,,1935769150.0,1935.0,116.0
,118.0,,1935777482.0,1935.0,118.0
,116.0,,1935786572.0,1935.0,116.0
,116.0,,1935790678.0,1935.0,116.0
,118.0,,1935793382.0,1935.0,118.0
,,,1936000000.0,1936.0,312.4874446085672
,,,1937000000.0,1937.0,329.66964285714283
,,,1938000000.0,1938.0,311.34402332361515
,,,1939000000.0,1939.0,327.53046062407134
,,,1940000000.0,1940.0,310.2782608695652
,,,1941000000.0,1941.0,305.95588235294116
,,,1942000000.0,1942.0,310.8421052631579
,,,1943000000.0,1943.0,333.70238095238096
,,,1944000000.0,1944.0,311.7304347826087
,,,1945000000.0,1945.0,333.9493293591654
,,,1946000000.0,1946.0,308.34492753623186
,,,1947000000.0,1947.0,331.12332838038634
,,,1948000000.0,1948.0,313.3687315634218
,,,1949000000.0,1949.0,330.46199701937405
,,,1950000000.0,1950.0,308.2069970845481
,,,1951000000.0,1951.0,330.0417910447761
,,,1952000000.0,1952.0,312.3673469387755
,,,1953000000.0,1953.0,328.0243902439024
,,,1954000000.0,1954.0,311.19359534206694
,,,1955000000.0,1955.0,332.6850998463902
,,,1956000000.0,1956.0,309.2098408104197
,,,1957000000.0,1957.0,328.7197549770291
,,,1958000000.0,1958.0,308.6231884057971
,,,1959000000.0,1959.0,384.4398625429553
,,,1960000000.0,1960.0,425.55555555555554
,,,1961000000.0,1961.0,472.64755480607084
,,,1962000000.0,1962.0,428.13543307086616
,,,1963000000.0,1963.0,478.60200668896323
,,,1964000000.0,1964.0,428.6656200941915
,,,1965000000.0,1965.0,472.60971524288107
,,,1966000000.0,1966.0,427.83835182250397
,,,1967000000.0,1967.0,472.2655462184874
,,,1968000000.0,1968.0,428.60188087774293
,,,1969000000.0,1969.0,473.16442953020135
,,,1970000000.0,1970.0,428.138147566719
,,,1971000000.0,1971.0,455.6566666666667
,,,1972000000.0,1972.0,438.695374800638
,,,1973000000.0,1973.0,424.256735340729
,,,1974000000.0,1974.0,471.7959866220736
,,,1975000000.0,1975.0,422.8050713153724
,,,1976000000.0,1976.0,473.91652754590984
,,,1977000000.0,1977.0,413.925
,,,1978000000.0,1978.0,461.65798045602605
,,,1979000000.0,1979.0,468.5680672268908
,,,1980000000.0,1980.0,424.1769352290679
,,,1981000000.0,1981.0,428.02197802197804
,,,1982000000.0,1982.0,423.7169811320755
,,,1983000000.0,1983.0,474.1920529801325
,,,1984000000.0,1984.0,424.18037974683546
,,,1985000000.0,1985.0,467.8206429780034
,,,1986000000.0,1986.0,415.73040752351096
,,,1987000000.0,1987.0,466.341059602649
,,,1988000000.0,1988.0,430.1194968553459
,,,1989000000.0,1989.0,457.17333333333335
,,,1990000000.0,1990.0,429.4496855345912
,,,1991000000.0,1991.0,478.9235880398671
,,,1992000000.0,1992.0,423.96535433070864
,,,1993000000.0,1993.0,446.19310344827585
,,,1994000000.0,1994.0,423.2408293460925
,,,1995000000.0,1995.0,429.52830188679246
,,,1996000000.0,1996.0,457.5936952714536
,,,1997000000.0,1997.0,426.423197492163
,,,1998000000.0,1998.0,469.34010152284264
,,,1999000000.0,1999.0,427.31528662420385
,,,2000000000.0,2000.0,463.2248322147651
,,,2001000000.0,2001.0,430.5188679245283
,,,2002000000.0,2002.0,466.41946308724835
,,,2003000000.0,2003.0,426.55379746835445
,,,2004000000.0,2004.0,480.22479338842976
,,,2005000000.0,2005.0,425.88346456692915
,,,2006000000.0,2006.0,468.63651591289783
,,,2007000000.0,2007.0,429.3018867924528
,,,2008000000.0,2008.0,468.89340101522845
,,,2009000000.0,2009.0,425.303937007874
,,,2010000000.0,2010.0,480.0863787375415
,,,2011000000.0,2011.0,426.05396825396826
,,,2012000000.0,2012.0,427.1177394034537
,,,2013000000.0,2013.0,472.4777594728171
,,,2014000000.0,2014.0,425.2169811320755
,,,2015000000.0,2015.0,463.2253756260434
,,,2016000000.0,2016.0,424.3181102362205
,,,2017000000.0,2017.0,467.630615640599
,,,2018000000.0,2018.0,425.95879556259905
,,,2019000000.0,2019.0,488.5217391304348
,,,2020000000.0,2020.0,435.20440251572325
,,,2021000000.0,2021.0,429.1653543307087
,,,2022000000.0,2022.0,431.91153238546605
,,,2023000000.0,2023.0,489.09966777408636
,,,2024000000.0,2024.0,425.6608557844691
,,,2025000000.0,2025.0,480.8274706867672
,,,2026000000.0,2026.0,426.7012578616352
,,,2027000000.0,2027.0,453.5358361774744
,,,2028000000.0,2028.0,421.8627145085803
,,,2029000000.0,2029.0,473.3445945945946
,,,2030000000.0,2030.0,425.9654088050315
,,,2031000000.0,2031.0,477.72100840336134
,,,2032000000.0,2032.0,434.36708860759495
,,,2033000000.0,2033.0,459.5094991364421
,,,2034000000.0,2034.0,434.68145800316955
,,,2035000000.0,2035.0,434.75471698113205
,,,2036000000.0,2036.0,451.2889667250438
,,,2037000000.0,2037.0,428.2784
,,,2038000000.0,2038.0,472.1049069373942
,,,2039000000.0,2039.0,424.6656200941915
,,,2040000000.0,2040.0,472.40472175379426
,,,2041000000.0,2041.0,426.8548895899054
,,,2042000000.0,2042.0,467.751677852349
,,,2043000000.0,2043.0,427.30298273155415
,,,2044000000.0,2044.0,482.25666666666666
,,,2045000000.0,2045.0,428.29513343799056
,,,2046000000.0,2046.0,472.8532883642496
,,,2047000000.0,2047.0,428.95297805642633
,,,2048000000.0,2048.0,486.2063227953411
,,,2049000000.0,2049.0,431.8930817610063
,,,2050000000.0,2050.0,478.29441624365484
,,,2051000000.0,2051.0,422.22432859399686
,,,2052000000.0,2052.0,430.04709576138146
,,,2053000000.0,2053.0,482.78145695364236
,,,2054000000.0,2054.0,433.28100470957617
,,,2055000000.0,2055.0,468.8552412645591
,,,2056000000.0,2056.0,414.7987421383648
,,,2057000000.0,2057.0,480.4059405940594
,,,2058000000.0,2058.0,427.25786163522014
,,,2059000000.0,2059.0,486.0773109243697
,,,2060000000.0,2060.0,427.66037735849056
,,,2061000000.0,2061.0,426.97791798107255
,,,2062000000.0,2062.0,428.06635071090045
,,,2063000000.0,2063.0,464.2211055276382
,,,2064000000.0,2064.0,428.1009463722398
,,,2065000000.0,2065.0,468.4628378378378
,,,2066000000.0,2066.0,426.93858267716536
,,,2067000000.0,2067.0,482.39933444259566
,,,2068000000.0,2068.0,427.8267716535433
,,,2069000000.0,2069.0,467.6046128500824
,,,2070000000.0,2070.0,425.1495016611296
,,,2072000000.0,2072.0,360.7709497206704
,,,2073000000.0,2073.0,384.0552486187845
,118.0,,2073292838.0,2073.0,118.0
,,,2074000000.0,2074.0,380.0520833333333
,,,2075000000.0,2075.0,335.943661971831
,116.0,,2075471876.0,2075.0,116.0
,118.0,,2075473128.0,2075.0,118.0
,116.0,,2075474396.0,2075.0,116.0
,116.0,,2075480142.0,2075.0,116.0
,118.0,,2075514368.0,2075.0,118.0
,116.0,,2075519098.0,2075.0,116.0
,116.0,,2075521774.0,2075.0,116.0
,116.0,,2075525874.0,2075.0,116.0
,116.0,,2075528522.0,2075.0,116.0
,116.0,,2075531206.0,2075.0,116.0
,114.0,,2075533954.0,2075.0,114.0
,114.0,,2075536646.0,2075.0,114.0
,116.0,,2075606732.0,2075.0,116.0
,118.0,,2075682790.0,2075.0,118.0
,,,2076000000.0,2076.0,312.2786647314949
,,,2077000000.0,2077.0,341.28614457831327
,,,2078000000.0,2078.0,310.48823529411766
,,,2079000000.0,2079.0,326.3911111111111
,,,2080000000.0,2080.0,306.65701881331404
,,,2081000000.0,2081.0,328.4287856071964
,,,2082000000.0,2082.0,310.78840579710146
,,,2083000000.0,2083.0,334.29925925925926
,,,2084000000.0,2084.0,308.05839416058393
,,,2085000000.0,2085.0,329.0865671641791
,,,2086000000.0,2086.0,305.3245997088792
,,,2087000000.0,2087.0,332.37014925373137
,,,2088000000.0,2088.0,311.431884057971
,,,2089000000.0,2089.0,325.937125748503
,,,2090000000.0,2090.0,307.7551020408163
,,,2091000000.0,2091.0,308.44868035190615
,,,2092000000.0,2092.0,324.54172767203517
,,,2093000000.0,2093.0,314.60349854227405
,,,2094000000.0,2094.0,331.1599402092676
,,,2095000000.0,2095.0,320.73421439060206
,,,2096000000.0,2096.0,330.48493975903614
,,,2097000000.0,2097.0,309.66376811594205
,,,2098000000.0,2098.0,388.8274706867672
,,,2099000000.0,2099.0,464.62666666666667
,,,2100000000.0,2100.0,369.9753466872111
,,,2101000000.0,2101.0,380.50993377483445
,,,2102000000.0,2102.0,437.53821138211384
,,,2103000000.0,2103.0,445.979797979798
,,,2104000000.0,2104.0,403.74877650897224
,,,2105000000.0,2105.0,441.6985294117647
,,,2106000000.0,2106.0,309.1565217391304
,,,2107000000.0,2107.0,318.57227138643066
,,,2108000000.0,2108.0,318.8934911242604
,,,2109000000.0,2109.0,308.76521739130436
,,,2110000000.0,2110.0,329.7982195845697
,,,2111000000.0,2111.0,309.94169096209913
,,,2112000000.0,2112.0,335.12721893491124
,,,2113000000.0,2113.0,308.0768094534712
,,,2114000000.0,2114.0,328.50621118012424
,,,2115000000.0,2115.0,309.80494905385734
,,,2116000000.0,2116.0,340.6341463414634
,,,2117000000.0,2117.0,309.5732946298984
,,,2118000000.0,2118.0,327.93693693693695
,,,2119000000.0,2119.0,309.02028985507246
,,,2120000000.0,2120.0,335.57142857142856
,,,2121000000.0,2121.0,309.00583090379007
,,,2122000000.0,2122.0,333.6433878157504
,,,2123000000.0,2123.0,309.97001499250376
,,,2124000000.0,2124.0,333.2113943028486
,,,2125000000.0,2125.0,306.0
,,,2126000000.0,2126.0,323.52732644017726
,,,2127000000.0,2127.0,312.44541484716154
,,,2128000000.0,2128.0,338.6715976331361
,,,2129000000.0,2129.0,322.562091503268
,,,2130000000.0,2130.0,427.2841444270016
,,,2131000000.0,2131.0,475.61344537815125
,,,2132000000.0,2132.0,417.70754716981133
,,,2133000000.0,2133.0,453.52649006622516
,,,2134000000.0,2134.0,442.5645933014354
,,,2135000000.0,2135.0,424.50157728706625
,,,2136000000.0,2136.0,459.07131011608624
,,,2137000000.0,2137.0,382.95238095238096
,,,2138000000.0,2138.0,434.5989492119089
,,,2139000000.0,2139.0,478.5505804311774
,,,2140000000.0,2140.0,319.3892405063291
,,,2141000000.0,2141.0,323.0914542728636
,,,2142000000.0,2142.0,320.35843373493975
,,,2143000000.0,2143.0,328.1333333333333
,,,2144000000.0,2144.0,408.5200698080279
,,,2145000000.0,2145.0,448.96229802513466
,,,2146000000.0,2146.0,438.76666666666665
,,,2147000000.0,2147.0,432.52339688041593
,,,2148000000.0,2148.0,434.80683760683763
,,,2149000000.0,2149.0,514.0410447761194
,,,2150000000.0,2150.0,364.4465709728868
,,,2151000000.0,2151.0,380.75125208681135
,,,2152000000.0,2152.0,337.2123176661264
,,,2153000000.0,2153.0,327.38153846153847
,,,2154000000.0,2154.0,309.9478260869565
,,,2155000000.0,2155.0,336.7147239263804
,,,2156000000.0,2156.0,306.9796511627907
,,,2157000000.0,2157.0,336.54135338345867
,,,2158000000.0,2158.0,308.2258064516129
,,,2159000000.0,2159.0,309.39622641509436
,,,2160000000.0,2160.0,328.57440476190476
,,,2161000000.0,2161.0,317.35618479880776
,,,2162000000.0,2162.0,332.52615844544096
,,,2163000000.0,2163.0,305.89519650655023
,,,2164000000.0,2164.0,336.37611940298507
,,,2165000000.0,2165.0,309.7350800582242
,,,2166000000.0,2166.0,330.6242603550296
,,,2167000000.0,2167.0,311.568115942029
,,,2168000000.0,2168.0,334.8298507462687
,,,2169000000.0,2169.0,309.1316931982634
,,,2170000000.0,2170.0,332.9688888888889
,,,2171000000.0,2171.0,307.4795321637427
,,,2172000000.0,2172.0,324.79289940828403
,,,2173000000.0,2173.0,309.47536231884055
,,,2174000000.0,2174.0,331.99093655589127
,,,2175000000.0,2175.0,306.3918722786647
,,,2176000000.0,2176.0,333.15214180206794
,,,2177000000.0,2177.0,333.8476821192053
,,,2178000000.0,2178.0,426.77358490566036
,,,2179000000.0,2179.0,458.9033333333333
,,,2180000000.0,2180.0,411.9
,,,2181000000.0,2181.0,427.8626198083067
,,,2182000000.0,2182.0,428.8301886792453
,,,2183000000.0,2183.0,457.38720538720537
,,,2184000000.0,2184.0,426.69592476489026
,,,2185000000.0,2185.0,447.5520282186949
,,,2186000000.0,2186.0,430.4578696343402
,,,2187000000.0,2187.0,456.20034542314335
,,,2188000000.0,2188.0,420.52037617554856
,,,2189000000.0,2189.0,479.9533333333333
,,,2190000000.0,2190.0,427.56714060031595
,,,2191000000.0,2191.0,482.9597315436242
,,,2192000000.0,2192.0,425.33543307086615
,,,2193000000.0,2193.0,440.7459283387622
,,,2194000000.0,2194.0,431.18864774624376
,,,2195000000.0,2195.0,428.8414442700157
,,,2196000000.0,2196.0,459.06007067137807
,,,2197000000.0,2197.0,428.7064364207221
,,,2198000000.0,2198.0,452.04561403508774
,,,2199000000.0,2199.0,429.65203761755487
,,,2200000000.0,2200.0,465.7730496453901
,,,2201000000.0,2201.0,429.5253164556962
,,,2202000000.0,2202.0,442.72310405643736
,,,2203000000.0,2203.0,426.46614173228346
,,,2204000000.0,2204.0,452.40845070422534
,,,2205000000.0,2205.0,429.0971786833856
,,,2206000000.0,2206.0,447.7328646748682
,,,2207000000.0,2207.0,435.09148264984225
,,,2208000000.0,2208.0,458.5252854812398
,,,2209000000.0,2209.0,450.37540453074433
,,,2210000000.0,2210.0,413.1
,,,2211000000.0,2211.0,457.1457627118644
,,,2212000000.0,2212.0,428.2807570977918
,,,2213000000.0,2213.0,465.29757785467126
,,,2214000000.0,2214.0,426.937106918239
,,,2215000000.0,2215.0,457.1388400702988
,,,2216000000.0,2216.0,410.8697017268446
,,,2217000000.0,2217.0,475.18505942275044
,,,2218000000.0,2218.0,427.98430141287287
,,,2219000000.0,2219.0,472.18791946308727
,,,2220000000.0,2220.0,425.7697160883281
,,,2221000000.0,2221.0,427.2417061611374
,,,2222000000.0,2222.0,423.99685534591197
,,,2223000000.0,2223.0,462.69127516778525
,,,2224000000.0,2224.0,425.86813186813185
,,,2225000000.0,2225.0,456.8732394366197
,,,2226000000.0,2226.0,430.46964856230034
,,,2227000000.0,2227.0,462.1219512195122
,,,2228000000.0,2228.0,425.185534591195
,,,2229000000.0,2229.0,465.51677852348996
,,,2230000000.0,2230.0,430.8132911392405
,,,2231000000.0,2231.0,466.6308724832215
,,,2232000000.0,2232.0,428.3679245283019
,,,2233000000.0,2233.0,442.99674267100977
,,,2234000000.0,2234.0,442.6
,,,2235000000.0,2235.0,427.14195583596216
,,,2236000000.0,2236.0,446.2685512367491
,,,2237000000.0,2237.0,427.1041009463722
,,,2238000000.0,2238.0,443.69175627240145
,,,2239000000.0,2239.0,427.29245283018867
,,,2240000000.0,2240.0,456.96491228070175
,,,2241000000.0,2241.0,429.76062992125986
,,,2242000000.0,2242.0,460.18277680140596
,,,2243000000.0,2243.0,428.05993690851733
,,,2244000000.0,2244.0,442.0883392226148
,,,2245000000.0,2245.0,427.1433070866142
,,,2246000000.0,2246.0,459.0979020979021
,,,2247000000.0,2247.0,427.39622641509436
,,,2248000000.0,2248.0,443.006600660066
,,,2249000000.0,2249.0,319.703125
,,,2250000000.0,2250.0,318.28930817610063
,,,2251000000.0,2251.0,423.05982905982904
,118.0,,2251887068.0,2251.0,118.0
,,,2252000000.0,2252.0,369.5209003215434
,,,2253000000.0,2253.0,392.1386554621849
,132.0,,2253895374.0,2253.0,132.0
,132.0,,2253904342.0,2253.0,132.0
,160.0,,2253946506.0,2253.0,160.0
,118.0,,2253949824.0,2253.0,118.0
,124.0,,2253987080.0,2253.0,124.0
,142.0,,2253995968.0,2253.0,142.0
,,,2254000000.0,2254.0,409.64102564102564
,120.0,,2254196434.0,2254.0,120.0
,120.0,,2254200580.0,2254.0,120.0
,154.0,,2254209434.0,2254.0,154.0
,118.0,,2254218768.0,2254.0,118.0
,118.0,,2254227270.0,2254.0,118.0
,136.0,,2254231446.0,2254.0,136.0
,118.0,,2254234182.0,2254.0,118.0
,,,2255000000.0,2255.0,331.41889483065955
,,,2256000000.0,2256.0,313.875
,,,2257000000.0,2257.0,357.4365325077399
,,,2258000000.0,2258.0,306.88953488372096
,,,2259000000.0,2259.0,337.4089552238806
,,,2260000000.0,2260.0,311.312865497076
,,,2261000000.0,2261.0,311.0506512301013
,,,2262000000.0,2262.0,309.98838896952105
,,,2263000000.0,2263.0,339.1234939759036
,,,2264000000.0,2264.0,307.41364296081275
,,,2265000000.0,2265.0,332.2259541984733
,,,2266000000.0,2266.0,307.60233918128654
,,,2267000000.0,2267.0,344.1228878648233
,,,2268000000.0,2268.0,305.5494186046512
,,,2269000000.0,2269.0,337.0814814814815
,,,2270000000.0,2270.0,306.99708454810497
,,,2271000000.0,2271.0,332.46359583952454
,,,2272000000.0,2272.0,309.1965065502183
,,,2273000000.0,2273.0,339.6981707317073
,,,2274000000.0,2274.0,311.00289855072464
,,,2275000000.0,2275.0,338.84662576687117
,,,2276000000.0,2276.0,307.28424153166424
,,,2277000000.0,2277.0,327.74018126888217
,,,2278000000.0,2278.0,379.2466216216216
,,,2279000000.0,2279.0,427.2194357366771
,,,2280000000.0,2280.0,466.37894736842105
,,,2281000000.0,2281.0,425.65203761755487
,,,2282000000.0,2282.0,435.4209591474245
,,,2283000000.0,2283.0,425.685534591195
,,,2284000000.0,2284.0,451.95087719298243
,,,2285000000.0,2285.0,431.10725552050474
,,,2286000000.0,2286.0,456.50259965337955
,,,2287000000.0,2287.0,433.90506329113924
,,,2288000000.0,2288.0,430.0285261489699
,,,2289000000.0,2289.0,478.21812080536915
,,,2290000000.0,2290.0,428.7590551181102
,,,2291000000.0,2291.0,484.14285714285717
,,,2292000000.0,2292.0,429.846394984326
,,,2293000000.0,2293.0,467.4117647058824
,,,2294000000.0,2294.0,425.1446540880503
,,,2295000000.0,2295.0,458.6713286713287
,,,2296000000.0,2296.0,416.01574803149606
,,,2297000000.0,2297.0,468.3076923076923
,,,2298000000.0,2298.0,431.84012539184954
,,,2299000000.0,2299.0,486.18
,,,2300000000.0,2300.0,429.5886075949367
,,,2301000000.0,2301.0,428.716323296355
,,,2302000000.0,2302.0,426.22884012539186
,,,2303000000.0,2303.0,473.2107023411371
,,,2304000000.0,2304.0,432.84676145339654
,,,2305000000.0,2305.0,445.80106571936057
,,,2306000000.0,2306.0,425.82047244094485
,,,2307000000.0,2307.0,451.4010507880911
,,,2308000000.0,2308.0,413.67449139280126
,,,2309000000.0,2309.0,481.41512605042016
,,,2310000000.0,2310.0,429.29153605015676
,,,2311000000.0,2311.0,469.39635157545604
,,,2312000000.0,2312.0,429.5314465408805
,,,2313000000.0,2313.0,426.125
,,,2314000000.0,2314.0,440.6666666666667
,,,2315000000.0,2315.0,426.0503937007874
,,,2316000000.0,2316.0,456.42657342657344
,,,2317000000.0,2317.0,427.41324921135646
,,,2318000000.0,2318.0,457.2132867132867
,,,2319000000.0,2319.0,430.99210110584517
,,,2320000000.0,2320.0,438.29787234042556
,,,2321000000.0,2321.0,425.955905511811
,,,2322000000.0,2322.0,461.90226876090753
,,,2323000000.0,2323.0,423.80787401574804
,,,2324000000.0,2324.0,456.19081272084804
,,,2325000000.0,2325.0,424.0725552050473
,,,2326000000.0,2326.0,456.45694200351494
,,,2327000000.0,2327.0,427.30696202531647
,,,2328000000.0,2328.0,461.16938110749186
,,,2329000000.0,2329.0,448.1400651465798
,,,2330000000.0,2330.0,428.4670846394984
,,,2331000000.0,2331.0,486.37729549248746
,,,2332000000.0,2332.0,426.27272727272725
,,,2333000000.0,2333.0,457.4192439862543
,,,2334000000.0,2334.0,425.4594594594595
,,,2335000000.0,2335.0,448.81260945709283
,,,2336000000.0,2336.0,426.3949843260188
,,,2337000000.0,2337.0,445.84589041095893
,,,2338000000.0,2338.0,424.937106918239
,,,2339000000.0,2339.0,478.88285229202035
,,,2340000000.0,2340.0,425.11041009463725
,,,2341000000.0,2341.0,428.6352201257862
,,,2342000000.0,2342.0,425.30817610062894
,,,2343000000.0,2343.0,469.2972972972973
,,,2344000000.0,2344.0,426.9621451104101
,,,2345000000.0,2345.0,454.58493870402805
,,,2346000000.0,2346.0,424.52996845425866
,,,2347000000.0,2347.0,432.0593368237347
,,,2348000000.0,2348.0,429.84518167456554
,,,2349000000.0,2349.0,474.4343434343434
,,,2350000000.0,2350.0,428.11598746081506
,,,2351000000.0,2351.0,465.4662162162162
,,,2352000000.0,2352.0,427.6163522012579
,,,2353000000.0,2353.0,435.0684474123539
,,,2354000000.0,2354.0,432.36423841059604
,,,2355000000.0,2355.0,424.0314960629921
,,,2356000000.0,2356.0,456.8091068301226
,,,2357000000.0,2357.0,428.09119496855345
,,,2358000000.0,2358.0,455.04424778761063
,,,2359000000.0,2359.0,426.282131661442
,,,2360000000.0,2360.0,441.37345132743366
,,,2361000000.0,2361.0,425.25786163522014
,,,2362000000.0,2362.0,450.38447971781306
,,,2363000000.0,2363.0,427.8468899521531
,,,2364000000.0,2364.0,453.4799154334038
,,,2365000000.0,2365.0,364.77272727272725
,,,2366000000.0,2366.0,380.9694793536804
,118.0,,2366472276.0,2366.0,118.0
,,,2367000000.0,2367.0,364.6494623655914
,,,2368000000.0,2368.0,322.24273504273503
,116.0,,2368937276.0,2368.0,116.0
,118.0,,2368938550.0,2368.0,118.0
,116.0,,2368944032.0,2368.0,116.0
,152.0,,2368945292.0,2368.0,152.0
,116.0,,2368980502.0,2368.0,116.0
,116.0,,2368981782.0,2368.0,116.0
,,,2369000000.0,2369.0,332.19174041297936
,116.0,,2369017580.0,2369.0,116.0
,118.0,,2369025928.0,2369.0,118.0
,118.0,,2369103330.0,2369.0,118.0
,118.0,,2369108808.0,2369.0,118.0
,118.0,,2369111486.0,2369.0,118.0
,196.0,,2369119802.0,2369.0,196.0
,116.0,,2369125874.0,2369.0,116.0
,116.0,,2369128552.0,2369.0,116.0
,116.0,,2369134008.0,2369.0,116.0
,116.0,,2369136692.0,2369.0,116.0
,116.0,,2369140766.0,2369.0,116.0
,116.0,,2369143448.0,2369.0,116.0
,,,2370000000.0,2370.0,309.7280701754386
,,,2371000000.0,2371.0,308.3649635036496
,,,2372000000.0,2372.0,333.93768545994067
,,,2373000000.0,2373.0,313.6446402349486
,,,2374000000.0,2374.0,340.3614088820827
,,,2375000000.0,2375.0,315.8475073313783
,,,2376000000.0,2376.0,328.9615975422427
,,,2377000000.0,2377.0,312.5685131195335
,,,2378000000.0,2378.0,319.3134328358209
,,,2379000000.0,2379.0,336.79351032448375
,,,2380000000.0,2380.0,306.7573099415205
,,,2381000000.0,2381.0,308.7275362318841
,,,2382000000.0,2382.0,310.2594752186589
,,,2383000000.0,2383.0,348.8263473053892
,,,2384000000.0,2384.0,307.0203488372093
,,,2385000000.0,2385.0,333.434250764526
,,,2386000000.0,2386.0,303.8362573099415
,,,2387000000.0,2387.0,335.2649310872894
,,,2388000000.0,2388.0,313.25072886297374
,,,2389000000.0,2389.0,329.2240601503759
,,,2390000000.0,2390.0,309.22028985507245
,,,2391000000.0,2391.0,378.95667244367417
,,,2392000000.0,2392.0,426.8593996840442
,,,2393000000.0,2393.0,466.08919382504286
,,,2394000000.0,2394.0,431.69085173501577
,,,2395000000.0,2395.0,462.6140350877193
,,,2396000000.0,2396.0,429.93720565149135
,,,2397000000.0,2397.0,446.2654867256637
,,,2398000000.0,2398.0,428.91679748822605
,,,2399000000.0,2399.0,470.2587412587413
,,,2400000000.0,2400.0,423.8236220472441
,,,2401000000.0,2401.0,441.3441033925687
,,,2402000000.0,2402.0,437.9352640545145
,,,2403000000.0,2403.0,424.8399366085578
,,,2404000000.0,2404.0,453.41754385964913
,,,2405000000.0,2405.0,427.425431711146
,,,2406000000.0,2406.0,467.91273996509597
,,,2407000000.0,2407.0,433.83987441130296
,,,2408000000.0,2408.0,479.0973154362416
,,,2409000000.0,2409.0,429.2488114104596
,,,2410000000.0,2410.0,468.38860971524286
,,,2411000000.0,2411.0,428.0
,,,2412000000.0,2412.0,466.63032367972744
,,,2413000000.0,2413.0,435.8296529968454
,,,2414000000.0,2414.0,461.5958549222798
,,,2415000000.0,2415.0,425.67721518987344
,,,2416000000.0,2416.0,450.80467445742903
,,,2417000000.0,2417.0,434.17543859649123
,,,2418000000.0,2418.0,431.63665086887835
,,,2419000000.0,2419.0,490.58943781942077
,,,2420000000.0,2420.0,429.6498422712934
,,,2421000000.0,2421.0,424.04107424960506
,,,2422000000.0,2422.0,432.0440251572327
,,,2423000000.0,2423.0,475.3075630252101
,,,2424000000.0,2424.0,425.65777080062793
,,,2425000000.0,2425.0,449.11578947368423
,,,2426000000.0,2426.0,425.67559055118113
,,,2427000000.0,2427.0,462.2680412371134
,,,2428000000.0,2428.0,427.94267515923565
,,,2429000000.0,2429.0,479.6327212020033
,,,2430000000.0,2430.0,400.9758620689655
,,,2431000000.0,2431.0,464.31490787269684
,,,2432000000.0,2432.0,425.04581358609795
,,,2433000000.0,2433.0,442.20949263502456
,,,2434000000.0,2434.0,433.7759197324415
,,,2435000000.0,2435.0,425.55345911949684
,,,2436000000.0,2436.0,451.1212653778559
,,,2437000000.0,2437.0,430.2511773940345
,,,2438000000.0,2438.0,441.4751773049645
,,,2439000000.0,2439.0,426.7244094488189
,,,2440000000.0,2440.0,460.73813708260104
,,,2441000000.0,2441.0,426.75435816164816
,,,2442000000.0,2442.0,455.2434325744308
,,,2443000000.0,2443.0,427.1248025276461
,,,2444000000.0,2444.0,455.94736842105266
,,,2445000000.0,2445.0,426.6248037676609
,,,2446000000.0,2446.0,460.4634146341463
,,,2447000000.0,2447.0,427.1658767772512
,,,2448000000.0,2448.0,456.95454545454544
,,,2449000000.0,2449.0,444.04597701149424
,,,2450000000.0,2450.0,421.32182103610677
,,,2451000000.0,2451.0,487.10333333333335
,,,2452000000.0,2452.0,424.0880503144654
,,,2453000000.0,2453.0,468.9758620689655
,,,2454000000.0,2454.0,428.1898734177215
,,,2455000000.0,2455.0,439.11958405545926
,,,2456000000.0,2456.0,422.9339622641509
,,,2457000000.0,2457.0,468.3904109589041
,,,2458000000.0,2458.0,430.30963665086887
,,,2459000000.0,2459.0,468.40134907251263
,,,2460000000.0,2460.0,426.17268445839875
,,,2461000000.0,2461.0,425.15905511811025
,,,2462000000.0,2462.0,432.0694006309148
,,,2463000000.0,2463.0,474.61073825503354
,,,2464000000.0,2464.0,432.7158555729984
,,,2465000000.0,2465.0,440.4778761061947
,,,2466000000.0,2466.0,423.9215070643642
,,,2467000000.0,2467.0,461.7142857142857
,,,2468000000.0,2468.0,422.12578616352204
,,,2469000000.0,2469.0,479.56492411467116
,,,2470000000.0,2470.0,431.21193092621667
,,,2471000000.0,2471.0,477.5733333333333
,,,2472000000.0,2472.0,428.2369668246445
,,,2473000000.0,2473.0,440.657937806874
,,,2474000000.0,2474.0,440.5536912751678
,,,2475000000.0,2475.0,429.94670846394985
,,,2476000000.0,2476.0,457.600700525394
,,,2477000000.0,2477.0,429.65930599369085
,,,2478000000.0,2478.0,463.81786339754814
,,,2479000000.0,2479.0,430.1193092621664
,,,2480000000.0,2480.0,446.7069271758437
,,,2481000000.0,2481.0,431.3887147335423
,,,2482000000.0,2482.0,447.6084656084656
,,,2483000000.0,2483.0,429.4488188976378
,,,2484000000.0,2484.0,468.940350877193
,,,2485000000.0,2485.0,429.02507836990594
,,,2486000000.0,2486.0,466.37696335078533
,,,2487000000.0,2487.0,426.4056603773585
,,,2488000000.0,2488.0,445.728813559322
,,,2490000000.0,2490.0,377.7857142857143
,,,2491000000.0,2491.0,424.90652557319225
,114.0,,2491042130.0,2491.0,114.0
,116.0,,2491043398.0,2491.0,116.0
,,,2492000000.0,2492.0,381.7037037037037
,,,2493000000.0,2493.0,304.30205278592376
,122.0,,2493226102.0,2493.0,122.0
,118.0,,2493243204.0,2493.0,118.0
,118.0,,2493246398.0,2493.0,118.0
,118.0,,2493250490.0,2493.0,118.0
,118.0,,2493251754.0,2493.0,118.0
,118.0,,2493257220.0,2493.0,118.0
,120.0,,2493261302.0,2493.0,120.0
,118.0,,2493263978.0,2493.0,118.0
,146.0,,2493266654.0,2493.0,146.0
,118.0,,2493269356.0,2493.0,118.0
,118.0,,2493272034.0,2493.0,118.0
,120.0,,2493274712.0,2493.0,120.0
,116.0,,2493280204.0,2493.0,116.0
,118.0,,2493282886.0,2493.0,118.0
,118.0,,2493285562.0,2493.0,118.0
,118.0,,2493288242.0,2493.0,118.0
,116.0,,2493290942.0,2493.0,116.0
,116.0,,2493293638.0,2493.0,116.0
,118.0,,2493296334.0,2493.0,118.0
,116.0,,2493304038.0,2493.0,116.0
,120.0,,2493306724.0,2493.0,120.0
,118.0,,2493309410.0,2493.0,118.0
,120.0,,2493312094.0,2493.0,120.0
,120.0,,2493316184.0,2493.0,120.0
,118.0,,2493318854.0,2493.0,118.0
,118.0,,2493329924.0,2493.0,118.0
,118.0,,2493332618.0,2493.0,118.0
,118.0,,2493335304.0,2493.0,118.0
,118.0,,2493337982.0,2493.0,118.0
,118.0,,2493340656.0,2493.0,118.0
,120.0,,2493344728.0,2493.0,120.0
,116.0,,2493350916.0,2493.0,116.0
,114.0,,2493353588.0,2493.0,114.0
,118.0,,2493356260.0,2493.0,118.0
,118.0,,2493360338.0,2493.0,118.0
,118.0,,2493363002.0,2493.0,118.0
,,,2494000000.0,2494.0,335.61290322580646
,,,2495000000.0,2495.0,318.3061224489796
,,,2496000000.0,2496.0,321.5338345864662
,,,2497000000.0,2497.0,327.8998482549317
,,,2498000000.0,2498.0,312.0698689956332
,,,2499000000.0,2499.0,349.9311377245509
,,,2500000000.0,2500.0,309.27721335268507
,,,2501000000.0,2501.0,315.7005813953488
,,,2502000000.0,2502.0,322.6754002911208
,,,2503000000.0,2503.0,344.3538230884558
,,,2504000000.0,2504.0,321.92223950233284
,,,2505000000.0,2505.0,339.96302003081666
,,,2506000000.0,2506.0,316.6237188872621
,,,2507000000.0,2507.0,337.3103448275862
,,,2508000000.0,2508.0,316.0144927536232
,,,2509000000.0,2509.0,345.7130044843049
,,,2510000000.0,2510.0,318.7072463768116
,,,2511000000.0,2511.0,342.6056129985229
,,,2512000000.0,2512.0,316.47813411078715
,,,2513000000.0,2513.0,333.0457317073171
,,,2514000000.0,2514.0,317.3595342066958
,,,2515000000.0,2515.0,337.90726429675425
,,,2516000000.0,2516.0,422.98807495741056
,,,2517000000.0,2517.0,425.23809523809524
,,,2518000000.0,2518.0,432.8605851979346
,,,2519000000.0,2519.0,394.23889739663093
,,,2520000000.0,2520.0,425.2787456445993
,,,2521000000.0,2521.0,407.94777265745006
,,,2522000000.0,2522.0,429.9688041594454
,,,2523000000.0,2523.0,403.96923076923076
,,,2524000000.0,2524.0,422.43803056027167
,,,2525000000.0,2525.0,400.3395061728395
,,,2526000000.0,2526.0,424.83420593368237
,,,2527000000.0,2527.0,427.6823899371069
,,,2528000000.0,2528.0,477.63422818791946
,,,2529000000.0,2529.0,427.6666666666667
,,,2530000000.0,2530.0,485.3189368770764
,,,2531000000.0,2531.0,426.1228346456693
,,,2532000000.0,2532.0,429.8354430379747
,,,2533000000.0,2533.0,471.0840480274442
,,,2534000000.0,2534.0,423.6318252730109
,,,2535000000.0,2535.0,445.21693121693124
,,,2536000000.0,2536.0,421.1135646687697
,,,2537000000.0,2537.0,441.56432246998287
,,,2538000000.0,2538.0,431.9559748427673
,,,2539000000.0,2539.0,473.3355817875211
,,,2540000000.0,2540.0,415.6377708978328
,,,2541000000.0,2541.0,420.7227414330218
,,,2542000000.0,2542.0,432.01880877742946
,,,2543000000.0,2543.0,469.02886247877757
,,,2544000000.0,2544.0,410.1279251170047
,,,2545000000.0,2545.0,467.340350877193
,,,2546000000.0,2546.0,420.034375
,,,2547000000.0,2547.0,447.55631399317406
,,,2548000000.0,2548.0,407.08722741433024
,,,2549000000.0,2549.0,481.6655629139073
,,,2550000000.0,2550.0,424.9733959311424
,,,2551000000.0,2551.0,450.6808510638298
,,,2552000000.0,2552.0,414.9199372056515
,,,2553000000.0,2553.0,443.91147540983604
,,,2554000000.0,2554.0,435.18
,,,2555000000.0,2555.0,430.32807570977917
,,,2556000000.0,2556.0,442.98073555166377
,,,2557000000.0,2557.0,435.1033386327504
,,,2558000000.0,2558.0,462.2817391304348
,,,2559000000.0,2559.0,435.9811616954474
,,,2560000000.0,2560.0,458.5377855887522
,,,2561000000.0,2561.0,414.0124223602484
,,,2562000000.0,2562.0,454.7902097902098
,,,2563000000.0,2563.0,419.609984399376
,,,2564000000.0,2564.0,452.89310344827584
,,,2565000000.0,2565.0,427.77251184834125
,,,2566000000.0,2566.0,467.58813263525303
,,,2567000000.0,2567.0,437.311320754717
,,,2568000000.0,2568.0,471.66062602965405
,,,2569000000.0,2569.0,425.77777777777777
,,,2570000000.0,2570.0,409.446875
,,,2571000000.0,2571.0,489.0830564784053
,,,2572000000.0,2572.0,410.46322378716746
,,,2573000000.0,2573.0,445.28790459965927
,,,2574000000.0,2574.0,431.4778481012658
,,,2575000000.0,2575.0,439.96814159292035
,,,2576000000.0,2576.0,410.10625
,,,2577000000.0,2577.0,473.37113402061857
,,,2578000000.0,2578.0,428.9025157232704
,,,2579000000.0,2579.0,475.9933665008292
,,,2580000000.0,2580.0,420.5117004680187
,,,2581000000.0,2581.0,416.43856920684294
,,,2582000000.0,2582.0,433.8771653543307
,,,2583000000.0,2583.0,462.61976549413737
,,,2584000000.0,2584.0,416.61345852895147
,,,2585000000.0,2585.0,441.3241379310345
,,,2586000000.0,2586.0,413.56697819314644
,,,2587000000.0,2587.0,468.49305555555554
,,,2588000000.0,2588.0,428.959375
,,,2589000000.0,2589.0,471.28978224455614
,,,2590000000.0,2590.0,433.7460815047022
,,,2591000000.0,2591.0,466.2325581395349
,,,2592000000.0,2592.0,413.46831530139104
,,,2593000000.0,2593.0,417.9869706840391
,,,2594000000.0,2594.0,435.92066115702477
,,,2595000000.0,2595.0,420.6825396825397
,,,2596000000.0,2596.0,453.52714535901924
,,,2597000000.0,2597.0,436.65934065934067
,,,2598000000.0,2598.0,451.83508771929826
,,,2599000000.0,2599.0,428.32339089481945
,,,2600000000.0,2600.0,439.6423611111111
,,,2601000000.0,2601.0,431.3270142180095
,,,2602000000.0,2602.0,417.8682842287695
,,,2603000000.0,2603.0,430.95283018867923
,,,2604000000.0,2604.0,458.0846560846561
,,,2605000000.0,2605.0,437.0580847723705
,,,2606000000.0,2606.0,447.6975945017182
,,,2607000000.0,2607.0,425.09859154929575
,,,2608000000.0,2608.0,460.6471544715447
,,,2609000000.0,2609.0,439.46774193548384
,,,2610000000.0,2610.0,433.70300157977886
,,,2611000000.0,2611.0,486.5757071547421
,,,2612000000.0,2612.0,420.3887147335423
,,,2613000000.0,2613.0,460.5540069686411
,,,2614000000.0,2614.0,429.0345911949685
,,,2615000000.0,2615.0,433.68383658969805
,,,2616000000.0,2616.0,433.70266040688574
,,,2617000000.0,2617.0,442.13242784380304
,,,2618000000.0,2618.0,424.07198748043817
,,,2619000000.0,2619.0,486.92892561983473
,,,2620000000.0,2620.0,409.3198127925117
,,,2621000000.0,2621.0,414.4037558685446
,,,2622000000.0,2622.0,427.52848101265823
,,,2623000000.0,2623.0,460.0696517412935
,,,2624000000.0,2624.0,419.07668231611893
,,,2625000000.0,2625.0,465.9160839160839
,,,2626000000.0,2626.0,434.22327044025155
,,,2627000000.0,2627.0,454.3888888888889
,,,2628000000.0,2628.0,417.35714285714283
,,,2629000000.0,2629.0,464.8936877076412
,,,2630000000.0,2630.0,420.49532710280374
,,,2631000000.0,2631.0,467.0988274706868
,,,2632000000.0,2632.0,429.3259842519685
,,,2633000000.0,2633.0,448.84364820846906
,,,2634000000.0,2634.0,452.037037037037
,,,2635000000.0,2635.0,429.1307086614173
,,,2636000000.0,2636.0,440.05594405594405
,,,2637000000.0,2637.0,428.1375
,,,2638000000.0,2638.0,460.74912891986065
,,,2639000000.0,2639.0,429.0725552050473
,,,2640000000.0,2640.0,454.6467486818981
,,,2641000000.0,2641.0,428.9952606635071
,,,2642000000.0,2642.0,452.19718309859155
,,,2643000000.0,2643.0,421.3810264385692
,,,2644000000.0,2644.0,456.7958115183246
,,,2645000000.0,2645.0,432.4576802507837
,,,2646000000.0,2646.0,445.22813036020585
,,,2647000000.0,2647.0,426.9508716323296
,,,2648000000.0,2648.0,453.97741935483873
,,,2649000000.0,2649.0,441.6913183279743
,,,2650000000.0,2650.0,425.1267605633803
,,,2651000000.0,2651.0,472.8494983277592
,,,2652000000.0,2652.0,433.8805031446541
,,,2653000000.0,2653.0,475.2103448275862
,,,2654000000.0,2654.0,431.57993730407526
,,,2655000000.0,2655.0,443.36823734729495
,,,2656000000.0,2656.0,425.890625
,,,2657000000.0,2657.0,461.740614334471
,,,2658000000.0,2658.0,414.6938775510204
,,,2659000000.0,2659.0,463.0480928689884
,,,2660000000.0,2660.0,414.2100313479624
,,,2661000000.0,2661.0,419.1375
,,,2662000000.0,2662.0,316.42857142857144
,,,2663000000.0,2663.0,422.56996587030716
,,,2664000000.0,2664.0,367.10185185185185
,114.0,,2664228500.0,2664.0,114.0
,,,2665000000.0,2665.0,375.47843942505136
,,,2666000000.0,2666.0,318.6259780907668
,118.0,,2666851730.0,2666.0,118.0
,118.0,,2666858548.0,2666.0,118.0
,120.0,,2666895202.0,2666.0,120.0
,116.0,,2666898680.0,2666.0,116.0
,,,2667000000.0,2667.0,345.05757575757576
,118.0,,2667021006.0,2667.0,118.0
,118.0,,2667025098.0,2667.0,118.0
,116.0,,2667031260.0,2667.0,116.0
,116.0,,2667033942.0,2667.0,116.0
,118.0,,2667039454.0,2667.0,118.0
,118.0,,2667047886.0,2667.0,118.0
,120.0,,2667050536.0,2667.0,120.0
,114.0,,2667054582.0,2667.0,114.0
,,,2668000000.0,2668.0,322.77598828696927
,,,2669000000.0,2669.0,337.90193164933135
,,,2670000000.0,2670.0,311.0619469026549
,,,2671000000.0,2671.0,334.2805970149254
,,,2672000000.0,2672.0,314.9008746355685
,,,2673000000.0,2673.0,322.1921397379913
,,,2674000000.0,2674.0,340.96385542168673
,,,2675000000.0,2675.0,311.58369723435226
,,,2676000000.0,2676.0,325.28902627511593
,,,2677000000.0,2677.0,314.7883211678832
,,,2678000000.0,2678.0,334.63803680981596
,,,2679000000.0,2679.0,318.36972343522564
,,,2680000000.0,2680.0,325.386292834891
,,,2681000000.0,2681.0,309.7543859649123
,,,2682000000.0,2682.0,340.8493150684931
,,,2683000000.0,2683.0,313.06666666666666
,,,2684000000.0,2684.0,334.8180404354588
,,,2685000000.0,2685.0,316.28115942028984
,,,2686000000.0,2686.0,343.2
,,,2687000000.0,2687.0,314.77956204379564
,,,2688000000.0,2688.0,336.2305389221557
,,,2689000000.0,2689.0,314.5029069767442
,,,2690000000.0,2690.0,340.00597014925376
,,,2691000000.0,2691.0,378.4983277591973
,,,2692000000.0,2692.0,368.11077844311376
,,,2693000000.0,2693.0,398.8465266558966
,,,2694000000.0,2694.0,346.78635014836794
,,,2695000000.0,2695.0,405.65482233502536
,,,2696000000.0,2696.0,353.0810810810811
,,,2697000000.0,2697.0,461.43288590604027
,,,2698000000.0,2698.0,398.5502318392581
,,,2699000000.0,2699.0,432.04234527687294
,,,2700000000.0,2700.0,362.96407185628743
,,,2701000000.0,2701.0,358.69058295964123
,,,2702000000.0,2702.0,367.27794561933536
,,,2703000000.0,2703.0,428.5761047463175
,,,2704000000.0,2704.0,375.21385542168673
,,,2705000000.0,2705.0,399.6387959866221
,,,2706000000.0,2706.0,361.91265060240966
,,,2707000000.0,2707.0,433.49829351535834
,,,2708000000.0,2708.0,343.11703703703705
,,,2709000000.0,2709.0,443.80132450331126
,,,2710000000.0,2710.0,433.35860979462876
,,,2711000000.0,2711.0,432.3370786516854
,,,2712000000.0,2712.0,387.3414634146341
,,,2713000000.0,2713.0,395.1086614173228
,,,2714000000.0,2714.0,398.00981996726676
,,,2715000000.0,2715.0,389.64437689969606
,,,2716000000.0,2716.0,390.09780775716695
,,,2717000000.0,2717.0,363.355223880597
,,,2718000000.0,2718.0,408.0201680672269
,,,2719000000.0,2719.0,369.48640483383684
,,,2720000000.0,2720.0,423.7358490566038
,,,2721000000.0,2721.0,351.8624813153961
,,,2722000000.0,2722.0,405.4204355108878
,,,2723000000.0,2723.0,426.60910518053373
,,,2724000000.0,2724.0,443.86782608695654
,,,2725000000.0,2725.0,346.2848664688427
,,,2726000000.0,2726.0,398.5141903171953
,,,2727000000.0,2727.0,390.6809160305344
,,,2728000000.0,2728.0,418.0583468395462
,,,2729000000.0,2729.0,417.22519685039373
,,,2730000000.0,2730.0,360.0922619047619
,,,2731000000.0,2731.0,485.73400673400675
,,,2732000000.0,2732.0,375.6385542168675
,,,2733000000.0,2733.0,423.54
,,,2734000000.0,2734.0,372.09408194233686
,,,2735000000.0,2735.0,404.5025641025641
,,,2736000000.0,2736.0,361.62518740629685
,,,2737000000.0,2737.0,418.6700507614213
,,,2738000000.0,2738.0,398.26479750778816
,,,2739000000.0,2739.0,416.53333333333336
,,,2740000000.0,2740.0,343.8847858197932
,,,2741000000.0,2741.0,376.2620481927711
,,,2742000000.0,2742.0,378.5327245053272
,,,2743000000.0,2743.0,415.35794542536115
,,,2744000000.0,2744.0,366.311377245509
,,,2745000000.0,2745.0,430.05432937181666
,,,2746000000.0,2746.0,385.1852986217458
,,,2747000000.0,2747.0,402.7725752508361
,,,2748000000.0,2748.0,372.6666666666667
,,,2749000000.0,2749.0,438.1696574225122
,,,2750000000.0,2750.0,372.3358547655068
,,,2751000000.0,2751.0,467.4983277591973
,,,2752000000.0,2752.0,377.1024096385542
,,,2753000000.0,2753.0,440.3894389438944
,,,2754000000.0,2754.0,387.7455716586151
,,,2755000000.0,2755.0,368.3438914027149
,,,2756000000.0,2756.0,392.0885860306644
,,,2757000000.0,2757.0,375.74810318664646
,,,2758000000.0,2758.0,403.1519198664441
,,,2759000000.0,2759.0,427.44126984126984
,,,2760000000.0,2760.0,464.33916083916085
,,,2761000000.0,2761.0,415.1214953271028
,,,2762000000.0,2762.0,376.1558872305141
,,,2763000000.0,2763.0,379.79727685325264
,,,2764000000.0,2764.0,391.38693467336685
,,,2765000000.0,2765.0,358.44411326378537
,,,2766000000.0,2766.0,421.0500863557858
,,,2767000000.0,2767.0,378.15686274509807
,,,2768000000.0,2768.0,407.9906542056075
,,,2769000000.0,2769.0,407.34477379095165
,,,2770000000.0,2770.0,395.4562211981567
,,,2771000000.0,2771.0,403.038338658147
,,,2772000000.0,2772.0,386.5288753799392
,,,2773000000.0,2773.0,391.20772946859904
,,,2774000000.0,2774.0,375.01506024096386
,,,2775000000.0,2775.0,376.47491638795987
,,,2776000000.0,2776.0,402.81619937694705
,,,2777000000.0,2777.0,390.5361842105263
,,,2778000000.0,2778.0,352.8125
,,,2779000000.0,2779.0,406.3514376996805
,,,2780000000.0,2780.0,381.7703927492447
,,,2781000000.0,2781.0,407.0108864696734
,,,2782000000.0,2782.0,388.5083713850837
,,,2783000000.0,2783.0,400.21794871794873
,,,2784000000.0,2784.0,367.21556886227546
,,,2785000000.0,2785.0,378.26029654036245
,,,2786000000.0,2786.0,427.2476489028213
,,,2787000000.0,2787.0,395.44666666666666
,,,2788000000.0,2788.0,361.3690476190476
,,,2789000000.0,2789.0,437.77777777777777
,,,2790000000.0,2790.0,382.12708018154314
,,,2791000000.0,2791.0,401.4102564102564
,,,2792000000.0,2792.0,430.38170347003154
,,,2793000000.0,2793.0,444.10596026490066
,,,2794000000.0,2794.0,389.75922953451044
,,,2795000000.0,2795.0,361.419452887538
,,,2796000000.0,2796.0,370.4651162790698
,,,2797000000.0,2797.0,383.90909090909093
,,,2798000000.0,2798.0,393.14141414141415
,,,2799000000.0,2799.0,360.58682634730536
,,,2800000000.0,2800.0,382.531561461794
,,,2801000000.0,2801.0,346.87278106508876
,,,2802000000.0,2802.0,387.5215946843854
,,,2803000000.0,2803.0,367.41779788838613
,,,2804000000.0,2804.0,361.1753246753247
,,,2805000000.0,2805.0,389.1145038167939
,,,2806000000.0,2806.0,378.6555183946488
,,,2807000000.0,2807.0,390.9171779141104
,,,2808000000.0,2808.0,405.01408450704224
,,,2809000000.0,2809.0,360.0578386605784
,,,2810000000.0,2810.0,363.81736526946105
,,,2811000000.0,2811.0,440.34683954619123
,,,2812000000.0,2812.0,350.4963072378139
,,,2813000000.0,2813.0,396.62987012987014
,,,2814000000.0,2814.0,381.15629742033383
,,,2815000000.0,2815.0,436.80555555555554
,,,2816000000.0,2816.0,346.1297935103245
,,,2817000000.0,2817.0,390.7588424437299
,,,2818000000.0,2818.0,363.79819277108436
,,,2819000000.0,2819.0,418.8814102564103
,,,2820000000.0,2820.0,347.69805680119583
,,,2821000000.0,2821.0,380.45827010622156
,,,2822000000.0,2822.0,360.4985074626866
,,,2823000000.0,2823.0,395.57278481012656
,,,2824000000.0,2824.0,370.24848484848485
,,,2825000000.0,2825.0,384.28524046434495
,,,2826000000.0,2826.0,384.32415902140673
,,,2827000000.0,2827.0,400.6455906821963
,,,2828000000.0,2828.0,372.2296072507553
,,,2829000000.0,2829.0,414.7873015873016
,,,2830000000.0,2830.0,380.7181818181818
,,,2831000000.0,2831.0,411.0305958132045
,,,2832000000.0,2832.0,363.0524737631184
,,,2833000000.0,2833.0,425.0995106035889
,,,2834000000.0,2834.0,376.0664556962025
,,,2835000000.0,2835.0,373.2375189107413
,,,2836000000.0,2836.0,393.6
,,,2837000000.0,2837.0,354.04769001490314
,,,2838000000.0,2838.0,374.53846153846155
,,,2839000000.0,2839.0,359.5096582466568
,,,2840000000.0,2840.0,413.24080267558526
,,,2841000000.0,2841.0,384.2969696969697
,,,2842000000.0,2842.0,453.9363957597173
,,,2843000000.0,2843.0,369.6732223903177
,,,2844000000.0,2844.0,389.1786310517529
,,,2845000000.0,2845.0,342.63893016344724
,,,2846000000.0,2846.0,371.8578512396694
,,,2847000000.0,2847.0,360.7839046199702
,,,2848000000.0,2848.0,398.4037558685446
,,,2849000000.0,2849.0,375.3898305084746
,,,2850000000.0,2850.0,353.0549777117385
,,,2851000000.0,2851.0,414.94533762057875
,,,2852000000.0,2852.0,367.41106128550075
,,,2853000000.0,2853.0,452.848275862069
,,,2854000000.0,2854.0,375.15629742033383
,,,2855000000.0,2855.0,405.184165232358
,,,2856000000.0,2856.0,343.8224852071006
,,,2857000000.0,2857.0,392.2686567164179
,,,2858000000.0,2858.0,404.8499210110584
,,,2859000000.0,2859.0,428.46938775510205
,,,2860000000.0,2860.0,351.89565217391305
,,,2861000000.0,2861.0,318.053412462908
,116.0,,2861338844.0,2861.0,116.0
,,,2862000000.0,2862.0,332.4045676998369
,,,2863000000.0,2863.0,332.790977443609
,114.0,,2863212560.0,2863.0,114.0
,154.0,,2863213824.0,2863.0,154.0
,116.0,,2863220692.0,2863.0,116.0
,116.0,,2863221962.0,2863.0,116.0
,120.0,,2863228122.0,2863.0,120.0
,118.0,,2863259524.0,2863.0,118.0
,116.0,,2863260796.0,2863.0,116.0
,114.0,,2863263474.0,2863.0,114.0
,120.0,,2863267560.0,2863.0,120.0
,116.0,,2863295198.0,2863.0,116.0
,,,2864000000.0,2864.0,315.4927536231884
,,,2865000000.0,2865.0,333.01078582434513
,,,2866000000.0,2866.0,313.8078602620087
,,,2867000000.0,2867.0,335.0900763358779
,,,2868000000.0,2868.0,312.8746355685131
,,,2869000000.0,2869.0,336.8221225710015
,,,2870000000.0,2870.0,312.6744186046512
,,,2871000000.0,2871.0,341.08383233532936
,,,2872000000.0,2872.0,309.4723032069971
,,,2873000000.0,2873.0,334.3202416918429
,,,2874000000.0,2874.0,315.13828238719066
,,,2875000000.0,2875.0,337.6042944785276
,,,2876000000.0,2876.0,312.6454413892909
,,,2877000000.0,2877.0,323.82208588957053
,,,2878000000.0,2878.0,323.8043795620438
,,,2879000000.0,2879.0,315.05797101449275
,,,2880000000.0,2880.0,338.655487804878
,,,2881000000.0,2881.0,315.18475073313783
,,,2882000000.0,2882.0,334.79447852760734
,,,2883000000.0,2883.0,312.8801169590643
,,,2884000000.0,2884.0,334.44615384615383
,,,2885000000.0,2885.0,316.24347826086955
,,,2886000000.0,2886.0,340.5560675883257
,,,2887000000.0,2887.0,315.87628865979383
,,,2888000000.0,2888.0,354.6275862068965
,,,2889000000.0,2889.0,374.57654723127035
,,,2890000000.0,2890.0,515.8527397260274
,,,2891000000.0,2891.0,391.98711755233495
,,,2892000000.0,2892.0,457.2691029900332
,,,2893000000.0,2893.0,394.9420970266041
,,,2894000000.0,2894.0,433.56140350877195
,,,2895000000.0,2895.0,364.6701030927835
,,,2896000000.0,2896.0,314.04347826086956
,,,2897000000.0,2897.0,348.37003058103977
,,,2898000000.0,2898.0,313.2191582002903
,,,2899000000.0,2899.0,337.3690476190476
,,,2900000000.0,2900.0,316.829197080292
,,,2901000000.0,2901.0,311.5643274853801
,,,2902000000.0,2902.0,312.4231884057971
,,,2903000000.0,2903.0,344.1323308270677
,,,2904000000.0,2904.0,312.5261627906977
,,,2905000000.0,2905.0,325.854714064915
,,,2906000000.0,2906.0,313.7725947521866
,,,2907000000.0,2907.0,336.5674418604651
,,,2908000000.0,2908.0,311.65065502183404
,,,2909000000.0,2909.0,340.3922155688623
,,,2910000000.0,2910.0,315.8396501457726
,,,2911000000.0,2911.0,343.5840707964602
,,,2912000000.0,2912.0,318.26200873362444
,,,2913000000.0,2913.0,333.6109422492401
,,,2914000000.0,2914.0,310.4811594202898
,,,2915000000.0,2915.0,338.840490797546
,,,2916000000.0,2916.0,311.09328968903435
,,,2917000000.0,2917.0,427.25471698113205
,,,2918000000.0,2918.0,429.739837398374
,,,2919000000.0,2919.0,430.38655462184875
,,,2920000000.0,2920.0,420.64342313787637
,,,2921000000.0,2921.0,463.8650519031142
,,,2922000000.0,2922.0,431.9182389937107
,,,2923000000.0,2923.0,445.783595113438
,,,2924000000.0,2924.0,409.0875
,,,2925000000.0,2925.0,401.2431506849315
,,,2926000000.0,2926.0,385.04761904761904
,,,2927000000.0,2927.0,323.68347826086955
,,,2928000000.0,2928.0,319.3313868613139
,,,2929000000.0,2929.0,344.8412942989214
,,,2930000000.0,2930.0,321.5772113943028
,,,2931000000.0,2931.0,339.342383107089
,,,2932000000.0,2932.0,393.465776293823
,,,2933000000.0,2933.0,439.68715083798884
,,,2934000000.0,2934.0,401.2013422818792
,,,2935000000.0,2935.0,424.15575221238936
,,,2936000000.0,2936.0,572.5942857142857
,,,2937000000.0,2937.0,444.69039145907476
,,,2938000000.0,2938.0,373.53205128205127
,,,2939000000.0,2939.0,403.22648083623693
,,,2940000000.0,2940.0,342.18910256410254
,,,2941000000.0,2941.0,312.0117302052786
,,,2942000000.0,2942.0,312.03211678832116
,,,2943000000.0,2943.0,337.45345345345345
,,,2944000000.0,2944.0,314.8938053097345
,,,2945000000.0,2945.0,336.8369230769231
,,,2946000000.0,2946.0,313.0753623188406
,,,2947000000.0,2947.0,340.7328244274809
,,,2948000000.0,2948.0,314.6500732064422
,,,2949000000.0,2949.0,334.2158054711246
,,,2950000000.0,2950.0,311.32848837209303
,,,2951000000.0,2951.0,340.1069836552749
,,,2952000000.0,2952.0,314.35942028985505
,,,2953000000.0,2953.0,337.3353566009105
,,,2954000000.0,2954.0,316.13157894736844
,,,2955000000.0,2955.0,341.4490106544901
,,,2956000000.0,2956.0,314.9623188405797
,,,2957000000.0,2957.0,332.8489425981873
,,,2958000000.0,2958.0,321.80118694362017
,,,2959000000.0,2959.0,308.4179970972424
,,,2960000000.0,2960.0,344.7772657450077
,,,2961000000.0,2961.0,313.1490593342981
,,,2962000000.0,2962.0,339.4036697247706
,,,2963000000.0,2963.0,311.0643274853801
,,,2964000000.0,2964.0,339.56
,,,2965000000.0,2965.0,426.144
,,,2966000000.0,2966.0,441.7543859649123
,,,2967000000.0,2967.0,460.0204081632653
,,,2968000000.0,2968.0,424.1939586645469
,,,2969000000.0,2969.0,470.02666666666664
,,,2970000000.0,2970.0,423.85647425897037
,,,2971000000.0,2971.0,464.37891268533775
,,,2972000000.0,2972.0,415.9126365054602
,,,2973000000.0,2973.0,455.42659758203797
,,,2974000000.0,2974.0,425.4882995319813
,,,2975000000.0,2975.0,463.34948096885813
,,,2976000000.0,2976.0,425.9219968798752
,,,2977000000.0,2977.0,436.45008460236886
,,,2978000000.0,2978.0,418.5329153605016
,,,2979000000.0,2979.0,434.4983713355049
,,,2980000000.0,2980.0,408.9158878504673
,,,2981000000.0,2981.0,421.203125
,,,2982000000.0,2982.0,420.24088748019017
,,,2983000000.0,2983.0,463.5377049180328
,,,2984000000.0,2984.0,429.61815336463224
,,,2985000000.0,2985.0,459.35794542536115
,,,2986000000.0,2986.0,431.9968602825746
,,,2987000000.0,2987.0,450.1295681063123
,,,2988000000.0,2988.0,429.32389937106916
,,,2989000000.0,2989.0,472.2329450915141
,,,2990000000.0,2990.0,428.0971786833856
,,,2991000000.0,2991.0,473.6307189542484
,,,2992000000.0,2992.0,419.4539781591264
,,,2993000000.0,2993.0,453.9138755980861
,,,2994000000.0,2994.0,445.39677419354837
,,,2995000000.0,2995.0,429.9497645211931
,,,2996000000.0,2996.0,460.7001675041876
,,,2997000000.0,2997.0,423.07547169811323
,,,2998000000.0,2998.0,460.5953947368421
,,,2999000000.0,2999.0,432.248427672956
,,,3000000000.0,3000.0,470.69127516778525
,,,3001000000.0,3001.0,431.84012539184954
,,,3002000000.0,3002.0,469.5222405271829
,,,3003000000.0,3003.0,431.2798742138365
,,,3004000000.0,3004.0,462.8171334431631
,,,3005000000.0,3005.0,421.4397496087637
,,,3006000000.0,3006.0,445.0984974958264
,,,3007000000.0,3007.0,431.5245641838352
,,,3008000000.0,3008.0,470.65008291873966
,,,3009000000.0,3009.0,431.18483412322274
,,,3010000000.0,3010.0,449.65964343598057
,,,3011000000.0,3011.0,441.281045751634
,,,3012000000.0,3012.0,426.19435736677116
,,,3013000000.0,3013.0,457.11036789297657
,,,3014000000.0,3014.0,436.47484276729557
,,,3015000000.0,3015.0,455.0648918469218
,,,3016000000.0,3016.0,405.6426332288401
,,,3017000000.0,3017.0,455.98686371100166
,,,3018000000.0,3018.0,426.0094191522763
,,,3019000000.0,3019.0,463.61857379767827
,,,3020000000.0,3020.0,431.11598746081506
,,,3021000000.0,3021.0,430.1984251968504
,,,3022000000.0,3022.0,431.80441640378547
,,,3023000000.0,3023.0,467.9157212317666
,,,3024000000.0,3024.0,421.17573872472786
,,,3025000000.0,3025.0,448.89869281045753
,,,3026000000.0,3026.0,411.950233281493
,,,3027000000.0,3027.0,471.0309951060359
,,,3028000000.0,3028.0,419.44113029827315
,,,3029000000.0,3029.0,471.87707641196016
,,,3030000000.0,3030.0,432.6656200941915
,,,3031000000.0,3031.0,440.9799331103679
,,,3032000000.0,3032.0,430.91573926868045
,,,3033000000.0,3033.0,441.2121212121212
,,,3034000000.0,3034.0,432.81020733652315
,,,3035000000.0,3035.0,421.6426332288401
,,,3036000000.0,3036.0,463.0049751243781
,,,3037000000.0,3037.0,380.8191653786708
,,,3038000000.0,3038.0,462.44262295081967
,,,3039000000.0,3039.0,376.27852348993287
,,,3040000000.0,3040.0,317.2062992125984
,,,3041000000.0,3041.0,314.6802919708029
,,,3042000000.0,3042.0,359.51415797317435
,,,3043000000.0,3043.0,313.6889534883721
,,,3044000000.0,3044.0,343.9428571428571
,,,3045000000.0,3045.0,314.3137254901961
,,,3046000000.0,3046.0,349.9549549549549
,,,3047000000.0,3047.0,319.6046511627907
,,,3048000000.0,3048.0,344.75037369207774
,,,3049000000.0,3049.0,318.3565217391304
,,,3050000000.0,3050.0,342.3567073170732
,,,3051000000.0,3051.0,315.51269035532994
,,,3052000000.0,3052.0,318.8
,,,3053000000.0,3053.0,309.16207951070334
,,,3054000000.0,3054.0,366.8125
,120.0,,3054413490.0,3054.0,120.0
,,,3055000000.0,3055.0,336.4141414141414
,,,3056000000.0,3056.0,340.8141321044547
,116.0,,3056658106.0,3056.0,116.0
,118.0,,3056659368.0,3056.0,118.0
,122.0,,3056666220.0,3056.0,122.0
,116.0,,3056731238.0,3056.0,116.0
,120.0,,3056784566.0,3056.0,120.0
,118.0,,3056787248.0,3056.0,118.0
,118.0,,3056792734.0,3056.0,118.0
,182.0,,3056839856.0,3056.0,182.0
,118.0,,3056845372.0,3056.0,118.0
,174.0,,3056848014.0,3056.0,174.0
,118.0,,3056854942.0,3056.0,118.0
,118.0,,3056857620.0,3056.0,118.0
,118.0,,3056863116.0,3056.0,118.0
,118.0,,3056866152.0,3056.0,118.0
,116.0,,3056873038.0,3056.0,116.0
,120.0,,3056879918.0,3056.0,120.0
,,,3057000000.0,3057.0,321.4985250737463
,,,3058000000.0,3058.0,321.08284023668637
,,,3059000000.0,3059.0,346.2459259259259
,,,3060000000.0,3060.0,317.41534008683067
,,,3061000000.0,3061.0,315.48538011695905
,,,3062000000.0,3062.0,311.1030478955007
,,,3063000000.0,3063.0,336.50666666666666
,,,3064000000.0,3064.0,310.0649926144756
,,,3065000000.0,3065.0,343.7176820208024
,,,3066000000.0,3066.0,316.1422351233672
,,,3067000000.0,3067.0,350.9969788519638
,,,3068000000.0,3068.0,315.38483965014575
,,,3069000000.0,3069.0,341.0403587443946
,,,3070000000.0,3070.0,318.9024745269287
,,,3071000000.0,3071.0,344.8945022288261
,,,3072000000.0,3072.0,312.4156976744186
,,,3073000000.0,3073.0,341.63800904977376
,,,3074000000.0,3074.0,317.41364296081275
,,,3075000000.0,3075.0,343.5820895522388
,,,3076000000.0,3076.0,315.763503649635
,,,3077000000.0,3077.0,316.94014598540144
,,,3078000000.0,3078.0,341.3805309734513
,,,3079000000.0,3079.0,316.7719298245614
,,,3080000000.0,3080.0,419.3235831809872
,,,3081000000.0,3081.0,413.6228748068006
,,,3082000000.0,3082.0,450.5502471169687
,,,3083000000.0,3083.0,420.4637223974763
,,,3084000000.0,3084.0,459.42715231788077
,,,3085000000.0,3085.0,425.7551020408163
,,,3086000000.0,3086.0,452.8980263157895
,,,3087000000.0,3087.0,414.0527131782946
,,,3088000000.0,3088.0,465.7532894736842
,,,3089000000.0,3089.0,419.30203442879497
,,,3090000000.0,3090.0,458.9449081803005
,,,3091000000.0,3091.0,430.1658841940532
,,,3092000000.0,3092.0,449.3421926910299
,,,3093000000.0,3093.0,418.5596184419714
,,,3094000000.0,3094.0,451.78109452736317
,,,3095000000.0,3095.0,425.563579277865
,,,3096000000.0,3096.0,418.1154446177847
,,,3097000000.0,3097.0,457.1227495908347
,,,3098000000.0,3098.0,421.49141965678626
,,,3099000000.0,3099.0,452.92508143322476
,,,3100000000.0,3100.0,426.15723270440253
,,,3101000000.0,3101.0,402.51612903225805
,,,3102000000.0,3102.0,424.63174603174605
,,,3103000000.0,3103.0,470.12965964343596
,,,3104000000.0,3104.0,417.0764430577223
,,,3105000000.0,3105.0,437.1255961844197
,,,3106000000.0,3106.0,427.6006389776358
,,,3107000000.0,3107.0,475.7128874388255
,,,3108000000.0,3108.0,404.1240310077519
,,,3109000000.0,3109.0,436.5424292845258
,,,3110000000.0,3110.0,429.68916797488225
,,,3111000000.0,3111.0,458.38926174496646
,,,3112000000.0,3112.0,422.5660377358491
,,,3113000000.0,3113.0,456.1746031746032
,,,3114000000.0,3114.0,437.15434083601286
,,,3115000000.0,3115.0,434.827804107425
,,,3116000000.0,3116.0,463.7953795379538
,,,3117000000.0,3117.0,423.99372056514915
,,,3118000000.0,3118.0,455.04105090311987
,,,3119000000.0,3119.0,417.4622641509434
,,,3120000000.0,3120.0,452.15686274509807
,,,3121000000.0,3121.0,428.1984251968504
,,,3122000000.0,3122.0,445.8569051580699
,,,3123000000.0,3123.0,425.8116169544741
,,,3124000000.0,3124.0,466.3868852459016
,,,3125000000.0,3125.0,429.28100470957617
,,,3126000000.0,3126.0,450.7361563517915
,,,3127000000.0,3127.0,432.52515723270443
,,,3128000000.0,3128.0,448.7820299500832
,,,3129000000.0,3129.0,422.85491419656785
,,,3130000000.0,3130.0,431.7129186602871
,,,3131000000.0,3131.0,425.93388429752065
,,,3132000000.0,3132.0,427.171875
,,,3133000000.0,3133.0,445.24333333333334
,,,3134000000.0,3134.0,428.2456692913386
,,,3135000000.0,3135.0,459.07666666666665
,,,3136000000.0,3136.0,419.38317757009344
,,,3137000000.0,3137.0,451.29605263157896
,,,3138000000.0,3138.0,431.45454545454544
,,,3139000000.0,3139.0,460.5457516339869
,,,3140000000.0,3140.0,428.4025157232704
,,,3141000000.0,3141.0,425.5703001579779
,,,3142000000.0,3142.0,426.688679245283
,,,3143000000.0,3143.0,463.24713584288054
,,,3144000000.0,3144.0,419.6391912908243
,,,3145000000.0,3145.0,468.40257648953303
,,,3146000000.0,3146.0,413.1170046801872
,,,3147000000.0,3147.0,464.5342019543974
,,,3148000000.0,3148.0,422.43234836702953
,,,3149000000.0,3149.0,459.4417077175698
,,,3150000000.0,3150.0,418.8517350157729
,,,3151000000.0,3151.0,456.9714285714286
,,,3152000000.0,3152.0,423.09968847352025
,,,3153000000.0,3153.0,443.7266881028939
,,,3154000000.0,3154.0,440.75513428120064
,,,3155000000.0,3155.0,432.7697160883281
,,,3156000000.0,3156.0,457.8422818791946
,,,3157000000.0,3157.0,413.18633540372673
,,,3158000000.0,3158.0,451.64552845528453
,,,3159000000.0,3159.0,424.54773082942097
,,,3160000000.0,3160.0,461.5794701986755
,,,3161000000.0,3161.0,423.15264797507785
,,,3162000000.0,3162.0,451.4925373134328
,,,3163000000.0,3163.0,424.8383045525903
,,,3164000000.0,3164.0,461.3090909090909
,,,3165000000.0,3165.0,415.3095975232198
,,,3166000000.0,3166.0,460.0328407224959
,,,3167000000.0,3167.0,424.61154446177846
,,,3168000000.0,3168.0,487.28474576271185
,,,3169000000.0,3169.0,423.6954474097331
,,,3170000000.0,3170.0,453.8766233766234
,,,3171000000.0,3171.0,439.3311475409836
,,,3172000000.0,3172.0,433.00313479623827
,,,3173000000.0,3173.0,424.4841402337229
,,,3174000000.0,3174.0,422.45383411580593
,,,3175000000.0,3175.0,455.2279534109817
,,,3176000000.0,3176.0,429.6031496062992
,,,3177000000.0,3177.0,469.14098360655737
,,,3178000000.0,3178.0,427.96546310832025
,,,3179000000.0,3179.0,473.0509031198686
,,,3180000000.0,3180.0,422.72527472527474
,,,3181000000.0,3181.0,412.05900621118013
,,,3182000000.0,3182.0,426.3259493670886
,,,3183000000.0,3183.0,469.5114006514658
,,,3184000000.0,3184.0,423.9158878504673
,,,3185000000.0,3185.0,457.475884244373
,,,3186000000.0,3186.0,425.34069400630915
,,,3187000000.0,3187.0,466.58116883116884
,,,3188000000.0,3188.0,419.615625
,,,3189000000.0,3189.0,475.56610169491523
,,,3190000000.0,3190.0,423.2370486656201
,,,3191000000.0,3191.0,465.00837520938023
,,,3192000000.0,3192.0,433.8176100628931
,,,3193000000.0,3193.0,440.67063492063494
,,,3194000000.0,3194.0,369.4777070063694
,114.0,,3194493630.0,3194.0,114.0
,,,3195000000.0,3195.0,368.5222437137331
,,,3196000000.0,3196.0,317.7445255474453
,134.0,,3196648104.0,3196.0,134.0
,188.0,,3196649766.0,3196.0,188.0
,134.0,,3196655558.0,3196.0,134.0
,140.0,,3196693060.0,3196.0,140.0
,126.0,,3196696362.0,3196.0,126.0
,130.0,,3196730586.0,3196.0,130.0
,120.0,,3196875142.0,3196.0,120.0
,118.0,,3196883468.0,3196.0,118.0
,118.0,,3196887576.0,3196.0,118.0
,118.0,,3196894510.0,3196.0,118.0
,190.0,,3196901802.0,3196.0,190.0
,118.0,,3196904560.0,3196.0,118.0
,118.0,,3196911494.0,3196.0,118.0
,118.0,,3196917686.0,3196.0,118.0
,120.0,,3196920368.0,3196.0,120.0
,,,3197000000.0,3197.0,311.9882005899705
,,,3198000000.0,3198.0,342.41265060240966
,,,3199000000.0,3199.0,310.44541484716154
,,,3200000000.0,3200.0,351.4145616641902
,,,3201000000.0,3201.0,314.6627737226277
,,,3202000000.0,3202.0,340.2518518518518
,,,3203000000.0,3203.0,311.93023255813955
,,,3204000000.0,3204.0,348.8849028400598
,,,3205000000.0,3205.0,316.58550724637684
,,,3206000000.0,3206.0,341.45508982035926
,,,3207000000.0,3207.0,314.5932452276065
,,,3208000000.0,3208.0,328.94594594594594
,,,3209000000.0,3209.0,313.2608695652174
,,,3210000000.0,3210.0,346.18373493975906
,,,3211000000.0,3211.0,319.57848837209303
,,,3212000000.0,3212.0,338.10271903323263
,,,3213000000.0,3213.0,311.8830409356725
,,,3214000000.0,3214.0,343.47904191616766
,,,3215000000.0,3215.0,317.19476744186045
,,,3216000000.0,3216.0,354.06306306306305
,,,3217000000.0,3217.0,315.0829694323144
,,,3218000000.0,3218.0,323.0
,,,3219000000.0,3219.0,311.1476793248945
,,,3220000000.0,3220.0,326.4136546184739
,122.0,,3220362322.0,3220.0,122.0
,,,3221000000.0,3221.0,337.8893280632411
,,50.0,2072671971.0,,
,,50.0,2490647146.0,,
,,50.0,2860775255.0,,
,,50.0,3220192176.0,,
50.0,,,-1887035570.0,,
50.0,,,-1816852908.0,,
50.0,,,-1684965030.0,,
50.0,,,-1607297342.0,,
50.0,,,-1368480422.0,,
50.0,,,-1201833284.0,,
50.0,,,-1165703450.0,,
50.0,,,-1131789778.0,,
50.0,,,-962146022.0,,
50.0,,,-781746758.0,,
50.0,,,-679033178.0,,
50.0,,,-560940278.0,,
50.0,,,-451508910.0,,
50.0,,,-343208962.0,,
50.0,,,-112020158.0,,
50.0,,,46235638.0,,
50.0,,,124529512.0,,
50.0,,,273202362.0,,
50.0,,,445808950.0,,
50.0,,,548497004.0,,
50.0,,,665802636.0,,
50.0,,,749961894.0,,
50.0,,,925278552.0,,
50.0,,,1076264554.0,,
50.0,,,1232494282.0,,
50.0,,,1371664388.0,,
50.0,,,1595090658.0,,
50.0,,,1620384402.0,,
50.0,,,1710349258.0,,
50.0,,,1931940504.0,,
50.0,,,2249150738.0,,
50.0,,,2364891588.0,,
50.0,,,2662144676.0,,
50.0,,,3051942428.0,,
50.0,,,3193311730.0,,


==> data/layer2_flush_reload_with_keydrown_nexus.csv <==
Fake,Hits,Real,Time,TimeGroup,Value
,,,0.0,0.0,1031.6871508379888
,,,1000000.0,1.0,1033.508379888268
,,,2000000.0,2.0,1033.8235294117646
,,,3000000.0,3.0,1029.3588235294117
,,,4000000.0,4.0,1033.4166666666667
,,,5000000.0,5.0,1033.4555555555555
,,,6000000.0,6.0,1024.4915254237287
,,,7000000.0,7.0,961.6407185628742
,,,8000000.0,8.0,1033.5056179775281
,,,9000000.0,9.0,1033.0
,,,10000000.0,10.0,1032.9870967741936
,,,11000000.0,11.0,1032.6703296703297
,,,12000000.0,12.0,1032.7722222222221
,,,13000000.0,13.0,1033.0994475138123
,,,14000000.0,14.0,1033.2747252747254
,,,15000000.0,15.0,1033.1666666666667
,,,16000000.0,16.0,1033.1967213114754
,,,17000000.0,17.0,1033.2896174863388
,,,18000000.0,18.0,1033.5303867403316
,,,19000000.0,19.0,1033.453125
,,,20000000.0,20.0,862.328
,,,21000000.0,21.0,1033.7988826815642
,,,22000000.0,22.0,1032.6166666666666
,,,23000000.0,23.0,1032.8944444444444
,,,24000000.0,24.0,935.7530120481928
,,,25000000.0,25.0,1033.7944444444445
,,,26000000.0,26.0,1033.661111111111
,,,27000000.0,27.0,1033.6424581005588
,,,28000000.0,28.0,1033.7709497206704
,,,29000000.0,29.0,1035.3407407407408
,,,30000000.0,30.0,1050.4679487179487
,,,31000000.0,31.0,1056.64
,,,32000000.0,32.0,1059.0114285714285
,,,33000000.0,33.0,1056.7758620689656
,,,34000000.0,34.0,1058.5314285714285
,,,35000000.0,35.0,1056.902857142857
,,,36000000.0,36.0,1056.9248554913295
,,,37000000.0,37.0,1057.1544117647059
,,,38000000.0,38.0,726.2712765957447
,,,39000000.0,39.0,1030.4792899408285
,,,40000000.0,40.0,1033.8258426966293
,,,41000000.0,41.0,997.6282051282051
,,,42000000.0,42.0,1034.68156424581
,,,43000000.0,43.0,1033.573033707865
,,,44000000.0,44.0,1034.142857142857
,,,45000000.0,45.0,8765.084337349397
,,,46000000.0,46.0,1033.073033707865
,,,47000000.0,47.0,1033.1290322580646
,,,48000000.0,48.0,734.9555555555555
,,,49000000.0,49.0,973.0481927710844
,,,50000000.0,50.0,1019.7022471910112
,,,51000000.0,51.0,1033.0564971751412
,,,52000000.0,52.0,1033.2443181818182
,,,53000000.0,53.0,1033.9887640449438
,,,54000000.0,54.0,1033.7640449438202
,,,55000000.0,55.0,1033.5988700564972
,,,56000000.0,56.0,1033.9606741573034
,,,57000000.0,57.0,1033.7977528089887
,,,58000000.0,58.0,590.1284403669724
,,,59000000.0,59.0,880.4146341463414
,,,60000000.0,60.0,3790.675675675676
,,,61000000.0,61.0,1033.0714285714287
,,,62000000.0,62.0,907.92
,,,63000000.0,63.0,1202.078947368421
,,,64000000.0,64.0,688.7460317460317
,,,65000000.0,65.0,1033.9887005649719
,,,66000000.0,66.0,1033.5642458100558
,,,67000000.0,67.0,1035.2222222222222
,,,68000000.0,68.0,1033.4692737430169
,,,69000000.0,69.0,1520.7469135802469
,,,70000000.0,70.0,1012.6046511627907
,,,71000000.0,71.0,1080.3136094674555
,,,72000000.0,72.0,956.6
,,,73000000.0,73.0,670.2024539877301
,,,74000000.0,74.0,881.2787878787879
,,,75000000.0,75.0,1038.6554621848738
,,,76000000.0,76.0,1275.0943396226414
,,,77000000.0,77.0,735.1666666666666
,,,78000000.0,78.0,978.4135802469136
,,,79000000.0,79.0,1032.7021276595744
,,,80000000.0,80.0,1021.8666666666667
,,,81000000.0,81.0,760.6538461538462
,,,82000000.0,82.0,823.929347826087
,,,83000000.0,83.0,1033.8212290502793
,,,84000000.0,84.0,619.7094972067039
,,,85000000.0,85.0,433.5
,,,86000000.0,86.0,434.97297297297297
,,,87000000.0,87.0,431.4095744680851
,,,88000000.0,88.0,435.1016042780749
,,,89000000.0,89.0,444.61046511627904
,,,90000000.0,90.0,437.81382978723406
,,,91000000.0,91.0,435.7795698924731
,,,92000000.0,92.0,439.7654320987654
,,,93000000.0,93.0,443.8031914893617
,,,94000000.0,94.0,435.7967914438503
,,,95000000.0,95.0,426.3398058252427
,,,96000000.0,96.0,430.4842105263158
,,,97000000.0,97.0,414.7905405405405
,,,98000000.0,98.0,438.1436170212766
,,,99000000.0,99.0,534.6896551724138
,,,100000000.0,100.0,1034.4804469273743
,,,101000000.0,101.0,1034.9830508474577
,,,102000000.0,102.0,982.0604395604396
,,,103000000.0,103.0,1012.8324022346369
,,,104000000.0,104.0,1032.9664804469273
,,,105000000.0,105.0,1033.2611111111112
,,,106000000.0,106.0,1033.1542857142856
,,,107000000.0,107.0,1032.9662921348315
,,,108000000.0,108.0,1033.2146892655367
,,,109000000.0,109.0,885.7260273972603
,,,110000000.0,110.0,750.560606060606
,,,111000000.0,111.0,1033.691011235955
,,,112000000.0,112.0,1033.4662162162163
,,,113000000.0,113.0,545.5714285714286
,,,114000000.0,114.0,903.3473053892216
,,,115000000.0,115.0,1033.2777777777778
,,,116000000.0,116.0,1034.3016759776535
,,,117000000.0,117.0,1033.217877094972
,,,118000000.0,118.0,1033.153409090909
,,,119000000.0,119.0,1032.7314285714285
,,,120000000.0,120.0,1030.9450549450548
,,,121000000.0,121.0,1033.8277777777778
,,,122000000.0,122.0,1036.1878453038673
,,,123000000.0,123.0,1032.9217877094973
,,,124000000.0,124.0,1032.9502762430939
,,,125000000.0,125.0,1032.8988764044943
,,,126000000.0,126.0,961.8888888888889
,,,127000000.0,127.0,1036.3387978142077
,,,128000000.0,128.0,1035.9076086956522
,,,129000000.0,129.0,942.9285714285714
,,,130000000.0,130.0,924.5
,,,131000000.0,131.0,1082.0751445086705
,,,132000000.0,132.0,1080.121387283237
,,,133000000.0,133.0,1079.236994219653
,,,134000000.0,134.0,1080.6149425287356
,,,135000000.0,135.0,1081.2899408284025
,,,136000000.0,136.0,1082.3125
,,,137000000.0,137.0,905.438596491228
,,,138000000.0,138.0,1029.5277777777778
,,,139000000.0,139.0,1026.367816091954
,,,140000000.0,140.0,1033.4325842696628
,,,141000000.0,141.0,1033.3539325842696
,,,143000000.0,143.0,973.5177304964539
,,,144000000.0,144.0,1032.7833333333333
,,,145000000.0,145.0,1032.6983240223465
,,,146000000.0,146.0,1032.7262569832403
,,,147000000.0,147.0,1032.8777777777777
,,,148000000.0,148.0,1033.9055555555556
,,,149000000.0,149.0,1016.4782608695652
,,,150000000.0,150.0,33605.88888888889
,,,151000000.0,151.0,1714.7543859649122
,,,152000000.0,152.0,1032.4396551724137
,,,153000000.0,153.0,1032.6666666666667
,,,154000000.0,154.0,1032.9779005524863
,,,155000000.0,155.0,1032.4806629834254
,,,156000000.0,156.0,810.8641304347826
,,,157000000.0,157.0,698.7425149700599
,,,158000000.0,158.0,1032.5166666666667
,,,159000000.0,159.0,1432.3255813953488
,,,160000000.0,160.0,934.3293413173652
,,,161000000.0,161.0,1033.8100558659219
,,,162000000.0,162.0,1032.7597765363128
,,,163000000.0,163.0,645.0689655172414
,,,164000000.0,164.0,970.9944751381215
,,,165000000.0,165.0,1036.707182320442
,,,166000000.0,166.0,1032.565934065934
,,,167000000.0,167.0,1032.535519125683
,,,168000000.0,168.0,1032.4945054945056
,,,169000000.0,169.0,971.0299401197605
,,,170000000.0,170.0,996.3072625698323
,,,171000000.0,171.0,1033.6256983240223
,,,172000000.0,172.0,1033.7444444444445
,,,173000000.0,173.0,1033.623595505618
,,,174000000.0,174.0,1035.5055555555555
,,,175000000.0,175.0,1033.5333333333333
,,,176000000.0,176.0,822.5172413793103
,,,177000000.0,177.0,874.8515625
,,,178000000.0,178.0,1033.524861878453
,,,179000000.0,179.0,1029.1666666666667
,,,180000000.0,180.0,1077.1666666666667
,,,181000000.0,181.0,1080.2748538011697
,,,182000000.0,182.0,1080.4058823529413
,,,183000000.0,183.0,830.156462585034
,,,184000000.0,184.0,795.4578313253012
,,,185000000.0,185.0,885.2822580645161
,,,186000000.0,186.0,518.0310559006211
,,,187000000.0,187.0,1009.5810055865921
,,,188000000.0,188.0,1032.9106145251396
,,,189000000.0,189.0,948.7831325301205
,,,190000000.0,190.0,993.8435754189944
,,,191000000.0,191.0,1032.6268656716418
,,,192000000.0,192.0,947.7586206896551
,,,193000000.0,193.0,1033.296089385475
,,,194000000.0,194.0,1004.9882352941177
,,,195000000.0,195.0,1034.0782122905027
,,,196000000.0,196.0,1037.9044943820224
,,,197000000.0,197.0,1033.7765363128492
,,,198000000.0,198.0,1033.6777777777777
,,,199000000.0,199.0,1042.8563218390805
,,,200000000.0,200.0,1032.5388888888888
,,,201000000.0,201.0,916.6222222222223
,,,202000000.0,202.0,914.9289617486339
,,,203000000.0,203.0,1034.5921787709497
,,,204000000.0,204.0,1033.7333333333333
,,,205000000.0,205.0,1035.6723163841807
,,,206000000.0,206.0,1032.4325842696628
,,,207000000.0,207.0,1032.5955056179776
,,,208000000.0,208.0,1033.0621468926554
,,,209000000.0,209.0,1001.7439024390244
,,,210000000.0,210.0,1033.0
,,,211000000.0,211.0,1032.3815028901734
,,,212000000.0,212.0,1032.6994535519125
,,,213000000.0,213.0,1032.7103825136612
,,,214000000.0,214.0,1032.7532467532467
,,,216000000.0,216.0,1095.7808219178082
,,,217000000.0,217.0,1011.3741007194244
,,,218000000.0,218.0,798.3611111111111
,,,219000000.0,219.0,453.6461538461538
,,,220000000.0,220.0,480.395
,,,221000000.0,221.0,655.3125
,,,222000000.0,222.0,457.8358208955224
,,,223000000.0,223.0,473.47741935483873
,,,224000000.0,224.0,608.5641025641025
,,,225000000.0,225.0,621.5649717514125
,,,226000000.0,226.0,591.81875
,,,227000000.0,227.0,866.561403508772
,,,228000000.0,228.0,589.1907894736842
,,,229000000.0,229.0,419.7826086956522
,,,230000000.0,230.0,670.0
,,,231000000.0,231.0,460.11475409836066
,,,232000000.0,232.0,1003.1176470588235
,,,233000000.0,233.0,726.895652173913
,,,234000000.0,234.0,543.1781609195402
,,,235000000.0,235.0,454.7315789473684
,,,236000000.0,236.0,452.8452380952381
,,,238000000.0,238.0,518.4864864864865
,,,239000000.0,239.0,646.3965517241379
,,,240000000.0,240.0,1061.8529411764705
,,,241000000.0,241.0,1046.4705882352941
,,,242000000.0,242.0,998.7277777777778
,,,243000000.0,243.0,1534.2459016393443
,,,244000000.0,244.0,593.8089887640449
,,,245000000.0,245.0,879.075
,,,246000000.0,246.0,916.0791366906475
,,,247000000.0,247.0,550.5833333333334
,,,248000000.0,248.0,725.4817073170732
,,,249000000.0,249.0,739.7560975609756
,,,251000000.0,251.0,931.58
,,,252000000.0,252.0,724.455223880597
,,,253000000.0,253.0,616.072463768116
,,,254000000.0,254.0,748.421052631579
,,,255000000.0,255.0,789.64
,,,256000000.0,256.0,609.3466666666667
,,,257000000.0,257.0,439.0059523809524
,,,258000000.0,258.0,416.21014492753625
,,,259000000.0,259.0,417.4761904761905
,,,260000000.0,260.0,487.2054794520548
,,,261000000.0,261.0,417.4918918918919
,,,262000000.0,262.0,1806.157894736842
,,,263000000.0,263.0,1095.2047244094488
,,,264000000.0,264.0,422.69032258064516
,,,265000000.0,265.0,410.15340909090907
,,,266000000.0,266.0,417.48214285714283
,,,268000000.0,268.0,424.5
,,,269000000.0,269.0,424.04651162790697
,,,271000000.0,271.0,415.1578947368421
,,,272000000.0,272.0,413.35393258426967
,,,273000000.0,273.0,523.3582089552239
,,,274000000.0,274.0,603.702479338843
,,,275000000.0,275.0,41680.15555555555
,,,276000000.0,276.0,2735.2903225806454
,,,277000000.0,277.0,6332.142857142857
,185.0,,277935208.0,277.0,185.0
,,,278000000.0,278.0,473.5609756097561
,,,279000000.0,279.0,749.3611111111111
,,,288000000.0,288.0,467.29931972789115
,,,289000000.0,289.0,432.0357142857143
,,,290000000.0,290.0,554.2011834319527
,,,291000000.0,291.0,488.9157894736842
,,,292000000.0,292.0,680.8620689655172
,,,293000000.0,293.0,443.5
,,,311000000.0,311.0,418.30120481927713
,,,312000000.0,312.0,467.8095238095238
,,,313000000.0,313.0,531.979057591623
,,,314000000.0,314.0,737.3862068965517
,,,315000000.0,315.0,557.1470588235294
,,,316000000.0,316.0,1350.2575757575758
,,,317000000.0,317.0,524.5985915492957
,,,318000000.0,318.0,591.6521739130435
,,,319000000.0,319.0,544.741935483871
,,,320000000.0,320.0,560.1506849315068
,,,321000000.0,321.0,1860.993670886076
,,,322000000.0,322.0,741.8618784530387
,,,323000000.0,323.0,445.8645833333333
,,,324000000.0,324.0,437.7253886010363
,,,325000000.0,325.0,447.68911917098444
,,,326000000.0,326.0,439.0518134715026
,,,327000000.0,327.0,436.51794871794874
,,,328000000.0,328.0,506.40645161290325
,,,329000000.0,329.0,466.5503875968992
,,,330000000.0,330.0,765.7777777777778
,,,338000000.0,338.0,1200.0
,,,339000000.0,339.0,1106.7045454545455
,,,340000000.0,340.0,458.8192771084337
,,,341000000.0,341.0,448.3229166666667
,,,342000000.0,342.0,446.91623036649213
,,,343000000.0,343.0,450.0
,,,344000000.0,344.0,453.7357512953368
,,,345000000.0,345.0,500.61538461538464
,,,346000000.0,346.0,536.6607142857143
,,,347000000.0,347.0,800.0063694267516
,180.0,,347828645.0,347.0,180.0
,181.0,,347840520.0,347.0,181.0
,176.0,,347852031.0,347.0,176.0
,177.0,,347862291.0,347.0,177.0
,176.0,,347873906.0,347.0,176.0
,177.0,,347899166.0,347.0,177.0
,176.0,,347909322.0,347.0,176.0
,178.0,,347918854.0,347.0,178.0
,176.0,,347929322.0,347.0,176.0
,176.0,,347940364.0,347.0,176.0
,177.0,,347960885.0,347.0,177.0
,176.0,,347997135.0,347.0,176.0
,,,348000000.0,348.0,559.8461538461538
,177.0,,348006666.0,348.0,177.0
,178.0,,348031041.0,348.0,178.0
,177.0,,348058593.0,348.0,177.0
,176.0,,348072656.0,348.0,176.0
,178.0,,348085676.0,348.0,178.0
,176.0,,348112291.0,348.0,176.0
,180.0,,348126093.0,348.0,180.0
,178.0,,348136979.0,348.0,178.0
,178.0,,348148020.0,348.0,178.0
,177.0,,348158385.0,348.0,177.0
,178.0,,348169426.0,348.0,178.0
,178.0,,348179114.0,348.0,178.0
,177.0,,348189791.0,348.0,177.0
,177.0,,348200104.0,348.0,177.0
,177.0,,348211354.0,348.0,177.0
,176.0,,348221458.0,348.0,176.0
,182.0,,348233541.0,348.0,182.0
,176.0,,348255312.0,348.0,176.0
,177.0,,348265312.0,348.0,177.0
,176.0,,348276041.0,348.0,176.0
,181.0,,348286406.0,348.0,181.0
,176.0,,348297760.0,348.0,176.0
,,,349000000.0,349.0,446.8187134502924
,,,350000000.0,350.0,438.4424778761062
,,,351000000.0,351.0,788.0071428571429
,,,352000000.0,352.0,812.3607594936709
,,,353000000.0,353.0,717.7716049382716
,,,354000000.0,354.0,441.7
,,,355000000.0,355.0,522.8370786516854
,,,356000000.0,356.0,651.2472527472528
,,,357000000.0,357.0,442.2319587628866
,,,358000000.0,358.0,446.2403100775194
,,,360000000.0,360.0,702.0748299319728
,,,361000000.0,361.0,710.5102040816327
,,,362000000.0,362.0,639.5344827586207
,,,363000000.0,363.0,500.9942528735632
,,,364000000.0,364.0,433.125
,,,365000000.0,365.0,556.9104477611941
,,,366000000.0,366.0,436.9481865284974
,,,367000000.0,367.0,700.0738255033557
,,,368000000.0,368.0,876.6211180124224
,,,369000000.0,369.0,741.2165605095541
,,,370000000.0,370.0,481.02803738317755
,,,371000000.0,371.0,457.4609929078014
,,,372000000.0,372.0,548.7821229050279
,,,373000000.0,373.0,577.2518518518518
,,,374000000.0,374.0,459.22162162162164
,,,375000000.0,375.0,454.1170212765957
,,,376000000.0,376.0,450.10869565217394
,,,377000000.0,377.0,454.0691489361702
,,,378000000.0,378.0,444.4842767295597
,,,379000000.0,379.0,480.81081081081084
,,,380000000.0,380.0,470.0833333333333
,,,381000000.0,381.0,1398.6631578947367
,,,382000000.0,382.0,639.140350877193
,,,383000000.0,383.0,473.0585106382979
,,,384000000.0,384.0,471.18888888888887
,,,385000000.0,385.0,603.1345029239766
,,,386000000.0,386.0,615.3630952380952
,,,387000000.0,387.0,574.0295857988166
,,,388000000.0,388.0,466.8624338624339
,,,389000000.0,389.0,707.5149700598803
,,,390000000.0,390.0,788.6964285714286
,,,391000000.0,391.0,443.979274611399
,,,392000000.0,392.0,447.3350785340314
,,,393000000.0,393.0,444.3523316062176
,,,394000000.0,394.0,455.734375
,,,395000000.0,395.0,449.2894736842105
,,,396000000.0,396.0,460.2077922077922
,,,397000000.0,397.0,450.546875
,,,398000000.0,398.0,634.8944099378882
,,,399000000.0,399.0,977.0
,,,400000000.0,400.0,720.2746478873239
,,,401000000.0,401.0,456.3489583333333
,,,402000000.0,402.0,683.9144736842105
,,,403000000.0,403.0,636.3470588235294
,,,404000000.0,404.0,672.8461538461538
,,,405000000.0,405.0,3944.7698412698414
,,,406000000.0,406.0,560.7941176470588
,,,407000000.0,407.0,508.4393063583815
,,,408000000.0,408.0,447.82456140350877
,,,409000000.0,409.0,452.6277777777778
,,,410000000.0,410.0,445.379679144385
,,,411000000.0,411.0,450.3404255319149
,,,412000000.0,412.0,442.6755319148936
,,,413000000.0,413.0,453.2457627118644
,,,414000000.0,414.0,562.4807692307693
,,,415000000.0,415.0,870.2051282051282
,,,416000000.0,416.0,527.7006369426751
,,,417000000.0,417.0,592.4883720930233
,,,418000000.0,418.0,459.5315789473684
,,,419000000.0,419.0,452.99319727891157
,,,420000000.0,420.0,677.3529411764706
,,,421000000.0,421.0,643.3478260869565
,,,422000000.0,422.0,603.5454545454545
,,,423000000.0,423.0,605.2721893491124
,,,424000000.0,424.0,578.4588235294118
,,,425000000.0,425.0,448.75714285714287
,,,426000000.0,426.0,450.24778761061947
,,,427000000.0,427.0,444.5192307692308
,,,428000000.0,428.0,436.53333333333336
,,,429000000.0,429.0,442.64335664335664
,,,430000000.0,430.0,512.2608695652174
,,,431000000.0,431.0,451.57547169811323
,,,432000000.0,432.0,876.304347826087
,,,433000000.0,433.0,1368.3673469387754
,,,434000000.0,434.0,468.24183006535947
,,,435000000.0,435.0,438.80645161290323
,,,436000000.0,436.0,432.01149425287355
,,,437000000.0,437.0,440.5563909774436
,,,438000000.0,438.0,415.4922279792746
,,,439000000.0,439.0,416.9166666666667
,,,440000000.0,440.0,840.4222222222222
,,,441000000.0,441.0,429.1487603305785
,,,442000000.0,442.0,439.1818181818182
,,,443000000.0,443.0,447.0285714285714
,,,444000000.0,444.0,425.0
,,,445000000.0,445.0,433.59411764705885
,,,446000000.0,446.0,431.5520833333333
,,,447000000.0,447.0,423.644578313253
,,,448000000.0,448.0,669.1925465838509
,,,449000000.0,449.0,1400.1739130434783
,,,450000000.0,450.0,490.9375
,,,451000000.0,451.0,448.68840579710144
,,,452000000.0,452.0,440.85714285714283
,,,453000000.0,453.0,438.8662790697674
,,,454000000.0,454.0,445.03954802259886
,,,455000000.0,455.0,448.359375
,,,456000000.0,456.0,430.57142857142856
,,,457000000.0,457.0,1427.8092105263158
,,,458000000.0,458.0,557.1818181818181
,,,459000000.0,459.0,591.3253012048193
,,,460000000.0,460.0,576.3581081081081
,,,461000000.0,461.0,436.5754189944134
,,,462000000.0,462.0,433.4947916666667
,,,463000000.0,463.0,433.02097902097904
,,,464000000.0,464.0,457.57142857142856
,,,465000000.0,465.0,584.9
,,,466000000.0,466.0,658.9666666666667
,,,467000000.0,467.0,430.1975308641975
,,,468000000.0,468.0,431.43529411764706
,,,469000000.0,469.0,443.3425414364641
,,,470000000.0,470.0,439.2894736842105
,,,471000000.0,471.0,469.0636942675159
,,,472000000.0,472.0,537.819209039548
,,,473000000.0,473.0,532.1290322580645
,,,474000000.0,474.0,566.6319444444445
,,,475000000.0,475.0,629.0
,,,476000000.0,476.0,539.8253968253969
,,,477000000.0,477.0,439.5120481927711
,,,478000000.0,478.0,439.4375
,,,479000000.0,479.0,456.17391304347825
,,,480000000.0,480.0,456.6074074074074
,,,481000000.0,481.0,411.27272727272725
,,,482000000.0,482.0,544.2541436464088
,,,483000000.0,483.0,887.2088607594936
,,,484000000.0,484.0,607.8934911242603
,,,485000000.0,485.0,475.953216374269
,,,486000000.0,486.0,566.1409395973154
,,,487000000.0,487.0,416.5079365079365
,,,488000000.0,488.0,471.70212765957444
,,,489000000.0,489.0,543.3431952662722
,,,490000000.0,490.0,517.3
,,,491000000.0,491.0,592.0295857988166
,,,492000000.0,492.0,747.2105263157895
,,,493000000.0,493.0,533.849710982659
,,,494000000.0,494.0,453.32804232804233
,,,495000000.0,495.0,437.413612565445
,,,496000000.0,496.0,439.34031413612564
,,,497000000.0,497.0,423.62406015037595
,,,498000000.0,498.0,482.1333333333333
,,,499000000.0,499.0,432.68831168831167
,,,500000000.0,500.0,751.0
,,,501000000.0,501.0,726.3131313131313
,,,503000000.0,503.0,450.8
,,,504000000.0,504.0,495.56043956043953
,,,505000000.0,505.0,516.1355932203389
,,,506000000.0,506.0,543.4833333333333
,,,507000000.0,507.0,519.4520547945206
,,,508000000.0,508.0,576.0884955752213
,,,509000000.0,509.0,507.35353535353534
,,,510000000.0,510.0,472.6524390243902
,,,511000000.0,511.0,431.06944444444446
,,,512000000.0,512.0,451.48823529411766
,,,513000000.0,513.0,452.6167664670659
,,,514000000.0,514.0,438.2083333333333
,,,515000000.0,515.0,481.5126582278481
,,,516000000.0,516.0,430.247311827957
,180.0,,516771874.0,516.0,180.0
,178.0,,516780989.0,516.0,178.0
,179.0,,516790104.0,516.0,179.0
,178.0,,516798958.0,516.0,178.0
,177.0,,516830208.0,516.0,177.0
,178.0,,516848229.0,516.0,178.0
,176.0,,516857135.0,516.0,176.0
,176.0,,516866093.0,516.0,176.0
,176.0,,516887239.0,516.0,176.0
,176.0,,516901874.0,516.0,176.0
,178.0,,516911562.0,516.0,178.0
,176.0,,516920833.0,516.0,176.0
,178.0,,516930260.0,516.0,178.0
,178.0,,516939531.0,516.0,178.0
,177.0,,516948645.0,516.0,177.0
,178.0,,516957916.0,516.0,178.0
,,,517000000.0,517.0,440.27979274611397
,,,518000000.0,518.0,438.8697916666667
,,,519000000.0,519.0,419.2439024390244
,,,520000000.0,520.0,422.35064935064935
,,,521000000.0,521.0,431.8578947368421
,,,522000000.0,522.0,459.94767441860466
,,,523000000.0,523.0,450.1865284974093
,,,524000000.0,524.0,454.02259887005647
,,,525000000.0,525.0,847.8142857142857
,,,526000000.0,526.0,818.9520547945206
,,,527000000.0,527.0,670.58
,,,528000000.0,528.0,716.2045454545455
,,,529000000.0,529.0,663.1323529411765
,,,530000000.0,530.0,739.5725190839695
,,,531000000.0,531.0,658.8
,,,532000000.0,532.0,571.08
,,,533000000.0,533.0,1467.4313725490197
,,,534000000.0,534.0,1284.3274336283187
,,,535000000.0,535.0,463.8636363636364
,,,536000000.0,536.0,429.84313725490193
,,,537000000.0,537.0,466.0057803468208
,,,538000000.0,538.0,511.6174863387978
,,,539000000.0,539.0,595.9545454545455
,,,540000000.0,540.0,597.8379888268156
,,,541000000.0,541.0,471.23243243243246
,,,542000000.0,542.0,497.46153846153845
,,,543000000.0,543.0,526.8125
,,,544000000.0,544.0,655.0
,,,545000000.0,545.0,612.0059171597633
,,,546000000.0,546.0,691.0419161676647
,,,547000000.0,547.0,578.8064516129032
,,,548000000.0,548.0,592.7692307692307
,,,549000000.0,549.0,535.1972789115646
,,,550000000.0,550.0,708.683908045977
,,,551000000.0,551.0,483.6842105263158
,,,552000000.0,552.0,453.07
,,,553000000.0,553.0,465.56281407035175
,,,554000000.0,554.0,453.58895705521473
,,,555000000.0,555.0,465.7042253521127
,,,556000000.0,556.0,471.4188481675393
,,,557000000.0,557.0,638.6182795698925
,,,558000000.0,558.0,492.4331210191083
,,,559000000.0,559.0,530.0939597315436
,,,560000000.0,560.0,553.6477272727273
,,,561000000.0,561.0,492.1958762886598
,,,562000000.0,562.0,657.08
,,,563000000.0,563.0,640.0062893081761
,,,564000000.0,564.0,775.0111731843575
,,,565000000.0,565.0,1035.5384615384614
,,,566000000.0,566.0,718.6451612903226
,,,567000000.0,567.0,488.36879432624113
,,,568000000.0,568.0,511.9431818181818
,,,569000000.0,569.0,512.7563025210084
,,,570000000.0,570.0,424.57
,,,571000000.0,571.0,452.8888888888889
,,,572000000.0,572.0,389.0
,,,573000000.0,573.0,838.6222222222223
,,,574000000.0,574.0,728.719298245614
,,,575000000.0,575.0,807.9207920792079
,,,576000000.0,576.0,600.93
,,,577000000.0,577.0,430.4715025906736
,,,578000000.0,578.0,459.1170212765957
,,,579000000.0,579.0,564.223880597015
,,,580000000.0,580.0,466.5
,,,581000000.0,581.0,455.32941176470587
,,,582000000.0,582.0,525.1917808219179
,,,583000000.0,583.0,500.10493827160496
,,,584000000.0,584.0,880.7784810126582
,,,585000000.0,585.0,584.7315789473685
,,,586000000.0,586.0,455.75
,,,587000000.0,587.0,497.0810810810811
,,,588000000.0,588.0,831.7460317460317
,,,589000000.0,589.0,766.3307692307692
,,,590000000.0,590.0,795.8757396449704
,,,591000000.0,591.0,674.9891304347826
,,,592000000.0,592.0,447.30434782608694
,,,593000000.0,593.0,566.7027027027027
,,,594000000.0,594.0,493.7292817679558
,,,595000000.0,595.0,538.9294871794872
,,,596000000.0,596.0,447.4222222222222
,,,597000000.0,597.0,440.3921568627451
,,,599000000.0,599.0,654.8933333333333
,,,600000000.0,600.0,418.3333333333333
,,,601000000.0,601.0,533.9580419580419
,,,602000000.0,602.0,544.042328042328
,,,603000000.0,603.0,437.7445255474453
,,,604000000.0,604.0,1082.258064516129
,,,605000000.0,605.0,499.39428571428573
,,,606000000.0,606.0,592.6684210526316
,,,607000000.0,607.0,524.2544378698225
,,,608000000.0,608.0,578.3723404255319
,,,609000000.0,609.0,451.4632768361582
,,,610000000.0,610.0,482.74380165289256
,,,611000000.0,611.0,485.77906976744185
,,,612000000.0,612.0,622.0059171597633
,,,613000000.0,613.0,815.072463768116
,,,614000000.0,614.0,797.4
,,,615000000.0,615.0,443.1454545454545
,,,616000000.0,616.0,484.94805194805195
,,,617000000.0,617.0,481.8333333333333
,,,618000000.0,618.0,591.5714285714286
,,,619000000.0,619.0,591.8352272727273
,,,620000000.0,620.0,453.22727272727275
,,,621000000.0,621.0,614.2535211267606
,,,622000000.0,622.0,714.0479452054794
,,,623000000.0,623.0,538.5958549222798
,,,624000000.0,624.0,562.9166666666666
,,,625000000.0,625.0,693.0639534883721
,,,626000000.0,626.0,560.9166666666666
,,,627000000.0,627.0,478.7809523809524
,,,628000000.0,628.0,545.9811320754717
,,,629000000.0,629.0,2367.4741379310344
,,,630000000.0,630.0,479.0810810810811
,,,631000000.0,631.0,455.7226890756302
,,,632000000.0,632.0,663.5909090909091
,,,634000000.0,634.0,463.53333333333336
,,,635000000.0,635.0,534.3709677419355
,,,636000000.0,636.0,452.6951219512195
,,,637000000.0,637.0,472.1913043478261
,,,638000000.0,638.0,480.0846560846561
,,,639000000.0,639.0,598.2307692307693
,,,640000000.0,640.0,546.5588235294117
,,,641000000.0,641.0,978.1363636363636
,,,642000000.0,642.0,573.7115384615385
,,,643000000.0,643.0,567.2171052631579
,,,644000000.0,644.0,482.3988764044944
,,,645000000.0,645.0,700.6298342541437
,,,646000000.0,646.0,682.4074074074074
,,,647000000.0,647.0,532.5632911392405
,,,648000000.0,648.0,486.7857142857143
,,,649000000.0,649.0,705.5864197530864
,,,650000000.0,650.0,433.5578231292517
,,,651000000.0,651.0,628.4871794871794
,,,652000000.0,652.0,582.0227272727273
,,,654000000.0,654.0,542.8962962962963
,,,655000000.0,655.0,1119.2155688622754
,,,656000000.0,656.0,793.9559748427673
,,,657000000.0,657.0,456.3611111111111
,,,658000000.0,658.0,436.3834196891192
,,,659000000.0,659.0,442.7176470588235
,,,660000000.0,660.0,430.6551724137931
,,,661000000.0,661.0,430.7374301675978
,,,662000000.0,662.0,400.1587301587302
,,,663000000.0,663.0,554.9459459459459
,,,664000000.0,664.0,444.3204419889503
,,,665000000.0,665.0,435.95454545454544
,,,666000000.0,666.0,459.25
,,,667000000.0,667.0,505.0
,,,668000000.0,668.0,464.479797979798
,,,669000000.0,669.0,557.2880434782609
,,,670000000.0,670.0,463.6928571428571
,,,671000000.0,671.0,477.14084507042253
,,,672000000.0,672.0,479.01554404145077
,,,673000000.0,673.0,563.8609625668449
,,,674000000.0,674.0,1329.1757575757576
,,,675000000.0,675.0,605.7191011235955
,,,676000000.0,676.0,545.431693989071
,,,677000000.0,677.0,661.1257142857143
,,,678000000.0,678.0,526.6603773584906
,,,680000000.0,680.0,931.3703703703703
,,,681000000.0,681.0,598.0245901639345
,,,682000000.0,682.0,543.9565217391304
,,,683000000.0,683.0,534.4557823129252
,,,684000000.0,684.0,533.6766467065868
,,,685000000.0,685.0,1393.9831932773109
,,,686000000.0,686.0,880.1016949152543
,,,687000000.0,687.0,507.63461538461536
,,,688000000.0,688.0,514.3083333333333
,,,689000000.0,689.0,449.9407894736842
,,,690000000.0,690.0,517.5157232704403
,,,691000000.0,691.0,654.2094594594595
,,,692000000.0,692.0,604.496855345912
,,,693000000.0,693.0,539.9824561403509
,,,694000000.0,694.0,455.5978260869565
,,,695000000.0,695.0,449.73372781065086
,,,696000000.0,696.0,502.50515463917526
,,,697000000.0,697.0,679.5432098765432
,,,698000000.0,698.0,543.9836956521739
,,,699000000.0,699.0,445.0
,,,700000000.0,700.0,662.4181818181818
,,,701000000.0,701.0,531.7307692307693
,,,702000000.0,702.0,546.8025477707006
,,,703000000.0,703.0,593.2931937172775
,,,704000000.0,704.0,595.3823529411765
,,,705000000.0,705.0,461.58035714285717
,,,707000000.0,707.0,479.2950819672131
,,,708000000.0,708.0,507.55357142857144
,,,709000000.0,709.0,451.97297297297297
,,,710000000.0,710.0,664.8833333333333
,,,711000000.0,711.0,752.5402298850574
,,,712000000.0,712.0,417.84285714285716
,,,713000000.0,713.0,457.1058823529412
,,,714000000.0,714.0,574.6884057971015
,,,715000000.0,715.0,552.6704545454545
,,,716000000.0,716.0,509.5673758865248
,,,717000000.0,717.0,618.2830188679245
,,,718000000.0,718.0,677.7640449438202
,,,719000000.0,719.0,794.2764705882353
,,,720000000.0,720.0,538.4569892473119
,,,721000000.0,721.0,486.7578947368421
,,,722000000.0,722.0,453.7846153846154
,,,723000000.0,723.0,487.69948186528495
,,,724000000.0,724.0,458.0679012345679
,,,725000000.0,725.0,429.75409836065575
,,,726000000.0,726.0,2135.253623188406
,,,727000000.0,727.0,1496.989247311828
,,,728000000.0,728.0,496.93150684931504
,,,729000000.0,729.0,519.05
,,,730000000.0,730.0,573.2075471698113
,,,731000000.0,731.0,1393.0
,,,732000000.0,732.0,568.6290322580645
,,,733000000.0,733.0,486.0948275862069
,,,734000000.0,734.0,572.6818181818181
,,,735000000.0,735.0,536.7432432432432
,,,736000000.0,736.0,515.1036585365854
,,,737000000.0,737.0,483.5987261146497
,,,738000000.0,738.0,476.1309523809524
,,,739000000.0,739.0,433.84795321637426
,,,740000000.0,740.0,448.2751677852349
,,,741000000.0,741.0,481.31481481481484
,,,742000000.0,742.0,570.1803278688525
,,,743000000.0,743.0,592.1263157894737
,,,744000000.0,744.0,616.0695187165776
,,,745000000.0,745.0,508.0700636942675
,,,746000000.0,746.0,428.96446700507613
,,,747000000.0,747.0,472.9725274725275
,,,748000000.0,748.0,487.10791366906477
,,,750000000.0,750.0,497.7142857142857
,,,751000000.0,751.0,497.55555555555554
,,,752000000.0,752.0,576.1043956043956
,,,753000000.0,753.0,608.359756097561
,,,754000000.0,754.0,710.7948717948718
,,,756000000.0,756.0,442.4347826086956
,,,757000000.0,757.0,488.6835443037975
,,,758000000.0,758.0,492.03743315508024
,,,759000000.0,759.0,468.18716577540107
,,,760000000.0,760.0,503.0
,,,761000000.0,761.0,565.566037735849
,,,762000000.0,762.0,517.641975308642
,,,763000000.0,763.0,443.95652173913044
,,,764000000.0,764.0,559.0322580645161
,,,765000000.0,765.0,617.6617647058823
,,,766000000.0,766.0,509.0
,,,767000000.0,767.0,589.6961325966851
,,,768000000.0,768.0,643.8457142857143
,,,769000000.0,769.0,1177.029761904762
,,,770000000.0,770.0,498.93373493975906
,,,771000000.0,771.0,525.48125
,,,772000000.0,772.0,489.2686567164179
,,,773000000.0,773.0,501.5739130434783
,,,774000000.0,774.0,494.7894736842105
,,,775000000.0,775.0,460.55555555555554
,,,776000000.0,776.0,451.8440366972477
,,,777000000.0,777.0,521.3435582822086
,,,778000000.0,778.0,535.2530864197531
,,,779000000.0,779.0,471.07092198581563
,,,780000000.0,780.0,446.60227272727275
,,,781000000.0,781.0,436.46875
,,,782000000.0,782.0,495.2637362637363
,,,783000000.0,783.0,478.09022556390977
,,,784000000.0,784.0,585.2261904761905
,,,785000000.0,785.0,602.8586387434555
,,,786000000.0,786.0,453.15384615384613
,,,787000000.0,787.0,1144.7333333333333
,,,788000000.0,788.0,590.4611111111111
,,,789000000.0,789.0,606.2266666666667
,,,790000000.0,790.0,424.989417989418
,,,791000000.0,791.0,597.8064516129032
,,,792000000.0,792.0,1032.89010989011
,,,794000000.0,794.0,858.9622641509434
,,,795000000.0,795.0,521.939393939394
,,,796000000.0,796.0,478.7315436241611
,,,797000000.0,797.0,449.6363636363636
,,,799000000.0,799.0,1152.3846153846155
,,,800000000.0,800.0,798.1854838709677
,,,801000000.0,801.0,903.2
,,,802000000.0,802.0,713.9352517985611
,,,803000000.0,803.0,598.9746835443038
,,,804000000.0,804.0,606.9771428571429
,,,805000000.0,805.0,489.78625954198475
,,,806000000.0,806.0,634.0215053763441
,,,807000000.0,807.0,564.6023391812865
,,,808000000.0,808.0,481.524064171123
,,,809000000.0,809.0,531.7103825136612
,,,810000000.0,810.0,507.09289617486337
,,,811000000.0,811.0,895.044776119403
,,,812000000.0,812.0,538.683908045977
,,,813000000.0,813.0,479.45604395604397
,,,814000000.0,814.0,452.50299401197606
,,,815000000.0,815.0,574.6153846153846
,,,816000000.0,816.0,481.85714285714283
,,,817000000.0,817.0,551.5149253731344
,,,818000000.0,818.0,628.3629032258065
,,,819000000.0,819.0,511.11034482758623
,,,820000000.0,820.0,711.1338028169014
,,,821000000.0,821.0,719.4129032258064
,,,822000000.0,822.0,3572.3015873015875
,,,823000000.0,823.0,469.3105590062112
,,,824000000.0,824.0,490.8264462809917
,,,825000000.0,825.0,567.2894736842105
,,,826000000.0,826.0,554.2146596858639
,,,827000000.0,827.0,467.3316062176166
,,,828000000.0,828.0,439.16923076923075
,,,829000000.0,829.0,499.50714285714287
,,,830000000.0,830.0,488.4767441860465
,,,831000000.0,831.0,450.63057324840764
,,,832000000.0,832.0,584.18
,,,833000000.0,833.0,1568.424836601307
,,,834000000.0,834.0,623.3952095808384
,,,835000000.0,835.0,490.46153846153845
,,,836000000.0,836.0,1858.2477876106195
,,,837000000.0,837.0,612.4965034965035
,,,838000000.0,838.0,800.8251748251748
,,,839000000.0,839.0,437.0
,,,840000000.0,840.0,612.9548387096775
,,,841000000.0,841.0,603.7
,,,842000000.0,842.0,537.4714285714285
,,,843000000.0,843.0,467.49122807017545
,,,844000000.0,844.0,550.6984126984127
,,,845000000.0,845.0,460.6041666666667
,,,846000000.0,846.0,512.8662420382166
,,,847000000.0,847.0,524.2163742690059
,,,848000000.0,848.0,449.53374233128835
,,,849000000.0,849.0,545.9496855345911
,,,850000000.0,850.0,714.8181818181819
,,,851000000.0,851.0,486.58
,,,852000000.0,852.0,626.0564971751412
,,,853000000.0,853.0,701.0
,,,854000000.0,854.0,494.7586206896552
,,,855000000.0,855.0,419.8333333333333
,,,870000000.0,870.0,483.5833333333333
,,,871000000.0,871.0,511.7848837209302
,,,872000000.0,872.0,499.50306748466255
,,,873000000.0,873.0,497.0
,,,874000000.0,874.0,584.6687898089172
,,,875000000.0,875.0,681.6694214876034
,,,876000000.0,876.0,744.5
,,,877000000.0,877.0,556.9239766081871
,,,878000000.0,878.0,537.360655737705
,,,879000000.0,879.0,598.2925170068028
,,,880000000.0,880.0,453.15606936416185
,,,881000000.0,881.0,451.7783505154639
,,,882000000.0,882.0,1015.5166666666667
,,,883000000.0,883.0,467.6857142857143
,,,884000000.0,884.0,2213.090277777778
,,,885000000.0,885.0,573.2307692307693
,,,886000000.0,886.0,609.3817204301075
,,,887000000.0,887.0,654.6703296703297
,,,888000000.0,888.0,572.0381679389313
,,,889000000.0,889.0,544.7763157894736
,,,890000000.0,890.0,1983.72
,,,891000000.0,891.0,583.8181818181819
,,,892000000.0,892.0,453.3298969072165
,,,893000000.0,893.0,483.4517766497462
,,,894000000.0,894.0,472.4485294117647
,,,895000000.0,895.0,447.56410256410254
,,,896000000.0,896.0,488.3523316062176
,,,897000000.0,897.0,526.9787234042553
,,,898000000.0,898.0,558.3520408163265
,,,899000000.0,899.0,630.5107913669065
,,,900000000.0,900.0,560.3694267515923
,,,901000000.0,901.0,666.7194244604317
,,,902000000.0,902.0,796.8130081300814
,,,903000000.0,903.0,1340.875
,,,904000000.0,904.0,1152.123595505618
,,,905000000.0,905.0,651.7058823529412
,,,906000000.0,906.0,473.08
,,,907000000.0,907.0,777.8133333333334
,,,908000000.0,908.0,532.6823529411764
,,,909000000.0,909.0,472.73988439306356
,,,910000000.0,910.0,424.62051282051283
,,,911000000.0,911.0,470.82978723404256
,,,912000000.0,912.0,590.1505376344086
,,,913000000.0,913.0,461.26178010471205
,,,914000000.0,914.0,418.61764705882354
,,,915000000.0,915.0,604.3205128205128
,,,916000000.0,916.0,481.6
,,,917000000.0,917.0,857.4236111111111
,,,918000000.0,918.0,2048.2975206611573
,,,919000000.0,919.0,920.972602739726
,,,920000000.0,920.0,1294.4233576642337
,,,921000000.0,921.0,644.060606060606
,,,922000000.0,922.0,664.6973684210526
,,,923000000.0,923.0,487.7583333333333
,,,924000000.0,924.0,566.8490566037735
,,,925000000.0,925.0,489.57377049180326
,,,926000000.0,926.0,492.31720430107526
,,,927000000.0,927.0,494.4797687861272
,,,928000000.0,928.0,550.6230366492147
,,,929000000.0,929.0,484.9448275862069
,,,930000000.0,930.0,483.0462962962963
,,,931000000.0,931.0,485.24107142857144
,,,932000000.0,932.0,460.07142857142856
,,,933000000.0,933.0,1274.1410256410256
,,,934000000.0,934.0,519.26
,,,935000000.0,935.0,630.8303571428571
,,,936000000.0,936.0,503.8378378378378
,,,937000000.0,937.0,641.9829545454545
,,,938000000.0,938.0,552.8857142857142
,,,939000000.0,939.0,492.30172413793105
,,,949000000.0,949.0,468.8
,,,950000000.0,950.0,444.42105263157896
,,,951000000.0,951.0,455.3222222222222
,,,952000000.0,952.0,434.9673913043478
,,,953000000.0,953.0,477.82758620689657
,,,954000000.0,954.0,433.23021582733816
,,,955000000.0,955.0,481.9396551724138
,,,956000000.0,956.0,929.1964285714286
,,,957000000.0,957.0,483.55440414507774
,,,958000000.0,958.0,471.4117647058824
,,,959000000.0,959.0,823.8581081081081
,,,960000000.0,960.0,432.9142857142857
,,,961000000.0,961.0,456.5744680851064
,,,962000000.0,962.0,443.40816326530614
,,,963000000.0,963.0,452.4450261780105
,,,964000000.0,964.0,438.25757575757575
,,,965000000.0,965.0,443.23741007194246
,,,966000000.0,966.0,485.5
,,,967000000.0,967.0,549.6220930232558
,,,968000000.0,968.0,624.6086956521739
,,,969000000.0,969.0,523.8072289156627
,,,970000000.0,970.0,783.0529801324503
,,,971000000.0,971.0,575.2528089887641
,,,972000000.0,972.0,566.425
,,,973000000.0,973.0,531.9398907103825
,,,974000000.0,974.0,670.6342857142857
,,,975000000.0,975.0,554.6171428571429
,,,976000000.0,976.0,594.0222222222222
,,,977000000.0,977.0,581.4222222222222
,,,978000000.0,978.0,565.340782122905
,,,979000000.0,979.0,564.9224137931035
,,,980000000.0,980.0,472.3139534883721
,,,981000000.0,981.0,466.515625
,,,982000000.0,982.0,1601.0671140939598
,,,983000000.0,983.0,490.29661016949154
,,,984000000.0,984.0,434.00515463917526
,,,985000000.0,985.0,471.7692307692308
,,,986000000.0,986.0,489.35036496350364
,,,987000000.0,987.0,579.6829268292682
,,,988000000.0,988.0,592.7582417582418
,,,989000000.0,989.0,704.1764705882352
,,,990000000.0,990.0,747.051724137931
,,,991000000.0,991.0,926.9655172413793
,,,992000000.0,992.0,1025.7272727272727
,,,993000000.0,993.0,721.2826086956521
,,,994000000.0,994.0,529.4
,,,995000000.0,995.0,542.7719298245614
,,,996000000.0,996.0,514.8813559322034
,,,997000000.0,997.0,579.1421052631579
,,,998000000.0,998.0,541.1397849462365
,,,999000000.0,999.0,567.054347826087
,,,1000000000.0,1000.0,481.4017857142857
,,,1001000000.0,1001.0,439.978835978836
,,,1002000000.0,1002.0,514.485380116959
,,,1003000000.0,1003.0,652.8674033149172
,,,1004000000.0,1004.0,860.886524822695
,,,1005000000.0,1005.0,564.7135135135135
,,,1006000000.0,1006.0,628.7443181818181
,,,1007000000.0,1007.0,467.8
,,,1016000000.0,1016.0,877.0
,,,1017000000.0,1017.0,536.0921052631579
,,,1018000000.0,1018.0,463.6974358974359
,,,1019000000.0,1019.0,508.24375
,,,1020000000.0,1020.0,545.9268292682926
,,,1021000000.0,1021.0,583.7105263157895
,,,1022000000.0,1022.0,515.0408163265306
,,,1023000000.0,1023.0,617.96875
,,,1024000000.0,1024.0,565.3516483516484
,,,1025000000.0,1025.0,562.5698324022346
,,,1026000000.0,1026.0,609.6257668711656
,,,1027000000.0,1027.0,544.3558282208589
,,,1028000000.0,1028.0,1462.5895953757226
,,,1029000000.0,1029.0,439.9591836734694
,,,1031000000.0,1031.0,485.66
,,,1045000000.0,1045.0,844.7454545454545
,,,1046000000.0,1046.0,488.6666666666667
,,,1047000000.0,1047.0,649.0689655172414
,,,1048000000.0,1048.0,508.48387096774195
,,,1053000000.0,1053.0,1011.76
,,,1054000000.0,1054.0,497.6686046511628
,,,1055000000.0,1055.0,429.8392857142857
,,,1056000000.0,1056.0,471.2098765432099
,,,1057000000.0,1057.0,432.9263157894737
,,,1058000000.0,1058.0,728.5210084033613
,,,1059000000.0,1059.0,449.0
,,,1060000000.0,1060.0,433.98473282442745
,,,1061000000.0,1061.0,453.72297297297297
,,,1062000000.0,1062.0,431.0659340659341
,,,1063000000.0,1063.0,425.84393063583815
,,,1064000000.0,1064.0,475.65934065934067
,,,1065000000.0,1065.0,470.67597765363126
,,,1066000000.0,1066.0,634.5337423312883
,,,1067000000.0,1067.0,593.578125
,,,1068000000.0,1068.0,814.3589743589744
,,,1069000000.0,1069.0,519.5857988165681
,,,1070000000.0,1070.0,513.8684210526316
,,,1071000000.0,1071.0,669.2585034013606
,,,1072000000.0,1072.0,976.8992248062016
,,,1073000000.0,1073.0,841.0552147239264
,,,1074000000.0,1074.0,666.0915032679738
,,,1075000000.0,1075.0,452.29896907216494
,,,1076000000.0,1076.0,498.4117647058824
,,,1077000000.0,1077.0,532.35
,,,1078000000.0,1078.0,482.3020833333333
,,,1079000000.0,1079.0,449.0
,,,1080000000.0,1080.0,413.24
,,,1081000000.0,1081.0,448.7
,,,1082000000.0,1082.0,459.2538860103627
,,,1083000000.0,1083.0,431.2
,,,1084000000.0,1084.0,482.4
,,,1087000000.0,1087.0,637.2
,,,1090000000.0,1090.0,440.8
,,,1091000000.0,1091.0,557.9
,,,1092000000.0,1092.0,454.0
,,,1094000000.0,1094.0,478.4339622641509
,,,1095000000.0,1095.0,562.1639344262295
,,,1096000000.0,1096.0,546.625
,,,1097000000.0,1097.0,521.2325581395348
,,,1098000000.0,1098.0,483.3565891472868
,,,1099000000.0,1099.0,437.5359116022099
,,,1100000000.0,1100.0,460.20588235294116
,,,1101000000.0,1101.0,475.7080745341615
,,,1102000000.0,1102.0,468.39639639639637
,,,1103000000.0,1103.0,484.3333333333333
,,,1104000000.0,1104.0,428.9142857142857
,,,1105000000.0,1105.0,689.625
,,,1106000000.0,1106.0,881.2434210526316
,,,1107000000.0,1107.0,817.3212121212122
,,,1108000000.0,1108.0,849.6111111111111
,,,1109000000.0,1109.0,520.3055555555555
,,,1110000000.0,1110.0,538.5128205128206
,,,1111000000.0,1111.0,1013.7697841726618
,,,1112000000.0,1112.0,603.1744966442953
,,,1113000000.0,1113.0,634.5
,,,1114000000.0,1114.0,458.37931034482756
,,,1115000000.0,1115.0,422.09473684210525
,,,1116000000.0,1116.0,451.5367231638418
,,,1117000000.0,1117.0,565.0196078431372
,,,1118000000.0,1118.0,459.46
,,,1119000000.0,1119.0,491.2197802197802
,,,1120000000.0,1120.0,500.80645161290323
,,,1121000000.0,1121.0,564.5488721804511
,,,1122000000.0,1122.0,1004.9560439560439
,,,1123000000.0,1123.0,1216.141592920354
,,,1124000000.0,1124.0,1034.95
,,,1125000000.0,1125.0,876.5042016806723
,,,1126000000.0,1126.0,880.5887096774194
,,,1127000000.0,1127.0,560.1923076923077
,,,1128000000.0,1128.0,518.6987951807229
,,,1129000000.0,1129.0,863.187969924812
,,,1130000000.0,1130.0,619.2941176470588
,,,1131000000.0,1131.0,453.34391534391534
,,,1132000000.0,1132.0,497.94666666666666
,,,1133000000.0,1133.0,497.46534653465346
,,,1134000000.0,1134.0,639.8882978723404
,,,1135000000.0,1135.0,488.22857142857146
,,,1136000000.0,1136.0,497.7135416666667
,,,1137000000.0,1137.0,480.69718309859155
,,,1138000000.0,1138.0,503.82608695652175
,,,1139000000.0,1139.0,634.8018018018018
,,,1140000000.0,1140.0,731.225165562914
,,,1141000000.0,1141.0,483.3125
,,,1142000000.0,1142.0,1012.2440476190476
,,,1143000000.0,1143.0,564.1297297297298
,,,1144000000.0,1144.0,679.6190476190476
,,,1145000000.0,1145.0,579.2333333333333
,,,1146000000.0,1146.0,725.32
,,,1147000000.0,1147.0,507.78632478632477
,,,1148000000.0,1148.0,437.55
,,,1149000000.0,1149.0,443.3783783783784
,,,1150000000.0,1150.0,489.3758865248227
,,,1151000000.0,1151.0,473.75555555555553
,,,1152000000.0,1152.0,445.6214689265537
,,,1153000000.0,1153.0,646.3040540540541
,,,1154000000.0,1154.0,559.1079136690647
,,,1155000000.0,1155.0,449.0
,,,1156000000.0,1156.0,565.6354166666666
,,,1157000000.0,1157.0,863.5827338129496
,,,1158000000.0,1158.0,1919.6611570247933
,,,1159000000.0,1159.0,3764.309734513274
,,,1160000000.0,1160.0,683.5314685314685
,,,1161000000.0,1161.0,676.9451219512196
,,,1162000000.0,1162.0,1143.2735042735044
,,,1163000000.0,1163.0,490.22527472527474
,,,1164000000.0,1164.0,682.8531073446328
,,,1165000000.0,1165.0,448.7551020408163
,,,1166000000.0,1166.0,461.35911602209944
,,,1167000000.0,1167.0,448.17241379310343
,,,1168000000.0,1168.0,482.23595505617976
,,,1169000000.0,1169.0,503.02222222222224
,,,1170000000.0,1170.0,616.3968253968254
,,,1171000000.0,1171.0,550.8409090909091
,,,1172000000.0,1172.0,456.2603550295858
,,,1173000000.0,1173.0,531.125
,,,1174000000.0,1174.0,852.4
,,,1175000000.0,1175.0,982.1094890510949
,,,1176000000.0,1176.0,1035.9139784946237
,,,1177000000.0,1177.0,1036.6510067114093
,,,1178000000.0,1178.0,622.5644171779142
,,,1179000000.0,1179.0,615.9776119402985
,,,1180000000.0,1180.0,488.43506493506493
,,,1181000000.0,1181.0,1762.525
,,,1182000000.0,1182.0,866.6266666666667
,,,1183000000.0,1183.0,543.6870748299319
,,,1184000000.0,1184.0,478.44897959183675
,,,1185000000.0,1185.0,441.40909090909093
,,,1186000000.0,1186.0,532.8142076502733
,,,1187000000.0,1187.0,531.0427807486631
,,,1188000000.0,1188.0,582.4
,,,1189000000.0,1189.0,442.92391304347825
,,,1190000000.0,1190.0,542.0126582278481
,,,1191000000.0,1191.0,3085.4928571428572
,,,1192000000.0,1192.0,442.7741935483871
,,,1193000000.0,1193.0,1185.748427672956
,,,1194000000.0,1194.0,1976.3333333333333
,,,1195000000.0,1195.0,448.28662420382165
,,,1196000000.0,1196.0,1621.8013698630136
,,,1197000000.0,1197.0,460.35135135135135
,,,1198000000.0,1198.0,884.972972972973
,,,1199000000.0,1199.0,917.9083333333333
,,,1200000000.0,1200.0,464.7142857142857
,,,1201000000.0,1201.0,442.84302325581393
,,,1202000000.0,1202.0,446.9107142857143
,,,1203000000.0,1203.0,443.53092783505156
,,,1204000000.0,1204.0,445.12820512820514
,,,1205000000.0,1205.0,446.8333333333333
,,,1206000000.0,1206.0,445.4145077720207
,,,1207000000.0,1207.0,1102.5922330097087
,,,1208000000.0,1208.0,829.6136363636364
,,,1209000000.0,1209.0,450.72131147540983
,,,1210000000.0,1210.0,442.30927835051546
,,,1211000000.0,1211.0,440.90909090909093
,,,1212000000.0,1212.0,453.88125
,,,1213000000.0,1213.0,767.5165562913908
,,,1214000000.0,1214.0,467.8034682080925
,,,1215000000.0,1215.0,785.5771812080537
,,,1216000000.0,1216.0,1143.6439393939395
,,,1217000000.0,1217.0,451.89502762430936
,,,1218000000.0,1218.0,457.68125
,,,1219000000.0,1219.0,464.61224489795916
,177.0,,1219914791.0,1219.0,177.0
,177.0,,1219926666.0,1219.0,177.0
,180.0,,1219939427.0,1219.0,180.0
,,,1220000000.0,1220.0,445.5208333333333
,,,1221000000.0,1221.0,441.4659685863874
,,,1222000000.0,1222.0,442.7564766839378
,,,1223000000.0,1223.0,445.2279792746114
,,,1224000000.0,1224.0,5240.098214285715
,,,1225000000.0,1225.0,855.1079545454545
,,,1226000000.0,1226.0,443.52061855670104
,,,1227000000.0,1227.0,446.1979166666667
,,,1228000000.0,1228.0,429.7037037037037
,,,1229000000.0,1229.0,461.19727891156464
,,,1230000000.0,1230.0,533.4965034965035
,,,1231000000.0,1231.0,526.8709677419355
,,,1232000000.0,1232.0,505.8176100628931
,,,1233000000.0,1233.0,707.9595375722544
,,,1234000000.0,1234.0,885.5379310344828
,,,1235000000.0,1235.0,473.659217877095
,,,1236000000.0,1236.0,476.0792682926829
,,,1237000000.0,1237.0,485.42541436464086
,,,1238000000.0,1238.0,484.4918032786885
,,,1239000000.0,1239.0,494.12068965517244
,,,1240000000.0,1240.0,484.85474860335194
,,,1241000000.0,1241.0,926.4677419354839
,,,1242000000.0,1242.0,922.0301204819277
,,,1243000000.0,1243.0,482.6685082872928
,,,1244000000.0,1244.0,482.04651162790697
,,,1245000000.0,1245.0,437.57377049180326
,,,1246000000.0,1246.0,447.94240837696333
,,,1247000000.0,1247.0,424.28472222222223
,,,1248000000.0,1248.0,828.8343949044586
,,,1249000000.0,1249.0,1142.8831168831168
,,,1250000000.0,1250.0,835.406015037594
,,,1251000000.0,1251.0,496.8313953488372
,,,1252000000.0,1252.0,446.463687150838
,,,1253000000.0,1253.0,441.453125
,,,1254000000.0,1254.0,443.24
,,,1255000000.0,1255.0,439.1357142857143
,,,1256000000.0,1256.0,442.40625
,,,1257000000.0,1257.0,449.7371134020619
,,,1258000000.0,1258.0,868.1445086705203
,,,1259000000.0,1259.0,938.9878787878788
,,,1260000000.0,1260.0,437.6974358974359
,,,1261000000.0,1261.0,442.8756476683938
,,,1262000000.0,1262.0,444.8802083333333
,,,1263000000.0,1263.0,446.7823834196891
,,,1264000000.0,1264.0,778.8562874251497
,,,1265000000.0,1265.0,451.31868131868134
,,,1266000000.0,1266.0,764.1515151515151
,,,1267000000.0,1267.0,883.4177215189874
,,,1268000000.0,1268.0,485.21311475409834
,,,1269000000.0,1269.0,531.8571428571429
,,,1270000000.0,1270.0,699.2608695652174
,,,1271000000.0,1271.0,445.5445026178011
,,,1272000000.0,1272.0,447.09444444444443
,,,1273000000.0,1273.0,449.6614583333333
,,,1274000000.0,1274.0,445.96875
,,,1275000000.0,1275.0,826.2126436781609
,,,1276000000.0,1276.0,935.12
,,,1277000000.0,1277.0,448.8497409326425
,,,1278000000.0,1278.0,446.3967391304348
,,,1279000000.0,1279.0,478.22222222222223
,,,1280000000.0,1280.0,495.3454545454546
,,,1281000000.0,1281.0,494.23295454545456
,,,1282000000.0,1282.0,531.5572519083969
,,,1283000000.0,1283.0,528.6385542168674
,,,1284000000.0,1284.0,706.7152317880794
,,,1285000000.0,1285.0,1202.2
,,,1286000000.0,1286.0,492.10928961748635
,,,1287000000.0,1287.0,491.6448087431694
,,,1288000000.0,1288.0,488.7348066298343
,,,1289000000.0,1289.0,500.1965317919075
,,,1290000000.0,1290.0,493.75
,,,1291000000.0,1291.0,451.76
,,,1292000000.0,1292.0,836.2408759124088
,,,1293000000.0,1293.0,975.2613636363636
,,,1294000000.0,1294.0,443.5416666666667
,,,1295000000.0,1295.0,441.979274611399
,,,1296000000.0,1296.0,437.6145833333333
,,,1297000000.0,1297.0,445.4974093264249
,,,1298000000.0,1298.0,450.90673575129534
,,,1299000000.0,1299.0,469.7055555555556
,,,1300000000.0,1300.0,996.4394904458599
,,,1301000000.0,1301.0,608.9375
,,,1302000000.0,1302.0,444.0842105263158
,,,1303000000.0,1303.0,434.77272727272725
,,,1304000000.0,1304.0,445.28735632183907
,,,1305000000.0,1305.0,441.7564766839378
,,,1306000000.0,1306.0,443.282722513089
,,,1307000000.0,1307.0,443.6666666666667
,,,1308000000.0,1308.0,442.2241379310345
,,,1309000000.0,1309.0,789.7185628742515
,,,1310000000.0,1310.0,1060.7542857142857
,,,1311000000.0,1311.0,439.34715025906735
,,,1312000000.0,1312.0,444.24719101123594
,,,1313000000.0,1313.0,440.9119170984456
,,,1314000000.0,1314.0,442.33678756476684
,,,1315000000.0,1315.0,438.7253886010363
,,,1316000000.0,1316.0,463.0258064516129
,,,1317000000.0,1317.0,743.125
,,,1318000000.0,1318.0,580.5688622754491
,,,1319000000.0,1319.0,471.76795580110496
,,,1320000000.0,1320.0,435.609756097561
,,,1321000000.0,1321.0,436.3453608247423
,,,1322000000.0,1322.0,444.9378238341969
,,,1323000000.0,1323.0,438.5739130434783
,,,1324000000.0,1324.0,441.09090909090907
,,,1325000000.0,1325.0,439.0515463917526
,,,1326000000.0,1326.0,763.5371428571428
,,,1327000000.0,1327.0,1015.606936416185
,,,1328000000.0,1328.0,442.1554404145078
,,,1329000000.0,1329.0,449.9342105263158
,,,1330000000.0,1330.0,492.30434782608694
,,,1331000000.0,1331.0,485.0
,,,1332000000.0,1332.0,499.4901960784314
,,,1333000000.0,1333.0,438.1796407185629
,,,1334000000.0,1334.0,1388.2985074626865
,,,1335000000.0,1335.0,2257.8543046357618
,,,1336000000.0,1336.0,451.12080536912754
,,,1338000000.0,1338.0,445.7755102040816
,,,1339000000.0,1339.0,458.80434782608694
,,,1340000000.0,1340.0,442.8766233766234
,,,1341000000.0,1341.0,442.1849710982659
,,,1342000000.0,1342.0,447.44943820224717
,,,1343000000.0,1343.0,547.8368794326241
,,,1344000000.0,1344.0,469.15432098765433
,,,1345000000.0,1345.0,442.2411347517731
,,,1346000000.0,1346.0,442.1684210526316
,,,1347000000.0,1347.0,428.88947368421054
,,,1348000000.0,1348.0,436.46632124352334
,,,1349000000.0,1349.0,452.1693989071038
,,,1350000000.0,1350.0,463.6195652173913
,,,1351000000.0,1351.0,809.253164556962
,,,1352000000.0,1352.0,721.2113821138212
,,,1353000000.0,1353.0,534.843373493976
,,,1354000000.0,1354.0,1125.7798742138364
,,,1355000000.0,1355.0,745.8141025641025
,,,1356000000.0,1356.0,781.2368421052631
,,,1357000000.0,1357.0,753.7577639751553
,,,1358000000.0,1358.0,931.8169014084507
,,,1359000000.0,1359.0,477.9387755102041
,,,1360000000.0,1360.0,6288.103896103896
,292.0,,1360840312.0,1360.0,292.0
,,,1361000000.0,1361.0,504.1912568306011
,,,1362000000.0,1362.0,459.01069518716577
,,,1363000000.0,1363.0,914.8018018018018
,,,1364000000.0,1364.0,1295.6477272727273
,,,1365000000.0,1365.0,527.8488372093024
,,,1366000000.0,1366.0,554.5
,,,1367000000.0,1367.0,511.36686390532543
,,,1368000000.0,1368.0,529.7333333333333
,,,1369000000.0,1369.0,553.84375
,,,1370000000.0,1370.0,647.006329113924
,,,1371000000.0,1371.0,700.3197674418604
,,,1372000000.0,1372.0,481.5090909090909
,,,1373000000.0,1373.0,648.6440677966102
,,,1374000000.0,1374.0,541.0917431192661
,,,1375000000.0,1375.0,538.4387096774194
,,,1376000000.0,1376.0,559.5530726256983
,,,1377000000.0,1377.0,531.3832335329341
,,,1378000000.0,1378.0,931.6568047337278
,,,1379000000.0,1379.0,1113.607142857143
,,,1380000000.0,1380.0,455.40909090909093
,,,1381000000.0,1381.0,466.1413612565445
,,,1382000000.0,1382.0,461.4502617801047
,,,1383000000.0,1383.0,473.30687830687833
,,,1384000000.0,1384.0,509.2916666666667
,,,1385000000.0,1385.0,542.7421383647799
,,,1386000000.0,1386.0,808.9426229508197
,,,1387000000.0,1387.0,701.0769230769231
,,,1388000000.0,1388.0,454.22222222222223
,,,1389000000.0,1389.0,446.8181818181818
,,,1390000000.0,1390.0,541.3137254901961
,,,1391000000.0,1391.0,450.33986928104576
,,,1392000000.0,1392.0,478.73267326732673
,,,1394000000.0,1394.0,559.6571428571428
,,,1395000000.0,1395.0,777.5085714285714
,,,1396000000.0,1396.0,610.1025641025641
,,,1397000000.0,1397.0,525.2181818181818
,,,1398000000.0,1398.0,453.0687830687831
,,,1399000000.0,1399.0,463.80555555555554
,,,1400000000.0,1400.0,454.1780104712042
,,,1401000000.0,1401.0,1287.7716049382716
,,,1402000000.0,1402.0,544.6234567901234
,,,1403000000.0,1403.0,975.5403726708074
,,,1404000000.0,1404.0,546.9030303030303
,,,1405000000.0,1405.0,453.55882352941177
,,,1406000000.0,1406.0,448.65714285714284
,,,1407000000.0,1407.0,443.5364583333333
,,,1408000000.0,1408.0,451.0104712041885
,,,1409000000.0,1409.0,440.31182795698925
,,,1410000000.0,1410.0,446.1968911917098
,,,1411000000.0,1411.0,487.10614525139664
,,,1412000000.0,1412.0,617.1257142857143
,,,1413000000.0,1413.0,468.3945945945946
,,,1414000000.0,1414.0,596.7328244274809
,,,1415000000.0,1415.0,559.1283783783783
,,,1416000000.0,1416.0,501.8452380952381
,,,1417000000.0,1417.0,567.7123287671233
,,,1418000000.0,1418.0,574.3615384615384
,,,1419000000.0,1419.0,515.7162162162163
,,,1420000000.0,1420.0,557.8443113772455
,,,1421000000.0,1421.0,828.8013245033112
,,,1422000000.0,1422.0,606.8216560509554
,,,1423000000.0,1423.0,445.5833333333333
,,,1424000000.0,1424.0,424.7283950617284
,,,1425000000.0,1425.0,432.57948717948716
,,,1426000000.0,1426.0,445.60714285714283
,,,1427000000.0,1427.0,429.88324873096445
,,,1428000000.0,1428.0,474.0939226519337
,,,1429000000.0,1429.0,3213.0625
,,,1430000000.0,1430.0,75905.45454545454
,,,1431000000.0,1431.0,533.6914285714286
,,,1432000000.0,1432.0,1120.8242424242424
,,,1433000000.0,1433.0,535.6046511627907
,,,1434000000.0,1434.0,494.3030303030303
,,,1435000000.0,1435.0,921.6408450704225
,,,1436000000.0,1436.0,536.6646706586827
,,,1437000000.0,1437.0,1067.0071428571428
,,,1438000000.0,1438.0,641.056338028169
,,,1439000000.0,1439.0,456.10215053763443
,,,1440000000.0,1440.0,445.5952380952381
,,,1441000000.0,1441.0,496.1918604651163
,,,1442000000.0,1442.0,535.9942857142858
,,,1443000000.0,1443.0,684.935294117647
,,,1444000000.0,1444.0,564.9772727272727
,,,1445000000.0,1445.0,576.9130434782609
,,,1446000000.0,1446.0,463.10714285714283
,,,1447000000.0,1447.0,527.0666666666667
,,,1448000000.0,1448.0,481.8086956521739
,,,1449000000.0,1449.0,1281.8818181818183
,,,1450000000.0,1450.0,462.8783783783784
,,,1451000000.0,1451.0,449.49056603773585
,,,1452000000.0,1452.0,507.7417218543046
,,,1453000000.0,1453.0,1522.7349397590363
,,,1454000000.0,1454.0,716.7697368421053
,,,1455000000.0,1455.0,783.9444444444445
,,,1456000000.0,1456.0,443.43386243386243
,,,1457000000.0,1457.0,2562.181102362205
,,,1458000000.0,1458.0,794.2150537634409
,,,1459000000.0,1459.0,923.5181818181818
,,,1460000000.0,1460.0,757.8986486486486
,,,1461000000.0,1461.0,533.9537037037037
,,,1462000000.0,1462.0,611.8633540372671
,,,1463000000.0,1463.0,652.0595238095239
,,,1464000000.0,1464.0,512.36
,,,1465000000.0,1465.0,449.44973544973544
,,,1466000000.0,1466.0,446.4263157894737
,,,1467000000.0,1467.0,451.2447916666667
,,,1468000000.0,1468.0,450.9326424870466
,,,1469000000.0,1469.0,499.5646258503401
,,,1470000000.0,1470.0,930.2451612903226
,,,1471000000.0,1471.0,762.9171974522293
,,,1472000000.0,1472.0,978.0777777777778
,,,1473000000.0,1473.0,683.3875
,,,1474000000.0,1474.0,893.6
,,,1475000000.0,1475.0,546.9444444444445
,,,1476000000.0,1476.0,750.0909090909091
,,,1477000000.0,1477.0,519.1942446043165
,,,1478000000.0,1478.0,457.2020202020202
,,,1479000000.0,1479.0,441.4347826086956
,,,1480000000.0,1480.0,434.01418439716315
,,,1481000000.0,1481.0,435.5
,179.0,,1481036197.0,1481.0,179.0
,180.0,,1481045937.0,1481.0,180.0
,185.0,,1481055625.0,1481.0,185.0
,178.0,,1481065677.0,1481.0,178.0
,187.0,,1481075000.0,1481.0,187.0
,182.0,,1481085468.0,1481.0,182.0
,184.0,,1481095156.0,1481.0,184.0
,180.0,,1481104531.0,1481.0,180.0
,220.0,,1481114062.0,1481.0,220.0
,219.0,,1481123854.0,1481.0,219.0
,217.0,,1481133541.0,1481.0,217.0
,218.0,,1481143177.0,1481.0,218.0
,218.0,,1481152812.0,1481.0,218.0
,218.0,,1481162447.0,1481.0,218.0
,231.0,,1481172395.0,1481.0,231.0
,236.0,,1481182343.0,1481.0,236.0
,223.0,,1481192343.0,1481.0,223.0
,217.0,,1481202239.0,1481.0,217.0
,223.0,,1481212135.0,1481.0,223.0
,218.0,,1481221875.0,1481.0,218.0
,217.0,,1481231510.0,1481.0,217.0
,219.0,,1481241666.0,1481.0,219.0
,219.0,,1481251666.0,1481.0,219.0
,219.0,,1481261770.0,1481.0,219.0
,219.0,,1481271718.0,1481.0,219.0
,222.0,,1481281354.0,1481.0,222.0
,219.0,,1481291510.0,1481.0,219.0
,,,1482000000.0,1482.0,1142.4942528735633
,,,1483000000.0,1483.0,591.4294117647058
,,,1484000000.0,1484.0,596.0058823529412
,,,1485000000.0,1485.0,566.5380116959064
,,,1486000000.0,1486.0,579.0731707317074
,,,1487000000.0,1487.0,450.13432835820896
,,,1488000000.0,1488.0,682.5384615384615
,,,1489000000.0,1489.0,826.3358208955224
,,,1490000000.0,1490.0,509.21875
,,,1491000000.0,1491.0,412.45348837209303
,,,1492000000.0,1492.0,431.0
,,,1493000000.0,1493.0,444.16022099447514
,,,1494000000.0,1494.0,440.3490566037736
,,,1495000000.0,1495.0,417.4117647058824
,,,1496000000.0,1496.0,457.5819209039548
,,,1497000000.0,1497.0,420.3006993006993
,,,1498000000.0,1498.0,449.68888888888887
,,,1499000000.0,1499.0,426.2327044025157
,,,1500000000.0,1500.0,422.3333333333333
,,,1501000000.0,1501.0,432.52095808383234
,,,1502000000.0,1502.0,416.2291666666667
,,,1503000000.0,1503.0,407.06666666666666
,,,1504000000.0,1504.0,582.4027777777778
,,,1505000000.0,1505.0,908.9516129032259
,,,1506000000.0,1506.0,637.8152866242038
,,,1507000000.0,1507.0,447.419689119171
,,,1508000000.0,1508.0,442.01360544217687
,,,1509000000.0,1509.0,427.6235294117647
,,,1510000000.0,1510.0,434.524064171123
,,,1511000000.0,1511.0,438.95238095238096
,,,1512000000.0,1512.0,451.3174603174603
,,,1513000000.0,1513.0,463.1685393258427
,,,1514000000.0,1514.0,747.7119565217391
,,,1515000000.0,1515.0,520.3891891891892
,,,1516000000.0,1516.0,448.61052631578946
,,,1517000000.0,1517.0,449.74869109947645
,,,1518000000.0,1518.0,448.6165803108808
,,,1519000000.0,1519.0,447.3647798742138
,,,1520000000.0,1520.0,453.0975609756098
,,,1521000000.0,1521.0,599.2
,,,1522000000.0,1522.0,646.7055214723927
,,,1523000000.0,1523.0,587.6347305389221
,,,1524000000.0,1524.0,572.1904761904761
,,,1525000000.0,1525.0,748.3410404624277
,,,1526000000.0,1526.0,711.3506493506494
,,,1527000000.0,1527.0,443.5
,,,1528000000.0,1528.0,504.09815950920245
,,,1529000000.0,1529.0,560.3928571428571
,,,1530000000.0,1530.0,527.5584415584416
,,,1531000000.0,1531.0,644.6583333333333
,,,1532000000.0,1532.0,514.0
,,,1533000000.0,1533.0,534.3651685393259
,,,1534000000.0,1534.0,460.6927710843373
,,,1535000000.0,1535.0,422.48618784530385
,,,1536000000.0,1536.0,430.31284916201116
,,,1537000000.0,1537.0,447.75882352941176
,,,1538000000.0,1538.0,722.6
,,,1539000000.0,1539.0,586.1167883211679
,,,1540000000.0,1540.0,875.8539325842696
,,,1541000000.0,1541.0,599.3
,,,1542000000.0,1542.0,450.75
,,,1543000000.0,1543.0,436.8378378378378
,,,1544000000.0,1544.0,480.2635135135135
,,,1545000000.0,1545.0,584.276923076923
,,,1546000000.0,1546.0,424.65816326530614
,,,1547000000.0,1547.0,448.83977900552486
,,,1548000000.0,1548.0,446.6258503401361
,,,1549000000.0,1549.0,564.5666666666667
,,,1550000000.0,1550.0,34611.90909090909
,,,1551000000.0,1551.0,546.1761363636364
,,,1552000000.0,1552.0,512.7359550561798
,,,1553000000.0,1553.0,506.63
,,,1554000000.0,1554.0,440.1666666666667
,,,1555000000.0,1555.0,515.2016806722689
,,,1556000000.0,1556.0,470.5917159763314
,,,1557000000.0,1557.0,845.578231292517
,,,1558000000.0,1558.0,858.575
,,,1559000000.0,1559.0,424.7931034482759
,,,1560000000.0,1560.0,492.0
,,,1569000000.0,1569.0,638.5
,,,1570000000.0,1570.0,583.8333333333334
,,,1571000000.0,1571.0,420.0280898876405
,,,1572000000.0,1572.0,472.25174825174827
,,,1573000000.0,1573.0,442.98857142857145
,,,1574000000.0,1574.0,742.3550295857988
,,,1575000000.0,1575.0,877.9538461538461
,,,1576000000.0,1576.0,444.80645161290323
,,,1577000000.0,1577.0,424.3333333333333
,,,1578000000.0,1578.0,436.4974358974359
,,,1579000000.0,1579.0,442.01360544217687
,,,1580000000.0,1580.0,440.02793296089385
,,,1581000000.0,1581.0,416.7076923076923
,,,1582000000.0,1582.0,472.9569892473118
,,,1583000000.0,1583.0,517.8024691358024
,,,1584000000.0,1584.0,484.1758241758242
,,,1585000000.0,1585.0,572.5932203389831
,,,1586000000.0,1586.0,519.6123595505618
,,,1587000000.0,1587.0,511.94444444444446
,,,1588000000.0,1588.0,437.1358695652174
,,,1589000000.0,1589.0,1172.5413533834587
,,,1590000000.0,1590.0,474.1954022988506
,,,1591000000.0,1591.0,704.4175824175824
,,,1595000000.0,1595.0,435.1038961038961
,,,1596000000.0,1596.0,442.27906976744185
,,,1597000000.0,1597.0,429.15384615384613
,,,1598000000.0,1598.0,447.30172413793105
,,,1599000000.0,1599.0,429.4
,,,1600000000.0,1600.0,435.9782608695652
,,,1601000000.0,1601.0,420.0952380952381
,,,1602000000.0,1602.0,418.71140939597313
,,,1603000000.0,1603.0,446.86772486772486
,,,1604000000.0,1604.0,419.0679012345679
,,,1605000000.0,1605.0,442.31666666666666
,,,1606000000.0,1606.0,2587.9403973509934
,,,1607000000.0,1607.0,532.0166666666667
,,,1608000000.0,1608.0,445.17098445595855
,,,1609000000.0,1609.0,434.13966480446925
,,,1610000000.0,1610.0,586.224
,,,1611000000.0,1611.0,656.8652482269504
,,,1612000000.0,1612.0,449.8313953488372
,,,1613000000.0,1613.0,436.2
,,,1614000000.0,1614.0,422.3255813953488
,,,1615000000.0,1615.0,456.458904109589
,,,1616000000.0,1616.0,668.7734375
,,,1617000000.0,1617.0,467.975
,,,1618000000.0,1618.0,536.9846153846154
,,,1619000000.0,1619.0,735.7518796992481
,,,1620000000.0,1620.0,807.8486842105264
,,,1621000000.0,1621.0,585.2048192771084
,,,1622000000.0,1622.0,751.9375
,,,1623000000.0,1623.0,870.4745762711865
,,,1624000000.0,1624.0,2723.0
,,,1626000000.0,1626.0,496.2105263157895
,,,1627000000.0,1627.0,494.0074074074074
,,,1628000000.0,1628.0,542.9870967741936
,,,1629000000.0,1629.0,476.258064516129
,,,1630000000.0,1630.0,581.0
,,,1631000000.0,1631.0,447.8421052631579
,,,1632000000.0,1632.0,53531.444444444445
,,,1633000000.0,1633.0,525.8362573099415
,,,1634000000.0,1634.0,952.3150684931506
,,,1635000000.0,1635.0,1140.5405405405406
,,,1636000000.0,1636.0,846.5421686746988
,,,1637000000.0,1637.0,715.7251461988304
,,,1638000000.0,1638.0,670.448275862069
,,,1639000000.0,1639.0,529.6086956521739
,,,1640000000.0,1640.0,576.6184210526316
,,,1641000000.0,1641.0,457.7906976744186
,,,1642000000.0,1642.0,742.145945945946
,,,1643000000.0,1643.0,453.7616580310881
,,,1644000000.0,1644.0,472.07954545454544
,,,1645000000.0,1645.0,446.67914438502675
,,,1646000000.0,1646.0,521.6596858638743
,,,1647000000.0,1647.0,611.393063583815
,,,1648000000.0,1648.0,694.9777777777778
,,,1649000000.0,1649.0,514.3174603174604
,,,1650000000.0,1650.0,713.1967213114754
,,,1651000000.0,1651.0,526.5897435897435
,,,1652000000.0,1652.0,496.16402116402116
,,,1653000000.0,1653.0,511.92814371257487
,,,1654000000.0,1654.0,517.2666666666667
,,,1655000000.0,1655.0,656.0696202531645
,,,1656000000.0,1656.0,429.6989247311828
,,,1657000000.0,1657.0,511.64473684210526
,,,1658000000.0,1658.0,665.7933333333333
,,,1659000000.0,1659.0,498.82835820895525
,,,1660000000.0,1660.0,430.7885714285714
,,,1661000000.0,1661.0,471.1639344262295
,,,1662000000.0,1662.0,537.5241935483871
,,,1663000000.0,1663.0,542.6972972972973
,,,1664000000.0,1664.0,579.8882978723404
,,,1665000000.0,1665.0,582.3167701863354
,,,1666000000.0,1666.0,443.5263157894737
,,,1667000000.0,1667.0,591.2710280373832
,,,1668000000.0,1668.0,655.2327586206897
,,,1669000000.0,1669.0,429.46153846153845
,,,1670000000.0,1670.0,573.3260869565217
,,,1671000000.0,1671.0,577.2313432835821
,,,1672000000.0,1672.0,515.15
,,,1673000000.0,1673.0,961.375
,,,1674000000.0,1674.0,2439.59375
,,,1675000000.0,1675.0,873.660606060606
,,,1676000000.0,1676.0,839.0685714285714
,,,1677000000.0,1677.0,475.31413612565444
,,,1678000000.0,1678.0,559.9684210526316
,,,1679000000.0,1679.0,465.5438596491228
,,,1680000000.0,1680.0,463.1209677419355
,,,1681000000.0,1681.0,469.93373493975906
,,,1682000000.0,1682.0,481.23316062176167
,,,1683000000.0,1683.0,425.2012195121951
,,,1684000000.0,1684.0,591.8491620111732
,,,1685000000.0,1685.0,537.671052631579
,,,1686000000.0,1686.0,614.9943820224719
,,,1687000000.0,1687.0,531.1932773109244
,,,1688000000.0,1688.0,615.1271186440678
,,,1689000000.0,1689.0,696.4299065420561
,,,1690000000.0,1690.0,575.4571428571429
,,,1691000000.0,1691.0,1162.0759493670887
,,,1692000000.0,1692.0,535.5737704918033
,,,1693000000.0,1693.0,1003.2093023255813
,,,1694000000.0,1694.0,454.2138364779874
,,,1695000000.0,1695.0,455.0511363636364
,,,1696000000.0,1696.0,491.877094972067
,,,1697000000.0,1697.0,495.9236641221374
,,,1698000000.0,1698.0,511.17241379310343
,,,1699000000.0,1699.0,638.1
,,,1700000000.0,1700.0,432.5966386554622
,,,1701000000.0,1701.0,507.319587628866
,,,1702000000.0,1702.0,704.3788819875776
,,,1703000000.0,1703.0,972.3962264150944
,,,1704000000.0,1704.0,964.0816326530612
,,,1705000000.0,1705.0,709.1875
,,,1706000000.0,1706.0,616.5
,,,1707000000.0,1707.0,618.0220588235294
,,,1708000000.0,1708.0,585.7908496732026
,,,1709000000.0,1709.0,637.6617647058823
,,,1710000000.0,1710.0,498.5833333333333
,,,1711000000.0,1711.0,454.43055555555554
,,,1712000000.0,1712.0,456.45384615384614
,,,1713000000.0,1713.0,536.2051282051282
,,,1714000000.0,1714.0,630.0650406504066
,,,1715000000.0,1715.0,524.6913580246913
,,,1716000000.0,1716.0,3282.0163934426228
,,,1717000000.0,1717.0,477.68
,,,1718000000.0,1718.0,601.6729559748428
,,,1719000000.0,1719.0,665.5742574257425
,,,1720000000.0,1720.0,1530.6967741935484
,,,1721000000.0,1721.0,872.542372881356
,,,1722000000.0,1722.0,610.5761589403974
,,,1723000000.0,1723.0,666.7757009345794
,,,1724000000.0,1724.0,496.712
,,,1725000000.0,1725.0,635.8518518518518
,,,1726000000.0,1726.0,503.42285714285714
,,,1727000000.0,1727.0,846.7731958762887
,,,1728000000.0,1728.0,455.8538461538462
,,,1729000000.0,1729.0,507.125
,,,1730000000.0,1730.0,920.6545454545454
,,,1731000000.0,1731.0,849.7101449275362
,,,1732000000.0,1732.0,552.9893617021277
,,,1735000000.0,1735.0,532.25
,,,1736000000.0,1736.0,515.0380952380953
,,,1737000000.0,1737.0,595.7094972067039
,,,1738000000.0,1738.0,606.2754491017964
,,,1739000000.0,1739.0,586.109756097561
,,,1740000000.0,1740.0,704.0884955752213
,,,1741000000.0,1741.0,644.3050847457627
,,,1742000000.0,1742.0,581.5078125
,,,1743000000.0,1743.0,563.9107142857143
,,,1744000000.0,1744.0,755.1420118343195
,,,1745000000.0,1745.0,502.3263157894737
,,,1746000000.0,1746.0,463.8496732026144
,,,1747000000.0,1747.0,535.7338129496403
,,,1748000000.0,1748.0,498.74074074074076
,,,1749000000.0,1749.0,683.5849056603773
,,,1750000000.0,1750.0,1035.6610169491526
,,,1751000000.0,1751.0,490.0
,,,1752000000.0,1752.0,1661.5304347826086
,,,1753000000.0,1753.0,1048.5253164556962
,,,1754000000.0,1754.0,1039.3275862068965
,,,1755000000.0,1755.0,990.2988505747127
,,,1756000000.0,1756.0,1036.7945945945946
,,,1757000000.0,1757.0,1037.236559139785
,,,1758000000.0,1758.0,1036.768817204301
,,,1759000000.0,1759.0,929.2402234636871
,,,1760000000.0,1760.0,1156.6842105263158
,,,1761000000.0,1761.0,1651.8313253012047
,,,1762000000.0,1762.0,1194.655172413793
,,,1764000000.0,1764.0,456.7686567164179
,,,1765000000.0,1765.0,577.839378238342
,,,1766000000.0,1766.0,1035.6989247311828
,,,1767000000.0,1767.0,1036.2554347826087
,,,1768000000.0,1768.0,679.9739583333334
,,,1769000000.0,1769.0,827.58125
,,,1770000000.0,1770.0,1065.1965317919075
,,,1771000000.0,1771.0,517.6123595505618
,,,1772000000.0,1772.0,441.0880829015544
,,,1773000000.0,1773.0,447.73298429319374
,,,1774000000.0,1774.0,450.7564766839378
,,,1775000000.0,1775.0,455.75280898876406
,,,1776000000.0,1776.0,441.55670103092785
,,,1777000000.0,1777.0,789.5732484076433
,,,1778000000.0,1778.0,577.395061728395
,,,1779000000.0,1779.0,1010.7826086956521
,,,1781000000.0,1781.0,455.8502994011976
,,,1782000000.0,1782.0,451.5567567567568
,,,1783000000.0,1783.0,449.1164021164021
,,,1784000000.0,1784.0,447.12886597938143
,,,1785000000.0,1785.0,445.8958333333333
,,,1786000000.0,1786.0,630.9753086419753
,,,1787000000.0,1787.0,1654.3006993006993
,,,1788000000.0,1788.0,599.4529914529915
,,,1789000000.0,1789.0,438.0
,,,1790000000.0,1790.0,441.8704663212435
,,,1791000000.0,1791.0,438.5364583333333
,,,1792000000.0,1792.0,439.4329896907216
,,,1793000000.0,1793.0,831.1677419354838
,,,1794000000.0,1794.0,446.49655172413793
,,,1795000000.0,1795.0,1105.357142857143
,,,1796000000.0,1796.0,720.8581081081081
,,,1797000000.0,1797.0,445.29842931937173
,,,1798000000.0,1798.0,443.6968085106383
,,,1799000000.0,1799.0,464.32954545454544
,,,1800000000.0,1800.0,437.4974093264249
,,,1801000000.0,1801.0,437.65625
,,,1802000000.0,1802.0,446.6683937823834
,,,1803000000.0,1803.0,600.4251497005988
,,,1804000000.0,1804.0,1034.9212121212122
,,,1805000000.0,1805.0,615.3560606060606
,,,1806000000.0,1806.0,444.9166666666667
,,,1807000000.0,1807.0,447.0052083333333
,,,1808000000.0,1808.0,444.57216494845363
,,,1809000000.0,1809.0,455.505376344086
,,,1810000000.0,1810.0,484.9548387096774
,,,1811000000.0,1811.0,452.8253968253968
,,,1812000000.0,1812.0,868.8857142857142
,,,1813000000.0,1813.0,748.8389261744967
,,,1814000000.0,1814.0,452.8042328042328
,,,1815000000.0,1815.0,450.79651162790697
,,,1816000000.0,1816.0,447.4041450777202
,,,1817000000.0,1817.0,443.5
,,,1818000000.0,1818.0,448.24870466321244
,,,1819000000.0,1819.0,873.4972972972973
,,,1820000000.0,1820.0,531.6024096385543
,,,1821000000.0,1821.0,1037.490909090909
,,,1822000000.0,1822.0,594.4402173913044
,,,1823000000.0,1823.0,441.0248447204969
,,,1825000000.0,1825.0,446.8723404255319
,,,1826000000.0,1826.0,442.7150259067358
,,,1827000000.0,1827.0,837.1558441558442
,,,1828000000.0,1828.0,461.1847826086956
,,,1829000000.0,1829.0,646.6967213114754
,,,1830000000.0,1830.0,821.978947368421
,,,1831000000.0,1831.0,477.09289617486337
,,,1832000000.0,1832.0,496.879781420765
,,,1833000000.0,1833.0,486.5195530726257
,,,1834000000.0,1834.0,488.73224043715845
,,,1835000000.0,1835.0,494.4345238095238
,,,1836000000.0,1836.0,489.1546961325967
,,,1837000000.0,1837.0,597.579268292683
,,,1838000000.0,1838.0,1085.5246913580247
,,,1839000000.0,1839.0,687.3132530120482
,,,1840000000.0,1840.0,493.95580110497235
,,,1841000000.0,1841.0,497.80555555555554
,,,1842000000.0,1842.0,492.3525641025641
,,,1843000000.0,1843.0,453.9493670886076
,,,1844000000.0,1844.0,478.8258426966292
,,,1845000000.0,1845.0,467.2099447513812
,,,1846000000.0,1846.0,617.5297619047619
,,,1847000000.0,1847.0,932.9430379746835
,177.0,,1847228958.0,1847.0,177.0
,177.0,,1847238905.0,1847.0,177.0
,177.0,,1847249062.0,1847.0,177.0
,184.0,,1847259010.0,1847.0,184.0
,,,1848000000.0,1848.0,522.1573033707865
,,,1849000000.0,1849.0,462.32022471910113
,,,1850000000.0,1850.0,461.92746113989637
,,,1851000000.0,1851.0,447.2604166666667
,,,1852000000.0,1852.0,440.94300518134713
,,,1853000000.0,1853.0,443.39896373056996
,,,1854000000.0,1854.0,534.3218390804598
,,,1855000000.0,1855.0,1235.7215189873418
,,,1856000000.0,1856.0,679.5394736842105
,,,1857000000.0,1857.0,443.63698630136986
,,,1858000000.0,1858.0,448.3453608247423
,,,1859000000.0,1859.0,447.35675675675674
,,,1860000000.0,1860.0,450.70680628272254
,,,1861000000.0,1861.0,738.5555555555555
,,,1862000000.0,1862.0,440.60103626943004
,,,1863000000.0,1863.0,735.8271604938271
,,,1864000000.0,1864.0,831.2875
,,,1865000000.0,1865.0,482.6864864864865
,,,1866000000.0,1866.0,465.3404255319149
,,,1867000000.0,1867.0,443.5284974093264
,,,1868000000.0,1868.0,445.55440414507774
,,,1869000000.0,1869.0,461.29891304347825
,,,1870000000.0,1870.0,438.5416666666667
,,,1871000000.0,1871.0,508.1685393258427
,,,1872000000.0,1872.0,1851.3194444444443
,,,1873000000.0,1873.0,662.8054054054054
,,,1874000000.0,1874.0,453.3826530612245
,,,1875000000.0,1875.0,457.36764705882354
,,,1876000000.0,1876.0,443.819587628866
,,,1877000000.0,1877.0,441.1842105263158
,,,1878000000.0,1878.0,778.9620253164557
,,,1879000000.0,1879.0,439.31468531468533
,,,1880000000.0,1880.0,519.1584158415842
,,,1881000000.0,1881.0,1737.092105263158
,,,1882000000.0,1882.0,580.9705882352941
,,,1883000000.0,1883.0,453.3264248704663
,,,1884000000.0,1884.0,443.9005235602094
,,,1885000000.0,1885.0,439.9072164948454
,,,1886000000.0,1886.0,444.7371134020619
,,,1887000000.0,1887.0,444.65284974093265
,,,1888000000.0,1888.0,483.02762430939225
,,,1889000000.0,1889.0,956.1224489795918
,,,1890000000.0,1890.0,690.8516483516484
,,,1891000000.0,1891.0,437.93382352941177
,,,1892000000.0,1892.0,476.4
,,,1893000000.0,1893.0,438.40495867768595
,,,1894000000.0,1894.0,440.60752688172045
,,,1895000000.0,1895.0,465.36423841059604
,,,1896000000.0,1896.0,439.9726775956284
,,,1897000000.0,1897.0,584.5432098765432
,,,1898000000.0,1898.0,1230.1783439490446
,,,1899000000.0,1899.0,505.36416184971097
,,,1900000000.0,1900.0,446.4554973821989
,,,1901000000.0,1901.0,441.4894736842105
,,,1902000000.0,1902.0,437.3419689119171
,,,1903000000.0,1903.0,456.5
,,,1904000000.0,1904.0,433.08376963350787
,,,1905000000.0,1905.0,473.4347826086956
,,,1906000000.0,1906.0,905.9733333333334
,,,1907000000.0,1907.0,711.8563535911602
,,,1908000000.0,1908.0,453.6910994764398
,,,1909000000.0,1909.0,457.4583333333333
,,,1910000000.0,1910.0,449.8670520231214
,,,1911000000.0,1911.0,448.1479591836735
,,,1912000000.0,1912.0,475.82183908045977
,,,1913000000.0,1913.0,444.585635359116
,,,1914000000.0,1914.0,628.3962264150944
,,,1915000000.0,1915.0,1154.1
,,,1916000000.0,1916.0,460.5869565217391
,,,1917000000.0,1917.0,454.4575163398693
,,,1918000000.0,1918.0,458.30898876404495
,,,1919000000.0,1919.0,455.91256830601094
,,,1920000000.0,1920.0,440.4339622641509
,,,1921000000.0,1921.0,437.5838150289017
,,,1922000000.0,1922.0,467.859375
,,,1923000000.0,1923.0,1744.782894736842
,,,1924000000.0,1924.0,733.7602339181286
,,,1925000000.0,1925.0,440.6302083333333
,,,1926000000.0,1926.0,440.08290155440415
,,,1927000000.0,1927.0,452.86528497409324
,,,1928000000.0,1928.0,449.4732142857143
,,,1929000000.0,1929.0,447.2133333333333
,,,1930000000.0,1930.0,559.4722222222222
,,,1931000000.0,1931.0,477.76978417266184
,,,1932000000.0,1932.0,443.6
,,,1933000000.0,1933.0,1090.5
,,,1934000000.0,1934.0,551.5809523809523
,,,1935000000.0,1935.0,451.3525641025641
,,,1936000000.0,1936.0,449.8253968253968
,,,1937000000.0,1937.0,446.67469879518075
,,,1938000000.0,1938.0,435.53684210526313
,,,1939000000.0,1939.0,442.75
,,,1940000000.0,1940.0,651.5172413793103
,,,1941000000.0,1941.0,575.1141304347826
,,,1942000000.0,1942.0,456.67241379310343
,,,1943000000.0,1943.0,447.13684210526316
,,,1944000000.0,1944.0,447.151832460733
,,,1945000000.0,1945.0,445.3541666666667
,,,1946000000.0,1946.0,1292.3082191780823
,,,1947000000.0,1947.0,568.9810126582279
,,,1948000000.0,1948.0,767.297619047619
,,,1949000000.0,1949.0,1375.826923076923
,,,1950000000.0,1950.0,557.6818181818181
,,,1951000000.0,1951.0,689.5698924731183
,,,1952000000.0,1952.0,1555.4392523364486
,,,1953000000.0,1953.0,726.9440559440559
,,,1954000000.0,1954.0,721.3288590604027
,,,1955000000.0,1955.0,790.6911764705883
,,,1956000000.0,1956.0,703.2264150943396
,,,1957000000.0,1957.0,755.4036697247707
,,,1958000000.0,1958.0,1291.076923076923
,,,1959000000.0,1959.0,2949.068181818182
,184.0,,1959995572.0,1959.0,184.0
,,,1960000000.0,1960.0,552.3735632183908
,186.0,,1960006510.0,1960.0,186.0
,189.0,,1960017135.0,1960.0,189.0
,181.0,,1960026979.0,1960.0,181.0
,,,1961000000.0,1961.0,500.4808743169399
,,,1962000000.0,1962.0,556.5185185185185
,,,1963000000.0,1963.0,2383.0
,,,1964000000.0,1964.0,1716.4050632911392
,,,1965000000.0,1965.0,449.30366492146595
,,,1966000000.0,1966.0,454.61240310077517
,,,1967000000.0,1967.0,515.1318681318681
,,,1968000000.0,1968.0,451.1031746031746
,,,1969000000.0,1969.0,518.4420289855072
,,,1970000000.0,1970.0,466.4805194805195
,,,1971000000.0,1971.0,434.48623853211006
,,,1972000000.0,1972.0,1591.1353383458647
,,,1973000000.0,1973.0,855.7181818181818
,,,1974000000.0,1974.0,812.3482142857143
,,,1975000000.0,1975.0,653.5641025641025
,,,1976000000.0,1976.0,478.3613445378151
,,,1977000000.0,1977.0,564.1818181818181
,,,1978000000.0,1978.0,509.28662420382165
,,,1979000000.0,1979.0,509.2478632478632
,,,1980000000.0,1980.0,441.45454545454544
,,,1981000000.0,1981.0,533.3734939759037
,,,1982000000.0,1982.0,436.29842931937173
,,,1983000000.0,1983.0,460.0
,,,1984000000.0,1984.0,769.2866242038217
,,,1985000000.0,1985.0,1018.0
,,,1986000000.0,1986.0,459.97777777777776
,,,1987000000.0,1987.0,460.95
,,,1988000000.0,1988.0,419.0
,,,1989000000.0,1989.0,442.8397435897436
,,,1990000000.0,1990.0,441.75
,,,1991000000.0,1991.0,469.36871508379886
,,,1992000000.0,1992.0,454.9301075268817
,,,1993000000.0,1993.0,440.52150537634407
,,,1994000000.0,1994.0,444.13157894736844
,,,1995000000.0,1995.0,452.23493975903614
,,,1996000000.0,1996.0,445.8994708994709
,,,1997000000.0,1997.0,444.4114583333333
,,,1998000000.0,1998.0,474.7976878612717
,,,1999000000.0,1999.0,452.375
,,,2000000000.0,2000.0,451.3613445378151
,,,2001000000.0,2001.0,457.42857142857144
,,,2002000000.0,2002.0,474.6933333333333
,,,2003000000.0,2003.0,568.6737588652483
,,,2004000000.0,2004.0,551.1061452513967
,,,2005000000.0,2005.0,509.82485875706215
,,,2006000000.0,2006.0,765.9748427672956
,,,2007000000.0,2007.0,520.8722222222223
,,,2008000000.0,2008.0,483.40384615384613
,,,2009000000.0,2009.0,905.6287425149701
,,,2010000000.0,2010.0,546.0731707317074
,,,2011000000.0,2011.0,504.4076433121019
,,,2012000000.0,2012.0,585.8085106382979
,,,2013000000.0,2013.0,664.4565217391304
,,,2014000000.0,2014.0,493.1034482758621
,,,2015000000.0,2015.0,565.8115942028985
,,,2016000000.0,2016.0,618.0457516339869
,,,2017000000.0,2017.0,788.5888888888888
,,,2018000000.0,2018.0,535.5934065934066
,,,2019000000.0,2019.0,453.47701149425285
,,,2020000000.0,2020.0,448.8728813559322
,,,2022000000.0,2022.0,633.1075268817204
,,,2023000000.0,2023.0,619.8982035928144
,,,2024000000.0,2024.0,831.0058139534884
,,,2025000000.0,2025.0,586.7573529411765
,,,2026000000.0,2026.0,643.9107142857143
,,,2027000000.0,2027.0,449.14285714285717
,,,2028000000.0,2028.0,549.8269230769231
,,,2029000000.0,2029.0,531.9323308270676
,,,2030000000.0,2030.0,512.049645390071
,,,2031000000.0,2031.0,470.91358024691357
,,,2032000000.0,2032.0,466.62820512820514
,,,2033000000.0,2033.0,434.5948717948718
,,,2034000000.0,2034.0,1249.3986013986014
,,,2035000000.0,2035.0,923.5704697986578
,,,2036000000.0,2036.0,470.1503267973856
,,,2037000000.0,2037.0,874.4409448818898
,,,2038000000.0,2038.0,805.9677419354839
,,,2039000000.0,2039.0,578.723076923077
,,,2040000000.0,2040.0,600.3838383838383
,,,2041000000.0,2041.0,528.1973684210526
,,,2042000000.0,2042.0,469.26612903225805
,,,2043000000.0,2043.0,476.2151898734177
,,,2044000000.0,2044.0,439.3191489361702
,,,2045000000.0,2045.0,625.6477272727273
,,,2046000000.0,2046.0,587.6878612716763
,,,2047000000.0,2047.0,651.513698630137
,,,2048000000.0,2048.0,611.189349112426
,,,2049000000.0,2049.0,625.5
,,,2050000000.0,2050.0,540.4963503649635
,,,2051000000.0,2051.0,1016.4701986754967
,,,2052000000.0,2052.0,787.4772727272727
,,,2053000000.0,2053.0,442.1575757575758
,,,2054000000.0,2054.0,418.4
,,,2055000000.0,2055.0,438.175
,,,2056000000.0,2056.0,443.9791666666667
,,,2057000000.0,2057.0,460.36942675159236
,,,2058000000.0,2058.0,454.4013157894737
,,,2059000000.0,2059.0,508.8421052631579
,,,2060000000.0,2060.0,668.0327868852459
,,,2061000000.0,2061.0,759.5128205128206
,,,2062000000.0,2062.0,479.06410256410254
,,,2063000000.0,2063.0,435.8134715025907
,,,2064000000.0,2064.0,420.01630434782606
,,,2065000000.0,2065.0,441.3169014084507
,,,2066000000.0,2066.0,537.4782608695652
,,,2067000000.0,2067.0,558.625
,,,2068000000.0,2068.0,936.2675159235669
,,,2069000000.0,2069.0,833.04
,,,2070000000.0,2070.0,435.5511363636364
,,,2071000000.0,2071.0,448.3385416666667
,,,2072000000.0,2072.0,455.8099173553719
,,,2073000000.0,2073.0,438.07471264367814
,,,2074000000.0,2074.0,448.5151515151515
,,,2075000000.0,2075.0,445.1508379888268
,,,2076000000.0,2076.0,620.7464788732394
,,,2077000000.0,2077.0,758.0970149253732
,,,2078000000.0,2078.0,1285.9810126582279
,,,2079000000.0,2079.0,491.3333333333333
,,,2080000000.0,2080.0,438.2549019607843
,,,2081000000.0,2081.0,432.4789473684211
,,,2082000000.0,2082.0,444.8888888888889
,,,2083000000.0,2083.0,477.2105263157895
,,,2084000000.0,2084.0,499.41317365269464
,,,2085000000.0,2085.0,723.6792452830189
,,,2086000000.0,2086.0,752.5730337078652
,,,2087000000.0,2087.0,457.06349206349205
,,,2088000000.0,2088.0,449.80645161290323
,,,2089000000.0,2089.0,454.864406779661
,,,2090000000.0,2090.0,449.774011299435
,,,2091000000.0,2091.0,450.6099290780142
,,,2092000000.0,2092.0,442.0208333333333
,,,2093000000.0,2093.0,556.4925373134329
,,,2094000000.0,2094.0,907.8994082840237
,,,2095000000.0,2095.0,446.0
,,,2096000000.0,2096.0,442.59685863874347
,,,2097000000.0,2097.0,441.41269841269843
,,,2098000000.0,2098.0,440.5025906735751
,,,2099000000.0,2099.0,441.4016393442623
,,,2100000000.0,2100.0,529.589928057554
,,,2101000000.0,2101.0,460.4335260115607
,,,2102000000.0,2102.0,1081.6518987341772
,,,2103000000.0,2103.0,688.1428571428571
,,,2104000000.0,2104.0,440.1566265060241
,,,2105000000.0,2105.0,435.0516129032258
,,,2106000000.0,2106.0,445.44444444444446
,,,2107000000.0,2107.0,447.0402298850575
,,,2108000000.0,2108.0,440.375
,,,2109000000.0,2109.0,963.8372093023256
,,,2110000000.0,2110.0,430.3193277310924
,,,2111000000.0,2111.0,692.4803149606299
,,,2112000000.0,2112.0,454.812865497076
,,,2113000000.0,2113.0,444.10179640718565
,,,2114000000.0,2114.0,437.2482269503546
,,,2115000000.0,2115.0,424.0125786163522
,,,2116000000.0,2116.0,428.04651162790697
,,,2117000000.0,2117.0,446.02197802197804
,,,2118000000.0,2118.0,464.85798816568047
,,,2119000000.0,2119.0,449.09090909090907
,,,2120000000.0,2120.0,681.2840236686391
,,,2121000000.0,2121.0,1077.922077922078
,,,2122000000.0,2122.0,523.277108433735
,,,2123000000.0,2123.0,454.05847953216374
,,,2124000000.0,2124.0,460.95762711864404
,,,2125000000.0,2125.0,418.69620253164555
,,,2126000000.0,2126.0,449.5026178010471
,,,2127000000.0,2127.0,591.9815950920246
,,,2128000000.0,2128.0,497.4130434782609
,,,2129000000.0,2129.0,464.83941605839414
,,,2130000000.0,2130.0,467.16265060240966
,,,2131000000.0,2131.0,486.25531914893617
,,,2132000000.0,2132.0,477.2773722627737
,,,2133000000.0,2133.0,427.6178010471204
,,,2134000000.0,2134.0,3397.732824427481
,,,2135000000.0,2135.0,623.40625
,,,2136000000.0,2136.0,822.3589743589744
,,,2137000000.0,2137.0,595.6258064516129
,,,2138000000.0,2138.0,614.0827586206897
,,,2139000000.0,2139.0,728.2444444444444
,,,2140000000.0,2140.0,760.1
,,,2141000000.0,2141.0,444.32824427480915
,,,2142000000.0,2142.0,455.2307692307692
,,,2143000000.0,2143.0,436.1011235955056
,,,2144000000.0,2144.0,514.0346820809249
,,,2145000000.0,2145.0,466.40526315789475
,,,2146000000.0,2146.0,433.27966101694915
,,,2147000000.0,2147.0,3217.759036144578
,,,2148000000.0,2148.0,425.0
,,,2149000000.0,2149.0,439.1016042780749
,,,2150000000.0,2150.0,433.35260115606934
,,,2151000000.0,2151.0,450.90445859872614
,,,2152000000.0,2152.0,501.47398843930637
,,,2153000000.0,2153.0,804.8639455782313
,,,2154000000.0,2154.0,714.3767123287671
,,,2155000000.0,2155.0,575.0567375886525
,,,2156000000.0,2156.0,446.38461538461536
,,,2157000000.0,2157.0,587.7948717948718
,,,2158000000.0,2158.0,561.56
,,,2159000000.0,2159.0,430.76687116564415
,,,2160000000.0,2160.0,435.5592105263158
,,,2161000000.0,2161.0,534.7514450867052
,,,2162000000.0,2162.0,679.8150684931506
,,,2163000000.0,2163.0,527.2348993288591
,,,2164000000.0,2164.0,450.390625
,,,2165000000.0,2165.0,452.1111111111111
,,,2166000000.0,2166.0,546.218487394958
,,,2167000000.0,2167.0,593.6415094339623
,,,2168000000.0,2168.0,526.1666666666666
,,,2169000000.0,2169.0,569.9467455621302
,,,2170000000.0,2170.0,666.6826347305389
,,,2171000000.0,2171.0,572.2803738317757
,,,2172000000.0,2172.0,699.3333333333334
,,,2173000000.0,2173.0,602.8098591549295
,,,2174000000.0,2174.0,444.4186046511628
,,,2175000000.0,2175.0,449.66887417218544
,,,2176000000.0,2176.0,440.0
,,,2177000000.0,2177.0,456.0568181818182
,,,2178000000.0,2178.0,500.45454545454544
,,,2179000000.0,2179.0,594.726618705036
,,,2180000000.0,2180.0,7648.2962962962965
,,,2181000000.0,2181.0,521.1444444444444
,,,2182000000.0,2182.0,543.1299435028249
,,,2183000000.0,2183.0,523.6222222222223
,,,2184000000.0,2184.0,488.25625
,,,2185000000.0,2185.0,438.6943005181347
,,,2186000000.0,2186.0,855.8723404255319
,,,2187000000.0,2187.0,567.3272727272728
,,,2188000000.0,2188.0,984.140127388535
,,,2189000000.0,2189.0,584.3846153846154
,,,2190000000.0,2190.0,441.5892857142857
,,,2191000000.0,2191.0,451.7241379310345
,,,2192000000.0,2192.0,428.8563535911602
,,,2193000000.0,2193.0,450.7374301675978
,,,2194000000.0,2194.0,441.6149732620321
,,,2195000000.0,2195.0,450.7448275862069
,,,2196000000.0,2196.0,429.69444444444446
,,,2197000000.0,2197.0,548.6729559748428
,,,2198000000.0,2198.0,506.60893854748605
,,,2199000000.0,2199.0,543.7245508982036
,,,2200000000.0,2200.0,510.7613636363636
,,,2201000000.0,2201.0,545.638418079096
,,,2202000000.0,2202.0,511.03125
,,,2203000000.0,2203.0,455.90588235294115
,,,2204000000.0,2204.0,543.7428571428571
,,,2205000000.0,2205.0,456.5839416058394
,,,2206000000.0,2206.0,453.72486772486775
,,,2207000000.0,2207.0,446.2395833333333
,,,2208000000.0,2208.0,440.7029702970297
,,,2209000000.0,2209.0,476.8888888888889
,,,2210000000.0,2210.0,455.8764705882353
,,,2211000000.0,2211.0,450.5210526315789
,,,2212000000.0,2212.0,443.8345323741007
,,,2213000000.0,2213.0,959.2439024390244
,,,2214000000.0,2214.0,681.5154639175257
,,,2215000000.0,2215.0,504.1329787234043
,,,2216000000.0,2216.0,658.9206349206349
,,,2217000000.0,2217.0,522.9424460431654
,,,2218000000.0,2218.0,511.2647058823529
,,,2219000000.0,2219.0,610.3355263157895
,,,2220000000.0,2220.0,1138.5492957746478
,,,2221000000.0,2221.0,557.9533333333334
,186.0,,2221362239.0,2221.0,186.0
,194.0,,2221371510.0,2221.0,194.0
,186.0,,2221380937.0,2221.0,186.0
,189.0,,2221390208.0,2221.0,189.0
,181.0,,2221399635.0,2221.0,181.0
,182.0,,2221408854.0,2221.0,182.0
,176.0,,2221421874.0,2221.0,176.0
,177.0,,2221432760.0,2221.0,177.0
,176.0,,2221443489.0,2221.0,176.0
,178.0,,2221453072.0,2221.0,178.0
,179.0,,2221462343.0,2221.0,179.0
,180.0,,2221471770.0,2221.0,180.0
,195.0,,2221481145.0,2221.0,195.0
,180.0,,2221490416.0,2221.0,180.0
,179.0,,2221499635.0,2221.0,179.0
,194.0,,2221508958.0,2221.0,194.0
,176.0,,2221518333.0,2221.0,176.0
,188.0,,2221528020.0,2221.0,188.0
,182.0,,2221537343.0,2221.0,182.0
,183.0,,2221546666.0,2221.0,183.0
,192.0,,2221556197.0,2221.0,192.0
,222.0,,2221565624.0,2221.0,222.0
,183.0,,2221574895.0,2221.0,183.0
,194.0,,2221584062.0,2221.0,194.0
,180.0,,2221593645.0,2221.0,180.0
,176.0,,2221602864.0,2221.0,176.0
,191.0,,2221612135.0,2221.0,191.0
,176.0,,2221621406.0,2221.0,176.0
,185.0,,2221635468.0,2221.0,185.0
,193.0,,2221644791.0,2221.0,193.0
,178.0,,2221656249.0,2221.0,178.0
,178.0,,2221667187.0,2221.0,178.0
,177.0,,2221676614.0,2221.0,177.0
,187.0,,2221690989.0,2221.0,187.0
,193.0,,2221700208.0,2221.0,193.0
,188.0,,2221709427.0,2221.0,188.0
,176.0,,2221718854.0,2221.0,176.0
,,,2222000000.0,2222.0,466.1048951048951
,,,2224000000.0,2224.0,446.8863636363636
,,,2225000000.0,2225.0,605.1044776119403
,,,2226000000.0,2226.0,510.9520958083832
,,,2227000000.0,2227.0,487.144578313253
,,,2228000000.0,2228.0,463.21590909090907
,,,2229000000.0,2229.0,448.50925925925924
,,,2230000000.0,2230.0,435.1578947368421
,,,2231000000.0,2231.0,509.69924812030075
,,,2232000000.0,2232.0,445.4846625766871
,,,2233000000.0,2233.0,462.109375
,,,2234000000.0,2234.0,462.3155080213904
,,,2235000000.0,2235.0,428.8054054054054
,,,2236000000.0,2236.0,500.0
,,,2237000000.0,2237.0,649.8709677419355
,,,2238000000.0,2238.0,749.5833333333334
,,,2239000000.0,2239.0,475.10752688172045
,,,2240000000.0,2240.0,430.6774193548387
,,,2242000000.0,2242.0,563.7307692307693
,,,2243000000.0,2243.0,529.0849673202614
,,,2244000000.0,2244.0,490.94545454545454
,,,2245000000.0,2245.0,472.3112244897959
,,,2246000000.0,2246.0,443.3743016759777
,,,2247000000.0,2247.0,601.3314606741573
,,,2248000000.0,2248.0,501.1948051948052
,,,2249000000.0,2249.0,446.15675675675675
,,,2250000000.0,2250.0,472.11206896551727
,,,2251000000.0,2251.0,605.379746835443
,,,2252000000.0,2252.0,612.9808917197453
,,,2253000000.0,2253.0,612.4597701149426
,,,2254000000.0,2254.0,579.6094674556213
,,,2255000000.0,2255.0,525.8037974683544
,,,2256000000.0,2256.0,474.484076433121
,,,2257000000.0,2257.0,522.2427745664739
,,,2258000000.0,2258.0,485.7037037037037
,,,2259000000.0,2259.0,485.2903225806452
,,,2260000000.0,2260.0,479.1503267973856
,,,2261000000.0,2261.0,499.0
,,,2262000000.0,2262.0,480.28395061728395
,,,2263000000.0,2263.0,441.3958333333333
,,,2264000000.0,2264.0,669.9519230769231
,,,2265000000.0,2265.0,891.8717948717949
,,,2266000000.0,2266.0,900.5875
,,,2267000000.0,2267.0,577.3975903614457
,,,2268000000.0,2268.0,513.2484472049689
,,,2269000000.0,2269.0,440.2307692307692
,,,2270000000.0,2270.0,444.18518518518516
,,,2271000000.0,2271.0,495.58385093167703
,,,2272000000.0,2272.0,511.1547619047619
,,,2273000000.0,2273.0,453.7230769230769
,,,2274000000.0,2274.0,508.20526315789476
,,,2275000000.0,2275.0,558.0684210526316
,,,2276000000.0,2276.0,542.6701570680628
,,,2277000000.0,2277.0,419.4591836734694
,,,2278000000.0,2278.0,453.1485714285714
,,,2279000000.0,2279.0,665.7202797202797
,,,2280000000.0,2280.0,426.0617283950617
,,,2281000000.0,2281.0,484.0
,,,2282000000.0,2282.0,438.8867924528302
,,,2283000000.0,2283.0,433.3112244897959
,,,2284000000.0,2284.0,462.0
,,,2285000000.0,2285.0,4068.6862745098038
,,,2286000000.0,2286.0,748.5267857142857
,,,2287000000.0,2287.0,811.6858974358975
,,,2288000000.0,2288.0,842.9679487179487
,,,2289000000.0,2289.0,647.965811965812
,,,2290000000.0,2290.0,430.9375
,,,2291000000.0,2291.0,461.9425287356322
,,,2292000000.0,2292.0,463.06944444444446
,,,2293000000.0,2293.0,427.27272727272725
,,,2294000000.0,2294.0,540.6115702479339
,,,2295000000.0,2295.0,553.0443037974684
,,,2296000000.0,2296.0,501.62264150943395
,,,2297000000.0,2297.0,434.52601156069363
,,,2298000000.0,2298.0,464.703125
,,,2299000000.0,2299.0,466.5238095238095
,,,2300000000.0,2300.0,452.0851063829787
,,,2301000000.0,2301.0,466.02985074626866
,,,2302000000.0,2302.0,476.08
,,,2303000000.0,2303.0,521.7592592592592
,,,2304000000.0,2304.0,546.8372093023256
,,,2305000000.0,2305.0,945.6615384615385
,,,2306000000.0,2306.0,482.2842105263158
,,,2307000000.0,2307.0,529.8529411764706
,,,2308000000.0,2308.0,478.5822784810127
,,,2309000000.0,2309.0,518.1764705882352
,,,2310000000.0,2310.0,465.1945945945946
,,,2311000000.0,2311.0,494.7486033519553
,,,2312000000.0,2312.0,447.53061224489795
,,,2314000000.0,2314.0,455.01935483870966
,,,2315000000.0,2315.0,1134.5064935064936
,,,2316000000.0,2316.0,639.7435897435897
,,,2317000000.0,2317.0,527.0
,,,2318000000.0,2318.0,587.1703703703704
,,,2319000000.0,2319.0,585.78125
,,,2320000000.0,2320.0,520.448275862069
,,,2321000000.0,2321.0,604.1882352941177
,,,2322000000.0,2322.0,555.6695652173913
,,,2323000000.0,2323.0,734.6363636363636
,,,2324000000.0,2324.0,827.9589041095891
,,,2325000000.0,2325.0,867.9487179487179
,,,2326000000.0,2326.0,684.6111111111111
,,,2327000000.0,2327.0,543.4300518134716
,,,2328000000.0,2328.0,548.941798941799
,,,2329000000.0,2329.0,556.4413793103448
,,,2330000000.0,2330.0,711.1048387096774
,,,2332000000.0,2332.0,630.873417721519
,,,2333000000.0,2333.0,1267.452380952381
,,,2334000000.0,2334.0,792.3988764044943
,,,2335000000.0,2335.0,839.7602339181286
,,,2336000000.0,2336.0,832.936507936508
,,,2337000000.0,2337.0,652.5928143712575
,,,2338000000.0,2338.0,581.4207650273224
,,,2339000000.0,2339.0,456.248
,,,2340000000.0,2340.0,798.9148936170212
,,,2341000000.0,2341.0,511.4766355140187
,,,2342000000.0,2342.0,493.0969696969697
,,,2343000000.0,2343.0,504.2808988764045
,,,2344000000.0,2344.0,538.5731707317074
,,,2346000000.0,2346.0,451.25
,,,2347000000.0,2347.0,521.3877551020408
,,,2348000000.0,2348.0,434.6125654450262
,,,2349000000.0,2349.0,593.6788990825688
,,,2350000000.0,2350.0,685.90625
,,,2351000000.0,2351.0,943.5375
,,,2352000000.0,2352.0,795.9625
,,,2353000000.0,2353.0,580.9268292682926
,,,2354000000.0,2354.0,601.6526315789474
,,,2355000000.0,2355.0,716.3351063829788
,,,2356000000.0,2356.0,868.1314285714286
,,,2357000000.0,2357.0,574.6903225806452
,,,2358000000.0,2358.0,610.0
,,,2359000000.0,2359.0,461.5911602209945
,,,2360000000.0,2360.0,510.6078431372549
,,,2372000000.0,2372.0,840.2142857142857
,,,2373000000.0,2373.0,620.2777777777778
,,,2374000000.0,2374.0,608.1698113207547
,,,2375000000.0,2375.0,563.394495412844
,,,2376000000.0,2376.0,437.31944444444446
,,,2377000000.0,2377.0,485.22151898734177
,,,2378000000.0,2378.0,629.0744680851063
,,,2379000000.0,2379.0,515.7676056338029
,,,2380000000.0,2380.0,528.4067796610169
,,,2381000000.0,2381.0,591.6631578947369
,,,2382000000.0,2382.0,456.9378238341969
,,,2383000000.0,2383.0,773.8427672955975
,,,2384000000.0,2384.0,599.7971014492754
,,,2385000000.0,2385.0,512.1276595744681
,,,2386000000.0,2386.0,472.72375690607737
,,,2387000000.0,2387.0,511.49668874172187
,,,2388000000.0,2388.0,484.89285714285717
,,,2389000000.0,2389.0,488.83516483516485
,,,2390000000.0,2390.0,525.7647058823529
,,,2391000000.0,2391.0,650.5215053763441
,,,2392000000.0,2392.0,578.4392523364486
,,,2393000000.0,2393.0,519.9887640449438
,,,2394000000.0,2394.0,443.81553398058253
,,,2395000000.0,2395.0,506.47305389221555
,,,2396000000.0,2396.0,435.92820512820515
,,,2397000000.0,2397.0,445.8292682926829
,,,2398000000.0,2398.0,177665.15384615384
,,,2399000000.0,2399.0,419.4424778761062
,,,2401000000.0,2401.0,454.1320754716981
,,,2402000000.0,2402.0,462.23204419889504
,,,2403000000.0,2403.0,460.1270718232044
,,,2404000000.0,2404.0,511.90710382513663
,,,2405000000.0,2405.0,428.5531914893617
,,,2406000000.0,2406.0,460.8917525773196
,,,2407000000.0,2407.0,447.7544910179641
,,,2408000000.0,2408.0,464.9526627218935
,,,2409000000.0,2409.0,506.0
,,,2411000000.0,2411.0,587.9537572254335
,,,2412000000.0,2412.0,436.9441624365482
,,,2413000000.0,2413.0,487.3956834532374
,,,2414000000.0,2414.0,463.45212765957444
,,,2415000000.0,2415.0,490.23316062176167
,,,2416000000.0,2416.0,452.0135135135135
,,,2417000000.0,2417.0,134408.15789473685
,,,2418000000.0,2418.0,428.71084337349396
,,,2419000000.0,2419.0,449.52972972972975
,,,2420000000.0,2420.0,433.045
,,,2421000000.0,2421.0,508.1111111111111
,,,2422000000.0,2422.0,608.1686046511628
,,,2423000000.0,2423.0,500.2067039106145
,,,2424000000.0,2424.0,650.5703125
,,,2425000000.0,2425.0,674.5194805194806
,177.0,,2425581666.0,2425.0,177.0
,176.0,,2425591666.0,2425.0,176.0
,177.0,,2425601666.0,2425.0,177.0
,177.0,,2425610676.0,2425.0,177.0
,177.0,,2425635624.0,2425.0,177.0
,197.0,,2425644947.0,2425.0,197.0
,178.0,,2425654218.0,2425.0,178.0
,179.0,,2425663333.0,2425.0,179.0
,182.0,,2425672447.0,2425.0,182.0
,193.0,,2425681510.0,2425.0,193.0
,180.0,,2425690937.0,2425.0,180.0
,178.0,,2425700208.0,2425.0,178.0
,182.0,,2425709635.0,2425.0,182.0
,181.0,,2425719895.0,2425.0,181.0
,176.0,,2425729843.0,2425.0,176.0
,177.0,,2425739843.0,2425.0,177.0
,176.0,,2425749635.0,2425.0,176.0
,181.0,,2425759583.0,2425.0,181.0
,182.0,,2425769947.0,2425.0,182.0
,176.0,,2425779999.0,2425.0,176.0
,178.0,,2425789687.0,2425.0,178.0
,180.0,,2425799583.0,2425.0,180.0
,177.0,,2425808958.0,2425.0,177.0
,177.0,,2425818280.0,2425.0,177.0
,,,2426000000.0,2426.0,489.3008130081301
,,,2427000000.0,2427.0,435.66
,,,2428000000.0,2428.0,479.185393258427
,,,2429000000.0,2429.0,478.8296296296296
,,,2430000000.0,2430.0,605.6462585034013
,,,2431000000.0,2431.0,458.0053475935829
,,,2432000000.0,2432.0,647.6444444444444
,,,2433000000.0,2433.0,531.1089743589744
,,,2434000000.0,2434.0,567.5870967741936
,,,2435000000.0,2435.0,988.7612903225806
,,,2436000000.0,2436.0,798.6074074074074
,,,2437000000.0,2437.0,556.3884892086331
,,,2438000000.0,2438.0,552.4069767441861
,,,2439000000.0,2439.0,671.1454545454545
,,,2440000000.0,2440.0,682.5257142857142
,,,2441000000.0,2441.0,604.3508771929825
,,,2442000000.0,2442.0,590.7228260869565
,,,2443000000.0,2443.0,535.2977528089888
,,,2444000000.0,2444.0,484.47849462365593
,,,2445000000.0,2445.0,539.3222222222222
,,,2446000000.0,2446.0,459.71875
,,,2447000000.0,2447.0,463.7191780821918
,,,2448000000.0,2448.0,471.59302325581393
,,,2449000000.0,2449.0,446.8315789473684
,,,2450000000.0,2450.0,465.5882352941176
,,,2451000000.0,2451.0,503.08
,,,2452000000.0,2452.0,684.9733333333334
,,,2453000000.0,2453.0,701.8079470198676
,,,2454000000.0,2454.0,623.925925925926
,,,2455000000.0,2455.0,629.542372881356
,,,2456000000.0,2456.0,562.4387096774194
,,,2457000000.0,2457.0,572.2518518518518
,,,2458000000.0,2458.0,595.758064516129
,,,2459000000.0,2459.0,441.3796296296296
,,,2460000000.0,2460.0,435.92893401015226
,,,2461000000.0,2461.0,413.4948979591837
,,,2462000000.0,2462.0,447.4387755102041
,,,2463000000.0,2463.0,455.6354166666667
,,,2464000000.0,2464.0,483.6276595744681
,,,2465000000.0,2465.0,462.04419889502765
,,,2466000000.0,2466.0,441.7455621301775
,,,2467000000.0,2467.0,441.74725274725273
,,,2468000000.0,2468.0,622.8333333333334
,,,2469000000.0,2469.0,592.5746268656717
,,,2470000000.0,2470.0,2273.8
,,,2471000000.0,2471.0,426.3448275862069
,,,2472000000.0,2472.0,591.8513513513514
,,,2473000000.0,2473.0,541.125
,,,2474000000.0,2474.0,546.3092105263158
,,,2475000000.0,2475.0,1075.4769230769232
,,,2476000000.0,2476.0,555.5869565217391
,,,2477000000.0,2477.0,425.61538461538464
,,,2478000000.0,2478.0,475.68586387434556
,,,2479000000.0,2479.0,560.9236641221374
,,,2480000000.0,2480.0,430.5032258064516
,,,2481000000.0,2481.0,427.72727272727275
,,,2482000000.0,2482.0,421.95394736842104
,,,2483000000.0,2483.0,473.33526011560696
,,,2484000000.0,2484.0,453.21649484536084
,,,2485000000.0,2485.0,430.1445086705202
,,,2486000000.0,2486.0,429.96938775510205
,,,2487000000.0,2487.0,512.8604651162791
,,,2488000000.0,2488.0,497.152
,,,2489000000.0,2489.0,485.1666666666667
,,,2490000000.0,2490.0,473.4782608695652
,,,2491000000.0,2491.0,511.22222222222223
,,,2492000000.0,2492.0,507.6101694915254
,,,2493000000.0,2493.0,555.0392156862745
,,,2494000000.0,2494.0,453.48026315789474
,,,2495000000.0,2495.0,481.92660550458714
,,,2496000000.0,2496.0,504.42753623188406
,,,2497000000.0,2497.0,444.8292682926829
,,,2498000000.0,2498.0,441.2647058823529
,,,2499000000.0,2499.0,447.825
,,,2500000000.0,2500.0,477.27672955974845
,,,2501000000.0,2501.0,438.7027027027027
,,,2502000000.0,2502.0,534.9925373134329
,,,2503000000.0,2503.0,534.4583333333334
,,,2504000000.0,2504.0,889.820895522388
,,,2505000000.0,2505.0,450.4931506849315
,,,2506000000.0,2506.0,640.25
,,,2507000000.0,2507.0,761.0
,,,2508000000.0,2508.0,738.0826446280992
,,,2509000000.0,2509.0,518.8474576271186
,,,2510000000.0,2510.0,506.1780104712042
,,,2511000000.0,2511.0,534.2647058823529
,,,2512000000.0,2512.0,471.79411764705884
,,,2513000000.0,2513.0,463.938202247191
,,,2514000000.0,2514.0,502.51724137931035
,,,2515000000.0,2515.0,481.0763358778626
,,,2516000000.0,2516.0,507.6887417218543
,,,2517000000.0,2517.0,981.3821656050956
,,,2518000000.0,2518.0,461.80281690140845
,,,2519000000.0,2519.0,452.0921985815603
,,,2520000000.0,2520.0,1401.9772727272727
,,,2521000000.0,2521.0,449.41340782122904
,,,2522000000.0,2522.0,413.93333333333334
,,,2524000000.0,2524.0,435.35057471264366
,,,2525000000.0,2525.0,510.94300518134713
,,,2526000000.0,2526.0,728.3970588235294
,,,2527000000.0,2527.0,834.8544303797469
,,,2528000000.0,2528.0,886.95
,,,2529000000.0,2529.0,725.0743243243244
,,,2530000000.0,2530.0,607.8305084745763
,,,2531000000.0,2531.0,427.40425531914894
,,,2532000000.0,2532.0,488.25757575757575
,,,2534000000.0,2534.0,17589.484662576688
,,,2535000000.0,2535.0,641.0648648648648
,,,2536000000.0,2536.0,486.7391304347826
,,,2537000000.0,2537.0,684.4319526627219
,,,2538000000.0,2538.0,2775.75
,,,2539000000.0,2539.0,647.8679245283018
,,,2540000000.0,2540.0,647.3907284768212
,,,2541000000.0,2541.0,548.6791443850267
,,,2542000000.0,2542.0,508.74418604651163
,,,2543000000.0,2543.0,992.2347826086957
,,,2544000000.0,2544.0,701.3453237410072
,,,2546000000.0,2546.0,521.8079096045198
,,,2547000000.0,2547.0,594.1046511627907
,,,2548000000.0,2548.0,591.4393063583815
,,,2549000000.0,2549.0,578.234375
,,,2550000000.0,2550.0,569.8930481283422
,,,2551000000.0,2551.0,549.6210526315789
,,,2552000000.0,2552.0,484.08376963350787
,,,2553000000.0,2553.0,483.00613496932516
,,,2554000000.0,2554.0,681.290909090909
,,,2555000000.0,2555.0,602.4364640883978
,,,2556000000.0,2556.0,533.457627118644
,,,2557000000.0,2557.0,635.6071428571429
,,,2558000000.0,2558.0,841.7942857142857
,,,2559000000.0,2559.0,1189.7173913043478
,,,2560000000.0,2560.0,602.4924242424242
,,,2561000000.0,2561.0,728.0710059171597
,,,2562000000.0,2562.0,630.658064516129
,,,2563000000.0,2563.0,556.1371428571429
,,,2564000000.0,2564.0,811.1354166666666
,,,2565000000.0,2565.0,861.0980392156863
,,,2566000000.0,2566.0,477.53472222222223
,,,2567000000.0,2567.0,524.0529100529101
,,,2568000000.0,2568.0,473.5077720207254
,,,2569000000.0,2569.0,476.30601092896177
,,,2570000000.0,2570.0,543.0490797546013
,,,2571000000.0,2571.0,711.8507462686567
,,,2572000000.0,2572.0,673.9416058394161
,,,2573000000.0,2573.0,577.4358974358975
,,,2574000000.0,2574.0,705.4879518072289
,,,2575000000.0,2575.0,596.0
,,,2576000000.0,2576.0,584.5563909774436
,,,2577000000.0,2577.0,787.3645833333334
,,,2578000000.0,2578.0,699.7
,,,2580000000.0,2580.0,543.4049079754601
,,,2581000000.0,2581.0,530.5546875
,,,2582000000.0,2582.0,561.4102564102565
,,,2583000000.0,2583.0,632.0564516129032
,,,2584000000.0,2584.0,733.2254335260116
,,,2585000000.0,2585.0,469.7866666666667
,,,2586000000.0,2586.0,439.1111111111111
,,,2587000000.0,2587.0,486.6242774566474
,,,2588000000.0,2588.0,1407.136645962733
,,,2589000000.0,2589.0,777.0344827586207
,,,2590000000.0,2590.0,813.5925925925926
,,,2591000000.0,2591.0,618.6016949152543
,,,2592000000.0,2592.0,457.8965517241379
,,,2593000000.0,2593.0,594.6716417910447
,,,2594000000.0,2594.0,525.790909090909
,,,2595000000.0,2595.0,632.4423076923077
,,,2596000000.0,2596.0,540.7256097560976
,,,2597000000.0,2597.0,450.6734693877551
,,,2598000000.0,2598.0,532.7521367521367
,,,2599000000.0,2599.0,563.0866141732283
,,,2600000000.0,2600.0,584.027027027027
,,,2601000000.0,2601.0,699.0
,,,2602000000.0,2602.0,810.8758620689655
,,,2603000000.0,2603.0,806.4179894179895
,,,2604000000.0,2604.0,492.954802259887
,,,2605000000.0,2605.0,1160.7848101265822
,,,2606000000.0,2606.0,1254.974358974359
,,,2607000000.0,2607.0,1230.6242424242423
,,,2608000000.0,2608.0,1103.3699421965318
,,,2609000000.0,2609.0,998.4817073170732
,,,2610000000.0,2610.0,1004.6141304347826
,,,2611000000.0,2611.0,935.2372881355932
,,,2612000000.0,2612.0,4656.6567164179105
,,,2613000000.0,2613.0,466.22857142857146
,,,2614000000.0,2614.0,462.15340909090907
,,,2615000000.0,2615.0,555.7643312101911
,,,2616000000.0,2616.0,586.2155688622754
,,,2617000000.0,2617.0,714.580459770115
,,,2618000000.0,2618.0,1038.1351351351352
,,,2619000000.0,2619.0,1028.7272727272727
,,,2620000000.0,2620.0,1040.0089285714287
,,,2621000000.0,2621.0,476.77456647398844
,,,2622000000.0,2622.0,1090.521472392638
,,,2623000000.0,2623.0,1034.8220858895706
,,,2624000000.0,2624.0,1039.021164021164
,,,2625000000.0,2625.0,1039.8670212765958
,,,2626000000.0,2626.0,1038.625668449198
,,,2627000000.0,2627.0,1040.0691489361702
,,,2628000000.0,2628.0,958.9106145251396
,,,2629000000.0,2629.0,1171.4347826086957
,,,2630000000.0,2630.0,1060.0
,,,2631000000.0,2631.0,752.8518518518518
,,,2632000000.0,2632.0,3187.245033112583
,,,2633000000.0,2633.0,986.0391061452514
,,,2634000000.0,2634.0,644.568306010929
,,,2635000000.0,2635.0,621.0536912751678
,,,2636000000.0,2636.0,525.3235294117648
,,,2637000000.0,2637.0,1530.18125
,,,2638000000.0,2638.0,467.1381215469613
,,,2639000000.0,2639.0,775.8133333333334
,,,2640000000.0,2640.0,947.5031055900621
,,,2641000000.0,2641.0,671.5230769230769
,,,2642000000.0,2642.0,649.2857142857143
,,,2643000000.0,2643.0,1094.0314465408806
,,,2644000000.0,2644.0,1143.4848484848485
,,,2645000000.0,2645.0,1017.7209302325581
,,,2646000000.0,2646.0,1135.3461538461538
,,,2647000000.0,2647.0,1165.2312138728323
,,,2648000000.0,2648.0,757.6122448979592
,,,2649000000.0,2649.0,590.4320987654321
,,,2650000000.0,2650.0,672.2378378378378
,,,2651000000.0,2651.0,1035.918918918919
,,,2652000000.0,2652.0,2968.99375
,,,2653000000.0,2653.0,1036.0864864864866
,,,2654000000.0,2654.0,916.494623655914
,,,2655000000.0,2655.0,445.69565217391306
,,,2656000000.0,2656.0,1031.6511627906978
,,,2657000000.0,2657.0,1058.2848101265822
,,,2658000000.0,2658.0,1039.4065934065934
,,,2659000000.0,2659.0,1040.4011299435028
,,,2660000000.0,2660.0,1034.6864864864865
,,,2661000000.0,2661.0,1035.0934579439252
,,,2662000000.0,2662.0,11184.169014084508
,,,2663000000.0,2663.0,1100.4610389610389
,,,2664000000.0,2664.0,701.3167701863354
,,,2665000000.0,2665.0,1122.5641025641025
,,,2666000000.0,2666.0,541.1376146788991
,,,2667000000.0,2667.0,584.6701570680628
,,,2668000000.0,2668.0,839.7111111111111
,,,2669000000.0,2669.0,1426.0112994350281
,,,2670000000.0,2670.0,1035.0216216216215
,,,2671000000.0,2671.0,943.5405405405405
,,,2672000000.0,2672.0,439.68263473053895
,,,2673000000.0,2673.0,975.4873417721519
,,,2674000000.0,2674.0,735.0674846625767
,,,2675000000.0,2675.0,437.9540816326531
,,,2676000000.0,2676.0,438.2938144329897
,,,2677000000.0,2677.0,442.6510416666667
,,,2678000000.0,2678.0,445.8445595854922
,,,2679000000.0,2679.0,445.6041666666667
,,,2680000000.0,2680.0,457.7763157894737
,,,2681000000.0,2681.0,462.82608695652175
,,,2682000000.0,2682.0,669.2207792207793
,,,2683000000.0,2683.0,609.3310344827586
,,,2684000000.0,2684.0,452.781914893617
,,,2685000000.0,2685.0,453.6
,,,2686000000.0,2686.0,449.16315789473686
,,,2687000000.0,2687.0,443.1088082901554
,,,2688000000.0,2688.0,442.20588235294116
,,,2689000000.0,2689.0,445.46086956521737
,,,2690000000.0,2690.0,1136.1702127659576
,,,2691000000.0,2691.0,817.0974025974026
,,,2692000000.0,2692.0,481.7007874015748
,,,2693000000.0,2693.0,481.5263157894737
,,,2694000000.0,2694.0,440.39690721649487
,,,2695000000.0,2695.0,437.04411764705884
,,,2696000000.0,2696.0,445.06632653061223
,,,2697000000.0,2697.0,1308.8035714285713
,,,2698000000.0,2698.0,967.4666666666667
,,,2700000000.0,2700.0,440.1111111111111
,,,2701000000.0,2701.0,447.9578947368421
,,,2702000000.0,2702.0,458.6614583333333
,,,2703000000.0,2703.0,445.72020725388603
,,,2704000000.0,2704.0,446.6666666666667
,,,2705000000.0,2705.0,441.3056994818653
,,,2706000000.0,2706.0,447.6666666666667
,,,2707000000.0,2707.0,970.3125
,,,2708000000.0,2708.0,814.8456790123457
,,,2709000000.0,2709.0,445.0
,,,2710000000.0,2710.0,452.22105263157897
,,,2711000000.0,2711.0,443.6165803108808
,,,2712000000.0,2712.0,448.76704545454544
,,,2713000000.0,2713.0,444.0677083333333
,,,2714000000.0,2714.0,465.5189873417722
,,,2715000000.0,2715.0,547.3926380368098
,,,2716000000.0,2716.0,962.6305732484077
,,,2717000000.0,2717.0,786.75
,,,2720000000.0,2720.0,445.10526315789474
,,,2721000000.0,2721.0,434.6580310880829
,,,2722000000.0,2722.0,426.574358974359
,,,2723000000.0,2723.0,449.07567567567565
,,,2724000000.0,2724.0,903.5902777777778
,,,2725000000.0,2725.0,546.0777777777778
,,,2726000000.0,2726.0,494.2391304347826
,,,2727000000.0,2727.0,525.756906077348
,,,2728000000.0,2728.0,505.5303867403315
,,,2729000000.0,2729.0,523.35
,,,2730000000.0,2730.0,483.36309523809524
,,,2731000000.0,2731.0,573.6301369863014
,,,2732000000.0,2732.0,487.0473372781065
,,,2733000000.0,2733.0,668.843137254902
,,,2734000000.0,2734.0,854.5298013245033
,186.0,,2734654895.0,2734.0,186.0
,,,2735000000.0,2735.0,507.9714285714286
,,,2736000000.0,2736.0,473.0054054054054
,,,2737000000.0,2737.0,463.344262295082
,,,2738000000.0,2738.0,490.2977528089888
,,,2739000000.0,2739.0,476.6125
,,,2740000000.0,2740.0,470.1818181818182
,,,2742000000.0,2742.0,938.00826446281
,,,2743000000.0,2743.0,792.2830188679245
,,,2744000000.0,2744.0,799.5723270440252
,,,2745000000.0,2745.0,468.4219653179191
,,,2746000000.0,2746.0,444.11917098445593
,,,2747000000.0,2747.0,448.9738219895288
,,,2748000000.0,2748.0,498.25
,,,2749000000.0,2749.0,520.2777777777778
,,,2750000000.0,2750.0,912.6855345911949
,,,2751000000.0,2751.0,595.3125
,,,2752000000.0,2752.0,448.7932960893855
,,,2753000000.0,2753.0,446.24870466321244
,,,2754000000.0,2754.0,444.1927083333333
,,,2755000000.0,2755.0,443.440414507772
,,,2756000000.0,2756.0,448.546875
,,,2757000000.0,2757.0,446.31088082901556
,,,2758000000.0,2758.0,856.52
,,,2759000000.0,2759.0,957.9689440993789
,,,2760000000.0,2760.0,441.61764705882354
,,,2761000000.0,2761.0,435.5810810810811
,,,2762000000.0,2762.0,441.7696335078534
,,,2763000000.0,2763.0,437.9387755102041
,,,2764000000.0,2764.0,453.67605633802816
,,,2765000000.0,2765.0,2059.292993630573
,,,2766000000.0,2766.0,497.35087719298247
,,,2767000000.0,2767.0,842.1883116883117
,,,2768000000.0,2768.0,590.9515151515152
,,,2769000000.0,2769.0,462.92896174863387
,,,2770000000.0,2770.0,447.8586387434555
,,,2771000000.0,2771.0,449.5025906735751
,,,2772000000.0,2772.0,450.9555555555556
,,,2773000000.0,2773.0,447.0416666666667
,,,2774000000.0,2774.0,444.3937823834197
,,,2775000000.0,2775.0,927.3227848101266
,,,2776000000.0,2776.0,924.4166666666666
,,,2777000000.0,2777.0,442.03076923076924
,,,2778000000.0,2778.0,442.1875
,,,2779000000.0,2779.0,450.68275862068964
,,,2780000000.0,2780.0,488.43225806451613
,,,2781000000.0,2781.0,442.8169014084507
,,,2782000000.0,2782.0,439.2
,,,2783000000.0,2783.0,710.297619047619
,,,2784000000.0,2784.0,1118.2545454545455
,,,2785000000.0,2785.0,460.6470588235294
,,,2786000000.0,2786.0,437.5771812080537
,,,2787000000.0,2787.0,445.5077720207254
,,,2788000000.0,2788.0,447.62886597938143
,,,2789000000.0,2789.0,451.95652173913044
,,,2790000000.0,2790.0,486.89502762430936
,,,2791000000.0,2791.0,484.9779005524862
,,,2792000000.0,2792.0,782.0645161290323
,,,2793000000.0,2793.0,967.8802395209581
,,,2794000000.0,2794.0,487.3825136612022
,,,2795000000.0,2795.0,853.7352941176471
,,,2796000000.0,2796.0,499.08
,,,2797000000.0,2797.0,494.4972972972973
,,,2798000000.0,2798.0,496.59016393442624
,,,2799000000.0,2799.0,450.541935483871
,,,2800000000.0,2800.0,565.4137931034483
,,,2801000000.0,2801.0,680.7731958762887
,,,2802000000.0,2802.0,1365.5111111111112
,,,2803000000.0,2803.0,450.7368421052632
,,,2804000000.0,2804.0,445.8072916666667
,,,2805000000.0,2805.0,442.4646464646465
,,,2806000000.0,2806.0,440.41379310344826
,,,2807000000.0,2807.0,442.98445595854923
,,,2808000000.0,2808.0,444.03108808290153
,,,2809000000.0,2809.0,735.437125748503
,,,2810000000.0,2810.0,1007.8554913294797
,,,2811000000.0,2811.0,442.0736842105263
,,,2812000000.0,2812.0,451.4415584415584
,,,2814000000.0,2814.0,442.8315789473684
,,,2815000000.0,2815.0,439.4502617801047
,,,2816000000.0,2816.0,439.99056603773585
,,,2817000000.0,2817.0,556.629213483146
,,,2818000000.0,2818.0,1108.2911392405063
,,,2819000000.0,2819.0,564.8874172185431
,,,2820000000.0,2820.0,449.0621761658031
,,,2821000000.0,2821.0,447.05699481865287
,,,2822000000.0,2822.0,446.98387096774195
,,,2824000000.0,2824.0,448.97740112994353
,,,2825000000.0,2825.0,442.2552083333333
,,,2826000000.0,2826.0,442.0
,,,2827000000.0,2827.0,1003.0588235294117
,,,2828000000.0,2828.0,449.4157894736842
,,,2829000000.0,2829.0,450.40140845070425
,,,2830000000.0,2830.0,490.06508875739644
,,,2831000000.0,2831.0,495.5
,,,2832000000.0,2832.0,491.16470588235296
,,,2833000000.0,2833.0,486.44505494505495
,,,2834000000.0,2834.0,492.4230769230769
,,,2835000000.0,2835.0,665.0683229813665
,,,2836000000.0,2836.0,1101.8450704225352
,,,2837000000.0,2837.0,484.96067415730334
,,,2838000000.0,2838.0,497.05
,,,2839000000.0,2839.0,490.00564971751413
,,,2840000000.0,2840.0,489.95580110497235
,,,2841000000.0,2841.0,494.7808219178082
,,,2842000000.0,2842.0,454.1111111111111
,,,2843000000.0,2843.0,720.6927374301677
,,,2844000000.0,2844.0,1033.5251396648046
,,,2845000000.0,2845.0,458.3191489361702
,,,2846000000.0,2846.0,441.59067357512953
,,,2847000000.0,2847.0,449.7461139896373
,,,2848000000.0,2848.0,451.234375
,,,2849000000.0,2849.0,444.94736842105266
,,,2850000000.0,2850.0,457.46560846560845
,,,2851000000.0,2851.0,539.2758620689655
,,,2852000000.0,2852.0,706.5602836879433
,,,2853000000.0,2853.0,515.952380952381
,,,2854000000.0,2854.0,446.2041884816754
,,,2855000000.0,2855.0,445.10362694300517
,,,2856000000.0,2856.0,448.00518134715026
,,,2857000000.0,2857.0,450.1968911917098
,,,2858000000.0,2858.0,444.2849740932642
,,,2859000000.0,2859.0,458.4918918918919
,,,2860000000.0,2860.0,686.5197740112994
,,,2861000000.0,2861.0,1104.6703910614526
,,,2862000000.0,2862.0,487.96216216216214
,,,2863000000.0,2863.0,445.1658031088083
,,,2864000000.0,2864.0,450.3076923076923
,,,2865000000.0,2865.0,441.4166666666667
,,,2866000000.0,2866.0,448.5572916666667
,,,2867000000.0,2867.0,446.09326424870466
,,,2868000000.0,2868.0,536.585635359116
,,,2869000000.0,2869.0,1041.6216216216217
,,,2870000000.0,2870.0,558.2638036809816
,,,2871000000.0,2871.0,450.2447916666667
,,,2872000000.0,2872.0,441.045197740113
,,,2873000000.0,2873.0,446.68911917098444
,,,2874000000.0,2874.0,438.1546391752577
,,,2875000000.0,2875.0,443.03108808290153
,,,2876000000.0,2876.0,439.3264248704663
,,,2877000000.0,2877.0,646.0449438202247
,,,2878000000.0,2878.0,1033.6573033707866
,,,2879000000.0,2879.0,541.4964028776978
,,,2880000000.0,2880.0,489.38922155688624
,,,2881000000.0,2881.0,482.68131868131866
,,,2882000000.0,2882.0,494.55
,,,2883000000.0,2883.0,442.19354838709677
,,,2884000000.0,2884.0,459.5130890052356
,,,2885000000.0,2885.0,449.31088082901556
,,,2886000000.0,2886.0,444.9481865284974
,,,2887000000.0,2887.0,442.8125
,,,2888000000.0,2888.0,445.9742268041237
,,,2889000000.0,2889.0,454.8858695652174
,,,2890000000.0,2890.0,442.0259067357513
,,,2891000000.0,2891.0,437.48704663212436
,,,2892000000.0,2892.0,447.23463687150837
,,,2893000000.0,2893.0,444.046875
,,,2894000000.0,2894.0,647.7039106145252
,,,2895000000.0,2895.0,1033.217877094972
,,,2896000000.0,2896.0,1120.992
,,,2897000000.0,2897.0,1031.7704918032787
,,,2898000000.0,2898.0,1035.171270718232
,,,2899000000.0,2899.0,1033.7777777777778
,,,2900000000.0,2900.0,1034.0
,,,2901000000.0,2901.0,1033.9175824175825
,,,2902000000.0,2902.0,1035.8826815642458
,,,2903000000.0,2903.0,1023.5833333333334
,,,2904000000.0,2904.0,930.6187845303867
,,,2905000000.0,2905.0,1033.7374301675977
,,,2906000000.0,2906.0,1033.7206703910615
,,,2907000000.0,2907.0,1034.7611111111112
,,,2908000000.0,2908.0,1033.887640449438
,,,2909000000.0,2909.0,1030.3203883495146
,,,2910000000.0,2910.0,859.3519553072625
,,,2911000000.0,2911.0,1033.1977401129943
,,,2912000000.0,2912.0,983.2662721893491
,,,2913000000.0,2913.0,1007.8522727272727
,,,2914000000.0,2914.0,1034.1468926553673
,,,2915000000.0,2915.0,1033.5754189944134
,,,2916000000.0,2916.0,1033.65
,,,2917000000.0,2917.0,1033.782122905028
,,,2918000000.0,2918.0,1033.9050279329608
,,,2919000000.0,2919.0,1038.7586206896551
,,,2920000000.0,2920.0,1033.8603351955308
,,,2921000000.0,2921.0,943.9337016574585
,,,2922000000.0,2922.0,1030.6703910614526
,,,2923000000.0,2923.0,1033.0111731843576
,,,2924000000.0,2924.0,1033.7222222222222
,,,2925000000.0,2925.0,1033.0280898876404
,,,2926000000.0,2926.0,957.9126213592233
,,,2927000000.0,2927.0,787.1355932203389
,,,2928000000.0,2928.0,1033.909090909091
,,,2929000000.0,2929.0,1033.5597014925372
,,,2930000000.0,2930.0,1077.7207792207791
,,,2931000000.0,2931.0,1081.0
,,,2932000000.0,2932.0,1081.2641509433963
,,,2933000000.0,2933.0,1453.2897196261683
,,,2934000000.0,2934.0,1034.2033898305085
,,,2935000000.0,2935.0,1033.75
,,,2936000000.0,2936.0,1033.8212290502793
,,,2937000000.0,2937.0,1033.7359550561798
,,,2938000000.0,2938.0,783.9193548387096
,,,2939000000.0,2939.0,763.9933333333333
,,,2940000000.0,2940.0,1033.2329545454545
,,,2941000000.0,2941.0,1036.098901098901
,,,2942000000.0,2942.0,1031.9447513812154
,,,2943000000.0,2943.0,1033.6871508379888
,,,2944000000.0,2944.0,1033.4775280898875
,,,2945000000.0,2945.0,1033.4189944134077
,,,2946000000.0,2946.0,1033.6201117318435
,,,2947000000.0,2947.0,1082.060606060606
,,,2948000000.0,2948.0,1048.969135802469
,,,2949000000.0,2949.0,1033.3013698630136
,,,2950000000.0,2950.0,1066.7801418439717
,,,2951000000.0,2951.0,5403.553191489362
,,,2952000000.0,2952.0,1039.2790697674418
,,,2953000000.0,2953.0,887.85
,,,2954000000.0,2954.0,754.2896174863388
,,,2955000000.0,2955.0,920.6593406593406
,,,2956000000.0,2956.0,1033.7055555555555
,,,2957000000.0,2957.0,1033.8426966292134
,,,2958000000.0,2958.0,1033.5277777777778
,,,2959000000.0,2959.0,1031.4655172413793
,,,2960000000.0,2960.0,1008.6185567010309
,,,2961000000.0,2961.0,928.05
,,,2962000000.0,2962.0,1033.3483146067415
,,,2963000000.0,2963.0,1033.135593220339
,,,2964000000.0,2964.0,1032.9832402234638
,,,2965000000.0,2965.0,1033.1444444444444
,,,2966000000.0,2966.0,1033.1516853932585
,,,2967000000.0,2967.0,1035.0
,,,2968000000.0,2968.0,1033.1067415730338
,,,2969000000.0,2969.0,1036.7068965517242
,,,2970000000.0,2970.0,1034.2111111111112
,,,2971000000.0,2971.0,1034.3743016759777
,,,2972000000.0,2972.0,972.066225165563
,,,2973000000.0,2973.0,613.081081081081
,,,2974000000.0,2974.0,884.7458563535912
,,,2975000000.0,2975.0,1033.1620111731843
,,,2976000000.0,2976.0,1033.0677966101696
,,,2977000000.0,2977.0,1034.8777777777777
,,,2978000000.0,2978.0,1033.123595505618
,,,2979000000.0,2979.0,1033.0444444444445
,,,2980000000.0,2980.0,1057.7222222222222
,,,2982000000.0,2982.0,1050.1238938053098
,,,2983000000.0,2983.0,1056.683615819209
,,,2984000000.0,2984.0,1057.203488372093
,,,2985000000.0,2985.0,1057.2685714285715
,,,2986000000.0,2986.0,1058.28
,,,2987000000.0,2987.0,1057.25
,,,2988000000.0,2988.0,920.625
,,,2989000000.0,2989.0,899.0736196319018
,,,2990000000.0,2990.0,1033.0671641791046
,,,2991000000.0,2991.0,901.1972789115646
,,,2992000000.0,2992.0,952.3898305084746
,,,2993000000.0,2993.0,1028.5906040268455
,,,2994000000.0,2994.0,1033.8351648351647
,,,2995000000.0,2995.0,1034.0786516853932
,,,2996000000.0,2996.0,1034.232044198895
,,,2997000000.0,2997.0,1007.7979797979798
,,,2998000000.0,2998.0,1034.1016949152543
,,,2999000000.0,2999.0,1031.1818181818182
,,,3000000000.0,3000.0,1034.5722222222223
,,,3001000000.0,3001.0,1033.1638418079096
,,,3002000000.0,3002.0,1033.7722222222221
,,,3003000000.0,3003.0,1034.6871508379888
,,,3004000000.0,3004.0,1033.1451612903227
,,,3005000000.0,3005.0,987.7923076923076
,,,3006000000.0,3006.0,938.5248618784531
,,,3007000000.0,3007.0,1034.5555555555557
,,,3008000000.0,3008.0,4953.173913043478
,,,3009000000.0,3009.0,916.6882352941177
,,,3010000000.0,3010.0,1005.0613496932515
,,,3011000000.0,3011.0,1080.041958041958
,,,3012000000.0,3012.0,678.4042553191489
,,,3013000000.0,3013.0,1007.6795580110497
,,,3014000000.0,3014.0,1032.5
,,,3015000000.0,3015.0,1033.0441988950276
,,,3016000000.0,3016.0,695.4961832061068
,,,3018000000.0,3018.0,839.5454545454545
,,,3019000000.0,3019.0,994.68
,,,3020000000.0,3020.0,1034.5674157303372
,,,3021000000.0,3021.0,1032.752808988764
,,,3022000000.0,3022.0,1029.1694915254238
,,,3023000000.0,3023.0,762.4230769230769
,,,3024000000.0,3024.0,614.9333333333333
,,,3025000000.0,3025.0,5970.571428571428
,,,3026000000.0,3026.0,1028.1081081081081
,,,3027000000.0,3027.0,903.84
,,,3028000000.0,3028.0,1138.9794520547946
,,,3029000000.0,3029.0,1138.2293577981652
,,,3030000000.0,3030.0,1077.0866666666666
,,,3031000000.0,3031.0,1080.3058823529411
,,,3032000000.0,3032.0,1064.9583333333333
,,,3033000000.0,3033.0,1080.7021276595744
,,,3034000000.0,3034.0,986.2450980392157
,,,3035000000.0,3035.0,605.1832460732984
,,,3036000000.0,3036.0,644.8316831683169
,,,3038000000.0,3038.0,979.9136690647482
,,,3039000000.0,3039.0,836.038961038961
,,,3040000000.0,3040.0,2408.5
,,,3041000000.0,3041.0,892.0285714285715
,206.0,,3041680468.0,3041.0,206.0
,207.0,,3041693906.0,3041.0,207.0
,206.0,,3041707656.0,3041.0,206.0
,206.0,,3041720781.0,3041.0,206.0
,206.0,,3041733593.0,3041.0,206.0
,206.0,,3041746406.0,3041.0,206.0
,206.0,,3041759218.0,3041.0,206.0
,206.0,,3041771718.0,3041.0,206.0
,206.0,,3041784531.0,3041.0,206.0
,206.0,,3041797656.0,3041.0,206.0
,205.0,,3041810468.0,3041.0,205.0
,205.0,,3041823281.0,3041.0,205.0
,205.0,,3041836093.0,3041.0,205.0
,206.0,,3041848906.0,3041.0,206.0
,206.0,,3041862656.0,3041.0,206.0
,207.0,,3041875156.0,3041.0,207.0
,206.0,,3041888281.0,3041.0,206.0
,206.0,,3041901406.0,3041.0,206.0
,207.0,,3041913906.0,3041.0,207.0
,206.0,,3041927343.0,3041.0,206.0
,207.0,,3041940156.0,3041.0,207.0
,206.0,,3041953281.0,3041.0,206.0
,207.0,,3041967031.0,3041.0,207.0
,206.0,,3041979531.0,3041.0,206.0
,206.0,,3041992968.0,3041.0,206.0
,,,3042000000.0,3042.0,613.7058823529412
,207.0,,3042006093.0,3042.0,207.0
,206.0,,3042019531.0,3042.0,206.0
,206.0,,3042032656.0,3042.0,206.0
,206.0,,3042046406.0,3042.0,206.0
,206.0,,3042060468.0,3042.0,206.0
,205.0,,3042073593.0,3042.0,205.0
,205.0,,3042086718.0,3042.0,205.0
,206.0,,3042099843.0,3042.0,206.0
,206.0,,3042112968.0,3042.0,206.0
,206.0,,3042126406.0,3042.0,206.0
,206.0,,3042139531.0,3042.0,206.0
,207.0,,3042152656.0,3042.0,207.0
,206.0,,3042165781.0,3042.0,206.0
,206.0,,3042178906.0,3042.0,206.0
,206.0,,3042192031.0,3042.0,206.0
,205.0,,3042205468.0,3042.0,205.0
,206.0,,3042218593.0,3042.0,206.0
,205.0,,3042232343.0,3042.0,205.0
,206.0,,3042245468.0,3042.0,206.0
,206.0,,3042258593.0,3042.0,206.0
,206.0,,3042271093.0,3042.0,206.0
,206.0,,3042283906.0,3042.0,206.0
,206.0,,3042296718.0,3042.0,206.0
,206.0,,3042309531.0,3042.0,206.0
,206.0,,3042322656.0,3042.0,206.0
,206.0,,3042335156.0,3042.0,206.0
,206.0,,3042347968.0,3042.0,206.0
,205.0,,3042360468.0,3042.0,205.0
,206.0,,3042372968.0,3042.0,206.0
,205.0,,3042385781.0,3042.0,205.0
,206.0,,3042398281.0,3042.0,206.0
,206.0,,3042411093.0,3042.0,206.0
,206.0,,3042423906.0,3042.0,206.0
,206.0,,3042437343.0,3042.0,206.0
,206.0,,3042450156.0,3042.0,206.0
,207.0,,3042463281.0,3042.0,207.0
,206.0,,3042476406.0,3042.0,206.0
,206.0,,3042488906.0,3042.0,206.0
,206.0,,3042501718.0,3042.0,206.0
,206.0,,3042515156.0,3042.0,206.0
,207.0,,3042528281.0,3042.0,207.0
,206.0,,3042541406.0,3042.0,206.0
,206.0,,3042554531.0,3042.0,206.0
,207.0,,3042567968.0,3042.0,207.0
,207.0,,3042581406.0,3042.0,207.0
,206.0,,3042594843.0,3042.0,206.0
,205.0,,3042607968.0,3042.0,205.0
,206.0,,3042621093.0,3042.0,206.0
,206.0,,3042633906.0,3042.0,206.0
,206.0,,3042647343.0,3042.0,206.0
,206.0,,3042660781.0,3042.0,206.0
,206.0,,3042673906.0,3042.0,206.0
,205.0,,3042687031.0,3042.0,205.0
,206.0,,3042700468.0,3042.0,206.0
,206.0,,3042713593.0,3042.0,206.0
,206.0,,3042726718.0,3042.0,206.0
,206.0,,3042740156.0,3042.0,206.0
,206.0,,3042753281.0,3042.0,206.0
,205.0,,3042765781.0,3042.0,205.0
,206.0,,3042778593.0,3042.0,206.0
,207.0,,3042791718.0,3042.0,207.0
,205.0,,3042804531.0,3042.0,205.0
,206.0,,3042817343.0,3042.0,206.0
,207.0,,3042830468.0,3042.0,207.0
,206.0,,3042843281.0,3042.0,206.0
,206.0,,3042855781.0,3042.0,206.0
,206.0,,3042868593.0,3042.0,206.0
,206.0,,3042881406.0,3042.0,206.0
,206.0,,3042893906.0,3042.0,206.0
,205.0,,3042906406.0,3042.0,205.0
,205.0,,3042919531.0,3042.0,205.0
,206.0,,3042932343.0,3042.0,206.0
,206.0,,3042945156.0,3042.0,206.0
,206.0,,3042957968.0,3042.0,206.0
,206.0,,3042971406.0,3042.0,206.0
,206.0,,3042983906.0,3042.0,206.0
,206.0,,3042996718.0,3042.0,206.0
,,,3043000000.0,3043.0,721.2
,206.0,,3043009531.0,3043.0,206.0
,206.0,,3043022656.0,3043.0,206.0
,207.0,,3043035156.0,3043.0,207.0
,207.0,,3043048593.0,3043.0,207.0
,206.0,,3043062031.0,3043.0,206.0
,206.0,,3043075156.0,3043.0,206.0
,206.0,,3043091041.0,3043.0,206.0
,206.0,,3043104478.0,3043.0,206.0
,205.0,,3043117916.0,3043.0,205.0
,206.0,,3043131666.0,3043.0,206.0
,206.0,,3043146041.0,3043.0,206.0
,206.0,,3043159166.0,3043.0,206.0
,208.0,,3043172291.0,3043.0,208.0
,206.0,,3043185676.0,3043.0,206.0
,207.0,,3043199114.0,3043.0,207.0
,205.0,,3043212864.0,3043.0,205.0
,206.0,,3043225989.0,3043.0,206.0
,207.0,,3043239114.0,3043.0,207.0
,205.0,,3043252864.0,3043.0,205.0
,206.0,,3043266614.0,3043.0,206.0
,206.0,,3043280364.0,3043.0,206.0
,208.0,,3043292760.0,3043.0,208.0
,206.0,,3043304583.0,3043.0,206.0
,206.0,,3043316510.0,3043.0,206.0
,206.0,,3043327760.0,3043.0,206.0
,206.0,,3043337656.0,3043.0,206.0
,207.0,,3043348020.0,3043.0,207.0
,208.0,,3043358697.0,3043.0,208.0
,206.0,,3043368593.0,3043.0,206.0
,207.0,,3043378541.0,3043.0,207.0
,207.0,,3043388906.0,3043.0,207.0
,207.0,,3043398697.0,3043.0,207.0
,209.0,,3043408697.0,3043.0,209.0
,207.0,,3043419166.0,3043.0,207.0
,206.0,,3043429478.0,3043.0,206.0
,207.0,,3043439687.0,3043.0,207.0
,210.0,,3043449739.0,3043.0,210.0
,207.0,,3043460051.0,3043.0,207.0
,207.0,,3043470156.0,3043.0,207.0
,205.0,,3043480676.0,3043.0,205.0
,207.0,,3043491197.0,3043.0,207.0
,206.0,,3043501249.0,3043.0,206.0
,177.0,,3043511353.0,3043.0,177.0
,178.0,,3043521093.0,3043.0,178.0
,178.0,,3043539947.0,3043.0,178.0
,176.0,,3043549531.0,3043.0,176.0
,178.0,,3043559010.0,3043.0,178.0
,178.0,,3043569270.0,3043.0,178.0
,177.0,,3043584166.0,3043.0,177.0
,179.0,,3043593958.0,3043.0,179.0
,206.0,,3043604635.0,3043.0,206.0
,208.0,,3043614895.0,3043.0,208.0
,206.0,,3043625051.0,3043.0,206.0
,207.0,,3043635833.0,3043.0,207.0
,207.0,,3043646145.0,3043.0,207.0
,207.0,,3043655989.0,3043.0,207.0
,200.0,,3043666301.0,3043.0,200.0
,209.0,,3043676978.0,3043.0,209.0
,207.0,,3043687499.0,3043.0,207.0
,210.0,,3043697968.0,3043.0,210.0
,207.0,,3043708072.0,3043.0,207.0
,207.0,,3043718801.0,3043.0,207.0
,209.0,,3043729010.0,3043.0,209.0
,209.0,,3043738958.0,3043.0,209.0
,209.0,,3043749218.0,3043.0,209.0
,210.0,,3043759426.0,3043.0,210.0
,209.0,,3043769739.0,3043.0,209.0
,208.0,,3043780051.0,3043.0,208.0
,206.0,,3043790468.0,3043.0,206.0
,210.0,,3043801406.0,3043.0,210.0
,209.0,,3043812603.0,3043.0,209.0
,209.0,,3043822916.0,3043.0,209.0
,209.0,,3043832968.0,3043.0,209.0
,209.0,,3043843541.0,3043.0,209.0
,206.0,,3043853906.0,3043.0,206.0
,209.0,,3043864270.0,3043.0,209.0
,209.0,,3043874010.0,3043.0,209.0
,210.0,,3043884166.0,3043.0,210.0
,209.0,,3043894218.0,3043.0,209.0
,209.0,,3043903958.0,3043.0,209.0
,209.0,,3043914218.0,3043.0,209.0
,210.0,,3043924426.0,3043.0,210.0
,206.0,,3043934791.0,3043.0,206.0
,209.0,,3043944843.0,3043.0,209.0
,209.0,,3043955051.0,3043.0,209.0
,209.0,,3043965260.0,3043.0,209.0
,209.0,,3043975416.0,3043.0,209.0
,,,3044000000.0,3044.0,765.2482269503546
,209.0,,3044089531.0,3044.0,209.0
,207.0,,3044104583.0,3044.0,207.0
,210.0,,3044118853.0,3044.0,210.0
,208.0,,3044132031.0,3044.0,208.0
,208.0,,3044147499.0,3044.0,208.0
,209.0,,3044157968.0,3044.0,209.0
,210.0,,3044168020.0,3044.0,210.0
,208.0,,3044178333.0,3044.0,208.0
,207.0,,3044188593.0,3044.0,207.0
,209.0,,3044198906.0,3044.0,209.0
,207.0,,3044209218.0,3044.0,207.0
,207.0,,3044283280.0,3044.0,207.0
,208.0,,3044298385.0,3044.0,208.0
,207.0,,3044314895.0,3044.0,207.0
,207.0,,3044332551.0,3044.0,207.0
,204.0,,3044347395.0,3044.0,204.0
,206.0,,3044357343.0,3044.0,206.0
,209.0,,3044367499.0,3044.0,209.0
,206.0,,3044377655.0,3044.0,206.0
,206.0,,3044387812.0,3044.0,206.0
,208.0,,3044397968.0,3044.0,208.0
,206.0,,3044408124.0,3044.0,206.0
,209.0,,3044424999.0,3044.0,209.0
,207.0,,3044434895.0,3044.0,207.0
,209.0,,3044444791.0,3044.0,209.0
,207.0,,3044454687.0,3044.0,207.0
,207.0,,3044464374.0,3044.0,207.0
,210.0,,3044474478.0,3044.0,210.0
,210.0,,3044484635.0,3044.0,210.0
,207.0,,3044494843.0,3044.0,207.0
,208.0,,3044504947.0,3044.0,208.0
,210.0,,3044515051.0,3044.0,210.0
,210.0,,3044525155.0,3044.0,210.0
,209.0,,3044535312.0,3044.0,209.0
,206.0,,3044608905.0,3044.0,206.0
,206.0,,3044618593.0,3044.0,206.0
,207.0,,3044628228.0,3044.0,207.0
,209.0,,3044638749.0,3044.0,209.0
,185.0,,3044648593.0,3044.0,185.0
,208.0,,3044658541.0,3044.0,208.0
,198.0,,3044668280.0,3044.0,198.0
,213.0,,3044678593.0,3044.0,213.0
,209.0,,3044688489.0,3044.0,209.0
,202.0,,3044698697.0,3044.0,202.0
,208.0,,3044708593.0,3044.0,208.0
,210.0,,3044718801.0,3044.0,210.0
,209.0,,3044728801.0,3044.0,209.0
,206.0,,3044738958.0,3044.0,206.0
,207.0,,3044748541.0,3044.0,207.0
,209.0,,3044758437.0,3044.0,209.0
,206.0,,3044768280.0,3044.0,206.0
,208.0,,3044778124.0,3044.0,208.0
,209.0,,3044788280.0,3044.0,209.0
,207.0,,3044797968.0,3044.0,207.0
,207.0,,3044816926.0,3044.0,207.0
,206.0,,3044846978.0,3044.0,206.0
,207.0,,3044856666.0,3044.0,207.0
,206.0,,3044866562.0,3044.0,206.0
,208.0,,3044876718.0,3044.0,208.0
,207.0,,3044886874.0,3044.0,207.0
,207.0,,3044896978.0,3044.0,207.0
,206.0,,3044907135.0,3044.0,206.0
,206.0,,3044917291.0,3044.0,206.0
,209.0,,3044927395.0,3044.0,209.0
,210.0,,3044937551.0,3044.0,210.0
,207.0,,3044947708.0,3044.0,207.0
,209.0,,3044957916.0,3044.0,209.0
,207.0,,3044968072.0,3044.0,207.0
,207.0,,3044978228.0,3044.0,207.0
,206.0,,3044988333.0,3044.0,206.0
,208.0,,3044998437.0,3044.0,208.0
,,,3045000000.0,3045.0,622.3705583756346
,209.0,,3045008593.0,3045.0,209.0
,207.0,,3045018697.0,3045.0,207.0
,206.0,,3045028853.0,3045.0,206.0
,209.0,,3045039010.0,3045.0,209.0
,206.0,,3045049218.0,3045.0,206.0
,209.0,,3045059374.0,3045.0,209.0
,209.0,,3045069530.0,3045.0,209.0
,208.0,,3045079635.0,3045.0,208.0
,209.0,,3045089739.0,3045.0,209.0
,208.0,,3045099895.0,3045.0,208.0
,209.0,,3045109999.0,3045.0,209.0
,209.0,,3045120208.0,3045.0,209.0
,209.0,,3045130416.0,3045.0,209.0
,209.0,,3045140572.0,3045.0,209.0
,206.0,,3045150676.0,3045.0,206.0
,209.0,,3045160833.0,3045.0,209.0
,209.0,,3045171041.0,3045.0,209.0
,207.0,,3045181145.0,3045.0,207.0
,209.0,,3045191353.0,3045.0,209.0
,209.0,,3045201510.0,3045.0,209.0
,207.0,,3045211614.0,3045.0,207.0
,209.0,,3045221718.0,3045.0,209.0
,209.0,,3045231822.0,3045.0,209.0
,208.0,,3045241978.0,3045.0,208.0
,206.0,,3045252135.0,3045.0,206.0
,209.0,,3045262291.0,3045.0,209.0
,209.0,,3045272447.0,3045.0,209.0
,209.0,,3045282603.0,3045.0,209.0
,209.0,,3045292708.0,3045.0,209.0
,208.0,,3045302864.0,3045.0,208.0
,209.0,,3045312968.0,3045.0,209.0
,208.0,,3045323124.0,3045.0,208.0
,209.0,,3045333280.0,3045.0,209.0
,207.0,,3045343437.0,3045.0,207.0
,209.0,,3045353593.0,3045.0,209.0
,206.0,,3045363749.0,3045.0,206.0
,209.0,,3045373905.0,3045.0,209.0
,210.0,,3045384114.0,3045.0,210.0
,206.0,,3045394218.0,3045.0,206.0
,207.0,,3045404426.0,3045.0,207.0
,209.0,,3045414635.0,3045.0,209.0
,210.0,,3045424530.0,3045.0,210.0
,206.0,,3045434426.0,3045.0,206.0
,207.0,,3045444062.0,3045.0,207.0
,209.0,,3045454010.0,3045.0,209.0
,209.0,,3045463853.0,3045.0,209.0
,209.0,,3045474010.0,3045.0,209.0
,208.0,,3045484166.0,3045.0,208.0
,209.0,,3045494270.0,3045.0,209.0
,210.0,,3045504374.0,3045.0,210.0
,209.0,,3045514530.0,3045.0,209.0
,208.0,,3045524687.0,3045.0,208.0
,206.0,,3045534843.0,3045.0,206.0
,210.0,,3045544947.0,3045.0,210.0
,209.0,,3045555051.0,3045.0,209.0
,208.0,,3045565155.0,3045.0,208.0
,209.0,,3045575312.0,3045.0,209.0
,207.0,,3045585468.0,3045.0,207.0
,209.0,,3045595624.0,3045.0,209.0
,208.0,,3045605780.0,3045.0,208.0
,209.0,,3045615937.0,3045.0,209.0
,209.0,,3045626093.0,3045.0,209.0
,209.0,,3045636249.0,3045.0,209.0
,207.0,,3045646353.0,3045.0,207.0
,206.0,,3045656510.0,3045.0,206.0
,210.0,,3045666614.0,3045.0,210.0
,206.0,,3045676718.0,3045.0,206.0
,210.0,,3045686874.0,3045.0,210.0
,209.0,,3045697030.0,3045.0,209.0
,209.0,,3045707135.0,3045.0,209.0
,206.0,,3045717239.0,3045.0,206.0
,207.0,,3045727343.0,3045.0,207.0
,209.0,,3045737499.0,3045.0,209.0
,210.0,,3045747655.0,3045.0,210.0
,209.0,,3045757812.0,3045.0,209.0
,207.0,,3045767916.0,3045.0,207.0
,209.0,,3045778020.0,3045.0,209.0
,209.0,,3045788124.0,3045.0,209.0
,206.0,,3045798280.0,3045.0,206.0
,208.0,,3045808437.0,3045.0,208.0
,206.0,,3045818593.0,3045.0,206.0
,207.0,,3045828697.0,3045.0,207.0
,208.0,,3045838853.0,3045.0,208.0
,208.0,,3045849010.0,3045.0,208.0
,209.0,,3045859114.0,3045.0,209.0
,207.0,,3045869322.0,3045.0,207.0
,206.0,,3045879478.0,3045.0,206.0
,208.0,,3045889635.0,3045.0,208.0
,206.0,,3045899739.0,3045.0,206.0
,210.0,,3045909895.0,3045.0,210.0
,209.0,,3045919999.0,3045.0,209.0
,209.0,,3045930155.0,3045.0,209.0
,209.0,,3045940312.0,3045.0,209.0
,208.0,,3045950520.0,3045.0,208.0
,209.0,,3045960676.0,3045.0,209.0
,208.0,,3045970780.0,3045.0,208.0
,206.0,,3045980885.0,3045.0,206.0
,209.0,,3045991041.0,3045.0,209.0
,,,3046000000.0,3046.0,620.1414141414141
,209.0,,3046001197.0,3046.0,209.0
,207.0,,3046011353.0,3046.0,207.0
,209.0,,3046021457.0,3046.0,209.0
,208.0,,3046031614.0,3046.0,208.0
,209.0,,3046041770.0,3046.0,209.0
,208.0,,3046051874.0,3046.0,208.0
,209.0,,3046062030.0,3046.0,209.0
,209.0,,3046072187.0,3046.0,209.0
,209.0,,3046082291.0,3046.0,209.0
,207.0,,3046092447.0,3046.0,207.0
,209.0,,3046102551.0,3046.0,209.0
,207.0,,3046112655.0,3046.0,207.0
,206.0,,3046122812.0,3046.0,206.0
,208.0,,3046132968.0,3046.0,208.0
,206.0,,3046143124.0,3046.0,206.0
,209.0,,3046153280.0,3046.0,209.0
,206.0,,3046163437.0,3046.0,206.0
,209.0,,3046173645.0,3046.0,209.0
,206.0,,3046183749.0,3046.0,206.0
,207.0,,3046193853.0,3046.0,207.0
,209.0,,3046204010.0,3046.0,209.0
,209.0,,3046214114.0,3046.0,209.0
,209.0,,3046224270.0,3046.0,209.0
,210.0,,3046234478.0,3046.0,210.0
,206.0,,3046244582.0,3046.0,206.0
,210.0,,3046254687.0,3046.0,210.0
,206.0,,3046264843.0,3046.0,206.0
,207.0,,3046275051.0,3046.0,207.0
,206.0,,3046285207.0,3046.0,206.0
,210.0,,3046295312.0,3046.0,210.0
,209.0,,3046305468.0,3046.0,209.0
,209.0,,3046315624.0,3046.0,209.0
,206.0,,3046325780.0,3046.0,206.0
,208.0,,3046335937.0,3046.0,208.0
,209.0,,3046346093.0,3046.0,209.0
,210.0,,3046356249.0,3046.0,210.0
,206.0,,3046366405.0,3046.0,206.0
,209.0,,3046376562.0,3046.0,209.0
,206.0,,3046386718.0,3046.0,206.0
,207.0,,3046396874.0,3046.0,207.0
,206.0,,3046407030.0,3046.0,206.0
,208.0,,3046417187.0,3046.0,208.0
,207.0,,3046426822.0,3046.0,207.0
,210.0,,3046436926.0,3046.0,210.0
,209.0,,3046446770.0,3046.0,209.0
,207.0,,3046456614.0,3046.0,207.0
,209.0,,3046466718.0,3046.0,209.0
,207.0,,3046476874.0,3046.0,207.0
,209.0,,3046486978.0,3046.0,209.0
,207.0,,3046497135.0,3046.0,207.0
,209.0,,3046507291.0,3046.0,209.0
,206.0,,3046517447.0,3046.0,206.0
,209.0,,3046527551.0,3046.0,209.0
,209.0,,3046537707.0,3046.0,209.0
,209.0,,3046547864.0,3046.0,209.0
,207.0,,3046558072.0,3046.0,207.0
,209.0,,3046568228.0,3046.0,209.0
,207.0,,3046578385.0,3046.0,207.0
,206.0,,3046588489.0,3046.0,206.0
,207.0,,3046598697.0,3046.0,207.0
,209.0,,3046608853.0,3046.0,209.0
,207.0,,3046619010.0,3046.0,207.0
,209.0,,3046629166.0,3046.0,209.0
,210.0,,3046639322.0,3046.0,210.0
,209.0,,3046649478.0,3046.0,209.0
,208.0,,3046659635.0,3046.0,208.0
,209.0,,3046669791.0,3046.0,209.0
,210.0,,3046679895.0,3046.0,210.0
,209.0,,3046690051.0,3046.0,209.0
,207.0,,3046700155.0,3046.0,207.0
,206.0,,3046710312.0,3046.0,206.0
,209.0,,3046720468.0,3046.0,209.0
,208.0,,3046730572.0,3046.0,208.0
,210.0,,3046740728.0,3046.0,210.0
,208.0,,3046750832.0,3046.0,208.0
,207.0,,3046761041.0,3046.0,207.0
,206.0,,3046771145.0,3046.0,206.0
,207.0,,3046781249.0,3046.0,207.0
,209.0,,3046791405.0,3046.0,209.0
,208.0,,3046801562.0,3046.0,208.0
,206.0,,3046811718.0,3046.0,206.0
,208.0,,3046821874.0,3046.0,208.0
,209.0,,3046832030.0,3046.0,209.0
,208.0,,3046842135.0,3046.0,208.0
,209.0,,3046852291.0,3046.0,209.0
,210.0,,3046862447.0,3046.0,210.0
,206.0,,3046872551.0,3046.0,206.0
,206.0,,3046882760.0,3046.0,206.0
,206.0,,3046892864.0,3046.0,206.0
,208.0,,3046902968.0,3046.0,208.0
,207.0,,3046913124.0,3046.0,207.0
,207.0,,3046923228.0,3046.0,207.0
,206.0,,3046933385.0,3046.0,206.0
,207.0,,3046943489.0,3046.0,207.0
,206.0,,3046953645.0,3046.0,206.0
,208.0,,3046963749.0,3046.0,208.0
,209.0,,3046973905.0,3046.0,209.0
,210.0,,3046984062.0,3046.0,210.0
,209.0,,3046994166.0,3046.0,209.0
,,,3047000000.0,3047.0,614.9839572192514
,209.0,,3047004270.0,3047.0,209.0
,209.0,,3047014374.0,3047.0,209.0
,208.0,,3047024530.0,3047.0,208.0
,206.0,,3047034687.0,3047.0,206.0
,209.0,,3047044843.0,3047.0,209.0
,209.0,,3047054999.0,3047.0,209.0
,208.0,,3047065155.0,3047.0,208.0
,206.0,,3047075312.0,3047.0,206.0
,209.0,,3047085468.0,3047.0,209.0
,208.0,,3047095624.0,3047.0,208.0
,207.0,,3047112343.0,3047.0,207.0
,209.0,,3047122499.0,3047.0,209.0
,207.0,,3047132655.0,3047.0,207.0
,209.0,,3047142812.0,3047.0,209.0
,207.0,,3047152916.0,3047.0,207.0
,209.0,,3047163020.0,3047.0,209.0
,210.0,,3047173176.0,3047.0,210.0
,206.0,,3047183332.0,3047.0,206.0
,206.0,,3047193541.0,3047.0,206.0
,209.0,,3047203645.0,3047.0,209.0
,209.0,,3047213853.0,3047.0,209.0
,209.0,,3047223957.0,3047.0,209.0
,209.0,,3047234062.0,3047.0,209.0
,209.0,,3047244218.0,3047.0,209.0
,206.0,,3047254374.0,3047.0,206.0
,206.0,,3047264530.0,3047.0,206.0
,209.0,,3047274687.0,3047.0,209.0
,206.0,,3047284843.0,3047.0,206.0
,209.0,,3047294947.0,3047.0,209.0
,206.0,,3047305103.0,3047.0,206.0
,207.0,,3047315312.0,3047.0,207.0
,209.0,,3047325468.0,3047.0,209.0
,207.0,,3047335572.0,3047.0,207.0
,207.0,,3047345728.0,3047.0,207.0
,210.0,,3047355884.0,3047.0,210.0
,208.0,,3047366041.0,3047.0,208.0
,207.0,,3047376197.0,3047.0,207.0
,207.0,,3047386353.0,3047.0,207.0
,210.0,,3047396457.0,3047.0,210.0
,209.0,,3047406666.0,3047.0,209.0
,207.0,,3047416770.0,3047.0,207.0
,207.0,,3047426405.0,3047.0,207.0
,208.0,,3047436301.0,3047.0,208.0
,209.0,,3047446145.0,3047.0,209.0
,209.0,,3047455989.0,3047.0,209.0
,209.0,,3047465676.0,3047.0,209.0
,209.0,,3047475312.0,3047.0,209.0
,208.0,,3047485259.0,3047.0,208.0
,207.0,,3047495416.0,3047.0,207.0
,209.0,,3047505572.0,3047.0,209.0
,209.0,,3047515728.0,3047.0,209.0
,209.0,,3047525884.0,3047.0,209.0
,208.0,,3047536041.0,3047.0,208.0
,206.0,,3047546197.0,3047.0,206.0
,209.0,,3047556301.0,3047.0,209.0
,209.0,,3047566509.0,3047.0,209.0
,208.0,,3047576666.0,3047.0,208.0
,206.0,,3047586770.0,3047.0,206.0
,209.0,,3047596718.0,3047.0,209.0
,206.0,,3047606666.0,3047.0,206.0
,210.0,,3047661562.0,3047.0,210.0
,206.0,,3047671666.0,3047.0,206.0
,209.0,,3047681926.0,3047.0,209.0
,209.0,,3047692187.0,3047.0,209.0
,206.0,,3047702447.0,3047.0,206.0
,206.0,,3047712707.0,3047.0,206.0
,208.0,,3047722968.0,3047.0,208.0
,206.0,,3047733228.0,3047.0,206.0
,209.0,,3047743332.0,3047.0,209.0
,206.0,,3047753593.0,3047.0,206.0
,209.0,,3047763853.0,3047.0,209.0
,207.0,,3047774114.0,3047.0,207.0
,206.0,,3047784374.0,3047.0,206.0
,209.0,,3047794634.0,3047.0,209.0
,209.0,,3047805572.0,3047.0,209.0
,209.0,,3047815416.0,3047.0,209.0
,210.0,,3047825364.0,3047.0,210.0
,206.0,,3047835780.0,3047.0,206.0
,208.0,,3047845832.0,3047.0,208.0
,210.0,,3047855780.0,3047.0,210.0
,207.0,,3047865989.0,3047.0,207.0
,209.0,,3047876249.0,3047.0,209.0
,207.0,,3047886509.0,3047.0,207.0
,209.0,,3047896770.0,3047.0,209.0
,209.0,,3047907030.0,3047.0,209.0
,209.0,,3047917291.0,3047.0,209.0
,209.0,,3047927551.0,3047.0,209.0
,209.0,,3047937812.0,3047.0,209.0
,210.0,,3047948072.0,3047.0,210.0
,209.0,,3047958332.0,3047.0,209.0
,209.0,,3047968541.0,3047.0,209.0
,209.0,,3047978801.0,3047.0,209.0
,210.0,,3047989062.0,3047.0,210.0
,209.0,,3047999322.0,3047.0,209.0
,,,3048000000.0,3048.0,620.0899470899471
,207.0,,3048009582.0,3048.0,207.0
,210.0,,3048019843.0,3048.0,210.0
,207.0,,3048030103.0,3048.0,207.0
,209.0,,3048040364.0,3048.0,209.0
,208.0,,3048050624.0,3048.0,208.0
,209.0,,3048060884.0,3048.0,209.0
,209.0,,3048071145.0,3048.0,209.0
,209.0,,3048081405.0,3048.0,209.0
,209.0,,3048091666.0,3048.0,209.0
,209.0,,3048101926.0,3048.0,209.0
,210.0,,3048112187.0,3048.0,210.0
,209.0,,3048122447.0,3048.0,209.0
,208.0,,3048132707.0,3048.0,208.0
,209.0,,3048142968.0,3048.0,209.0
,210.0,,3048153228.0,3048.0,210.0
,209.0,,3048163489.0,3048.0,209.0
,208.0,,3048173749.0,3048.0,208.0
,209.0,,3048184009.0,3048.0,209.0
,207.0,,3048194270.0,3048.0,207.0
,209.0,,3048204530.0,3048.0,209.0
,209.0,,3048214791.0,3048.0,209.0
,209.0,,3048225051.0,3048.0,209.0
,209.0,,3048235312.0,3048.0,209.0
,209.0,,3048245572.0,3048.0,209.0
,207.0,,3048255832.0,3048.0,207.0
,209.0,,3048266093.0,3048.0,209.0
,210.0,,3048276353.0,3048.0,210.0
,209.0,,3048286614.0,3048.0,209.0
,209.0,,3048296874.0,3048.0,209.0
,209.0,,3048307134.0,3048.0,209.0
,207.0,,3048317395.0,3048.0,207.0
,209.0,,3048327655.0,3048.0,209.0
,207.0,,3048337916.0,3048.0,207.0
,207.0,,3048348176.0,3048.0,207.0
,207.0,,3048358437.0,3048.0,207.0
,209.0,,3048368697.0,3048.0,209.0
,207.0,,3048378957.0,3048.0,207.0
,210.0,,3048389218.0,3048.0,210.0
,209.0,,3048399478.0,3048.0,209.0
,209.0,,3048409739.0,3048.0,209.0
,209.0,,3048419843.0,3048.0,209.0
,209.0,,3048429947.0,3048.0,209.0
,209.0,,3048440051.0,3048.0,209.0
,209.0,,3048449843.0,3048.0,209.0
,209.0,,3048459686.0,3048.0,209.0
,209.0,,3048469791.0,3048.0,209.0
,209.0,,3048480051.0,3048.0,209.0
,210.0,,3048490311.0,3048.0,210.0
,207.0,,3048500572.0,3048.0,207.0
,209.0,,3048510832.0,3048.0,209.0
,210.0,,3048521093.0,3048.0,210.0
,209.0,,3048531353.0,3048.0,209.0
,209.0,,3048541614.0,3048.0,209.0
,209.0,,3048551874.0,3048.0,209.0
,207.0,,3048562134.0,3048.0,207.0
,209.0,,3048572395.0,3048.0,209.0
,209.0,,3048582655.0,3048.0,209.0
,210.0,,3048592916.0,3048.0,210.0
,210.0,,3048603176.0,3048.0,210.0
,209.0,,3048613436.0,3048.0,209.0
,207.0,,3048623697.0,3048.0,207.0
,209.0,,3048633957.0,3048.0,209.0
,208.0,,3048644218.0,3048.0,208.0
,210.0,,3048654478.0,3048.0,210.0
,209.0,,3048664739.0,3048.0,209.0
,209.0,,3048674999.0,3048.0,209.0
,207.0,,3048685259.0,3048.0,207.0
,268.0,,3048725728.0,3048.0,268.0
,208.0,,3048737134.0,3048.0,208.0
,209.0,,3048747343.0,3048.0,209.0
,208.0,,3048757551.0,3048.0,208.0
,208.0,,3048767759.0,3048.0,208.0
,210.0,,3048777968.0,3048.0,210.0
,209.0,,3048788176.0,3048.0,209.0
,206.0,,3048798384.0,3048.0,206.0
,208.0,,3048808593.0,3048.0,208.0
,209.0,,3048818801.0,3048.0,209.0
,208.0,,3048829009.0,3048.0,208.0
,207.0,,3048839218.0,3048.0,207.0
,209.0,,3048849426.0,3048.0,209.0
,208.0,,3048859634.0,3048.0,208.0
,210.0,,3048869843.0,3048.0,210.0
,206.0,,3048880259.0,3048.0,206.0
,208.0,,3048891353.0,3048.0,208.0
,208.0,,3048901041.0,3048.0,208.0
,210.0,,3048911301.0,3048.0,210.0
,210.0,,3048921509.0,3048.0,210.0
,209.0,,3048931718.0,3048.0,209.0
,208.0,,3048941926.0,3048.0,208.0
,210.0,,3048952134.0,3048.0,210.0
,209.0,,3048962343.0,3048.0,209.0
,210.0,,3048972551.0,3048.0,210.0
,208.0,,3048982759.0,3048.0,208.0
,208.0,,3048992968.0,3048.0,208.0
,,,3049000000.0,3049.0,457.6195652173913
,208.0,,3049003176.0,3049.0,208.0
,209.0,,3049013384.0,3049.0,209.0
,209.0,,3049023593.0,3049.0,209.0
,208.0,,3049033801.0,3049.0,208.0
,209.0,,3049044009.0,3049.0,209.0
,209.0,,3049054218.0,3049.0,209.0
,208.0,,3049064426.0,3049.0,208.0
,207.0,,3049074634.0,3049.0,207.0
,208.0,,3049084843.0,3049.0,208.0
,209.0,,3049095051.0,3049.0,209.0
,209.0,,3049105259.0,3049.0,209.0
,208.0,,3049115468.0,3049.0,208.0
,209.0,,3049125676.0,3049.0,209.0
,209.0,,3049135884.0,3049.0,209.0
,209.0,,3049146093.0,3049.0,209.0
,207.0,,3049156301.0,3049.0,207.0
,209.0,,3049166509.0,3049.0,209.0
,209.0,,3049176718.0,3049.0,209.0
,210.0,,3049186926.0,3049.0,210.0
,208.0,,3049197134.0,3049.0,208.0
,209.0,,3049207343.0,3049.0,209.0
,208.0,,3049217551.0,3049.0,208.0
,206.0,,3049227759.0,3049.0,206.0
,209.0,,3049237968.0,3049.0,209.0
,210.0,,3049248176.0,3049.0,210.0
,207.0,,3049258384.0,3049.0,207.0
,209.0,,3049268593.0,3049.0,209.0
,209.0,,3049278801.0,3049.0,209.0
,209.0,,3049289009.0,3049.0,209.0
,209.0,,3049299218.0,3049.0,209.0
,208.0,,3049309426.0,3049.0,208.0
,208.0,,3049319634.0,3049.0,208.0
,208.0,,3049329843.0,3049.0,208.0
,208.0,,3049340051.0,3049.0,208.0
,208.0,,3049350259.0,3049.0,208.0
,210.0,,3049360468.0,3049.0,210.0
,208.0,,3049370676.0,3049.0,208.0
,207.0,,3049380884.0,3049.0,207.0
,209.0,,3049391093.0,3049.0,209.0
,208.0,,3049401301.0,3049.0,208.0
,208.0,,3049411509.0,3049.0,208.0
,208.0,,3049421509.0,3049.0,208.0
,209.0,,3049431249.0,3049.0,209.0
,208.0,,3049441249.0,3049.0,208.0
,208.0,,3049481561.0,3049.0,208.0
,207.0,,3049491509.0,3049.0,207.0
,210.0,,3049501457.0,3049.0,210.0
,207.0,,3049511405.0,3049.0,207.0
,209.0,,3049521353.0,3049.0,209.0
,207.0,,3049531197.0,3049.0,207.0
,210.0,,3049541145.0,3049.0,210.0
,208.0,,3049551093.0,3049.0,208.0
,208.0,,3049561041.0,3049.0,208.0
,208.0,,3049570989.0,3049.0,208.0
,207.0,,3049580936.0,3049.0,207.0
,210.0,,3049590884.0,3049.0,210.0
,207.0,,3049600832.0,3049.0,207.0
,207.0,,3049610780.0,3049.0,207.0
,207.0,,3049620780.0,3049.0,207.0
,208.0,,3049630728.0,3049.0,208.0
,210.0,,3049640676.0,3049.0,210.0
,210.0,,3049650364.0,3049.0,210.0
,208.0,,3049660416.0,3049.0,208.0
,207.0,,3049670364.0,3049.0,207.0
,207.0,,3049680311.0,3049.0,207.0
,208.0,,3049690311.0,3049.0,208.0
,210.0,,3049700311.0,3049.0,210.0
,207.0,,3049710259.0,3049.0,207.0
,210.0,,3049720207.0,3049.0,210.0
,207.0,,3049730155.0,3049.0,207.0
,207.0,,3049740103.0,3049.0,207.0
,224.0,,3049782968.0,3049.0,224.0
,177.0,,3049793854.0,3049.0,177.0
,188.0,,3049804895.0,3049.0,188.0
,178.0,,3049815260.0,3049.0,178.0
,179.0,,3049825312.0,3049.0,179.0
,178.0,,3049835677.0,3049.0,178.0
,178.0,,3049845625.0,3049.0,178.0
,180.0,,3049863385.0,3049.0,180.0
,177.0,,3049873229.0,3049.0,177.0
,195.0,,3049883229.0,3049.0,195.0
,208.0,,3049893385.0,3049.0,208.0
,207.0,,3049903333.0,3049.0,207.0
,209.0,,3049913333.0,3049.0,209.0
,209.0,,3049923281.0,3049.0,209.0
,207.0,,3049933229.0,3049.0,207.0
,206.0,,3049943229.0,3049.0,206.0
,208.0,,3049953177.0,3049.0,208.0
,209.0,,3049963125.0,3049.0,209.0
,208.0,,3049973125.0,3049.0,208.0
,208.0,,3049983072.0,3049.0,208.0
,207.0,,3049992812.0,3049.0,207.0
,,,3050000000.0,3050.0,321.39800995024876
,210.0,,3050002760.0,3050.0,210.0
,209.0,,3050012760.0,3050.0,209.0
,209.0,,3050022760.0,3050.0,209.0
,207.0,,3050032708.0,3050.0,207.0
,208.0,,3050042708.0,3050.0,208.0
,208.0,,3050052708.0,3050.0,208.0
,209.0,,3050062656.0,3050.0,209.0
,209.0,,3050072656.0,3050.0,209.0
,206.0,,3050082604.0,3050.0,206.0
,208.0,,3050092552.0,3050.0,208.0
,208.0,,3050102500.0,3050.0,208.0
,209.0,,3050112239.0,3050.0,209.0
,208.0,,3050122239.0,3050.0,208.0
,209.0,,3050132239.0,3050.0,209.0
,208.0,,3050142187.0,3050.0,208.0
,209.0,,3050152187.0,3050.0,209.0
,208.0,,3050162135.0,3050.0,208.0
,209.0,,3050172135.0,3050.0,209.0
,209.0,,3050182135.0,3050.0,209.0
,209.0,,3050192083.0,3050.0,209.0
,209.0,,3050202031.0,3050.0,209.0
,207.0,,3050211979.0,3050.0,207.0
,209.0,,3050221718.0,3050.0,209.0
,207.0,,3050231718.0,3050.0,207.0
,209.0,,3050241666.0,3050.0,209.0
,208.0,,3050251666.0,3050.0,208.0
,209.0,,3050261614.0,3050.0,209.0
,207.0,,3050271562.0,3050.0,207.0
,207.0,,3050281510.0,3050.0,207.0
,208.0,,3050291458.0,3050.0,208.0
,209.0,,3050301458.0,3050.0,209.0
,208.0,,3050311458.0,3050.0,208.0
,209.0,,3050321458.0,3050.0,209.0
,206.0,,3050331406.0,3050.0,206.0
,208.0,,3050341145.0,3050.0,208.0
,209.0,,3050351145.0,3050.0,209.0
,206.0,,3050361145.0,3050.0,206.0
,207.0,,3050371093.0,3050.0,207.0
,207.0,,3050381093.0,3050.0,207.0
,208.0,,3050391093.0,3050.0,208.0
,209.0,,3050401093.0,3050.0,209.0
,205.0,,3050411041.0,3050.0,205.0
,207.0,,3050421041.0,3050.0,207.0
,209.0,,3050430677.0,3050.0,209.0
,209.0,,3050440468.0,3050.0,209.0
,210.0,,3050450416.0,3050.0,210.0
,209.0,,3050459947.0,3050.0,209.0
,207.0,,3050469947.0,3050.0,207.0
,209.0,,3050479895.0,3050.0,209.0
,207.0,,3050489843.0,3050.0,207.0
,209.0,,3050499791.0,3050.0,209.0
,209.0,,3050509791.0,3050.0,209.0
,209.0,,3050519791.0,3050.0,209.0
,207.0,,3050529739.0,3050.0,207.0
,210.0,,3050539687.0,3050.0,210.0
,210.0,,3050549635.0,3050.0,210.0
,208.0,,3050559687.0,3050.0,208.0
,210.0,,3050569635.0,3050.0,210.0
,209.0,,3050579583.0,3050.0,209.0
,210.0,,3050589739.0,3050.0,210.0
,207.0,,3050599687.0,3050.0,207.0
,210.0,,3050609687.0,3050.0,210.0
,209.0,,3050619635.0,3050.0,209.0
,208.0,,3050629583.0,3050.0,208.0
,209.0,,3050639531.0,3050.0,209.0
,207.0,,3050649479.0,3050.0,207.0
,208.0,,3050659427.0,3050.0,208.0
,209.0,,3050669374.0,3050.0,209.0
,209.0,,3050679374.0,3050.0,209.0
,207.0,,3050689322.0,3050.0,207.0
,209.0,,3050699270.0,3050.0,209.0
,210.0,,3050709218.0,3050.0,210.0
,209.0,,3050719218.0,3050.0,209.0
,209.0,,3050729166.0,3050.0,209.0
,209.0,,3050739166.0,3050.0,209.0
,209.0,,3050749166.0,3050.0,209.0
,209.0,,3050759114.0,3050.0,209.0
,209.0,,3050769114.0,3050.0,209.0
,209.0,,3050779062.0,3050.0,209.0
,208.0,,3050789010.0,3050.0,208.0
,208.0,,3050798958.0,3050.0,208.0
,210.0,,3050808906.0,3050.0,210.0
,209.0,,3050818958.0,3050.0,209.0
,208.0,,3050828906.0,3050.0,208.0
,209.0,,3050838906.0,3050.0,209.0
,210.0,,3050848854.0,3050.0,210.0
,206.0,,3050858854.0,3050.0,206.0
,209.0,,3050868802.0,3050.0,209.0
,209.0,,3050878749.0,3050.0,209.0
,208.0,,3050888697.0,3050.0,208.0
,207.0,,3050898645.0,3050.0,207.0
,209.0,,3050908593.0,3050.0,209.0
,209.0,,3050918281.0,3050.0,209.0
,208.0,,3050928229.0,3050.0,208.0
,209.0,,3050938229.0,3050.0,209.0
,210.0,,3050948229.0,3050.0,210.0
,209.0,,3050958229.0,3050.0,209.0
,207.0,,3050968177.0,3050.0,207.0
,207.0,,3050978177.0,3050.0,207.0
,207.0,,3050988124.0,3050.0,207.0
,209.0,,3050998072.0,3050.0,209.0
,,,3051000000.0,3051.0,324.7546012269939
,206.0,,3051008020.0,3051.0,206.0
,209.0,,3051017968.0,3051.0,209.0
,207.0,,3051027708.0,3051.0,207.0
,209.0,,3051037708.0,3051.0,209.0
,208.0,,3051047656.0,3051.0,208.0
,208.0,,3051057604.0,3051.0,208.0
,210.0,,3051067604.0,3051.0,210.0
,209.0,,3051077656.0,3051.0,209.0
,207.0,,3051087656.0,3051.0,207.0
,209.0,,3051097604.0,3051.0,209.0
,209.0,,3051107604.0,3051.0,209.0
,209.0,,3051117604.0,3051.0,209.0
,207.0,,3051127604.0,3051.0,207.0
,209.0,,3051137604.0,3051.0,209.0
,208.0,,3051147343.0,3051.0,208.0
,209.0,,3051157291.0,3051.0,209.0
,210.0,,3051167291.0,3051.0,210.0
,209.0,,3051177239.0,3051.0,209.0
,207.0,,3051187187.0,3051.0,207.0
,209.0,,3051197135.0,3051.0,209.0
,206.0,,3051207135.0,3051.0,206.0
,209.0,,3051217135.0,3051.0,209.0
,209.0,,3051227083.0,3051.0,209.0
,209.0,,3051237083.0,3051.0,209.0
,209.0,,3051247031.0,3051.0,209.0
,209.0,,3051256770.0,3051.0,209.0
,207.0,,3051266718.0,3051.0,207.0
,207.0,,3051276718.0,3051.0,207.0
,207.0,,3051286718.0,3051.0,207.0
,208.0,,3051296666.0,3051.0,208.0
,209.0,,3051306666.0,3051.0,209.0
,208.0,,3051316614.0,3051.0,208.0
,209.0,,3051326562.0,3051.0,209.0
,209.0,,3051336562.0,3051.0,209.0
,209.0,,3051346510.0,3051.0,209.0
,209.0,,3051356458.0,3051.0,209.0
,209.0,,3051366406.0,3051.0,209.0
,209.0,,3051376406.0,3051.0,209.0
,207.0,,3051386406.0,3051.0,207.0
,209.0,,3051396354.0,3051.0,209.0
,209.0,,3051406302.0,3051.0,209.0
,208.0,,3051416302.0,3051.0,208.0
,207.0,,3051426145.0,3051.0,207.0
,209.0,,3051435885.0,3051.0,209.0
,208.0,,3051445624.0,3051.0,208.0
,207.0,,3051455416.0,3051.0,207.0
,208.0,,3051465156.0,3051.0,208.0
,208.0,,3051475104.0,3051.0,208.0
,207.0,,3051485104.0,3051.0,207.0
,209.0,,3051495104.0,3051.0,209.0
,209.0,,3051505104.0,3051.0,209.0
,206.0,,3051515052.0,3051.0,206.0
,207.0,,3051525052.0,3051.0,207.0
,209.0,,3051534999.0,3051.0,209.0
,207.0,,3051544947.0,3051.0,207.0
,209.0,,3051554947.0,3051.0,209.0
,208.0,,3051564895.0,3051.0,208.0
,209.0,,3051574843.0,3051.0,209.0
,207.0,,3051584843.0,3051.0,207.0
,208.0,,3051594791.0,3051.0,208.0
,209.0,,3051604739.0,3051.0,209.0
,209.0,,3051614739.0,3051.0,209.0
,208.0,,3051624739.0,3051.0,208.0
,209.0,,3051634687.0,3051.0,209.0
,207.0,,3051644687.0,3051.0,207.0
,209.0,,3051654687.0,3051.0,209.0
,210.0,,3051664635.0,3051.0,210.0
,209.0,,3051674583.0,3051.0,209.0
,207.0,,3051684531.0,3051.0,207.0
,207.0,,3051694479.0,3051.0,207.0
,209.0,,3051704426.0,3051.0,209.0
,207.0,,3051714374.0,3051.0,207.0
,210.0,,3051724114.0,3051.0,210.0
,209.0,,3051734062.0,3051.0,209.0
,207.0,,3051744010.0,3051.0,207.0
,209.0,,3051754062.0,3051.0,209.0
,210.0,,3051764010.0,3051.0,210.0
,209.0,,3051773958.0,3051.0,209.0
,207.0,,3051783958.0,3051.0,207.0
,209.0,,3051793958.0,3051.0,209.0
,208.0,,3051803906.0,3051.0,208.0
,,,3052000000.0,3052.0,7673.090909090909
,,,3053000000.0,3053.0,429.3850267379679
,,,3054000000.0,3054.0,440.11170212765956
,,,3055000000.0,3055.0,430.0537634408602
,,,3056000000.0,3056.0,436.40106951871655
,,,3057000000.0,3057.0,433.70666666666665
,,,3058000000.0,3058.0,429.46666666666664
,,,3059000000.0,3059.0,434.3736263736264
,,,3060000000.0,3060.0,436.79459459459457
,,,3061000000.0,3061.0,431.7989417989418
,,,3062000000.0,3062.0,436.5133689839572
,,,3063000000.0,3063.0,435.11170212765956
,,,3064000000.0,3064.0,473.33898305084745
,,,3065000000.0,3065.0,1033.1079545454545
,,,3066000000.0,3066.0,1035.2146892655367
,,,3067000000.0,3067.0,1032.9166666666667
,,,3068000000.0,3068.0,984.0222222222222
,,,3069000000.0,3069.0,1031.8218390804598
,,,3070000000.0,3070.0,1033.685393258427
,,,3071000000.0,3071.0,1033.2078651685392
,,,3072000000.0,3072.0,1028.4177215189873
,,,3073000000.0,3073.0,1032.4772727272727
,,,3074000000.0,3074.0,916.1627906976744
,,,3075000000.0,3075.0,1033.4606741573034
,,,3076000000.0,3076.0,1034.1333333333334
,,,3077000000.0,3077.0,1035.35
,,,3078000000.0,3078.0,1033.4189944134077
,,,3079000000.0,3079.0,1033.6194029850747
,,,3080000000.0,3080.0,1080.0814814814814
,,,3081000000.0,3081.0,1080.1011904761904
,,,3082000000.0,3082.0,1080.0818713450292
,,,3083000000.0,3083.0,1080.0718562874251
,,,3084000000.0,3084.0,1079.6467065868264
,,,3085000000.0,3085.0,1079.5207100591715
,,,3086000000.0,3086.0,1079.2603550295858
,,,3087000000.0,3087.0,1079.4285714285713
,,,3088000000.0,3088.0,1079.607142857143
,,,3089000000.0,3089.0,1079.5454545454545
,,,3090000000.0,3090.0,1082.25
,,,3091000000.0,3091.0,1017.4590163934427
,,,3092000000.0,3092.0,584.4074074074074
,,,3093000000.0,3093.0,1014.7647058823529
,,,3094000000.0,3094.0,1034.5166666666667
,,,3095000000.0,3095.0,618.1428571428571
,,,3096000000.0,3096.0,1032.7833333333333
,,,3097000000.0,3097.0,1035.4311377245508
,,,3098000000.0,3098.0,994.5495495495495
,,,3099000000.0,3099.0,1348.72
,,,3100000000.0,3100.0,1215.7183908045977
,,,3101000000.0,3101.0,1033.2359550561798
,,,3102000000.0,3102.0,1036.3296089385474
,,,3103000000.0,3103.0,1032.5795454545455
,,,3104000000.0,3104.0,1033.1179775280898
,,,3105000000.0,3105.0,1033.629213483146
,,,3106000000.0,3106.0,1033.4237288135594
,,,3107000000.0,3107.0,1033.308988764045
,,,3108000000.0,3108.0,913.4917127071823
,,,3109000000.0,3109.0,1031.5229885057472
,,,3110000000.0,3110.0,1032.7486338797814
,,,3111000000.0,3111.0,1033.111111111111
,,,3112000000.0,3112.0,955.4055944055945
,,,3113000000.0,3113.0,997.376404494382
,,,3114000000.0,3114.0,1033.7888888888888
,,,3115000000.0,3115.0,1033.659217877095
,,,3116000000.0,3116.0,1033.703910614525
,,,3117000000.0,3117.0,1033.4310344827586
,,,3118000000.0,3118.0,1032.6369047619048
,,,3119000000.0,3119.0,1136.1337579617834
,,,3120000000.0,3120.0,1471.0230769230768
,,,3121000000.0,3121.0,1055.6140350877192
,,,3122000000.0,3122.0,1032.6777777777777
,,,3123000000.0,3123.0,1033.4120879120878
,,,3124000000.0,3124.0,1033.51912568306
,,,3125000000.0,3125.0,556.6896551724138
,,,3126000000.0,3126.0,838.4651162790698
,,,3127000000.0,3127.0,1032.731843575419
,,,3128000000.0,3128.0,1032.6983240223465
,,,3129000000.0,3129.0,1522.3819444444443
,,,3130000000.0,3130.0,1076.8355263157894
,,,3131000000.0,3131.0,1080.3235294117646
,,,3132000000.0,3132.0,1057.8972602739725
,,,3133000000.0,3133.0,1082.5823529411764
,,,3134000000.0,3134.0,1080.2882352941176
,,,3135000000.0,3135.0,1079.5029585798816
,,,3136000000.0,3136.0,1079.0882352941176
,,,3137000000.0,3137.0,1079.9235294117648
,,,3138000000.0,3138.0,1079.224852071006
,,,3139000000.0,3139.0,1066.8433734939758
,,,3140000000.0,3140.0,1079.1715976331361
,,,3141000000.0,3141.0,1079.3915662650602
,,,3142000000.0,3142.0,988.3148148148148
,,,3143000000.0,3143.0,60152.58064516129
,,,3144000000.0,3144.0,957.110497237569
,,,3145000000.0,3145.0,1034.629213483146
,,,3146000000.0,3146.0,1033.4388888888889
,,,3147000000.0,3147.0,1033.6444444444444
,,,3148000000.0,3148.0,1033.3651685393259
,,,3149000000.0,3149.0,1025.6514285714286
,,,3150000000.0,3150.0,1032.9887005649719
,,,3151000000.0,3151.0,1032.861111111111
,,,3152000000.0,3152.0,1011.30625
,,,3153000000.0,3153.0,1016.8248175182482
,,,3154000000.0,3154.0,823.1984732824427
,,,3155000000.0,3155.0,1035.0552486187846
,,,3156000000.0,3156.0,1033.5469613259668
,,,3157000000.0,3157.0,1033.6795580110497
,,,3158000000.0,3158.0,1033.638888888889
,,,3159000000.0,3159.0,999.457627118644
,,,3160000000.0,3160.0,1033.443820224719
,,,3161000000.0,3161.0,1034.3277777777778
,,,3162000000.0,3162.0,1033.5251396648046
,,,3163000000.0,3163.0,1033.486033519553
,,,3164000000.0,3164.0,1033.4277777777777
,,,3165000000.0,3165.0,1033.4804469273743
,,,3166000000.0,3166.0,1033.5307262569831
,,,3167000000.0,3167.0,1033.4222222222222
,,,3168000000.0,3168.0,1033.3793103448277
,,,3169000000.0,3169.0,935.2933333333333
,,,3170000000.0,3170.0,1033.0
,,,3171000000.0,3171.0,1032.9441340782123
,,,3172000000.0,3172.0,1017.6625
,,,3173000000.0,3173.0,1022.5224719101124
,,,3174000000.0,3174.0,1032.6179775280898
,,,3175000000.0,3175.0,1033.2342342342342
,,,3176000000.0,3176.0,811.4727272727273
,,,3177000000.0,3177.0,1035.2793296089385
,,,3178000000.0,3178.0,1033.497175141243
,,,3179000000.0,3179.0,1414.2
,,,3180000000.0,3180.0,986.5714285714286
,,,3182000000.0,3182.0,1026.4710144927535
,,,3183000000.0,3183.0,1010.4746835443038
,,,3184000000.0,3184.0,1032.1
,,,3185000000.0,3185.0,1031.977653631285
,,,3186000000.0,3186.0,1032.1005586592178
,,,3187000000.0,3187.0,1031.7777777777778
,,,3188000000.0,3188.0,1032.0
,,,3189000000.0,3189.0,1031.9883720930231
,,,3190000000.0,3190.0,1032.7222222222222
,,,3191000000.0,3191.0,1031.804469273743
,,,3192000000.0,3192.0,1009.9733333333334
,,,3193000000.0,3193.0,1032.2087912087911
,,,3194000000.0,3194.0,1031.8333333333333
,,,3195000000.0,3195.0,784.6477272727273
,,,3196000000.0,3196.0,1031.8100558659219
,,,3197000000.0,3197.0,1031.857142857143
,,,3198000000.0,3198.0,894.983606557377
,,,3199000000.0,3199.0,894.3
,,,3200000000.0,3200.0,1057.4310344827586
,,,3201000000.0,3201.0,1057.4857142857143
,,,3202000000.0,3202.0,1057.4685714285715
,,,3203000000.0,3203.0,1057.4310344827586
,,,3204000000.0,3204.0,1057.4171428571428
,,,3205000000.0,3205.0,1057.3333333333333
,,,3206000000.0,3206.0,1057.4252873563219
,,,3207000000.0,3207.0,1057.6285714285714
,,,3208000000.0,3208.0,1057.44
,,,3209000000.0,3209.0,1057.3764705882354
,,,3210000000.0,3210.0,1057.5714285714287
,,,3211000000.0,3211.0,1057.0172413793102
,,,3212000000.0,3212.0,1031.8618421052631
,,,3213000000.0,3213.0,1054.9041095890411
,,,3214000000.0,3214.0,1057.4943181818182
,,,3215000000.0,3215.0,941.0434782608696
,,,3216000000.0,3216.0,806.261780104712
,,,3217000000.0,3217.0,1031.6519337016575
,,,3218000000.0,3218.0,1033.1055555555556
,,,3219000000.0,3219.0,1031.5786516853932
,,,3220000000.0,3220.0,1031.6759776536312
,,,3221000000.0,3221.0,1031.5166666666667
,,,3222000000.0,3222.0,1028.2099447513813
,,,3223000000.0,3223.0,1031.6519337016575
,,,3224000000.0,3224.0,1032.2605042016808
,,,3225000000.0,3225.0,745.8095238095239
,,,3226000000.0,3226.0,998.9555555555555
,,,3227000000.0,3227.0,1031.8539325842696
,,,3228000000.0,3228.0,1031.741573033708
,,,3229000000.0,3229.0,1031.6194029850747
,,,3230000000.0,3230.0,1029.139393939394
,,,3231000000.0,3231.0,1032.0674157303372
,,,3232000000.0,3232.0,1018.5
,,,3233000000.0,3233.0,1028.1234567901236
,,,3234000000.0,3234.0,1031.6
,,,3235000000.0,3235.0,1031.6519337016575
,,,3236000000.0,3236.0,1033.6022099447514
,,,3237000000.0,3237.0,1031.5418994413408
,,,3238000000.0,3238.0,1031.5604395604396
,,,3239000000.0,3239.0,1031.949152542373
,,,3240000000.0,3240.0,1033.3023255813953
,,,3241000000.0,3241.0,786.3823529411765
,,,3242000000.0,3242.0,996.7267759562842
,,,3243000000.0,3243.0,1031.5300546448088
,,,3244000000.0,3244.0,1031.6685082872928
,,,3245000000.0,3245.0,1032.0549450549452
,,,3246000000.0,3246.0,1031.8222222222223
,,,3247000000.0,3247.0,1031.655737704918
,,,3248000000.0,3248.0,1031.596685082873
,,,3249000000.0,3249.0,1031.7966101694915
,,,3250000000.0,3250.0,1032.0111731843576
,,,3251000000.0,3251.0,1032.0333333333333
,,,3252000000.0,3252.0,1396.7820512820513
,,,3253000000.0,3253.0,1031.51912568306
,,,3254000000.0,3254.0,1031.6830601092897
,,,3255000000.0,3255.0,1031.7292817679559
,,,3256000000.0,3256.0,1031.6961325966852
,,,3257000000.0,3257.0,1031.9285714285713
,,,3258000000.0,3258.0,1031.8666666666666
,,,3259000000.0,3259.0,1031.8613138686133
,,,3260000000.0,3260.0,580.4375
,,,3261000000.0,3261.0,956.4644808743169
,,,3262000000.0,3262.0,1031.8305084745762
,,,3263000000.0,3263.0,1031.9831460674156
,,,3264000000.0,3264.0,1032.123595505618
,,,3265000000.0,3265.0,1031.8212290502793
,,,3266000000.0,3266.0,1032.1166666666666
,,,3267000000.0,3267.0,1032.072625698324
,,,3268000000.0,3268.0,1031.8
,,,3270000000.0,3270.0,1029.958904109589
,,,3271000000.0,3271.0,1032.2388888888888
,,,3272000000.0,3272.0,1007.4473684210526
,,,3273000000.0,3273.0,1032.7643312101911
,,,3274000000.0,3274.0,1031.7765363128492
,,,3275000000.0,3275.0,1031.9888888888888
,,,3276000000.0,3276.0,1033.387640449438
,,,3277000000.0,3277.0,1032.1666666666667
,,,3278000000.0,3278.0,730.2467532467532
,,,3279000000.0,3279.0,1033.8805970149253
,,,3280000000.0,3280.0,9347.977611940298
,,,3281000000.0,3281.0,1033.5833333333333
,,,3282000000.0,3282.0,1032.7666666666667
,,,3283000000.0,3283.0,1031.8418079096045
,,,3284000000.0,3284.0,1031.7904191616767
,,,3285000000.0,3285.0,886.7
,,,3286000000.0,3286.0,891.7891891891892
,,,3287000000.0,3287.0,1033.4388888888889
,,,3288000000.0,3288.0,1031.9608938547485
,,,3289000000.0,3289.0,1032.5057471264367
,,,3290000000.0,3290.0,1032.0168539325844
,,,3291000000.0,3291.0,1032.123595505618
,,,3292000000.0,3292.0,1032.225
,,,3293000000.0,3293.0,857.7311827956989
,,,3294000000.0,3294.0,1031.8722222222223
,,,3295000000.0,3295.0,1031.75
,,,3296000000.0,3296.0,1031.9943820224719
,,,3297000000.0,3297.0,1031.888888888889
,,,3298000000.0,3298.0,1031.888888888889
,,,3299000000.0,3299.0,980.5353535353536
,,,3300000000.0,3300.0,1033.1787709497207
,,,3301000000.0,3301.0,1033.5111111111112
,,,3302000000.0,3302.0,1030.2905027932961
,,,3303000000.0,3303.0,1033.8277777777778
,,,3304000000.0,3304.0,1031.9944134078212
,,,3305000000.0,3305.0,1032.0168539325844
,,,3306000000.0,3306.0,1031.9722222222222
,,,3307000000.0,3307.0,1033.2
,,,3308000000.0,3308.0,1031.887640449438
,,,3309000000.0,3309.0,1341.337142857143
,,,3310000000.0,3310.0,766.2692307692307
,,,3311000000.0,3311.0,826.983870967742
,,,3312000000.0,3312.0,1437.8525641025642
,,,3313000000.0,3313.0,1031.4888888888888
,,,3314000000.0,3314.0,1031.7005649717514
,,,3315000000.0,3315.0,1013.0232558139535
,,,3316000000.0,3316.0,1035.6666666666667
,,,3317000000.0,3317.0,1031.8426966292134
,,,3318000000.0,3318.0,1032.0555555555557
,,,3319000000.0,3319.0,1031.875
,,,3320000000.0,3320.0,1032.0170454545455
,,,3321000000.0,3321.0,1032.0614525139665
,,,3322000000.0,3322.0,1032.2166666666667
,,,3323000000.0,3323.0,1035.2677595628415
,,,3324000000.0,3324.0,1032.445652173913
,,,3325000000.0,3325.0,1033.311475409836
,,,3326000000.0,3326.0,1018.970802919708
,,,3327000000.0,3327.0,763.7948717948718
,,,3328000000.0,3328.0,987.6564417177914
,,,3330000000.0,3330.0,881.8930817610063
,,,3331000000.0,3331.0,1057.4519774011299
,,,3332000000.0,3332.0,1043.4256756756756
,,,3333000000.0,3333.0,1057.6381578947369
,,,3334000000.0,3334.0,1057.2485549132948
,,,3335000000.0,3335.0,1057.212643678161
,,,3336000000.0,3336.0,1057.5029239766081
,,,3337000000.0,3337.0,1057.4857142857143
,,,3338000000.0,3338.0,1057.3257142857142
,,,3339000000.0,3339.0,1057.1705426356589
,,,3340000000.0,3340.0,803.75
,,,3341000000.0,3341.0,882.24064171123
,,,3342000000.0,3342.0,1029.2994350282486
,,,3343000000.0,3343.0,1031.8777777777777
,,,3344000000.0,3344.0,1033.4065934065934
,,,3345000000.0,3345.0,1031.8033707865168
,,,3346000000.0,3346.0,1031.7435897435898
,,,3347000000.0,3347.0,749.8571428571429
,,,3348000000.0,3348.0,940.4184782608696
,,,3349000000.0,3349.0,1032.1190476190477
,,,3350000000.0,3350.0,1031.7555555555555
,,,3351000000.0,3351.0,1031.6555555555556
,,,3352000000.0,3352.0,1009.9671052631579
,,,3353000000.0,3353.0,1038.3228346456692
,,,3354000000.0,3354.0,599.6666666666666
,,,3355000000.0,3355.0,906.4648648648649
,,,3356000000.0,3356.0,1032.2485875706216
,,,3357000000.0,3357.0,1031.7166666666667
,,,3358000000.0,3358.0,1032.8379888268157
,,,3359000000.0,3359.0,1031.9942857142858
,,,3360000000.0,3360.0,1032.0188679245282
,,,3361000000.0,3361.0,881.1511627906976
,,,3362000000.0,3362.0,4774.77304964539
,,,3363000000.0,3363.0,930.9569892473119
,,,3364000000.0,3364.0,1033.4333333333334
,,,3365000000.0,3365.0,1031.9277777777777
,,,3366000000.0,3366.0,1031.6973684210527
,,,3367000000.0,3367.0,876.6052631578947
,,,3368000000.0,3368.0,1000.4861878453039
,,,3369000000.0,3369.0,1264.3352601156068
,,,3370000000.0,3370.0,1031.85
,,,3371000000.0,3371.0,1031.9888268156424
,,,3372000000.0,3372.0,1023.1870967741935
,,,3373000000.0,3373.0,1031.5245901639344
,,,3374000000.0,3374.0,1031.51912568306
,,,3375000000.0,3375.0,1031.6833333333334
,,,3376000000.0,3376.0,1031.8555555555556
,,,3377000000.0,3377.0,1033.0111731843576
,,,3378000000.0,3378.0,1031.9204545454545
,,,3379000000.0,3379.0,806.8131868131868
,,,3380000000.0,3380.0,959.9325842696629
,,,3381000000.0,3381.0,1056.8908045977012
,,,3382000000.0,3382.0,1057.086705202312
,,,3383000000.0,3383.0,1057.387283236994
,,,3384000000.0,3384.0,1057.3121387283236
,,,3385000000.0,3385.0,1057.242774566474
,,,3386000000.0,3386.0,1057.4171428571428
,,,3387000000.0,3387.0,1057.3085714285714
,,,3388000000.0,3388.0,1057.0872093023256
,,,3389000000.0,3389.0,1057.1470588235295
,,,3390000000.0,3390.0,7854.634782608696
,,,3391000000.0,3391.0,787.6421052631579
,,,3392000000.0,3392.0,992.8366013071895
,,,3393000000.0,3393.0,924.3793103448276
,,,3394000000.0,3394.0,538.7333333333333
,,,3395000000.0,3395.0,653.437908496732
,,,3396000000.0,3396.0,1011.1899441340782
,,,3397000000.0,3397.0,1032.0444444444445
,,,3398000000.0,3398.0,1031.9157303370787
,,,3399000000.0,3399.0,1033.9378531073446
,,,3400000000.0,3400.0,870.5727272727273
,,,3401000000.0,3401.0,700.1006711409397
,,,3402000000.0,3402.0,765.5265957446809
,,,3403000000.0,3403.0,1032.4277777777777
,,,3404000000.0,3404.0,1032.246153846154
,,,3405000000.0,3405.0,859.70625
,,,3406000000.0,3406.0,1005.6961325966851
,,,3407000000.0,3407.0,1031.9831460674156
,,,3408000000.0,3408.0,934.5742574257425
,,,3409000000.0,3409.0,950.1256830601093
,,,3410000000.0,3410.0,1031.7431693989072
,,,3411000000.0,3411.0,1031.6201117318435
,,,3412000000.0,3412.0,1003.4064516129032
,,,3413000000.0,3413.0,1032.158940397351
,,,3414000000.0,3414.0,1029.5367231638418
,,,3415000000.0,3415.0,887.4964028776978
,,,3416000000.0,3416.0,825.5384615384615
,,,3417000000.0,3417.0,1027.5277777777778
,,,3418000000.0,3418.0,1031.8333333333333
,,,3419000000.0,3419.0,1031.9772727272727
,,,3420000000.0,3420.0,884.4921875
,,,3421000000.0,3421.0,1023.0335195530727
,,,3422000000.0,3422.0,1032.1277777777777
,,,3423000000.0,3423.0,1032.1620111731843
,,,3424000000.0,3424.0,1032.056179775281
,,,3425000000.0,3425.0,1032.7055555555555
,,,3426000000.0,3426.0,1032.4189944134077
,,,3427000000.0,3427.0,1031.7150837988827
,,,3428000000.0,3428.0,1031.7094972067039
,,,3429000000.0,3429.0,1031.6825396825398
,,,3430000000.0,3430.0,823.7739130434783
,,,3431000000.0,3431.0,1032.9322033898304
,,,3432000000.0,3432.0,1014.7179487179487
,,,3433000000.0,3433.0,1032.3060109289618
,,,3434000000.0,3434.0,1031.8314606741574
,,,3435000000.0,3435.0,1031.9666666666667
,,,3436000000.0,3436.0,973.6582278481013
,,,3437000000.0,3437.0,805.7631578947369
,,,3438000000.0,3438.0,1031.6666666666667
,,,3439000000.0,3439.0,1285.3636363636363
,,,3440000000.0,3440.0,1033.8033707865168
,,,3441000000.0,3441.0,1031.6983240223465
,,,3442000000.0,3442.0,1032.0444444444445
,,,3443000000.0,3443.0,1031.9096045197741
,,,3444000000.0,3444.0,1032.3722222222223
,,,3445000000.0,3445.0,1034.0777777777778
,,,3446000000.0,3446.0,1031.9888888888888
,,,3447000000.0,3447.0,1031.6904761904761
,,,3448000000.0,3448.0,878.0960451977401
,,,3449000000.0,3449.0,1032.4540229885058
,,,3450000000.0,3450.0,1032.2022471910113
,,,3451000000.0,3451.0,1032.1179775280898
,,,3452000000.0,3452.0,1014.9407894736842
,,,3453000000.0,3453.0,1035.3950617283951
,,,3454000000.0,3454.0,1032.0382513661202
,,,3455000000.0,3455.0,1031.9388888888889
,,,3456000000.0,3456.0,1031.6703910614526
,,,3457000000.0,3457.0,1033.1333333333334
,,,3458000000.0,3458.0,1031.623595505618
,,,3459000000.0,3459.0,1244.0113636363637
,,,3460000000.0,3460.0,1031.9831460674156
,,,3461000000.0,3461.0,1031.9178082191781
,,,3462000000.0,3462.0,7180.627586206897
,,,3463000000.0,3463.0,908.0923913043479
,,,3464000000.0,3464.0,1032.3295454545455
,,,3465000000.0,3465.0,1031.8555555555556
,,,3466000000.0,3466.0,1031.9217877094973
,,,3467000000.0,3467.0,1031.8595505617977
,,,3468000000.0,3468.0,1031.7666666666667
,,,3469000000.0,3469.0,1031.9942196531792
,,,3470000000.0,3470.0,1031.9943820224719
,,,3471000000.0,3471.0,1031.911111111111
,,,3472000000.0,3472.0,1018.7
,,,3473000000.0,3473.0,1032.2327044025158
,,,3474000000.0,3474.0,1031.8777777777777
,,,3475000000.0,3475.0,1031.95
,,,3476000000.0,3476.0,1031.593220338983
,,,3477000000.0,3477.0,826.0927152317881
,,,3478000000.0,3478.0,1033.0054644808743
,,,3479000000.0,3479.0,1034.1678832116788
,,,3480000000.0,3480.0,1029.1818181818182
,,,3481000000.0,3481.0,1032.0055865921788
,,,3482000000.0,3482.0,1032.5111111111112
,,,3483000000.0,3483.0,1031.9831460674156
,,,3484000000.0,3484.0,1032.0
,,,3485000000.0,3485.0,1031.938202247191
,,,3486000000.0,3486.0,1031.8666666666666
,,,3487000000.0,3487.0,1031.9222222222222
,,,3488000000.0,3488.0,1031.8079096045199
,,,3489000000.0,3489.0,1031.752808988764
,,,3490000000.0,3490.0,1031.8579234972678
,,,3491000000.0,3491.0,1033.45
,,,3492000000.0,3492.0,1016.9554140127389
,,,3493000000.0,3493.0,1031.6065573770493
,,,3494000000.0,3494.0,1032.3846153846155
,,,3495000000.0,3495.0,769.7336956521739
,,,3496000000.0,3496.0,974.1256830601093
,,,3497000000.0,3497.0,1032.0
,,,3498000000.0,3498.0,1031.6983240223465
,,,3499000000.0,3499.0,1033.6497175141244
,,,3500000000.0,3500.0,1022.7153846153847
,,,3501000000.0,3501.0,966.9462365591398
,,,3502000000.0,3502.0,1033.0326086956522
,,,3503000000.0,3503.0,1031.9832402234638
,,,3504000000.0,3504.0,1031.9833333333333
,,,3505000000.0,3505.0,1031.6871508379888
,,,3506000000.0,3506.0,1031.8079096045199
,,,3507000000.0,3507.0,1032.0388888888888
,,,3508000000.0,3508.0,1032.1173184357542
,,,3509000000.0,3509.0,1031.7687861271677
,,,3510000000.0,3510.0,1031.8166666666666
,,,3511000000.0,3511.0,1031.7388888888888
,,,3512000000.0,3512.0,1029.77304964539
,,,3513000000.0,3513.0,919.25
,,,3514000000.0,3514.0,711.030303030303
,,,3515000000.0,3515.0,1031.9666666666667
,,,3516000000.0,3516.0,1031.949152542373
,,,3517000000.0,3517.0,908.9942857142858
,,,3518000000.0,3518.0,494.390243902439
,,,3519000000.0,3519.0,978.8285714285714
,,,3520000000.0,3520.0,1601.1147540983607
,,,3521000000.0,3521.0,2525.344827586207
,,,3522000000.0,3522.0,986.8888888888889
,,,3523000000.0,3523.0,1056.9705882352941
,,,3524000000.0,3524.0,1056.8728323699422
,,,3525000000.0,3525.0,1057.3735632183907
,,,3526000000.0,3526.0,1057.343023255814
,,,3527000000.0,3527.0,803.525641025641
,,,3528000000.0,3528.0,700.0777202072538
,,,3529000000.0,3529.0,794.1223021582733
,,,3530000000.0,3530.0,4914.889534883721
,,,3531000000.0,3531.0,1031.9329608938547
,,,3532000000.0,3532.0,973.3333333333334
,,,3534000000.0,3534.0,1067.7555555555555
,,,3538000000.0,3538.0,1037.6013513513512
,,,3539000000.0,3539.0,1032.1741573033707
,,,3540000000.0,3540.0,1031.8579234972678
,,,3541000000.0,3541.0,939.5961538461538
,,,3542000000.0,3542.0,687.5025125628141
,,,3543000000.0,3543.0,463.1458333333333
,,,3544000000.0,3544.0,435.2371134020619
,,,3545000000.0,3545.0,439.87628865979383
,,100.0,218497187.0,,
,,100.0,799059323.0,,
,,100.0,1343215677.0,,
,,100.0,1931736875.0,,
100.0,,,-666991355.0,,
100.0,,,-660031146.0,,
100.0,,,-655373542.0,,
100.0,,,-654502761.0,,
100.0,,,-646816094.0,,
100.0,,,-643549063.0,,
100.0,,,-627807605.0,,
100.0,,,-622187292.0,,
100.0,,,-611197813.0,,
100.0,,,-598904219.0,,
100.0,,,-587503125.0,,
100.0,,,-579136146.0,,
100.0,,,-573891094.0,,
100.0,,,-555231928.0,,
100.0,,,-544705417.0,,
100.0,,,-536444219.0,,
100.0,,,-533750625.0,,
100.0,,,-526237240.0,,
100.0,,,-518443855.0,,
100.0,,,-512039532.0,,
100.0,,,-502640000.0,,
100.0,,,-500229948.0,,
100.0,,,-484903230.0,,
100.0,,,-479727344.0,,
100.0,,,-473073334.0,,
100.0,,,-460012396.0,,
100.0,,,-458321198.0,,
100.0,,,-457330573.0,,
100.0,,,-440675417.0,,
100.0,,,-421269584.0,,
100.0,,,-412302084.0,,
100.0,,,-404445625.0,,
100.0,,,-387028959.0,,
100.0,,,-382831875.0,,
100.0,,,-365343750.0,,
100.0,,,-348763021.0,,
100.0,,,-340468646.0,,
100.0,,,-330730313.0,,
100.0,,,-325674323.0,,
100.0,,,-310449948.0,,
100.0,,,-309328021.0,,
100.0,,,-290561355.0,,
100.0,,,-271481615.0,,
100.0,,,-258464480.0,,
100.0,,,-242598490.0,,
100.0,,,-224477605.0,,
100.0,,,-220652761.0,,
100.0,,,-201643751.0,,
100.0,,,-195279323.0,,
100.0,,,-175973282.0,,
100.0,,,-164353959.0,,
100.0,,,-149130938.0,,
100.0,,,-129428021.0,,
100.0,,,-124133386.0,,
100.0,,,-104729219.0,,
100.0,,,-103574271.0,,
100.0,,,-98984792.0,,
100.0,,,-81755469.0,,
100.0,,,-80330157.0,,
100.0,,,-61713959.0,,
100.0,,,-59662344.0,,
100.0,,,-59029480.0,,
100.0,,,-58206771.0,,
100.0,,,-51461251.0,,
100.0,,,-46910105.0,,
100.0,,,-28854480.0,,
100.0,,,-25449115.0,,
100.0,,,-7527917.0,,
100.0,,,2251302.0,,
100.0,,,19762968.0,,
100.0,,,37837552.0,,
100.0,,,44580781.0,,
100.0,,,47406927.0,,
100.0,,,48045937.0,,
100.0,,,63589531.0,,
100.0,,,76446510.0,,
100.0,,,80921875.0,,
100.0,,,95199739.0,,
100.0,,,97115260.0,,
100.0,,,109546093.0,,
100.0,,,112961093.0,,
100.0,,,113421875.0,,
100.0,,,129132812.0,,
100.0,,,136735729.0,,
100.0,,,142068593.0,,
100.0,,,150221927.0,,
100.0,,,163250416.0,,
100.0,,,176233645.0,,
100.0,,,185734999.0,,
100.0,,,191807031.0,,
100.0,,,201612083.0,,
100.0,,,214921562.0,,
100.0,,,230511823.0,,
100.0,,,243621406.0,,
100.0,,,254306770.0,,
100.0,,,266803020.0,,
100.0,,,269920625.0,,
100.0,,,282867135.0,,
100.0,,,289173020.0,,
100.0,,,298423854.0,,
100.0,,,304180937.0,,
100.0,,,315707864.0,,
100.0,,,331121822.0,,
100.0,,,339406822.0,,
100.0,,,350100885.0,,
100.0,,,364171458.0,,
100.0,,,380279479.0,,
100.0,,,399133906.0,,
100.0,,,415357135.0,,
100.0,,,428047083.0,,
100.0,,,440906197.0,,
100.0,,,444204010.0,,
100.0,,,464096822.0,,
100.0,,,466274531.0,,
100.0,,,480928697.0,,
100.0,,,499671145.0,,
100.0,,,501824739.0,,
100.0,,,519524114.0,,
100.0,,,531311458.0,,
100.0,,,543793593.0,,
100.0,,,554976770.0,,
100.0,,,561691197.0,,
100.0,,,573879895.0,,
100.0,,,580471145.0,,
100.0,,,598103541.0,,
100.0,,,599880468.0,,
100.0,,,611276041.0,,
100.0,,,614351822.0,,
100.0,,,633202031.0,,
100.0,,,636542291.0,,
100.0,,,641287135.0,,
100.0,,,653143020.0,,
100.0,,,662499739.0,,
100.0,,,665327447.0,,
100.0,,,679136510.0,,
100.0,,,696001145.0,,
100.0,,,699095937.0,,
100.0,,,710349479.0,,
100.0,,,717001926.0,,
100.0,,,731359947.0,,
100.0,,,741441041.0,,
100.0,,,748981978.0,,
100.0,,,754962760.0,,
100.0,,,774886093.0,,
100.0,,,786329791.0,,
100.0,,,797825676.0,,
100.0,,,815037343.0,,
100.0,,,824724479.0,,
100.0,,,839377760.0,,
100.0,,,858969114.0,,
100.0,,,865649270.0,,
100.0,,,873031145.0,,
100.0,,,875911874.0,,
100.0,,,894841354.0,,
100.0,,,906359479.0,,
100.0,,,914545364.0,,
100.0,,,931797604.0,,
100.0,,,945936510.0,,
100.0,,,949685781.0,,
100.0,,,958136406.0,,
100.0,,,965884687.0,,
100.0,,,985812031.0,,
100.0,,,1000251197.0,,
100.0,,,1009022760.0,,
100.0,,,1012227812.0,,
100.0,,,1029612499.0,,
100.0,,,1030559895.0,,
100.0,,,1038166406.0,,
100.0,,,1057691093.0,,
100.0,,,1067815051.0,,
100.0,,,1080210416.0,,
100.0,,,1087781770.0,,
100.0,,,1093033854.0,,
100.0,,,1104697968.0,,
100.0,,,1113391770.0,,
100.0,,,1127572291.0,,
100.0,,,1141000052.0,,
100.0,,,1147745051.0,,
100.0,,,1167112395.0,,
100.0,,,1184681406.0,,
100.0,,,1202129374.0,,
100.0,,,1211287239.0,,
100.0,,,1219065155.0,,
100.0,,,1228241718.0,,
100.0,,,1244551093.0,,
100.0,,,1247433697.0,,
100.0,,,1254614218.0,,
100.0,,,1266165468.0,,
100.0,,,1279048176.0,,
100.0,,,1291130520.0,,
100.0,,,1303247552.0,,
100.0,,,1308212916.0,,
100.0,,,1316908958.0,,
100.0,,,1320172656.0,,
100.0,,,1323720833.0,,
100.0,,,1332700052.0,,
100.0,,,1334394062.0,,
100.0,,,1336932447.0,,
100.0,,,1337948124.0,,
100.0,,,1359760833.0,,
100.0,,,1373478958.0,,
100.0,,,1388320260.0,,
100.0,,,1392893906.0,,
100.0,,,1405296718.0,,
100.0,,,1423169374.0,,
100.0,,,1424256926.0,,
100.0,,,1426335364.0,,
100.0,,,1430276197.0,,
100.0,,,1446264791.0,,
100.0,,,1461531354.0,,
100.0,,,1472744270.0,,
100.0,,,1481404166.0,,
100.0,,,1490528177.0,,
100.0,,,1494644999.0,,
100.0,,,1503933020.0,,
100.0,,,1520638385.0,,
100.0,,,1529019843.0,,
100.0,,,1538537135.0,,
100.0,,,1540756718.0,,
100.0,,,1549276718.0,,
100.0,,,1559723697.0,,
100.0,,,1564957395.0,,
100.0,,,1575621041.0,,
100.0,,,1576211458.0,,
100.0,,,1592361666.0,,
100.0,,,1593002604.0,,
100.0,,,1594244687.0,,
100.0,,,1599442708.0,,
100.0,,,1605028020.0,,
100.0,,,1613047708.0,,
100.0,,,1625415468.0,,
100.0,,,1631805833.0,,
100.0,,,1638568958.0,,
100.0,,,1644402604.0,,
100.0,,,1655991406.0,,
100.0,,,1668794999.0,,
100.0,,,1671997760.0,,
100.0,,,1690116041.0,,
100.0,,,1699367291.0,,
100.0,,,1713517499.0,,
100.0,,,1733069947.0,,
100.0,,,1748029583.0,,
100.0,,,1750933385.0,,
100.0,,,1762549114.0,,
100.0,,,1762977447.0,,
100.0,,,1780035364.0,,
100.0,,,1794924010.0,,
100.0,,,1805826926.0,,
100.0,,,1811397499.0,,
100.0,,,1823970520.0,,
100.0,,,1842948541.0,,
100.0,,,1856939062.0,,
100.0,,,1875152499.0,,
100.0,,,1880818489.0,,
100.0,,,1891790677.0,,
100.0,,,1893705312.0,,
100.0,,,1903258541.0,,
100.0,,,1905527916.0,,
100.0,,,1909112603.0,,
100.0,,,1920371197.0,,
100.0,,,1942605468.0,,
100.0,,,1962479947.0,,
100.0,,,1976872447.0,,
100.0,,,1987745833.0,,
100.0,,,1999327187.0,,
100.0,,,2010045156.0,,
100.0,,,2027392030.0,,
100.0,,,2044745416.0,,
100.0,,,2049413749.0,,
100.0,,,2061359270.0,,
100.0,,,2066516093.0,,
100.0,,,2079170520.0,,
100.0,,,2086896822.0,,
100.0,,,2099718801.0,,
100.0,,,2119010207.0,,
100.0,,,2124705468.0,,
100.0,,,2140168229.0,,
100.0,,,2156326458.0,,
100.0,,,2165262760.0,,
100.0,,,2167763176.0,,
100.0,,,2176482603.0,,
100.0,,,2196024791.0,,
100.0,,,2208670207.0,,
100.0,,,2218851874.0,,
100.0,,,2222897656.0,,
100.0,,,2230661979.0,,
100.0,,,2240473802.0,,
100.0,,,2241443749.0,,
100.0,,,2259098228.0,,
100.0,,,2263394791.0,,
100.0,,,2280897552.0,,
100.0,,,2292803958.0,,
100.0,,,2308627239.0,,
100.0,,,2312675416.0,,
100.0,,,2313757291.0,,
100.0,,,2324557187.0,,
100.0,,,2330943593.0,,
100.0,,,2332072864.0,,
100.0,,,2336638645.0,,
100.0,,,2340328958.0,,
100.0,,,2353189426.0,,
100.0,,,2371008333.0,,
100.0,,,2376893957.0,,
100.0,,,2388000885.0,,
100.0,,,2398129947.0,,
100.0,,,2399699791.0,,
100.0,,,2400670104.0,,
100.0,,,2409306822.0,,
100.0,,,2416903124.0,,
100.0,,,2427271457.0,,
100.0,,,2436927864.0,,
100.0,,,2447984687.0,,
100.0,,,2458249374.0,,
100.0,,,2476354687.0,,
100.0,,,2481158645.0,,
100.0,,,2489409530.0,,
100.0,,,2498665312.0,,
100.0,,,2512294999.0,,
100.0,,,2522873749.0,,
100.0,,,2532862551.0,,
100.0,,,2538476770.0,,
100.0,,,2545008176.0,,
100.0,,,2549388957.0,,
100.0,,,2559202291.0,,
100.0,,,2578938801.0,,
100.0,,,2586163905.0,,
100.0,,,2600440989.0,,
100.0,,,2612782604.0,,
100.0,,,2620678489.0,,
100.0,,,2636099947.0,,
100.0,,,2655282187.0,,
100.0,,,2661649947.0,,
100.0,,,2680152968.0,,
100.0,,,2688274374.0,,
100.0,,,2692775520.0,,
100.0,,,2697559426.0,,
100.0,,,2698810259.0,,
100.0,,,2699885936.0,,
100.0,,,2717547030.0,,
100.0,,,2718419322.0,,
100.0,,,2719173905.0,,
100.0,,,2720122447.0,,
100.0,,,2725059947.0,,
100.0,,,2741039062.0,,
100.0,,,2760054114.0,,
100.0,,,2761455364.0,,
100.0,,,2763618176.0,,
100.0,,,2780986718.0,,
100.0,,,2785364635.0,,
100.0,,,2802826041.0,,
100.0,,,2805609739.0,,
100.0,,,2812865051.0,,
100.0,,,2816332655.0,,
100.0,,,2823073072.0,,
100.0,,,2826204062.0,,
100.0,,,2841887499.0,,
100.0,,,2849323280.0,,
100.0,,,2864280260.0,,
100.0,,,2883062187.0,,
100.0,,,2899166718.0,,
100.0,,,2909667134.0,,
100.0,,,2926506301.0,,
100.0,,,2927755312.0,,
100.0,,,2932379010.0,,
100.0,,,2938735468.0,,
100.0,,,2953443801.0,,
100.0,,,2960538958.0,,
100.0,,,2972991406.0,,
100.0,,,2973780781.0,,
100.0,,,2987258124.0,,
100.0,,,2990819218.0,,
100.0,,,2992336926.0,,
100.0,,,3004428280.0,,
100.0,,,3008428332.0,,
100.0,,,3011910312.0,,
100.0,,,3016184218.0,,
100.0,,,3017043176.0,,
100.0,,,3017592343.0,,
100.0,,,3034548280.0,,
100.0,,,3051882812.0,,
100.0,,,3057946926.0,,
100.0,,,3073338801.0,,
100.0,,,3091779687.0,,
100.0,,,3111122447.0,,
100.0,,,3125166926.0,,
100.0,,,3143157447.0,,
100.0,,,3153813489.0,,
100.0,,,3168885884.0,,
100.0,,,3175692239.0,,
100.0,,,3194452864.0,,
100.0,,,3198244061.0,,
100.0,,,3215150780.0,,
100.0,,,3224708958.0,,
100.0,,,3240534739.0,,
100.0,,,3259820937.0,,
100.0,,,3277258072.0,,
100.0,,,3284977968.0,,
100.0,,,3292270729.0,,
100.0,,,3310076979.0,,
100.0,,,3326678801.0,,
100.0,,,3328923853.0,,
100.0,,,3339809218.0,,
100.0,,,3346921457.0,,
100.0,,,3353877083.0,,
100.0,,,3360346822.0,,
100.0,,,3362286510.0,,
100.0,,,3366483176.0,,
100.0,,,3378539947.0,,
100.0,,,3390619791.0,,
100.0,,,3400966979.0,,
100.0,,,3404773437.0,,
100.0,,,3408035103.0,,
100.0,,,3415481145.0,,
100.0,,,3419539478.0,,
100.0,,,3429400363.0,,
100.0,,,3436428228.0,,
100.0,,,3447280624.0,,
100.0,,,3461883333.0,,
100.0,,,3476393749.0,,
100.0,,,3494706614.0,,
100.0,,,3512843593.0,,
100.0,,,3527288697.0,,
100.0,,,3541251301.0,,


==> data/layer2_flush_reload_with_keydrown_oneplus3t.csv <==
Fake,Hits,Real,Time,TimeGroup,Value
,,,0.0,0.0,546.8536585365854
,,,1000000.0,1.0,544.5041322314049
,,,2000000.0,2.0,622.8930481283422
,,,3000000.0,3.0,646.4353741496599
,393.0,,3479271.0,3.0,393.0
,364.0,,3494740.0,3.0,364.0
,386.0,,3502188.0,3.0,386.0
,365.0,,3517188.0,3.0,365.0
,,,4000000.0,4.0,601.3882352941176
,,,5000000.0,5.0,514.75
,392.0,,5792657.0,5.0,392.0
,375.0,,5808230.0,5.0,375.0
,370.0,,5823595.0,5.0,370.0
,395.0,,5838699.0,5.0,395.0
,,,6000000.0,6.0,510.4
,362.0,,6070990.0,6.0,362.0
,,,7000000.0,7.0,589.4444444444445
,368.0,,7042553.0,7.0,368.0
,353.0,,7049688.0,7.0,353.0
,368.0,,7057136.0,7.0,368.0
,394.0,,7367814.0,7.0,394.0
,,,8000000.0,8.0,500.14814814814815
,,,9000000.0,9.0,497.1896551724138
,399.0,,9196095.0,9.0,399.0
,362.0,,9328647.0,9.0,362.0
,359.0,,9352032.0,9.0,359.0
,398.0,,9367553.0,9.0,398.0
,392.0,,9382397.0,9.0,392.0
,385.0,,9389689.0,9.0,385.0
,362.0,,9396928.0,9.0,362.0
,366.0,,9404116.0,9.0,366.0
,364.0,,9434168.0,9.0,364.0
,364.0,,9441355.0,9.0,364.0
,359.0,,9448595.0,9.0,359.0
,364.0,,9455782.0,9.0,364.0
,359.0,,9463022.0,9.0,359.0
,385.0,,9470262.0,9.0,385.0
,363.0,,9477449.0,9.0,363.0
,365.0,,9484689.0,9.0,365.0
,368.0,,9491928.0,9.0,368.0
,364.0,,9499064.0,9.0,364.0
,364.0,,9506251.0,9.0,364.0
,390.0,,9513439.0,9.0,390.0
,391.0,,9520835.0,9.0,391.0
,358.0,,9527970.0,9.0,358.0
,360.0,,9535366.0,9.0,360.0
,364.0,,9542657.0,9.0,364.0
,366.0,,9549845.0,9.0,366.0
,366.0,,9564585.0,9.0,366.0
,365.0,,9571876.0,9.0,365.0
,366.0,,9579064.0,9.0,366.0
,363.0,,9586251.0,9.0,363.0
,365.0,,9593387.0,9.0,365.0
,,,10000000.0,10.0,589.8602941176471
,395.0,,10448439.0,10.0,395.0
,,,11000000.0,11.0,514.8148148148148
,367.0,,11304064.0,11.0,367.0
,356.0,,11311616.0,11.0,356.0
,364.0,,11318856.0,11.0,364.0
,373.0,,11333387.0,11.0,373.0
,366.0,,11348126.0,11.0,366.0
,345.0,,11362970.0,11.0,345.0
,384.0,,11376147.0,11.0,384.0
,369.0,,11408543.0,11.0,369.0
,392.0,,11423647.0,11.0,392.0
,378.0,,11438595.0,11.0,378.0
,398.0,,11446095.0,11.0,398.0
,358.0,,11461043.0,11.0,358.0
,363.0,,11497762.0,11.0,363.0
,395.0,,11512345.0,11.0,395.0
,352.0,,11549741.0,11.0,352.0
,347.0,,11564272.0,11.0,347.0
,379.0,,11585991.0,11.0,379.0
,389.0,,11593595.0,11.0,389.0
,361.0,,11608283.0,11.0,361.0
,358.0,,11622606.0,11.0,358.0
,371.0,,11637918.0,11.0,371.0
,379.0,,11660783.0,11.0,379.0
,399.0,,11675939.0,11.0,399.0
,364.0,,11720887.0,11.0,364.0
,370.0,,11728856.0,11.0,370.0
,375.0,,11765783.0,11.0,375.0
,,,12000000.0,12.0,473.65811965811963
,378.0,,12134845.0,12.0,378.0
,381.0,,12142345.0,12.0,381.0
,385.0,,12157085.0,12.0,385.0
,370.0,,12195679.0,12.0,370.0
,357.0,,12248543.0,12.0,357.0
,392.0,,12256095.0,12.0,392.0
,367.0,,12332137.0,12.0,367.0
,398.0,,12416981.0,12.0,398.0
,380.0,,12462710.0,12.0,380.0
,395.0,,12578074.0,12.0,395.0
,395.0,,12726877.0,12.0,395.0
,355.0,,12734116.0,12.0,355.0
,380.0,,12756981.0,12.0,380.0
,363.0,,12786929.0,12.0,363.0
,358.0,,12794429.0,12.0,358.0
,364.0,,12802033.0,12.0,364.0
,391.0,,12809429.0,12.0,391.0
,388.0,,12824272.0,12.0,388.0
,370.0,,12831720.0,12.0,370.0
,361.0,,12839116.0,12.0,361.0
,363.0,,12846512.0,12.0,363.0
,360.0,,12854116.0,12.0,360.0
,364.0,,12861564.0,12.0,364.0
,360.0,,12876460.0,12.0,360.0
,365.0,,12883804.0,12.0,365.0
,371.0,,12913804.0,12.0,371.0
,,,13000000.0,13.0,475.0615384615385
,389.0,,13290939.0,13.0,389.0
,379.0,,13329585.0,13.0,379.0
,397.0,,13555991.0,13.0,397.0
,399.0,,13719481.0,13.0,399.0
,372.0,,13804689.0,13.0,372.0
,370.0,,13820210.0,13.0,370.0
,385.0,,13835366.0,13.0,385.0
,377.0,,13850835.0,13.0,377.0
,395.0,,13864533.0,13.0,395.0
,399.0,,13871147.0,13.0,399.0
,372.0,,13905939.0,13.0,372.0
,371.0,,13913439.0,13.0,371.0
,349.0,,13943804.0,13.0,349.0
,382.0,,13951408.0,13.0,382.0
,368.0,,13989689.0,13.0,368.0
,388.0,,13997033.0,13.0,388.0
,,,14000000.0,14.0,516.6742424242424
,365.0,,14004429.0,14.0,365.0
,366.0,,14011720.0,14.0,366.0
,378.0,,14034481.0,14.0,378.0
,368.0,,14110679.0,14.0,368.0
,351.0,,14117970.0,14.0,351.0
,398.0,,14132814.0,14.0,398.0
,391.0,,14147658.0,14.0,391.0
,372.0,,14178231.0,14.0,372.0
,368.0,,14193283.0,14.0,368.0
,391.0,,14213283.0,14.0,391.0
,358.0,,14250314.0,14.0,358.0
,384.0,,14280679.0,14.0,384.0
,381.0,,14295418.0,14.0,381.0
,395.0,,14318231.0,14.0,395.0
,384.0,,14477033.0,14.0,384.0
,,,15000000.0,15.0,485.8455284552846
,371.0,,15126721.0,15.0,371.0
,398.0,,15241825.0,15.0,398.0
,392.0,,15474116.0,15.0,392.0
,398.0,,15589064.0,15.0,398.0
,396.0,,15696408.0,15.0,396.0
,359.0,,15850731.0,15.0,359.0
,,,16000000.0,16.0,543.625
,387.0,,16002450.0,16.0,387.0
,370.0,,16010158.0,16.0,370.0
,359.0,,16017606.0,16.0,359.0
,384.0,,16040314.0,16.0,384.0
,364.0,,16055731.0,16.0,364.0
,369.0,,16070575.0,16.0,369.0
,360.0,,16077919.0,16.0,360.0
,358.0,,16100366.0,16.0,358.0
,364.0,,16107658.0,16.0,364.0
,391.0,,16115262.0,16.0,391.0
,397.0,,16138283.0,16.0,397.0
,363.0,,16145575.0,16.0,363.0
,373.0,,16215262.0,16.0,373.0
,371.0,,16222814.0,16.0,371.0
,356.0,,16398335.0,16.0,356.0
,387.0,,16600523.0,16.0,387.0
,357.0,,16661356.0,16.0,357.0
,393.0,,16716460.0,16.0,393.0
,326.0,,16768908.0,16.0,326.0
,389.0,,16789794.0,16.0,389.0
,378.0,,16811044.0,16.0,378.0
,357.0,,16818492.0,16.0,357.0
,350.0,,16825835.0,16.0,350.0
,392.0,,16872919.0,16.0,392.0
,372.0,,16896200.0,16.0,372.0
,391.0,,16903596.0,16.0,391.0
,373.0,,16919064.0,16.0,373.0
,392.0,,16934325.0,16.0,392.0
,393.0,,16949117.0,16.0,393.0
,365.0,,16998335.0,16.0,365.0
,,,17000000.0,17.0,488.9836065573771
,358.0,,17020887.0,17.0,358.0
,359.0,,17028335.0,17.0,359.0
,360.0,,17043283.0,17.0,360.0
,367.0,,17050575.0,17.0,367.0
,373.0,,17236408.0,17.0,373.0
,392.0,,17504742.0,17.0,392.0
,361.0,,17588492.0,17.0,361.0
,372.0,,17619690.0,17.0,372.0
,374.0,,17816617.0,17.0,374.0
,370.0,,17870106.0,17.0,370.0
,389.0,,17947346.0,17.0,389.0
,349.0,,17970262.0,17.0,349.0
,,,18000000.0,18.0,585.3970588235294
,,,19000000.0,19.0,560.5
,347.0,,19327398.0,19.0,347.0
,364.0,,19334950.0,19.0,364.0
,370.0,,19350211.0,19.0,370.0
,365.0,,19357606.0,19.0,365.0
,365.0,,19372398.0,19.0,365.0
,369.0,,19379690.0,19.0,369.0
,356.0,,19386981.0,19.0,356.0
,364.0,,19394586.0,19.0,364.0
,365.0,,19416773.0,19.0,365.0
,365.0,,19424065.0,19.0,365.0
,365.0,,19431408.0,19.0,365.0
,372.0,,19438700.0,19.0,372.0
,,,20000000.0,20.0,455.60483870967744
,378.0,,20114638.0,20.0,378.0
,383.0,,20129534.0,20.0,383.0
,384.0,,20137086.0,20.0,384.0
,370.0,,20236096.0,20.0,370.0
,391.0,,20243596.0,20.0,391.0
,358.0,,20251044.0,20.0,358.0
,388.0,,20318856.0,20.0,388.0
,362.0,,20341617.0,20.0,362.0
,363.0,,20356409.0,20.0,363.0
,358.0,,20363909.0,20.0,358.0
,360.0,,20401877.0,20.0,360.0
,380.0,,20424846.0,20.0,380.0
,391.0,,20455159.0,20.0,391.0
,363.0,,20462502.0,20.0,363.0
,364.0,,20469846.0,20.0,364.0
,397.0,,20477450.0,20.0,397.0
,375.0,,20493492.0,20.0,375.0
,359.0,,20500940.0,20.0,359.0
,396.0,,20515731.0,20.0,396.0
,365.0,,20523075.0,20.0,365.0
,362.0,,20530471.0,20.0,362.0
,383.0,,20538544.0,20.0,383.0
,373.0,,20545940.0,20.0,373.0
,371.0,,20560731.0,20.0,371.0
,393.0,,20591825.0,20.0,393.0
,396.0,,20599377.0,20.0,396.0
,391.0,,20606721.0,20.0,391.0
,388.0,,20621721.0,20.0,388.0
,359.0,,20644377.0,20.0,359.0
,386.0,,20705263.0,20.0,386.0
,386.0,,20742919.0,20.0,386.0
,369.0,,20758179.0,20.0,369.0
,349.0,,20773284.0,20.0,349.0
,392.0,,20788440.0,20.0,392.0
,360.0,,20795732.0,20.0,360.0
,387.0,,20803127.0,20.0,387.0
,364.0,,20818179.0,20.0,364.0
,357.0,,20848336.0,20.0,357.0
,399.0,,20855888.0,20.0,399.0
,361.0,,20863440.0,20.0,361.0
,371.0,,20956982.0,20.0,371.0
,,,21000000.0,21.0,532.9469026548672
,364.0,,21086357.0,21.0,364.0
,341.0,,21218909.0,21.0,341.0
,379.0,,21271565.0,21.0,379.0
,364.0,,21286096.0,21.0,364.0
,391.0,,21298648.0,21.0,391.0
,365.0,,21324325.0,21.0,365.0
,374.0,,21331461.0,21.0,374.0
,392.0,,21413440.0,21.0,392.0
,379.0,,21488023.0,21.0,379.0
,360.0,,21509950.0,21.0,360.0
,370.0,,21547138.0,21.0,370.0
,360.0,,21554742.0,21.0,360.0
,388.0,,21832919.0,21.0,388.0
,,,22000000.0,22.0,578.4521739130435
,398.0,,22006357.0,22.0,398.0
,387.0,,22021148.0,22.0,387.0
,399.0,,22066565.0,22.0,399.0
,397.0,,22208805.0,22.0,397.0
,391.0,,22307815.0,22.0,391.0
,364.0,,22771044.0,22.0,364.0
,364.0,,22785419.0,22.0,364.0
,363.0,,22792503.0,22.0,363.0
,359.0,,22799638.0,22.0,359.0
,374.0,,22861305.0,22.0,374.0
,358.0,,22868388.0,22.0,358.0
,364.0,,22875575.0,22.0,364.0
,364.0,,22919482.0,22.0,364.0
,365.0,,22926565.0,22.0,365.0
,366.0,,22933753.0,22.0,366.0
,363.0,,22940836.0,22.0,363.0
,357.0,,22963128.0,22.0,357.0
,365.0,,22977503.0,22.0,365.0
,366.0,,22984638.0,22.0,366.0
,,,23000000.0,23.0,513.5
,364.0,,23009325.0,23.0,364.0
,387.0,,23047711.0,23.0,387.0
,364.0,,23064117.0,23.0,364.0
,369.0,,23166201.0,23.0,369.0
,385.0,,23203232.0,23.0,385.0
,316.0,,23508076.0,23.0,316.0
,372.0,,23515159.0,23.0,372.0
,359.0,,23529898.0,23.0,359.0
,382.0,,23583648.0,23.0,382.0
,360.0,,23657242.0,23.0,360.0
,388.0,,23664378.0,23.0,388.0
,389.0,,23761357.0,23.0,389.0
,382.0,,23783648.0,23.0,382.0
,364.0,,23939326.0,23.0,364.0
,393.0,,23953388.0,23.0,393.0
,379.0,,23968596.0,23.0,379.0
,,,24000000.0,24.0,446.2335766423358
,371.0,,24024846.0,24.0,371.0
,381.0,,24036461.0,24.0,381.0
,380.0,,24139742.0,24.0,380.0
,373.0,,24228024.0,24.0,373.0
,365.0,,24249638.0,24.0,365.0
,358.0,,24256774.0,24.0,358.0
,364.0,,24271044.0,24.0,364.0
,394.0,,24278284.0,24.0,394.0
,364.0,,24285471.0,24.0,364.0
,389.0,,24292607.0,24.0,389.0
,392.0,,24307138.0,24.0,392.0
,373.0,,24314274.0,24.0,373.0
,370.0,,24367294.0,24.0,370.0
,350.0,,24374430.0,24.0,350.0
,370.0,,24387659.0,24.0,370.0
,357.0,,24468701.0,24.0,357.0
,363.0,,24475784.0,24.0,363.0
,365.0,,24482971.0,24.0,365.0
,364.0,,24490211.0,24.0,364.0
,364.0,,24496721.0,24.0,364.0
,359.0,,24515784.0,24.0,359.0
,385.0,,24550315.0,24.0,385.0
,384.0,,24557451.0,24.0,384.0
,395.0,,24564690.0,24.0,395.0
,384.0,,24579169.0,24.0,384.0
,376.0,,24596982.0,24.0,376.0
,354.0,,24665315.0,24.0,354.0
,362.0,,24694326.0,24.0,362.0
,354.0,,24716253.0,24.0,354.0
,374.0,,24738284.0,24.0,374.0
,367.0,,24767503.0,24.0,367.0
,369.0,,24775263.0,24.0,369.0
,363.0,,24789742.0,24.0,363.0
,376.0,,24796878.0,24.0,376.0
,396.0,,24804065.0,24.0,396.0
,367.0,,24876565.0,24.0,367.0
,396.0,,24891097.0,24.0,396.0
,359.0,,24927555.0,24.0,359.0
,394.0,,24949482.0,24.0,394.0
,384.0,,24956774.0,24.0,384.0
,362.0,,24971253.0,24.0,362.0
,323.0,,24985836.0,24.0,323.0
,,,25000000.0,25.0,607.8166666666667
,383.0,,25000315.0,25.0,383.0
,379.0,,25007451.0,25.0,379.0
,396.0,,25014742.0,25.0,396.0
,396.0,,25021982.0,25.0,396.0
,363.0,,25029222.0,25.0,363.0
,362.0,,25036305.0,25.0,362.0
,385.0,,25043544.0,25.0,385.0
,366.0,,25061461.0,25.0,366.0
,381.0,,25084274.0,25.0,381.0
,366.0,,25091565.0,25.0,366.0
,366.0,,25098649.0,25.0,366.0
,365.0,,25114378.0,25.0,365.0
,364.0,,25141722.0,25.0,364.0
,364.0,,25214378.0,25.0,364.0
,322.0,,25221565.0,25.0,322.0
,380.0,,25265888.0,25.0,380.0
,370.0,,25296878.0,25.0,370.0
,354.0,,25349013.0,25.0,354.0
,380.0,,25589222.0,25.0,380.0
,362.0,,25596357.0,25.0,362.0
,366.0,,25603649.0,25.0,366.0
,362.0,,25617919.0,25.0,362.0
,383.0,,25625367.0,25.0,383.0
,392.0,,25654690.0,25.0,392.0
,397.0,,25669117.0,25.0,397.0
,380.0,,25699482.0,25.0,380.0
,385.0,,25714117.0,25.0,385.0
,365.0,,25832920.0,25.0,365.0
,398.0,,25847763.0,25.0,398.0
,387.0,,25855315.0,25.0,387.0
,397.0,,25874795.0,25.0,397.0
,388.0,,25928180.0,25.0,388.0
,344.0,,25978805.0,25.0,344.0
,,,26000000.0,26.0,618.6111111111111
,362.0,,26084638.0,26.0,362.0
,381.0,,26100524.0,26.0,381.0
,380.0,,26115784.0,26.0,380.0
,382.0,,26130263.0,26.0,382.0
,364.0,,26165367.0,26.0,364.0
,359.0,,26172503.0,26.0,359.0
,364.0,,26187190.0,26.0,364.0
,358.0,,26258857.0,26.0,358.0
,358.0,,26266930.0,26.0,358.0
,365.0,,26281253.0,26.0,365.0
,365.0,,26288388.0,26.0,365.0
,364.0,,26296045.0,26.0,364.0
,358.0,,26303232.0,26.0,358.0
,394.0,,26465524.0,26.0,394.0
,378.0,,26517711.0,26.0,378.0
,,,27000000.0,27.0,577.25
,393.0,,27013649.0,27.0,393.0
,373.0,,27099690.0,27.0,373.0
,398.0,,27134899.0,27.0,398.0
,361.0,,27376461.0,27.0,361.0
,393.0,,27661045.0,27.0,393.0
,375.0,,27752972.0,27.0,375.0
,399.0,,27987503.0,27.0,399.0
,,,28000000.0,28.0,586.4113475177305
,393.0,,28178284.0,28.0,393.0
,389.0,,28583493.0,28.0,389.0
,,,29000000.0,29.0,507.8076923076923
,357.0,,29329587.0,29.0,357.0
,357.0,,29344482.0,29.0,357.0
,366.0,,29351930.0,29.0,366.0
,397.0,,29359118.0,29.0,397.0
,361.0,,29366409.0,29.0,361.0
,362.0,,29574899.0,29.0,362.0
,368.0,,29822920.0,29.0,368.0
,387.0,,29876462.0,29.0,387.0
,359.0,,29898649.0,29.0,359.0
,,,30000000.0,30.0,458.4318181818182
,398.0,,30124795.0,30.0,398.0
,377.0,,30185785.0,30.0,377.0
,363.0,,30208232.0,30.0,363.0
,394.0,,30488753.0,30.0,394.0
,337.0,,30513232.0,30.0,337.0
,394.0,,30680524.0,30.0,394.0
,368.0,,30710993.0,30.0,368.0
,390.0,,30794014.0,30.0,390.0
,386.0,,30862191.0,30.0,386.0
,,,31000000.0,31.0,610.6285714285714
,349.0,,31035160.0,31.0,349.0
,327.0,,31050055.0,31.0,327.0
,388.0,,31227139.0,31.0,388.0
,394.0,,31239743.0,31.0,394.0
,368.0,,31289014.0,31.0,368.0
,358.0,,31310941.0,31.0,358.0
,368.0,,31318128.0,31.0,368.0
,365.0,,31325212.0,31.0,365.0
,364.0,,31332295.0,31.0,364.0
,393.0,,31339535.0,31.0,393.0
,360.0,,31346670.0,31.0,360.0
,354.0,,31353910.0,31.0,354.0
,358.0,,31490264.0,31.0,358.0
,376.0,,31496618.0,31.0,376.0
,359.0,,31545420.0,31.0,359.0
,370.0,,31624014.0,31.0,370.0
,336.0,,31842712.0,31.0,336.0
,397.0,,31969431.0,31.0,397.0
,,,32000000.0,32.0,530.6
,344.0,,32007347.0,32.0,344.0
,364.0,,32014431.0,32.0,364.0
,358.0,,32021514.0,32.0,358.0
,370.0,,32036097.0,32.0,370.0
,393.0,,32043233.0,32.0,393.0
,390.0,,32082451.0,32.0,390.0
,359.0,,32089899.0,32.0,359.0
,372.0,,32154535.0,32.0,372.0
,395.0,,32186253.0,32.0,395.0
,365.0,,32223024.0,32.0,365.0
,364.0,,32252243.0,32.0,364.0
,375.0,,32273962.0,32.0,375.0
,365.0,,32369118.0,32.0,365.0
,376.0,,32376358.0,32.0,376.0
,398.0,,32383649.0,32.0,398.0
,369.0,,32390941.0,32.0,369.0
,364.0,,32445264.0,32.0,364.0
,364.0,,32452451.0,32.0,364.0
,360.0,,32459587.0,32.0,360.0
,396.0,,32534118.0,32.0,396.0
,374.0,,32660316.0,32.0,374.0
,358.0,,32667556.0,32.0,358.0
,380.0,,32748754.0,32.0,380.0
,364.0,,32755993.0,32.0,364.0
,395.0,,32763337.0,32.0,395.0
,363.0,,32808233.0,32.0,363.0
,395.0,,32842087.0,32.0,395.0
,398.0,,32863910.0,32.0,398.0
,365.0,,32879743.0,32.0,365.0
,398.0,,32887347.0,32.0,398.0
,395.0,,32894639.0,32.0,395.0
,385.0,,32989899.0,32.0,385.0
,365.0,,32996983.0,32.0,365.0
,,,33000000.0,33.0,1088.1264367816093
,370.0,,33031618.0,33.0,370.0
,390.0,,33046358.0,33.0,390.0
,385.0,,33053597.0,33.0,385.0
,365.0,,33097191.0,33.0,365.0
,369.0,,33197868.0,33.0,369.0
,359.0,,33204951.0,33.0,359.0
,359.0,,33228024.0,33.0,359.0
,372.0,,33289483.0,33.0,372.0
,358.0,,33304743.0,33.0,358.0
,376.0,,33320056.0,33.0,376.0
,364.0,,33349587.0,33.0,364.0
,364.0,,33356827.0,33.0,364.0
,364.0,,33364014.0,33.0,364.0
,364.0,,33371202.0,33.0,364.0
,363.0,,33378389.0,33.0,363.0
,364.0,,33385629.0,33.0,364.0
,365.0,,33392816.0,33.0,365.0
,365.0,,33400004.0,33.0,365.0
,364.0,,33407191.0,33.0,364.0
,362.0,,33414431.0,33.0,362.0
,368.0,,33421618.0,33.0,368.0
,364.0,,33428806.0,33.0,364.0
,364.0,,33436045.0,33.0,364.0
,364.0,,33443233.0,33.0,364.0
,399.0,,33450472.0,33.0,399.0
,373.0,,33458441.0,33.0,373.0
,364.0,,33855941.0,33.0,364.0
,365.0,,33863181.0,33.0,365.0
,365.0,,33870368.0,33.0,365.0
,365.0,,33877972.0,33.0,365.0
,363.0,,33885212.0,33.0,363.0
,364.0,,33892399.0,33.0,364.0
,366.0,,33899587.0,33.0,366.0
,364.0,,33906774.0,33.0,364.0
,365.0,,33914014.0,33.0,365.0
,364.0,,33921202.0,33.0,364.0
,367.0,,33928389.0,33.0,367.0
,365.0,,33935629.0,33.0,365.0
,364.0,,33942816.0,33.0,364.0
,365.0,,33950056.0,33.0,365.0
,364.0,,33957243.0,33.0,364.0
,364.0,,33964431.0,33.0,364.0
,363.0,,33971618.0,33.0,363.0
,392.0,,33989170.0,33.0,392.0
,,,34000000.0,34.0,657.8809523809524
,367.0,,34006358.0,34.0,367.0
,374.0,,34022243.0,34.0,374.0
,391.0,,34060629.0,34.0,391.0
,,,35000000.0,35.0,495.4366197183099
,392.0,,35314170.0,35.0,392.0
,364.0,,35321514.0,35.0,364.0
,364.0,,35328806.0,35.0,364.0
,364.0,,35336098.0,35.0,364.0
,386.0,,35343389.0,35.0,386.0
,387.0,,35358389.0,35.0,387.0
,398.0,,35418910.0,35.0,398.0
,363.0,,35426202.0,35.0,363.0
,363.0,,35456045.0,35.0,363.0
,398.0,,35463858.0,35.0,398.0
,359.0,,35486202.0,35.0,359.0
,360.0,,35493598.0,35.0,360.0
,366.0,,35508389.0,35.0,366.0
,365.0,,35515681.0,35.0,365.0
,392.0,,35523077.0,35.0,392.0
,384.0,,35538077.0,35.0,384.0
,388.0,,35545525.0,35.0,388.0
,365.0,,35568129.0,35.0,365.0
,359.0,,35575629.0,35.0,359.0
,364.0,,35582973.0,35.0,364.0
,377.0,,35622191.0,35.0,377.0
,378.0,,35678389.0,35.0,378.0
,,,36000000.0,36.0,854.4672131147541
,366.0,,36072764.0,36.0,366.0
,369.0,,36079900.0,36.0,369.0
,362.0,,36087035.0,36.0,362.0
,364.0,,36094223.0,36.0,364.0
,,,37000000.0,37.0,573.5703125
,370.0,,37088181.0,37.0,370.0
,372.0,,37918233.0,37.0,372.0
,399.0,,37962660.0,37.0,399.0
,396.0,,37969900.0,37.0,396.0
,369.0,,37984535.0,37.0,369.0
,,,38000000.0,38.0,563.2142857142857
,348.0,,38010785.0,38.0,348.0
,365.0,,38029535.0,38.0,365.0
,396.0,,38528233.0,38.0,396.0
,396.0,,38649171.0,38.0,396.0
,358.0,,38741202.0,38.0,358.0
,,,39000000.0,39.0,506.5563909774436
,380.0,,39266567.0,39.0,380.0
,396.0,,39367140.0,39.0,396.0
,364.0,,39374431.0,39.0,364.0
,365.0,,39381775.0,39.0,365.0
,368.0,,39388963.0,39.0,368.0
,354.0,,39396046.0,39.0,354.0
,362.0,,39403129.0,39.0,362.0
,362.0,,39410265.0,39.0,362.0
,369.0,,39417452.0,39.0,369.0
,365.0,,39425056.0,39.0,365.0
,362.0,,39432140.0,39.0,362.0
,365.0,,39439327.0,39.0,365.0
,365.0,,39446410.0,39.0,365.0
,363.0,,39453494.0,39.0,363.0
,365.0,,39460785.0,39.0,365.0
,364.0,,39467869.0,39.0,364.0
,370.0,,39475108.0,39.0,370.0
,365.0,,39482296.0,39.0,365.0
,364.0,,39489535.0,39.0,364.0
,364.0,,39496619.0,39.0,364.0
,364.0,,39650890.0,39.0,364.0
,363.0,,39679327.0,39.0,363.0
,367.0,,39805473.0,39.0,367.0
,362.0,,39812713.0,39.0,362.0
,363.0,,39850056.0,39.0,363.0
,395.0,,39857348.0,39.0,395.0
,375.0,,39871671.0,39.0,375.0
,398.0,,39886358.0,39.0,398.0
,385.0,,39959171.0,39.0,385.0
,362.0,,39981046.0,39.0,362.0
,,,40000000.0,40.0,451.35036496350364
,363.0,,40032400.0,40.0,363.0
,363.0,,40039692.0,40.0,363.0
,363.0,,40046931.0,40.0,363.0
,390.0,,40061358.0,40.0,390.0
,370.0,,40068702.0,40.0,370.0
,358.0,,40075942.0,40.0,358.0
,396.0,,40084483.0,40.0,396.0
,360.0,,40121931.0,40.0,360.0
,367.0,,40145317.0,40.0,367.0
,363.0,,40152452.0,40.0,363.0
,398.0,,40174483.0,40.0,398.0
,391.0,,40181723.0,40.0,391.0
,359.0,,40188911.0,40.0,359.0
,383.0,,40196046.0,40.0,383.0
,393.0,,40210786.0,40.0,393.0
,386.0,,40264327.0,40.0,386.0
,380.0,,40278754.0,40.0,380.0
,358.0,,40285890.0,40.0,358.0
,395.0,,40307661.0,40.0,395.0
,364.0,,40322296.0,40.0,364.0
,395.0,,40329483.0,40.0,395.0
,363.0,,40336619.0,40.0,363.0
,364.0,,40350942.0,40.0,364.0
,368.0,,40358129.0,40.0,368.0
,392.0,,40410161.0,40.0,392.0
,395.0,,40417504.0,40.0,395.0
,373.0,,40424692.0,40.0,373.0
,379.0,,40439327.0,40.0,379.0
,375.0,,40446515.0,40.0,375.0
,387.0,,40453702.0,40.0,387.0
,363.0,,40468181.0,40.0,363.0
,365.0,,40475317.0,40.0,365.0
,395.0,,40482556.0,40.0,395.0
,384.0,,40489848.0,40.0,384.0
,387.0,,40511879.0,40.0,387.0
,365.0,,40570265.0,40.0,365.0
,384.0,,40592192.0,40.0,384.0
,385.0,,40599327.0,40.0,385.0
,396.0,,40606463.0,40.0,396.0
,365.0,,40628286.0,40.0,365.0
,375.0,,40635369.0,40.0,375.0
,359.0,,40650056.0,40.0,359.0
,365.0,,40657192.0,40.0,365.0
,363.0,,40671879.0,40.0,363.0
,394.0,,40679119.0,40.0,394.0
,383.0,,40693858.0,40.0,383.0
,390.0,,40708233.0,40.0,390.0
,364.0,,40787400.0,40.0,364.0
,355.0,,40817140.0,40.0,355.0
,364.0,,40839119.0,40.0,364.0
,394.0,,40854171.0,40.0,394.0
,383.0,,40867244.0,40.0,383.0
,363.0,,40901098.0,40.0,363.0
,373.0,,40944900.0,40.0,373.0
,378.0,,40966827.0,40.0,378.0
,379.0,,40988546.0,40.0,379.0
,375.0,,40995734.0,40.0,375.0
,,,41000000.0,41.0,518.8503937007874
,374.0,,41017556.0,41.0,374.0
,374.0,,41024744.0,41.0,374.0
,377.0,,41039275.0,41.0,377.0
,368.0,,41098077.0,41.0,368.0
,380.0,,41105317.0,41.0,380.0
,382.0,,41119744.0,41.0,382.0
,367.0,,41148754.0,41.0,367.0
,363.0,,41155838.0,41.0,363.0
,374.0,,41162973.0,41.0,374.0
,386.0,,41177348.0,41.0,386.0
,379.0,,41184640.0,41.0,379.0
,365.0,,41199015.0,41.0,365.0
,384.0,,41206202.0,41.0,384.0
,373.0,,41213390.0,41.0,373.0
,374.0,,41220473.0,41.0,374.0
,382.0,,41227765.0,41.0,382.0
,364.0,,41242348.0,41.0,364.0
,397.0,,41271619.0,41.0,397.0
,398.0,,41278806.0,41.0,398.0
,385.0,,41300681.0,41.0,385.0
,385.0,,41315161.0,41.0,385.0
,393.0,,41322556.0,41.0,393.0
,366.0,,41358702.0,41.0,366.0
,365.0,,41365890.0,41.0,365.0
,363.0,,41387661.0,41.0,363.0
,365.0,,41394692.0,41.0,365.0
,397.0,,41401931.0,41.0,397.0
,369.0,,41409275.0,41.0,369.0
,367.0,,41431931.0,41.0,367.0
,364.0,,41446723.0,41.0,364.0
,363.0,,41453911.0,41.0,363.0
,364.0,,41483702.0,41.0,364.0
,363.0,,41555890.0,41.0,363.0
,379.0,,41563077.0,41.0,379.0
,384.0,,41608963.0,41.0,384.0
,363.0,,41698546.0,41.0,363.0
,391.0,,41713077.0,41.0,391.0
,369.0,,41727140.0,41.0,369.0
,359.0,,41749171.0,41.0,359.0
,381.0,,41813963.0,41.0,381.0
,361.0,,41828702.0,41.0,361.0
,360.0,,41889796.0,41.0,360.0
,371.0,,41897036.0,41.0,371.0
,360.0,,41926411.0,41.0,360.0
,392.0,,41933754.0,41.0,392.0
,362.0,,41999848.0,41.0,362.0
,,,42000000.0,42.0,582.1578947368421
,370.0,,42081254.0,42.0,370.0
,358.0,,42148546.0,42.0,358.0
,392.0,,42155682.0,42.0,392.0
,363.0,,42214900.0,42.0,363.0
,359.0,,42222140.0,42.0,359.0
,394.0,,42243859.0,42.0,394.0
,350.0,,42251046.0,42.0,350.0
,370.0,,42333754.0,42.0,370.0
,385.0,,42348286.0,42.0,385.0
,365.0,,42414692.0,42.0,365.0
,,,43000000.0,43.0,585.0985915492957
,394.0,,43806619.0,43.0,394.0
,365.0,,43949380.0,43.0,365.0
,375.0,,43976359.0,43.0,375.0
,388.0,,43983650.0,43.0,388.0
,,,44000000.0,44.0,633.2835820895523
,395.0,,44269744.0,44.0,395.0
,374.0,,44284223.0,44.0,374.0
,370.0,,44291359.0,44.0,370.0
,364.0,,44359796.0,44.0,364.0
,384.0,,44450682.0,44.0,384.0
,382.0,,44525942.0,44.0,382.0
,395.0,,44683859.0,44.0,395.0
,374.0,,44691098.0,44.0,374.0
,371.0,,44734901.0,44.0,371.0
,386.0,,44839015.0,44.0,386.0
,,,45000000.0,45.0,580.3834586466165
,384.0,,45110526.0,45.0,384.0
,,,46000000.0,46.0,564.8384615384615
,372.0,,46010578.0,46.0,372.0
,366.0,,46017869.0,46.0,366.0
,388.0,,46025109.0,46.0,388.0
,394.0,,46042401.0,46.0,394.0
,364.0,,46100057.0,46.0,364.0
,386.0,,46107192.0,46.0,386.0
,364.0,,46114380.0,46.0,364.0
,356.0,,46128755.0,46.0,356.0
,371.0,,46135890.0,46.0,371.0
,365.0,,46143078.0,46.0,365.0
,,,47000000.0,47.0,668.9172932330827
,,,48000000.0,48.0,680.3188405797101
,,,49000000.0,49.0,673.6470588235294
,,,50000000.0,50.0,633.4193548387096
,,,51000000.0,51.0,887.5339805825242
,,,52000000.0,52.0,707.0661157024794
,,,53000000.0,53.0,696.0143884892086
,,,54000000.0,54.0,689.2016129032259
,,,55000000.0,55.0,673.5114503816794
,,,56000000.0,56.0,692.8992248062016
,,,57000000.0,57.0,664.7480314960629
,,,58000000.0,58.0,693.1904761904761
,,,59000000.0,59.0,1046.091743119266
,,,60000000.0,60.0,1190.4444444444443
,,,61000000.0,61.0,764.7608695652174
,,,62000000.0,62.0,669.75
,,,63000000.0,63.0,730.1864406779661
,,,64000000.0,64.0,557.8455284552846
,,,65000000.0,65.0,625.7142857142857
,,,66000000.0,66.0,794.672131147541
,,,67000000.0,67.0,826.344
,,,68000000.0,68.0,1034.0849056603774
,,,69000000.0,69.0,866.2727272727273
,,,70000000.0,70.0,962.0793650793651
,,,71000000.0,71.0,681.8869565217391
,,,72000000.0,72.0,634.1666666666666
,365.0,,72161830.0,72.0,365.0
,,,73000000.0,73.0,829.216
,,,74000000.0,74.0,686.884892086331
,,,75000000.0,75.0,665.6612903225806
,,,76000000.0,76.0,798.816
,,,77000000.0,77.0,803.4214876033058
,,,78000000.0,78.0,902.8859649122807
,,,79000000.0,79.0,783.5128205128206
,,,80000000.0,80.0,873.1769230769231
,,,81000000.0,81.0,805.5185185185185
,,,82000000.0,82.0,722.15
,,,83000000.0,83.0,933.8777777777777
,364.0,,83147613.0,83.0,364.0
,,,85000000.0,85.0,591.2547169811321
,,,86000000.0,86.0,747.3771929824561
,,,87000000.0,87.0,754.8099173553719
,,,88000000.0,88.0,739.9481481481481
,,,89000000.0,89.0,664.9133858267717
,,,90000000.0,90.0,705.875
,390.0,,90850686.0,90.0,390.0
,,,91000000.0,91.0,760.9618320610687
,,,92000000.0,92.0,687.00826446281
,,,93000000.0,93.0,914.296
,,,94000000.0,94.0,1183.588785046729
,,,95000000.0,95.0,1072.298076923077
,,,96000000.0,96.0,922.5495495495495
,,,97000000.0,97.0,852.4436090225564
,,,98000000.0,98.0,860.0676691729324
,,,99000000.0,99.0,842.9692307692308
,,,100000000.0,100.0,854.812030075188
,,,101000000.0,101.0,854.0
,,,102000000.0,102.0,762.7837837837837
,,,103000000.0,103.0,857.8615384615384
,,,104000000.0,104.0,1022.1063829787234
,,,105000000.0,105.0,760.4036697247707
,,,106000000.0,106.0,786.8333333333334
,,,107000000.0,107.0,862.4384615384615
,,,108000000.0,108.0,832.515625
,,,109000000.0,109.0,729.90756302521
,,,110000000.0,110.0,1227.7981651376147
,,,111000000.0,111.0,742.9915966386554
,,,112000000.0,112.0,1010.1386138613861
,,,113000000.0,113.0,1044.801652892562
,,,114000000.0,114.0,1128.3
,,,115000000.0,115.0,1744.8842105263159
,,,116000000.0,116.0,1094.2330097087379
,,,117000000.0,117.0,1020.3629032258065
,,,118000000.0,118.0,996.3454545454546
,,,119000000.0,119.0,841.688679245283
,,,120000000.0,120.0,980.3543307086615
,,,121000000.0,121.0,934.1428571428571
,,,122000000.0,122.0,1059.9767441860465
,,,123000000.0,123.0,842.3181818181819
,,,124000000.0,124.0,824.2752293577981
,,,125000000.0,125.0,836.4
,,,126000000.0,126.0,779.054794520548
,,,127000000.0,127.0,910.7391304347826
,,,128000000.0,128.0,997.8990825688073
,,,129000000.0,129.0,974.9807692307693
,,,130000000.0,130.0,879.7142857142857
,,,131000000.0,131.0,1432.162162162162
,,,132000000.0,132.0,1357.5940594059407
,,,133000000.0,133.0,1299.0754716981132
,,,134000000.0,134.0,860.6239316239316
,,,135000000.0,135.0,1099.6559139784947
,,,136000000.0,136.0,1166.3545454545454
,,,137000000.0,137.0,901.6756756756756
,,,138000000.0,138.0,1090.2047244094488
,,,139000000.0,139.0,815.8512396694215
,,,140000000.0,140.0,857.2692307692307
,,,141000000.0,141.0,809.3777777777777
,,,142000000.0,142.0,942.9029126213592
,,,143000000.0,143.0,1073.0454545454545
,,,144000000.0,144.0,826.3013698630137
,,,145000000.0,145.0,1118.3703703703704
,,,146000000.0,146.0,1603.5698924731182
,,,147000000.0,147.0,1721.041095890411
,,,148000000.0,148.0,931.3980582524272
,,,149000000.0,149.0,846.0608695652174
,,,150000000.0,150.0,880.6015625
,,,151000000.0,151.0,1004.6
,,,152000000.0,152.0,881.546218487395
,,,153000000.0,153.0,1152.2622950819673
,,,154000000.0,154.0,1031.3193277310925
,,,155000000.0,155.0,919.2460317460317
,,,156000000.0,156.0,810.5
,,,157000000.0,157.0,934.8333333333334
,,,158000000.0,158.0,1022.8020833333334
,,,159000000.0,159.0,900.3269230769231
,,,160000000.0,160.0,988.6810344827586
,,,161000000.0,161.0,1414.3720930232557
,,,162000000.0,162.0,737.8210526315789
,,,163000000.0,163.0,739.3700787401575
,,,164000000.0,164.0,1461.1346153846155
,,,165000000.0,165.0,641.2258064516129
,,,166000000.0,166.0,687.9051094890511
,,,167000000.0,167.0,712.804347826087
,,,168000000.0,168.0,746.6806722689075
,,,169000000.0,169.0,680.4015151515151
,,,170000000.0,170.0,718.1159420289855
,,,171000000.0,171.0,719.1627906976744
,,,172000000.0,172.0,657.1023622047244
,,,173000000.0,173.0,690.9457364341085
,,,174000000.0,174.0,819.1333333333333
,,,175000000.0,175.0,737.0370370370371
,,,176000000.0,176.0,685.1844660194175
,,,177000000.0,177.0,890.3103448275862
,,,178000000.0,178.0,1529.8777777777777
,,,179000000.0,179.0,1148.2222222222222
,,,180000000.0,180.0,688.1282051282051
,,,181000000.0,181.0,729.7407407407408
,,,182000000.0,182.0,671.5929203539823
,,,183000000.0,183.0,690.406015037594
,,,184000000.0,184.0,719.5703703703704
,,,185000000.0,185.0,804.2201834862385
,,,186000000.0,186.0,669.7105263157895
,,,187000000.0,187.0,689.3
,,,188000000.0,188.0,720.9130434782609
,,,189000000.0,189.0,654.7890625
,,,190000000.0,190.0,650.7578125
,,,191000000.0,191.0,679.384
,,,192000000.0,192.0,662.7410714285714
,,,193000000.0,193.0,1160.1538461538462
,,,194000000.0,194.0,874.0178571428571
,,,195000000.0,195.0,798.900826446281
,,,196000000.0,196.0,795.6491228070175
,,,197000000.0,197.0,823.8045112781955
,,,198000000.0,198.0,817.6466165413534
,,,199000000.0,199.0,762.2713178294574
,,,200000000.0,200.0,815.9624060150376
,,,201000000.0,201.0,908.7606837606837
,,,202000000.0,202.0,757.3551401869158
,,,203000000.0,203.0,788.8396946564885
,,,204000000.0,204.0,882.3846153846154
,,,205000000.0,205.0,881.3333333333334
,,,206000000.0,206.0,770.5189873417721
,,,207000000.0,207.0,764.5528455284552
,,,208000000.0,208.0,688.0305343511451
,,,209000000.0,209.0,728.8595041322315
,,,210000000.0,210.0,738.984126984127
,391.0,,210080334.0,210.0,391.0
,,,211000000.0,211.0,676.650406504065
,,,212000000.0,212.0,817.3981481481482
,,,213000000.0,213.0,664.1636363636363
,,,214000000.0,214.0,962.3636363636364
,,,215000000.0,215.0,1515.46875
,,,216000000.0,216.0,650.9411764705883
,,,217000000.0,217.0,1100.4716981132076
,,,218000000.0,218.0,972.9649122807018
,,,219000000.0,219.0,656.9702970297029
,,,220000000.0,220.0,705.1294117647059
,,,221000000.0,221.0,688.1308411214953
,,,222000000.0,222.0,795.2545454545455
,,,223000000.0,223.0,724.7910447761194
,,,224000000.0,224.0,725.8592592592593
,,,225000000.0,225.0,735.3410852713179
,,,226000000.0,226.0,782.2
,,,227000000.0,227.0,788.2713178294574
,,,228000000.0,228.0,763.1461538461539
,,,229000000.0,229.0,955.8347826086956
,,,230000000.0,230.0,1260.7075471698113
,,,231000000.0,231.0,767.1374045801526
,,,232000000.0,232.0,755.170731707317
,,,233000000.0,233.0,830.6439393939394
,,,234000000.0,234.0,880.5769230769231
,,,235000000.0,235.0,871.2989690721649
,,,236000000.0,236.0,727.504
,,,237000000.0,237.0,867.1485148514852
,,,238000000.0,238.0,865.7428571428571
,,,239000000.0,239.0,695.3303571428571
,393.0,,239384816.0,239.0,393.0
,,,240000000.0,240.0,713.6923076923077
,,,241000000.0,241.0,682.0416666666666
,,,242000000.0,242.0,1934.7777777777778
,,,243000000.0,243.0,747.3448275862069
,,,244000000.0,244.0,649.0409836065573
,,,245000000.0,245.0,778.2972972972973
,,,246000000.0,246.0,671.4590163934427
,,,247000000.0,247.0,848.4
,,,248000000.0,248.0,815.3697478991596
,,,249000000.0,249.0,1209.4807692307693
,,,250000000.0,250.0,1215.2641509433963
,,,251000000.0,251.0,957.4473684210526
,,,252000000.0,252.0,728.1538461538462
,,,253000000.0,253.0,821.3560606060606
,,,254000000.0,254.0,892.0247933884298
,,,255000000.0,255.0,887.384
,,,256000000.0,256.0,667.5075757575758
,,,257000000.0,257.0,717.5149253731344
,,,258000000.0,258.0,780.3703703703703
,,,259000000.0,259.0,1272.125
,,,260000000.0,260.0,802.8247422680413
,,,261000000.0,261.0,858.5892857142857
,,,262000000.0,262.0,1187.3139534883721
,,,263000000.0,263.0,1178.9038461538462
,,,264000000.0,264.0,1757.685393258427
,,,265000000.0,265.0,1325.6060606060605
,,,266000000.0,266.0,737.6984126984127
,,,267000000.0,267.0,932.9133858267717
,,,268000000.0,268.0,943.7241379310345
,,,269000000.0,269.0,952.4571428571429
,,,270000000.0,270.0,758.8604651162791
,,,271000000.0,271.0,848.034188034188
,,,272000000.0,272.0,857.1680672268908
,,,273000000.0,273.0,786.8854961832061
,,,274000000.0,274.0,815.2954545454545
,,,275000000.0,275.0,852.0677966101695
,,,276000000.0,276.0,779.6806722689075
,,,277000000.0,277.0,811.8888888888889
,,,278000000.0,278.0,966.5
,,,279000000.0,279.0,978.6494845360825
,,,280000000.0,280.0,1145.7113402061855
,,,281000000.0,281.0,1154.8285714285714
,,,282000000.0,282.0,657.2190476190476
,,,283000000.0,283.0,737.4045801526718
,,,284000000.0,284.0,823.5923076923077
,,,285000000.0,285.0,761.723076923077
,,,286000000.0,286.0,645.0281690140845
,,,287000000.0,287.0,782.6548672566372
,,,288000000.0,288.0,820.6136363636364
,,,289000000.0,289.0,741.4634146341464
,399.0,,289499821.0,289.0,399.0
,,,290000000.0,290.0,634.0852713178294
,,,291000000.0,291.0,705.8409090909091
,,,292000000.0,292.0,676.2276422764228
,,,293000000.0,293.0,662.4477611940298
,,,294000000.0,294.0,736.5555555555555
,,,295000000.0,295.0,1384.15
,,,296000000.0,296.0,1117.2842105263157
,,,297000000.0,297.0,560.09375
,,,298000000.0,298.0,635.9242424242424
,,,299000000.0,299.0,658.1276595744681
,,,300000000.0,300.0,598.6
,384.0,,300694874.0,300.0,384.0
,,,301000000.0,301.0,646.4913793103449
,386.0,,301285343.0,301.0,386.0
,390.0,,301343832.0,301.0,390.0
,,,302000000.0,302.0,671.929203539823
,,,303000000.0,303.0,758.9253731343283
,,,304000000.0,304.0,777.0
,,,306000000.0,306.0,582.1052631578947
,,,307000000.0,307.0,605.275
,,,308000000.0,308.0,640.7777777777778
,,,309000000.0,309.0,660.7142857142857
,,,310000000.0,310.0,643.3629032258065
,,,311000000.0,311.0,747.2436974789916
,,,312000000.0,312.0,1390.2727272727273
,,,313000000.0,313.0,667.7088607594936
,,,314000000.0,314.0,668.0737704918033
,,,315000000.0,315.0,612.3174603174604
,,,316000000.0,316.0,627.5746268656717
,,,317000000.0,317.0,671.5703703703704
,,,318000000.0,318.0,713.4578313253012
,,,319000000.0,319.0,898.6
,,,320000000.0,320.0,654.0
,,,321000000.0,321.0,671.5511811023622
,,,322000000.0,322.0,621.1440677966102
,,,323000000.0,323.0,596.9922480620155
,,,324000000.0,324.0,687.6111111111111
,,,325000000.0,325.0,649.6785714285714
,,,326000000.0,326.0,605.5416666666666
,,,327000000.0,327.0,748.1224489795918
,,,328000000.0,328.0,1198.4725274725274
,,,329000000.0,329.0,1461.5238095238096
,,,330000000.0,330.0,622.4958677685951
,,,331000000.0,331.0,721.9407407407407
,,,332000000.0,332.0,733.75
,,,333000000.0,333.0,702.2391304347826
,,,334000000.0,334.0,683.4736842105264
,,,335000000.0,335.0,777.4454545454546
,,,336000000.0,336.0,677.6031746031746
,,,337000000.0,337.0,724.7222222222222
,,,338000000.0,338.0,716.6518518518518
,,,339000000.0,339.0,649.9842519685039
,,,340000000.0,340.0,669.890625
,,,341000000.0,341.0,718.3483146067416
,,,342000000.0,342.0,1500.0416666666667
,,,343000000.0,343.0,1529.3333333333333
,,,344000000.0,344.0,967.5584415584416
,,,345000000.0,345.0,1717.360655737705
,,,346000000.0,346.0,734.6458333333334
,,,347000000.0,347.0,710.1960784313726
,,,348000000.0,348.0,721.3243243243244
,,,349000000.0,349.0,767.5
,,,350000000.0,350.0,854.7333333333333
,,,351000000.0,351.0,760.0704225352113
,,,352000000.0,352.0,712.75
,,,353000000.0,353.0,662.1927710843373
,,,354000000.0,354.0,703.7571428571429
,,,355000000.0,355.0,771.7578947368421
,,,356000000.0,356.0,670.1018518518518
,,,357000000.0,357.0,702.9026548672566
,,,358000000.0,358.0,803.4036697247707
,,,359000000.0,359.0,724.8673469387755
,,,360000000.0,360.0,650.2784810126582
,387.0,,360378942.0,360.0,387.0
,,,361000000.0,361.0,954.6052631578947
,,,362000000.0,362.0,2086.95
,,,363000000.0,363.0,962.8571428571429
,,,364000000.0,364.0,707.8487394957983
,,,365000000.0,365.0,671.790909090909
,,,366000000.0,366.0,628.6198347107438
,,,367000000.0,367.0,619.3790322580645
,,,368000000.0,368.0,925.7169811320755
,,,369000000.0,369.0,710.5217391304348
,,,370000000.0,370.0,625.6456692913385
,,,371000000.0,371.0,739.3813559322034
,,,372000000.0,372.0,734.656
,,,373000000.0,373.0,674.4732824427481
,,,374000000.0,374.0,733.6488549618321
,,,375000000.0,375.0,701.7886178861788
,,,376000000.0,376.0,680.2671755725191
,,,377000000.0,377.0,749.0322580645161
,,,378000000.0,378.0,1197.68
,,,379000000.0,379.0,1037.0434782608695
,,,380000000.0,380.0,882.421875
,,,381000000.0,381.0,772.2892561983471
,,,382000000.0,382.0,745.5982142857143
,,,383000000.0,383.0,803.390625
,,,384000000.0,384.0,844.4615384615385
,,,385000000.0,385.0,930.58
,,,386000000.0,386.0,890.056
,,,387000000.0,387.0,868.2734375
,,,388000000.0,388.0,843.5390625
,,,389000000.0,389.0,835.1428571428571
,,,390000000.0,390.0,802.2692307692307
,,,391000000.0,391.0,850.5984251968504
,,,392000000.0,392.0,911.1565217391304
,,,393000000.0,393.0,873.8571428571429
,,,394000000.0,394.0,1066.525
,,,395000000.0,395.0,1344.3131313131314
,,,397000000.0,397.0,1186.7790697674418
,,,398000000.0,398.0,712.0165289256198
,,,399000000.0,399.0,858.9561403508771
,,,400000000.0,400.0,884.1692307692308
,,,401000000.0,401.0,798.8125
,,,402000000.0,402.0,1011.4421052631579
,,,403000000.0,403.0,775.7890625
,,,404000000.0,404.0,943.8103448275862
,,,405000000.0,405.0,936.9550561797753
,,,406000000.0,406.0,1113.0
,,,407000000.0,407.0,736.6666666666666
,,,408000000.0,408.0,805.828125
,,,409000000.0,409.0,815.2413793103449
,,,410000000.0,410.0,803.563025210084
,,,411000000.0,411.0,750.8793103448276
,,,412000000.0,412.0,906.5612244897959
,,,413000000.0,413.0,872.8416666666667
,,,414000000.0,414.0,1664.116504854369
,,,415000000.0,415.0,1379.9777777777779
,,,416000000.0,416.0,766.4469696969697
,,,417000000.0,417.0,875.5
,,,418000000.0,418.0,1019.5934065934066
,,,419000000.0,419.0,834.6779661016949
,,,420000000.0,420.0,784.3134328358209
,,,421000000.0,421.0,803.198275862069
,,,422000000.0,422.0,739.6
,,,423000000.0,423.0,778.9160305343512
,,,424000000.0,424.0,847.25
,,,425000000.0,425.0,756.3277310924369
,,,426000000.0,426.0,789.7322834645669
,,,427000000.0,427.0,909.6923076923077
,,,428000000.0,428.0,1300.0416666666667
,,,429000000.0,429.0,1448.6785714285713
,,,430000000.0,430.0,1351.6923076923076
,,,431000000.0,431.0,947.4122807017544
,,,432000000.0,432.0,784.2035398230089
,,,433000000.0,433.0,878.6641221374045
,,,434000000.0,434.0,885.9230769230769
,,,435000000.0,435.0,944.7524752475248
,,,436000000.0,436.0,1013.034188034188
,,,437000000.0,437.0,880.2631578947369
,,,438000000.0,438.0,883.768
,,,439000000.0,439.0,838.0157480314961
,,,440000000.0,440.0,848.6639344262295
,,,441000000.0,441.0,1140.7833333333333
,,,442000000.0,442.0,1451.528735632184
,,,443000000.0,443.0,1733.3396226415093
,,,444000000.0,444.0,1315.6020408163265
,,,445000000.0,445.0,1288.8255813953488
,,,446000000.0,446.0,709.811475409836
,,,447000000.0,447.0,899.3770491803278
,,,448000000.0,448.0,1582.75
,,,449000000.0,449.0,1453.5348837209303
,,,450000000.0,450.0,838.9310344827586
,,,451000000.0,451.0,798.1351351351351
,,,452000000.0,452.0,889.0258620689655
,,,453000000.0,453.0,821.9044117647059
,,,454000000.0,454.0,809.4285714285714
,,,455000000.0,455.0,1120.0338983050847
,,,456000000.0,456.0,675.5726495726495
,,,457000000.0,457.0,861.392
,,,458000000.0,458.0,921.3888888888889
,,,459000000.0,459.0,723.018018018018
,,,460000000.0,460.0,778.983606557377
,,,461000000.0,461.0,883.7456140350877
,,,462000000.0,462.0,1782.15625
,,,463000000.0,463.0,1171.7884615384614
,,,464000000.0,464.0,791.3181818181819
,,,465000000.0,465.0,788.8503937007874
,,,466000000.0,466.0,806.1127819548872
,,,467000000.0,467.0,790.0984848484849
,,,468000000.0,468.0,858.3119266055046
,,,469000000.0,469.0,787.7954545454545
,,,470000000.0,470.0,809.9044117647059
,,,471000000.0,471.0,794.4094488188977
,,,472000000.0,472.0,754.696
,,,473000000.0,473.0,800.3538461538461
,,,474000000.0,474.0,742.0
,,,475000000.0,475.0,891.1666666666666
,,,476000000.0,476.0,791.6440677966102
,,,477000000.0,477.0,941.8490566037735
,,,478000000.0,478.0,1205.7956989247311
,,,479000000.0,479.0,995.0215053763441
,,,480000000.0,480.0,631.2686567164179
,,,481000000.0,481.0,672.6296296296297
,,,482000000.0,482.0,610.1610169491526
,,,483000000.0,483.0,650.3937007874016
,,,484000000.0,484.0,782.1756756756756
,,,485000000.0,485.0,655.8493150684932
,,,487000000.0,487.0,753.009009009009
,375.0,,487472288.0,487.0,375.0
,389.0,,487535882.0,487.0,389.0
,,,488000000.0,488.0,655.9767441860465
,,,489000000.0,489.0,581.8396946564885
,,,490000000.0,490.0,600.0530303030303
,,,491000000.0,491.0,599.922480620155
,,,492000000.0,492.0,659.625
,395.0,,492181976.0,492.0,395.0
,,,493000000.0,493.0,775.72
,,,494000000.0,494.0,884.1652173913044
,,,495000000.0,495.0,841.3448275862069
,398.0,,495441977.0,495.0,398.0
,,,496000000.0,496.0,882.8655462184873
,,,497000000.0,497.0,664.5289855072464
,,,498000000.0,498.0,671.1079136690647
,,,499000000.0,499.0,605.8030303030303
,,,500000000.0,500.0,659.1538461538462
,,,501000000.0,501.0,758.6666666666666
,,,502000000.0,502.0,629.1869158878504
,,,503000000.0,503.0,659.1376811594203
,,,504000000.0,504.0,676.6771653543307
,,,505000000.0,505.0,665.0454545454545
,,,506000000.0,506.0,610.3308823529412
,,,507000000.0,507.0,611.5909090909091
,399.0,,507071665.0,507.0,399.0
,,,508000000.0,508.0,688.6016949152543
,,,509000000.0,509.0,616.5932203389831
,,,510000000.0,510.0,735.8253968253969
,,,511000000.0,511.0,958.4629629629629
,,,512000000.0,512.0,778.931506849315
,,,513000000.0,513.0,840.3571428571429
,,,514000000.0,514.0,835.4503816793894
,,,515000000.0,515.0,830.3070866141733
,,,516000000.0,516.0,753.3435114503817
,396.0,,516257187.0,516.0,396.0
,,,517000000.0,517.0,823.2461538461539
,,,518000000.0,518.0,833.5714285714286
,,,519000000.0,519.0,861.7903225806451
,,,520000000.0,520.0,665.6190476190476
,,,521000000.0,521.0,744.2352941176471
,,,522000000.0,522.0,734.2543859649123
,,,523000000.0,523.0,661.75
,,,524000000.0,524.0,686.723880597015
,,,525000000.0,525.0,668.7906976744187
,,,526000000.0,526.0,1006.3761467889908
,,,527000000.0,527.0,1090.117117117117
,,,528000000.0,528.0,1069.844827586207
,,,529000000.0,529.0,1272.2941176470588
,,,530000000.0,530.0,1364.7157894736843
,,,531000000.0,531.0,1294.3265306122448
,,,532000000.0,532.0,944.4521739130435
,,,533000000.0,533.0,830.5230769230769
,,,534000000.0,534.0,884.0153846153846
,,,535000000.0,535.0,890.3211009174312
,,,536000000.0,536.0,883.7654320987655
,,,537000000.0,537.0,778.4625
,,,538000000.0,538.0,765.0166666666667
,,,539000000.0,539.0,721.1833333333333
,,,540000000.0,540.0,730.0148148148148
,,,541000000.0,541.0,723.2333333333333
,,,542000000.0,542.0,2235.8333333333335
,,,543000000.0,543.0,998.4639175257732
,,,545000000.0,545.0,1148.9195402298851
,,,546000000.0,546.0,1086.7155963302753
,,,547000000.0,547.0,1017.4625
,,,548000000.0,548.0,944.1333333333333
,,,549000000.0,549.0,590.0
,,,550000000.0,550.0,701.3804347826087
,,,551000000.0,551.0,662.1764705882352
,,,552000000.0,552.0,809.5877192982456
,,,553000000.0,553.0,684.1231884057971
,,,554000000.0,554.0,704.7868852459017
,,,555000000.0,555.0,674.8230769230769
,,,556000000.0,556.0,623.3181818181819
,,,557000000.0,557.0,780.046875
,,,558000000.0,558.0,714.859375
,,,559000000.0,559.0,706.8264462809917
,,,560000000.0,560.0,702.170731707317
,,,561000000.0,561.0,722.3951612903226
,,,562000000.0,562.0,840.0510204081633
,,,563000000.0,563.0,680.6
,,,564000000.0,564.0,1125.5833333333333
,,,565000000.0,565.0,1722.8823529411766
,,,566000000.0,566.0,745.9166666666666
,,,567000000.0,567.0,734.1526717557252
,,,568000000.0,568.0,785.4144144144144
,,,569000000.0,569.0,713.921875
,,,570000000.0,570.0,790.4360902255639
,,,571000000.0,571.0,806.264
,,,572000000.0,572.0,731.327868852459
,,,573000000.0,573.0,716.1742424242424
,391.0,,573502922.0,573.0,391.0
,,,574000000.0,574.0,748.3858267716536
,,,575000000.0,575.0,745.5573770491803
,,,576000000.0,576.0,667.4583333333334
,,,577000000.0,577.0,788.3603603603603
,,,578000000.0,578.0,684.7350427350427
,,,579000000.0,579.0,1323.2674418604652
,,,580000000.0,580.0,806.5583333333333
,,,581000000.0,581.0,871.7777777777778
,,,582000000.0,582.0,1610.351851851852
,,,583000000.0,583.0,1062.9622641509434
,,,584000000.0,584.0,697.5769230769231
,,,585000000.0,585.0,851.8365384615385
,,,586000000.0,586.0,873.574074074074
,,,587000000.0,587.0,823.044776119403
,,,588000000.0,588.0,806.4677419354839
,,,589000000.0,589.0,701.928
,,,591000000.0,591.0,774.6075949367089
,,,592000000.0,592.0,840.7727272727273
,,,593000000.0,593.0,780.7
,,,594000000.0,594.0,848.9579831932773
,,,595000000.0,595.0,955.9807692307693
,,,596000000.0,596.0,1767.4761904761904
,,,597000000.0,597.0,1456.9777777777779
,,,598000000.0,598.0,842.7768595041322
,,,599000000.0,599.0,760.7190082644628
,,,600000000.0,600.0,781.560606060606
,,,601000000.0,601.0,824.4710743801653
,,,602000000.0,602.0,813.8846153846154
,,,603000000.0,603.0,757.9481481481481
,,,604000000.0,604.0,957.6666666666666
,,,605000000.0,605.0,836.3015873015873
,,,606000000.0,606.0,776.1450381679389
,,,607000000.0,607.0,835.78125
,,,608000000.0,608.0,895.1615384615385
,,,609000000.0,609.0,951.9181818181818
,,,610000000.0,610.0,845.2698412698413
,,,611000000.0,611.0,816.5677966101695
,,,612000000.0,612.0,1586.2
,,,613000000.0,613.0,1691.2068965517242
,,,614000000.0,614.0,672.3333333333334
,,,615000000.0,615.0,905.6666666666666
,,,616000000.0,616.0,870.5982905982906
,,,617000000.0,617.0,801.046511627907
,,,618000000.0,618.0,901.4770642201835
,,,619000000.0,619.0,805.8396226415094
,,,620000000.0,620.0,856.1278195488721
,,,621000000.0,621.0,1116.625
,,,622000000.0,622.0,839.8674698795181
,,,623000000.0,623.0,708.656
,,,624000000.0,624.0,835.1259842519685
,,,625000000.0,625.0,841.2314814814815
,,,626000000.0,626.0,765.7368421052631
,,,627000000.0,627.0,840.5384615384615
,,,628000000.0,628.0,1116.9514563106795
,,,629000000.0,629.0,966.7142857142857
,,,630000000.0,630.0,1730.4714285714285
,,,631000000.0,631.0,1156.92
,,,632000000.0,632.0,638.4916666666667
,,,633000000.0,633.0,739.8432835820895
,,,634000000.0,634.0,769.484375
,,,635000000.0,635.0,864.9090909090909
,,,636000000.0,636.0,750.7796610169491
,,,637000000.0,637.0,774.6861313868613
,,,638000000.0,638.0,777.3174603174604
,,,639000000.0,639.0,716.2913385826772
,221.0,,639421470.0,639.0,221.0
,,,640000000.0,640.0,737.0930232558139
,,,641000000.0,641.0,766.9262295081967
,,,642000000.0,642.0,1178.4615384615386
,,,643000000.0,643.0,803.3833333333333
,,,644000000.0,644.0,1421.990291262136
,,,645000000.0,645.0,1535.7926829268292
,,,646000000.0,646.0,819.6507936507936
,,,647000000.0,647.0,769.4671532846716
,,,648000000.0,648.0,765.2330827067669
,,,649000000.0,649.0,1014.7111111111111
,,,650000000.0,650.0,781.4444444444445
,,,651000000.0,651.0,781.32
,,,652000000.0,652.0,726.1875
,,,653000000.0,653.0,790.7445255474453
,,,654000000.0,654.0,785.0787401574803
,,,655000000.0,655.0,772.4427480916031
,,,656000000.0,656.0,784.5037037037036
,,,657000000.0,657.0,717.7539682539683
,,,658000000.0,658.0,785.1916666666667
,,,659000000.0,659.0,838.8347826086956
,,,660000000.0,660.0,915.4
,,,661000000.0,661.0,1906.5505617977528
,,,662000000.0,662.0,1042.1791044776119
,,,663000000.0,663.0,914.8243243243244
,,,664000000.0,664.0,812.1372549019608
,,,665000000.0,665.0,683.0347826086957
,,,666000000.0,666.0,864.9464285714286
,,,667000000.0,667.0,847.4402985074627
,,,668000000.0,668.0,831.0265486725664
,,,669000000.0,669.0,771.0234375
,,,670000000.0,670.0,888.7575757575758
,,,671000000.0,671.0,834.741935483871
,,,672000000.0,672.0,804.1935483870968
,,,673000000.0,673.0,803.4580152671756
,,,674000000.0,674.0,821.3
,,,675000000.0,675.0,836.0555555555555
,,,676000000.0,676.0,901.8222222222222
,,,677000000.0,677.0,809.9067796610169
,,,678000000.0,678.0,827.2222222222222
,,,679000000.0,679.0,1091.7717391304348
,,,680000000.0,680.0,1534.956043956044
,,,681000000.0,681.0,750.16
,,,682000000.0,682.0,777.5087719298245
,,,683000000.0,683.0,832.5354330708661
,,,684000000.0,684.0,893.3671875
,,,685000000.0,685.0,870.7428571428571
,,,686000000.0,686.0,803.0866141732283
,,,687000000.0,687.0,898.5
,,,688000000.0,688.0,963.1136363636364
,,,689000000.0,689.0,853.2897196261682
,,,690000000.0,690.0,727.04
,,,691000000.0,691.0,823.2131147540983
,,,692000000.0,692.0,845.8771929824561
,,,693000000.0,693.0,958.7016129032259
,,,694000000.0,694.0,872.075
,,,695000000.0,695.0,833.8181818181819
,,,696000000.0,696.0,1062.5877192982457
,,,697000000.0,697.0,1609.069306930693
,,,698000000.0,698.0,1212.6415094339623
,,,699000000.0,699.0,700.1626016260162
,,,700000000.0,700.0,811.3740458015267
,,,701000000.0,701.0,818.7619047619048
,,,702000000.0,702.0,850.7244897959183
,,,703000000.0,703.0,1081.16
,,,704000000.0,704.0,997.91
,,,705000000.0,705.0,829.7967479674796
,,,706000000.0,706.0,719.9618320610687
,,,707000000.0,707.0,770.6899224806201
,,,708000000.0,708.0,970.3414634146342
,,,709000000.0,709.0,723.7933884297521
,,,710000000.0,710.0,840.6717557251908
,,,711000000.0,711.0,1059.7652173913043
,,,712000000.0,712.0,2097.6486486486488
,,,713000000.0,713.0,1293.801886792453
,,,714000000.0,714.0,817.0671641791045
,,,715000000.0,715.0,812.9302325581396
,,,716000000.0,716.0,739.3283582089553
,,,717000000.0,717.0,814.6616541353384
,,,718000000.0,718.0,973.3839285714286
,,,719000000.0,719.0,802.7906976744187
,,,720000000.0,720.0,827.2089552238806
,,,721000000.0,721.0,822.704
,,,722000000.0,722.0,807.0
,,,723000000.0,723.0,770.4867256637168
,,,724000000.0,724.0,691.6774193548387
,,,725000000.0,725.0,827.2439024390244
,,,726000000.0,726.0,781.7857142857143
,,,727000000.0,727.0,860.784
,,,728000000.0,728.0,933.848
,,,729000000.0,729.0,936.1666666666666
,,,730000000.0,730.0,1157.6542056074766
,,,731000000.0,731.0,981.1574803149606
,,,732000000.0,732.0,871.7964601769911
,,,733000000.0,733.0,1021.5322580645161
,,,734000000.0,734.0,1773.233644859813
,,,735000000.0,735.0,2307.578125
,,,736000000.0,736.0,1553.3775510204082
,,,737000000.0,737.0,1092.6081081081081
,,,738000000.0,738.0,1166.686746987952
,,,739000000.0,739.0,945.2389380530974
,,,740000000.0,740.0,1024.8130081300812
,,,741000000.0,741.0,909.6564885496183
,,,742000000.0,742.0,1573.1797752808989
,,,743000000.0,743.0,1117.0701754385964
,,,744000000.0,744.0,1026.9663865546217
,,,745000000.0,745.0,960.1891891891892
,,,746000000.0,746.0,1312.611111111111
,,,747000000.0,747.0,1306.3246753246754
,,,748000000.0,748.0,1032.9272727272728
,,,749000000.0,749.0,1020.7706422018349
,,,750000000.0,750.0,2124.0416666666665
,,,751000000.0,751.0,2113.823529411765
,,,752000000.0,752.0,1621.5
,,,753000000.0,753.0,1086.6451612903227
,,,754000000.0,754.0,932.7311827956989
,,,755000000.0,755.0,842.844262295082
,,,756000000.0,756.0,814.6141732283464
,,,757000000.0,757.0,950.8046875
,,,758000000.0,758.0,1004.864
,,,759000000.0,759.0,1067.5982905982905
,,,760000000.0,760.0,1100.7692307692307
,,,761000000.0,761.0,987.4065040650406
,,,762000000.0,762.0,978.1333333333333
,,,763000000.0,763.0,1151.7350427350427
,,,764000000.0,764.0,1032.09375
,,,765000000.0,765.0,1074.820512820513
,,,766000000.0,766.0,1975.391304347826
,,,767000000.0,767.0,2095.7640449438204
,,,768000000.0,768.0,1264.0102040816328
,,,769000000.0,769.0,874.560975609756
,,,770000000.0,770.0,938.1221374045801
,,,771000000.0,771.0,931.7102803738318
,,,772000000.0,772.0,1135.8085106382978
,,,773000000.0,773.0,1077.4054054054054
,,,774000000.0,774.0,982.65
,,,775000000.0,775.0,883.2926829268292
,,,776000000.0,776.0,1147.0210526315789
,,,777000000.0,777.0,914.1120689655172
,,,778000000.0,778.0,976.5535714285714
,,,779000000.0,779.0,1252.3461538461538
,,,780000000.0,780.0,764.8252427184466
,,,781000000.0,781.0,1009.6808510638298
,,,782000000.0,782.0,705.6875
,,,783000000.0,783.0,699.4285714285714
,,,784000000.0,784.0,736.0381679389313
,,,785000000.0,785.0,735.5111111111111
,,,786000000.0,786.0,922.2941176470588
,,,787000000.0,787.0,615.984496124031
,,,788000000.0,788.0,668.6984126984127
,,,789000000.0,789.0,595.6666666666666
,383.0,,789710391.0,789.0,383.0
,,,790000000.0,790.0,639.4705882352941
,389.0,,790916433.0,790.0,389.0
,,,791000000.0,791.0,616.3307692307692
,,,792000000.0,792.0,576.99173553719
,382.0,,792823777.0,792.0,382.0
,,,793000000.0,793.0,739.5
,,,794000000.0,794.0,994.4660194174758
,,,795000000.0,795.0,982.2018348623853
,,,796000000.0,796.0,616.7518248175182
,,,797000000.0,797.0,669.136690647482
,,,798000000.0,798.0,672.375
,,,799000000.0,799.0,722.875
,,,800000000.0,800.0,638.1804511278195
,,,801000000.0,801.0,662.4926470588235
,,,802000000.0,802.0,623.82
,,,803000000.0,803.0,649.1942446043165
,,,804000000.0,804.0,731.4883720930233
,,,805000000.0,805.0,667.290909090909
,,,806000000.0,806.0,992.578947368421
,,,807000000.0,807.0,584.6771653543307
,,,808000000.0,808.0,556.5625
,,,809000000.0,809.0,614.0932203389831
,,,810000000.0,810.0,821.7777777777778
,,,811000000.0,811.0,778.8285714285714
,,,812000000.0,812.0,794.0769230769231
,,,813000000.0,813.0,632.1641791044776
,,,814000000.0,814.0,671.7851851851852
,,,815000000.0,815.0,675.6183206106871
,,,816000000.0,816.0,589.9253731343283
,395.0,,816634248.0,816.0,395.0
,,,817000000.0,817.0,666.0761904761905
,,,818000000.0,818.0,702.3
,,,819000000.0,819.0,618.3274336283185
,,,820000000.0,820.0,665.3488372093024
,,,821000000.0,821.0,668.15625
,,,822000000.0,822.0,635.8050847457627
,,,823000000.0,823.0,638.5294117647059
,397.0,,823819249.0,823.0,397.0
,,,824000000.0,824.0,593.3384615384615
,,,825000000.0,825.0,603.4672131147541
,,,826000000.0,826.0,693.5135135135135
,,,827000000.0,827.0,779.5923076923077
,,,828000000.0,828.0,981.3157894736842
,,,829000000.0,829.0,1751.5
,,,830000000.0,830.0,1237.7307692307693
,,,831000000.0,831.0,780.0598290598291
,,,832000000.0,832.0,808.8
,,,833000000.0,833.0,824.1153846153846
,,,834000000.0,834.0,961.2125984251968
,,,835000000.0,835.0,953.9519230769231
,,,836000000.0,836.0,917.3629032258065
,,,837000000.0,837.0,950.3076923076923
,,,838000000.0,838.0,943.7583333333333
,,,839000000.0,839.0,770.1216216216217
,,,840000000.0,840.0,770.9756097560976
,,,841000000.0,841.0,1013.5288461538462
,,,842000000.0,842.0,1177.1764705882354
,,,843000000.0,843.0,1033.8347826086956
,,,844000000.0,844.0,921.7549019607843
,,,845000000.0,845.0,804.9298245614035
,,,846000000.0,846.0,1066.58407079646
,,,847000000.0,847.0,1004.2878787878788
,,,848000000.0,848.0,836.8888888888889
,,,849000000.0,849.0,1666.103448275862
,,,850000000.0,850.0,1352.4
,,,851000000.0,851.0,1048.5338983050847
,,,852000000.0,852.0,892.5934065934066
,,,853000000.0,853.0,807.4330708661417
,,,854000000.0,854.0,956.5470085470085
,,,855000000.0,855.0,943.5348837209302
,,,856000000.0,856.0,838.304347826087
,,,857000000.0,857.0,860.0551181102362
,,,858000000.0,858.0,854.6821705426356
,,,859000000.0,859.0,916.9090909090909
,,,860000000.0,860.0,842.8828125
,,,861000000.0,861.0,930.104
,,,862000000.0,862.0,910.3333333333334
,,,863000000.0,863.0,824.453125
,,,864000000.0,864.0,1117.6504854368932
,,,865000000.0,865.0,1847.3225806451612
,,,866000000.0,866.0,2047.4242424242425
,,,867000000.0,867.0,651.6551724137931
,,,868000000.0,868.0,676.7181818181818
,,,869000000.0,869.0,640.7557251908397
,,,870000000.0,870.0,671.812030075188
,,,871000000.0,871.0,697.7628865979382
,,,872000000.0,872.0,935.3604651162791
,,,873000000.0,873.0,670.2734375
,,,874000000.0,874.0,682.0238095238095
,,,875000000.0,875.0,621.0973451327434
,,,876000000.0,876.0,585.2857142857143
,,,877000000.0,877.0,574.7559055118111
,,,878000000.0,878.0,642.265625
,,,879000000.0,879.0,728.0315789473684
,,,881000000.0,881.0,985.3829787234042
,,,882000000.0,882.0,966.9895833333334
,,,883000000.0,883.0,695.8615384615384
,,,884000000.0,884.0,695.1271186440678
,,,885000000.0,885.0,663.5
,,,886000000.0,886.0,697.1269841269841
,,,887000000.0,887.0,695.9352517985611
,,,888000000.0,888.0,776.969696969697
,,,889000000.0,889.0,671.9291338582677
,389.0,,889321599.0,889.0,389.0
,,,890000000.0,890.0,725.8527131782946
,,,891000000.0,891.0,667.0909090909091
,,,892000000.0,892.0,621.6724137931035
,392.0,,892264933.0,892.0,392.0
,,,893000000.0,893.0,545.5419847328244
,,,894000000.0,894.0,560.5196850393701
,,,895000000.0,895.0,870.8807339449542
,,,896000000.0,896.0,796.5066666666667
,,,897000000.0,897.0,823.6565656565657
,,,898000000.0,898.0,894.2523364485982
,,,899000000.0,899.0,654.1775700934579
,386.0,,899815454.0,899.0,386.0
,,,900000000.0,900.0,643.15
,,,901000000.0,901.0,694.1203007518797
,,,902000000.0,902.0,655.070707070707
,,,903000000.0,903.0,679.6992481203008
,,,904000000.0,904.0,689.448275862069
,,,905000000.0,905.0,1073.07
,,,906000000.0,906.0,615.8759689922481
,,,907000000.0,907.0,692.5984848484849
,,,908000000.0,908.0,644.1452991452992
,,,909000000.0,909.0,580.0743801652893
,,,910000000.0,910.0,526.5175438596491
,,,911000000.0,911.0,683.4814814814815
,,,912000000.0,912.0,1044.3260869565217
,,,913000000.0,913.0,859.5247524752475
,,,914000000.0,914.0,714.008064516129
,,,915000000.0,915.0,936.2446808510638
,,,916000000.0,916.0,637.6725663716815
,,,917000000.0,917.0,639.1739130434783
,,,918000000.0,918.0,643.9827586206897
,391.0,,918373217.0,918.0,391.0
,,,919000000.0,919.0,600.5461538461539
,,,920000000.0,920.0,688.027027027027
,,,921000000.0,921.0,910.9538461538461
,,,922000000.0,922.0,639.4273504273505
,389.0,,922243998.0,922.0,389.0
,,,923000000.0,923.0,646.3025210084033
,,,924000000.0,924.0,632.1388888888889
,,,925000000.0,925.0,620.4661016949152
,,,926000000.0,926.0,677.6034482758621
,,,927000000.0,927.0,622.8347107438017
,,,928000000.0,928.0,660.2
,,,929000000.0,929.0,946.3604651162791
,,,930000000.0,930.0,627.5882352941177
,,,931000000.0,931.0,691.4074074074074
,,,932000000.0,932.0,840.72
,,,933000000.0,933.0,760.1881188118812
,,,934000000.0,934.0,962.74
,,,935000000.0,935.0,728.6272727272727
,,,936000000.0,936.0,814.0298507462686
,,,937000000.0,937.0,780.5833333333334
,394.0,,937154989.0,937.0,394.0
,394.0,,937511448.0,937.0,394.0
,,,938000000.0,938.0,691.5859375
,,,939000000.0,939.0,624.5322580645161
,,,940000000.0,940.0,668.0573770491803
,,,941000000.0,941.0,688.7954545454545
,381.0,,941107438.0,941.0,381.0
,,,942000000.0,942.0,1000.1485148514852
,,,943000000.0,943.0,558.6771653543307
,,,944000000.0,944.0,669.6065573770492
,,,945000000.0,945.0,1166.107142857143
,,,946000000.0,946.0,719.8070175438596
,,,947000000.0,947.0,1106.3166666666666
,,,948000000.0,948.0,688.1811023622047
,,,949000000.0,949.0,570.0076923076923
,399.0,,949029834.0,949.0,399.0
,,,950000000.0,950.0,667.1353383458646
,,,951000000.0,951.0,676.546875
,,,952000000.0,952.0,708.921875
,,,953000000.0,953.0,702.7727272727273
,,,954000000.0,954.0,659.625
,,,955000000.0,955.0,691.8373983739838
,,,956000000.0,956.0,613.9401709401709
,,,957000000.0,957.0,950.4
,,,958000000.0,958.0,670.8780487804878
,,,959000000.0,959.0,885.1627906976744
,,,960000000.0,960.0,611.6363636363636
,,,961000000.0,961.0,691.9649122807018
,,,962000000.0,962.0,775.9462365591398
,,,963000000.0,963.0,714.0574712643678
,,,964000000.0,964.0,677.47
,,,965000000.0,965.0,810.9107142857143
,,,966000000.0,966.0,857.9391304347826
,,,967000000.0,967.0,719.858407079646
,,,968000000.0,968.0,977.972602739726
,,,969000000.0,969.0,1380.3333333333333
,,,970000000.0,970.0,611.4954954954954
,,,971000000.0,971.0,685.5
,,,972000000.0,972.0,658.2477876106195
,,,973000000.0,973.0,656.6752136752136
,,,974000000.0,974.0,637.384
,,,975000000.0,975.0,633.5446428571429
,,,976000000.0,976.0,632.6960784313726
,,,977000000.0,977.0,828.4678899082569
,,,978000000.0,978.0,827.1932773109244
,,,979000000.0,979.0,896.1789473684211
,,,980000000.0,980.0,858.1792452830189
,,,981000000.0,981.0,669.264
,,,982000000.0,982.0,574.1929824561404
,,,983000000.0,983.0,662.4427480916031
,,,984000000.0,984.0,670.0849056603773
,,,985000000.0,985.0,910.2173913043479
,,,986000000.0,986.0,767.680412371134
,,,987000000.0,987.0,604.508064516129
,,,988000000.0,988.0,684.8547008547008
,,,989000000.0,989.0,608.6052631578947
,,,990000000.0,990.0,575.7480916030535
,,,991000000.0,991.0,644.2578125
,,,992000000.0,992.0,618.2604166666666
,,,993000000.0,993.0,701.4651162790698
,,,994000000.0,994.0,670.6890756302521
,,,995000000.0,995.0,909.5140186915888
,,,996000000.0,996.0,924.7706422018349
,,,997000000.0,997.0,1151.7745098039215
,,,998000000.0,998.0,690.1203007518797
,,,999000000.0,999.0,616.1428571428571
,,,1000000000.0,1000.0,660.7033898305085
,,,1001000000.0,1001.0,648.5
,,,1002000000.0,1002.0,882.3586956521739
,,,1003000000.0,1003.0,631.7938931297709
,,,1004000000.0,1004.0,659.992125984252
,,,1005000000.0,1005.0,614.0564516129032
,,,1006000000.0,1006.0,627.9923664122138
,,,1007000000.0,1007.0,688.6526315789474
,,,1008000000.0,1008.0,650.75
,,,1009000000.0,1009.0,770.98
,,,1010000000.0,1010.0,674.7008547008547
,,,1011000000.0,1011.0,693.9495798319327
,,,1012000000.0,1012.0,952.6179775280899
,,,1013000000.0,1013.0,814.9009900990098
,,,1014000000.0,1014.0,1032.7592592592594
,,,1015000000.0,1015.0,664.1395348837209
,,,1016000000.0,1016.0,514.3695652173913
,,,1017000000.0,1017.0,755.2615384615384
,,,1018000000.0,1018.0,804.5398230088496
,397.0,,1018021091.0,1018.0,397.0
,,,1019000000.0,1019.0,602.7443609022556
,,,1020000000.0,1020.0,684.233870967742
,,,1021000000.0,1021.0,622.344
,,,1022000000.0,1022.0,622.1452991452992
,,,1023000000.0,1023.0,611.5119047619048
,392.0,,1023071821.0,1023.0,392.0
,,,1024000000.0,1024.0,637.975
,,,1025000000.0,1025.0,721.4220183486239
,391.0,,1025194321.0,1025.0,391.0
,,,1026000000.0,1026.0,642.6048387096774
,,,1027000000.0,1027.0,656.1304347826087
,,,1028000000.0,1028.0,660.1176470588235
,,,1029000000.0,1029.0,861.3939393939394
,,,1030000000.0,1030.0,632.7211538461538
,,,1031000000.0,1031.0,709.8512396694215
,,,1032000000.0,1032.0,686.8214285714286
,,,1033000000.0,1033.0,760.3968253968254
,,,1034000000.0,1034.0,1078.5855855855855
,,,1035000000.0,1035.0,699.1818181818181
,,,1036000000.0,1036.0,636.8257575757576
,,,1037000000.0,1037.0,698.3014705882352
,,,1038000000.0,1038.0,701.7265625
,,,1039000000.0,1039.0,634.0075757575758
,,,1040000000.0,1040.0,666.7666666666667
,,,1041000000.0,1041.0,690.4086021505376
,,,1042000000.0,1042.0,1088.6907216494844
,,,1043000000.0,1043.0,764.4625
,395.0,,1043192135.0,1043.0,395.0
,,,1044000000.0,1044.0,642.9333333333333
,,,1045000000.0,1045.0,886.5794392523364
,,,1046000000.0,1046.0,644.4137931034483
,,,1047000000.0,1047.0,620.1640625
,,,1048000000.0,1048.0,658.512
,,,1049000000.0,1049.0,719.0416666666666
,,,1050000000.0,1050.0,759.8709677419355
,,,1051000000.0,1051.0,1082.3706896551723
,397.0,,1051173855.0,1051.0,397.0
,,,1052000000.0,1052.0,710.4272727272727
,361.0,,1052408855.0,1052.0,361.0
,,,1053000000.0,1053.0,638.2809917355372
,,,1054000000.0,1054.0,651.3684210526316
,,,1055000000.0,1055.0,667.1190476190476
,,,1056000000.0,1056.0,588.5
,221.0,,1056152970.0,1056.0,221.0
,,,1057000000.0,1057.0,675.3406593406594
,,,1058000000.0,1058.0,630.5041322314049
,,,1059000000.0,1059.0,633.2131147540983
,,,1060000000.0,1060.0,610.7272727272727
,396.0,,1060854533.0,1060.0,396.0
,,,1061000000.0,1061.0,619.384
,,,1062000000.0,1062.0,855.9072164948453
,,,1063000000.0,1063.0,680.7372881355932
,,,1064000000.0,1064.0,774.9323308270676
,,,1065000000.0,1065.0,1074.0555555555557
,,,1066000000.0,1066.0,607.8461538461538
,,,1067000000.0,1067.0,666.7867647058823
,,,1068000000.0,1068.0,659.5966386554621
,,,1069000000.0,1069.0,651.9389312977099
,,,1070000000.0,1070.0,669.7651515151515
,,,1071000000.0,1071.0,674.7307692307693
,,,1072000000.0,1072.0,633.4322033898305
,,,1073000000.0,1073.0,661.6363636363636
,,,1074000000.0,1074.0,725.6086956521739
,,,1075000000.0,1075.0,660.575
,,,1076000000.0,1076.0,638.430894308943
,,,1077000000.0,1077.0,557.9327731092437
,,,1078000000.0,1078.0,678.0487804878048
,,,1079000000.0,1079.0,936.3673469387755
,,,1080000000.0,1080.0,714.6589147286821
,391.0,,1080041931.0,1080.0,391.0
,,,1081000000.0,1081.0,1175.6486486486488
,,,1082000000.0,1082.0,611.5289256198347
,398.0,,1082704848.0,1082.0,398.0
,,,1083000000.0,1083.0,635.234375
,,,1084000000.0,1084.0,691.3283582089553
,,,1085000000.0,1085.0,724.045871559633
,,,1086000000.0,1086.0,690.2578125
,,,1087000000.0,1087.0,696.2545454545455
,,,1088000000.0,1088.0,651.8404255319149
,,,1089000000.0,1089.0,654.9032258064516
,,,1090000000.0,1090.0,611.71875
,393.0,,1090063078.0,1090.0,393.0
,376.0,,1090464276.0,1090.0,376.0
,399.0,,1090903911.0,1090.0,399.0
,,,1091000000.0,1091.0,668.922480620155
,,,1092000000.0,1092.0,697.6146788990826
,,,1093000000.0,1093.0,810.5702479338843
,,,1094000000.0,1094.0,634.3030303030303
,,,1095000000.0,1095.0,768.6173913043478
,,,1096000000.0,1096.0,765.9256198347107
,,,1097000000.0,1097.0,769.810606060606
,,,1098000000.0,1098.0,1063.9380530973451
,396.0,,1098468443.0,1098.0,396.0
,,,1099000000.0,1099.0,609.0225563909775
,388.0,,1099323808.0,1099.0,388.0
,,,1100000000.0,1100.0,681.9776119402985
,,,1101000000.0,1101.0,696.427536231884
,,,1102000000.0,1102.0,791.3809523809524
,,,1103000000.0,1103.0,1037.6511627906978
,,,1104000000.0,1104.0,632.3622047244095
,,,1105000000.0,1105.0,675.2459016393443
,,,1106000000.0,1106.0,615.0223880597015
,,,1107000000.0,1107.0,592.5074626865671
,,,1108000000.0,1108.0,676.5692307692308
,376.0,,1108984173.0,1108.0,376.0
,,,1109000000.0,1109.0,639.8211382113822
,,,1110000000.0,1110.0,552.0763358778626
,,,1111000000.0,1111.0,670.2704918032787
,,,1112000000.0,1112.0,962.2258064516129
,,,1113000000.0,1113.0,912.5
,,,1114000000.0,1114.0,1036.673076923077
,366.0,,1114880059.0,1114.0,366.0
,,,1115000000.0,1115.0,600.7380952380952
,,,1116000000.0,1116.0,618.1615384615385
,,,1117000000.0,1117.0,673.172932330827
,,,1118000000.0,1118.0,676.0840336134454
,,,1119000000.0,1119.0,652.8384615384615
,,,1120000000.0,1120.0,669.5298507462686
,,,1121000000.0,1121.0,674.077519379845
,,,1122000000.0,1122.0,621.5121951219512
,,,1123000000.0,1123.0,654.6865671641791
,,,1124000000.0,1124.0,693.5625
,,,1125000000.0,1125.0,685.3564356435644
,,,1126000000.0,1126.0,646.0819672131148
,,,1127000000.0,1127.0,628.7868852459017
,,,1128000000.0,1128.0,661.4833333333333
,,,1129000000.0,1129.0,835.3265306122449
,221.0,,1129579696.0,1129.0,221.0
,,,1130000000.0,1130.0,723.488188976378
,,,1131000000.0,1131.0,1152.8545454545454
,,,1132000000.0,1132.0,623.032
,,,1133000000.0,1133.0,663.9461538461538
,,,1134000000.0,1134.0,683.3898305084746
,,,1135000000.0,1135.0,765.439024390244
,,,1136000000.0,1136.0,784.921052631579
,,,1137000000.0,1137.0,628.5370370370371
,,,1138000000.0,1138.0,620.7647058823529
,,,1139000000.0,1139.0,683.12
,,,1140000000.0,1140.0,735.2897196261682
,,,1141000000.0,1141.0,631.28125
,,,1142000000.0,1142.0,1061.9166666666667
,,,1143000000.0,1143.0,600.1491228070175
,,,1144000000.0,1144.0,630.528
,,,1145000000.0,1145.0,630.9663865546219
,,,1146000000.0,1146.0,740.1034482758621
,,,1147000000.0,1147.0,742.2212389380531
,,,1148000000.0,1148.0,732.077519379845
,,,1149000000.0,1149.0,705.3529411764706
,,,1150000000.0,1150.0,1068.9056603773586
,,,1151000000.0,1151.0,645.6488549618321
,,,1152000000.0,1152.0,653.9549549549549
,,,1153000000.0,1153.0,643.1203007518797
,,,1154000000.0,1154.0,731.9420289855072
,,,1155000000.0,1155.0,669.016129032258
,,,1156000000.0,1156.0,611.5496183206106
,,,1157000000.0,1157.0,656.1343283582089
,394.0,,1157349699.0,1157.0,394.0
,,,1158000000.0,1158.0,670.376923076923
,,,1159000000.0,1159.0,676.9327731092437
,,,1160000000.0,1160.0,606.4173913043478
,,,1161000000.0,1161.0,634.6610169491526
,,,1162000000.0,1162.0,940.7888888888889
,,,1163000000.0,1163.0,856.801724137931
,,,1164000000.0,1164.0,778.2931034482758
,,,1165000000.0,1165.0,1011.3913043478261
,,,1166000000.0,1166.0,617.4961240310078
,,,1167000000.0,1167.0,668.9022556390977
,,,1168000000.0,1168.0,676.6776859504132
,,,1169000000.0,1169.0,688.0852713178294
,,,1170000000.0,1170.0,655.1639344262295
,,,1171000000.0,1171.0,668.04
,,,1172000000.0,1172.0,612.2539682539683
,,,1173000000.0,1173.0,660.3834586466165
,,,1174000000.0,1174.0,645.9097744360902
,,,1175000000.0,1175.0,674.639344262295
,,,1176000000.0,1176.0,665.1376146788991
,,,1177000000.0,1177.0,588.959349593496
,,,1178000000.0,1178.0,607.9296875
,,,1179000000.0,1179.0,736.4594594594595
,,,1180000000.0,1180.0,823.256880733945
,,,1181000000.0,1181.0,781.0267857142857
,399.0,,1181818035.0,1181.0,399.0
,,,1182000000.0,1182.0,924.9578947368421
,,,1183000000.0,1183.0,677.9302325581396
,,,1184000000.0,1184.0,694.9328358208955
,,,1185000000.0,1185.0,739.3394495412844
,,,1186000000.0,1186.0,625.7054263565891
,,,1187000000.0,1187.0,683.4671532846716
,,,1188000000.0,1188.0,696.7244094488188
,,,1189000000.0,1189.0,605.5038167938932
,399.0,,1189534494.0,1189.0,399.0
,,,1190000000.0,1190.0,666.2424242424242
,,,1191000000.0,1191.0,678.6821705426356
,398.0,,1191597931.0,1191.0,398.0
,,,1192000000.0,1192.0,676.5350877192982
,,,1193000000.0,1193.0,630.28
,,,1194000000.0,1194.0,688.6582278481013
,,,1195000000.0,1195.0,773.8990825688073
,,,1196000000.0,1196.0,603.7377049180328
,,,1197000000.0,1197.0,801.5338983050848
,,,1198000000.0,1198.0,697.0873015873016
,,,1199000000.0,1199.0,664.6578947368421
,,,1200000000.0,1200.0,979.5689655172414
,398.0,,1200367984.0,1200.0,398.0
,,,1201000000.0,1201.0,697.5555555555555
,,,1202000000.0,1202.0,681.4646464646464
,,,1203000000.0,1203.0,676.5671641791045
,,,1204000000.0,1204.0,695.7664233576643
,,,1205000000.0,1205.0,689.8130081300814
,,,1206000000.0,1206.0,630.9848484848485
,,,1207000000.0,1207.0,657.421052631579
,,,1208000000.0,1208.0,692.0
,,,1209000000.0,1209.0,638.1463414634146
,,,1210000000.0,1210.0,668.624
,399.0,,1210358454.0,1210.0,399.0
,,,1211000000.0,1211.0,575.0992366412214
,,,1212000000.0,1212.0,749.9532710280374
,,,1213000000.0,1213.0,736.9166666666666
,,,1214000000.0,1214.0,809.054945054945
,,,1215000000.0,1215.0,1118.9787234042553
,,,1216000000.0,1216.0,660.3174603174604
,,,1217000000.0,1217.0,695.1212121212121
,,,1218000000.0,1218.0,702.3884297520661
,,,1219000000.0,1219.0,660.6370967741935
,,,1220000000.0,1220.0,684.2330827067669
,,,1221000000.0,1221.0,696.1875
,,,1222000000.0,1222.0,635.609756097561
,,,1223000000.0,1223.0,666.6541353383459
,390.0,,1223682414.0,1223.0,390.0
,,,1224000000.0,1224.0,690.1818181818181
,383.0,,1224307570.0,1224.0,383.0
,,,1225000000.0,1225.0,687.9754098360655
,,,1226000000.0,1226.0,590.672131147541
,,,1227000000.0,1227.0,627.3587786259542
,,,1228000000.0,1228.0,605.4375
,,,1229000000.0,1229.0,773.9417475728155
,,,1230000000.0,1230.0,687.0
,,,1231000000.0,1231.0,745.9767441860465
,,,1232000000.0,1232.0,1157.4027777777778
,388.0,,1232105436.0,1232.0,388.0
,,,1233000000.0,1233.0,679.1212121212121
,,,1234000000.0,1234.0,640.9166666666666
,,,1235000000.0,1235.0,727.4036697247707
,,,1236000000.0,1236.0,637.2362204724409
,,,1237000000.0,1237.0,702.3555555555556
,386.0,,1237024863.0,1237.0,386.0
,,,1238000000.0,1238.0,701.1171875
,,,1239000000.0,1239.0,600.3076923076923
,,,1240000000.0,1240.0,675.4511278195489
,,,1241000000.0,1241.0,657.587786259542
,,,1242000000.0,1242.0,1074.6534653465346
,,,1243000000.0,1243.0,639.925
,387.0,,1243745489.0,1243.0,387.0
,,,1244000000.0,1244.0,552.7936507936508
,394.0,,1244175020.0,1244.0,394.0
,,,1245000000.0,1245.0,628.6065573770492
,,,1246000000.0,1246.0,978.5142857142857
,,,1247000000.0,1247.0,815.4761904761905
,,,1248000000.0,1248.0,877.5934065934066
,,,1249000000.0,1249.0,805.9159663865546
,,,1250000000.0,1250.0,685.1259842519685
,394.0,,1250981375.0,1250.0,394.0
,,,1251000000.0,1251.0,648.8283582089553
,,,1252000000.0,1252.0,705.0933333333334
,,,1253000000.0,1253.0,626.2434782608696
,,,1254000000.0,1254.0,643.0162601626016
,382.0,,1254618302.0,1254.0,382.0
,,,1255000000.0,1255.0,666.3109243697479
,,,1256000000.0,1256.0,614.3712121212121
,,,1257000000.0,1257.0,676.5530303030303
,,,1258000000.0,1258.0,695.3230769230769
,,,1259000000.0,1259.0,647.5641025641025
,,,1260000000.0,1260.0,568.8
,,,1261000000.0,1261.0,595.4307692307692
,388.0,,1261544345.0,1261.0,388.0
,,,1262000000.0,1262.0,972.9479166666666
,,,1263000000.0,1263.0,705.603305785124
,,,1264000000.0,1264.0,958.2881355932203
,,,1265000000.0,1265.0,2377.5714285714284
,,,1266000000.0,1266.0,683.1578947368421
,,,1267000000.0,1267.0,605.9389312977099
,,,1268000000.0,1268.0,668.2142857142857
,,,1269000000.0,1269.0,632.265306122449
,,,1270000000.0,1270.0,694.17
,,,1271000000.0,1271.0,655.0416666666666
,,,1272000000.0,1272.0,636.4285714285714
,,,1273000000.0,1273.0,660.3636363636364
,,,1274000000.0,1274.0,668.5530303030303
,,,1275000000.0,1275.0,662.7903225806451
,,,1276000000.0,1276.0,594.968992248062
,,,1277000000.0,1277.0,568.9465648854962
,,,1278000000.0,1278.0,705.2352941176471
,,,1279000000.0,1279.0,921.7387387387388
,,,1280000000.0,1280.0,717.5503875968992
,,,1281000000.0,1281.0,783.25
,,,1282000000.0,1282.0,1947.5294117647059
,,,1283000000.0,1283.0,661.75
,,,1284000000.0,1284.0,623.0234375
,399.0,,1284026430.0,1284.0,399.0
,,,1285000000.0,1285.0,689.3
,,,1286000000.0,1286.0,666.3870967741935
,,,1287000000.0,1287.0,645.2460317460317
,,,1288000000.0,1288.0,748.1666666666666
,,,1289000000.0,1289.0,783.895652173913
,,,1290000000.0,1290.0,638.28
,,,1291000000.0,1291.0,697.8253968253969
,,,1292000000.0,1292.0,661.6486486486486
,,,1293000000.0,1293.0,537.2972972972973
,,,1294000000.0,1294.0,627.3827160493827
,,,1295000000.0,1295.0,652.9145299145299
,,,1296000000.0,1296.0,760.8909090909091
,,,1297000000.0,1297.0,949.0377358490566
,,,1298000000.0,1298.0,824.8346456692914
,,,1299000000.0,1299.0,1272.6534653465346
,391.0,,1299326901.0,1299.0,391.0
,,,1300000000.0,1300.0,720.5546875
,,,1301000000.0,1301.0,718.3157894736842
,,,1302000000.0,1302.0,680.1067961165048
,,,1303000000.0,1303.0,699.6627906976744
,,,1304000000.0,1304.0,673.6458333333334
,,,1305000000.0,1305.0,665.6181818181818
,394.0,,1305552891.0,1305.0,394.0
,,,1306000000.0,1306.0,649.236641221374
,,,1307000000.0,1307.0,654.719696969697
,,,1308000000.0,1308.0,683.776
,,,1309000000.0,1309.0,628.520325203252
,,,1310000000.0,1310.0,619.3228346456693
,,,1311000000.0,1311.0,544.4166666666666
,388.0,,1311230964.0,1311.0,388.0
,,,1312000000.0,1312.0,792.5471698113207
,,,1313000000.0,1313.0,745.3859649122807
,,,1314000000.0,1314.0,721.28
,,,1315000000.0,1315.0,898.5869565217391
,,,1316000000.0,1316.0,776.344537815126
,,,1317000000.0,1317.0,723.1679389312977
,,,1318000000.0,1318.0,743.5625
,,,1319000000.0,1319.0,690.1848739495798
,,,1320000000.0,1320.0,725.9618320610687
,,,1321000000.0,1321.0,739.2677165354331
,,,1322000000.0,1322.0,653.3050847457627
,,,1323000000.0,1323.0,625.6870229007634
,,,1324000000.0,1324.0,676.5348837209302
,391.0,,1324067111.0,1324.0,391.0
,,,1325000000.0,1325.0,711.1229508196722
,,,1326000000.0,1326.0,634.8157894736842
,,,1327000000.0,1327.0,557.1640625
,,,1328000000.0,1328.0,602.5658914728682
,,,1329000000.0,1329.0,844.7207207207207
,,,1330000000.0,1330.0,676.8861788617886
,,,1331000000.0,1331.0,764.7669172932331
,,,1332000000.0,1332.0,1651.64
,,,1333000000.0,1333.0,906.5555555555555
,,,1334000000.0,1334.0,671.1478260869566
,,,1335000000.0,1335.0,711.4954128440367
,,,1336000000.0,1336.0,770.4793388429752
,,,1337000000.0,1337.0,698.6544117647059
,,,1338000000.0,1338.0,686.2421875
,,,1339000000.0,1339.0,654.4230769230769
,,,1340000000.0,1340.0,682.3206106870228
,,,1341000000.0,1341.0,690.5813953488372
,,,1342000000.0,1342.0,1058.6041666666667
,,,1343000000.0,1343.0,653.6206896551724
,,,1344000000.0,1344.0,586.6153846153846
,,,1345000000.0,1345.0,800.7708333333334
,,,1346000000.0,1346.0,823.3703703703703
,,,1347000000.0,1347.0,630.2741935483871
,,,1348000000.0,1348.0,766.4032258064516
,382.0,,1348258937.0,1348.0,382.0
,,,1349000000.0,1349.0,656.112
,,,1350000000.0,1350.0,1068.5849056603774
,392.0,,1350596854.0,1350.0,392.0
,,,1351000000.0,1351.0,711.1804511278195
,,,1352000000.0,1352.0,699.7889908256881
,,,1353000000.0,1353.0,674.3257575757576
,,,1354000000.0,1354.0,694.0875912408759
,,,1355000000.0,1355.0,685.2258064516129
,370.0,,1355998573.0,1355.0,370.0
,,,1356000000.0,1356.0,635.1515151515151
,,,1357000000.0,1357.0,677.2537313432836
,,,1358000000.0,1358.0,644.0461538461539
,397.0,,1358168000.0,1358.0,397.0
,,,1359000000.0,1359.0,640.1621621621622
,,,1360000000.0,1360.0,685.6162790697674
,,,1361000000.0,1361.0,633.6209677419355
,,,1362000000.0,1362.0,698.3333333333334
,,,1363000000.0,1363.0,799.228813559322
,375.0,,1363730917.0,1363.0,375.0
,,,1364000000.0,1364.0,726.1461538461539
,,,1365000000.0,1365.0,792.4563106796116
,,,1366000000.0,1366.0,809.9508196721312
,,,1367000000.0,1367.0,688.0075187969925
,,,1368000000.0,1368.0,698.6818181818181
,,,1369000000.0,1369.0,743.7906976744187
,,,1370000000.0,1370.0,647.4876033057851
,,,1371000000.0,1371.0,642.9152542372881
,,,1372000000.0,1372.0,626.7666666666667
,,,1373000000.0,1373.0,656.6488549618321
,,,1374000000.0,1374.0,710.8939393939394
,395.0,,1374884512.0,1374.0,395.0
,,,1375000000.0,1375.0,672.9268292682926
,,,1376000000.0,1376.0,636.3571428571429
,,,1377000000.0,1377.0,633.4761904761905
,,,1378000000.0,1378.0,684.3513513513514
,,,1379000000.0,1379.0,965.8611111111111
,,,1380000000.0,1380.0,787.4107142857143
,,,1381000000.0,1381.0,757.2619047619048
,397.0,,1381438471.0,1381.0,397.0
,386.0,,1381513471.0,1381.0,386.0
,,,1382000000.0,1382.0,1017.0326086956521
,,,1383000000.0,1383.0,678.6692913385826
,,,1384000000.0,1384.0,710.1194029850747
,,,1385000000.0,1385.0,740.9633027522935
,,,1386000000.0,1386.0,667.6875
,375.0,,1386091128.0,1386.0,375.0
,,,1387000000.0,1387.0,707.1029411764706
,,,1388000000.0,1388.0,698.046511627907
,,,1389000000.0,1389.0,658.1470588235294
,384.0,,1389142326.0,1389.0,384.0
,,,1390000000.0,1390.0,569.1166666666667
,,,1391000000.0,1391.0,675.4724409448819
,,,1392000000.0,1392.0,654.5555555555555
,,,1393000000.0,1393.0,588.9344262295082
,398.0,,1393801285.0,1393.0,398.0
,,,1394000000.0,1394.0,549.2265625
,,,1395000000.0,1395.0,614.305785123967
,,,1396000000.0,1396.0,862.7339449541284
,,,1397000000.0,1397.0,795.828125
,,,1398000000.0,1398.0,898.5652173913044
,,,1399000000.0,1399.0,795.9508196721312
,,,1400000000.0,1400.0,749.9787234042553
,,,1401000000.0,1401.0,651.9285714285714
,,,1402000000.0,1402.0,620.8712871287129
,,,1403000000.0,1403.0,678.9473684210526
,,,1404000000.0,1404.0,687.5182481751825
,,,1405000000.0,1405.0,698.2396694214876
,,,1406000000.0,1406.0,622.8484848484849
,,,1407000000.0,1407.0,670.0671641791045
,380.0,,1407006495.0,1407.0,380.0
,,,1408000000.0,1408.0,668.4
,387.0,,1408349828.0,1408.0,387.0
,,,1409000000.0,1409.0,632.983606557377
,,,1410000000.0,1410.0,669.8099173553719
,,,1411000000.0,1411.0,539.0984848484849
,,,1412000000.0,1412.0,611.3157894736842
,,,1413000000.0,1413.0,795.3939393939394
,,,1414000000.0,1414.0,786.152380952381
,,,1415000000.0,1415.0,675.4552845528456
,221.0,,1415556079.0,1415.0,221.0
,,,1416000000.0,1416.0,1075.047619047619
,397.0,,1416527068.0,1416.0,397.0
,,,1417000000.0,1417.0,681.3082706766917
,,,1418000000.0,1418.0,673.6962962962963
,,,1419000000.0,1419.0,635.0701754385965
,375.0,,1419273423.0,1419.0,375.0
,,,1420000000.0,1420.0,675.7313432835821
,,,1421000000.0,1421.0,677.4031007751938
,,,1422000000.0,1422.0,607.099173553719
,,,1423000000.0,1423.0,641.0676691729324
,,,1424000000.0,1424.0,658.9624060150376
,,,1425000000.0,1425.0,692.8130081300814
,373.0,,1425362642.0,1425.0,373.0
,,,1426000000.0,1426.0,629.8333333333334
,,,1427000000.0,1427.0,674.7169811320755
,,,1428000000.0,1428.0,659.1788617886178
,,,1429000000.0,1429.0,1042.9326923076924
,,,1430000000.0,1430.0,693.702479338843
,,,1431000000.0,1431.0,728.992
,,,1432000000.0,1432.0,1078.6355140186915
,,,1433000000.0,1433.0,683.6283185840708
,,,1434000000.0,1434.0,740.0731707317074
,,,1435000000.0,1435.0,685.9238095238095
,,,1436000000.0,1436.0,632.3858267716536
,,,1437000000.0,1437.0,662.2352941176471
,,,1438000000.0,1438.0,669.4961240310078
,,,1439000000.0,1439.0,595.9007633587786
,,,1440000000.0,1440.0,677.4736842105264
,,,1441000000.0,1441.0,657.2307692307693
,,,1442000000.0,1442.0,891.8172043010753
,,,1443000000.0,1443.0,673.4173913043478
,,,1444000000.0,1444.0,587.9761904761905
,,,1445000000.0,1445.0,687.9
,,,1446000000.0,1446.0,787.5565217391304
,,,1447000000.0,1447.0,743.984962406015
,,,1448000000.0,1448.0,1092.4601769911505
,,,1449000000.0,1449.0,564.8625954198474
,,,1450000000.0,1450.0,681.5486725663717
,,,1451000000.0,1451.0,700.1084337349398
,,,1452000000.0,1452.0,687.9
,,,1453000000.0,1453.0,651.1550387596899
,,,1454000000.0,1454.0,690.1970802919708
,,,1455000000.0,1455.0,685.3189655172414
,,,1456000000.0,1456.0,626.0610687022901
,,,1457000000.0,1457.0,689.2164179104477
,,,1458000000.0,1458.0,712.6821705426356
,,,1459000000.0,1459.0,622.3360655737705
,,,1460000000.0,1460.0,614.2177419354839
,,,1461000000.0,1461.0,544.8320610687023
,,,1462000000.0,1462.0,706.21
,,,1463000000.0,1463.0,947.9915254237288
,,,1464000000.0,1464.0,798.8444444444444
,,,1465000000.0,1465.0,1135.3703703703704
,,,1466000000.0,1466.0,645.6640625
,,,1467000000.0,1467.0,679.2536231884058
,,,1468000000.0,1468.0,700.1714285714286
,,,1469000000.0,1469.0,727.8775510204082
,,,1470000000.0,1470.0,652.3658536585366
,,,1471000000.0,1471.0,774.144
,,,1472000000.0,1472.0,652.8412698412699
,,,1473000000.0,1473.0,659.9465648854962
,,,1474000000.0,1474.0,695.5454545454545
,,,1475000000.0,1475.0,676.5084745762712
,395.0,,1475509991.0,1475.0,395.0
,,,1476000000.0,1476.0,598.832
,,,1477000000.0,1477.0,685.3467741935484
,,,1478000000.0,1478.0,580.4
,,,1479000000.0,1479.0,855.1428571428571
,,,1480000000.0,1480.0,761.1833333333333
,,,1481000000.0,1481.0,732.1407407407407
,,,1482000000.0,1482.0,911.2641509433962
,,,1483000000.0,1483.0,630.1716417910447
,,,1484000000.0,1484.0,693.4306569343066
,,,1485000000.0,1485.0,695.5714285714286
,,,1486000000.0,1486.0,777.3333333333334
,,,1487000000.0,1487.0,624.5217391304348
,,,1488000000.0,1488.0,657.2393162393163
,,,1489000000.0,1489.0,635.8217054263566
,,,1490000000.0,1490.0,708.4885496183206
,,,1491000000.0,1491.0,680.0866141732283
,,,1492000000.0,1492.0,690.5847457627119
,,,1493000000.0,1493.0,636.8064516129032
,,,1494000000.0,1494.0,550.2272727272727
,,,1495000000.0,1495.0,621.7310924369748
,,,1496000000.0,1496.0,833.6140350877193
,,,1497000000.0,1497.0,733.1538461538462
,,,1498000000.0,1498.0,867.9047619047619
,,,1499000000.0,1499.0,913.7563025210084
,,,1500000000.0,1500.0,692.3609022556391
,,,1501000000.0,1501.0,674.6764705882352
,,,1503000000.0,1503.0,661.4246575342465
,,,1504000000.0,1504.0,709.4198473282443
,,,1505000000.0,1505.0,685.6324786324786
,,,1506000000.0,1506.0,636.9160305343512
,,,1507000000.0,1507.0,658.6590909090909
,,,1508000000.0,1508.0,663.9180327868852
,,,1509000000.0,1509.0,651.3821138211382
,,,1510000000.0,1510.0,612.2644628099174
,,,1511000000.0,1511.0,628.76
,,,1512000000.0,1512.0,616.4897959183673
,,,1513000000.0,1513.0,751.7045454545455
,,,1514000000.0,1514.0,822.4722222222222
,,,1515000000.0,1515.0,667.3577235772358
,366.0,,1515984839.0,1515.0,366.0
,,,1516000000.0,1516.0,1026.6571428571428
,,,1517000000.0,1517.0,678.2121212121212
,,,1518000000.0,1518.0,695.9328358208955
,,,1519000000.0,1519.0,619.2033898305085
,,,1520000000.0,1520.0,689.3225806451613
,,,1521000000.0,1521.0,690.84375
,,,1522000000.0,1522.0,680.6333333333333
,,,1523000000.0,1523.0,883.0
,,,1524000000.0,1524.0,735.2782608695652
,,,1525000000.0,1525.0,703.0333333333333
,,,1526000000.0,1526.0,632.5289256198347
,,,1527000000.0,1527.0,585.6370967741935
,,,1528000000.0,1528.0,596.0573770491803
,381.0,,1528148694.0,1528.0,381.0
,,,1529000000.0,1529.0,638.1304347826087
,,,1530000000.0,1530.0,836.4725274725274
,,,1531000000.0,1531.0,840.3703703703703
,,,1532000000.0,1532.0,958.8490566037735
,,,1533000000.0,1533.0,674.077519379845
,,,1534000000.0,1534.0,698.4701492537314
,,,1535000000.0,1535.0,697.2820512820513
,,,1536000000.0,1536.0,611.9579831932773
,,,1537000000.0,1537.0,658.3185185185185
,,,1538000000.0,1538.0,696.84
,,,1539000000.0,1539.0,605.3577235772358
,,,1540000000.0,1540.0,680.1119402985074
,392.0,,1540371039.0,1540.0,392.0
,,,1541000000.0,1541.0,665.3076923076923
,,,1542000000.0,1542.0,926.8279569892474
,,,1543000000.0,1543.0,750.7654320987655
,,,1544000000.0,1544.0,645.7142857142857
,,,1545000000.0,1545.0,669.7410714285714
,,,1546000000.0,1546.0,740.2672413793103
,,,1547000000.0,1547.0,815.0530973451328
,,,1548000000.0,1548.0,781.733870967742
,,,1549000000.0,1549.0,700.2086956521739
,,,1550000000.0,1550.0,1041.4561403508771
,,,1551000000.0,1551.0,600.6168224299065
,,,1552000000.0,1552.0,665.8899082568807
,,,1553000000.0,1553.0,687.0151515151515
,,,1554000000.0,1554.0,693.731884057971
,,,1555000000.0,1555.0,691.1333333333333
,,,1556000000.0,1556.0,726.08
,,,1557000000.0,1557.0,628.09243697479
,,,1558000000.0,1558.0,682.6456692913385
,,,1559000000.0,1559.0,678.7339449541284
,,,1560000000.0,1560.0,640.8173913043478
,,,1561000000.0,1561.0,665.7460317460317
,,,1562000000.0,1562.0,784.2783505154639
,,,1563000000.0,1563.0,754.4491525423729
,,,1564000000.0,1564.0,728.0384615384615
,,,1565000000.0,1565.0,1076.4056603773586
,,,1566000000.0,1566.0,616.015503875969
,,,1567000000.0,1567.0,683.776119402985
,381.0,,1567036511.0,1567.0,381.0
,,,1568000000.0,1568.0,714.3432835820895
,,,1569000000.0,1569.0,668.8879310344828
,,,1570000000.0,1570.0,685.8796992481203
,,,1571000000.0,1571.0,701.4418604651163
,,,1572000000.0,1572.0,638.8294573643411
,392.0,,1572692969.0,1572.0,392.0
,,,1573000000.0,1573.0,664.7910447761194
,,,1574000000.0,1574.0,686.392
,,,1575000000.0,1575.0,724.44
,,,1576000000.0,1576.0,648.7758620689655
,,,1577000000.0,1577.0,620.1322314049587
,,,1578000000.0,1578.0,660.9837398373984
,,,1579000000.0,1579.0,891.8190476190476
,,,1580000000.0,1580.0,727.3274336283185
,,,1581000000.0,1581.0,719.8421052631579
,,,1582000000.0,1582.0,1034.1363636363637
,387.0,,1582338543.0,1582.0,387.0
,,,1583000000.0,1583.0,656.5373134328358
,,,1584000000.0,1584.0,667.9640287769785
,,,1585000000.0,1585.0,673.6
,,,1586000000.0,1586.0,498.0652173913044
,,,1587000000.0,1587.0,824.551724137931
,,,1588000000.0,1588.0,687.271186440678
,,,1589000000.0,1589.0,619.7421875
,,,1590000000.0,1590.0,649.939393939394
,396.0,,1590924325.0,1590.0,396.0
,396.0,,1590961982.0,1590.0,396.0
,,,1591000000.0,1591.0,662.6370967741935
,,,1592000000.0,1592.0,666.9915254237288
,,,1593000000.0,1593.0,635.0
,,,1594000000.0,1594.0,563.5909090909091
,,,1595000000.0,1595.0,804.4821428571429
,,,1596000000.0,1596.0,1174.5777777777778
,,,1597000000.0,1597.0,818.016129032258
,,,1598000000.0,1598.0,930.4224137931035
,,,1599000000.0,1599.0,582.8046875
,,,1600000000.0,1600.0,680.7519379844962
,,,1601000000.0,1601.0,664.9111111111112
,,,1602000000.0,1602.0,695.9708737864078
,,,1603000000.0,1603.0,667.5588235294117
,,,1604000000.0,1604.0,671.25
,,,1605000000.0,1605.0,812.6697247706422
,392.0,,1605702712.0,1605.0,392.0
,,,1606000000.0,1606.0,610.0375939849624
,,,1607000000.0,1607.0,641.2592592592592
,,,1608000000.0,1608.0,674.4153846153846
,,,1609000000.0,1609.0,641.6991150442478
,,,1610000000.0,1610.0,657.3083333333333
,,,1611000000.0,1611.0,620.8225806451613
,,,1612000000.0,1612.0,752.4181818181818
,,,1613000000.0,1613.0,722.5583333333333
,,,1614000000.0,1614.0,735.0375939849624
,370.0,,1614354901.0,1614.0,370.0
,370.0,,1614390838.0,1614.0,370.0
,,,1615000000.0,1615.0,1057.4770642201836
,,,1616000000.0,1616.0,605.3458646616541
,,,1617000000.0,1617.0,708.3125
,,,1618000000.0,1618.0,635.2131147540983
,,,1619000000.0,1619.0,681.7435897435897
,,,1620000000.0,1620.0,693.984962406015
,,,1621000000.0,1621.0,688.3720930232558
,,,1622000000.0,1622.0,644.728813559322
,,,1623000000.0,1623.0,675.7611940298508
,,,1624000000.0,1624.0,647.0666666666667
,,,1625000000.0,1625.0,725.3582089552239
,,,1626000000.0,1626.0,634.6581196581196
,,,1627000000.0,1627.0,625.3675213675214
,,,1628000000.0,1628.0,639.0859375
,,,1629000000.0,1629.0,761.4901960784314
,,,1630000000.0,1630.0,837.9747899159664
,,,1631000000.0,1631.0,725.6870229007634
,,,1632000000.0,1632.0,976.3627450980392
,,,1633000000.0,1633.0,640.2945736434109
,384.0,,1633171153.0,1633.0,384.0
,,,1634000000.0,1634.0,684.8507462686567
,,,1635000000.0,1635.0,714.4159292035398
,,,1636000000.0,1636.0,639.7923076923076
,,,1637000000.0,1637.0,699.1889763779527
,,,1638000000.0,1638.0,689.1240310077519
,,,1639000000.0,1639.0,639.3664122137404
,,,1640000000.0,1640.0,695.1492537313433
,,,1641000000.0,1641.0,748.5689655172414
,,,1642000000.0,1642.0,1203.4512195121952
,,,1643000000.0,1643.0,727.4396551724138
,,,1644000000.0,1644.0,645.4758064516129
,,,1645000000.0,1645.0,735.375
,,,1646000000.0,1646.0,794.2098765432099
,,,1647000000.0,1647.0,784.375
,,,1648000000.0,1648.0,719.3968253968254
,,,1649000000.0,1649.0,989.96
,396.0,,1649820529.0,1649.0,396.0
,394.0,,1649978029.0,1649.0,394.0
,,,1650000000.0,1650.0,701.6589147286821
,363.0,,1650432404.0,1650.0,363.0
,,,1651000000.0,1651.0,715.7142857142857
,,,1652000000.0,1652.0,743.8888888888889
,,,1653000000.0,1653.0,643.1473684210526
,,,1654000000.0,1654.0,672.6984126984127
,,,1655000000.0,1655.0,701.6428571428571
,,,1656000000.0,1656.0,977.425
,,,1657000000.0,1657.0,592.5867768595041
,,,1658000000.0,1658.0,688.0165289256198
,,,1660000000.0,1660.0,833.4845360824743
,,,1661000000.0,1661.0,690.0982142857143
,,,1662000000.0,1662.0,617.4392523364486
,,,1663000000.0,1663.0,919.675925925926
,,,1664000000.0,1664.0,990.3506493506494
,,,1665000000.0,1665.0,1065.1243523316061
,,,1666000000.0,1666.0,873.5
,,,1667000000.0,1667.0,763.7583333333333
,,,1668000000.0,1668.0,758.9414225941423
,,,1669000000.0,1669.0,786.3130841121496
,,,1670000000.0,1670.0,782.1027397260274
,,,1671000000.0,1671.0,1143.8333333333333
,,,1672000000.0,1672.0,885.6279069767442
,,,1673000000.0,1673.0,766.7322175732218
,,,1674000000.0,1674.0,930.6170212765958
,,,1675000000.0,1675.0,1094.8248847926268
,,,1676000000.0,1676.0,1147.4318181818182
,,,1677000000.0,1677.0,919.4655172413793
,,,1678000000.0,1678.0,1279.7451923076924
,,,1679000000.0,1679.0,1352.7309644670052
,,,1680000000.0,1680.0,1392.0483870967741
,,,1681000000.0,1681.0,1017.17
,,,1682000000.0,1682.0,1138.758064516129
,,,1683000000.0,1683.0,791.4525862068965
,,,1684000000.0,1684.0,754.4166666666666
,,,1685000000.0,1685.0,766.0985221674877
,,,1686000000.0,1686.0,1087.3170731707316
,,,1687000000.0,1687.0,759.2
,,,1688000000.0,1688.0,1187.767857142857
,,,1689000000.0,1689.0,1046.5625
,,,1690000000.0,1690.0,850.5156950672646
,,,1691000000.0,1691.0,1061.554054054054
,,,1692000000.0,1692.0,1120.5533980582525
,,,1693000000.0,1693.0,989.5521739130435
,,,1694000000.0,1694.0,1060.6462264150944
,,,1695000000.0,1695.0,1365.4605263157894
,,,1696000000.0,1696.0,1840.4736842105262
,,,1697000000.0,1697.0,1359.21875
,,,1698000000.0,1698.0,699.0652173913044
,,,1699000000.0,1699.0,615.0153846153846
,,,1700000000.0,1700.0,801.75
,,,1701000000.0,1701.0,644.0458015267176
,,,1702000000.0,1702.0,618.6176470588235
,,,1703000000.0,1703.0,652.9776119402985
,,,1704000000.0,1704.0,651.6111111111111
,,,1705000000.0,1705.0,653.4166666666666
,,,1706000000.0,1706.0,615.1908396946565
,,,1707000000.0,1707.0,656.0526315789474
,,,1708000000.0,1708.0,675.7307692307693
,,,1709000000.0,1709.0,789.3218390804598
,,,1710000000.0,1710.0,630.3852459016393
,,,1711000000.0,1711.0,675.544
,,,1712000000.0,1712.0,1081.20202020202
,,,1713000000.0,1713.0,797.1875
,,,1714000000.0,1714.0,685.6304347826087
,,,1715000000.0,1715.0,648.7154471544716
,,,1716000000.0,1716.0,562.5714285714286
,222.0,,1716143973.0,1716.0,222.0
,,,1717000000.0,1717.0,644.3257575757576
,,,1718000000.0,1718.0,717.9818181818182
,,,1719000000.0,1719.0,691.8137254901961
,399.0,,1719276265.0,1719.0,399.0
,,,1720000000.0,1720.0,631.4921875
,,,1721000000.0,1721.0,661.6423357664233
,,,1722000000.0,1722.0,652.7
,,,1723000000.0,1723.0,649.6370370370371
,,,1724000000.0,1724.0,650.0373134328358
,,,1725000000.0,1725.0,680.6612903225806
,,,1726000000.0,1726.0,638.4285714285714
,,,1727000000.0,1727.0,616.1705426356589
,,,1728000000.0,1728.0,1003.0545454545454
,,,1729000000.0,1729.0,1149.625
,,,1730000000.0,1730.0,652.5496183206106
,,,1731000000.0,1731.0,665.3884892086331
,,,1732000000.0,1732.0,647.1875
,393.0,,1732660590.0,1732.0,393.0
,,,1733000000.0,1733.0,654.1777777777778
,,,1734000000.0,1734.0,656.5072463768116
,,,1735000000.0,1735.0,652.325
,,,1736000000.0,1736.0,782.099173553719
,,,1737000000.0,1737.0,651.1157024793389
,,,1738000000.0,1738.0,699.5625
,,,1739000000.0,1739.0,662.6842105263158
,,,1740000000.0,1740.0,662.6507936507936
,399.0,,1740441215.0,1740.0,399.0
,,,1741000000.0,1741.0,630.1451612903226
,,,1742000000.0,1742.0,903.3684210526316
,,,1743000000.0,1743.0,971.6336633663366
,,,1744000000.0,1744.0,703.8965517241379
,,,1745000000.0,1745.0,892.7
,,,1746000000.0,1746.0,1785.6136363636363
,,,1747000000.0,1747.0,683.8715596330276
,,,1748000000.0,1748.0,612.6615384615385
,,,1749000000.0,1749.0,614.5433070866142
,,,1750000000.0,1750.0,666.4418604651163
,,,1751000000.0,1751.0,676.6592592592592
,,,1752000000.0,1752.0,613.4205607476636
,,,1753000000.0,1753.0,637.5714285714286
,,,1754000000.0,1754.0,675.5390625
,,,1755000000.0,1755.0,672.6341463414634
,,,1756000000.0,1756.0,620.1742424242424
,397.0,,1756364081.0,1756.0,397.0
,,,1757000000.0,1757.0,655.3430656934306
,395.0,,1757743665.0,1757.0,395.0
,,,1758000000.0,1758.0,669.9120879120879
,,,1759000000.0,1759.0,704.2065217391304
,,,1760000000.0,1760.0,631.3220338983051
,,,1761000000.0,1761.0,796.0847457627119
,,,1762000000.0,1762.0,936.7157894736843
,,,1763000000.0,1763.0,650.8
,,,1764000000.0,1764.0,676.8333333333334
,,,1765000000.0,1765.0,589.910569105691
,,,1766000000.0,1766.0,611.4307692307692
,,,1767000000.0,1767.0,661.8507462686567
,,,1768000000.0,1768.0,672.7777777777778
,,,1769000000.0,1769.0,588.7678571428571
,,,1770000000.0,1770.0,658.1194029850747
,,,1771000000.0,1771.0,662.072463768116
,,,1772000000.0,1772.0,618.4416666666667
,,,1773000000.0,1773.0,648.7348484848485
,,,1774000000.0,1774.0,625.5333333333333
,,,1775000000.0,1775.0,645.8211382113822
,,,1776000000.0,1776.0,686.3214285714286
,,,1777000000.0,1777.0,723.7980769230769
,,,1778000000.0,1778.0,944.3394495412844
,,,1779000000.0,1779.0,1464.404761904762
,,,1780000000.0,1780.0,623.4173228346457
,,,1781000000.0,1781.0,663.8148148148148
,,,1782000000.0,1782.0,644.6806722689075
,,,1783000000.0,1783.0,632.578125
,,,1784000000.0,1784.0,700.3283582089553
,,,1785000000.0,1785.0,718.4871794871794
,,,1786000000.0,1786.0,734.7833333333333
,,,1787000000.0,1787.0,693.1532846715329
,,,1788000000.0,1788.0,694.3191489361702
,,,1789000000.0,1789.0,781.873417721519
,,,1790000000.0,1790.0,625.4583333333334
,383.0,,1790640231.0,1790.0,383.0
,,,1791000000.0,1791.0,602.64
,,,1792000000.0,1792.0,654.9906542056075
,,,1793000000.0,1793.0,610.1176470588235
,,,1794000000.0,1794.0,629.592
,,,1795000000.0,1795.0,874.394495412844
,,,1796000000.0,1796.0,876.2647058823529
,,,1797000000.0,1797.0,832.3833333333333
,,,1798000000.0,1798.0,695.3805970149253
,,,1799000000.0,1799.0,627.6220472440945
,,,1800000000.0,1800.0,735.925
,,,1801000000.0,1801.0,634.9663865546219
,,,1802000000.0,1802.0,569.030303030303
,,,1803000000.0,1803.0,664.8721804511279
,,,1804000000.0,1804.0,691.3868613138686
,,,1805000000.0,1805.0,670.5901639344262
,,,1806000000.0,1806.0,619.8880597014926
,,,1807000000.0,1807.0,672.7299270072992
,,,1808000000.0,1808.0,614.4923076923077
,393.0,,1808180232.0,1808.0,393.0
,372.0,,1808255753.0,1808.0,372.0
,,,1809000000.0,1809.0,600.3524590163935
,,,1810000000.0,1810.0,641.2520325203252
,,,1811000000.0,1811.0,774.4803149606299
,,,1812000000.0,1812.0,933.4351851851852
,,,1813000000.0,1813.0,745.6324786324786
,,,1814000000.0,1814.0,686.2173913043479
,,,1815000000.0,1815.0,682.6766917293234
,,,1816000000.0,1816.0,612.0
,,,1817000000.0,1817.0,690.6739130434783
,,,1818000000.0,1818.0,694.3913043478261
,,,1819000000.0,1819.0,708.4285714285714
,,,1820000000.0,1820.0,590.6198347107438
,,,1821000000.0,1821.0,801.8796992481203
,,,1822000000.0,1822.0,630.2242990654206
,,,1823000000.0,1823.0,608.0681818181819
,398.0,,1823296328.0,1823.0,398.0
,,,1824000000.0,1824.0,642.1470588235294
,,,1825000000.0,1825.0,642.968253968254
,,,1826000000.0,1826.0,596.8968253968254
,,,1827000000.0,1827.0,616.578125
,382.0,,1827624453.0,1827.0,382.0
,,,1828000000.0,1828.0,789.869918699187
,,,1829000000.0,1829.0,978.2549019607843
,,,1830000000.0,1830.0,955.5087719298245
,,,1831000000.0,1831.0,682.8196721311475
,,,1832000000.0,1832.0,685.3448275862069
,,,1833000000.0,1833.0,640.4778761061947
,384.0,,1833304558.0,1833.0,384.0
,,,1834000000.0,1834.0,670.2045454545455
,,,1835000000.0,1835.0,689.8220338983051
,,,1836000000.0,1836.0,679.4915254237288
,,,1837000000.0,1837.0,694.4850746268656
,376.0,,1837046381.0,1837.0,376.0
,,,1838000000.0,1838.0,699.4375
,,,1839000000.0,1839.0,610.3740458015267
,,,1840000000.0,1840.0,679.7142857142857
,,,1841000000.0,1841.0,660.2651515151515
,,,1842000000.0,1842.0,685.775
,391.0,,1842139194.0,1842.0,391.0
,,,1843000000.0,1843.0,1521.0
,,,1844000000.0,1844.0,791.0
,,,1845000000.0,1845.0,729.6944444444445
,,,1846000000.0,1846.0,1336.79012345679
,,,1847000000.0,1847.0,705.3534482758621
,,,1848000000.0,1848.0,694.7259259259259
,,,1849000000.0,1849.0,611.2421875
,,,1850000000.0,1850.0,705.062015503876
,,,1851000000.0,1851.0,696.3507462686567
,,,1852000000.0,1852.0,657.1743119266055
,,,1853000000.0,1853.0,662.0534351145038
,,,1854000000.0,1854.0,696.7518248175182
,,,1855000000.0,1855.0,690.4918032786885
,,,1856000000.0,1856.0,632.2556390977444
,,,1857000000.0,1857.0,690.3111111111111
,,,1858000000.0,1858.0,697.8384615384615
,,,1859000000.0,1859.0,657.2622950819672
,,,1860000000.0,1860.0,574.9047619047619
,,,1861000000.0,1861.0,575.1136363636364
,,,1862000000.0,1862.0,816.0
,,,1863000000.0,1863.0,1309.7439024390244
,,,1864000000.0,1864.0,808.5677966101695
,,,1865000000.0,1865.0,666.007874015748
,,,1866000000.0,1866.0,576.4657534246576
,,,1867000000.0,1867.0,712.4772727272727
,,,1868000000.0,1868.0,702.8759689922481
,,,1869000000.0,1869.0,611.359649122807
,,,1870000000.0,1870.0,696.6692307692308
,,,1871000000.0,1871.0,687.3503649635037
,,,1872000000.0,1872.0,637.4661016949152
,,,1873000000.0,1873.0,660.5864661654135
,,,1874000000.0,1874.0,669.7164179104477
,388.0,,1874544666.0,1874.0,388.0
,,,1875000000.0,1875.0,685.6290322580645
,,,1876000000.0,1876.0,599.9504132231405
,,,1877000000.0,1877.0,530.1782945736434
,394.0,,1877954458.0,1877.0,394.0
,,,1878000000.0,1878.0,710.359375
,,,1879000000.0,1879.0,1075.536842105263
,,,1880000000.0,1880.0,1021.030303030303
,,,1881000000.0,1881.0,663.30081300813
,,,1882000000.0,1882.0,677.0
,,,1883000000.0,1883.0,663.05
,,,1884000000.0,1884.0,655.648
,,,1885000000.0,1885.0,702.4262295081967
,,,1886000000.0,1886.0,604.008064516129
,,,1887000000.0,1887.0,685.1428571428571
,,,1888000000.0,1888.0,689.3515625
,,,1889000000.0,1889.0,631.9538461538461
,,,1890000000.0,1890.0,666.4328358208955
,,,1891000000.0,1891.0,680.6946564885496
,,,1892000000.0,1892.0,652.7672413793103
,,,1893000000.0,1893.0,660.4842105263158
,,,1894000000.0,1894.0,675.5
,,,1895000000.0,1895.0,666.5945945945946
,,,1896000000.0,1896.0,941.2222222222222
,,,1897000000.0,1897.0,976.122641509434
,,,1898000000.0,1898.0,959.7868852459017
,,,1899000000.0,1899.0,613.4015748031496
,,,1900000000.0,1900.0,675.4846153846154
,,,1901000000.0,1901.0,682.544776119403
,,,1902000000.0,1902.0,621.2935779816514
,,,1903000000.0,1903.0,649.4360902255639
,,,1904000000.0,1904.0,677.1449275362319
,,,1905000000.0,1905.0,668.694214876033
,,,1906000000.0,1906.0,598.3203883495146
,,,1907000000.0,1907.0,711.55
,,,1908000000.0,1908.0,628.4765625
,,,1909000000.0,1909.0,703.1596638655462
,,,1910000000.0,1910.0,652.811320754717
,,,1911000000.0,1911.0,602.1328125
,,,1912000000.0,1912.0,1184.6847826086957
,,,1913000000.0,1913.0,806.066037735849
,,,1914000000.0,1914.0,676.9104477611941
,,,1915000000.0,1915.0,678.6106870229007
,,,1916000000.0,1916.0,583.9230769230769
,,,1917000000.0,1917.0,663.1333333333333
,,,1918000000.0,1918.0,662.8222222222222
,,,1919000000.0,1919.0,651.6083333333333
,393.0,,1919524931.0,1919.0,393.0
,,,1920000000.0,1920.0,677.2910447761194
,,,1921000000.0,1921.0,675.1798561151079
,,,1922000000.0,1922.0,616.1192660550458
,,,1923000000.0,1923.0,652.9333333333333
,,,1924000000.0,1924.0,682.7925925925925
,,,1925000000.0,1925.0,956.5949367088608
,,,1926000000.0,1926.0,652.5545454545454
,,,1927000000.0,1927.0,655.3414634146342
,,,1928000000.0,1928.0,708.475
,,,1929000000.0,1929.0,1030.090909090909
,,,1930000000.0,1930.0,855.1545454545454
,,,1931000000.0,1931.0,679.8148148148148
,,,1932000000.0,1932.0,630.0157480314961
,399.0,,1932667693.0,1932.0,399.0
,,,1933000000.0,1933.0,619.9527559055118
,,,1934000000.0,1934.0,713.8731343283582
,,,1935000000.0,1935.0,693.3333333333334
,,,1936000000.0,1936.0,717.3898305084746
,367.0,,1936291651.0,1936.0,367.0
,386.0,,1936298058.0,1936.0,386.0
,,,1937000000.0,1937.0,690.5074626865671
,,,1938000000.0,1938.0,685.890625
,,,1939000000.0,1939.0,605.0
,,,1940000000.0,1940.0,693.6940298507462
,,,1941000000.0,1941.0,668.7142857142857
,,,1942000000.0,1942.0,1046.74
,393.0,,1942491913.0,1942.0,393.0
,,,1943000000.0,1943.0,626.8290598290598
,,,1944000000.0,1944.0,778.4545454545455
,,,1945000000.0,1945.0,833.2735849056604
,,,1946000000.0,1946.0,1389.6470588235295
,,,1947000000.0,1947.0,597.327868852459
,,,1948000000.0,1948.0,693.1940298507462
,,,1949000000.0,1949.0,599.2266666666667
,,,1950000000.0,1950.0,791.2545454545455
,,,1951000000.0,1951.0,659.6666666666666
,399.0,,1951651757.0,1951.0,399.0
,,,1952000000.0,1952.0,793.3333333333334
,,,1953000000.0,1953.0,626.6636363636363
,,,1954000000.0,1954.0,718.1940298507462
,,,1955000000.0,1955.0,688.6837606837607
,,,1957000000.0,1957.0,714.8317757009346
,,,1958000000.0,1958.0,676.5859375
,,,1959000000.0,1959.0,639.6293103448276
,,,1960000000.0,1960.0,600.4491525423729
,,,1961000000.0,1961.0,568.047619047619
,369.0,,1961415404.0,1961.0,369.0
,399.0,,1961496081.0,1961.0,399.0
,,,1962000000.0,1962.0,860.8804347826087
,,,1963000000.0,1963.0,854.6078431372549
,,,1964000000.0,1964.0,655.8283582089553
,,,1965000000.0,1965.0,668.1461538461539
,,,1966000000.0,1966.0,616.0307692307692
,,,1967000000.0,1967.0,658.6814814814815
,,,1968000000.0,1968.0,670.3088235294117
,,,1969000000.0,1969.0,637.8632478632478
,,,1970000000.0,1970.0,667.8188976377953
,390.0,,1970349884.0,1970.0,390.0
,,,1971000000.0,1971.0,688.0808080808081
,,,1972000000.0,1972.0,627.2755102040817
,,,1973000000.0,1973.0,601.2307692307693
,,,1974000000.0,1974.0,659.5259259259259
,,,1975000000.0,1975.0,656.6666666666666
,,,1976000000.0,1976.0,648.7083333333334
,,,1977000000.0,1977.0,609.696
,,,1978000000.0,1978.0,1068.915254237288
,,,1979000000.0,1979.0,1096.0786516853932
,,,1980000000.0,1980.0,626.7518796992481
,,,1981000000.0,1981.0,659.2589928057554
,,,1982000000.0,1982.0,614.6639344262295
,,,1983000000.0,1983.0,649.4222222222222
,,,1984000000.0,1984.0,652.568345323741
,,,1985000000.0,1985.0,658.5419847328244
,,,1986000000.0,1986.0,648.25
,,,1987000000.0,1987.0,715.6888888888889
,,,1988000000.0,1988.0,629.7009345794393
,,,1989000000.0,1989.0,619.68
,,,1990000000.0,1990.0,662.1450381679389
,,,1991000000.0,1991.0,655.7462686567164
,,,1992000000.0,1992.0,693.5632183908046
,,,1993000000.0,1993.0,826.2543859649123
,,,1994000000.0,1994.0,630.8790322580645
,,,1995000000.0,1995.0,694.6
,,,1996000000.0,1996.0,1095.7142857142858
,,,1997000000.0,1997.0,699.8139534883721
,,,1998000000.0,1998.0,671.8740740740741
,,,1999000000.0,1999.0,602.1328125
,,,2000000000.0,2000.0,652.3923076923077
,,,2001000000.0,2001.0,668.5703703703704
,,,2002000000.0,2002.0,617.7363636363636
,,,2003000000.0,2003.0,663.5968992248062
,,,2004000000.0,2004.0,699.3235294117648
,,,2005000000.0,2005.0,817.8285714285714
,,,2006000000.0,2006.0,595.2210526315789
,,,2007000000.0,2007.0,647.859649122807
,,,2008000000.0,2008.0,663.7578125
,391.0,,2008437284.0,2008.0,391.0
,,,2009000000.0,2009.0,620.1271186440678
,,,2010000000.0,2010.0,642.344262295082
,,,2011000000.0,2011.0,598.1550387596899
,,,2012000000.0,2012.0,1078.90099009901
,,,2013000000.0,2013.0,1068.7920792079208
,,,2014000000.0,2014.0,929.904
,399.0,,2014136711.0,2014.0,399.0
,221.0,,2014296034.0,2014.0,221.0
,,,2015000000.0,2015.0,695.1550387596899
,,,2016000000.0,2016.0,594.5658914728682
,,,2017000000.0,2017.0,685.172932330827
,,,2018000000.0,2018.0,712.5820895522388
,,,2019000000.0,2019.0,632.6052631578947
,,,2020000000.0,2020.0,684.7593984962406
,,,2021000000.0,2021.0,696.8540145985402
,,,2022000000.0,2022.0,626.7631578947369
,,,2023000000.0,2023.0,670.0
,,,2024000000.0,2024.0,675.4765625
,,,2025000000.0,2025.0,712.9268292682926
,,,2026000000.0,2026.0,630.7809523809524
,,,2027000000.0,2027.0,638.2704918032787
,,,2028000000.0,2028.0,619.45
,,,2029000000.0,2029.0,834.4128440366973
,,,2030000000.0,2030.0,1081.3846153846155
,,,2031000000.0,2031.0,580.8267716535433
,,,2032000000.0,2032.0,556.6890756302521
,,,2033000000.0,2033.0,613.3571428571429
,,,2034000000.0,2034.0,650.7669172932331
,,,2035000000.0,2035.0,689.8032786885246
,,,2036000000.0,2036.0,877.2352941176471
,,,2037000000.0,2037.0,649.9669421487604
,369.0,,2037808745.0,2037.0,369.0
,,,2038000000.0,2038.0,688.9754098360655
,,,2039000000.0,2039.0,607.3076923076923
,,,2040000000.0,2040.0,693.2424242424242
,,,2041000000.0,2041.0,663.8496240601504
,385.0,,2041348329.0,2041.0,385.0
,376.0,,2041370516.0,2041.0,376.0
,,,2042000000.0,2042.0,926.2105263157895
,,,2043000000.0,2043.0,699.5897435897435
,,,2044000000.0,2044.0,674.7966101694915
,396.0,,2044775308.0,2044.0,396.0
,,,2045000000.0,2045.0,736.591304347826
,,,2046000000.0,2046.0,1179.621052631579
,,,2047000000.0,2047.0,631.2131147540983
,,,2048000000.0,2048.0,642.9
,,,2049000000.0,2049.0,655.9268292682926
,,,2050000000.0,2050.0,624.2015503875969
,,,2051000000.0,2051.0,666.6567164179105
,,,2052000000.0,2052.0,645.9908256880734
,,,2053000000.0,2053.0,670.9545454545455
,,,2054000000.0,2054.0,675.3550724637681
,,,2055000000.0,2055.0,666.8429752066115
,,,2056000000.0,2056.0,604.8863636363636
,,,2057000000.0,2057.0,672.2608695652174
,,,2058000000.0,2058.0,670.3740458015267
,,,2059000000.0,2059.0,630.603305785124
,,,2060000000.0,2060.0,634.55
,,,2061000000.0,2061.0,909.563025210084
,,,2062000000.0,2062.0,817.2857142857143
,,,2063000000.0,2063.0,749.0909090909091
,,,2064000000.0,2064.0,627.1923076923077
,,,2065000000.0,2065.0,699.0777777777778
,,,2066000000.0,2066.0,674.936
,,,2067000000.0,2067.0,625.1007751937984
,,,2068000000.0,2068.0,664.6962962962963
,,,2069000000.0,2069.0,644.2363636363636
,,,2070000000.0,2070.0,664.375939849624
,,,2071000000.0,2071.0,669.804347826087
,,,2072000000.0,2072.0,629.980198019802
,,,2073000000.0,2073.0,755.34375
,,,2074000000.0,2074.0,658.3730158730159
,,,2075000000.0,2075.0,655.4833333333333
,,,2076000000.0,2076.0,611.3089430894308
,,,2077000000.0,2077.0,677.3193277310925
,399.0,,2077854530.0,2077.0,399.0
,,,2078000000.0,2078.0,681.9024390243902
,,,2079000000.0,2079.0,942.7448979591836
,,,2080000000.0,2080.0,968.5585585585585
,,,2081000000.0,2081.0,670.3529411764706
,,,2082000000.0,2082.0,797.5652173913044
,,,2083000000.0,2083.0,615.4453781512605
,389.0,,2083764947.0,2083.0,389.0
,,,2084000000.0,2084.0,670.7259259259259
,,,2085000000.0,2085.0,678.7559055118111
,,,2086000000.0,2086.0,562.8214285714286
,397.0,,2086410521.0,2086.0,397.0
,,,2087000000.0,2087.0,697.9852941176471
,387.0,,2087017396.0,2087.0,387.0
,,,2088000000.0,2088.0,702.875
,,,2089000000.0,2089.0,619.2442748091603
,,,2090000000.0,2090.0,685.469696969697
,,,2091000000.0,2091.0,688.8721804511279
,,,2092000000.0,2092.0,707.1603773584906
,,,2093000000.0,2093.0,686.3529411764706
,,,2094000000.0,2094.0,617.9323308270676
,,,2095000000.0,2095.0,695.7666666666667
,,,2096000000.0,2096.0,977.5238095238095
,,,2097000000.0,2097.0,669.61
,,,2098000000.0,2098.0,613.6124031007752
,,,2099000000.0,2099.0,581.531746031746
,,,2100000000.0,2100.0,709.25
,,,2101000000.0,2101.0,710.1417910447761
,,,2102000000.0,2102.0,713.4563106796116
,,,2103000000.0,2103.0,683.0751879699249
,,,2104000000.0,2104.0,681.0232558139535
,,,2105000000.0,2105.0,566.074074074074
,,,2106000000.0,2106.0,763.9565217391304
,,,2107000000.0,2107.0,645.4065040650406
,,,2108000000.0,2108.0,674.2380952380952
,,,2109000000.0,2109.0,641.00826446281
,399.0,,2109127450.0,2109.0,399.0
,,,2110000000.0,2110.0,639.9583333333334
,,,2111000000.0,2111.0,639.4761904761905
,,,2112000000.0,2112.0,1127.5961538461538
,,,2113000000.0,2113.0,989.010752688172
,,,2114000000.0,2114.0,853.7478260869565
,,,2115000000.0,2115.0,682.2109375
,,,2116000000.0,2116.0,634.5419847328244
,,,2117000000.0,2117.0,703.6259541984733
,,,2118000000.0,2118.0,693.5149253731344
,,,2119000000.0,2119.0,622.448275862069
,,,2120000000.0,2120.0,680.6616541353384
,,,2121000000.0,2121.0,690.7737226277372
,,,2122000000.0,2122.0,697.7058823529412
,,,2123000000.0,2123.0,642.9473684210526
,,,2124000000.0,2124.0,698.5185185185185
,,,2125000000.0,2125.0,678.2698412698413
,,,2126000000.0,2126.0,621.560975609756
,,,2127000000.0,2127.0,629.876923076923
,,,2128000000.0,2128.0,744.515873015873
,,,2129000000.0,2129.0,986.3134328358209
,,,2130000000.0,2130.0,798.65
,,,2131000000.0,2131.0,671.4521739130435
,,,2132000000.0,2132.0,575.771186440678
,,,2133000000.0,2133.0,630.2314814814815
,395.0,,2133476515.0,2133.0,395.0
,,,2134000000.0,2134.0,615.5581395348837
,,,2135000000.0,2135.0,699.015873015873
,,,2136000000.0,2136.0,642.7207207207207
,,,2137000000.0,2137.0,692.051724137931
,,,2138000000.0,2138.0,812.709090909091
,,,2139000000.0,2139.0,662.7822580645161
,,,2140000000.0,2140.0,658.5666666666667
,,,2141000000.0,2141.0,675.7747747747748
,,,2142000000.0,2142.0,766.0769230769231
,,,2143000000.0,2143.0,1029.2121212121212
,,,2144000000.0,2144.0,641.3111111111111
,,,2145000000.0,2145.0,647.2372881355932
,,,2146000000.0,2146.0,1014.8777777777777
,,,2147000000.0,2147.0,893.6875
,,,2148000000.0,2148.0,694.0230769230769
,,,2149000000.0,2149.0,776.9239130434783
,,,2150000000.0,2150.0,967.741935483871
,,,2151000000.0,2151.0,676.2932330827068
,,,2152000000.0,2152.0,723.1481481481482
,,,2153000000.0,2153.0,686.5132743362832
,,,2154000000.0,2154.0,767.3888888888889
,,,2155000000.0,2155.0,805.7111111111111
,,,2156000000.0,2156.0,615.2892561983471
,377.0,,2156143861.0,2156.0,377.0
,,,2157000000.0,2157.0,625.0714285714286
,357.0,,2157279486.0,2157.0,357.0
,,,2158000000.0,2158.0,669.7372881355932
,,,2159000000.0,2159.0,585.6302521008404
,,,2160000000.0,2160.0,635.6465517241379
,,,2161000000.0,2161.0,553.3565891472869
,,,2162000000.0,2162.0,727.0816326530612
,,,2163000000.0,2163.0,917.1326530612245
,360.0,,2163764226.0,2163.0,360.0
,,,2164000000.0,2164.0,687.416
,,,2165000000.0,2165.0,766.7619047619048
,,,2166000000.0,2166.0,943.0
,355.0,,2166838758.0,2166.0,355.0
,372.0,,2166878341.0,2166.0,372.0
,,,2167000000.0,2167.0,690.9847328244275
,,,2168000000.0,2168.0,690.3955223880597
,,,2169000000.0,2169.0,778.3827160493827
,,,2170000000.0,2170.0,646.6818181818181
,,,2171000000.0,2171.0,691.4887218045113
,,,2172000000.0,2172.0,629.0196078431372
,,,2173000000.0,2173.0,603.4234234234234
,,,2174000000.0,2174.0,669.0077519379845
,,,2175000000.0,2175.0,673.9747899159664
,,,2176000000.0,2176.0,603.4201680672269
,,,2177000000.0,2177.0,626.8636363636364
,398.0,,2177734957.0,2177.0,398.0
,,,2178000000.0,2178.0,632.578947368421
,,,2179000000.0,2179.0,912.38
,,,2180000000.0,2180.0,945.1170212765958
,,,2181000000.0,2181.0,703.4094488188977
,,,2182000000.0,2182.0,979.8875
,,,2183000000.0,2183.0,651.4954128440367
,,,2184000000.0,2184.0,622.5639097744361
,,,2185000000.0,2185.0,655.765625
,,,2186000000.0,2186.0,558.3333333333334
,,,2187000000.0,2187.0,935.6806722689075
,,,2188000000.0,2188.0,649.7777777777778
,,,2189000000.0,2189.0,612.5645161290323
,399.0,,2189909854.0,2189.0,399.0
,,,2190000000.0,2190.0,627.1031746031746
,,,2191000000.0,2191.0,674.6969696969697
,,,2192000000.0,2192.0,627.3793103448276
,,,2193000000.0,2193.0,542.469696969697
,,,2194000000.0,2194.0,693.84375
,,,2195000000.0,2195.0,956.3440860215054
,,,2196000000.0,2196.0,934.8348623853211
,,,2197000000.0,2197.0,1070.4888888888888
,,,2198000000.0,2198.0,689.1794871794872
,,,2199000000.0,2199.0,584.2321428571429
,,,2200000000.0,2200.0,656.8384615384615
,,,2201000000.0,2201.0,681.508064516129
,,,2202000000.0,2202.0,757.5375
,,,2203000000.0,2203.0,687.6854838709677
,,,2204000000.0,2204.0,674.9565217391304
,,,2205000000.0,2205.0,687.1565217391304
,,,2206000000.0,2206.0,622.9923076923077
,,,2207000000.0,2207.0,650.8602941176471
,,,2208000000.0,2208.0,662.3
,,,2209000000.0,2209.0,601.4016393442623
,,,2210000000.0,2210.0,622.425
,,,2211000000.0,2211.0,1050.9878048780488
,,,2212000000.0,2212.0,926.5825242718447
,,,2213000000.0,2213.0,735.7777777777778
,,,2214000000.0,2214.0,1090.1960784313726
,,,2215000000.0,2215.0,627.1317829457364
,,,2216000000.0,2216.0,626.3766233766233
,399.0,,2216355481.0,2216.0,399.0
,,,2217000000.0,2217.0,625.8934426229508
,,,2218000000.0,2218.0,664.6354166666666
,,,2219000000.0,2219.0,841.7912087912088
,,,2220000000.0,2220.0,625.6810344827586
,,,2221000000.0,2221.0,689.3333333333334
,,,2222000000.0,2222.0,616.3666666666667
,,,2223000000.0,2223.0,578.1627906976744
,,,2224000000.0,2224.0,623.187969924812
,,,2225000000.0,2225.0,705.9596774193549
,,,2226000000.0,2226.0,682.25
,,,2227000000.0,2227.0,771.2477064220184
,,,2228000000.0,2228.0,663.6190476190476
,,,2229000000.0,2229.0,885.0693069306931
,,,2230000000.0,2230.0,792.9916666666667
,,,2231000000.0,2231.0,1115.8125
,,,2232000000.0,2232.0,599.2598425196851
,,,2233000000.0,2233.0,643.5895522388059
,,,2234000000.0,2234.0,642.75
,,,2235000000.0,2235.0,745.5730337078652
,,,2236000000.0,2236.0,680.0727272727273
,,,2237000000.0,2237.0,706.7293233082706
,,,2238000000.0,2238.0,645.0582524271845
,379.0,,2238189911.0,2238.0,379.0
,,,2239000000.0,2239.0,557.1570247933885
,,,2240000000.0,2240.0,696.1742424242424
,,,2241000000.0,2241.0,661.5190839694657
,,,2242000000.0,2242.0,692.6190476190476
,,,2243000000.0,2243.0,649.530612244898
,,,2244000000.0,2244.0,653.5217391304348
,,,2245000000.0,2245.0,665.6902654867257
,,,2246000000.0,2246.0,1324.5
,,,2247000000.0,2247.0,965.6666666666666
,,,2248000000.0,2248.0,869.5470085470085
,377.0,,2248967724.0,2248.0,377.0
,,,2249000000.0,2249.0,637.6846846846847
,,,2250000000.0,2250.0,671.8151260504202
,,,2251000000.0,2251.0,787.5
,,,2252000000.0,2252.0,724.4719101123595
,,,2253000000.0,2253.0,609.8347826086956
,,,2254000000.0,2254.0,621.9274193548387
,,,2255000000.0,2255.0,597.3684210526316
,,,2256000000.0,2256.0,574.1612903225806
,,,2257000000.0,2257.0,674.2835820895523
,396.0,,2257676163.0,2257.0,396.0
,,,2258000000.0,2258.0,660.5274725274726
,,,2259000000.0,2259.0,787.8933333333333
,,,2260000000.0,2260.0,795.9230769230769
,,,2261000000.0,2261.0,659.1967213114754
,,,2262000000.0,2262.0,721.9381443298969
,,,2263000000.0,2263.0,906.8484848484849
,,,2264000000.0,2264.0,763.7966101694915
,,,2265000000.0,2265.0,1007.0480769230769
,396.0,,2265325070.0,2265.0,396.0
,,,2266000000.0,2266.0,562.5189873417721
,,,2267000000.0,2267.0,917.6296296296297
,,,2268000000.0,2268.0,675.969696969697
,,,2269000000.0,2269.0,625.2702702702703
,393.0,,2269761164.0,2269.0,393.0
,,,2270000000.0,2270.0,670.9711538461538
,,,2271000000.0,2271.0,672.0916030534352
,,,2272000000.0,2272.0,617.1652173913044
,,,2273000000.0,2273.0,673.203007518797
,,,2274000000.0,2274.0,702.2727272727273
,,,2275000000.0,2275.0,734.5142857142857
,,,2276000000.0,2276.0,610.771186440678
,,,2277000000.0,2277.0,638.8715596330276
,,,2278000000.0,2278.0,680.6896551724138
,,,2279000000.0,2279.0,954.52
,,,2280000000.0,2280.0,778.7747747747748
,,,2281000000.0,2281.0,1109.2761904761905
,,,2282000000.0,2282.0,647.0666666666667
,,,2283000000.0,2283.0,673.6136363636364
,,,2284000000.0,2284.0,761.7723577235772
,,,2285000000.0,2285.0,661.063492063492
,,,2286000000.0,2286.0,743.3814432989691
,,,2287000000.0,2287.0,661.0223880597015
,383.0,,2287359499.0,2287.0,383.0
,,,2288000000.0,2288.0,694.5426356589147
,,,2289000000.0,2289.0,620.408
,,,2290000000.0,2290.0,659.336
,377.0,,2290884708.0,2290.0,377.0
,382.0,,2290891635.0,2290.0,382.0
,,,2291000000.0,2291.0,760.054347826087
,,,2292000000.0,2292.0,676.475
,,,2293000000.0,2293.0,558.8288288288288
,,,2294000000.0,2294.0,694.0555555555555
,,,2295000000.0,2295.0,650.8717948717949
,,,2296000000.0,2296.0,941.3020833333334
,,,2297000000.0,2297.0,725.5862068965517
,,,2298000000.0,2298.0,699.8306451612904
,,,2299000000.0,2299.0,757.1923076923077
,,,2300000000.0,2300.0,639.9173553719008
,,,2301000000.0,2301.0,687.3555555555556
,,,2302000000.0,2302.0,752.4158415841584
,,,2303000000.0,2303.0,586.2170542635658
,,,2304000000.0,2304.0,686.731884057971
,,,2305000000.0,2305.0,668.1239669421487
,,,2306000000.0,2306.0,612.2857142857143
,,,2307000000.0,2307.0,757.2045454545455
,,,2308000000.0,2308.0,653.1826086956522
,,,2309000000.0,2309.0,611.9495798319327
,,,2310000000.0,2310.0,678.7835051546392
,,,2311000000.0,2311.0,622.69918699187
,,,2312000000.0,2312.0,894.2897196261682
,,,2313000000.0,2313.0,764.0
,,,2314000000.0,2314.0,718.584
,376.0,,2314976168.0,2314.0,376.0
,,,2315000000.0,2315.0,807.3823529411765
,,,2316000000.0,2316.0,665.1864406779661
,,,2317000000.0,2317.0,663.8814814814815
,,,2318000000.0,2318.0,691.48
,,,2319000000.0,2319.0,627.1238938053098
,381.0,,2319181481.0,2319.0,381.0
,,,2320000000.0,2320.0,654.5182481751825
,,,2321000000.0,2321.0,677.4646464646464
,,,2322000000.0,2322.0,594.0784313725491
,,,2323000000.0,2323.0,893.8728813559322
,399.0,,2323199971.0,2323.0,399.0
,397.0,,2323327315.0,2323.0,397.0
,,,2324000000.0,2324.0,670.0149253731344
,387.0,,2324342367.0,2324.0,387.0
,,,2325000000.0,2325.0,689.8512396694215
,,,2326000000.0,2326.0,677.4949494949495
,,,2327000000.0,2327.0,598.8793103448276
,,,2328000000.0,2328.0,601.6899224806201
,,,2329000000.0,2329.0,890.9784946236559
,,,2330000000.0,2330.0,725.1639344262295
,,,2331000000.0,2331.0,807.4078947368421
,,,2332000000.0,2332.0,920.0833333333334
,,,2333000000.0,2333.0,672.4230769230769
,,,2334000000.0,2334.0,699.2857142857143
,,,2335000000.0,2335.0,661.241935483871
,,,2336000000.0,2336.0,624.3490566037735
,,,2337000000.0,2337.0,705.1617647058823
,,,2338000000.0,2338.0,689.7979797979798
,,,2339000000.0,2339.0,677.6056338028169
,,,2340000000.0,2340.0,682.3787878787879
,389.0,,2340368254.0,2340.0,389.0
,,,2341000000.0,2341.0,697.6793893129772
,,,2342000000.0,2342.0,706.7333333333333
,,,2343000000.0,2343.0,628.3333333333334
,397.0,,2343548775.0,2343.0,397.0
,394.0,,2343967994.0,2343.0,394.0
,,,2344000000.0,2344.0,534.7674418604652
,,,2345000000.0,2345.0,623.2857142857143
,,,2346000000.0,2346.0,670.5
,,,2347000000.0,2347.0,814.0108695652174
,,,2348000000.0,2348.0,706.7631578947369
,,,2349000000.0,2349.0,864.2181818181818
,,,2350000000.0,2350.0,684.4253731343283
,,,2351000000.0,2351.0,696.2727272727273
,,,2352000000.0,2352.0,933.7611940298508
,,,2353000000.0,2353.0,590.723076923077
,387.0,,2353435808.0,2353.0,387.0
,,,2354000000.0,2354.0,671.8905109489051
,,,2355000000.0,2355.0,742.5083333333333
,,,2356000000.0,2356.0,620.8461538461538
,,,2357000000.0,2357.0,657.6176470588235
,,,2358000000.0,2358.0,683.8091603053435
,,,2359000000.0,2359.0,655.5853658536586
,,,2360000000.0,2360.0,629.5725806451613
,,,2361000000.0,2361.0,592.7384615384616
,,,2362000000.0,2362.0,745.463768115942
,,,2363000000.0,2363.0,970.0
,,,2364000000.0,2364.0,724.8888888888889
,,,2365000000.0,2365.0,921.6116504854369
,,,2366000000.0,2366.0,542.7009345794393
,368.0,,2366096069.0,2366.0,368.0
,371.0,,2366109871.0,2366.0,371.0
,371.0,,2366128048.0,2366.0,371.0
,371.0,,2366135653.0,2366.0,371.0
,366.0,,2366142944.0,2366.0,366.0
,373.0,,2366157892.0,2366.0,373.0
,371.0,,2366165184.0,2366.0,371.0
,373.0,,2366172528.0,2366.0,373.0
,368.0,,2366187528.0,2366.0,368.0
,331.0,,2366270132.0,2366.0,331.0
,370.0,,2366284871.0,2366.0,370.0
,356.0,,2366323101.0,2366.0,356.0
,366.0,,2366377319.0,2366.0,366.0
,360.0,,2366384767.0,2366.0,360.0
,370.0,,2366392215.0,2366.0,370.0
,370.0,,2366399507.0,2366.0,370.0
,372.0,,2366406851.0,2366.0,372.0
,394.0,,2366422111.0,2366.0,394.0
,,,2367000000.0,2367.0,595.4885496183206
,372.0,,2367069924.0,2367.0,372.0
,371.0,,2367085184.0,2367.0,371.0
,398.0,,2367776382.0,2367.0,398.0
,,,2368000000.0,2368.0,593.9661016949152
,372.0,,2368861018.0,2368.0,372.0
,,,2370000000.0,2370.0,636.9417475728155
,367.0,,2370118674.0,2370.0,367.0
,398.0,,2370126018.0,2370.0,398.0
,377.0,,2370148726.0,2370.0,377.0
,377.0,,2370261643.0,2370.0,377.0
,372.0,,2370268986.0,2370.0,372.0
,371.0,,2370276278.0,2370.0,371.0
,391.0,,2370283778.0,2370.0,391.0
,373.0,,2370300705.0,2370.0,373.0
,372.0,,2370308049.0,2370.0,372.0
,370.0,,2370315497.0,2370.0,370.0
,371.0,,2370322788.0,2370.0,371.0
,366.0,,2370445966.0,2370.0,366.0
,374.0,,2370466747.0,2370.0,374.0
,367.0,,2370481486.0,2370.0,367.0
,371.0,,2370488882.0,2370.0,371.0
,372.0,,2370969143.0,2370.0,372.0
,372.0,,2370984091.0,2370.0,372.0
,,,2371000000.0,2371.0,593.375
,387.0,,2371507476.0,2371.0,387.0
,,,2372000000.0,2372.0,530.7967479674796
,388.0,,2372126226.0,2372.0,388.0
,369.0,,2372660757.0,2372.0,369.0
,373.0,,2372705445.0,2372.0,373.0
,369.0,,2372712685.0,2372.0,369.0
,372.0,,2372719820.0,2372.0,372.0
,370.0,,2372727112.0,2372.0,370.0
,371.0,,2372734351.0,2372.0,371.0
,372.0,,2372741643.0,2372.0,372.0
,372.0,,2372748778.0,2372.0,372.0
,365.0,,2372755862.0,2372.0,365.0
,371.0,,2372763310.0,2372.0,371.0
,372.0,,2372770445.0,2372.0,372.0
,372.0,,2372777632.0,2372.0,372.0
,370.0,,2372784820.0,2372.0,370.0
,373.0,,2372792112.0,2372.0,373.0
,372.0,,2372799247.0,2372.0,372.0
,373.0,,2372806435.0,2372.0,373.0
,370.0,,2372813726.0,2372.0,370.0
,,,2373000000.0,2373.0,584.9117647058823
,399.0,,2373666070.0,2373.0,399.0
,371.0,,2373680601.0,2373.0,371.0
,,,2374000000.0,2374.0,535.3623188405797
,372.0,,2374258414.0,2374.0,372.0
,370.0,,2374272997.0,2374.0,370.0
,331.0,,2374309403.0,2374.0,331.0
,371.0,,2374330706.0,2374.0,371.0
,376.0,,2374380862.0,2374.0,376.0
,373.0,,2374388153.0,2374.0,373.0
,370.0,,2374403935.0,2374.0,370.0
,369.0,,2374418518.0,2374.0,369.0
,355.0,,2374448622.0,2374.0,355.0
,365.0,,2374463258.0,2374.0,365.0
,384.0,,2374470445.0,2374.0,384.0
,363.0,,2374529403.0,2374.0,363.0
,371.0,,2374543987.0,2374.0,371.0
,366.0,,2374565289.0,2374.0,366.0
,360.0,,2374653049.0,2374.0,360.0
,397.0,,2374675341.0,2374.0,397.0
,370.0,,2374682372.0,2374.0,370.0
,367.0,,2374734247.0,2374.0,367.0
,372.0,,2374787060.0,2374.0,372.0
,376.0,,2374817529.0,2374.0,376.0
,376.0,,2374887320.0,2374.0,376.0
,371.0,,2374894716.0,2374.0,371.0
,371.0,,2374901799.0,2374.0,371.0
,373.0,,2374908935.0,2374.0,373.0
,370.0,,2374916070.0,2374.0,370.0
,365.0,,2374990497.0,2374.0,365.0
,,,2375000000.0,2375.0,464.25
,368.0,,2375042424.0,2375.0,368.0
,380.0,,2375057164.0,2375.0,380.0
,378.0,,2375116695.0,2375.0,378.0
,367.0,,2375145758.0,2375.0,367.0
,372.0,,2375182476.0,2375.0,372.0
,395.0,,2375189768.0,2375.0,395.0
,372.0,,2375431383.0,2375.0,372.0
,379.0,,2375450133.0,2375.0,379.0
,367.0,,2375476122.0,2375.0,367.0
,367.0,,2375483414.0,2375.0,367.0
,366.0,,2375497789.0,2375.0,366.0
,372.0,,2375505029.0,2375.0,372.0
,390.0,,2375534299.0,2375.0,390.0
,395.0,,2375615081.0,2375.0,395.0
,392.0,,2375622216.0,2375.0,392.0
,367.0,,2375658674.0,2375.0,367.0
,374.0,,2375666018.0,2375.0,374.0
,381.0,,2375732893.0,2375.0,381.0
,369.0,,2375776643.0,2375.0,369.0
,370.0,,2375798206.0,2375.0,370.0
,394.0,,2375812737.0,2375.0,394.0
,377.0,,2375819977.0,2375.0,377.0
,373.0,,2375856227.0,2375.0,373.0
,373.0,,2375878049.0,2375.0,373.0
,382.0,,2375885237.0,2375.0,382.0
,370.0,,2375892320.0,2375.0,370.0
,387.0,,2375906852.0,2375.0,387.0
,,,2376000000.0,2376.0,424.3955223880597
,387.0,,2376074768.0,2376.0,387.0
,361.0,,2376111591.0,2376.0,361.0
,392.0,,2376141279.0,2376.0,392.0
,386.0,,2376148622.0,2376.0,386.0
,380.0,,2376171018.0,2376.0,380.0
,372.0,,2376178206.0,2376.0,372.0
,365.0,,2376185393.0,2376.0,365.0
,394.0,,2376192633.0,2376.0,394.0
,372.0,,2376214872.0,2376.0,372.0
,387.0,,2376236539.0,2376.0,387.0
,385.0,,2376376383.0,2376.0,385.0
,371.0,,2376427477.0,2376.0,371.0
,393.0,,2376507997.0,2376.0,393.0
,362.0,,2376529716.0,2376.0,362.0
,372.0,,2376544143.0,2376.0,372.0
,369.0,,2376551383.0,2376.0,369.0
,373.0,,2376558570.0,2376.0,373.0
,383.0,,2376573310.0,2376.0,383.0
,361.0,,2376580550.0,2376.0,361.0
,367.0,,2376587789.0,2376.0,367.0
,364.0,,2376594977.0,2376.0,364.0
,369.0,,2376609560.0,2376.0,369.0
,370.0,,2376616747.0,2376.0,370.0
,372.0,,2376623987.0,2376.0,372.0
,372.0,,2376631227.0,2376.0,372.0
,370.0,,2376638362.0,2376.0,370.0
,372.0,,2376652789.0,2376.0,372.0
,373.0,,2376660081.0,2376.0,373.0
,372.0,,2376667320.0,2376.0,372.0
,381.0,,2376674456.0,2376.0,381.0
,393.0,,2376685081.0,2376.0,393.0
,371.0,,2376713831.0,2376.0,371.0
,362.0,,2376720914.0,2376.0,362.0
,366.0,,2376735341.0,2376.0,366.0
,360.0,,2376742425.0,2376.0,360.0
,363.0,,2376749977.0,2376.0,363.0
,372.0,,2376764612.0,2376.0,372.0
,372.0,,2376786331.0,2376.0,372.0
,383.0,,2376800706.0,2376.0,383.0
,373.0,,2376807945.0,2376.0,373.0
,384.0,,2376815029.0,2376.0,384.0
,375.0,,2376822112.0,2376.0,375.0
,371.0,,2376829247.0,2376.0,371.0
,380.0,,2376850914.0,2376.0,380.0
,372.0,,2376858050.0,2376.0,372.0
,370.0,,2376872320.0,2376.0,370.0
,370.0,,2376879456.0,2376.0,370.0
,378.0,,2376908675.0,2376.0,378.0
,392.0,,2376923102.0,2376.0,392.0
,376.0,,2376937425.0,2376.0,376.0
,370.0,,2376944508.0,2376.0,370.0
,370.0,,2376951643.0,2376.0,370.0
,369.0,,2376980445.0,2376.0,369.0
,362.0,,2376987581.0,2376.0,362.0
,380.0,,2376994664.0,2376.0,380.0
,,,2377000000.0,2377.0,499.408
,372.0,,2377001852.0,2377.0,372.0
,371.0,,2377009091.0,2377.0,371.0
,377.0,,2377030706.0,2377.0,377.0
,373.0,,2377037893.0,2377.0,373.0
,372.0,,2377044977.0,2377.0,372.0
,382.0,,2377052112.0,2377.0,382.0
,373.0,,2377059195.0,2377.0,373.0
,370.0,,2377080862.0,2377.0,370.0
,371.0,,2377117425.0,2377.0,371.0
,370.0,,2377168154.0,2377.0,370.0
,379.0,,2377175341.0,2377.0,379.0
,385.0,,2377182581.0,2377.0,385.0
,374.0,,2377197320.0,2377.0,374.0
,384.0,,2377258206.0,2377.0,384.0
,375.0,,2377317060.0,2377.0,375.0
,385.0,,2377361018.0,2377.0,385.0
,374.0,,2377413675.0,2377.0,374.0
,393.0,,2377442893.0,2377.0,393.0
,372.0,,2377449977.0,2377.0,372.0
,371.0,,2377556539.0,2377.0,371.0
,389.0,,2377580393.0,2377.0,389.0
,380.0,,2377609508.0,2377.0,380.0
,378.0,,2377654404.0,2377.0,378.0
,381.0,,2377661539.0,2377.0,381.0
,376.0,,2377683258.0,2377.0,376.0
,389.0,,2377705445.0,2377.0,389.0
,398.0,,2377783310.0,2377.0,398.0
,366.0,,2377807268.0,2377.0,366.0
,362.0,,2377861175.0,2377.0,362.0
,389.0,,2377919560.0,2377.0,389.0
,368.0,,2377934300.0,2377.0,368.0
,399.0,,2377970550.0,2377.0,399.0
,373.0,,2377985029.0,2377.0,373.0
,392.0,,2377992373.0,2377.0,392.0
,372.0,,2377999508.0,2377.0,372.0
,,,2378000000.0,2378.0,462.2814814814815
,380.0,,2378036018.0,2378.0,380.0
,399.0,,2378043414.0,2378.0,399.0
,375.0,,2378050550.0,2378.0,375.0
,372.0,,2378072216.0,2378.0,372.0
,368.0,,2378130706.0,2378.0,368.0
,369.0,,2378152529.0,2378.0,369.0
,382.0,,2378159716.0,2378.0,382.0
,371.0,,2378173987.0,2378.0,371.0
,387.0,,2378181123.0,2378.0,387.0
,372.0,,2378188206.0,2378.0,372.0
,399.0,,2378195341.0,2378.0,399.0
,370.0,,2378202789.0,2378.0,370.0
,380.0,,2378209873.0,2378.0,380.0
,372.0,,2378217008.0,2378.0,372.0
,379.0,,2378224248.0,2378.0,379.0
,376.0,,2378231331.0,2378.0,376.0
,374.0,,2378238414.0,2378.0,374.0
,389.0,,2378320914.0,2378.0,389.0
,365.0,,2378350498.0,2378.0,365.0
,378.0,,2378365133.0,2378.0,378.0
,376.0,,2378402112.0,2378.0,376.0
,380.0,,2378409352.0,2378.0,380.0
,392.0,,2378514977.0,2378.0,392.0
,365.0,,2378529612.0,2378.0,365.0
,371.0,,2378536696.0,2378.0,371.0
,376.0,,2378543831.0,2378.0,376.0
,381.0,,2378558414.0,2378.0,381.0
,372.0,,2378565498.0,2378.0,372.0
,372.0,,2378580029.0,2378.0,372.0
,396.0,,2378587164.0,2378.0,396.0
,373.0,,2378594248.0,2378.0,373.0
,389.0,,2378601487.0,2378.0,389.0
,370.0,,2378624196.0,2378.0,370.0
,370.0,,2378631383.0,2378.0,370.0
,360.0,,2378646800.0,2378.0,360.0
,392.0,,2378654039.0,2378.0,392.0
,391.0,,2378745862.0,2378.0,391.0
,371.0,,2378767789.0,2378.0,371.0
,380.0,,2378796591.0,2378.0,380.0
,369.0,,2378811071.0,2378.0,369.0
,382.0,,2378901071.0,2378.0,382.0
,370.0,,2378960394.0,2378.0,370.0
,393.0,,2378981956.0,2378.0,393.0
,372.0,,2378989039.0,2378.0,372.0
,380.0,,2378996123.0,2378.0,380.0
,,,2379000000.0,2379.0,605.3543307086615
,395.0,,2379025029.0,2379.0,395.0
,368.0,,2379039612.0,2379.0,368.0
,379.0,,2379054144.0,2379.0,379.0
,372.0,,2379076071.0,2379.0,372.0
,392.0,,2379093675.0,2379.0,392.0
,399.0,,2379100966.0,2379.0,399.0
,370.0,,2379172685.0,2379.0,370.0
,392.0,,2379218571.0,2379.0,392.0
,377.0,,2379246331.0,2379.0,377.0
,382.0,,2379253466.0,2379.0,382.0
,366.0,,2379260810.0,2379.0,366.0
,370.0,,2379267894.0,2379.0,370.0
,385.0,,2379329664.0,2379.0,385.0
,365.0,,2379336800.0,2379.0,365.0
,370.0,,2379351383.0,2379.0,370.0
,360.0,,2379358519.0,2379.0,360.0
,364.0,,2379365758.0,2379.0,364.0
,373.0,,2379372998.0,2379.0,373.0
,370.0,,2379380133.0,2379.0,370.0
,371.0,,2379387321.0,2379.0,371.0
,370.0,,2379394716.0,2379.0,370.0
,372.0,,2379401956.0,2379.0,372.0
,372.0,,2379409091.0,2379.0,372.0
,364.0,,2379416227.0,2379.0,364.0
,,,2380000000.0,2380.0,642.1570247933885
,364.0,,2380067217.0,2380.0,364.0
,369.0,,2380081644.0,2380.0,369.0
,372.0,,2380137008.0,2380.0,372.0
,372.0,,2380196852.0,2380.0,372.0
,370.0,,2380204769.0,2380.0,370.0
,372.0,,2380212112.0,2380.0,372.0
,399.0,,2380357477.0,2380.0,399.0
,371.0,,2380364612.0,2380.0,371.0
,,,2381000000.0,2381.0,589.9714285714285
,,,2382000000.0,2382.0,541.6842105263158
,370.0,,2382678936.0,2382.0,370.0
,370.0,,2382686123.0,2382.0,370.0
,372.0,,2382693363.0,2382.0,372.0
,371.0,,2382707738.0,2382.0,371.0
,373.0,,2382715081.0,2382.0,373.0
,372.0,,2382722217.0,2382.0,372.0
,366.0,,2382729561.0,2382.0,366.0
,373.0,,2382736696.0,2382.0,373.0
,370.0,,2382743883.0,2382.0,370.0
,371.0,,2382751175.0,2382.0,371.0
,369.0,,2382758883.0,2382.0,369.0
,372.0,,2382855863.0,2382.0,372.0
,363.0,,2382863102.0,2382.0,363.0
,,,2383000000.0,2383.0,587.4444444444445
,381.0,,2383361540.0,2383.0,381.0
,372.0,,2383425342.0,2383.0,372.0
,362.0,,2383514977.0,2383.0,362.0
,359.0,,2383687321.0,2383.0,359.0
,376.0,,2383694873.0,2383.0,376.0
,372.0,,2383702321.0,2383.0,372.0
,371.0,,2383717165.0,2383.0,371.0
,381.0,,2383752894.0,2383.0,381.0
,393.0,,2383798050.0,2383.0,393.0
,373.0,,2383813467.0,2383.0,373.0
,372.0,,2383882634.0,2383.0,372.0
,,,2384000000.0,2384.0,500.56716417910445
,356.0,,2384109144.0,2384.0,356.0
,361.0,,2384262946.0,2384.0,361.0
,370.0,,2384291019.0,2384.0,370.0
,359.0,,2384431904.0,2384.0,359.0
,371.0,,2384454717.0,2384.0,371.0
,394.0,,2384492738.0,2384.0,394.0
,368.0,,2384500082.0,2384.0,368.0
,367.0,,2384544300.0,2384.0,367.0
,365.0,,2384551904.0,2384.0,365.0
,365.0,,2384559196.0,2384.0,365.0
,368.0,,2384574404.0,2384.0,368.0
,376.0,,2384629196.0,2384.0,376.0
,382.0,,2384642790.0,2384.0,382.0
,381.0,,2384648936.0,2384.0,381.0
,396.0,,2384675134.0,2384.0,396.0
,373.0,,2384682582.0,2384.0,373.0
,371.0,,2384704769.0,2384.0,371.0
,371.0,,2384712113.0,2384.0,371.0
,367.0,,2384719457.0,2384.0,367.0
,373.0,,2384743363.0,2384.0,373.0
,378.0,,2384750759.0,2384.0,378.0
,369.0,,2384774769.0,2384.0,369.0
,372.0,,2384782165.0,2384.0,372.0
,362.0,,2384789509.0,2384.0,362.0
,366.0,,2384796852.0,2384.0,366.0
,375.0,,2384804248.0,2384.0,375.0
,363.0,,2384811592.0,2384.0,363.0
,370.0,,2384834561.0,2384.0,370.0
,367.0,,2384841852.0,2384.0,367.0
,371.0,,2384849300.0,2384.0,371.0
,374.0,,2384856644.0,2384.0,374.0
,,,2385000000.0,2385.0,591.375
,391.0,,2385292582.0,2385.0,391.0
,,,2386000000.0,2386.0,629.9814814814815
,372.0,,2386068936.0,2386.0,372.0
,369.0,,2386085759.0,2386.0,369.0
,376.0,,2386113884.0,2386.0,376.0
,372.0,,2386134873.0,2386.0,372.0
,383.0,,2386154040.0,2386.0,383.0
,371.0,,2386289040.0,2386.0,371.0
,370.0,,2386327946.0,2386.0,370.0
,394.0,,2386335134.0,2386.0,394.0
,367.0,,2386342686.0,2386.0,367.0
,373.0,,2386357113.0,2386.0,373.0
,375.0,,2386364196.0,2386.0,375.0
,,,2387000000.0,2387.0,586.8345323741007
,371.0,,2387019561.0,2387.0,371.0
,372.0,,2387026801.0,2387.0,372.0
,372.0,,2387034196.0,2387.0,372.0
,383.0,,2387041436.0,2387.0,383.0
,,,2388000000.0,2388.0,707.0625
,398.0,,2388076697.0,2388.0,398.0
,354.0,,2388212478.0,2388.0,354.0
,382.0,,2388219457.0,2388.0,382.0
,368.0,,2388226801.0,2388.0,368.0
,371.0,,2388233988.0,2388.0,371.0
,381.0,,2388675030.0,2388.0,381.0
,382.0,,2388828780.0,2388.0,382.0
,387.0,,2388859092.0,2388.0,387.0
,370.0,,2388873988.0,2388.0,370.0
,382.0,,2388941436.0,2388.0,382.0
,,,2389000000.0,2389.0,464.3666666666667
,378.0,,2389100134.0,2389.0,378.0
,379.0,,2389107322.0,2389.0,379.0
,387.0,,2389114717.0,2389.0,387.0
,394.0,,2389136957.0,2389.0,394.0
,380.0,,2389151697.0,2389.0,380.0
,366.0,,2389181228.0,2389.0,366.0
,376.0,,2389188572.0,2389.0,376.0
,373.0,,2389203051.0,2389.0,373.0
,369.0,,2389224770.0,2389.0,369.0
,371.0,,2389231905.0,2389.0,371.0
,384.0,,2389359561.0,2389.0,384.0
,381.0,,2389403832.0,2389.0,381.0
,397.0,,2389411228.0,2389.0,397.0
,374.0,,2389429874.0,2389.0,374.0
,371.0,,2389476905.0,2389.0,371.0
,386.0,,2389499197.0,2389.0,386.0
,389.0,,2389513780.0,2389.0,389.0
,366.0,,2389521176.0,2389.0,366.0
,371.0,,2389535499.0,2389.0,371.0
,377.0,,2389571905.0,2389.0,377.0
,398.0,,2389601801.0,2389.0,398.0
,375.0,,2389631801.0,2389.0,375.0
,388.0,,2389653780.0,2389.0,388.0
,399.0,,2389675707.0,2389.0,399.0
,382.0,,2389728415.0,2389.0,382.0
,394.0,,2389750655.0,2389.0,394.0
,396.0,,2389998676.0,2389.0,396.0
,,,2390000000.0,2390.0,545.1603053435115
,397.0,,2390043780.0,2390.0,397.0
,369.0,,2390088103.0,2390.0,369.0
,370.0,,2390110343.0,2390.0,370.0
,339.0,,2390156593.0,2390.0,339.0
,370.0,,2390163988.0,2390.0,370.0
,367.0,,2390171176.0,2390.0,367.0
,365.0,,2390202895.0,2390.0,365.0
,373.0,,2390210134.0,2390.0,373.0
,372.0,,2390217426.0,2390.0,372.0
,396.0,,2390233051.0,2390.0,396.0
,378.0,,2390240290.0,2390.0,378.0
,374.0,,2390256020.0,2390.0,374.0
,373.0,,2390270499.0,2390.0,373.0
,395.0,,2390277738.0,2390.0,395.0
,376.0,,2390293832.0,2390.0,376.0
,368.0,,2390343884.0,2390.0,368.0
,374.0,,2390352790.0,2390.0,374.0
,374.0,,2390375447.0,2390.0,374.0
,373.0,,2390382582.0,2390.0,373.0
,380.0,,2390390134.0,2390.0,380.0
,372.0,,2390909353.0,2390.0,372.0
,369.0,,2390916749.0,2390.0,369.0
,373.0,,2390931176.0,2390.0,373.0
,383.0,,2390967843.0,2390.0,383.0
,,,2391000000.0,2391.0,526.6370370370371
,372.0,,2391047791.0,2391.0,372.0
,370.0,,2391061905.0,2391.0,370.0
,369.0,,2391069718.0,2391.0,369.0
,382.0,,2391075655.0,2391.0,382.0
,394.0,,2391130343.0,2391.0,394.0
,375.0,,2391137478.0,2391.0,375.0
,393.0,,2391386957.0,2391.0,393.0
,364.0,,2391438103.0,2391.0,364.0
,367.0,,2391445447.0,2391.0,367.0
,385.0,,2391453207.0,2391.0,385.0
,393.0,,2391460343.0,2391.0,393.0
,377.0,,2391573989.0,2391.0,377.0
,394.0,,2391612478.0,2391.0,394.0
,373.0,,2391619614.0,2391.0,373.0
,366.0,,2391626749.0,2391.0,366.0
,383.0,,2391850655.0,2391.0,383.0
,385.0,,2391880864.0,2391.0,385.0
,,,2392000000.0,2392.0,489.50387596899225
,393.0,,2392122009.0,2392.0,393.0
,388.0,,2392249614.0,2392.0,388.0
,381.0,,2392344666.0,2392.0,381.0
,399.0,,2392359405.0,2392.0,399.0
,355.0,,2392388416.0,2392.0,355.0
,354.0,,2392402791.0,2392.0,354.0
,367.0,,2392424145.0,2392.0,367.0
,392.0,,2392453259.0,2392.0,392.0
,380.0,,2392466489.0,2392.0,380.0
,368.0,,2392509926.0,2392.0,368.0
,378.0,,2392546853.0,2392.0,378.0
,370.0,,2392576020.0,2392.0,370.0
,395.0,,2392660291.0,2392.0,395.0
,388.0,,2392712582.0,2392.0,388.0
,382.0,,2392719770.0,2392.0,382.0
,375.0,,2392743364.0,2392.0,375.0
,372.0,,2392758937.0,2392.0,372.0
,392.0,,2392766124.0,2392.0,392.0
,369.0,,2392773416.0,2392.0,369.0
,377.0,,2392795395.0,2392.0,377.0
,371.0,,2392847582.0,2392.0,371.0
,372.0,,2392876697.0,2392.0,372.0
,368.0,,2392891332.0,2392.0,368.0
,371.0,,2392905916.0,2392.0,371.0
,369.0,,2392927843.0,2392.0,369.0
,366.0,,2392935082.0,2392.0,366.0
,366.0,,2392972634.0,2392.0,366.0
,,,2393000000.0,2393.0,435.56617647058823
,376.0,,2393048468.0,2393.0,376.0
,366.0,,2393055707.0,2393.0,366.0
,372.0,,2393062947.0,2393.0,372.0
,373.0,,2393077426.0,2393.0,373.0
,372.0,,2393093155.0,2393.0,372.0
,371.0,,2393100343.0,2393.0,371.0
,386.0,,2393151905.0,2393.0,386.0
,394.0,,2393173676.0,2393.0,394.0
,395.0,,2393217635.0,2393.0,395.0
,374.0,,2393254041.0,2393.0,374.0
,392.0,,2393268728.0,2393.0,392.0
,381.0,,2393312635.0,2393.0,381.0
,382.0,,2393341801.0,2393.0,382.0
,371.0,,2393348989.0,2393.0,371.0
,377.0,,2393363520.0,2393.0,377.0
,363.0,,2393370707.0,2393.0,363.0
,355.0,,2393392739.0,2393.0,355.0
,371.0,,2393399926.0,2393.0,371.0
,394.0,,2393422270.0,2393.0,394.0
,371.0,,2393429457.0,2393.0,371.0
,354.0,,2393436697.0,2393.0,354.0
,394.0,,2393443885.0,2393.0,394.0
,363.0,,2393451072.0,2393.0,363.0
,384.0,,2393489093.0,2393.0,384.0
,373.0,,2393514614.0,2393.0,373.0
,372.0,,2393547114.0,2393.0,372.0
,372.0,,2393554353.0,2393.0,372.0
,371.0,,2393561489.0,2393.0,371.0
,374.0,,2393568728.0,2393.0,374.0
,372.0,,2393575864.0,2393.0,372.0
,375.0,,2393583207.0,2393.0,375.0
,371.0,,2393590343.0,2393.0,371.0
,371.0,,2393597478.0,2393.0,371.0
,374.0,,2393604666.0,2393.0,374.0
,373.0,,2393612270.0,2393.0,373.0
,375.0,,2393619562.0,2393.0,375.0
,378.0,,2393626801.0,2393.0,378.0
,381.0,,2393634249.0,2393.0,381.0
,369.0,,2393641541.0,2393.0,369.0
,373.0,,2393648780.0,2393.0,373.0
,377.0,,2393656020.0,2393.0,377.0
,381.0,,2393663364.0,2393.0,381.0
,374.0,,2393670707.0,2393.0,374.0
,381.0,,2393685239.0,2393.0,381.0
,374.0,,2393692374.0,2393.0,374.0
,373.0,,2393699510.0,2393.0,373.0
,371.0,,2393706801.0,2393.0,371.0
,374.0,,2393714041.0,2393.0,374.0
,372.0,,2393721280.0,2393.0,372.0
,373.0,,2393735968.0,2393.0,373.0
,392.0,,2393743155.0,2393.0,392.0
,372.0,,2393750291.0,2393.0,372.0
,395.0,,2393764822.0,2393.0,395.0
,386.0,,2393772062.0,2393.0,386.0
,371.0,,2393779249.0,2393.0,371.0
,372.0,,2393786489.0,2393.0,372.0
,371.0,,2393793728.0,2393.0,371.0
,375.0,,2393808207.0,2393.0,375.0
,371.0,,2393815343.0,2393.0,371.0
,374.0,,2393822478.0,2393.0,374.0
,372.0,,2393829614.0,2393.0,372.0
,336.0,,2393851280.0,2393.0,336.0
,398.0,,2393866176.0,2393.0,398.0
,372.0,,2393880655.0,2393.0,372.0
,382.0,,2393887895.0,2393.0,382.0
,388.0,,2393895135.0,2393.0,388.0
,393.0,,2393909770.0,2393.0,393.0
,373.0,,2393953260.0,2393.0,373.0
,372.0,,2393960551.0,2393.0,372.0
,382.0,,2393982426.0,2393.0,382.0
,373.0,,2393989718.0,2393.0,373.0
,366.0,,2393996801.0,2393.0,366.0
,,,2394000000.0,2394.0,473.22962962962964
,371.0,,2394003989.0,2394.0,371.0
,384.0,,2394018676.0,2394.0,384.0
,372.0,,2394025968.0,2394.0,372.0
,372.0,,2394047583.0,2394.0,372.0
,379.0,,2394054718.0,2394.0,379.0
,372.0,,2394061853.0,2394.0,372.0
,381.0,,2394069145.0,2394.0,381.0
,373.0,,2394076280.0,2394.0,373.0
,392.0,,2394083416.0,2394.0,392.0
,374.0,,2394097895.0,2394.0,374.0
,371.0,,2394105030.0,2394.0,371.0
,373.0,,2394119718.0,2394.0,373.0
,373.0,,2394126905.0,2394.0,373.0
,371.0,,2394141541.0,2394.0,371.0
,371.0,,2394155968.0,2394.0,371.0
,393.0,,2394177895.0,2394.0,393.0
,371.0,,2394185239.0,2394.0,371.0
,373.0,,2394192478.0,2394.0,373.0
,373.0,,2394206853.0,2394.0,373.0
,375.0,,2394221385.0,2394.0,375.0
,372.0,,2394228520.0,2394.0,372.0
,374.0,,2394235864.0,2394.0,374.0
,370.0,,2394243208.0,2394.0,370.0
,369.0,,2394257687.0,2394.0,369.0
,372.0,,2394264822.0,2394.0,372.0
,390.0,,2394272114.0,2394.0,390.0
,372.0,,2394279249.0,2394.0,372.0
,371.0,,2394286541.0,2394.0,371.0
,373.0,,2394293676.0,2394.0,373.0
,372.0,,2394300812.0,2394.0,372.0
,366.0,,2394330135.0,2394.0,366.0
,371.0,,2394337374.0,2394.0,371.0
,374.0,,2394344666.0,2394.0,374.0
,375.0,,2394351905.0,2394.0,375.0
,383.0,,2394359249.0,2394.0,383.0
,395.0,,2394366385.0,2394.0,395.0
,383.0,,2394373676.0,2394.0,383.0
,372.0,,2394380812.0,2394.0,372.0
,371.0,,2394388051.0,2394.0,371.0
,388.0,,2394395395.0,2394.0,388.0
,376.0,,2394402687.0,2394.0,376.0
,383.0,,2394410030.0,2394.0,383.0
,386.0,,2394424510.0,2394.0,386.0
,372.0,,2394431697.0,2394.0,372.0
,381.0,,2394438885.0,2394.0,381.0
,395.0,,2394446176.0,2394.0,395.0
,372.0,,2394453416.0,2394.0,372.0
,380.0,,2394460551.0,2394.0,380.0
,372.0,,2394467687.0,2394.0,372.0
,372.0,,2394475030.0,2394.0,372.0
,372.0,,2394482166.0,2394.0,372.0
,373.0,,2394497270.0,2394.0,373.0
,374.0,,2394504510.0,2394.0,374.0
,374.0,,2394511697.0,2394.0,374.0
,373.0,,2394518780.0,2394.0,373.0
,372.0,,2394533208.0,2394.0,372.0
,372.0,,2394540343.0,2394.0,372.0
,371.0,,2394554926.0,2394.0,371.0
,372.0,,2394569510.0,2394.0,372.0
,372.0,,2394576645.0,2394.0,372.0
,374.0,,2394591124.0,2394.0,374.0
,373.0,,2394620447.0,2394.0,373.0
,384.0,,2394712635.0,2394.0,384.0
,371.0,,2394734249.0,2394.0,371.0
,382.0,,2394748937.0,2394.0,382.0
,399.0,,2394763260.0,2394.0,399.0
,385.0,,2394792114.0,2394.0,385.0
,394.0,,2394879353.0,2394.0,394.0
,373.0,,2394886489.0,2394.0,373.0
,374.0,,2394901801.0,2394.0,374.0
,373.0,,2394910187.0,2394.0,373.0
,394.0,,2394966333.0,2394.0,394.0
,,,2395000000.0,2395.0,520.8253968253969
,387.0,,2395034978.0,2395.0,387.0
,386.0,,2395072426.0,2395.0,386.0
,392.0,,2395102010.0,2395.0,392.0
,399.0,,2395244718.0,2395.0,399.0
,391.0,,2395251853.0,2395.0,391.0
,382.0,,2395266541.0,2395.0,382.0
,370.0,,2395332739.0,2395.0,370.0
,371.0,,2395392218.0,2395.0,371.0
,387.0,,2395406697.0,2395.0,387.0
,366.0,,2395444145.0,2395.0,366.0
,399.0,,2395467999.0,2395.0,399.0
,385.0,,2395475343.0,2395.0,385.0
,288.0,,2395513364.0,2395.0,288.0
,375.0,,2395567843.0,2395.0,375.0
,376.0,,2395582426.0,2395.0,376.0
,339.0,,2395604666.0,2395.0,339.0
,366.0,,2395611801.0,2395.0,366.0
,368.0,,2395626749.0,2395.0,368.0
,361.0,,2395641437.0,2395.0,361.0
,363.0,,2395724197.0,2395.0,363.0
,372.0,,2395851645.0,2395.0,372.0
,377.0,,2395858781.0,2395.0,377.0
,365.0,,2395934979.0,2395.0,365.0
,,,2396000000.0,2396.0,669.2357723577236
,372.0,,2396066333.0,2396.0,372.0
,383.0,,2396180760.0,2396.0,383.0
,363.0,,2396210812.0,2396.0,363.0
,396.0,,2396225187.0,2396.0,396.0
,378.0,,2396232374.0,2396.0,378.0
,361.0,,2396239562.0,2396.0,361.0
,373.0,,2396254197.0,2396.0,373.0
,391.0,,2396261489.0,2396.0,391.0
,373.0,,2396268676.0,2396.0,373.0
,375.0,,2396275968.0,2396.0,375.0
,371.0,,2396290499.0,2396.0,371.0
,370.0,,2396306020.0,2396.0,370.0
,390.0,,2396320551.0,2396.0,390.0
,372.0,,2396327739.0,2396.0,372.0
,365.0,,2396342218.0,2396.0,365.0
,378.0,,2396349354.0,2396.0,378.0
,365.0,,2396356489.0,2396.0,365.0
,372.0,,2396363781.0,2396.0,372.0
,363.0,,2396370916.0,2396.0,363.0
,372.0,,2396378208.0,2396.0,372.0
,371.0,,2396385395.0,2396.0,371.0
,374.0,,2396392843.0,2396.0,374.0
,369.0,,2396399927.0,2396.0,369.0
,370.0,,2396415708.0,2396.0,370.0
,370.0,,2396422843.0,2396.0,370.0
,372.0,,2396430031.0,2396.0,372.0
,394.0,,2396437322.0,2396.0,394.0
,374.0,,2396451958.0,2396.0,374.0
,372.0,,2396459093.0,2396.0,372.0
,364.0,,2396466229.0,2396.0,364.0
,373.0,,2396473520.0,2396.0,373.0
,372.0,,2396480656.0,2396.0,372.0
,363.0,,2396502947.0,2396.0,363.0
,372.0,,2396517843.0,2396.0,372.0
,373.0,,2396525083.0,2396.0,373.0
,371.0,,2396532322.0,2396.0,371.0
,368.0,,2396546854.0,2396.0,368.0
,,,2397000000.0,2397.0,666.072
,370.0,,2397239510.0,2397.0,370.0
,370.0,,2397282635.0,2397.0,370.0
,363.0,,2397297218.0,2397.0,363.0
,365.0,,2397320812.0,2397.0,365.0
,361.0,,2397359406.0,2397.0,361.0
,374.0,,2397376697.0,2397.0,374.0
,373.0,,2397392010.0,2397.0,373.0
,382.0,,2397399197.0,2397.0,382.0
,386.0,,2397406437.0,2397.0,386.0
,372.0,,2397537843.0,2397.0,372.0
,373.0,,2397544979.0,2397.0,373.0
,373.0,,2397552270.0,2397.0,373.0
,,,2398000000.0,2398.0,609.963768115942
,,,2399000000.0,2399.0,548.9104477611941
,371.0,,2399348208.0,2399.0,371.0
,371.0,,2399355396.0,2399.0,371.0
,371.0,,2399362583.0,2399.0,371.0
,397.0,,2399369771.0,2399.0,397.0
,397.0,,2399377166.0,2399.0,397.0
,367.0,,2399384406.0,2399.0,367.0
,376.0,,2399391541.0,2399.0,376.0
,373.0,,2399398937.0,2399.0,373.0
,370.0,,2399406333.0,2399.0,370.0
,373.0,,2399413468.0,2399.0,373.0
,384.0,,2399420708.0,2399.0,384.0
,372.0,,2399428208.0,2399.0,372.0
,394.0,,2399435343.0,2399.0,394.0
,367.0,,2399450343.0,2399.0,367.0
,371.0,,2399457583.0,2399.0,371.0
,372.0,,2399464666.0,2399.0,372.0
,371.0,,2399471854.0,2399.0,371.0
,372.0,,2399479093.0,2399.0,372.0
,373.0,,2399493521.0,2399.0,373.0
,372.0,,2399500760.0,2399.0,372.0
,373.0,,2399508052.0,2399.0,373.0
,366.0,,2399515187.0,2399.0,366.0
,372.0,,2399522479.0,2399.0,372.0
,372.0,,2399529614.0,2399.0,372.0
,372.0,,2399536750.0,2399.0,372.0
,377.0,,2399544041.0,2399.0,377.0
,375.0,,2399551177.0,2399.0,375.0
,372.0,,2399558364.0,2399.0,372.0
,373.0,,2399565604.0,2399.0,373.0
,370.0,,2399572739.0,2399.0,370.0
,373.0,,2399579927.0,2399.0,373.0
,394.0,,2399588208.0,2399.0,394.0
,,,2400000000.0,2400.0,602.7851851851852
,370.0,,2400325344.0,2400.0,370.0
,369.0,,2400332583.0,2400.0,369.0
,371.0,,2400346958.0,2400.0,371.0
,352.0,,2400353989.0,2400.0,352.0
,374.0,,2400361229.0,2400.0,374.0
,,,2401000000.0,2401.0,602.9347826086956
,379.0,,2401213104.0,2401.0,379.0
,388.0,,2401241854.0,2401.0,388.0
,,,2402000000.0,2402.0,588.0438596491229
,375.0,,2402677844.0,2402.0,375.0
,365.0,,2402685135.0,2402.0,365.0
,368.0,,2402700188.0,2402.0,368.0
,372.0,,2402707323.0,2402.0,372.0
,371.0,,2402721750.0,2402.0,371.0
,371.0,,2402728885.0,2402.0,371.0
,383.0,,2402736125.0,2402.0,383.0
,389.0,,2402743885.0,2402.0,389.0
,365.0,,2402750969.0,2402.0,365.0
,373.0,,2402758260.0,2402.0,373.0
,366.0,,2402765396.0,2402.0,366.0
,371.0,,2402782167.0,2402.0,371.0
,371.0,,2402797896.0,2402.0,371.0
,371.0,,2402962844.0,2402.0,371.0
,379.0,,2402978573.0,2402.0,379.0
,,,2403000000.0,2403.0,622.9924812030075
,374.0,,2403013417.0,2403.0,374.0
,370.0,,2403028260.0,2403.0,370.0
,366.0,,2403035604.0,2403.0,366.0
,372.0,,2403042635.0,2403.0,372.0
,366.0,,2403049771.0,2403.0,366.0
,371.0,,2403670344.0,2403.0,371.0
,376.0,,2403684667.0,2403.0,376.0
,373.0,,2403699823.0,2403.0,373.0
,,,2404000000.0,2404.0,612.726618705036
,,,2405000000.0,2405.0,607.672
,373.0,,2405990396.0,2405.0,373.0
,,,2406000000.0,2406.0,536.3333333333334
,372.0,,2406008469.0,2406.0,372.0
,399.0,,2406015761.0,2406.0,399.0
,354.0,,2406023052.0,2406.0,354.0
,365.0,,2406030396.0,2406.0,365.0
,371.0,,2406060136.0,2406.0,371.0
,372.0,,2406067740.0,2406.0,372.0
,371.0,,2406074927.0,2406.0,371.0
,377.0,,2406082063.0,2406.0,377.0
,374.0,,2406096386.0,2406.0,374.0
,374.0,,2406103782.0,2406.0,374.0
,374.0,,2406110917.0,2406.0,374.0
,370.0,,2406118052.0,2406.0,370.0
,374.0,,2406125344.0,2406.0,374.0
,371.0,,2406132688.0,2406.0,371.0
,371.0,,2406139927.0,2406.0,371.0
,373.0,,2406154823.0,2406.0,373.0
,373.0,,2406161959.0,2406.0,373.0
,371.0,,2406169511.0,2406.0,371.0
,374.0,,2406176802.0,2406.0,374.0
,371.0,,2406183938.0,2406.0,371.0
,372.0,,2406997011.0,2406.0,372.0
,,,2407000000.0,2407.0,564.3525179856115
,383.0,,2407004094.0,2407.0,383.0
,375.0,,2407011230.0,2407.0,375.0
,373.0,,2407025292.0,2407.0,373.0
,377.0,,2407586542.0,2407.0,377.0
,363.0,,2407600657.0,2407.0,363.0
,376.0,,2407643053.0,2407.0,376.0
,376.0,,2407664771.0,2407.0,376.0
,372.0,,2407685188.0,2407.0,372.0
,371.0,,2407702896.0,2407.0,371.0
,395.0,,2407720813.0,2407.0,395.0
,371.0,,2407728001.0,2407.0,371.0
,376.0,,2407735240.0,2407.0,376.0
,398.0,,2407757480.0,2407.0,398.0
,368.0,,2407764719.0,2407.0,368.0
,383.0,,2407802219.0,2407.0,383.0
,365.0,,2407809459.0,2407.0,365.0
,399.0,,2407824094.0,2407.0,399.0
,374.0,,2407831282.0,2407.0,374.0
,,,2408000000.0,2408.0,601.3260869565217
,381.0,,2408053365.0,2408.0,381.0
,377.0,,2408835292.0,2408.0,377.0
,398.0,,2408842792.0,2408.0,398.0
,382.0,,2408857584.0,2408.0,382.0
,397.0,,2408880292.0,2408.0,397.0
,370.0,,2408887844.0,2408.0,370.0
,377.0,,2408910709.0,2408.0,377.0
,367.0,,2408925709.0,2408.0,367.0
,,,2409000000.0,2409.0,546.8608695652174
,376.0,,2409044563.0,2409.0,376.0
,362.0,,2409230865.0,2409.0,362.0
,390.0,,2409238574.0,2409.0,390.0
,367.0,,2409356022.0,2409.0,367.0
,396.0,,2409421386.0,2409.0,396.0
,385.0,,2409428834.0,2409.0,385.0
,369.0,,2409505397.0,2409.0,369.0
,372.0,,2409635813.0,2409.0,372.0
,395.0,,2409650813.0,2409.0,395.0
,369.0,,2409696803.0,2409.0,369.0
,397.0,,2409704355.0,2409.0,397.0
,388.0,,2409727219.0,2409.0,388.0
,366.0,,2409757324.0,2409.0,366.0
,376.0,,2409865084.0,2409.0,376.0
,372.0,,2409887532.0,2409.0,372.0
,370.0,,2409894928.0,2409.0,370.0
,372.0,,2409924824.0,2409.0,372.0
,,,2410000000.0,2410.0,435.86507936507934
,393.0,,2410054667.0,2410.0,393.0
,382.0,,2410130813.0,2410.0,382.0
,382.0,,2410185292.0,2410.0,382.0
,395.0,,2410276542.0,2410.0,395.0
,371.0,,2410291803.0,2410.0,371.0
,372.0,,2410358782.0,2410.0,372.0
,389.0,,2410366438.0,2410.0,389.0
,372.0,,2410381334.0,2410.0,372.0
,365.0,,2410396074.0,2410.0,365.0
,394.0,,2410403574.0,2410.0,394.0
,363.0,,2410410917.0,2410.0,363.0
,374.0,,2410418261.0,2410.0,374.0
,375.0,,2410425761.0,2410.0,375.0
,372.0,,2410433105.0,2410.0,372.0
,374.0,,2410440761.0,2410.0,374.0
,372.0,,2410463261.0,2410.0,372.0
,382.0,,2410470605.0,2410.0,382.0
,372.0,,2410478001.0,2410.0,372.0
,376.0,,2410485397.0,2410.0,376.0
,371.0,,2410492688.0,2410.0,371.0
,375.0,,2410500084.0,2410.0,375.0
,372.0,,2410507428.0,2410.0,372.0
,384.0,,2410514772.0,2410.0,384.0
,371.0,,2410552063.0,2410.0,371.0
,373.0,,2410559459.0,2410.0,373.0
,384.0,,2410566751.0,2410.0,384.0
,373.0,,2410574095.0,2410.0,373.0
,371.0,,2410581386.0,2410.0,371.0
,371.0,,2410588730.0,2410.0,371.0
,369.0,,2410596074.0,2410.0,369.0
,373.0,,2410618470.0,2410.0,373.0
,382.0,,2410625918.0,2410.0,382.0
,372.0,,2410641647.0,2410.0,372.0
,371.0,,2410656543.0,2410.0,371.0
,371.0,,2410663938.0,2410.0,371.0
,372.0,,2410671334.0,2410.0,372.0
,393.0,,2410678730.0,2410.0,393.0
,379.0,,2410686126.0,2410.0,379.0
,380.0,,2410693574.0,2410.0,380.0
,384.0,,2410715918.0,2410.0,384.0
,373.0,,2410723261.0,2410.0,373.0
,372.0,,2410730605.0,2410.0,372.0
,375.0,,2410737949.0,2410.0,375.0
,371.0,,2410745240.0,2410.0,371.0
,371.0,,2410767480.0,2410.0,371.0
,372.0,,2410774824.0,2410.0,372.0
,382.0,,2410782115.0,2410.0,382.0
,371.0,,2410789459.0,2410.0,371.0
,374.0,,2410796855.0,2410.0,374.0
,377.0,,2410804303.0,2410.0,377.0
,369.0,,2410811751.0,2410.0,369.0
,393.0,,2410819043.0,2410.0,393.0
,381.0,,2410826386.0,2410.0,381.0
,371.0,,2410833782.0,2410.0,371.0
,371.0,,2410841178.0,2410.0,371.0
,372.0,,2410848470.0,2410.0,372.0
,381.0,,2410855918.0,2410.0,381.0
,383.0,,2410863470.0,2410.0,383.0
,372.0,,2410878261.0,2410.0,372.0
,379.0,,2410885657.0,2410.0,379.0
,382.0,,2410893001.0,2410.0,382.0
,373.0,,2410900345.0,2410.0,373.0
,372.0,,2410930293.0,2410.0,372.0
,374.0,,2410937740.0,2410.0,374.0
,392.0,,2410945136.0,2410.0,392.0
,371.0,,2410982115.0,2410.0,371.0
,386.0,,2410997376.0,2410.0,386.0
,,,2411000000.0,2411.0,595.062015503876
,372.0,,2411004720.0,2411.0,372.0
,372.0,,2411012115.0,2411.0,372.0
,370.0,,2411019563.0,2411.0,370.0
,375.0,,2411034355.0,2411.0,375.0
,373.0,,2411041751.0,2411.0,373.0
,376.0,,2411049407.0,2411.0,376.0
,372.0,,2411056751.0,2411.0,372.0
,382.0,,2411064147.0,2411.0,382.0
,381.0,,2411071595.0,2411.0,381.0
,372.0,,2411086438.0,2411.0,372.0
,382.0,,2411101438.0,2411.0,382.0
,376.0,,2411116126.0,2411.0,376.0
,374.0,,2411123574.0,2411.0,374.0
,373.0,,2411131022.0,2411.0,373.0
,372.0,,2411138470.0,2411.0,372.0
,372.0,,2411145970.0,2411.0,372.0
,374.0,,2411160813.0,2411.0,374.0
,371.0,,2411168261.0,2411.0,371.0
,373.0,,2411175709.0,2411.0,373.0
,373.0,,2411183157.0,2411.0,373.0
,373.0,,2411212845.0,2411.0,373.0
,362.0,,2411220293.0,2411.0,362.0
,381.0,,2411227688.0,2411.0,381.0
,372.0,,2411235032.0,2411.0,372.0
,372.0,,2411242324.0,2411.0,372.0
,372.0,,2411249772.0,2411.0,372.0
,373.0,,2411257063.0,2411.0,373.0
,381.0,,2411280397.0,2411.0,381.0
,371.0,,2411302740.0,2411.0,371.0
,394.0,,2411310240.0,2411.0,394.0
,373.0,,2411325032.0,2411.0,373.0
,373.0,,2411332376.0,2411.0,373.0
,376.0,,2411347115.0,2411.0,376.0
,373.0,,2411354459.0,2411.0,373.0
,376.0,,2411361751.0,2411.0,376.0
,371.0,,2411369199.0,2411.0,371.0
,356.0,,2411376543.0,2411.0,356.0
,393.0,,2411383990.0,2411.0,393.0
,385.0,,2411531699.0,2411.0,385.0
,392.0,,2411553834.0,2411.0,392.0
,394.0,,2411561334.0,2411.0,394.0
,380.0,,2411586855.0,2411.0,380.0
,381.0,,2411619511.0,2411.0,381.0
,370.0,,2411647688.0,2411.0,370.0
,387.0,,2411655136.0,2411.0,387.0
,368.0,,2411662428.0,2411.0,368.0
,373.0,,2411670136.0,2411.0,373.0
,391.0,,2411677584.0,2411.0,391.0
,396.0,,2411703261.0,2411.0,396.0
,373.0,,2411886647.0,2411.0,373.0
,,,2412000000.0,2412.0,587.546218487395
,387.0,,2412031074.0,2412.0,387.0
,371.0,,2412038522.0,2412.0,371.0
,390.0,,2412161438.0,2412.0,390.0
,381.0,,2412255605.0,2412.0,381.0
,359.0,,2412294616.0,2412.0,359.0
,398.0,,2412425970.0,2412.0,398.0
,374.0,,2412433314.0,2412.0,374.0
,395.0,,2412463261.0,2412.0,395.0
,391.0,,2412485970.0,2412.0,391.0
,399.0,,2412493626.0,2412.0,399.0
,374.0,,2412789303.0,2412.0,374.0
,373.0,,2412812168.0,2412.0,373.0
,356.0,,2412819459.0,2412.0,356.0
,391.0,,2412826803.0,2412.0,391.0
,361.0,,2412849772.0,2412.0,361.0
,377.0,,2412872064.0,2412.0,377.0
,373.0,,2412879511.0,2412.0,373.0
,372.0,,2412886907.0,2412.0,372.0
,371.0,,2412894199.0,2412.0,371.0
,371.0,,2412901543.0,2412.0,371.0
,373.0,,2412908939.0,2412.0,373.0
,372.0,,2412916386.0,2412.0,372.0
,373.0,,2412923782.0,2412.0,373.0
,374.0,,2412931126.0,2412.0,374.0
,385.0,,2412938470.0,2412.0,385.0
,374.0,,2412961595.0,2412.0,374.0
,385.0,,2412969095.0,2412.0,385.0
,373.0,,2412976439.0,2412.0,373.0
,371.0,,2412992949.0,2412.0,371.0
,,,2413000000.0,2413.0,589.1693548387096
,372.0,,2413023782.0,2413.0,372.0
,373.0,,2413031230.0,2413.0,373.0
,370.0,,2413309199.0,2413.0,370.0
,392.0,,2413340084.0,2413.0,392.0
,391.0,,2413362064.0,2413.0,391.0
,374.0,,2413459355.0,2413.0,374.0
,375.0,,2413542116.0,2413.0,375.0
,364.0,,2413625084.0,2413.0,364.0
,373.0,,2413680189.0,2413.0,373.0
,367.0,,2413687584.0,2413.0,367.0
,373.0,,2413694980.0,2413.0,373.0
,372.0,,2413702324.0,2413.0,372.0
,398.0,,2413709720.0,2413.0,398.0
,360.0,,2413732376.0,2413.0,360.0
,,,2414000000.0,2414.0,697.2265625
,372.0,,2414000657.0,2414.0,372.0
,378.0,,2414015657.0,2414.0,378.0
,374.0,,2414031126.0,2414.0,374.0
,370.0,,2414043678.0,2414.0,370.0
,373.0,,2414124772.0,2414.0,373.0
,372.0,,2414264772.0,2414.0,372.0
,362.0,,2414279772.0,2414.0,362.0
,,,2415000000.0,2415.0,615.6666666666666
,367.0,,2415250553.0,2415.0,367.0
,373.0,,2415991283.0,2415.0,373.0
,,,2416000000.0,2416.0,781.7789473684211
,371.0,,2416003626.0,2416.0,371.0
,363.0,,2416064043.0,2416.0,363.0
,373.0,,2416094460.0,2416.0,373.0
,365.0,,2416176699.0,2416.0,365.0
,372.0,,2416184043.0,2416.0,372.0
,374.0,,2416191335.0,2416.0,374.0
,370.0,,2416198835.0,2416.0,370.0
,373.0,,2416213626.0,2416.0,373.0
,370.0,,2416220918.0,2416.0,370.0
,376.0,,2416228314.0,2416.0,376.0
,391.0,,2416244199.0,2416.0,391.0
,374.0,,2416251595.0,2416.0,374.0
,370.0,,2416259043.0,2416.0,370.0
,367.0,,2416267168.0,2416.0,367.0
,365.0,,2416283574.0,2416.0,365.0
,367.0,,2416340866.0,2416.0,367.0
,,,2417000000.0,2417.0,641.6349206349206
,,,2418000000.0,2418.0,664.8348623853211
,,,2419000000.0,2419.0,648.0652173913044
,,,2420000000.0,2420.0,688.8030303030303
,,,2421000000.0,2421.0,693.4191176470588
,,,2422000000.0,2422.0,624.5446428571429
,,,2423000000.0,2423.0,664.4586466165414
,,,2424000000.0,2424.0,664.7067669172932
,,,2425000000.0,2425.0,641.6147540983607
,392.0,,2425012794.0,2425.0,392.0
,,,2426000000.0,2426.0,669.8739495798319
,,,2427000000.0,2427.0,668.6967213114754
,,,2428000000.0,2428.0,615.0930232558139
,,,2429000000.0,2429.0,854.4070796460177
,,,2430000000.0,2430.0,720.1333333333333
,,,2431000000.0,2431.0,744.5588235294117
,,,2432000000.0,2432.0,1031.0280373831777
,,,2433000000.0,2433.0,675.0833333333334
,,,2434000000.0,2434.0,690.3503649635037
,,,2435000000.0,2435.0,688.3307692307692
,,,2436000000.0,2436.0,847.4545454545455
,,,2437000000.0,2437.0,732.6623376623377
,,,2438000000.0,2438.0,587.0847457627119
,,,2439000000.0,2439.0,998.1388888888889
,,,2440000000.0,2440.0,636.5284552845528
,378.0,,2440354618.0,2440.0,378.0
,,,2441000000.0,2441.0,704.5234375
,,,2442000000.0,2442.0,655.7818181818182
,,,2443000000.0,2443.0,656.4166666666666
,,,2444000000.0,2444.0,568.1056910569106
,391.0,,2444339410.0,2444.0,391.0
,,,2445000000.0,2445.0,630.3025210084033
,,,2446000000.0,2446.0,2119.3333333333335
,,,2447000000.0,2447.0,819.2333333333333
,,,2448000000.0,2448.0,903.6792452830189
,,,2449000000.0,2449.0,765.4732142857143
,,,2450000000.0,2450.0,745.188679245283
,,,2451000000.0,2451.0,793.3783783783783
,,,2452000000.0,2452.0,597.4711538461538
,,,2453000000.0,2453.0,694.3255813953489
,,,2454000000.0,2454.0,690.3188405797101
,,,2455000000.0,2455.0,693.595041322314
,,,2456000000.0,2456.0,610.8923076923077
,221.0,,2456265766.0,2456.0,221.0
,,,2457000000.0,2457.0,682.2647058823529
,,,2458000000.0,2458.0,705.223076923077
,383.0,,2458394464.0,2458.0,383.0
,,,2459000000.0,2459.0,605.9666666666667
,,,2460000000.0,2460.0,609.7542372881356
,,,2461000000.0,2461.0,573.2213740458016
,,,2462000000.0,2462.0,613.698275862069
,,,2463000000.0,2463.0,814.816513761468
,,,2464000000.0,2464.0,740.1804511278195
,,,2465000000.0,2465.0,932.2072072072073
,,,2466000000.0,2466.0,632.3728813559322
,,,2467000000.0,2467.0,664.1594202898551
,,,2468000000.0,2468.0,674.6739130434783
,,,2469000000.0,2469.0,678.9310344827586
,,,2470000000.0,2470.0,709.290909090909
,,,2471000000.0,2471.0,673.765625
,,,2472000000.0,2472.0,639.1724137931035
,,,2473000000.0,2473.0,645.6363636363636
,,,2474000000.0,2474.0,661.4850746268656
,,,2475000000.0,2475.0,646.1639344262295
,,,2476000000.0,2476.0,689.3666666666667
,,,2477000000.0,2477.0,643.5083333333333
,,,2478000000.0,2478.0,595.968992248062
,,,2479000000.0,2479.0,1019.9166666666666
,,,2480000000.0,2480.0,664.8031496062993
,,,2481000000.0,2481.0,880.2521008403361
,,,2482000000.0,2482.0,782.7786885245902
,,,2483000000.0,2483.0,635.1353383458646
,,,2484000000.0,2484.0,686.8759124087592
,,,2485000000.0,2485.0,692.9461538461538
,,,2486000000.0,2486.0,769.7549019607843
,,,2487000000.0,2487.0,701.2637362637363
,387.0,,2487004936.0,2487.0,387.0
,,,2488000000.0,2488.0,1198.3333333333333
,,,2489000000.0,2489.0,644.1682242990654
,399.0,,2489825613.0,2489.0,399.0
,,,2490000000.0,2490.0,652.140625
,,,2491000000.0,2491.0,663.3435114503817
,,,2492000000.0,2492.0,652.5
,,,2493000000.0,2493.0,642.3553719008264
,,,2494000000.0,2494.0,619.0672268907563
,,,2495000000.0,2495.0,663.3189655172414
,,,2496000000.0,2496.0,841.7064220183486
,,,2497000000.0,2497.0,692.2093023255813
,,,2498000000.0,2498.0,780.4803149606299
,,,2499000000.0,2499.0,995.6779661016949
,,,2500000000.0,2500.0,692.0671641791045
,,,2501000000.0,2501.0,692.9124087591241
,,,2502000000.0,2502.0,646.5213675213676
,,,2503000000.0,2503.0,761.4728682170543
,,,2504000000.0,2504.0,689.963768115942
,,,2505000000.0,2505.0,695.9918032786885
,,,2506000000.0,2506.0,631.0930232558139
,,,2507000000.0,2507.0,759.6122448979592
,,,2508000000.0,2508.0,676.9313725490196
,,,2509000000.0,2509.0,584.8461538461538
,,,2510000000.0,2510.0,671.2131147540983
,,,2511000000.0,2511.0,639.104
,,,2512000000.0,2512.0,651.3193277310925
,,,2513000000.0,2513.0,715.3153153153153
,,,2514000000.0,2514.0,783.1111111111111
,396.0,,2514985303.0,2514.0,396.0
,,,2515000000.0,2515.0,690.2258064516129
,,,2516000000.0,2516.0,875.4666666666667
,398.0,,2516416241.0,2516.0,398.0
,,,2517000000.0,2517.0,661.0751879699249
,,,2518000000.0,2518.0,662.2970297029703
,,,2519000000.0,2519.0,628.6666666666666
,,,2520000000.0,2520.0,703.771186440678
,,,2521000000.0,2521.0,651.9609375
,,,2522000000.0,2522.0,544.2735849056604
,,,2523000000.0,2523.0,665.7686567164179
,,,2524000000.0,2524.0,660.2074074074075
,,,2525000000.0,2525.0,691.7542372881356
,,,2526000000.0,2526.0,649.0847457627119
,,,2527000000.0,2527.0,627.8629032258065
,,,2528000000.0,2528.0,564.5615384615385
,370.0,,2528116502.0,2528.0,370.0
,,,2529000000.0,2529.0,645.1944444444445
,,,2530000000.0,2530.0,815.8571428571429
,,,2531000000.0,2531.0,831.3584905660377
,,,2532000000.0,2532.0,978.1651376146789
,,,2533000000.0,2533.0,641.65625
,,,2534000000.0,2534.0,677.3629629629629
,,,2535000000.0,2535.0,672.9606299212599
,,,2536000000.0,2536.0,689.4392523364486
,,,2537000000.0,2537.0,666.7080291970802
,,,2538000000.0,2538.0,670.4525547445255
,,,2539000000.0,2539.0,610.0325203252032
,,,2540000000.0,2540.0,667.5555555555555
,,,2541000000.0,2541.0,690.0846153846154
,,,2542000000.0,2542.0,668.3818181818182
,,,2543000000.0,2543.0,655.7166666666667
,,,2544000000.0,2544.0,586.5
,,,2545000000.0,2545.0,637.6666666666666
,,,2546000000.0,2546.0,1358.4941176470588
,,,2547000000.0,2547.0,1158.126984126984
,,,2548000000.0,2548.0,958.5490196078431
,,,2549000000.0,2549.0,567.890756302521
,,,2550000000.0,2550.0,705.031007751938
,,,2551000000.0,2551.0,697.2481203007519
,,,2552000000.0,2552.0,629.2666666666667
,,,2553000000.0,2553.0,692.104
,,,2554000000.0,2554.0,688.1021897810219
,,,2555000000.0,2555.0,692.188524590164
,,,2556000000.0,2556.0,597.7519379844962
,390.0,,2556016244.0,2556.0,390.0
,,,2557000000.0,2557.0,665.021897810219
,,,2558000000.0,2558.0,680.8167938931298
,,,2559000000.0,2559.0,619.7560975609756
,,,2560000000.0,2560.0,636.8151260504202
,,,2561000000.0,2561.0,635.0902255639098
,,,2562000000.0,2562.0,585.44
,,,2563000000.0,2563.0,823.3818181818182
,,,2564000000.0,2564.0,864.2058823529412
,,,2565000000.0,2565.0,684.3644859813085
,,,2566000000.0,2566.0,732.4181818181818
,,,2567000000.0,2567.0,544.624
,,,2568000000.0,2568.0,718.2481203007519
,,,2569000000.0,2569.0,670.8108108108108
,,,2570000000.0,2570.0,724.6259541984733
,,,2571000000.0,2571.0,738.5952380952381
,,,2572000000.0,2572.0,577.7142857142857
,377.0,,2572086402.0,2572.0,377.0
,,,2573000000.0,2573.0,700.1742424242424
,,,2574000000.0,2574.0,689.6590909090909
,,,2575000000.0,2575.0,671.4959349593496
,394.0,,2575229736.0,2575.0,394.0
,,,2576000000.0,2576.0,626.5384615384615
,,,2577000000.0,2577.0,596.4656488549618
,,,2578000000.0,2578.0,636.6615384615385
,,,2579000000.0,2579.0,953.6388888888889
,,,2580000000.0,2580.0,751.2857142857143
,,,2581000000.0,2581.0,808.8426966292135
,,,2582000000.0,2582.0,713.8674698795181
,,,2583000000.0,2583.0,666.9230769230769
,,,2584000000.0,2584.0,649.9848484848485
,,,2585000000.0,2585.0,758.776
,,,2586000000.0,2586.0,725.5268817204301
,,,2587000000.0,2587.0,711.3731343283582
,,,2588000000.0,2588.0,718.5367647058823
,,,2589000000.0,2589.0,617.7851239669421
,,,2590000000.0,2590.0,702.1515151515151
,,,2591000000.0,2591.0,720.3538461538461
,,,2592000000.0,2592.0,663.155737704918
,,,2593000000.0,2593.0,613.392
,,,2594000000.0,2594.0,627.32
,,,2595000000.0,2595.0,639.0721649484536
,,,2596000000.0,2596.0,796.9363636363636
,,,2597000000.0,2597.0,742.5086206896551
,,,2598000000.0,2598.0,801.433628318584
,,,2599000000.0,2599.0,693.1428571428571
,,,2600000000.0,2600.0,1020.2456140350877
,,,2601000000.0,2601.0,714.1203007518797
,,,2602000000.0,2602.0,623.1764705882352
,,,2603000000.0,2603.0,700.1382113821138
,,,2604000000.0,2604.0,678.2335766423357
,,,2605000000.0,2605.0,694.7864077669902
,,,2606000000.0,2606.0,693.0
,,,2607000000.0,2607.0,601.8761061946902
,,,2608000000.0,2608.0,599.6850393700787
,,,2609000000.0,2609.0,613.5357142857143
,,,2610000000.0,2610.0,590.7421875
,395.0,,2610877917.0,2610.0,395.0
,,,2611000000.0,2611.0,534.7829457364342
,,,2612000000.0,2612.0,740.9304347826087
,,,2613000000.0,2613.0,1302.7073170731708
,399.0,,2613322136.0,2613.0,399.0
,,,2614000000.0,2614.0,806.0588235294117
,,,2615000000.0,2615.0,978.9285714285714
,,,2616000000.0,2616.0,608.8582677165355
,,,2617000000.0,2617.0,703.9160305343512
,399.0,,2617036563.0,2617.0,399.0
,,,2618000000.0,2618.0,694.9328358208955
,,,2619000000.0,2619.0,670.3571428571429
,,,2620000000.0,2620.0,679.4661654135339
,,,2621000000.0,2621.0,705.6911764705883
,,,2622000000.0,2622.0,636.3760683760684
,,,2623000000.0,2623.0,681.390977443609
,,,2624000000.0,2624.0,638.9635036496351
,398.0,,2624473647.0,2624.0,398.0
,,,2625000000.0,2625.0,704.4761904761905
,,,2626000000.0,2626.0,612.4754098360655
,,,2627000000.0,2627.0,527.8992248062016
,,,2628000000.0,2628.0,583.8461538461538
,,,2629000000.0,2629.0,928.34375
,,,2630000000.0,2630.0,834.3333333333334
,,,2631000000.0,2631.0,846.3232323232323
,,,2632000000.0,2632.0,779.9042553191489
,,,2633000000.0,2633.0,587.4354838709677
,,,2634000000.0,2634.0,700.3283582089553
,,,2635000000.0,2635.0,691.4488188976378
,,,2636000000.0,2636.0,794.7227722772277
,,,2637000000.0,2637.0,679.6350364963504
,,,2638000000.0,2638.0,687.6350364963504
,,,2639000000.0,2639.0,610.2666666666667
,393.0,,2639428336.0,2639.0,393.0
,221.0,,2639480107.0,2639.0,221.0
,,,2640000000.0,2640.0,675.3030303030303
,399.0,,2640352867.0,2640.0,399.0
,,,2641000000.0,2641.0,661.7067669172932
,,,2642000000.0,2642.0,642.051724137931
,,,2643000000.0,2643.0,630.3015873015873
,,,2644000000.0,2644.0,610.0656934306569
,,,2645000000.0,2645.0,626.1525423728814
,,,2646000000.0,2646.0,1636.0243902439024
,,,2647000000.0,2647.0,784.6923076923077
,,,2648000000.0,2648.0,849.3663366336634
,,,2649000000.0,2649.0,779.2307692307693
,,,2650000000.0,2650.0,695.508064516129
,396.0,,2650027712.0,2650.0,396.0
,,,2651000000.0,2651.0,703.0149253731344
,,,2652000000.0,2652.0,633.872
,,,2653000000.0,2653.0,726.5384615384615
,,,2654000000.0,2654.0,691.5367647058823
,,,2655000000.0,2655.0,692.3714285714286
,,,2656000000.0,2656.0,774.9014084507043
,,,2657000000.0,2657.0,595.2177419354839
,,,2658000000.0,2658.0,692.984126984127
,,,2659000000.0,2659.0,649.8403361344538
,,,2660000000.0,2660.0,604.3846153846154
,,,2661000000.0,2661.0,518.024
,,,2662000000.0,2662.0,644.0178571428571
,333.0,,2662919276.0,2662.0,333.0
,,,2663000000.0,2663.0,906.5545454545454
,,,2664000000.0,2664.0,780.189393939394
,,,2665000000.0,2665.0,1157.8349514563106
,,,2666000000.0,2666.0,594.8333333333334
,,,2667000000.0,2667.0,685.9402985074627
,,,2668000000.0,2668.0,690.8656716417911
,,,2669000000.0,2669.0,690.7719298245614
,,,2670000000.0,2670.0,689.1511627906976
,,,2671000000.0,2671.0,745.3958333333334
,,,2672000000.0,2672.0,574.6095238095238
,,,2673000000.0,2673.0,714.2352941176471
,,,2674000000.0,2674.0,584.2755905511812
,,,2675000000.0,2675.0,650.6859504132232
,386.0,,2675068183.0,2675.0,386.0
,,,2676000000.0,2676.0,653.4824561403509
,,,2677000000.0,2677.0,560.9516129032259
,,,2678000000.0,2678.0,629.5669291338583
,,,2679000000.0,2679.0,859.4629629629629
,,,2680000000.0,2680.0,724.2926829268292
,,,2681000000.0,2681.0,1018.4017857142857
,,,2682000000.0,2682.0,683.198347107438
,,,2683000000.0,2683.0,665.4656488549618
,,,2684000000.0,2684.0,665.0444444444445
,,,2685000000.0,2685.0,677.6692913385826
,,,2686000000.0,2686.0,814.10101010101
,,,2687000000.0,2687.0,670.7810218978102
,,,2688000000.0,2688.0,656.976
,,,2689000000.0,2689.0,590.3448275862069
,,,2690000000.0,2690.0,666.6074074074074
,,,2691000000.0,2691.0,647.2406015037594
,,,2692000000.0,2692.0,629.3471074380166
,,,2693000000.0,2693.0,585.8
,,,2694000000.0,2694.0,665.8019801980198
,,,2695000000.0,2695.0,701.5229357798165
,,,2696000000.0,2696.0,660.302752293578
,,,2697000000.0,2697.0,775.1416666666667
,388.0,,2697932717.0,2697.0,388.0
,,,2698000000.0,2698.0,726.140625
,,,2699000000.0,2699.0,681.296
,,,2700000000.0,2700.0,1021.2252252252252
,,,2701000000.0,2701.0,666.6592592592592
,,,2702000000.0,2702.0,629.7946428571429
,,,2704000000.0,2704.0,680.7606837606837
,,,2705000000.0,2705.0,687.5963302752293
,,,2706000000.0,2706.0,616.671875
,,,2707000000.0,2707.0,664.0367647058823
,377.0,,2707015530.0,2707.0,377.0
,,,2708000000.0,2708.0,685.8692307692307
,,,2709000000.0,2709.0,669.202380952381
,,,2710000000.0,2710.0,697.26
,,,2711000000.0,2711.0,667.9449541284404
,,,2712000000.0,2712.0,652.8086956521739
,,,2713000000.0,2713.0,892.0467289719626
,,,2714000000.0,2714.0,781.3888888888889
,,,2715000000.0,2715.0,801.3247863247864
,,,2716000000.0,2716.0,897.8108108108108
,,,2717000000.0,2717.0,692.6567164179105
,,,2718000000.0,2718.0,709.276119402985
,,,2719000000.0,2719.0,621.5135135135135
,,,2720000000.0,2720.0,691.4962406015038
,,,2721000000.0,2721.0,654.2881355932203
,,,2722000000.0,2722.0,595.25
,,,2723000000.0,2723.0,604.1085271317829
,395.0,,2723540428.0,2723.0,395.0
,,,2724000000.0,2724.0,692.2537313432836
,,,2725000000.0,2725.0,693.0737704918033
,,,2726000000.0,2726.0,609.6198347107438
,,,2727000000.0,2727.0,630.4566929133858
,,,2728000000.0,2728.0,591.046875
,398.0,,2728067199.0,2728.0,398.0
,,,2729000000.0,2729.0,799.9203539823009
,,,2730000000.0,2730.0,736.4672131147541
,,,2731000000.0,2731.0,760.2962962962963
,,,2732000000.0,2732.0,911.6603773584906
,,,2733000000.0,2733.0,607.4776119402985
,,,2734000000.0,2734.0,902.2444444444444
,394.0,,2734843033.0,2734.0,394.0
,,,2735000000.0,2735.0,728.3666666666667
,,,2736000000.0,2736.0,708.9166666666666
,,,2737000000.0,2737.0,729.5217391304348
,,,2738000000.0,2738.0,664.8740157480315
,378.0,,2738505950.0,2738.0,378.0
,,,2739000000.0,2739.0,750.2385321100918
,,,2740000000.0,2740.0,685.8549618320611
,,,2741000000.0,2741.0,724.8345864661654
,,,2742000000.0,2742.0,661.0176991150443
,,,2743000000.0,2743.0,620.824
,,,2744000000.0,2744.0,592.9848484848485
,,,2745000000.0,2745.0,598.9672131147541
,,,2746000000.0,2746.0,1362.6941176470589
,,,2747000000.0,2747.0,692.984496124031
,,,2748000000.0,2748.0,788.8529411764706
,,,2749000000.0,2749.0,820.1478260869566
,,,2750000000.0,2750.0,673.2932330827068
,,,2751000000.0,2751.0,694.1678832116788
,,,2752000000.0,2752.0,693.2403846153846
,,,2753000000.0,2753.0,1017.5142857142857
,,,2754000000.0,2754.0,606.2868852459017
,,,2755000000.0,2755.0,705.8198198198198
,,,2756000000.0,2756.0,599.4409448818898
,,,2757000000.0,2757.0,689.8582089552239
,389.0,,2757854129.0,2757.0,389.0
,,,2758000000.0,2758.0,660.7076923076924
,,,2759000000.0,2759.0,647.2377049180328
,,,2760000000.0,2760.0,616.3709677419355
,,,2761000000.0,2761.0,622.7890625
,,,2762000000.0,2762.0,636.0
,,,2763000000.0,2763.0,892.1100917431193
,,,2764000000.0,2764.0,759.223880597015
,,,2765000000.0,2765.0,1111.5283018867924
,,,2766000000.0,2766.0,616.725
,,,2767000000.0,2767.0,645.8878504672897
,,,2768000000.0,2768.0,793.2719298245614
,,,2769000000.0,2769.0,645.6574074074074
,,,2770000000.0,2770.0,700.5488721804511
,,,2771000000.0,2771.0,704.7226277372263
,,,2772000000.0,2772.0,626.6416666666667
,,,2773000000.0,2773.0,682.9097744360902
,,,2774000000.0,2774.0,650.3529411764706
,,,2775000000.0,2775.0,685.4471544715448
,392.0,,2775801579.0,2775.0,392.0
,,,2776000000.0,2776.0,634.0940170940171
,,,2777000000.0,2777.0,616.8333333333334
,,,2778000000.0,2778.0,703.5677966101695
,,,2779000000.0,2779.0,841.2903225806451
,,,2780000000.0,2780.0,693.0360360360361
,,,2781000000.0,2781.0,740.0245901639345
,,,2782000000.0,2782.0,648.9491525423729
,,,2783000000.0,2783.0,846.2289156626506
,,,2784000000.0,2784.0,694.8918918918919
,,,2785000000.0,2785.0,621.0865384615385
,,,2786000000.0,2786.0,784.3478260869565
,,,2787000000.0,2787.0,632.719696969697
,,,2788000000.0,2788.0,685.2391304347826
,,,2789000000.0,2789.0,604.7692307692307
,,,2790000000.0,2790.0,684.3383458646616
,,,2791000000.0,2791.0,718.4962406015038
,,,2792000000.0,2792.0,649.525
,,,2793000000.0,2793.0,624.2950819672132
,,,2794000000.0,2794.0,633.1769230769231
,,,2795000000.0,2795.0,607.65
,,,2796000000.0,2796.0,741.4807692307693
,,,2797000000.0,2797.0,782.2100840336135
,,,2798000000.0,2798.0,677.7096774193549
,,,2799000000.0,2799.0,688.1166666666667
,,,2800000000.0,2800.0,990.5593220338983
,387.0,,2800141581.0,2800.0,387.0
,,,2801000000.0,2801.0,680.5116279069767
,,,2802000000.0,2802.0,699.6105263157895
,,,2803000000.0,2803.0,625.1666666666666
,221.0,,2803806321.0,2803.0,221.0
,,,2804000000.0,2804.0,715.7763157894736
,,,2805000000.0,2805.0,655.7758620689655
,,,2806000000.0,2806.0,617.272
,,,2807000000.0,2807.0,659.7352941176471
,385.0,,2807466270.0,2807.0,385.0
,,,2808000000.0,2808.0,774.1891891891892
,,,2809000000.0,2809.0,651.8495575221239
,,,2810000000.0,2810.0,693.5384615384615
,,,2811000000.0,2811.0,628.015873015873
,,,2812000000.0,2812.0,655.9159663865546
,,,2813000000.0,2813.0,684.6666666666666
,,,2814000000.0,2814.0,777.152
,,,2815000000.0,2815.0,815.2416666666667
,,,2816000000.0,2816.0,743.0940170940171
,,,2817000000.0,2817.0,990.3389830508474
,,,2818000000.0,2818.0,689.9701492537314
,,,2819000000.0,2819.0,692.2232142857143
,,,2820000000.0,2820.0,670.3712121212121
,,,2821000000.0,2821.0,699.0808823529412
,,,2822000000.0,2822.0,624.9826086956522
,,,2823000000.0,2823.0,686.1954887218045
,,,2824000000.0,2824.0,683.4814814814815
,,,2825000000.0,2825.0,709.8220338983051
,,,2826000000.0,2826.0,616.2439024390244
,,,2828000000.0,2828.0,692.6936936936937
,,,2829000000.0,2829.0,733.4020618556701
,,,2830000000.0,2830.0,939.4907407407408
,,,2831000000.0,2831.0,719.0546875
,,,2832000000.0,2832.0,733.9791666666666
,,,2833000000.0,2833.0,723.5869565217391
,,,2834000000.0,2834.0,655.9512195121952
,,,2835000000.0,2835.0,693.7746478873239
,,,2836000000.0,2836.0,727.936170212766
,,,2837000000.0,2837.0,650.6222222222223
,398.0,,2837225127.0,2837.0,398.0
,,,2838000000.0,2838.0,661.0575539568346
,,,2839000000.0,2839.0,583.2136752136752
,,,2840000000.0,2840.0,656.4469696969697
,,,2841000000.0,2841.0,709.3383458646616
,,,2842000000.0,2842.0,656.5575221238938
,,,2843000000.0,2843.0,682.4426229508197
,,,2844000000.0,2844.0,618.62
,,,2845000000.0,2845.0,630.3617021276596
,,,2846000000.0,2846.0,965.5
,,,2847000000.0,2847.0,881.8529411764706
,,,2848000000.0,2848.0,732.3553719008264
,,,2849000000.0,2849.0,838.559633027523
,,,2850000000.0,2850.0,661.2153846153847
,,,2851000000.0,2851.0,681.8059701492538
,,,2852000000.0,2852.0,605.2213740458016
,,,2853000000.0,2853.0,792.7478260869565
,,,2854000000.0,2854.0,669.2805755395683
,,,2855000000.0,2855.0,669.4715447154472
,,,2856000000.0,2856.0,607.1732283464567
,,,2857000000.0,2857.0,662.1459854014598
,,,2858000000.0,2858.0,671.816
,398.0,,2858025337.0,2858.0,398.0
,,,2859000000.0,2859.0,665.7647058823529
,,,2860000000.0,2860.0,641.5583333333333
,,,2861000000.0,2861.0,534.4318181818181
,,,2862000000.0,2862.0,802.5454545454545
,,,2863000000.0,2863.0,834.8252427184466
,,,2864000000.0,2864.0,813.6810344827586
,307.0,,2864981588.0,2864.0,307.0
,,,2865000000.0,2865.0,711.5166666666667
,,,2866000000.0,2866.0,1633.8837209302326
,,,2867000000.0,2867.0,622.0229007633587
,,,2868000000.0,2868.0,649.8095238095239
,,,2869000000.0,2869.0,663.6774193548387
,,,2870000000.0,2870.0,682.6422764227642
,,,2871000000.0,2871.0,692.1751824817518
,,,2872000000.0,2872.0,598.042372881356
,,,2873000000.0,2873.0,687.7709923664122
,,,2874000000.0,2874.0,690.0895522388059
,,,2875000000.0,2875.0,714.4098360655738
,,,2876000000.0,2876.0,739.2
,,,2877000000.0,2877.0,603.432
,,,2878000000.0,2878.0,609.9609375
,,,2879000000.0,2879.0,710.072072072072
,,,2880000000.0,2880.0,621.8837209302326
,,,2881000000.0,2881.0,812.9756097560976
,,,2882000000.0,2882.0,726.8834951456311
,,,2883000000.0,2883.0,956.2673267326733
,,,2884000000.0,2884.0,687.325925925926
,,,2885000000.0,2885.0,676.3307692307692
,,,2886000000.0,2886.0,769.6435643564356
,,,2887000000.0,2887.0,660.5875
,,,2888000000.0,2888.0,687.2389380530974
,,,2889000000.0,2889.0,628.847619047619
,,,2890000000.0,2890.0,688.1068702290077
,,,2891000000.0,2891.0,712.8345864661654
,,,2892000000.0,2892.0,641.0731707317074
,,,2893000000.0,2893.0,695.8395061728395
,,,2894000000.0,2894.0,626.1525423728814
,,,2895000000.0,2895.0,580.6470588235294
,,,2896000000.0,2896.0,842.9629629629629
,,,2897000000.0,2897.0,692.4358974358975
,,,2898000000.0,2898.0,759.3834586466165
,,,2899000000.0,2899.0,1014.6407766990292
,,,2900000000.0,2900.0,832.9942528735633
,,,2901000000.0,2901.0,752.0541666666667
,,,2902000000.0,2902.0,771.6331877729258
,,,2903000000.0,2903.0,820.3018867924528
,,,2904000000.0,2904.0,755.3632653061225
,,,2905000000.0,2905.0,755.9466666666667
,,,2906000000.0,2906.0,934.2074074074075
,,,2907000000.0,2907.0,1138.4306220095693
,,,2908000000.0,2908.0,1047.5954545454545
,,,2909000000.0,2909.0,1115.2464454976302
,,,2910000000.0,2910.0,1308.55
,,,2911000000.0,2911.0,1155.4418604651162
,,,2912000000.0,2912.0,1440.5833333333333
,,,2913000000.0,2913.0,1191.4975124378109
,,,2914000000.0,2914.0,1337.7142857142858
,,,2915000000.0,2915.0,756.3842794759826
,,,2916000000.0,2916.0,789.0815450643777
,,,2917000000.0,2917.0,763.4100418410042
,,,2918000000.0,2918.0,754.7458333333333
,,,2919000000.0,2919.0,802.892523364486
,265.0,,2919370395.0,2919.0,265.0
,,,2920000000.0,2920.0,766.6291666666667
,,,2921000000.0,2921.0,756.9878048780488
,,,2922000000.0,2922.0,798.3564814814815
,,,2923000000.0,2923.0,771.9652777777778
,,,2924000000.0,2924.0,673.7925925925925
,,,2925000000.0,2925.0,731.0
,,,2926000000.0,2926.0,868.7636363636364
,,,2927000000.0,2927.0,621.7154471544716
,,,2928000000.0,2928.0,647.172131147541
,,,2929000000.0,2929.0,626.8235294117648
,,,2930000000.0,2930.0,859.0833333333334
,,,2931000000.0,2931.0,718.9767441860465
,,,2932000000.0,2932.0,836.3272727272728
,,,2933000000.0,2933.0,820.8305084745763
,,,2934000000.0,2934.0,705.223880597015
,,,2935000000.0,2935.0,694.5555555555555
,,,2936000000.0,2936.0,810.2376237623762
,,,2937000000.0,2937.0,700.5766423357665
,,,2938000000.0,2938.0,700.5735294117648
,,,2939000000.0,2939.0,730.8235294117648
,,,2940000000.0,2940.0,620.3474576271186
,,,2941000000.0,2941.0,590.3538461538461
,360.0,,2941775762.0,2941.0,360.0
,,,2942000000.0,2942.0,619.8761061946902
,,,2943000000.0,2943.0,667.125
,,,2944000000.0,2944.0,638.0
,369.0,,2944941752.0,2944.0,369.0
,,,2945000000.0,2945.0,575.2
,,,2946000000.0,2946.0,1350.590909090909
,,,2947000000.0,2947.0,737.7107438016529
,,,2948000000.0,2948.0,756.0483870967741
,,,2949000000.0,2949.0,787.9159663865546
,221.0,,2949443002.0,2949.0,221.0
,,,2950000000.0,2950.0,701.4031007751938
,,,2951000000.0,2951.0,693.4888888888889
,,,2952000000.0,2952.0,687.0793650793651
,,,2953000000.0,2953.0,720.4615384615385
,,,2954000000.0,2954.0,622.3418803418804
,,,2955000000.0,2955.0,655.8629032258065
,,,2956000000.0,2956.0,639.2719298245614
,,,2957000000.0,2957.0,679.0444444444445
,,,2958000000.0,2958.0,663.5572519083969
,,,2959000000.0,2959.0,656.8780487804878
,,,2960000000.0,2960.0,625.3032786885246
,,,2961000000.0,2961.0,611.9915966386554
,,,2962000000.0,2962.0,641.5765765765766
,,,2963000000.0,2963.0,912.7916666666666
,,,2964000000.0,2964.0,932.8333333333334
,,,2965000000.0,2965.0,988.7204301075269
,,,2966000000.0,2966.0,697.483606557377
,,,2967000000.0,2967.0,693.7328244274809
,,,2968000000.0,2968.0,703.7910447761194
,,,2969000000.0,2969.0,705.280701754386
,,,2970000000.0,2970.0,675.810606060606
,,,2971000000.0,2971.0,698.2125984251968
,,,2972000000.0,2972.0,713.5892857142857
,,,2973000000.0,2973.0,635.2682926829268
,,,2974000000.0,2974.0,698.4222222222222
,,,2975000000.0,2975.0,689.8130081300814
,,,2976000000.0,2976.0,675.1025641025641
,,,2977000000.0,2977.0,605.1984126984127
,,,2978000000.0,2978.0,637.5378787878788
,,,2979000000.0,2979.0,692.2758620689655
,,,2980000000.0,2980.0,788.6782608695652
,,,2981000000.0,2981.0,764.5735294117648
,,,2982000000.0,2982.0,1020.6129032258065
,,,2983000000.0,2983.0,641.7985074626865
,,,2984000000.0,2984.0,681.8188405797101
,,,2985000000.0,2985.0,695.2325581395348
,,,2986000000.0,2986.0,807.6761904761905
,,,2987000000.0,2987.0,688.9558823529412
,,,2988000000.0,2988.0,853.5
,,,2989000000.0,2989.0,838.4107142857143
,382.0,,2989140350.0,2989.0,382.0
,,,2990000000.0,2990.0,729.4166666666666
,,,2991000000.0,2991.0,653.2142857142857
,,,2992000000.0,2992.0,597.672131147541
,,,2993000000.0,2993.0,636.0
,,,2994000000.0,2994.0,560.7235772357724
,,,2995000000.0,2995.0,699.5964912280701
,,,2996000000.0,2996.0,894.8878504672897
,,,2997000000.0,2997.0,754.4344262295082
,,,2998000000.0,2998.0,1068.0336134453783
,,,2999000000.0,2999.0,599.1782945736434
,,,3000000000.0,3000.0,671.4656488549618
,,,3001000000.0,3001.0,669.2888888888889
,,,3002000000.0,3002.0,626.488
,,,3003000000.0,3003.0,660.2631578947369
,,,3004000000.0,3004.0,649.5840707964602
,,,3005000000.0,3005.0,781.1848739495798
,,,3006000000.0,3006.0,618.1206896551724
,,,3007000000.0,3007.0,659.2408759124088
,,,3008000000.0,3008.0,643.6020408163265
,,,3009000000.0,3009.0,742.3584905660377
,,,3010000000.0,3010.0,631.4473684210526
,,,3011000000.0,3011.0,612.8333333333334
,,,3012000000.0,3012.0,659.5689655172414
,,,3013000000.0,3013.0,948.9294117647058
,,,3014000000.0,3014.0,874.3684210526316
,,,3015000000.0,3015.0,747.2903225806451
,,,3016000000.0,3016.0,1107.65
,,,3017000000.0,3017.0,663.5777777777778
,,,3018000000.0,3018.0,673.9407407407407
,,,3019000000.0,3019.0,630.5752212389381
,,,3020000000.0,3020.0,672.0530303030303
,,,3021000000.0,3021.0,665.0652173913044
,,,3022000000.0,3022.0,628.4054054054054
,,,3023000000.0,3023.0,652.578947368421
,,,3024000000.0,3024.0,677.4632352941177
,,,3025000000.0,3025.0,674.4959349593496
,,,3026000000.0,3026.0,634.4628099173553
,,,3027000000.0,3027.0,610.8632478632478
,,,3028000000.0,3028.0,735.641975308642
,,,3029000000.0,3029.0,810.5272727272727
,,,3030000000.0,3030.0,973.8070175438596
,,,3031000000.0,3031.0,723.8803418803419
,,,3032000000.0,3032.0,616.2857142857143
,,,3033000000.0,3033.0,707.7109375
,,,3034000000.0,3034.0,737.7744360902255
,,,3035000000.0,3035.0,727.0
,,,3036000000.0,3036.0,709.3173076923077
,,,3037000000.0,3037.0,724.3897058823529
,,,3038000000.0,3038.0,710.1838235294117
,,,3039000000.0,3039.0,637.5363636363636
,,,3040000000.0,3040.0,688.6
,,,3041000000.0,3041.0,697.1052631578947
,,,3042000000.0,3042.0,661.3513513513514
,,,3043000000.0,3043.0,660.7234042553191
,,,3044000000.0,3044.0,689.4273504273505
,,,3045000000.0,3045.0,771.1818181818181
,,,3046000000.0,3046.0,1617.5
,,,3047000000.0,3047.0,696.4695652173913
,395.0,,3047629471.0,3047.0,395.0
,,,3048000000.0,3048.0,699.5671641791045
,,,3049000000.0,3049.0,621.953125
,,,3050000000.0,3050.0,709.0697674418604
,,,3051000000.0,3051.0,705.6194029850747
,,,3052000000.0,3052.0,678.1076923076923
,,,3053000000.0,3053.0,853.6086956521739
,,,3054000000.0,3054.0,698.8394160583941
,,,3055000000.0,3055.0,693.8682170542636
,,,3056000000.0,3056.0,638.1626016260162
,,,3057000000.0,3057.0,683.2205882352941
,,,3058000000.0,3058.0,699.4769230769231
,,,3059000000.0,3059.0,660.6779661016949
,,,3060000000.0,3060.0,717.3116883116883
,,,3061000000.0,3061.0,695.9912280701755
,,,3062000000.0,3062.0,882.3764705882353
,,,3063000000.0,3063.0,895.0520833333334
,221.0,,3063767858.0,3063.0,221.0
,,,3064000000.0,3064.0,675.8582089552239
,,,3065000000.0,3065.0,687.3492063492064
,,,3066000000.0,3066.0,645.2857142857143
,,,3067000000.0,3067.0,684.7462686567164
,,,3068000000.0,3068.0,692.2985074626865
,,,3069000000.0,3069.0,613.3304347826087
,,,3070000000.0,3070.0,749.587786259542
,,,3071000000.0,3071.0,690.768115942029
,,,3072000000.0,3072.0,675.9754098360655
,,,3073000000.0,3073.0,682.0451127819549
,,,3074000000.0,3074.0,658.3235294117648
,,,3075000000.0,3075.0,692.0666666666667
,,,3076000000.0,3076.0,677.8362068965517
,,,3077000000.0,3077.0,630.944
,,,3078000000.0,3078.0,776.8362068965517
,,,3079000000.0,3079.0,898.8039215686274
,,,3080000000.0,3080.0,940.4857142857143
,,,3081000000.0,3081.0,691.9328358208955
,,,3082000000.0,3082.0,645.5322580645161
,,,3083000000.0,3083.0,720.1846153846154
,,,3084000000.0,3084.0,691.5149253731344
,,,3085000000.0,3085.0,688.7539682539683
,,,3086000000.0,3086.0,733.4615384615385
,,,3087000000.0,3087.0,688.3235294117648
,,,3088000000.0,3088.0,695.992700729927
,,,3089000000.0,3089.0,618.6859504132232
,,,3090000000.0,3090.0,675.0695652173913
,398.0,,3090740204.0,3090.0,398.0
,,,3091000000.0,3091.0,789.6893203883495
,,,3092000000.0,3092.0,577.7768595041322
,,,3093000000.0,3093.0,601.3333333333334
,,,3094000000.0,3094.0,602.7333333333333
,,,3095000000.0,3095.0,563.7272727272727
,,,3096000000.0,3096.0,1021.82
,,,3097000000.0,3097.0,1057.9795918367347
,,,3098000000.0,3098.0,711.1268656716418
,,,3099000000.0,3099.0,613.5873015873016
,,,3100000000.0,3100.0,697.7519379844962
,,,3101000000.0,3101.0,690.4179104477612
,,,3102000000.0,3102.0,633.4274193548387
,,,3103000000.0,3103.0,711.4173913043478
,,,3104000000.0,3104.0,693.8161764705883
,,,3105000000.0,3105.0,684.8396946564885
,,,3106000000.0,3106.0,624.5333333333333
,,,3107000000.0,3107.0,680.3613445378152
,395.0,,3107551924.0,3107.0,395.0
,,,3108000000.0,3108.0,711.1923076923077
,,,3109000000.0,3109.0,648.921052631579
,,,3110000000.0,3110.0,642.6495726495726
,,,3111000000.0,3111.0,637.3643410852713
,,,3112000000.0,3112.0,650.2035398230089
,,,3113000000.0,3113.0,1082.7386363636363
,,,3114000000.0,3114.0,763.591304347826
,,,3115000000.0,3115.0,703.6455696202531
,,,3116000000.0,3116.0,598.0566037735849
,,,3117000000.0,3117.0,692.1875
,396.0,,3117096144.0,3117.0,396.0
,399.0,,3117103905.0,3117.0,399.0
,,,3118000000.0,3118.0,687.6466165413534
,,,3119000000.0,3119.0,621.1531531531532
,,,3120000000.0,3120.0,714.3333333333334
,,,3121000000.0,3121.0,695.3138686131387
,,,3122000000.0,3122.0,662.7719298245614
,,,3123000000.0,3123.0,673.5864661654135
,,,3124000000.0,3124.0,664.8088235294117
,,,3125000000.0,3125.0,674.6016260162602
,,,3126000000.0,3126.0,615.4869565217391
,,,3127000000.0,3127.0,592.264
,,,3128000000.0,3128.0,800.5595238095239
,,,3129000000.0,3129.0,990.3814432989691
,,,3130000000.0,3130.0,1276.7575757575758
,,,3131000000.0,3131.0,633.1705426356589
,396.0,,3131498750.0,3131.0,396.0
,,,3132000000.0,3132.0,688.7317073170732
,,,3133000000.0,3133.0,864.8108108108108
,,,3134000000.0,3134.0,749.38
,395.0,,3134215208.0,3134.0,395.0
,394.0,,3134262760.0,3134.0,394.0
,,,3135000000.0,3135.0,647.6376811594203
,,,3136000000.0,3136.0,945.5681818181819
,,,3137000000.0,3137.0,649.5581395348837
,,,3138000000.0,3138.0,696.3260869565217
,,,3139000000.0,3139.0,648.0593220338983
,,,3140000000.0,3140.0,688.1136363636364
,,,3141000000.0,3141.0,729.544776119403
,,,3142000000.0,3142.0,672.7857142857143
,,,3143000000.0,3143.0,609.860655737705
,,,3144000000.0,3144.0,608.9761904761905
,,,3145000000.0,3145.0,776.1217391304348
,,,3146000000.0,3146.0,1445.4875
,,,3147000000.0,3147.0,602.3798449612403
,,,3148000000.0,3148.0,698.695652173913
,,,3149000000.0,3149.0,630.2
,,,3150000000.0,3150.0,692.5714285714286
,,,3151000000.0,3151.0,664.1727272727272
,,,3152000000.0,3152.0,626.0526315789474
,,,3153000000.0,3153.0,655.6279069767442
,,,3154000000.0,3154.0,691.8727272727273
,,,3155000000.0,3155.0,654.8861788617886
,,,3156000000.0,3156.0,621.3831775700935
,,,3157000000.0,3157.0,668.5074626865671
,386.0,,3157043023.0,3157.0,386.0
,,,3158000000.0,3158.0,659.6969696969697
,390.0,,3158179690.0,3158.0,390.0
,,,3159000000.0,3159.0,648.7844827586207
,,,3160000000.0,3160.0,630.900826446281
,,,3161000000.0,3161.0,740.7244094488188
,,,3162000000.0,3162.0,1055.4526315789474
,,,3163000000.0,3163.0,939.2777777777778
,,,3164000000.0,3164.0,664.0579710144928
,,,3165000000.0,3165.0,669.0381679389313
,,,3166000000.0,3166.0,655.344537815126
,379.0,,3166999274.0,3166.0,379.0
,,,3167000000.0,3167.0,658.8115942028985
,,,3168000000.0,3168.0,671.7841726618705
,,,3169000000.0,3169.0,595.3
,,,3170000000.0,3170.0,704.9694656488549
,,,3171000000.0,3171.0,675.2028985507246
,,,3172000000.0,3172.0,811.7391304347826
,,,3173000000.0,3173.0,702.9583333333334
,,,3174000000.0,3174.0,596.9465648854962
,383.0,,3174372139.0,3174.0,383.0
,,,3175000000.0,3175.0,699.4833333333333
,,,3176000000.0,3176.0,707.6581196581196
,,,3177000000.0,3177.0,606.5714285714286
,,,3178000000.0,3178.0,907.2436974789916
,,,3179000000.0,3179.0,1160.4242424242425
,,,3180000000.0,3180.0,1217.1616161616162
,,,3181000000.0,3181.0,611.3515625
,,,3182000000.0,3182.0,615.741935483871
,,,3183000000.0,3183.0,667.8931297709923
,,,3184000000.0,3184.0,671.2014925373135
,,,3185000000.0,3185.0,669.6875
,,,3186000000.0,3186.0,762.6631578947369
,,,3187000000.0,3187.0,567.8
,,,3188000000.0,3188.0,602.4180327868852
,,,3189000000.0,3189.0,536.5304347826087
,,,3190000000.0,3190.0,699.2406015037594
,,,3191000000.0,3191.0,677.0601503759399
,,,3192000000.0,3192.0,662.8842975206611
,,,3193000000.0,3193.0,618.099173553719
,,,3194000000.0,3194.0,570.0895522388059
,371.0,,3194693027.0,3194.0,371.0
,,,3195000000.0,3195.0,741.2413793103449
,,,3196000000.0,3196.0,1188.7764705882353
,,,3197000000.0,3197.0,625.2384615384616
,,,3198000000.0,3198.0,690.8832116788321
,,,3199000000.0,3199.0,603.4242424242424
,,,3200000000.0,3200.0,687.593984962406
,,,3201000000.0,3201.0,683.7956204379562
,,,3202000000.0,3202.0,612.6124031007752
,,,3203000000.0,3203.0,722.2241379310345
,,,3204000000.0,3204.0,692.0875912408759
,,,3205000000.0,3205.0,697.1384615384616
,,,3206000000.0,3206.0,683.0344827586207
,,,3207000000.0,3207.0,640.8870967741935
,,,3208000000.0,3208.0,661.511811023622
,,,3209000000.0,3209.0,630.7407407407408
,,,3210000000.0,3210.0,623.297520661157
,,,3211000000.0,3211.0,604.1851851851852
,,,3212000000.0,3212.0,928.7735849056604
,,,3213000000.0,3213.0,1329.4722222222222
,,,3214000000.0,3214.0,855.0
,,,3215000000.0,3215.0,616.8103448275862
,,,3216000000.0,3216.0,641.3846153846154
,351.0,,3216075529.0,3216.0,351.0
,,,3217000000.0,3217.0,683.3787878787879
,395.0,,3217052456.0,3217.0,395.0
,,,3218000000.0,3218.0,702.5746268656717
,,,3219000000.0,3219.0,601.9747899159664
,,,3220000000.0,3220.0,716.84
,,,3221000000.0,3221.0,693.5985401459855
,,,3222000000.0,3222.0,659.1944444444445
,,,3223000000.0,3223.0,672.6691729323309
,,,3224000000.0,3224.0,671.0434782608696
,,,3225000000.0,3225.0,642.0
,,,3226000000.0,3226.0,688.5357142857143
,,,3227000000.0,3227.0,773.9722222222222
,,,3228000000.0,3228.0,688.1869918699186
,,,3229000000.0,3229.0,964.9705882352941
,,,3230000000.0,3230.0,1108.3804347826087
,,,3231000000.0,3231.0,692.7611940298508
,,,3232000000.0,3232.0,627.0887096774194
,,,3233000000.0,3233.0,688.0495867768595
,,,3234000000.0,3234.0,650.1367521367522
,,,3235000000.0,3235.0,716.12
,,,3236000000.0,3236.0,833.8351648351648
,,,3237000000.0,3237.0,609.0839694656488
,383.0,,3237308448.0,3237.0,383.0
,,,3238000000.0,3238.0,692.043795620438
,,,3239000000.0,3239.0,599.3294117647059
,,,3240000000.0,3240.0,652.6153846153846
,,,3241000000.0,3241.0,742.3801652892562
,,,3242000000.0,3242.0,664.1441441441441
,,,3243000000.0,3243.0,621.1166666666667
,,,3244000000.0,3244.0,540.4453125
,,,3245000000.0,3245.0,732.4587155963303
,,,3246000000.0,3246.0,1648.2278481012659
,,,3247000000.0,3247.0,631.7
,,,3248000000.0,3248.0,680.5298507462686
,,,3249000000.0,3249.0,609.5426356589147
,,,3250000000.0,3250.0,689.0930232558139
,,,3251000000.0,3251.0,698.8059701492538
,,,3252000000.0,3252.0,635.5538461538462
,,,3253000000.0,3253.0,812.9561403508771
,,,3254000000.0,3254.0,740.7627118644068
,,,3255000000.0,3255.0,650.7631578947369
,,,3256000000.0,3256.0,601.5486725663717
,,,3257000000.0,3257.0,750.5714285714286
,,,3258000000.0,3258.0,746.8888888888889
,,,3259000000.0,3259.0,631.1101694915254
,,,3260000000.0,3260.0,642.5897435897435
,389.0,,3260470742.0,3260.0,389.0
,,,3261000000.0,3261.0,581.1640625
,,,3262000000.0,3262.0,949.8787878787879
,,,3263000000.0,3263.0,1508.6117647058823
,,,3264000000.0,3264.0,673.1925925925926
,,,3265000000.0,3265.0,693.6850393700787
,,,3266000000.0,3266.0,612.8709677419355
,,,3267000000.0,3267.0,698.1666666666666
,396.0,,3267011628.0,3267.0,396.0
,,,3268000000.0,3268.0,705.7686567164179
,,,3269000000.0,3269.0,620.5934959349594
,,,3270000000.0,3270.0,708.5887096774194
,,,3271000000.0,3271.0,689.7737226277372
,,,3272000000.0,3272.0,685.0491803278688
,,,3273000000.0,3273.0,674.2727272727273
,,,3274000000.0,3274.0,664.5714285714286
,,,3275000000.0,3275.0,681.7794117647059
,,,3276000000.0,3276.0,605.8225806451613
,,,3277000000.0,3277.0,671.6484375
,,,3278000000.0,3278.0,605.8688524590164
,,,3279000000.0,3279.0,690.8319327731092
,,,3280000000.0,3280.0,1020.4857142857143
,,,3281000000.0,3281.0,1167.5740740740741
,,,3282000000.0,3282.0,611.7131147540983
,,,3283000000.0,3283.0,679.7
,,,3284000000.0,3284.0,698.6492537313433
,,,3285000000.0,3285.0,697.3095238095239
,,,3286000000.0,3286.0,684.7884615384615
,221.0,,3286141057.0,3286.0,221.0
,,,3287000000.0,3287.0,682.6851851851852
,,,3288000000.0,3288.0,727.421052631579
,,,3289000000.0,3289.0,715.020618556701
,,,3290000000.0,3290.0,669.488188976378
,,,3291000000.0,3291.0,688.1044776119403
,,,3292000000.0,3292.0,626.8181818181819
,,,3293000000.0,3293.0,598.3414634146342
,,,3294000000.0,3294.0,605.6911764705883
,,,3295000000.0,3295.0,686.991304347826
,,,3296000000.0,3296.0,1246.4597701149426
,,,3297000000.0,3297.0,654.0378787878788
,,,3298000000.0,3298.0,695.014598540146
,,,3299000000.0,3299.0,650.219696969697
,,,3300000000.0,3300.0,669.4360902255639
,,,3301000000.0,3301.0,687.7173913043479
,,,3302000000.0,3302.0,638.9609375
,,,3303000000.0,3303.0,745.4827586206897
,,,3304000000.0,3304.0,1169.6666666666667
,,,3305000000.0,3305.0,743.1238095238095
,,,3306000000.0,3306.0,649.0916666666667
,,,3307000000.0,3307.0,653.8455882352941
,,,3308000000.0,3308.0,641.2923076923076
,,,3309000000.0,3309.0,636.982905982906
,,,3310000000.0,3310.0,603.983870967742
,383.0,,3310996997.0,3310.0,383.0
,,,3311000000.0,3311.0,673.2083333333334
,,,3312000000.0,3312.0,1082.0515463917525
,,,3313000000.0,3313.0,692.6833333333333
,,,3314000000.0,3314.0,687.4338235294117
,,,3315000000.0,3315.0,668.4809160305343
,,,3316000000.0,3316.0,615.921875
,,,3317000000.0,3317.0,627.7903225806451
,,,3318000000.0,3318.0,740.1805555555555
,,,3319000000.0,3319.0,655.2393162393163
,221.0,,3319786216.0,3319.0,221.0
,,,3320000000.0,3320.0,690.3333333333334
,,,3321000000.0,3321.0,819.3396226415094
,,,3322000000.0,3322.0,634.204081632653
,,,3323000000.0,3323.0,668.7765957446809
,,,3324000000.0,3324.0,673.6460176991151
,,,3325000000.0,3325.0,1007.0681818181819
,,,3326000000.0,3326.0,684.2333333333333
,,,3327000000.0,3327.0,676.1621621621622
,,,3328000000.0,3328.0,636.3305785123966
,,,3329000000.0,3329.0,743.6190476190476
,,,3330000000.0,3330.0,982.468085106383
,,,3331000000.0,3331.0,983.5054945054945
,,,3332000000.0,3332.0,523.9752066115702
,,,3333000000.0,3333.0,630.90625
,221.0,,3333113145.0,3333.0,221.0
,396.0,,3333706166.0,3333.0,396.0
,,,3334000000.0,3334.0,667.6296296296297
,,,3335000000.0,3335.0,665.0393700787401
,,,3336000000.0,3336.0,898.75
,,,3337000000.0,3337.0,720.8534482758621
,,,3338000000.0,3338.0,652.4328358208955
,,,3339000000.0,3339.0,739.1818181818181
,,,3340000000.0,3340.0,760.5
,,,3341000000.0,3341.0,651.7049180327868
,,,3342000000.0,3342.0,666.3831775700935
,,,3343000000.0,3343.0,657.55
,,,3344000000.0,3344.0,631.2204724409448
,,,3345000000.0,3345.0,576.8166666666667
,,,3346000000.0,3346.0,1472.433734939759
,,,3347000000.0,3347.0,703.4660194174758
,,,3348000000.0,3348.0,695.1492537313433
,,,3349000000.0,3349.0,606.1666666666666
,,,3350000000.0,3350.0,720.1089108910891
,,,3351000000.0,3351.0,615.9609375
,,,3352000000.0,3352.0,613.6825396825396
,,,3353000000.0,3353.0,691.1261261261261
,,,3354000000.0,3354.0,682.3211678832117
,,,3355000000.0,3355.0,697.890625
,,,3356000000.0,3356.0,638.7844827586207
,398.0,,3356420335.0,3356.0,398.0
,,,3357000000.0,3357.0,683.6102941176471
,,,3358000000.0,3358.0,658.6825396825396
,385.0,,3358478981.0,3358.0,385.0
,,,3359000000.0,3359.0,620.099173553719
,,,3360000000.0,3360.0,640.4848484848485
,,,3361000000.0,3361.0,561.6515151515151
,,,3362000000.0,3362.0,871.1538461538462
,,,3363000000.0,3363.0,1255.1764705882354
,,,3364000000.0,3364.0,611.0661764705883
,,,3365000000.0,3365.0,690.376923076923
,,,3366000000.0,3366.0,603.0697674418604
,221.0,,3366227002.0,3366.0,221.0
,,,3367000000.0,3367.0,676.0793650793651
,,,3368000000.0,3368.0,710.0576923076923
,,,3369000000.0,3369.0,653.4745762711865
,,,3370000000.0,3370.0,664.5272727272727
,,,3371000000.0,3371.0,698.5182481751825
,,,3372000000.0,3372.0,671.6869565217391
,,,3373000000.0,3373.0,690.7575757575758
,,,3374000000.0,3374.0,672.4888888888889
,,,3375000000.0,3375.0,713.483606557377
,,,3376000000.0,3376.0,646.1810344827586
,,,3377000000.0,3377.0,629.6129032258065
,,,3378000000.0,3378.0,632.2014925373135
,,,3379000000.0,3379.0,917.6538461538462
,,,3380000000.0,3380.0,936.202380952381
,,,3381000000.0,3381.0,600.9212598425197
,,,3382000000.0,3382.0,663.7678571428571
,,,3383000000.0,3383.0,677.6046511627907
,,,3384000000.0,3384.0,699.0223880597015
,,,3385000000.0,3385.0,718.6825396825396
,,,3386000000.0,3386.0,679.5377358490566
,,,3387000000.0,3387.0,693.3823529411765
,,,3388000000.0,3388.0,691.2481751824818
,,,3389000000.0,3389.0,646.0508474576271
,,,3390000000.0,3390.0,676.1954887218045
,,,3391000000.0,3391.0,692.84
,,,3392000000.0,3392.0,629.3170731707318
,,,3393000000.0,3393.0,667.6271186440678
,,,3394000000.0,3394.0,684.72
,,,3395000000.0,3395.0,609.5593220338983
,,,3396000000.0,3396.0,740.8782608695652
,,,3397000000.0,3397.0,930.5350877192982
,,,3398000000.0,3398.0,1130.6734693877552
,399.0,,3398910131.0,3398.0,399.0
,,,3399000000.0,3399.0,597.0
,,,3400000000.0,3400.0,744.078947368421
,,,3401000000.0,3401.0,631.280303030303
,,,3402000000.0,3402.0,660.0333333333333
,,,3403000000.0,3403.0,791.3076923076923
,,,3404000000.0,3404.0,916.6
,,,3405000000.0,3405.0,723.7297297297297
,,,3406000000.0,3406.0,652.1391304347826
,,,3407000000.0,3407.0,673.8387096774194
,,,3408000000.0,3408.0,660.933962264151
,,,3409000000.0,3409.0,657.109243697479
,,,3410000000.0,3410.0,679.2605042016806
,,,3411000000.0,3411.0,610.504
,,,3412000000.0,3412.0,632.1929824561404
,,,3413000000.0,3413.0,645.85
,,,3414000000.0,3414.0,899.0853658536586
,,,3415000000.0,3415.0,591.6379310344828
,399.0,,3415535653.0,3415.0,399.0
,,,3416000000.0,3416.0,639.976
,,,3417000000.0,3417.0,715.1203007518797
,,,3418000000.0,3418.0,687.4402985074627
,,,3419000000.0,3419.0,648.9769230769231
,,,3420000000.0,3420.0,705.7652173913043
,,,3421000000.0,3421.0,685.1605839416059
,,,3422000000.0,3422.0,650.4074074074074
,,,3423000000.0,3423.0,691.0075187969925
,,,3424000000.0,3424.0,678.6838235294117
,,,3425000000.0,3425.0,674.2627118644068
,394.0,,3425324925.0,3425.0,394.0
,,,3426000000.0,3426.0,598.6
,,,3427000000.0,3427.0,681.1604938271605
,,,3428000000.0,3428.0,652.3451327433628
,,,3429000000.0,3429.0,967.9775280898876
,,,3430000000.0,3430.0,1149.5494505494505
,396.0,,3430438623.0,3430.0,396.0
,,,3431000000.0,3431.0,657.8796992481203
,399.0,,3431097582.0,3431.0,399.0
,,,3432000000.0,3432.0,626.5625
,,,3433000000.0,3433.0,680.0157480314961
,394.0,,3433884092.0,3433.0,394.0
,,,3434000000.0,3434.0,670.7816091954023
,,,3435000000.0,3435.0,629.0697674418604
,,,3436000000.0,3436.0,825.2967032967033
,,,3437000000.0,3437.0,689.6641221374045
,,,3438000000.0,3438.0,695.5693430656934
,,,3439000000.0,3439.0,621.1130434782609
,,,3440000000.0,3440.0,692.2272727272727
,,,3441000000.0,3441.0,707.7518796992481
,,,3442000000.0,3442.0,679.6725663716815
,,,3443000000.0,3443.0,657.0833333333334
,,,3444000000.0,3444.0,705.7894736842105
,,,3445000000.0,3445.0,657.1637931034483
,,,3446000000.0,3446.0,1616.0941176470587
,,,3447000000.0,3447.0,634.1090909090909
,374.0,,3447836906.0,3447.0,374.0
,,,3448000000.0,3448.0,686.5864661654135
,,,3449000000.0,3449.0,630.0944881889764
,,,3450000000.0,3450.0,692.6124031007752
,,,3451000000.0,3451.0,693.5746268656717
,,,3452000000.0,3452.0,644.8230769230769
,373.0,,3452669771.0,3452.0,373.0
,,,3453000000.0,3453.0,721.1171171171171
,,,3454000000.0,3454.0,689.0948905109489
,,,3455000000.0,3455.0,693.7441860465116
,,,3456000000.0,3456.0,656.6086956521739
,,,3457000000.0,3457.0,685.1029411764706
,,,3458000000.0,3458.0,702.3846153846154
,,,3460000000.0,3460.0,677.0370370370371
,,,3461000000.0,3461.0,654.3304347826087
,,,3462000000.0,3462.0,1074.1770833333333
,,,3463000000.0,3463.0,1126.7307692307693
,,,3464000000.0,3464.0,686.4772727272727
,,,3465000000.0,3465.0,693.3025210084033
,,,3466000000.0,3466.0,585.2301587301587
,,,3467000000.0,3467.0,679.4318181818181
,398.0,,3467271075.0,3467.0,398.0
,,,3468000000.0,3468.0,667.7185185185185
,393.0,,3468846908.0,3468.0,393.0
,,,3469000000.0,3469.0,627.3461538461538
,,,3470000000.0,3470.0,749.4745762711865
,,,3471000000.0,3471.0,671.5467625899281
,,,3472000000.0,3472.0,631.827868852459
,366.0,,3472652638.0,3472.0,366.0
,,,3473000000.0,3473.0,654.2740740740741
,,,3474000000.0,3474.0,674.6131386861314
,,,3475000000.0,3475.0,701.9710144927536
,,,3476000000.0,3476.0,649.7619047619048
,,,3477000000.0,3477.0,689.377358490566
,,,3478000000.0,3478.0,705.2105263157895
,,,3479000000.0,3479.0,804.9166666666666
,,,3480000000.0,3480.0,1154.888888888889
,,,3481000000.0,3481.0,597.5725190839695
,,,3482000000.0,3482.0,612.3739837398374
,,,3483000000.0,3483.0,667.1769230769231
,,,3484000000.0,3484.0,681.3185185185185
,,,3485000000.0,3485.0,682.9055118110236
,,,3486000000.0,3486.0,691.3888888888889
,,,3487000000.0,3487.0,656.6131386861314
,,,3488000000.0,3488.0,670.2101449275362
,,,3489000000.0,3489.0,624.8688524590164
,,,3490000000.0,3490.0,675.3888888888889
,,,3491000000.0,3491.0,684.7628865979382
,,,3492000000.0,3492.0,586.3898305084746
,,,3493000000.0,3493.0,705.1478260869566
,,,3494000000.0,3494.0,632.12
,,,3495000000.0,3495.0,782.2982456140351
,,,3496000000.0,3496.0,997.4897959183673
,,,3497000000.0,3497.0,961.0280373831775
,,,3498000000.0,3498.0,704.044776119403
,,,3499000000.0,3499.0,614.2803738317757
,,,3500000000.0,3500.0,718.0921052631579
,,,3501000000.0,3501.0,663.9761904761905
,394.0,,3501881860.0,3501.0,394.0
,,,3502000000.0,3502.0,633.0689655172414
,,,3503000000.0,3503.0,738.75
,,,3504000000.0,3504.0,687.9873417721519
,,,3505000000.0,3505.0,769.8260869565217
,,,3506000000.0,3506.0,596.1111111111111
,,,3507000000.0,3507.0,701.8
,,,3508000000.0,3508.0,693.4135338345865
,,,3509000000.0,3509.0,633.7438016528926
,,,3510000000.0,3510.0,670.608
,,,3511000000.0,3511.0,580.6764705882352
,,,3512000000.0,3512.0,1025.8909090909092
,,,3513000000.0,3513.0,787.7647058823529
,,,3514000000.0,3514.0,725.4025974025974
,,,3515000000.0,3515.0,669.4705882352941
,396.0,,3515940298.0,3515.0,396.0
,,,3516000000.0,3516.0,595.452380952381
,,,3517000000.0,3517.0,696.8473282442748
,,,3518000000.0,3518.0,700.1194029850747
,,,3519000000.0,3519.0,633.5923076923077
,,,3520000000.0,3520.0,761.0598290598291
,,,3521000000.0,3521.0,695.007299270073
,,,3522000000.0,3522.0,683.0444444444445
,,,3523000000.0,3523.0,631.741935483871
,,,3524000000.0,3524.0,622.0375
,399.0,,3524105091.0,3524.0,399.0
,,,3525000000.0,3525.0,764.8412698412699
,,,3526000000.0,3526.0,653.2203389830509
,,,3527000000.0,3527.0,603.515625
,,,3528000000.0,3528.0,764.8666666666667
,,,3529000000.0,3529.0,1031.6477272727273
,,,3530000000.0,3530.0,1010.4859813084112
,,,3531000000.0,3531.0,592.5572519083969
,,,3532000000.0,3532.0,701.8235294117648
,,,3533000000.0,3533.0,917.3456790123457
,,,3534000000.0,3534.0,727.1968503937007
,,,3535000000.0,3535.0,629.5405405405405
,,,3536000000.0,3536.0,704.7662337662338
,,,3537000000.0,3537.0,603.8984375
,,,3538000000.0,3538.0,664.7226277372263
,,,3539000000.0,3539.0,631.2672413793103
,,,3540000000.0,3540.0,756.7019230769231
,,,3541000000.0,3541.0,785.3524590163935
,,,3542000000.0,3542.0,693.0442477876106
,,,3543000000.0,3543.0,667.0504201680673
,,,3544000000.0,3544.0,641.3720930232558
,,,3545000000.0,3545.0,581.008
,,,3546000000.0,3546.0,1125.960396039604
,,,3547000000.0,3547.0,1367.225
,,,3548000000.0,3548.0,1009.7906976744187
,,,3549000000.0,3549.0,772.9320388349514
,,,3550000000.0,3550.0,1120.882882882883
,,,3551000000.0,3551.0,696.5546218487395
,,,3552000000.0,3552.0,601.5294117647059
,,,3553000000.0,3553.0,671.7777777777778
,342.0,,3553074833.0,3553.0,342.0
,,,3554000000.0,3554.0,698.5607476635514
,,,3555000000.0,3555.0,694.3461538461538
,,,3556000000.0,3556.0,588.7948717948718
,,,3557000000.0,3557.0,773.5555555555555
,,,3558000000.0,3558.0,686.2878787878788
,,,3559000000.0,3559.0,595.063063063063
,,,3560000000.0,3560.0,640.4745762711865
,,,3561000000.0,3561.0,524.9555555555555
,,,3562000000.0,3562.0,678.5526315789474
,,,3563000000.0,3563.0,790.1
,,,3564000000.0,3564.0,723.6534653465346
,,,3565000000.0,3565.0,1272.4305555555557
,385.0,,3565738845.0,3565.0,385.0
,,,3566000000.0,3566.0,642.2265625
,,,3567000000.0,3567.0,683.8695652173913
,,,3568000000.0,3568.0,696.7619047619048
,,,3569000000.0,3569.0,612.6134453781513
,,,3570000000.0,3570.0,696.0535714285714
,,,3571000000.0,3571.0,679.1125
,,,3572000000.0,3572.0,693.6071428571429
,,,3573000000.0,3573.0,755.2727272727273
,,,3574000000.0,3574.0,669.6521739130435
,,,3575000000.0,3575.0,665.9905660377359
,,,3576000000.0,3576.0,649.0173913043478
,,,3577000000.0,3577.0,600.376
,,,3578000000.0,3578.0,506.206106870229
,,,3579000000.0,3579.0,887.2972972972973
,,,3580000000.0,3580.0,935.8617021276596
,,,3581000000.0,3581.0,854.0
,,,3582000000.0,3582.0,942.933962264151
,386.0,,3582007649.0,3582.0,386.0
,,,3583000000.0,3583.0,648.5190839694657
,,,3584000000.0,3584.0,760.3982300884956
,,,3585000000.0,3585.0,642.2222222222222
,,,3586000000.0,3586.0,696.4380952380952
,,,3587000000.0,3587.0,642.4081632653061
,,,3588000000.0,3588.0,677.7731092436975
,,,3589000000.0,3589.0,833.6290322580645
,,,3590000000.0,3590.0,653.8384615384615
,,,3591000000.0,3591.0,636.4852941176471
,,,3592000000.0,3592.0,706.7605633802817
,,,3593000000.0,3593.0,622.6666666666666
,,,3594000000.0,3594.0,694.9669421487604
,,,3595000000.0,3595.0,632.7606837606837
,,,3596000000.0,3596.0,1078.3510638297873
,,,3597000000.0,3597.0,879.125
,,,3598000000.0,3598.0,1135.1649484536083
,,,3599000000.0,3599.0,586.3023255813954
,,,3600000000.0,3600.0,682.6910569105692
,,,3601000000.0,3601.0,639.728813559322
,,,3602000000.0,3602.0,564.7435897435897
,,,3603000000.0,3603.0,670.3571428571429
,,,3604000000.0,3604.0,686.8115942028985
,,,3605000000.0,3605.0,893.1636363636363
,,,3606000000.0,3606.0,750.0515463917526
,,,3607000000.0,3607.0,608.5737704918033
,382.0,,3607034110.0,3607.0,382.0
,,,3608000000.0,3608.0,606.2035398230089
,,,3609000000.0,3609.0,656.3389830508474
,,,3610000000.0,3610.0,639.3448275862069
,,,3611000000.0,3611.0,639.2555555555556
,398.0,,3611838693.0,3611.0,398.0
,,,3612000000.0,3612.0,661.940594059406
,,,3613000000.0,3613.0,926.0857142857143
,,,3614000000.0,3614.0,756.1964285714286
,,,3615000000.0,3615.0,771.7719298245614
,,,3616000000.0,3616.0,795.2641509433962
,395.0,,3616617288.0,3616.0,395.0
,,,3617000000.0,3617.0,765.10101010101
,,,3618000000.0,3618.0,1005.9568965517242
,,,3619000000.0,3619.0,580.9291338582677
,,,3620000000.0,3620.0,671.8333333333334
,,,3621000000.0,3621.0,680.9375
,,,3622000000.0,3622.0,681.2676056338029
,,,3623000000.0,3623.0,640.6287878787879
,,,3624000000.0,3624.0,652.1438848920864
,,,3625000000.0,3625.0,650.4782608695652
,,,3626000000.0,3626.0,609.1074380165289
,,,3627000000.0,3627.0,574.6507936507936
,,,3628000000.0,3628.0,591.0229007633587
,,,3629000000.0,3629.0,959.081081081081
,,,3630000000.0,3630.0,961.8461538461538
,,,3631000000.0,3631.0,1095.7433628318583
,393.0,,3631800154.0,3631.0,393.0
,,,3632000000.0,3632.0,655.9652173913043
,,,3633000000.0,3633.0,660.2475247524752
,,,3634000000.0,3634.0,621.741935483871
,388.0,,3634558852.0,3634.0,388.0
,,,3635000000.0,3635.0,900.780487804878
,,,3636000000.0,3636.0,701.1456310679612
,,,3637000000.0,3637.0,672.1333333333333
,,,3638000000.0,3638.0,795.9480519480519
,395.0,,3638394477.0,3638.0,395.0
,,,3639000000.0,3639.0,613.6633663366337
,,,3640000000.0,3640.0,609.0079365079365
,396.0,,3640687811.0,3640.0,396.0
,,,3641000000.0,3641.0,679.5932203389831
,,,3642000000.0,3642.0,610.2523364485982
,,,3643000000.0,3643.0,662.2764227642276
,,,3644000000.0,3644.0,632.421875
,396.0,,3644341145.0,3644.0,396.0
,,,3645000000.0,3645.0,626.1818181818181
,,,3646000000.0,3646.0,856.0
,,,3647000000.0,3647.0,1039.2666666666667
,,,3648000000.0,3648.0,783.5234375
,,,3649000000.0,3649.0,873.9439252336449
,,,3650000000.0,3650.0,686.8207547169811
,,,3651000000.0,3651.0,644.6532258064516
,,,3652000000.0,3652.0,558.869918699187
,398.0,,3652509895.0,3652.0,398.0
,,,3653000000.0,3653.0,734.5
,,,3654000000.0,3654.0,794.8015873015873
,,,3655000000.0,3655.0,694.3664122137404
,,,3656000000.0,3656.0,609.0
,,,3657000000.0,3657.0,643.3851851851852
,376.0,,3657466771.0,3657.0,376.0
,,,3658000000.0,3658.0,655.4621212121212
,,,3659000000.0,3659.0,672.0
,,,3660000000.0,3660.0,678.1832061068702
,,,3661000000.0,3661.0,592.35
,,,3662000000.0,3662.0,633.0582524271845
,,,3663000000.0,3663.0,973.9626168224299
,,,3664000000.0,3664.0,842.637168141593
,,,3665000000.0,3665.0,1022.0097087378641
,,,3666000000.0,3666.0,1074.4878048780488
,,,3667000000.0,3667.0,642.7980769230769
,,,3668000000.0,3668.0,602.954128440367
,,,3669000000.0,3669.0,644.8965517241379
,,,3670000000.0,3670.0,776.8730158730159
,388.0,,3670871303.0,3670.0,388.0
,,,3671000000.0,3671.0,673.7203389830509
,,,3672000000.0,3672.0,607.2110091743119
,,,3673000000.0,3673.0,656.6981132075472
,,,3674000000.0,3674.0,599.7054263565891
,,,3675000000.0,3675.0,677.3
,,,3676000000.0,3676.0,668.4051724137931
,387.0,,3676085419.0,3676.0,387.0
,,,3677000000.0,3677.0,690.5
,,,3678000000.0,3678.0,735.0970873786408
,,,3679000000.0,3679.0,751.3535353535353
,,,3680000000.0,3680.0,944.0392156862745
,,,3681000000.0,3681.0,765.7075471698113
,,,3682000000.0,3682.0,1130.4705882352941
,,,3683000000.0,3683.0,656.4045801526718
,,,3684000000.0,3684.0,658.2222222222222
,,,3685000000.0,3685.0,673.2125984251968
,,,3686000000.0,3686.0,732.7358490566038
,,,3687000000.0,3687.0,635.2262773722628
,,,3688000000.0,3688.0,677.1223021582733
,,,3689000000.0,3689.0,640.0909090909091
,,,3690000000.0,3690.0,621.3134328358209
,,,3691000000.0,3691.0,658.9411764705883
,,,3692000000.0,3692.0,724.5555555555555
,,,3693000000.0,3693.0,615.2575757575758
,,,3694000000.0,3694.0,720.9528301886793
,,,3695000000.0,3695.0,551.9672131147541
,,,3696000000.0,3696.0,805.5765765765766
,,,3697000000.0,3697.0,988.0
,,,3698000000.0,3698.0,934.0603448275862
,,,3699000000.0,3699.0,1009.9702970297029
,,,3700000000.0,3700.0,660.4961240310078
,,,3701000000.0,3701.0,659.1951219512196
,,,3702000000.0,3702.0,628.8688524590164
,,,3703000000.0,3703.0,671.0
,,,3704000000.0,3704.0,656.3814432989691
,389.0,,3704629744.0,3704.0,389.0
,,,3705000000.0,3705.0,772.7142857142857
,,,3706000000.0,3706.0,725.7747747747748
,,,3707000000.0,3707.0,651.1021897810219
,,,3708000000.0,3708.0,666.6370370370371
,,,3709000000.0,3709.0,652.8916666666667
,,,3710000000.0,3710.0,615.8211382113822
,,,3711000000.0,3711.0,565.9069767441861
,,,3712000000.0,3712.0,607.1382113821138
,,,3713000000.0,3713.0,892.7692307692307
,,,3714000000.0,3714.0,734.5777777777778
,317.0,,3714042870.0,3714.0,317.0
,,,3715000000.0,3715.0,1117.3584905660377
,,,3716000000.0,3716.0,804.3333333333334
,,,3717000000.0,3717.0,637.3565217391305
,,,3718000000.0,3718.0,673.5808823529412
,,,3719000000.0,3719.0,602.8968253968254
,,,3720000000.0,3720.0,700.7787610619469
,,,3721000000.0,3721.0,669.8623188405797
,,,3722000000.0,3722.0,626.4621848739496
,,,3723000000.0,3723.0,622.7952755905512
,,,3724000000.0,3724.0,686.9632352941177
,,,3725000000.0,3725.0,672.8709677419355
,379.0,,3725070371.0,3725.0,379.0
,,,3726000000.0,3726.0,611.952
,,,3727000000.0,3727.0,693.0601503759399
,,,3728000000.0,3728.0,524.1363636363636
,390.0,,3728472403.0,3728.0,390.0
,,,3730000000.0,3730.0,1107.0689655172414
,,,3731000000.0,3731.0,780.9464285714286
,,,3732000000.0,3732.0,957.7358490566038
,,,3733000000.0,3733.0,783.7731092436975
,,,3734000000.0,3734.0,685.8872180451128
,,,3735000000.0,3735.0,687.5748031496063
,,,3736000000.0,3736.0,625.5514018691589
,,,3737000000.0,3737.0,661.544776119403
,,,3738000000.0,3738.0,698.1313868613139
,,,3739000000.0,3739.0,627.8099173553719
,,,3740000000.0,3740.0,673.8333333333334
,,,3741000000.0,3741.0,666.0229007633587
,,,3742000000.0,3742.0,629.3130434782609
,,,3743000000.0,3743.0,650.1742424242424
,,,3744000000.0,3744.0,608.5426356589147
,,,3745000000.0,3745.0,563.8791208791209
,,,3746000000.0,3746.0,1231.842105263158
,,,3747000000.0,3747.0,763.5840707964602
,,,3748000000.0,3748.0,797.375
,,,3749000000.0,3749.0,650.063492063492
,,,3750000000.0,3750.0,1093.142857142857
,,,3751000000.0,3751.0,674.9850746268656
,,,3752000000.0,3752.0,651.6692307692308
,,,3753000000.0,3753.0,715.4601769911504
,,,3754000000.0,3754.0,696.5661764705883
,,,3755000000.0,3755.0,687.8091603053435
,,,3756000000.0,3756.0,647.5583333333333
,,,3757000000.0,3757.0,733.7169811320755
,,,3758000000.0,3758.0,656.4285714285714
,,,3759000000.0,3759.0,645.7130434782608
,,,3760000000.0,3760.0,632.198275862069
,,,3761000000.0,3761.0,621.016129032258
,,,3762000000.0,3762.0,595.3859649122807
,,,3763000000.0,3763.0,749.9304347826087
,,,3764000000.0,3764.0,723.408
,,,3765000000.0,3765.0,729.5254237288135
,,,3766000000.0,3766.0,786.7570093457944
,,,3767000000.0,3767.0,2000.878787878788
,,,3768000000.0,3768.0,720.2452830188679
,,,3769000000.0,3769.0,665.109243697479
,,,3770000000.0,3770.0,656.3
,,,3771000000.0,3771.0,670.7769784172662
,,,3772000000.0,3772.0,619.8818897637796
,,,3773000000.0,3773.0,671.664
,,,3774000000.0,3774.0,662.1304347826087
,,,3775000000.0,3775.0,676.6585365853658
,,,3776000000.0,3776.0,666.4666666666667
,,,3777000000.0,3777.0,604.0583333333333
,,,3778000000.0,3778.0,588.1065573770492
,,,3779000000.0,3779.0,681.0661157024794
,,,3780000000.0,3780.0,814.0102040816327
,,,3781000000.0,3781.0,673.3787878787879
,,,3782000000.0,3782.0,708.9824561403509
,,,3783000000.0,3783.0,663.875
,,,3784000000.0,3784.0,1070.7011494252874
,,,3785000000.0,3785.0,669.828125
,,,3786000000.0,3786.0,699.311475409836
,,,3787000000.0,3787.0,631.8
,,,3788000000.0,3788.0,676.8129496402878
,,,3789000000.0,3789.0,645.1101694915254
,,,3790000000.0,3790.0,659.1954887218045
,,,3791000000.0,3791.0,644.1102941176471
,,,3792000000.0,3792.0,646.8220338983051
,,,3793000000.0,3793.0,690.4
,,,3794000000.0,3794.0,619.890625
,,,3795000000.0,3795.0,574.3492063492064
,,,3796000000.0,3796.0,827.8318584070796
,,,3797000000.0,3797.0,874.8971962616822
,,,3798000000.0,3798.0,748.5434782608696
,,,3799000000.0,3799.0,887.99
,,,3800000000.0,3800.0,676.3984962406015
,,,3801000000.0,3801.0,668.0808823529412
,,,3802000000.0,3802.0,1372.0
,,,3803000000.0,3803.0,736.2828282828283
,,,3804000000.0,3804.0,640.5851851851852
,,,3805000000.0,3805.0,663.3816793893129
,,,3806000000.0,3806.0,685.3859649122807
,,,3807000000.0,3807.0,675.5481481481481
,,,3808000000.0,3808.0,661.0522388059702
,,,3809000000.0,3809.0,691.672131147541
,,,3810000000.0,3810.0,689.5955056179776
,,,3811000000.0,3811.0,663.9152542372881
,,,3812000000.0,3812.0,648.1111111111111
,,,3813000000.0,3813.0,671.7029702970297
,,,3814000000.0,3814.0,740.5813953488372
,,,3815000000.0,3815.0,806.9549549549549
,,,3816000000.0,3816.0,685.3247863247864
,,,3817000000.0,3817.0,1160.578431372549
,399.0,,3817979860.0,3817.0,399.0
,,,3818000000.0,3818.0,643.3409090909091
,379.0,,3818004287.0,3818.0,379.0
,391.0,,3818408454.0,3818.0,391.0
,,,3819000000.0,3819.0,625.1484375
,,,3820000000.0,3820.0,730.8508771929825
,,,3821000000.0,3821.0,681.3014705882352
,,,3822000000.0,3822.0,645.5121951219512
,,,3823000000.0,3823.0,711.6229508196722
,,,3824000000.0,3824.0,716.1532846715329
,,,3825000000.0,3825.0,658.0217391304348
,,,3826000000.0,3826.0,862.5625
,,,3827000000.0,3827.0,639.7857142857143
,,,3828000000.0,3828.0,644.424
,,,3829000000.0,3829.0,629.25
,,,3830000000.0,3830.0,825.8971962616822
,,,3831000000.0,3831.0,1157.3636363636363
,,,3832000000.0,3832.0,902.2417582417582
,,,3833000000.0,3833.0,945.847619047619
,,,3834000000.0,3834.0,725.8045112781955
,,,3835000000.0,3835.0,714.88
,,,3836000000.0,3836.0,590.1711711711712
,364.0,,3836245226.0,3836.0,364.0
,,,3837000000.0,3837.0,750.7164179104477
,,,3838000000.0,3838.0,736.4632352941177
,,,3839000000.0,3839.0,617.0495867768595
,,,3840000000.0,3840.0,708.236641221374
,,,3841000000.0,3841.0,692.9029850746268
,,,3842000000.0,3842.0,631.6869565217391
,,,3843000000.0,3843.0,632.3692307692307
,,,3844000000.0,3844.0,609.4418604651163
,,,3845000000.0,3845.0,610.1578947368421
,,,3846000000.0,3846.0,696.75
,,,3847000000.0,3847.0,1586.6049382716049
,,,3848000000.0,3848.0,792.8813559322034
,,,3849000000.0,3849.0,532.0727272727273
,393.0,,3849379186.0,3849.0,393.0
,396.0,,3849442103.0,3849.0,396.0
,,,3850000000.0,3850.0,1827.1785714285713
,,,3851000000.0,3851.0,765.3416666666667
,,,3852000000.0,3852.0,641.0629921259842
,,,3853000000.0,3853.0,791.7142857142857
,,,3854000000.0,3854.0,678.7028985507246
,,,3855000000.0,3855.0,691.6793893129772
,,,3856000000.0,3856.0,618.2857142857143
,,,3857000000.0,3857.0,691.4087591240876
,,,3858000000.0,3858.0,684.4732824427481
,,,3859000000.0,3859.0,693.8991596638656
,,,3860000000.0,3860.0,654.4833333333333
,,,3861000000.0,3861.0,671.4814814814815
,,,3862000000.0,3862.0,788.74
,,,3863000000.0,3863.0,707.4205607476636
,,,3864000000.0,3864.0,599.6692307692308
,383.0,,3864943198.0,3864.0,383.0
,,,3865000000.0,3865.0,621.0
,,,3866000000.0,3866.0,873.5714285714286
,,,3867000000.0,3867.0,726.1923076923077
,,,3868000000.0,3868.0,1085.8403361344538
,,,3869000000.0,3869.0,612.53125
,,,3870000000.0,3870.0,664.75
,,,3871000000.0,3871.0,689.0217391304348
,,,3872000000.0,3872.0,674.6363636363636
,,,3873000000.0,3873.0,658.8536585365854
,,,3874000000.0,3874.0,689.7205882352941
,,,3875000000.0,3875.0,671.9512195121952
,376.0,,3875131324.0,3875.0,376.0
,,,3876000000.0,3876.0,690.0162601626016
,,,3877000000.0,3877.0,615.1463414634146
,,,3878000000.0,3878.0,661.780303030303
,,,3879000000.0,3879.0,634.4957983193277
,,,3880000000.0,3880.0,965.0545454545454
,,,3881000000.0,3881.0,713.1578947368421
,,,3882000000.0,3882.0,708.3771929824561
,,,3883000000.0,3883.0,625.0
,,,3884000000.0,3884.0,801.2478632478633
,,,3885000000.0,3885.0,700.4920634920635
,,,3886000000.0,3886.0,670.2232142857143
,,,3887000000.0,3887.0,713.3076923076923
,,,3888000000.0,3888.0,685.3623188405797
,,,3889000000.0,3889.0,618.655737704918
,,,3890000000.0,3890.0,678.25
,,,3891000000.0,3891.0,686.6544117647059
,391.0,,3891825336.0,3891.0,391.0
,,,3892000000.0,3892.0,651.1951219512196
,,,3893000000.0,3893.0,694.6324786324786
,,,3894000000.0,3894.0,617.832
,,,3895000000.0,3895.0,635.7614678899082
,,,3896000000.0,3896.0,663.7407407407408
,,,3897000000.0,3897.0,1084.2727272727273
,,,3898000000.0,3898.0,802.2589285714286
,,,3899000000.0,3899.0,949.6
,372.0,,3899698670.0,3899.0,372.0
,,,3900000000.0,3900.0,796.75
,,,3901000000.0,3901.0,699.6492537313433
,,,3902000000.0,3902.0,697.955223880597
,,,3903000000.0,3903.0,591.3333333333334
,,,3904000000.0,3904.0,649.25
,,,3905000000.0,3905.0,698.4603174603175
,,,3906000000.0,3906.0,688.2564102564103
,,,3907000000.0,3907.0,695.6176470588235
,,,3908000000.0,3908.0,690.810606060606
,380.0,,3908377733.0,3908.0,380.0
,,,3909000000.0,3909.0,656.6585365853658
,,,3910000000.0,3910.0,656.9416666666667
,,,3911000000.0,3911.0,611.4263565891473
,,,3912000000.0,3912.0,582.8760330578513
,397.0,,3912215078.0,3912.0,397.0
,,,3913000000.0,3913.0,797.5090909090909
,,,3914000000.0,3914.0,865.6612903225806
,,,3915000000.0,3915.0,841.3030303030303
,,,3916000000.0,3916.0,1144.813725490196
,,,3917000000.0,3917.0,701.6106870229007
,,,3918000000.0,3918.0,681.7380952380952
,,,3920000000.0,3920.0,712.8775510204082
,,,3921000000.0,3921.0,631.0367647058823
,,,3922000000.0,3922.0,623.2916666666666
,,,3923000000.0,3923.0,654.8211382113822
,,,3924000000.0,3924.0,665.5107913669065
,,,3925000000.0,3925.0,712.4715447154472
,,,3926000000.0,3926.0,667.9918032786885
,,,3927000000.0,3927.0,636.4634146341464
,,,3928000000.0,3928.0,598.0144927536232
,,,3929000000.0,3929.0,683.710843373494
,,,3930000000.0,3930.0,888.1346153846154
,,,3931000000.0,3931.0,765.433962264151
,,,3932000000.0,3932.0,713.675
,,,3933000000.0,3933.0,768.1632653061224
,,,3934000000.0,3934.0,584.0625
,,,3935000000.0,3935.0,673.8110236220473
,,,3936000000.0,3936.0,606.1491228070175
,,,3937000000.0,3937.0,718.4961832061068
,,,3938000000.0,3938.0,664.5289855072464
,,,3939000000.0,3939.0,595.1951219512196
,,,3940000000.0,3940.0,651.6343283582089
,,,3941000000.0,3941.0,660.5
,,,3942000000.0,3942.0,647.0847457627119
,,,3943000000.0,3943.0,676.236641221374
,,,3944000000.0,3944.0,692.8142857142857
,,,3945000000.0,3945.0,639.8703703703703
,,,3946000000.0,3946.0,716.9298245614035
,,,3947000000.0,3947.0,1924.5
,,,3948000000.0,3948.0,929.433962264151
,,,3949000000.0,3949.0,759.3619047619047
,,,3950000000.0,3950.0,1118.5288461538462
,,,3951000000.0,3951.0,674.1407407407407
,,,3952000000.0,3952.0,613.7286821705426
,,,3953000000.0,3953.0,671.1186440677966
,,,3954000000.0,3954.0,710.65
,,,3955000000.0,3955.0,605.7857142857143
,,,3956000000.0,3956.0,573.938596491228
,,,3957000000.0,3957.0,675.7851851851852
,,,3958000000.0,3958.0,670.4592592592593
,,,3959000000.0,3959.0,631.479674796748
,,,3960000000.0,3960.0,629.6846153846154
,,,3961000000.0,3961.0,634.8257575757576
,,,3962000000.0,3962.0,577.9298245614035
,397.0,,3962119145.0,3962.0,397.0
,385.0,,3962208624.0,3962.0,385.0
,,,3963000000.0,3963.0,830.2946428571429
,,,3964000000.0,3964.0,702.6538461538462
,,,3965000000.0,3965.0,750.2248062015503
,,,3966000000.0,3966.0,1009.1442307692307
,,,3967000000.0,3967.0,667.2426470588235
,,,3968000000.0,3968.0,672.039603960396
,,,3969000000.0,3969.0,660.7619047619048
,,,3970000000.0,3970.0,652.8666666666667
,,,3971000000.0,3971.0,647.3863636363636
,,,3972000000.0,3972.0,602.3875968992248
,,,3973000000.0,3973.0,630.9557522123894
,,,3974000000.0,3974.0,660.2846715328467
,,,3975000000.0,3975.0,651.0
,,,3976000000.0,3976.0,669.7534246575342
,,,3977000000.0,3977.0,637.0081300813008
,,,3978000000.0,3978.0,620.7460317460317
,,,3979000000.0,3979.0,695.6347826086957
,,,3980000000.0,3980.0,773.6126126126126
,,,3981000000.0,3981.0,758.9416058394161
,,,3982000000.0,3982.0,1063.81
,,,3983000000.0,3983.0,640.2330827067669
,384.0,,3983064460.0,3983.0,384.0
,,,3984000000.0,3984.0,686.8070175438596
,,,3985000000.0,3985.0,875.4
,,,3986000000.0,3986.0,672.5242718446602
,,,3987000000.0,3987.0,674.2166666666667
,,,3988000000.0,3988.0,690.4379562043796
,,,3989000000.0,3989.0,606.3559322033898
,,,3990000000.0,3990.0,675.4135338345865
,,,3991000000.0,3991.0,685.6666666666666
,,,3992000000.0,3992.0,674.6341463414634
,,,3993000000.0,3993.0,681.7213114754098
,,,3994000000.0,3994.0,669.0458015267176
,,,3995000000.0,3995.0,559.4330708661417
,,,3996000000.0,3996.0,629.7899159663865
,,,3997000000.0,3997.0,817.7217391304348
,,,3998000000.0,3998.0,728.6934306569343
,,,3999000000.0,3999.0,1009.1684210526316
,,,4000000000.0,4000.0,685.3560606060606
,,,4001000000.0,4001.0,705.7007299270073
,,,4002000000.0,4002.0,622.4140625
,,,4003000000.0,4003.0,747.42
,398.0,,4003093212.0,4003.0,398.0
,,,4004000000.0,4004.0,710.5081967213115
,,,4005000000.0,4005.0,643.5625
,,,4006000000.0,4006.0,620.6923076923077
,,,4007000000.0,4007.0,703.723880597015
,,,4008000000.0,4008.0,704.4173228346457
,,,4010000000.0,4010.0,648.7476635514018
,,,4011000000.0,4011.0,631.7258064516129
,,,4012000000.0,4012.0,621.625
,,,4013000000.0,4013.0,604.975
,,,4014000000.0,4014.0,809.3055555555555
,,,4015000000.0,4015.0,859.9090909090909
,,,4016000000.0,4016.0,1133.591836734694
,,,4017000000.0,4017.0,684.7348484848485
,,,4018000000.0,4018.0,702.6194029850747
,,,4019000000.0,4019.0,624.6201550387597
,358.0,,4019332588.0,4019.0,358.0
,,,4020000000.0,4020.0,703.5714285714286
,,,4021000000.0,4021.0,681.6884057971015
,,,4022000000.0,4022.0,663.6875
,,,4023000000.0,4023.0,733.4782608695652
,,,4024000000.0,4024.0,704.2049180327868
,,,4025000000.0,4025.0,676.4426229508197
,399.0,,4025415870.0,4025.0,399.0
,,,4026000000.0,4026.0,680.6470588235294
,,,4027000000.0,4027.0,598.9285714285714
,,,4028000000.0,4028.0,537.8538461538461
,,,4029000000.0,4029.0,626.5652173913044
,,,4030000000.0,4030.0,785.4414414414415
,375.0,,4030876079.0,4030.0,375.0
,,,4031000000.0,4031.0,729.2377049180328
,,,4032000000.0,4032.0,709.0961538461538
,,,4033000000.0,4033.0,1003.6435643564356
,,,4034000000.0,4034.0,684.8625954198474
,,,4035000000.0,4035.0,747.56
,,,4036000000.0,4036.0,612.7058823529412
,,,4037000000.0,4037.0,718.569105691057
,,,4038000000.0,4038.0,723.2335766423357
,,,4039000000.0,4039.0,620.9083333333333
,,,4040000000.0,4040.0,723.5801526717557
,,,4041000000.0,4041.0,716.9111111111112
,,,4042000000.0,4042.0,705.34375
,,,4043000000.0,4043.0,673.4782608695652
,,,4044000000.0,4044.0,631.3275862068965
,,,4045000000.0,4045.0,628.5948275862069
,,,4046000000.0,4046.0,1158.0106382978724
,,,4047000000.0,4047.0,737.2695652173913
,,,4048000000.0,4048.0,745.296875
,,,4049000000.0,4049.0,691.6495726495726
,,,4050000000.0,4050.0,785.4025974025974
,,,4051000000.0,4051.0,623.1367521367522
,,,4052000000.0,4052.0,584.616
,397.0,,4052135769.0,4052.0,397.0
,398.0,,4052207019.0,4052.0,398.0
,,,4053000000.0,4053.0,736.5877192982456
,,,4054000000.0,4054.0,691.1666666666666
,,,4055000000.0,4055.0,690.6846153846154
,,,4056000000.0,4056.0,645.3652173913043
,,,4057000000.0,4057.0,692.5693430656934
,,,4058000000.0,4058.0,672.9632352941177
,,,4059000000.0,4059.0,659.6585365853658
,,,4060000000.0,4060.0,645.78125
,,,4061000000.0,4061.0,591.1240310077519
,,,4062000000.0,4062.0,660.1388888888889
,,,4063000000.0,4063.0,848.3771929824561
,,,4064000000.0,4064.0,776.4047619047619
,,,4065000000.0,4065.0,722.3828125
,391.0,,4065137020.0,4065.0,391.0
,,,4066000000.0,4066.0,654.9493670886076
,221.0,,4066179520.0,4066.0,221.0
,,,4067000000.0,4067.0,666.3529411764706
,,,4068000000.0,4068.0,711.8617886178862
,381.0,,4068820614.0,4068.0,381.0
,,,4069000000.0,4069.0,636.2698412698413
,,,4070000000.0,4070.0,758.5304347826087
,,,4071000000.0,4071.0,687.7608695652174
,,,4072000000.0,4072.0,640.7519379844962
,,,4073000000.0,4073.0,740.7822580645161
,,,4074000000.0,4074.0,684.2753623188406
,,,4075000000.0,4075.0,706.848
,393.0,,4075191083.0,4075.0,393.0
,377.0,,4075728792.0,4075.0,377.0
,,,4076000000.0,4076.0,680.2869565217392
,,,4077000000.0,4077.0,638.1735537190083
,,,4078000000.0,4078.0,599.223880597015
,,,4079000000.0,4079.0,614.508064516129
,381.0,,4079069000.0,4079.0,381.0
,,,4080000000.0,4080.0,831.2053571428571
,,,4081000000.0,4081.0,715.5378787878788
,,,4082000000.0,4082.0,748.5217391304348
,,,4083000000.0,4083.0,1110.9913793103449
,,,4084000000.0,4084.0,546.2222222222222
,,,4085000000.0,4085.0,788.7415730337078
,,,4086000000.0,4086.0,636.991452991453
,,,4087000000.0,4087.0,719.8782608695652
,,,4088000000.0,4088.0,679.7625899280575
,,,4089000000.0,4089.0,582.65
,,,4090000000.0,4090.0,642.8703703703703
,,,4091000000.0,4091.0,995.0
,,,4092000000.0,4092.0,695.6785714285714
,,,4093000000.0,4093.0,710.8813559322034
,,,4094000000.0,4094.0,628.8629032258065
,,,4095000000.0,4095.0,565.9083333333333
,,,4096000000.0,4096.0,659.6896551724138
,,,4097000000.0,4097.0,949.8823529411765
,,,4098000000.0,4098.0,751.7142857142857
,,,4099000000.0,4099.0,792.1743119266055
,,,4100000000.0,4100.0,1019.045871559633
,,,4101000000.0,4101.0,668.1777777777778
,,,4102000000.0,4102.0,628.595041322314
,,,4103000000.0,4103.0,688.7368421052631
,,,4104000000.0,4104.0,668.0215827338129
,,,4105000000.0,4105.0,665.0152671755725
,,,4106000000.0,4106.0,619.4380165289256
,,,4107000000.0,4107.0,652.6666666666666
,,,4108000000.0,4108.0,676.3783783783783
,,,4109000000.0,4109.0,916.6666666666666
,,,4110000000.0,4110.0,619.8253968253969
,,,4111000000.0,4111.0,646.6829268292682
,,,4112000000.0,4112.0,614.816513761468
,,,4113000000.0,4113.0,933.0849056603773
,,,4114000000.0,4114.0,692.1363636363636
,,,4115000000.0,4115.0,796.8407079646017
,,,4116000000.0,4116.0,664.2966101694915
,,,4117000000.0,4117.0,751.5833333333334
,,,4118000000.0,4118.0,669.0782608695653
,,,4119000000.0,4119.0,572.6666666666666
,,,4120000000.0,4120.0,725.5267857142857
,,,4121000000.0,4121.0,668.8992805755396
,,,4122000000.0,4122.0,613.6048387096774
,,,4123000000.0,4123.0,658.7627118644068
,,,4124000000.0,4124.0,692.3138686131387
,,,4125000000.0,4125.0,703.2301587301587
,,,4126000000.0,4126.0,661.694214876033
,,,4127000000.0,4127.0,635.1083333333333
,,,4128000000.0,4128.0,611.5343511450382
,,,4129000000.0,4129.0,646.3739837398374
,,,4130000000.0,4130.0,803.8695652173913
,,,4131000000.0,4131.0,743.4921875
,221.0,,4131552547.0,4131.0,221.0
,,,4132000000.0,4132.0,713.0305343511451
,,,4133000000.0,4133.0,1095.873873873874
,,,4134000000.0,4134.0,696.956204379562
,,,4135000000.0,4135.0,684.1153846153846
,,,4136000000.0,4136.0,889.4520547945206
,,,4137000000.0,4137.0,653.7105263157895
,,,4138000000.0,4138.0,632.7164179104477
,,,4139000000.0,4139.0,583.3130434782609
,,,4140000000.0,4140.0,691.2671755725191
,,,4141000000.0,4141.0,699.3897058823529
,,,4142000000.0,4142.0,658.695652173913
,,,4143000000.0,4143.0,690.5365853658536
,,,4144000000.0,4144.0,585.584
,,,4145000000.0,4145.0,568.6370967741935
,,,4146000000.0,4146.0,649.3586956521739
,,,4147000000.0,4147.0,1394.9886363636363
,,,4148000000.0,4148.0,823.7522935779816
,,,4149000000.0,4149.0,730.0963855421687
,,,4150000000.0,4150.0,864.8085106382979
,,,4151000000.0,4151.0,687.0375939849624
,,,4152000000.0,4152.0,640.1984126984127
,,,4153000000.0,4153.0,719.9396551724138
,,,4154000000.0,4154.0,685.6666666666666
,,,4155000000.0,4155.0,699.6384615384616
,,,4156000000.0,4156.0,633.475
,,,4157000000.0,4157.0,931.3695652173913
,,,4158000000.0,4158.0,584.592
,,,4159000000.0,4159.0,659.3583333333333
,,,4160000000.0,4160.0,633.7795275590552
,,,4161000000.0,4161.0,626.7578125
,385.0,,4161606144.0,4161.0,385.0
,,,4162000000.0,4162.0,605.9655172413793
,,,4163000000.0,4163.0,838.3364485981308
,,,4164000000.0,4164.0,763.304347826087
,,,4165000000.0,4165.0,773.2792792792793
,,,4166000000.0,4166.0,945.0434782608696
,,,4167000000.0,4167.0,784.5241935483871
,,,4168000000.0,4168.0,658.472
,371.0,,4168773853.0,4168.0,371.0
,,,4169000000.0,4169.0,620.3953488372093
,,,4170000000.0,4170.0,601.125
,,,4171000000.0,4171.0,816.1351351351351
,,,4172000000.0,4172.0,659.0243902439024
,,,4173000000.0,4173.0,762.6416666666667
,,,4174000000.0,4174.0,688.7299270072992
,,,4175000000.0,4175.0,682.816
,,,4176000000.0,4176.0,680.4876033057851
,,,4177000000.0,4177.0,643.2
,,,4178000000.0,4178.0,646.6590909090909
,,,4179000000.0,4179.0,627.2301587301587
,,,4180000000.0,4180.0,618.7391304347826
,,,4181000000.0,4181.0,835.7808219178082
,,,4182000000.0,4182.0,761.1
,,,4183000000.0,4183.0,932.8137254901961
,,,4184000000.0,4184.0,696.1044776119403
,,,4185000000.0,4185.0,697.2677165354331
,,,4186000000.0,4186.0,642.9830508474577
,375.0,,4186428230.0,4186.0,375.0
,,,4187000000.0,4187.0,725.8166666666667
,,,4188000000.0,4188.0,696.6715328467153
,,,4189000000.0,4189.0,709.9421487603306
,393.0,,4189319428.0,4189.0,393.0
,,,4190000000.0,4190.0,692.9621212121212
,,,4191000000.0,4191.0,680.2888888888889
,,,4192000000.0,4192.0,655.1404958677685
,,,4193000000.0,4193.0,678.260162601626
,,,4194000000.0,4194.0,594.3255813953489
,,,4195000000.0,4195.0,584.4285714285714
,,,4196000000.0,4196.0,643.9719626168225
,,,4197000000.0,4197.0,771.566371681416
,,,4198000000.0,4198.0,1033.5094339622642
,,,4199000000.0,4199.0,783.3644067796611
,,,4200000000.0,4200.0,1019.4579439252336
,,,4201000000.0,4201.0,697.7764705882353
,,,4202000000.0,4202.0,657.6666666666666
,,,4203000000.0,4203.0,652.991304347826
,235.0,,4203792659.0,4203.0,235.0
,,,4204000000.0,4204.0,684.0434782608696
,,,4205000000.0,4205.0,667.0106382978723
,382.0,,4205642242.0,4205.0,382.0
,,,4206000000.0,4206.0,726.4615384615385
,,,4207000000.0,4207.0,560.3253968253969
,,,4208000000.0,4208.0,654.2518518518518
,,,4209000000.0,4209.0,618.4596774193549
,,,4210000000.0,4210.0,645.223076923077
,,,4211000000.0,4211.0,617.5241935483871
,,,4212000000.0,4212.0,576.6821705426356
,,,4213000000.0,4213.0,752.7264957264957
,,,4214000000.0,4214.0,720.536
,,,4215000000.0,4215.0,754.448
,,,4216000000.0,4216.0,717.1587301587301
,,,4217000000.0,4217.0,1093.7844827586207
,,,4218000000.0,4218.0,663.4057971014493
,,,4219000000.0,4219.0,607.7368421052631
,,,4220000000.0,4220.0,716.7913043478261
,,,4221000000.0,4221.0,668.0
,,,4222000000.0,4222.0,637.6935483870968
,,,4223000000.0,4223.0,628.0330578512396
,397.0,,4223154379.0,4223.0,397.0
,,,4224000000.0,4224.0,697.1594202898551
,,,4225000000.0,4225.0,730.7142857142857
,386.0,,4225103702.0,4225.0,386.0
,,,4226000000.0,4226.0,729.258064516129
,,,4227000000.0,4227.0,731.6101694915254
,,,4228000000.0,4228.0,688.0708661417323
,,,4229000000.0,4229.0,632.8761061946902
,,,4230000000.0,4230.0,729.9411764705883
,,,4231000000.0,4231.0,560.3533834586466
,,,4232000000.0,4232.0,571.3613445378152
,,,4233000000.0,4233.0,685.3865546218487
,,,4234000000.0,4234.0,797.1016949152543
,,,4235000000.0,4235.0,1060.566037735849
,,,4236000000.0,4236.0,831.42
,,,4237000000.0,4237.0,677.3931623931624
,,,4238000000.0,4238.0,668.1014492753624
,,,4239000000.0,4239.0,613.1111111111111
,,,4240000000.0,4240.0,668.5563909774436
,,,4241000000.0,4241.0,657.956204379562
,,,4242000000.0,4242.0,666.6186440677966
,,,4243000000.0,4243.0,698.8780487804878
,,,4244000000.0,4244.0,638.7480314960629
,,,4245000000.0,4245.0,622.16
,396.0,,4245795840.0,4245.0,396.0
,,,4246000000.0,4246.0,906.19
,,,4247000000.0,4247.0,1240.969696969697
,,,4248000000.0,4248.0,747.5121951219512
,,,4249000000.0,4249.0,751.9652173913043
,,,4250000000.0,4250.0,672.5530303030303
,,,4251000000.0,4251.0,650.4786324786324
,,,4252000000.0,4252.0,650.0
,,,4253000000.0,4253.0,905.6990291262136
,,,4254000000.0,4254.0,656.8897058823529
,,,4255000000.0,4255.0,671.3664122137404
,,,4256000000.0,4256.0,511.86
,,,4257000000.0,4257.0,671.6410256410256
,,,4258000000.0,4258.0,644.4427480916031
,389.0,,4258743029.0,4258.0,389.0
,,,4259000000.0,4259.0,666.8644067796611
,,,4260000000.0,4260.0,671.1293103448276
,,,4261000000.0,4261.0,603.76
,,,4262000000.0,4262.0,676.3949579831933
,395.0,,4262483185.0,4262.0,395.0
,,,4263000000.0,4263.0,912.1714285714286
,,,4264000000.0,4264.0,744.016393442623
,,,4265000000.0,4265.0,758.488
,,,4266000000.0,4266.0,1549.767857142857
,,,4267000000.0,4267.0,625.0661157024794
,,,4268000000.0,4268.0,648.5413533834586
,,,4269000000.0,4269.0,612.53125
,,,4270000000.0,4270.0,719.4070796460177
,,,4271000000.0,4271.0,663.6618705035971
,,,4272000000.0,4272.0,622.5153846153846
,,,4273000000.0,4273.0,612.0
,,,4274000000.0,4274.0,759.0704225352113
,,,4275000000.0,4275.0,614.1848739495798
,,,4276000000.0,4276.0,688.7522123893805
,,,4277000000.0,4277.0,704.9416666666667
,387.0,,4277544697.0,4277.0,387.0
,,,4278000000.0,4278.0,624.4724409448819
,,,4279000000.0,4279.0,600.0666666666667
,,,4280000000.0,4280.0,802.75
,,,4281000000.0,4281.0,790.9326923076923
,,,4283000000.0,4283.0,704.8690476190476
,,,4284000000.0,4284.0,925.0796460176991
,,,4285000000.0,4285.0,653.6017699115044
,,,4286000000.0,4286.0,832.4695652173913
,,,4287000000.0,4287.0,741.1596638655462
,,,4288000000.0,4288.0,723.948905109489
,,,4289000000.0,4289.0,652.453781512605
,,,4290000000.0,4290.0,728.8421052631579
,,,4291000000.0,4291.0,719.7573529411765
,,,4292000000.0,4292.0,655.6694214876034
,,,4293000000.0,4293.0,701.305785123967
,,,4294000000.0,4294.0,638.4094488188977
,,,4295000000.0,4295.0,576.4677419354839
,,,4296000000.0,4296.0,645.965811965812
,,,4297000000.0,4297.0,757.3771929824561
,,,4298000000.0,4298.0,703.2727272727273
,,,4299000000.0,4299.0,786.4428571428572
,,,4300000000.0,4300.0,1024.5
,,,4301000000.0,4301.0,647.3153846153846
,,,4302000000.0,4302.0,628.9180327868852
,,,4303000000.0,4303.0,801.8849557522124
,,,4304000000.0,4304.0,684.2753623188406
,,,4305000000.0,4305.0,678.0916030534352
,,,4306000000.0,4306.0,498.875
,,,4307000000.0,4307.0,711.5479452054794
,,,4308000000.0,4308.0,636.5267175572519
,,,4309000000.0,4309.0,664.2166666666667
,,,4310000000.0,4310.0,673.2352941176471
,,,4311000000.0,4311.0,603.7301587301587
,,,4312000000.0,4312.0,607.2983870967741
,382.0,,4312264857.0,4312.0,382.0
,,,4313000000.0,4313.0,882.8627450980392
,,,4314000000.0,4314.0,662.4285714285714
,,,4315000000.0,4315.0,779.1428571428571
,,,4316000000.0,4316.0,905.9215686274509
,385.0,,4316590847.0,4316.0,385.0
,,,4317000000.0,4317.0,683.2255639097745
,,,4318000000.0,4318.0,682.4814814814815
,,,4319000000.0,4319.0,640.6615384615385
,,,4320000000.0,4320.0,695.7391304347826
,,,4321000000.0,4321.0,685.273381294964
,,,4322000000.0,4322.0,626.6528925619834
,,,4323000000.0,4323.0,627.125
,,,4324000000.0,4324.0,865.4117647058823
,,,4325000000.0,4325.0,727.0526315789474
,,,4326000000.0,4326.0,654.25
,,,4327000000.0,4327.0,707.4285714285714
,,,4328000000.0,4328.0,633.5954198473282
,,,4329000000.0,4329.0,746.927927927928
,,,4330000000.0,4330.0,734.2051282051282
,,,4331000000.0,4331.0,850.7086614173228
,,,4332000000.0,4332.0,652.921875
,,,4333000000.0,4333.0,1001.7678571428571
,,,4334000000.0,4334.0,700.3503649635037
,,,4335000000.0,4335.0,695.8923076923077
,,,4336000000.0,4336.0,666.4
,,,4337000000.0,4337.0,703.475
,384.0,,4337336057.0,4337.0,384.0
,,,4338000000.0,4338.0,689.9504132231405
,,,4339000000.0,4339.0,729.7454545454545
,,,4340000000.0,4340.0,644.827868852459
,,,4341000000.0,4341.0,636.9465648854962
,398.0,,4341156787.0,4341.0,398.0
,,,4342000000.0,4342.0,678.0
,,,4343000000.0,4343.0,680.7967479674796
,,,4344000000.0,4344.0,606.276923076923
,,,4345000000.0,4345.0,619.4409448818898
,,,4346000000.0,4346.0,1024.537037037037
,,,4347000000.0,4347.0,1191.0104166666667
,,,4348000000.0,4348.0,663.030303030303
,,,4349000000.0,4349.0,669.8876404494382
,,,4350000000.0,4350.0,793.7857142857143
,,,4351000000.0,4351.0,811.2436974789916
,,,4352000000.0,4352.0,642.2283464566929
,,,4353000000.0,4353.0,758.3272727272728
,,,4354000000.0,4354.0,656.7604166666666
,,,4355000000.0,4355.0,670.46875
,,,4356000000.0,4356.0,607.8448275862069
,384.0,,4356466632.0,4356.0,384.0
,387.0,,4356571424.0,4356.0,387.0
,,,4357000000.0,4357.0,684.1231884057971
,,,4358000000.0,4358.0,666.1764705882352
,399.0,,4358742362.0,4358.0,399.0
,,,4359000000.0,4359.0,627.228813559322
,,,4360000000.0,4360.0,690.9583333333334
,,,4361000000.0,4361.0,645.1904761904761
,,,4362000000.0,4362.0,733.989010989011
,,,4363000000.0,4363.0,680.3725490196078
,,,4364000000.0,4364.0,857.5344827586207
,,,4365000000.0,4365.0,812.1391304347826
,,,4366000000.0,4366.0,604.9125
,256.0,,4366245748.0,4366.0,256.0
,,,4367000000.0,4367.0,586.5555555555555
,,,4368000000.0,4368.0,1023.8155339805825
,,,4369000000.0,4369.0,586.9761904761905
,,,4370000000.0,4370.0,738.4774774774775
,,,4371000000.0,4371.0,687.4565217391304
,,,4372000000.0,4372.0,621.8549618320611
,,,4373000000.0,4373.0,682.5
,,,4374000000.0,4374.0,648.3714285714286
,,,4375000000.0,4375.0,706.9310344827586
,,,4376000000.0,4376.0,647.1610169491526
,,,4377000000.0,4377.0,670.0413223140496
,,,4378000000.0,4378.0,571.5952380952381
,,,4379000000.0,4379.0,615.4666666666667
,,,4380000000.0,4380.0,753.5090909090909
,,,4381000000.0,4381.0,854.3089430894308
,,,4382000000.0,4382.0,629.1896551724138
,,,4383000000.0,4383.0,1243.2264150943397
,394.0,,4383537208.0,4383.0,394.0
,,,4384000000.0,4384.0,710.9402985074627
,,,4385000000.0,4385.0,696.3015873015873
,,,4386000000.0,4386.0,603.5121951219512
,,,4387000000.0,4387.0,737.4083333333333
,,,4388000000.0,4388.0,691.231884057971
,,,4389000000.0,4389.0,582.1132075471698
,375.0,,4389820802.0,4389.0,375.0
,,,4391000000.0,4391.0,735.0695652173913
,,,4392000000.0,4392.0,654.5714285714286
,,,4393000000.0,4393.0,671.5089285714286
,,,4394000000.0,4394.0,540.7441860465116
,,,4395000000.0,4395.0,875.0625
,,,4396000000.0,4396.0,749.3235294117648
,,,4397000000.0,4397.0,746.1475409836065
,,,4398000000.0,4398.0,680.0962962962963
,,,4399000000.0,4399.0,619.5
,,,4400000000.0,4400.0,660.7692307692307
,,,4401000000.0,4401.0,681.2962962962963
,,,4402000000.0,4402.0,601.8492063492064
,221.0,,4402717001.0,4402.0,221.0
,,,4403000000.0,4403.0,767.6725663716815
,,,4404000000.0,4404.0,680.0869565217391
,398.0,,4404752783.0,4404.0,398.0
,,,4405000000.0,4405.0,671.2137404580153
,,,4406000000.0,4406.0,570.1120689655172
,,,4407000000.0,4407.0,662.9104477611941
,,,4408000000.0,4408.0,939.6341463414634
,,,4409000000.0,4409.0,740.9747899159664
,,,4410000000.0,4410.0,605.6083333333333
,,,4411000000.0,4411.0,561.125
,,,4412000000.0,4412.0,1029.7830188679245
,,,4413000000.0,4413.0,1229.275
,,,4414000000.0,4414.0,657.8351648351648
,,,4415000000.0,4415.0,699.5762711864406
,,,4416000000.0,4416.0,668.4827586206897
,392.0,,4416093513.0,4416.0,392.0
,,,4417000000.0,4417.0,646.4384615384615
,,,4418000000.0,4418.0,668.6074074074074
,,,4419000000.0,4419.0,625.1111111111111
,,,4420000000.0,4420.0,812.5975609756098
,,,4421000000.0,4421.0,623.0235294117647
,,,4422000000.0,4422.0,616.5438596491229
,,,4423000000.0,4423.0,661.3728813559322
,397.0,,4423683931.0,4423.0,397.0
,,,4424000000.0,4424.0,669.294964028777
,,,4425000000.0,4425.0,703.7460317460317
,,,4426000000.0,4426.0,636.2231404958678
,,,4427000000.0,4427.0,601.512
,,,4428000000.0,4428.0,538.45
,,,4429000000.0,4429.0,1290.8260869565217
,,,4430000000.0,4430.0,872.33
,,,4431000000.0,4431.0,880.3131313131313
,,,4432000000.0,4432.0,629.1417322834645
,,,4433000000.0,4433.0,616.4126984126984
,,,4434000000.0,4434.0,695.3134328358209
,,,4435000000.0,4435.0,691.3174603174604
,,,4436000000.0,4436.0,623.92
,,,4437000000.0,4437.0,696.2416666666667
,,,4438000000.0,4438.0,615.7407407407408
,,,4439000000.0,4439.0,699.0747663551402
,,,4440000000.0,4440.0,644.4396551724138
,,,4441000000.0,4441.0,653.8759124087592
,370.0,,4441144505.0,4441.0,370.0
,,,4442000000.0,4442.0,670.7672413793103
,394.0,,4442060339.0,4442.0,394.0
,396.0,,4442075651.0,4442.0,396.0
,,,4443000000.0,4443.0,639.188524590164
,,,4444000000.0,4444.0,600.9846153846154
,,,4445000000.0,4445.0,727.1794871794872
,,,4446000000.0,4446.0,1500.6265060240964
,,,4447000000.0,4447.0,842.704347826087
,,,4448000000.0,4448.0,667.8897058823529
,,,4449000000.0,4449.0,647.1374045801526
,,,4450000000.0,4450.0,659.3627450980392
,,,4451000000.0,4451.0,656.3837209302326
,,,4452000000.0,4452.0,673.4561403508771
,,,4453000000.0,4453.0,655.9639639639639
,,,4454000000.0,4454.0,692.427536231884
,,,4455000000.0,4455.0,690.6153846153846
,,,4456000000.0,4456.0,629.0338983050848
,,,4457000000.0,4457.0,684.0367647058823
,,,4458000000.0,4458.0,684.6567164179105
,,,4459000000.0,4459.0,708.975
,,,4460000000.0,4460.0,626.3277310924369
,,,4461000000.0,4461.0,595.3582089552239
,,,4462000000.0,4462.0,690.2627118644068
,,,4463000000.0,4463.0,1007.7142857142857
,,,4464000000.0,4464.0,953.4019607843137
,,,4465000000.0,4465.0,607.172131147541
,391.0,,4465585810.0,4465.0,391.0
,,,4466000000.0,4466.0,631.7857142857143
,,,4467000000.0,4467.0,692.3157894736842
,,,4468000000.0,4468.0,698.044776119403
,,,4469000000.0,4469.0,640.7923076923076
,,,4470000000.0,4470.0,688.5833333333334
,,,4471000000.0,4471.0,666.0490196078431
,,,4472000000.0,4472.0,648.2439024390244
,,,4473000000.0,4473.0,657.2758620689655
,,,4474000000.0,4474.0,688.1594202898551
,,,4475000000.0,4475.0,658.5873015873016
,,,4476000000.0,4476.0,644.8951612903226
,,,4477000000.0,4477.0,606.5234375
,,,4478000000.0,4478.0,595.1052631578947
,,,4479000000.0,4479.0,869.24
,,,4480000000.0,4480.0,1325.2134831460673
,,,4481000000.0,4481.0,638.9555555555555
,,,4482000000.0,4482.0,622.0819672131148
,,,4483000000.0,4483.0,672.5725190839695
,,,4484000000.0,4484.0,689.6204379562043
,,,4485000000.0,4485.0,691.3230769230769
,,,4486000000.0,4486.0,636.0909090909091
,,,4487000000.0,4487.0,697.9256198347107
,,,4488000000.0,4488.0,692.0731707317074
,374.0,,4488596697.0,4488.0,374.0
,,,4489000000.0,4489.0,1166.9756097560976
,,,4490000000.0,4490.0,727.8396226415094
,,,4491000000.0,4491.0,668.9044117647059
,,,4492000000.0,4492.0,642.416
,,,4493000000.0,4493.0,701.8842975206611
,,,4494000000.0,4494.0,639.1282051282051
,,,4495000000.0,4495.0,664.3524590163935
,,,4496000000.0,4496.0,882.2857142857143
,,,4497000000.0,4497.0,1118.4433962264152
,,,4498000000.0,4498.0,694.963768115942
,,,4499000000.0,4499.0,674.0384615384615
,,,4500000000.0,4500.0,600.295652173913
,,,4501000000.0,4501.0,677.9022556390977
,,,4502000000.0,4502.0,651.9430894308944
,,,4503000000.0,4503.0,683.7105263157895
,,,4504000000.0,4504.0,778.6343283582089
,,,4505000000.0,4505.0,690.0076335877862
,,,4506000000.0,4506.0,595.0512820512821
,,,4507000000.0,4507.0,686.6544117647059
,,,4508000000.0,4508.0,722.6818181818181
,,,4509000000.0,4509.0,621.0336134453781
,,,4510000000.0,4510.0,640.5867768595041
,,,4511000000.0,4511.0,630.4765625
,,,4512000000.0,4512.0,628.8495575221239
,,,4513000000.0,4513.0,942.360824742268
,,,4514000000.0,4514.0,889.0909090909091
,394.0,,4514762325.0,4514.0,394.0
,,,4515000000.0,4515.0,707.3543307086615
,,,4516000000.0,4516.0,600.9920634920635
,,,4517000000.0,4517.0,695.7175572519084
,,,4518000000.0,4518.0,684.312
,,,4519000000.0,4519.0,609.8359375
,,,4520000000.0,4520.0,727.4824561403509
,,,4521000000.0,4521.0,690.8623188405797
,,,4522000000.0,4522.0,683.2584269662922
,,,4523000000.0,4523.0,650.1078431372549
,,,4524000000.0,4524.0,698.5692307692308
,,,4525000000.0,4525.0,640.3809523809524
,,,4526000000.0,4526.0,691.2833333333333
,,,4527000000.0,4527.0,630.7622950819672
,,,4528000000.0,4528.0,633.4518518518519
,,,4529000000.0,4529.0,758.2393162393163
,,,4530000000.0,4530.0,1240.4823529411765
,,,4531000000.0,4531.0,628.7142857142857
,,,4532000000.0,4532.0,601.6902654867257
,,,4533000000.0,4533.0,683.4330708661417
,,,4534000000.0,4534.0,701.3955223880597
,,,4535000000.0,4535.0,697.5275590551181
,,,4536000000.0,4536.0,687.3196721311475
,399.0,,4536337536.0,4536.0,399.0
,,,4537000000.0,4537.0,705.225
,,,4538000000.0,4538.0,694.6014492753624
,,,4539000000.0,4539.0,596.9767441860465
,,,4540000000.0,4540.0,675.5806451612904
,,,4541000000.0,4541.0,690.6691176470588
,,,4542000000.0,4542.0,633.8558558558559
,,,4543000000.0,4543.0,654.258064516129
,,,4544000000.0,4544.0,644.3206106870228
,,,4545000000.0,4545.0,687.6129032258065
,,,4546000000.0,4546.0,1549.0978260869565
,,,4547000000.0,4547.0,960.4757281553398
,,,4548000000.0,4548.0,674.014598540146
,392.0,,4548045974.0,4548.0,392.0
,,,4549000000.0,4549.0,604.8615384615384
,,,4550000000.0,4550.0,677.4130434782609
,376.0,,4550357641.0,4550.0,376.0
,,,4551000000.0,4551.0,702.6521739130435
,,,4552000000.0,4552.0,660.0413223140496
,,,4553000000.0,4553.0,660.0088495575221
,,,4554000000.0,4554.0,744.2222222222222
,,,4555000000.0,4555.0,681.7378640776699
,,,4556000000.0,4556.0,609.2672413793103
,,,4557000000.0,4557.0,643.7222222222222
,,,4558000000.0,4558.0,662.7851851851852
,,,4559000000.0,4559.0,716.8571428571429
,,,4560000000.0,4560.0,640.1147540983607
,,,4561000000.0,4561.0,619.6335877862596
,,,4562000000.0,4562.0,726.7217391304348
,,,4563000000.0,4563.0,1146.5333333333333
,,,4564000000.0,4564.0,811.8666666666667
,,,4565000000.0,4565.0,590.7747747747748
,,,4566000000.0,4566.0,619.5079365079365
,,,4567000000.0,4567.0,674.0676691729324
,391.0,,4567040664.0,4567.0,391.0
,,,4568000000.0,4568.0,668.074074074074
,,,4569000000.0,4569.0,610.3230769230769
,,,4570000000.0,4570.0,658.2869565217392
,,,4571000000.0,4571.0,685.1294964028777
,,,4572000000.0,4572.0,636.7906976744187
,,,4573000000.0,4573.0,677.8688524590164
,,,4574000000.0,4574.0,663.5942028985507
,,,4575000000.0,4575.0,699.2833333333333
,365.0,,4575235456.0,4575.0,365.0
,,,4576000000.0,4576.0,637.8990825688073
,,,4577000000.0,4577.0,621.30081300813
,,,4578000000.0,4578.0,563.6046511627907
,,,4579000000.0,4579.0,823.2586206896551
,,,4580000000.0,4580.0,1256.1868131868132
,,,4581000000.0,4581.0,796.9
,,,4582000000.0,4582.0,604.4462809917355
,,,4583000000.0,4583.0,651.2290076335878
,,,4584000000.0,4584.0,679.3407407407408
,,,4585000000.0,4585.0,660.8818897637796
,,,4586000000.0,4586.0,593.991935483871
,,,4587000000.0,4587.0,702.4666666666667
,,,4588000000.0,4588.0,670.0394736842105
,,,4589000000.0,4589.0,762.375
,,,4590000000.0,4590.0,647.5370370370371
,,,4591000000.0,4591.0,666.3478260869565
,,,4592000000.0,4592.0,636.475
,392.0,,4592142176.0,4592.0,392.0
,392.0,,4592899937.0,4592.0,392.0
,,,4593000000.0,4593.0,644.3089430894308
,,,4594000000.0,4594.0,634.9
,,,4595000000.0,4595.0,533.008064516129
,394.0,,4595864573.0,4595.0,394.0
,,,4596000000.0,4596.0,763.6272727272727
,,,4597000000.0,4597.0,1173.6236559139784
,,,4598000000.0,4598.0,723.3928571428571
,,,4599000000.0,4599.0,626.816513761468
,399.0,,4599841240.0,4599.0,399.0
,390.0,,4599848688.0,4599.0,390.0
,,,4600000000.0,4600.0,682.2204724409448
,,,4601000000.0,4601.0,687.4925373134329
,,,4602000000.0,4602.0,633.28
,,,4603000000.0,4603.0,689.6434782608695
,,,4604000000.0,4604.0,697.984962406015
,,,4605000000.0,4605.0,703.4461538461538
,,,4606000000.0,4606.0,600.5932203389831
,,,4607000000.0,4607.0,691.1838235294117
,,,4608000000.0,4608.0,677.3529411764706
,375.0,,4608715876.0,4608.0,375.0
,371.0,,4608852334.0,4608.0,371.0
,397.0,,4608904626.0,4608.0,397.0
,,,4609000000.0,4609.0,637.9166666666666
,,,4610000000.0,4610.0,613.1889763779527
,,,4611000000.0,4611.0,593.544776119403
,,,4612000000.0,4612.0,750.6190476190476
,384.0,,4612013168.0,4612.0,384.0
,,,4613000000.0,4613.0,921.72
,,,4614000000.0,4614.0,1053.3142857142857
,,,4615000000.0,4615.0,693.9384615384615
,,,4616000000.0,4616.0,600.4923076923077
,,,4617000000.0,4617.0,924.5875
,379.0,,4617267908.0,4617.0,379.0
,,,4618000000.0,4618.0,634.5403225806451
,,,4619000000.0,4619.0,630.8267716535433
,,,4620000000.0,4620.0,689.5575221238938
,385.0,,4620822023.0,4620.0,385.0
,,,4621000000.0,4621.0,703.970802919708
,,,4622000000.0,4622.0,647.9193548387096
,,,4623000000.0,4623.0,662.4227642276422
,383.0,,4623669628.0,4623.0,383.0
,,,4624000000.0,4624.0,692.4306569343066
,,,4625000000.0,4625.0,619.1774193548387
,394.0,,4625478534.0,4625.0,394.0
,,,4626000000.0,4626.0,666.8934426229508
,,,4627000000.0,4627.0,676.203125
,387.0,,4627834576.0,4627.0,387.0
,,,4628000000.0,4628.0,649.5
,,,4629000000.0,4629.0,730.236559139785
,,,4630000000.0,4630.0,860.3644859813085
,,,4631000000.0,4631.0,857.327868852459
,,,4632000000.0,4632.0,872.1588785046729
,395.0,,4632792753.0,4632.0,395.0
,,,4633000000.0,4633.0,702.4883720930233
,,,4634000000.0,4634.0,696.679104477612
,,,4635000000.0,4635.0,684.0940170940171
,,,4636000000.0,4636.0,645.4876033057851
,,,4637000000.0,4637.0,736.2337662337662
,,,4638000000.0,4638.0,617.2868852459017
,,,4639000000.0,4639.0,619.6722689075631
,,,4640000000.0,4640.0,763.2
,,,4641000000.0,4641.0,606.2109375
,,,4642000000.0,4642.0,613.7787610619469
,,,4643000000.0,4643.0,663.0
,,,4644000000.0,4644.0,662.4615384615385
,,,4645000000.0,4645.0,531.0
,,,4646000000.0,4646.0,1394.6067415730338
,,,4647000000.0,4647.0,1115.7575757575758
,,,4648000000.0,4648.0,654.9621212121212
,,,4649000000.0,4649.0,611.456
,,,4650000000.0,4650.0,687.7441860465116
,,,4651000000.0,4651.0,699.2051282051282
,,,4652000000.0,4652.0,661.25
,,,4653000000.0,4653.0,653.0958904109589
,,,4654000000.0,4654.0,793.1260504201681
,,,4655000000.0,4655.0,651.6220472440945
,,,4656000000.0,4656.0,609.4830508474577
,,,4657000000.0,4657.0,692.6567164179105
,,,4658000000.0,4658.0,681.8721804511279
,,,4659000000.0,4659.0,648.5555555555555
,,,4660000000.0,4660.0,617.2380952380952
,,,4661000000.0,4661.0,778.3243243243244
,,,4662000000.0,4662.0,685.9439252336449
,,,4663000000.0,4663.0,1062.127659574468
,,,4664000000.0,4664.0,797.6280991735537
,,,4665000000.0,4665.0,698.6111111111111
,,,4666000000.0,4666.0,690.2222222222222
,,,4667000000.0,4667.0,699.9545454545455
,,,4668000000.0,4668.0,701.544776119403
,,,4669000000.0,4669.0,642.5769230769231
,391.0,,4669464945.0,4669.0,391.0
,,,4670000000.0,4670.0,816.6194690265487
,,,4671000000.0,4671.0,675.1386861313869
,,,4672000000.0,4672.0,628.5419847328244
,,,4673000000.0,4673.0,738.3821138211382
,,,4674000000.0,4674.0,693.5367647058823
,,,4675000000.0,4675.0,678.488188976378
,,,4676000000.0,4676.0,724.4344262295082
,,,4677000000.0,4677.0,645.192
,,,4678000000.0,4678.0,541.0227272727273
,,,4679000000.0,4679.0,631.6792452830189
,,,4680000000.0,4680.0,840.0
,,,4681000000.0,4681.0,1271.704081632653
,,,4682000000.0,4682.0,866.5384615384615
,383.0,,4682387029.0,4682.0,383.0
,367.0,,4682394633.0,4682.0,367.0
,366.0,,4682424633.0,4682.0,366.0
,374.0,,4682432029.0,4682.0,374.0
,369.0,,4682439321.0,4682.0,369.0
,370.0,,4682454269.0,4682.0,370.0
,381.0,,4682461665.0,4682.0,381.0
,386.0,,4682508435.0,4682.0,386.0
,394.0,,4682573852.0,4682.0,394.0
,398.0,,4682581508.0,4682.0,398.0
,399.0,,4682737446.0,4682.0,399.0
,365.0,,4682744894.0,4682.0,365.0
,372.0,,4682801925.0,4682.0,372.0
,398.0,,4682809321.0,4682.0,398.0
,372.0,,4682842967.0,4682.0,372.0
,380.0,,4682850727.0,4682.0,380.0
,377.0,,4682952342.0,4682.0,377.0
,379.0,,4682994477.0,4682.0,379.0
,,,4683000000.0,4683.0,498.1774193548387
,391.0,,4683019529.0,4683.0,391.0
,389.0,,4683120363.0,4683.0,389.0
,394.0,,4683215883.0,4683.0,394.0
,362.0,,4683267863.0,4683.0,362.0
,383.0,,4683275311.0,4683.0,383.0
,362.0,,4683282811.0,4683.0,362.0
,392.0,,4683329425.0,4683.0,392.0
,380.0,,4683359946.0,4683.0,380.0
,370.0,,4683405415.0,4683.0,370.0
,371.0,,4683412706.0,4683.0,371.0
,370.0,,4683480363.0,4683.0,370.0
,392.0,,4683495206.0,4683.0,392.0
,392.0,,4683502550.0,4683.0,392.0
,371.0,,4683509842.0,4683.0,371.0
,372.0,,4683517186.0,4683.0,372.0
,370.0,,4683524581.0,4683.0,370.0
,371.0,,4683531873.0,4683.0,371.0
,369.0,,4683546561.0,4683.0,369.0
,374.0,,4683553904.0,4683.0,374.0
,373.0,,4683561196.0,4683.0,373.0
,372.0,,4683568540.0,4683.0,372.0
,373.0,,4683590936.0,4683.0,373.0
,380.0,,4683605727.0,4683.0,380.0
,375.0,,4683620519.0,4683.0,375.0
,380.0,,4683627915.0,4683.0,380.0
,367.0,,4683673956.0,4683.0,367.0
,383.0,,4683689061.0,4683.0,383.0
,384.0,,4683704009.0,4683.0,384.0
,372.0,,4683728644.0,4683.0,372.0
,371.0,,4683736248.0,4683.0,371.0
,371.0,,4683743540.0,4683.0,371.0
,394.0,,4683750884.0,4683.0,394.0
,371.0,,4683758279.0,4683.0,371.0
,361.0,,4683765571.0,4683.0,361.0
,371.0,,4683772967.0,4683.0,371.0
,361.0,,4683780363.0,4683.0,361.0
,361.0,,4683787706.0,4683.0,361.0
,364.0,,4683795102.0,4683.0,364.0
,391.0,,4683991977.0,4683.0,391.0
,,,4684000000.0,4684.0,599.2296296296296
,,,4685000000.0,4685.0,590.6640625
,359.0,,4685628540.0,4685.0,359.0
,,,4686000000.0,4686.0,543.328125
,378.0,,4686060519.0,4686.0,378.0
,374.0,,4686067707.0,4686.0,374.0
,371.0,,4686107290.0,4686.0,371.0
,361.0,,4686121665.0,4686.0,361.0
,373.0,,4686128800.0,4686.0,373.0
,370.0,,4686136040.0,4686.0,370.0
,372.0,,4686144738.0,4686.0,372.0
,372.0,,4686151821.0,4686.0,372.0
,374.0,,4686159061.0,4686.0,374.0
,372.0,,4686166300.0,4686.0,372.0
,371.0,,4686183019.0,4686.0,371.0
,364.0,,4686190259.0,4686.0,364.0
,371.0,,4686204738.0,4686.0,371.0
,366.0,,4686211821.0,4686.0,366.0
,372.0,,4686218957.0,4686.0,372.0
,371.0,,4686226300.0,4686.0,371.0
,373.0,,4686233436.0,4686.0,373.0
,374.0,,4686240780.0,4686.0,374.0
,373.0,,4686247915.0,4686.0,373.0
,371.0,,4686255050.0,4686.0,371.0
,366.0,,4686262394.0,4686.0,366.0
,375.0,,4686269530.0,4686.0,375.0
,372.0,,4686276769.0,4686.0,372.0
,373.0,,4686291248.0,4686.0,373.0
,372.0,,4686298436.0,4686.0,372.0
,398.0,,4686305728.0,4686.0,398.0
,372.0,,4686312967.0,4686.0,372.0
,373.0,,4686320207.0,4686.0,373.0
,373.0,,4686327342.0,4686.0,373.0
,362.0,,4686334530.0,4686.0,362.0
,371.0,,4686341769.0,4686.0,371.0
,371.0,,4686349009.0,4686.0,371.0
,374.0,,4686356144.0,4686.0,374.0
,,,4687000000.0,4687.0,619.900826446281
,398.0,,4687022030.0,4687.0,398.0
,368.0,,4687439738.0,4687.0,368.0
,334.0,,4687453332.0,4687.0,334.0
,384.0,,4687460623.0,4687.0,384.0
,374.0,,4687475467.0,4687.0,374.0
,372.0,,4687512603.0,4687.0,372.0
,,,4688000000.0,4688.0,594.1214285714286
,,,4689000000.0,4689.0,536.7142857142857
,363.0,,4689322759.0,4689.0,363.0
,373.0,,4689331665.0,4689.0,373.0
,385.0,,4689357342.0,4689.0,385.0
,365.0,,4689374165.0,4689.0,365.0
,370.0,,4689381509.0,4689.0,370.0
,372.0,,4689389322.0,4689.0,372.0
,373.0,,4689396457.0,4689.0,373.0
,372.0,,4689403749.0,4689.0,372.0
,371.0,,4689410832.0,4689.0,371.0
,374.0,,4689417915.0,4689.0,374.0
,372.0,,4689425363.0,4689.0,372.0
,392.0,,4689432447.0,4689.0,392.0
,373.0,,4689439895.0,4689.0,373.0
,375.0,,4689446978.0,4689.0,375.0
,373.0,,4689454061.0,4689.0,373.0
,372.0,,4689461613.0,4689.0,372.0
,372.0,,4689468697.0,4689.0,372.0
,375.0,,4689476040.0,4689.0,375.0
,372.0,,4689483124.0,4689.0,372.0
,369.0,,4689490363.0,4689.0,369.0
,372.0,,4689497967.0,4689.0,372.0
,375.0,,4689505103.0,4689.0,375.0
,373.0,,4689512342.0,4689.0,373.0
,376.0,,4689519686.0,4689.0,376.0
,373.0,,4689534217.0,4689.0,373.0
,373.0,,4689541457.0,4689.0,373.0
,372.0,,4689548645.0,4689.0,372.0
,372.0,,4689555832.0,4689.0,372.0
,372.0,,4689562915.0,4689.0,372.0
,372.0,,4689569999.0,4689.0,372.0
,,,4690000000.0,4690.0,583.464
,399.0,,4690341353.0,4690.0,399.0
,392.0,,4690364113.0,4690.0,392.0
,387.0,,4690379113.0,4690.0,387.0
,360.0,,4690857551.0,4690.0,360.0
,,,4691000000.0,4691.0,595.5827338129496
,392.0,,4691928124.0,4691.0,392.0
,,,4692000000.0,4692.0,470.0151515151515
,372.0,,4692086666.0,4692.0,372.0
,376.0,,4692093905.0,4692.0,376.0
,369.0,,4692100989.0,4692.0,369.0
,376.0,,4692108280.0,4692.0,376.0
,369.0,,4692115311.0,4692.0,369.0
,371.0,,4692144530.0,4692.0,371.0
,384.0,,4692164739.0,4692.0,384.0
,362.0,,4692207082.0,4692.0,362.0
,372.0,,4692214270.0,4692.0,372.0
,372.0,,4692243749.0,4692.0,372.0
,383.0,,4692258697.0,4692.0,383.0
,363.0,,4692273280.0,4692.0,363.0
,397.0,,4692280728.0,4692.0,397.0
,394.0,,4692287968.0,4692.0,394.0
,376.0,,4692332395.0,4692.0,376.0
,372.0,,4692361822.0,4692.0,372.0
,369.0,,4692376249.0,4692.0,369.0
,387.0,,4692383489.0,4692.0,387.0
,375.0,,4692405520.0,4692.0,375.0
,380.0,,4692486926.0,4692.0,380.0
,389.0,,4692494374.0,4692.0,389.0
,393.0,,4692501614.0,4692.0,393.0
,379.0,,4692524166.0,4692.0,379.0
,348.0,,4692530780.0,4692.0,348.0
,380.0,,4692560416.0,4692.0,380.0
,350.0,,4692582395.0,4692.0,350.0
,377.0,,4692677395.0,4692.0,377.0
,395.0,,4692684634.0,4692.0,395.0
,367.0,,4692721457.0,4692.0,367.0
,372.0,,4692728645.0,4692.0,372.0
,371.0,,4692743176.0,4692.0,371.0
,368.0,,4692758332.0,4692.0,368.0
,390.0,,4692833853.0,4692.0,390.0
,385.0,,4692841093.0,4692.0,385.0
,395.0,,4692907812.0,4692.0,395.0
,366.0,,4692952707.0,4692.0,366.0
,390.0,,4692981926.0,4692.0,390.0
,,,4693000000.0,4693.0,472.45384615384614
,363.0,,4693011145.0,4693.0,363.0
,365.0,,4693196301.0,4693.0,365.0
,379.0,,4693225312.0,4693.0,379.0
,397.0,,4693254843.0,4693.0,397.0
,397.0,,4693306978.0,4693.0,397.0
,397.0,,4693314322.0,4693.0,397.0
,397.0,,4693321874.0,4693.0,397.0
,366.0,,4693345520.0,4693.0,366.0
,365.0,,4693367395.0,4693.0,365.0
,388.0,,4693506718.0,4693.0,388.0
,384.0,,4693528749.0,4693.0,384.0
,372.0,,4693543176.0,4693.0,372.0
,365.0,,4693580155.0,4693.0,365.0
,394.0,,4693761822.0,4693.0,394.0
,371.0,,4693776614.0,4693.0,371.0
,387.0,,4693783853.0,4693.0,387.0
,373.0,,4693791353.0,4693.0,373.0
,382.0,,4693806093.0,4693.0,382.0
,387.0,,4693842603.0,4693.0,387.0
,372.0,,4693871822.0,4693.0,372.0
,392.0,,4693879062.0,4693.0,392.0
,373.0,,4693900728.0,4693.0,373.0
,,,4694000000.0,4694.0,422.79285714285714
,384.0,,4694011145.0,4694.0,384.0
,398.0,,4694018437.0,4694.0,398.0
,393.0,,4694025676.0,4694.0,393.0
,362.0,,4694062239.0,4694.0,362.0
,371.0,,4694076874.0,4694.0,371.0
,372.0,,4694091197.0,4694.0,372.0
,392.0,,4694098541.0,4694.0,392.0
,372.0,,4694120416.0,4694.0,372.0
,380.0,,4694171353.0,4694.0,380.0
,371.0,,4694178593.0,4694.0,371.0
,371.0,,4694185624.0,4694.0,371.0
,370.0,,4694200051.0,4694.0,370.0
,372.0,,4694207291.0,4694.0,372.0
,372.0,,4694214374.0,4694.0,372.0
,384.0,,4694221457.0,4694.0,384.0
,371.0,,4694235780.0,4694.0,371.0
,370.0,,4694242864.0,4694.0,370.0
,375.0,,4694257187.0,4694.0,375.0
,392.0,,4694337239.0,4694.0,392.0
,395.0,,4694351874.0,4694.0,395.0
,394.0,,4694381041.0,4694.0,394.0
,370.0,,4694446614.0,4694.0,370.0
,372.0,,4694512239.0,4694.0,372.0
,370.0,,4694562708.0,4694.0,370.0
,393.0,,4694569843.0,4694.0,393.0
,372.0,,4694584062.0,4694.0,372.0
,373.0,,4694598749.0,4694.0,373.0
,373.0,,4694605989.0,4694.0,373.0
,374.0,,4694613176.0,4694.0,374.0
,373.0,,4694620416.0,4694.0,373.0
,362.0,,4694634843.0,4694.0,362.0
,372.0,,4694641926.0,4694.0,372.0
,371.0,,4694649010.0,4694.0,371.0
,377.0,,4694656197.0,4694.0,377.0
,374.0,,4694663437.0,4694.0,374.0
,373.0,,4694670676.0,4694.0,373.0
,373.0,,4694685260.0,4694.0,373.0
,376.0,,4694692447.0,4694.0,376.0
,371.0,,4694699687.0,4694.0,371.0
,369.0,,4694706874.0,4694.0,369.0
,376.0,,4694714062.0,4694.0,376.0
,396.0,,4694721405.0,4694.0,396.0
,371.0,,4694728489.0,4694.0,371.0
,372.0,,4694735572.0,4694.0,372.0
,372.0,,4694742760.0,4694.0,372.0
,371.0,,4694749947.0,4694.0,371.0
,366.0,,4694764635.0,4694.0,366.0
,336.0,,4694771770.0,4694.0,336.0
,371.0,,4694778801.0,4694.0,371.0
,373.0,,4694786041.0,4694.0,373.0
,369.0,,4694793228.0,4694.0,369.0
,372.0,,4694807968.0,4694.0,372.0
,373.0,,4694815208.0,4694.0,373.0
,371.0,,4694822291.0,4694.0,371.0
,373.0,,4694829478.0,4694.0,373.0
,383.0,,4694836614.0,4694.0,383.0
,392.0,,4694843749.0,4694.0,392.0
,394.0,,4694898228.0,4694.0,394.0
,390.0,,4694933749.0,4694.0,390.0
,373.0,,4694955468.0,4694.0,373.0
,382.0,,4694977030.0,4694.0,382.0
,376.0,,4694984114.0,4694.0,376.0
,364.0,,4694991510.0,4694.0,364.0
,,,4695000000.0,4695.0,560.8333333333334
,393.0,,4695058072.0,4695.0,393.0
,371.0,,4695072760.0,4695.0,371.0
,389.0,,4695102135.0,4695.0,389.0
,372.0,,4695123853.0,4695.0,372.0
,381.0,,4695153020.0,4695.0,381.0
,381.0,,4695174791.0,4695.0,381.0
,380.0,,4695196770.0,4695.0,380.0
,372.0,,4695225989.0,4695.0,372.0
,381.0,,4695242135.0,4695.0,381.0
,372.0,,4695256197.0,4695.0,372.0
,372.0,,4695264791.0,4695.0,372.0
,361.0,,4695279687.0,4695.0,361.0
,373.0,,4695304531.0,4695.0,373.0
,388.0,,4695318958.0,4695.0,388.0
,362.0,,4695385156.0,4695.0,362.0
,389.0,,4695421666.0,4695.0,389.0
,381.0,,4695465676.0,4695.0,381.0
,371.0,,4695472760.0,4695.0,371.0
,394.0,,4695509062.0,4695.0,394.0
,379.0,,4695580885.0,4695.0,379.0
,371.0,,4695595572.0,4695.0,371.0
,390.0,,4695624426.0,4695.0,390.0
,398.0,,4695698749.0,4695.0,398.0
,371.0,,4695717760.0,4695.0,371.0
,385.0,,4695735051.0,4695.0,385.0
,368.0,,4695742187.0,4695.0,368.0
,370.0,,4695749426.0,4695.0,370.0
,370.0,,4695756510.0,4695.0,370.0
,372.0,,4695763749.0,4695.0,372.0
,391.0,,4695785676.0,4695.0,391.0
,396.0,,4695792864.0,4695.0,396.0
,370.0,,4695814739.0,4695.0,370.0
,369.0,,4695859114.0,4695.0,369.0
,372.0,,4695873593.0,4695.0,372.0
,378.0,,4695880781.0,4695.0,378.0
,381.0,,4695888020.0,4695.0,381.0
,364.0,,4695902499.0,4695.0,364.0
,374.0,,4695916926.0,4695.0,374.0
,362.0,,4695924114.0,4695.0,362.0
,363.0,,4695931301.0,4695.0,363.0
,379.0,,4695938541.0,4695.0,379.0
,383.0,,4695999947.0,4695.0,383.0
,,,4696000000.0,4696.0,519.4152542372881
,380.0,,4696008333.0,4696.0,380.0
,391.0,,4696031979.0,4696.0,391.0
,369.0,,4696061822.0,4696.0,369.0
,390.0,,4696107499.0,4696.0,390.0
,399.0,,4696158437.0,4696.0,399.0
,367.0,,4696200364.0,4696.0,367.0
,367.0,,4696207604.0,4696.0,367.0
,368.0,,4696264947.0,4696.0,368.0
,382.0,,4696317187.0,4696.0,382.0
,393.0,,4696339166.0,4696.0,393.0
,370.0,,4696346510.0,4696.0,370.0
,390.0,,4696449687.0,4696.0,390.0
,378.0,,4696456926.0,4696.0,378.0
,389.0,,4696464270.0,4696.0,389.0
,377.0,,4696487551.0,4696.0,377.0
,367.0,,4696494999.0,4696.0,367.0
,371.0,,4696502291.0,4696.0,371.0
,374.0,,4696509687.0,4696.0,374.0
,373.0,,4696516822.0,4696.0,373.0
,366.0,,4696531406.0,4696.0,366.0
,366.0,,4696538593.0,4696.0,366.0
,367.0,,4696545833.0,4696.0,367.0
,367.0,,4696567812.0,4696.0,367.0
,381.0,,4696574947.0,4696.0,381.0
,385.0,,4696613593.0,4696.0,385.0
,376.0,,4696628229.0,4696.0,376.0
,379.0,,4696643072.0,4696.0,379.0
,371.0,,4696650312.0,4696.0,371.0
,375.0,,4696681510.0,4696.0,375.0
,366.0,,4696725885.0,4696.0,366.0
,386.0,,4696756249.0,4696.0,386.0
,364.0,,4696922187.0,4696.0,364.0
,,,4697000000.0,4697.0,617.015503875969
,393.0,,4697116822.0,4697.0,393.0
,391.0,,4697269687.0,4697.0,391.0
,356.0,,4697427552.0,4697.0,356.0
,373.0,,4697434843.0,4697.0,373.0
,373.0,,4697449635.0,4697.0,373.0
,381.0,,4697472135.0,4697.0,381.0
,382.0,,4697479427.0,4697.0,382.0
,395.0,,4697486718.0,4697.0,395.0
,374.0,,4697501458.0,4697.0,374.0
,368.0,,4697516510.0,4697.0,368.0
,359.0,,4697531302.0,4697.0,359.0
,366.0,,4697537916.0,4697.0,366.0
,371.0,,4697579791.0,4697.0,371.0
,362.0,,4697594479.0,4697.0,362.0
,366.0,,4697601614.0,4697.0,366.0
,383.0,,4697608854.0,4697.0,383.0
,373.0,,4697616145.0,4697.0,373.0
,366.0,,4697623281.0,4697.0,366.0
,368.0,,4697630416.0,4697.0,368.0
,372.0,,4697637604.0,4697.0,372.0
,373.0,,4697644739.0,4697.0,373.0
,374.0,,4697667708.0,4697.0,374.0
,365.0,,4697674895.0,4697.0,365.0
,371.0,,4697682187.0,4697.0,371.0
,363.0,,4697689322.0,4697.0,363.0
,367.0,,4697696458.0,4697.0,367.0
,374.0,,4697719895.0,4697.0,374.0
,372.0,,4697727031.0,4697.0,372.0
,371.0,,4697734270.0,4697.0,371.0
,370.0,,4697741406.0,4697.0,370.0
,,,4698000000.0,4698.0,593.5755395683453
,393.0,,4698753385.0,4698.0,393.0
,,,4699000000.0,4699.0,567.952380952381
,371.0,,4699322552.0,4699.0,371.0
,366.0,,4699329739.0,4699.0,366.0
,373.0,,4699336875.0,4699.0,373.0
,387.0,,4699344062.0,4699.0,387.0
,398.0,,4699351875.0,4699.0,398.0
,374.0,,4699359062.0,4699.0,374.0
,371.0,,4699373906.0,4699.0,371.0
,372.0,,4699381041.0,4699.0,372.0
,372.0,,4699388333.0,4699.0,372.0
,373.0,,4699395573.0,4699.0,373.0
,378.0,,4699402708.0,4699.0,378.0
,399.0,,4699439531.0,4699.0,399.0
,366.0,,4699454323.0,4699.0,366.0
,,,4700000000.0,4700.0,488.0683760683761
,394.0,,4700030781.0,4700.0,394.0
,372.0,,4700045885.0,4700.0,372.0
,394.0,,4700060937.0,4700.0,394.0
,379.0,,4700095208.0,4700.0,379.0
,372.0,,4700103541.0,4700.0,372.0
,381.0,,4700121041.0,4700.0,381.0
,396.0,,4700137760.0,4700.0,396.0
,368.0,,4700145625.0,4700.0,368.0
,361.0,,4700188594.0,4700.0,361.0
,398.0,,4700203541.0,4700.0,398.0
,380.0,,4700210833.0,4700.0,380.0
,379.0,,4700225989.0,4700.0,379.0
,389.0,,4700364635.0,4700.0,389.0
,396.0,,4700416771.0,4700.0,396.0
,371.0,,4700431510.0,4700.0,371.0
,392.0,,4700469219.0,4700.0,392.0
,362.0,,4700506823.0,4700.0,362.0
,380.0,,4700521771.0,4700.0,380.0
,376.0,,4700536771.0,4700.0,376.0
,377.0,,4700544114.0,4700.0,377.0
,371.0,,4700558802.0,4700.0,371.0
,372.0,,4700566146.0,4700.0,372.0
,370.0,,4700573489.0,4700.0,370.0
,371.0,,4700580781.0,4700.0,371.0
,370.0,,4700588073.0,4700.0,370.0
,397.0,,4700647604.0,4700.0,397.0
,371.0,,4700655052.0,4700.0,371.0
,372.0,,4700662396.0,4700.0,372.0
,372.0,,4700670052.0,4700.0,372.0
,376.0,,4700677604.0,4700.0,376.0
,374.0,,4700707552.0,4700.0,374.0
,383.0,,4700714948.0,4700.0,383.0
,371.0,,4700722291.0,4700.0,371.0
,371.0,,4700737083.0,4700.0,371.0
,372.0,,4700759219.0,4700.0,372.0
,372.0,,4700766562.0,4700.0,372.0
,362.0,,4700773906.0,4700.0,362.0
,370.0,,4700803698.0,4700.0,370.0
,392.0,,4700880156.0,4700.0,392.0
,398.0,,4700986666.0,4700.0,398.0
,361.0,,4700994114.0,4700.0,361.0
,,,4701000000.0,4701.0,562.9555555555555
,382.0,,4701016875.0,4701.0,382.0
,375.0,,4701031875.0,4701.0,375.0
,383.0,,4701062396.0,4701.0,383.0
,370.0,,4701130469.0,4701.0,370.0
,383.0,,4701137812.0,4701.0,383.0
,370.0,,4701152552.0,4701.0,370.0
,376.0,,4701174844.0,4701.0,376.0
,372.0,,4701189635.0,4701.0,372.0
,386.0,,4701204583.0,4701.0,386.0
,372.0,,4701250156.0,4701.0,372.0
,371.0,,4701257500.0,4701.0,371.0
,,,4702000000.0,4702.0,542.456
,398.0,,4702331094.0,4702.0,398.0
,371.0,,4702724948.0,4702.0,371.0
,373.0,,4702732292.0,4702.0,373.0
,372.0,,4702739740.0,4702.0,372.0
,371.0,,4702754896.0,4702.0,371.0
,370.0,,4702762188.0,4702.0,370.0
,373.0,,4702769531.0,4702.0,373.0
,372.0,,4702776823.0,4702.0,372.0
,374.0,,4702784167.0,4702.0,374.0
,374.0,,4702791563.0,4702.0,374.0
,370.0,,4702798854.0,4702.0,370.0
,374.0,,4702806198.0,4702.0,374.0
,371.0,,4702813490.0,4702.0,371.0
,374.0,,4702820885.0,4702.0,374.0
,375.0,,4702828229.0,4702.0,375.0
,370.0,,4702835573.0,4702.0,370.0
,373.0,,4702842969.0,4702.0,373.0
,372.0,,4702850260.0,4702.0,372.0
,371.0,,4702874531.0,4702.0,371.0
,376.0,,4702912188.0,4702.0,376.0
,383.0,,4702919531.0,4702.0,383.0
,394.0,,4702927031.0,4702.0,394.0
,388.0,,4702934583.0,4702.0,388.0
,389.0,,4702942083.0,4702.0,389.0
,388.0,,4702949531.0,4702.0,388.0
,389.0,,4702957031.0,4702.0,389.0
,388.0,,4702964531.0,4702.0,388.0
,385.0,,4702972031.0,4702.0,385.0
,373.0,,4702979375.0,4702.0,373.0
,380.0,,4702986771.0,4702.0,380.0
,376.0,,4702994063.0,4702.0,376.0
,,,4703000000.0,4703.0,567.3467741935484
,381.0,,4703008906.0,4703.0,381.0
,382.0,,4703016250.0,4703.0,382.0
,371.0,,4703031094.0,4703.0,371.0
,376.0,,4703038490.0,4703.0,376.0
,372.0,,4703045938.0,4703.0,372.0
,373.0,,4703053438.0,4703.0,373.0
,372.0,,4703060729.0,4703.0,372.0
,371.0,,4703068073.0,4703.0,371.0
,373.0,,4703075625.0,4703.0,373.0
,374.0,,4703082917.0,4703.0,374.0
,371.0,,4703090260.0,4703.0,371.0
,371.0,,4703097656.0,4703.0,371.0
,378.0,,4703105052.0,4703.0,378.0
,399.0,,4703112500.0,4703.0,399.0
,372.0,,4703120104.0,4703.0,372.0
,371.0,,4703127448.0,4703.0,371.0
,373.0,,4703134740.0,4703.0,373.0
,373.0,,4703142135.0,4703.0,373.0
,372.0,,4703149479.0,4703.0,372.0
,374.0,,4703156771.0,4703.0,374.0
,397.0,,4703668333.0,4703.0,397.0
,366.0,,4703682917.0,4703.0,366.0
,373.0,,4703697761.0,4703.0,373.0
,,,4704000000.0,4704.0,649.9465648854962
,392.0,,4704047865.0,4704.0,392.0
,374.0,,4704062396.0,4704.0,374.0
,371.0,,4704122396.0,4704.0,371.0
,385.0,,4704129531.0,4704.0,385.0
,373.0,,4704136667.0,4704.0,373.0
,372.0,,4704143802.0,4704.0,372.0
,374.0,,4704150990.0,4704.0,374.0
,378.0,,4704158386.0,4704.0,378.0
,,,4705000000.0,4705.0,612.5037593984962
,,,4706000000.0,4706.0,568.0
,366.0,,4706000938.0,4706.0,366.0
,373.0,,4706008073.0,4706.0,373.0
,377.0,,4706015261.0,4706.0,377.0
,374.0,,4706022396.0,4706.0,374.0
,376.0,,4706029584.0,4706.0,376.0
,377.0,,4706036875.0,4706.0,377.0
,399.0,,4706066355.0,4706.0,399.0
,366.0,,4706080886.0,4706.0,366.0
,373.0,,4706088125.0,4706.0,373.0
,373.0,,4706102969.0,4706.0,373.0
,371.0,,4706124636.0,4706.0,371.0
,373.0,,4706139167.0,4706.0,373.0
,367.0,,4706146459.0,4706.0,367.0
,366.0,,4706153542.0,4706.0,366.0
,377.0,,4706160886.0,4706.0,377.0
,390.0,,4706168125.0,4706.0,390.0
,373.0,,4706175730.0,4706.0,373.0
,378.0,,4706182917.0,4706.0,378.0
,365.0,,4706190157.0,4706.0,365.0
,371.0,,4706204636.0,4706.0,371.0
,392.0,,4706993282.0,4706.0,392.0
,,,4707000000.0,4707.0,620.6
,343.0,,4707000313.0,4707.0,343.0
,374.0,,4707007448.0,4707.0,374.0
,380.0,,4707014532.0,4707.0,380.0
,373.0,,4707021719.0,4707.0,373.0
,374.0,,4707029011.0,4707.0,374.0
,,,4708000000.0,4708.0,488.37226277372264
,373.0,,4708071876.0,4708.0,373.0
,396.0,,4708093907.0,4708.0,396.0
,375.0,,4708101251.0,4708.0,375.0
,369.0,,4708108542.0,4708.0,369.0
,387.0,,4708151563.0,4708.0,387.0
,373.0,,4708165678.0,4708.0,373.0
,372.0,,4708252605.0,4708.0,372.0
,363.0,,4708293594.0,4708.0,363.0
,373.0,,4708325157.0,4708.0,373.0
,372.0,,4708346928.0,4708.0,372.0
,372.0,,4708354063.0,4708.0,372.0
,373.0,,4708361198.0,4708.0,373.0
,382.0,,4708368542.0,4708.0,382.0
,370.0,,4708375782.0,4708.0,370.0
,375.0,,4708390365.0,4708.0,375.0
,367.0,,4708412709.0,4708.0,367.0
,369.0,,4708427240.0,4708.0,369.0
,368.0,,4708434323.0,4708.0,368.0
,373.0,,4708448803.0,4708.0,373.0
,368.0,,4708456094.0,4708.0,368.0
,383.0,,4708463282.0,4708.0,383.0
,221.0,,4708525417.0,4708.0,221.0
,396.0,,4708547396.0,4708.0,396.0
,397.0,,4708562188.0,4708.0,397.0
,383.0,,4708577813.0,4708.0,383.0
,373.0,,4708592865.0,4708.0,373.0
,370.0,,4708600105.0,4708.0,370.0
,382.0,,4708607396.0,4708.0,382.0
,375.0,,4708774011.0,4708.0,375.0
,345.0,,4708833126.0,4708.0,345.0
,363.0,,4708878751.0,4708.0,363.0
,372.0,,4708915261.0,4708.0,372.0
,373.0,,4708922501.0,4708.0,373.0
,373.0,,4708929896.0,4708.0,373.0
,383.0,,4708937032.0,4708.0,383.0
,387.0,,4708997865.0,4708.0,387.0
,,,4709000000.0,4709.0,469.9076923076923
,393.0,,4709034532.0,4709.0,393.0
,366.0,,4709056511.0,4709.0,366.0
,366.0,,4709063803.0,4709.0,366.0
,390.0,,4709070990.0,4709.0,390.0
,371.0,,4709085574.0,4709.0,371.0
,387.0,,4709092761.0,4709.0,387.0
,369.0,,4709151980.0,4709.0,369.0
,369.0,,4709240157.0,4709.0,369.0
,399.0,,4709247501.0,4709.0,399.0
,369.0,,4709326876.0,4709.0,369.0
,366.0,,4709334115.0,4709.0,366.0
,374.0,,4709341928.0,4709.0,374.0
,371.0,,4709356511.0,4709.0,371.0
,372.0,,4709363647.0,4709.0,372.0
,376.0,,4709370938.0,4709.0,376.0
,379.0,,4709379115.0,4709.0,379.0
,371.0,,4709386251.0,4709.0,371.0
,372.0,,4709408074.0,4709.0,372.0
,397.0,,4709422761.0,4709.0,397.0
,390.0,,4709445105.0,4709.0,390.0
,368.0,,4709467188.0,4709.0,368.0
,396.0,,4709474480.0,4709.0,396.0
,395.0,,4709481667.0,4709.0,395.0
,380.0,,4709526511.0,4709.0,380.0
,378.0,,4709616667.0,4709.0,378.0
,374.0,,4709624063.0,4709.0,374.0
,383.0,,4709631303.0,4709.0,383.0
,370.0,,4709638438.0,4709.0,370.0
,380.0,,4709660834.0,4709.0,380.0
,387.0,,4709848178.0,4709.0,387.0
,367.0,,4709862813.0,4709.0,367.0
,395.0,,4709936980.0,4709.0,395.0
,367.0,,4709944480.0,4709.0,367.0
,374.0,,4709959115.0,4709.0,374.0
,376.0,,4709967032.0,4709.0,376.0
,395.0,,4709974167.0,4709.0,395.0
,387.0,,4709981511.0,4709.0,387.0
,372.0,,4709988959.0,4709.0,372.0
,,,4710000000.0,4710.0,451.2
,383.0,,4710072240.0,4710.0,383.0
,371.0,,4710094324.0,4710.0,371.0
,381.0,,4710101459.0,4710.0,381.0
,372.0,,4710123282.0,4710.0,372.0
,393.0,,4710167397.0,4710.0,393.0
,377.0,,4710181928.0,4710.0,377.0
,381.0,,4710189115.0,4710.0,381.0
,370.0,,4710196355.0,4710.0,370.0
,372.0,,4710203647.0,4710.0,372.0
,374.0,,4710210834.0,4710.0,374.0
,382.0,,4710240157.0,4710.0,382.0
,395.0,,4710269584.0,4710.0,395.0
,378.0,,4710291772.0,4710.0,378.0
,393.0,,4710353907.0,4710.0,393.0
,392.0,,4710458542.0,4710.0,392.0
,398.0,,4710473334.0,4710.0,398.0
,366.0,,4710487761.0,4710.0,366.0
,384.0,,4710553855.0,4710.0,384.0
,372.0,,4710575365.0,4710.0,372.0
,371.0,,4710582605.0,4710.0,371.0
,370.0,,4710626511.0,4710.0,370.0
,393.0,,4710708438.0,4710.0,393.0
,370.0,,4710752709.0,4710.0,370.0
,378.0,,4710767240.0,4710.0,378.0
,399.0,,4710796720.0,4710.0,399.0
,382.0,,4710826303.0,4710.0,382.0
,363.0,,4710833490.0,4710.0,363.0
,372.0,,4710892605.0,4710.0,372.0
,373.0,,4710899740.0,4710.0,373.0
,373.0,,4710921511.0,4710.0,373.0
,372.0,,4710928647.0,4710.0,372.0
,372.0,,4710935834.0,4710.0,372.0
,372.0,,4710942970.0,4710.0,372.0
,372.0,,4710950105.0,4710.0,372.0
,381.0,,4710957240.0,4710.0,381.0
,,,4711000000.0,4711.0,436.1021897810219
,371.0,,4711001615.0,4711.0,371.0
,381.0,,4711008803.0,4711.0,381.0
,394.0,,4711067865.0,4711.0,394.0
,393.0,,4711089793.0,4711.0,393.0
,377.0,,4711141199.0,4711.0,377.0
,394.0,,4711155782.0,4711.0,394.0
,384.0,,4711170261.0,4711.0,384.0
,382.0,,4711184636.0,4711.0,382.0
,372.0,,4711191772.0,4711.0,372.0
,379.0,,4711206407.0,4711.0,379.0
,372.0,,4711213803.0,4711.0,372.0
,373.0,,4711228282.0,4711.0,373.0
,390.0,,4711294324.0,4711.0,390.0
,371.0,,4711301563.0,4711.0,371.0
,369.0,,4711315990.0,4711.0,369.0
,374.0,,4711323126.0,4711.0,374.0
,372.0,,4711330261.0,4711.0,372.0
,374.0,,4711337397.0,4711.0,374.0
,372.0,,4711344480.0,4711.0,372.0
,372.0,,4711351615.0,4711.0,372.0
,382.0,,4711358751.0,4711.0,382.0
,371.0,,4711373386.0,4711.0,371.0
,372.0,,4711387813.0,4711.0,372.0
,371.0,,4711394949.0,4711.0,371.0
,373.0,,4711402136.0,4711.0,373.0
,371.0,,4711416615.0,4711.0,371.0
,372.0,,4711423751.0,4711.0,372.0
,371.0,,4711430990.0,4711.0,371.0
,371.0,,4711438230.0,4711.0,371.0
,372.0,,4711445470.0,4711.0,372.0
,364.0,,4711459949.0,4711.0,364.0
,375.0,,4711467084.0,4711.0,375.0
,374.0,,4711474324.0,4711.0,374.0
,371.0,,4711481563.0,4711.0,371.0
,375.0,,4711488803.0,4711.0,375.0
,372.0,,4711496043.0,4711.0,372.0
,373.0,,4711503178.0,4711.0,373.0
,372.0,,4711510418.0,4711.0,372.0
,373.0,,4711517709.0,4711.0,373.0
,371.0,,4711524845.0,4711.0,371.0
,373.0,,4711532084.0,4711.0,373.0
,371.0,,4711546772.0,4711.0,371.0
,371.0,,4711554011.0,4711.0,371.0
,374.0,,4711561147.0,4711.0,374.0
,373.0,,4711568386.0,4711.0,373.0
,385.0,,4711575522.0,4711.0,385.0
,380.0,,4711590001.0,4711.0,380.0
,391.0,,4711604428.0,4711.0,391.0
,361.0,,4711655365.0,4711.0,361.0
,381.0,,4711691980.0,4711.0,381.0
,395.0,,4711706824.0,4711.0,395.0
,373.0,,4711721355.0,4711.0,373.0
,370.0,,4711728543.0,4711.0,370.0
,381.0,,4711742865.0,4711.0,381.0
,379.0,,4711772240.0,4711.0,379.0
,383.0,,4711808699.0,4711.0,383.0
,382.0,,4711852553.0,4711.0,382.0
,373.0,,4711859740.0,4711.0,373.0
,372.0,,4711866980.0,4711.0,372.0
,379.0,,4711910626.0,4711.0,379.0
,382.0,,4711925522.0,4711.0,382.0
,392.0,,4711940157.0,4711.0,392.0
,376.0,,4711954793.0,4711.0,376.0
,392.0,,4711962084.0,4711.0,392.0
,373.0,,4711969324.0,4711.0,373.0
,,,4712000000.0,4712.0,546.4
,377.0,,4712004376.0,4712.0,377.0
,365.0,,4712078647.0,4712.0,365.0
,392.0,,4712190522.0,4712.0,392.0
,370.0,,4712249063.0,4712.0,370.0
,396.0,,4712256251.0,4712.0,396.0
,381.0,,4712285730.0,4712.0,381.0
,378.0,,4712300418.0,4712.0,378.0
,380.0,,4712344376.0,4712.0,380.0
,375.0,,4712351563.0,4712.0,375.0
,372.0,,4712366355.0,4712.0,372.0
,374.0,,4712373491.0,4712.0,374.0
,362.0,,4712380938.0,4712.0,362.0
,379.0,,4712388074.0,4712.0,379.0
,372.0,,4712432188.0,4712.0,372.0
,370.0,,4712534584.0,4712.0,370.0
,380.0,,4712541824.0,4712.0,380.0
,371.0,,4712549063.0,4712.0,371.0
,373.0,,4712556199.0,4712.0,373.0
,398.0,,4712563491.0,4712.0,398.0
,373.0,,4712570626.0,4712.0,373.0
,370.0,,4712577709.0,4712.0,370.0
,372.0,,4712584845.0,4712.0,372.0
,367.0,,4712592188.0,4712.0,367.0
,365.0,,4712599376.0,4712.0,365.0
,372.0,,4712606928.0,4712.0,372.0
,372.0,,4712743543.0,4712.0,372.0
,369.0,,4712758074.0,4712.0,369.0
,384.0,,4712772761.0,4712.0,384.0
,376.0,,4712779949.0,4712.0,376.0
,372.0,,4712787345.0,4712.0,372.0
,370.0,,4712794793.0,4712.0,370.0
,371.0,,4712802084.0,4712.0,371.0
,373.0,,4712892397.0,4712.0,373.0
,,,4713000000.0,4713.0,682.9252336448598
,377.0,,4713032293.0,4713.0,377.0
,366.0,,4713112032.0,4713.0,366.0
,372.0,,4713120366.0,4713.0,372.0
,383.0,,4713128595.0,4713.0,383.0
,357.0,,4713418751.0,4713.0,357.0
,381.0,,4713507657.0,4713.0,381.0
,379.0,,4713522501.0,4713.0,379.0
,370.0,,4713553699.0,4713.0,370.0
,374.0,,4713568178.0,4713.0,374.0
,398.0,,4713612449.0,4713.0,398.0
,393.0,,4713881564.0,4713.0,393.0
,392.0,,4713888751.0,4713.0,392.0
,375.0,,4713903334.0,4713.0,375.0
,373.0,,4713917709.0,4713.0,373.0
,372.0,,4713932293.0,4713.0,372.0
,377.0,,4713939428.0,4713.0,377.0
,374.0,,4713946616.0,4713.0,374.0
,373.0,,4713953803.0,4713.0,373.0
,371.0,,4713960991.0,4713.0,371.0
,372.0,,4713968126.0,4713.0,372.0
,371.0,,4713975314.0,4713.0,371.0
,377.0,,4713982553.0,4713.0,377.0
,371.0,,4713989689.0,4713.0,371.0
,,,4714000000.0,4714.0,593.0863309352518
,374.0,,4714004376.0,4714.0,374.0
,375.0,,4714011512.0,4714.0,375.0
,373.0,,4714018699.0,4714.0,373.0
,378.0,,4714025939.0,4714.0,378.0
,374.0,,4714033178.0,4714.0,374.0
,371.0,,4714040314.0,4714.0,371.0
,364.0,,4714047449.0,4714.0,364.0
,371.0,,4714054584.0,4714.0,371.0
,379.0,,4714134324.0,4714.0,379.0
,,,4715000000.0,4715.0,596.6525423728814
,374.0,,4715764480.0,4715.0,374.0
,367.0,,4715794689.0,4715.0,367.0
,399.0,,4715802241.0,4715.0,399.0
,388.0,,4715817501.0,4715.0,388.0
,396.0,,4715832241.0,4715.0,396.0
,,,4716000000.0,4716.0,569.4
,389.0,,4716821356.0,4716.0,389.0
,399.0,,4716845522.0,4716.0,399.0
,399.0,,4716852866.0,4716.0,399.0
,370.0,,4716878231.0,4716.0,370.0
,361.0,,4716949481.0,4716.0,361.0
,366.0,,4716990470.0,4716.0,366.0
,,,4717000000.0,4717.0,490.8487394957983
,377.0,,4717005470.0,4717.0,377.0
,393.0,,4717013179.0,4717.0,393.0
,370.0,,4717020626.0,4717.0,370.0
,371.0,,4717043231.0,4717.0,371.0
,366.0,,4717050679.0,4717.0,366.0
,365.0,,4717068335.0,4717.0,365.0
,373.0,,4717083387.0,4717.0,373.0
,382.0,,4717106356.0,4717.0,382.0
,389.0,,4717114012.0,4717.0,389.0
,370.0,,4717173595.0,4717.0,370.0
,387.0,,4717194845.0,4717.0,387.0
,370.0,,4717202397.0,4717.0,370.0
,399.0,,4717209897.0,4717.0,399.0
,374.0,,4717456147.0,4717.0,374.0
,388.0,,4717792554.0,4717.0,388.0
,372.0,,4717832449.0,4717.0,372.0
,373.0,,4717847554.0,4717.0,373.0
,366.0,,4717878647.0,4717.0,366.0
,365.0,,4717886095.0,4717.0,365.0
,389.0,,4717908491.0,4717.0,389.0
,381.0,,4717915991.0,4717.0,381.0
,365.0,,4717976304.0,4717.0,365.0
,370.0,,4717998595.0,4717.0,370.0
,,,4718000000.0,4718.0,551.7407407407408
,369.0,,4718006460.0,4718.0,369.0
,371.0,,4718013908.0,4718.0,371.0
,389.0,,4718021356.0,4718.0,389.0
,371.0,,4718028647.0,4718.0,371.0
,376.0,,4718036043.0,4718.0,376.0
,365.0,,4718043387.0,4718.0,365.0
,373.0,,4718058335.0,4718.0,373.0
,367.0,,4718065627.0,4718.0,367.0
,390.0,,4718072970.0,4718.0,390.0
,369.0,,4718080418.0,4718.0,369.0
,379.0,,4718095210.0,4718.0,379.0
,370.0,,4718110054.0,4718.0,370.0
,372.0,,4718117397.0,4718.0,372.0
,372.0,,4718124793.0,4718.0,372.0
,369.0,,4718132137.0,4718.0,369.0
,374.0,,4718139845.0,4718.0,374.0
,373.0,,4718147189.0,4718.0,373.0
,368.0,,4718163022.0,4718.0,368.0
,372.0,,4718170470.0,4718.0,372.0
,381.0,,4718177814.0,4718.0,381.0
,372.0,,4718193491.0,4718.0,372.0
,365.0,,4718209377.0,4718.0,365.0
,372.0,,4718224168.0,4718.0,372.0
,,,4719000000.0,4719.0,540.7538461538461
,399.0,,4719077293.0,4719.0,399.0
,370.0,,4719323439.0,4719.0,370.0
,370.0,,4719330835.0,4719.0,370.0
,397.0,,4719338179.0,4719.0,397.0
,370.0,,4719353179.0,4719.0,370.0
,397.0,,4719360575.0,4719.0,397.0
,369.0,,4719375522.0,4719.0,369.0
,394.0,,4719382918.0,4719.0,394.0
,368.0,,4719390210.0,4719.0,368.0
,371.0,,4719397554.0,4719.0,371.0
,395.0,,4719405002.0,4719.0,395.0
,374.0,,4719412606.0,4719.0,374.0
,373.0,,4719420158.0,4719.0,373.0
,372.0,,4719427502.0,4719.0,372.0
,372.0,,4719434950.0,4719.0,372.0
,372.0,,4719442293.0,4719.0,372.0
,373.0,,4719449637.0,4719.0,373.0
,367.0,,4719464585.0,4719.0,367.0
,370.0,,4719479637.0,4719.0,370.0
,373.0,,4719486981.0,4719.0,373.0
,367.0,,4719494429.0,4719.0,367.0
,375.0,,4719501825.0,4719.0,375.0
,366.0,,4719509168.0,4719.0,366.0
,371.0,,4719524845.0,4719.0,371.0
,370.0,,4719539533.0,4719.0,370.0
,372.0,,4719546929.0,4719.0,372.0
,375.0,,4719554220.0,4719.0,375.0
,,,4720000000.0,4720.0,606.8034188034188
,385.0,,4720339325.0,4720.0,385.0
,384.0,,4720732241.0,4720.0,384.0
,372.0,,4720739637.0,4720.0,372.0
,382.0,,4720793960.0,4720.0,382.0
,370.0,,4720808648.0,4720.0,370.0
,372.0,,4720815887.0,4720.0,372.0
,371.0,,4720823023.0,4720.0,371.0
,,,4721000000.0,4721.0,589.8561151079136
,,,4722000000.0,4722.0,543.063492063492
,399.0,,4722100731.0,4722.0,399.0
,397.0,,4722603179.0,4722.0,397.0
,365.0,,4722712658.0,4722.0,365.0
,367.0,,4722719846.0,4722.0,367.0
,371.0,,4722727710.0,4722.0,371.0
,373.0,,4722734846.0,4722.0,373.0
,372.0,,4722749533.0,4722.0,372.0
,372.0,,4722756669.0,4722.0,372.0
,371.0,,4722763804.0,4722.0,371.0
,376.0,,4722771148.0,4722.0,376.0
,371.0,,4722778283.0,4722.0,371.0
,398.0,,4722785523.0,4722.0,398.0
,371.0,,4722792710.0,4722.0,371.0
,370.0,,4722799846.0,4722.0,370.0
,369.0,,4722807085.0,4722.0,369.0
,371.0,,4722814273.0,4722.0,371.0
,394.0,,4722837710.0,4722.0,394.0
,370.0,,4722852190.0,4722.0,370.0
,372.0,,4722859325.0,4722.0,372.0
,367.0,,4722866460.0,4722.0,367.0
,372.0,,4722873648.0,4722.0,372.0
,367.0,,4722880835.0,4722.0,367.0
,367.0,,4722896044.0,4722.0,367.0
,367.0,,4722903231.0,4722.0,367.0
,,,4723000000.0,4723.0,588.016
,372.0,,4723670210.0,4723.0,372.0
,371.0,,4723677346.0,4723.0,371.0
,387.0,,4723684533.0,4723.0,387.0
,371.0,,4723692502.0,4723.0,371.0
,,,4724000000.0,4724.0,592.5179856115108
,,,4725000000.0,4725.0,552.6384615384616
,377.0,,4725456981.0,4725.0,377.0
,381.0,,4725486252.0,4725.0,381.0
,358.0,,4725493492.0,4725.0,358.0
,374.0,,4725543909.0,4725.0,374.0
,392.0,,4725551148.0,4725.0,392.0
,373.0,,4725558492.0,4725.0,373.0
,374.0,,4725565731.0,4725.0,374.0
,370.0,,4725580627.0,4725.0,370.0
,370.0,,4725632502.0,4725.0,370.0
,364.0,,4725654429.0,4725.0,364.0
,369.0,,4725706825.0,4725.0,369.0
,365.0,,4725721513.0,4725.0,365.0
,376.0,,4725736565.0,4725.0,376.0
,377.0,,4725751200.0,4725.0,377.0
,396.0,,4725758492.0,4725.0,396.0
,382.0,,4725884325.0,4725.0,382.0
,,,4726000000.0,4726.0,500.3412698412698
,364.0,,4726031252.0,4726.0,364.0
,366.0,,4726043127.0,4726.0,366.0
,366.0,,4726050263.0,4726.0,366.0
,374.0,,4726064846.0,4726.0,374.0
,369.0,,4726094377.0,4726.0,369.0
,358.0,,4726140888.0,4726.0,358.0
,371.0,,4726163179.0,4726.0,371.0
,379.0,,4726185263.0,4726.0,379.0
,374.0,,4726192607.0,4726.0,374.0
,383.0,,4726259846.0,4726.0,383.0
,399.0,,4726304325.0,4726.0,399.0
,372.0,,4726311409.0,4726.0,372.0
,377.0,,4726318648.0,4726.0,377.0
,391.0,,4726621982.0,4726.0,391.0
,361.0,,4726736148.0,4726.0,361.0
,357.0,,4726795992.0,4726.0,357.0
,356.0,,4726900263.0,4726.0,356.0
,392.0,,4726907242.0,4726.0,392.0
,392.0,,4726914742.0,4726.0,392.0
,395.0,,4726938075.0,4726.0,395.0
,,,4727000000.0,4727.0,474.90225563909775
,387.0,,4727080627.0,4727.0,387.0
,373.0,,4727102398.0,4727.0,373.0
,365.0,,4727117346.0,4727.0,365.0
,375.0,,4727200107.0,4727.0,375.0
,399.0,,4727311930.0,4727.0,399.0
,399.0,,4727326982.0,4727.0,399.0
,390.0,,4727349117.0,4727.0,390.0
,398.0,,4727394013.0,4727.0,398.0
,384.0,,4727460263.0,4727.0,384.0
,374.0,,4727482346.0,4727.0,374.0
,374.0,,4727497034.0,4727.0,374.0
,398.0,,4727661148.0,4727.0,398.0
,397.0,,4727690940.0,4727.0,397.0
,384.0,,4727728284.0,4727.0,384.0
,391.0,,4727742711.0,4727.0,391.0
,383.0,,4727749898.0,4727.0,383.0
,365.0,,4727771825.0,4727.0,365.0
,398.0,,4727817398.0,4727.0,398.0
,396.0,,4727832034.0,4727.0,396.0
,387.0,,4727920523.0,4727.0,387.0
,,,4728000000.0,4728.0,540.6259541984733
,372.0,,4728049430.0,4728.0,372.0
,377.0,,4728056617.0,4728.0,377.0
,371.0,,4728078440.0,4728.0,371.0
,372.0,,4728085575.0,4728.0,372.0
,371.0,,4728092711.0,4728.0,371.0
,375.0,,4728107086.0,4728.0,375.0
,376.0,,4728114378.0,4728.0,376.0
,372.0,,4728121617.0,4728.0,372.0
,368.0,,4728128700.0,4728.0,368.0
,373.0,,4728143388.0,4728.0,373.0
,372.0,,4728150471.0,4728.0,372.0
,370.0,,4728157711.0,4728.0,370.0
,362.0,,4728164950.0,4728.0,362.0
,370.0,,4728179482.0,4728.0,370.0
,365.0,,4728186617.0,4728.0,365.0
,383.0,,4728193753.0,4728.0,383.0
,371.0,,4728201044.0,4728.0,371.0
,373.0,,4728208180.0,4728.0,373.0
,360.0,,4728222711.0,4728.0,360.0
,370.0,,4728229950.0,4728.0,370.0
,363.0,,4728237034.0,4728.0,363.0
,382.0,,4728259169.0,4728.0,382.0
,383.0,,4728266357.0,4728.0,383.0
,341.0,,4728310888.0,4728.0,341.0
,384.0,,4728318023.0,4728.0,384.0
,374.0,,4728354378.0,4728.0,374.0
,391.0,,4728383492.0,4728.0,391.0
,380.0,,4728397971.0,4728.0,380.0
,372.0,,4728412971.0,4728.0,372.0
,371.0,,4728464586.0,4728.0,371.0
,381.0,,4728508440.0,4728.0,381.0
,372.0,,4728537971.0,4728.0,372.0
,392.0,,4728545211.0,4728.0,392.0
,383.0,,4728552450.0,4728.0,383.0
,380.0,,4728574534.0,4728.0,380.0
,373.0,,4728680992.0,4728.0,373.0
,371.0,,4728797659.0,4728.0,371.0
,392.0,,4728819690.0,4728.0,392.0
,395.0,,4728827190.0,4728.0,395.0
,383.0,,4728834326.0,4728.0,383.0
,326.0,,4728841513.0,4728.0,326.0
,394.0,,4728848805.0,4728.0,394.0
,384.0,,4728856148.0,4728.0,384.0
,372.0,,4728878076.0,4728.0,372.0
,384.0,,4728899794.0,4728.0,384.0
,393.0,,4728907398.0,4728.0,393.0
,378.0,,4728921930.0,4728.0,378.0
,365.0,,4728929221.0,4728.0,365.0
,364.0,,4728943753.0,4728.0,364.0
,376.0,,4728950888.0,4728.0,376.0
,394.0,,4728958076.0,4728.0,394.0
,393.0,,4728988023.0,4728.0,393.0
,,,4729000000.0,4729.0,509.14166666666665
,362.0,,4729047607.0,4729.0,362.0
,371.0,,4729077190.0,4729.0,371.0
,369.0,,4729091669.0,4729.0,369.0
,369.0,,4729106253.0,4729.0,369.0
,371.0,,4729120523.0,4729.0,371.0
,390.0,,4729127659.0,4729.0,390.0
,370.0,,4729216721.0,4729.0,370.0
,362.0,,4729223909.0,4729.0,362.0
,369.0,,4729231148.0,4729.0,369.0
,362.0,,4729238388.0,4729.0,362.0
,361.0,,4729245576.0,4729.0,361.0
,360.0,,4729260107.0,4729.0,360.0
,362.0,,4729267398.0,4729.0,362.0
,360.0,,4729274638.0,4729.0,360.0
,369.0,,4729331253.0,4729.0,369.0
,356.0,,4729376617.0,4729.0,356.0
,391.0,,4729384065.0,4729.0,391.0
,382.0,,4729391201.0,4729.0,382.0
,376.0,,4729405888.0,4729.0,376.0
,365.0,,4729420628.0,4729.0,365.0
,379.0,,4729442659.0,4729.0,379.0
,378.0,,4729567086.0,4729.0,378.0
,385.0,,4729611461.0,4729.0,385.0
,388.0,,4729731669.0,4729.0,388.0
,372.0,,4729738805.0,4729.0,372.0
,366.0,,4729753128.0,4729.0,366.0
,371.0,,4729776357.0,4729.0,371.0
,386.0,,4729783544.0,4729.0,386.0
,377.0,,4729790836.0,4729.0,377.0
,381.0,,4729836878.0,4729.0,381.0
,358.0,,4729858961.0,4729.0,358.0
,365.0,,4729866096.0,4729.0,365.0
,393.0,,4729881461.0,4729.0,393.0
,383.0,,4729910680.0,4729.0,383.0
,396.0,,4729941409.0,4729.0,396.0
,368.0,,4729956253.0,4729.0,368.0
,,,4730000000.0,4730.0,597.5905511811023
,393.0,,4730000628.0,4730.0,393.0
,377.0,,4730022399.0,4730.0,377.0
,367.0,,4730030628.0,4730.0,367.0
,394.0,,4730037815.0,4730.0,394.0
,394.0,,4730089169.0,4730.0,394.0
,370.0,,4730103596.0,4730.0,370.0
,380.0,,4730110784.0,4730.0,380.0
,375.0,,4730132763.0,4730.0,375.0
,371.0,,4730147294.0,4730.0,371.0
,374.0,,4730154430.0,4730.0,374.0
,375.0,,4730161565.0,4730.0,375.0
,384.0,,4730168857.0,4730.0,384.0
,397.0,,4730190680.0,4730.0,397.0
,370.0,,4730197919.0,4730.0,370.0
,382.0,,4730235524.0,4730.0,382.0
,372.0,,4730295419.0,4730.0,372.0
,385.0,,4730390784.0,4730.0,385.0
,371.0,,4730407242.0,4730.0,371.0
,386.0,,4730614482.0,4730.0,386.0
,,,4731000000.0,4731.0,587.3214285714286
,393.0,,4731881409.0,4731.0,393.0
,,,4732000000.0,4732.0,576.8933333333333
,398.0,,4732023805.0,4732.0,398.0
,386.0,,4732166357.0,4732.0,386.0
,325.0,,4732503805.0,4732.0,325.0
,393.0,,4732526149.0,4732.0,393.0
,,,4733000000.0,4733.0,934.875
,387.0,,4733269743.0,4733.0,387.0
,371.0,,4733292763.0,4733.0,371.0
,397.0,,4733300107.0,4733.0,397.0
,377.0,,4733354743.0,4733.0,377.0
,369.0,,4733422972.0,4733.0,369.0
,389.0,,4733454066.0,4733.0,389.0
,374.0,,4733579066.0,4733.0,374.0
,,,4734000000.0,4734.0,620.9237288135594
,,,4735000000.0,4735.0,678.6171875
,,,4736000000.0,4736.0,633.5491803278688
,389.0,,4736103128.0,4736.0,389.0
,,,4737000000.0,4737.0,701.8083333333333
,,,4738000000.0,4738.0,670.1510791366907
,,,4739000000.0,4739.0,611.2461538461539
,,,4740000000.0,4740.0,668.7016129032259
,,,4741000000.0,4741.0,660.9347826086956
,,,4742000000.0,4742.0,759.04
,390.0,,4742014900.0,4742.0,390.0
,,,4743000000.0,4743.0,651.6090909090909
,,,4744000000.0,4744.0,621.7734375
,,,4745000000.0,4745.0,653.3125
,,,4746000000.0,4746.0,853.7321428571429
,,,4747000000.0,4747.0,1564.3125
,,,4748000000.0,4748.0,1202.3980582524273
,,,4749000000.0,4749.0,583.6850393700787
,,,4750000000.0,4750.0,655.8914728682171
,,,4751000000.0,4751.0,654.9555555555555
,,,4752000000.0,4752.0,635.2372881355932
,,,4753000000.0,4753.0,625.198347107438
,,,4754000000.0,4754.0,689.5725806451613
,,,4755000000.0,4755.0,704.175572519084
,,,4756000000.0,4756.0,552.0114942528736
,,,4757000000.0,4757.0,663.7446808510638
,,,4758000000.0,4758.0,703.0859375
,,,4759000000.0,4759.0,665.9411764705883
,,,4760000000.0,4760.0,669.4152542372881
,,,4761000000.0,4761.0,682.8914728682171
,,,4762000000.0,4762.0,653.421052631579
,,,4763000000.0,4763.0,956.5940594059406
,,,4764000000.0,4764.0,740.9051724137931
,,,4765000000.0,4765.0,680.0714285714286
,,,4766000000.0,4766.0,622.7936507936508
,,,4767000000.0,4767.0,703.6165413533835
,,,4768000000.0,4768.0,698.2686567164179
,,,4769000000.0,4769.0,634.3615384615384
,,,4770000000.0,4770.0,733.1061946902655
,,,4771000000.0,4771.0,694.7753623188406
,,,4772000000.0,4772.0,644.5
,,,4773000000.0,4773.0,674.2682926829268
,,,4774000000.0,4774.0,694.0367647058823
,,,4775000000.0,4775.0,672.5546875
,,,4776000000.0,4776.0,562.7142857142857
,,,4777000000.0,4777.0,981.0625
,,,4778000000.0,4778.0,601.0806451612904
,,,4779000000.0,4779.0,642.3545454545455
,,,4780000000.0,4780.0,1157.978494623656
,,,4781000000.0,4781.0,941.5585585585585
,,,4782000000.0,4782.0,665.2266666666667
,,,4783000000.0,4783.0,672.5081967213115
,391.0,,4783556154.0,4783.0,391.0
,,,4784000000.0,4784.0,651.8943089430894
,,,4785000000.0,4785.0,699.0079365079365
,,,4786000000.0,4786.0,574.1404958677685
,,,4787000000.0,4787.0,742.1666666666666
,,,4788000000.0,4788.0,707.0430107526881
,,,4789000000.0,4789.0,593.7333333333333
,,,4790000000.0,4790.0,687.8362068965517
,,,4791000000.0,4791.0,690.8905109489051
,,,4792000000.0,4792.0,677.1666666666666
,,,4793000000.0,4793.0,683.1869918699186
,,,4794000000.0,4794.0,609.8661417322835
,,,4795000000.0,4795.0,676.1219512195122
,,,4796000000.0,4796.0,974.7525773195877
,,,4797000000.0,4797.0,771.1833333333333
,,,4798000000.0,4798.0,662.8
,,,4799000000.0,4799.0,637.0458015267176
,,,4800000000.0,4800.0,683.2348484848485
,,,4801000000.0,4801.0,685.6911764705883
,373.0,,4801592145.0,4801.0,373.0
,,,4802000000.0,4802.0,579.7109375
,,,4803000000.0,4803.0,674.3664122137404
,,,4804000000.0,4804.0,720.0975609756098
,,,4805000000.0,4805.0,694.0461538461539
,,,4806000000.0,4806.0,627.1153846153846
,,,4807000000.0,4807.0,643.5593220338983
,,,4808000000.0,4808.0,659.6466165413534
,,,4809000000.0,4809.0,631.304
,352.0,,4809003136.0,4809.0,352.0
,369.0,,4809473136.0,4809.0,369.0
,,,4810000000.0,4810.0,707.7916666666666
,,,4811000000.0,4811.0,621.9922480620155
,,,4812000000.0,4812.0,631.2276422764228
,,,4813000000.0,4813.0,959.4945054945055
,,,4814000000.0,4814.0,1115.8715596330276
,,,4815000000.0,4815.0,641.5348837209302
,,,4816000000.0,4816.0,711.32
,,,4817000000.0,4817.0,685.974358974359
,,,4818000000.0,4818.0,668.3684210526316
,,,4819000000.0,4819.0,713.1392405063291
,,,4820000000.0,4820.0,726.8137254901961
,,,4821000000.0,4821.0,766.5396825396825
,,,4822000000.0,4822.0,620.7383177570093
,,,4823000000.0,4823.0,632.2522522522522
,,,4824000000.0,4824.0,693.4202898550725
,,,4825000000.0,4825.0,655.1875
,,,4826000000.0,4826.0,683.4273504273505
,387.0,,4826276002.0,4826.0,387.0
,,,4827000000.0,4827.0,665.0403225806451
,,,4828000000.0,4828.0,591.0307692307692
,,,4829000000.0,4829.0,619.8
,,,4830000000.0,4830.0,1122.2105263157894
,,,4831000000.0,4831.0,960.875
,,,4832000000.0,4832.0,624.3230769230769
,,,4833000000.0,4833.0,670.7651515151515
,,,4834000000.0,4834.0,660.0173913043478
,,,4835000000.0,4835.0,564.608
,,,4836000000.0,4836.0,673.6134453781513
,,,4837000000.0,4837.0,730.7394957983194
,,,4838000000.0,4838.0,688.0215053763441
,,,4839000000.0,4839.0,683.5727272727273
,369.0,,4839070170.0,4839.0,369.0
,,,4840000000.0,4840.0,735.516129032258
,,,4841000000.0,4841.0,692.7165354330708
,,,4842000000.0,4842.0,617.4954954954954
,,,4843000000.0,4843.0,706.8115942028985
,,,4844000000.0,4844.0,663.6666666666666
,,,4845000000.0,4845.0,570.8166666666667
,,,4846000000.0,4846.0,1389.871794871795
,,,4847000000.0,4847.0,1011.4807692307693
,,,4848000000.0,4848.0,950.0204081632653
,,,4849000000.0,4849.0,627.0666666666667
,,,4850000000.0,4850.0,681.1484375
,,,4851000000.0,4851.0,649.3793103448276
,,,4852000000.0,4852.0,576.172131147541
,,,4853000000.0,4853.0,679.9407407407407
,,,4854000000.0,4854.0,686.816091954023
,,,4855000000.0,4855.0,747.2477876106195
,394.0,,4855683349.0,4855.0,394.0
,,,4856000000.0,4856.0,623.1864406779661
,,,4857000000.0,4857.0,674.8015267175573
,,,4858000000.0,4858.0,614.2105263157895
,,,4859000000.0,4859.0,689.525
,,,4860000000.0,4860.0,634.8383838383838
,,,4861000000.0,4861.0,716.8965517241379
,,,4862000000.0,4862.0,641.6458333333334
,,,4864000000.0,4864.0,927.8913043478261
,,,4865000000.0,4865.0,637.8869565217391
,,,4866000000.0,4866.0,716.695652173913
,370.0,,4866693506.0,4866.0,370.0
,,,4867000000.0,4867.0,803.5686274509804
,,,4868000000.0,4868.0,736.1505376344086
,,,4869000000.0,4869.0,653.1449275362319
,,,4870000000.0,4870.0,722.8189655172414
,,,4871000000.0,4871.0,440.0
,,,4872000000.0,4872.0,704.2232142857143
,,,4873000000.0,4873.0,629.6666666666666
,,,4874000000.0,4874.0,666.6870229007634
,,,4875000000.0,4875.0,632.0535714285714
,,,4876000000.0,4876.0,619.9159663865546
,,,4877000000.0,4877.0,673.6065573770492
,,,4878000000.0,4878.0,631.2018348623853
,,,4879000000.0,4879.0,837.6075949367089
,,,4880000000.0,4880.0,674.8053097345132
,,,4881000000.0,4881.0,827.7179487179487
,,,4882000000.0,4882.0,778.32
,393.0,,4882065695.0,4882.0,393.0
,,,4883000000.0,4883.0,694.4695652173913
,399.0,,4883686008.0,4883.0,399.0
,,,4884000000.0,4884.0,994.5081967213115
,,,4885000000.0,4885.0,613.2755905511812
,384.0,,4885051737.0,4885.0,384.0
,,,4886000000.0,4886.0,677.775
,,,4887000000.0,4887.0,823.15625
,,,4888000000.0,4888.0,693.1764705882352
,,,4889000000.0,4889.0,635.6259541984733
,,,4890000000.0,4890.0,638.4835164835165
,,,4891000000.0,4891.0,605.6803278688525
,,,4892000000.0,4892.0,649.656
,,,4893000000.0,4893.0,660.3464566929134
,,,4894000000.0,4894.0,598.2440944881889
,,,4895000000.0,4895.0,497.44444444444446
,,,4896000000.0,4896.0,786.7391304347826
,,,4897000000.0,4897.0,1126.3076923076924
,,,4898000000.0,4898.0,788.5454545454545
,,,4899000000.0,4899.0,957.9732142857143
,,,4900000000.0,4900.0,663.1181818181818
,,,4901000000.0,4901.0,629.1692307692308
,,,4902000000.0,4902.0,621.1525423728814
,,,4903000000.0,4903.0,734.9583333333334
,,,4904000000.0,4904.0,726.4745762711865
,,,4905000000.0,4905.0,681.9389312977099
,,,4906000000.0,4906.0,702.0925925925926
,,,4907000000.0,4907.0,664.4741379310345
,,,4908000000.0,4908.0,667.5555555555555
,,,4909000000.0,4909.0,646.0892857142857
,,,4910000000.0,4910.0,606.1583333333333
,,,4911000000.0,4911.0,613.551724137931
,,,4912000000.0,4912.0,1150.2028985507247
,,,4913000000.0,4913.0,782.3035714285714
,,,4914000000.0,4914.0,904.2561983471074
,,,4915000000.0,4915.0,1184.186274509804
,,,4916000000.0,4916.0,621.8272727272728
,393.0,,4916854969.0,4916.0,393.0
,,,4917000000.0,4917.0,706.3508771929825
,,,4918000000.0,4918.0,745.6382978723404
,,,4919000000.0,4919.0,673.2558139534884
,,,4920000000.0,4920.0,998.5888888888888
,,,4921000000.0,4921.0,681.4233576642335
,,,4922000000.0,4922.0,629.1370967741935
,,,4923000000.0,4923.0,711.9591836734694
,,,4924000000.0,4924.0,656.9029850746268
,,,4925000000.0,4925.0,642.2846153846153
,,,4926000000.0,4926.0,636.5289256198347
,,,4927000000.0,4927.0,712.9215686274509
,,,4928000000.0,4928.0,809.3275862068965
,,,4929000000.0,4929.0,615.8684210526316
,,,4930000000.0,4930.0,844.5346534653465
,,,4931000000.0,4931.0,748.4146341463414
,,,4932000000.0,4932.0,731.953125
,,,4933000000.0,4933.0,1052.0277777777778
,,,4934000000.0,4934.0,685.433628318584
,,,4935000000.0,4935.0,859.75
,,,4936000000.0,4936.0,868.2376237623762
,378.0,,4936523617.0,4936.0,378.0
,,,4937000000.0,4937.0,689.7203389830509
,,,4938000000.0,4938.0,689.0610687022901
,,,4939000000.0,4939.0,620.1875
,,,4940000000.0,4940.0,670.1981132075472
,,,4941000000.0,4941.0,647.0518518518519
,397.0,,4941086586.0,4941.0,397.0
,397.0,,4941419295.0,4941.0,397.0
,,,4942000000.0,4942.0,626.109243697479
,389.0,,4942308045.0,4942.0,389.0
,,,4943000000.0,4943.0,687.6212121212121
,,,4944000000.0,4944.0,654.6203703703703
,,,4945000000.0,4945.0,687.3796296296297
,,,4946000000.0,4946.0,1163.080808080808
,,,4947000000.0,4947.0,717.6210526315789
,,,4948000000.0,4948.0,732.5405405405405
,,,4949000000.0,4949.0,784.0796460176991
,,,4950000000.0,4950.0,737.6120689655172
,,,4951000000.0,4951.0,1208.0531914893618
,,,4952000000.0,4952.0,751.025641025641
,,,4953000000.0,4953.0,686.4076923076923
,,,4954000000.0,4954.0,853.0714285714286
,,,4955000000.0,4955.0,674.0555555555555
,372.0,,4955337629.0,4955.0,372.0
,,,4956000000.0,4956.0,619.546218487395
,,,4957000000.0,4957.0,688.7407407407408
,,,4958000000.0,4958.0,682.9051094890511
,394.0,,4958916067.0,4958.0,394.0
,,,4959000000.0,4959.0,676.8921568627451
,340.0,,4959681849.0,4959.0,340.0
,,,4960000000.0,4960.0,792.4955752212389
,,,4961000000.0,4961.0,660.1278195488721
,,,4962000000.0,4962.0,533.6814159292036
,,,4963000000.0,4963.0,666.218487394958
,,,4964000000.0,4964.0,950.2894736842105
,,,4965000000.0,4965.0,713.5079365079365
,,,4966000000.0,4966.0,728.3375
,,,4967000000.0,4967.0,752.5757575757576
,,,4968000000.0,4968.0,795.4754098360655
,,,4969000000.0,4969.0,665.3828125
,,,4970000000.0,4970.0,716.959595959596
,,,4971000000.0,4971.0,600.728
,,,4972000000.0,4972.0,591.9090909090909
,,,4973000000.0,4973.0,645.1944444444445
,,,4974000000.0,4974.0,679.2828282828283
,380.0,,4974536537.0,4974.0,380.0
,,,4975000000.0,4975.0,688.8181818181819
,,,4976000000.0,4976.0,706.2424242424242
,,,4977000000.0,4977.0,653.1764705882352
,,,4978000000.0,4978.0,686.8305084745763
,,,4979000000.0,4979.0,549.860655737705
,,,4980000000.0,4980.0,1077.5904761904762
,,,4981000000.0,4981.0,751.2410714285714
,,,4982000000.0,4982.0,746.5625
,,,4983000000.0,4983.0,1286.7903225806451
,,,4984000000.0,4984.0,783.928
,,,4985000000.0,4985.0,674.9310344827586
,,,4986000000.0,4986.0,627.0454545454545
,,,4987000000.0,4987.0,794.5446428571429
,,,4988000000.0,4988.0,724.9117647058823
,,,4989000000.0,4989.0,670.2578125
,,,4990000000.0,4990.0,723.2916666666666
,,,4991000000.0,4991.0,726.5220588235294
,,,4992000000.0,4992.0,662.578947368421
,390.0,,4992394091.0,4992.0,390.0
,384.0,,4992424456.0,4992.0,384.0
,,,4993000000.0,4993.0,818.3478260869565
,,,4994000000.0,4994.0,683.6693548387096
,,,4995000000.0,4995.0,641.1538461538462
,,,4996000000.0,4996.0,663.7102803738318
,,,4997000000.0,4997.0,790.6173913043478
,,,4998000000.0,4998.0,775.968
,,,4999000000.0,4999.0,707.6693548387096
,,,5000000000.0,5000.0,847.8879310344828
,,,5001000000.0,5001.0,1821.878048780488
,,,5002000000.0,5002.0,698.5625
,,,5003000000.0,5003.0,613.4426229508197
,,,5004000000.0,5004.0,713.1016949152543
,,,5005000000.0,5005.0,705.6307692307693
,,,5006000000.0,5006.0,704.9663865546219
,,,5007000000.0,5007.0,659.8518518518518
,,,5008000000.0,5008.0,697.0384615384615
,,,5009000000.0,5009.0,663.1570247933885
,,,5010000000.0,5010.0,683.1228070175439
,339.0,,5010996229.0,5010.0,339.0
,,,5011000000.0,5011.0,575.9370078740158
,,,5012000000.0,5012.0,518.7457627118644
,,,5013000000.0,5013.0,639.475
,,,5014000000.0,5014.0,817.6779661016949
,,,5015000000.0,5015.0,703.0
,,,5016000000.0,5016.0,1021.7523809523809
,,,5017000000.0,5017.0,677.5766423357665
,,,5018000000.0,5018.0,692.1014492753624
,,,5019000000.0,5019.0,613.2932330827068
,,,5020000000.0,5020.0,680.1724137931035
,,,5021000000.0,5021.0,704.3333333333334
,,,5022000000.0,5022.0,636.6302521008404
,,,5023000000.0,5023.0,663.7723577235772
,,,5024000000.0,5024.0,691.1428571428571
,,,5025000000.0,5025.0,705.6081081081081
,,,5026000000.0,5026.0,801.8230088495575
,,,5027000000.0,5027.0,666.4878048780488
,382.0,,5027955345.0,5027.0,382.0
,,,5028000000.0,5028.0,603.9837398373984
,,,5029000000.0,5029.0,598.609756097561
,,,5030000000.0,5030.0,795.2454545454545
,,,5031000000.0,5031.0,784.5
,399.0,,5031463679.0,5031.0,399.0
,,,5032000000.0,5032.0,635.1031746031746
,,,5033000000.0,5033.0,1079.6168224299065
,,,5034000000.0,5034.0,671.4666666666667
,,,5035000000.0,5035.0,676.7086614173228
,,,5036000000.0,5036.0,679.404958677686
,,,5037000000.0,5037.0,687.7438016528926
,366.0,,5037018158.0,5037.0,366.0
,,,5038000000.0,5038.0,670.4028776978417
,,,5039000000.0,5039.0,609.6899224806201
,,,5040000000.0,5040.0,675.3333333333334
,,,5041000000.0,5041.0,722.6206896551724
,,,5042000000.0,5042.0,652.5
,,,5043000000.0,5043.0,613.0504201680673
,,,5044000000.0,5044.0,635.07
,,,5045000000.0,5045.0,687.5238095238095
,,,5046000000.0,5046.0,1432.6447368421052
,,,5047000000.0,5047.0,894.3861386138614
,,,5048000000.0,5048.0,679.1129032258065
,,,5049000000.0,5049.0,685.2053571428571
,,,5050000000.0,5050.0,1055.4528301886792
,,,5051000000.0,5051.0,674.3111111111111
,,,5052000000.0,5052.0,604.2290076335878
,,,5053000000.0,5053.0,658.9454545454546
,,,5054000000.0,5054.0,600.1666666666666
,,,5055000000.0,5055.0,739.0849056603773
,,,5056000000.0,5056.0,634.5258620689655
,,,5057000000.0,5057.0,662.0384615384615
,,,5058000000.0,5058.0,658.884892086331
,,,5059000000.0,5059.0,611.3723404255319
,,,5060000000.0,5060.0,661.7843137254902
,,,5061000000.0,5061.0,615.5752212389381
,,,5062000000.0,5062.0,574.5677966101695
,,,5063000000.0,5063.0,722.1260504201681
,,,5064000000.0,5064.0,896.1944444444445
,,,5065000000.0,5065.0,685.9453125
,,,5066000000.0,5066.0,771.6636363636363
,,,5067000000.0,5067.0,760.3582089552239
,,,5068000000.0,5068.0,694.6111111111111
,,,5069000000.0,5069.0,610.9915254237288
,,,5070000000.0,5070.0,686.0540540540541
,,,5071000000.0,5071.0,643.2374100719425
,,,5072000000.0,5072.0,627.2015503875969
,,,5073000000.0,5073.0,658.3709677419355
,,,5074000000.0,5074.0,657.8489208633093
,,,5075000000.0,5075.0,654.8682170542636
,,,5076000000.0,5076.0,649.4065040650406
,,,5077000000.0,5077.0,693.9834710743802
,,,5078000000.0,5078.0,615.3984375
,,,5079000000.0,5079.0,572.0967741935484
,,,5080000000.0,5080.0,828.1607142857143
,,,5081000000.0,5081.0,778.752
,,,5082000000.0,5082.0,703.6363636363636
,,,5083000000.0,5083.0,1000.4193548387096
,,,5084000000.0,5084.0,643.12
,,,5085000000.0,5085.0,707.2857142857143
,,,5086000000.0,5086.0,700.9327731092437
,,,5087000000.0,5087.0,682.6637931034483
,,,5088000000.0,5088.0,695.6086956521739
,,,5089000000.0,5089.0,640.0461538461539
,,,5090000000.0,5090.0,708.0491803278688
,,,5091000000.0,5091.0,687.7173913043479
,,,5092000000.0,5092.0,651.1023622047244
,393.0,,5092461133.0,5092.0,393.0
,388.0,,5092476289.0,5092.0,388.0
,,,5093000000.0,5093.0,720.6694214876034
,,,5094000000.0,5094.0,650.6384615384616
,,,5095000000.0,5095.0,607.139344262295
,,,5096000000.0,5096.0,613.368
,388.0,,5096178789.0,5096.0,388.0
,,,5097000000.0,5097.0,745.0593220338983
,393.0,,5097369518.0,5097.0,393.0
,,,5098000000.0,5098.0,785.0483870967741
,,,5099000000.0,5099.0,667.6779661016949
,,,5100000000.0,5100.0,1063.2022471910113
,,,5101000000.0,5101.0,567.5826771653543
,,,5102000000.0,5102.0,521.4537037037037
,,,5103000000.0,5103.0,683.4094488188977
,,,5104000000.0,5104.0,732.5348837209302
,,,5105000000.0,5105.0,700.5483870967741
,,,5106000000.0,5106.0,587.0360360360361
,,,5107000000.0,5107.0,686.2537313432836
,,,5108000000.0,5108.0,681.4014598540145
,,,5109000000.0,5109.0,636.3149606299213
,,,5110000000.0,5110.0,665.155737704918
,,,5111000000.0,5111.0,633.1746031746031
,,,5112000000.0,5112.0,713.3877551020408
,,,5113000000.0,5113.0,717.7142857142857
,,,5114000000.0,5114.0,760.3
,,,5115000000.0,5115.0,723.7982456140351
,,,5116000000.0,5116.0,735.2796610169491
,,,5117000000.0,5117.0,760.7931034482758
,,,5118000000.0,5118.0,983.5772357723578
,,,5119000000.0,5119.0,620.9615384615385
,,,5120000000.0,5120.0,742.1052631578947
,,,5121000000.0,5121.0,678.4817518248175
,,,5122000000.0,5122.0,644.9918032786885
,,,5123000000.0,5123.0,694.6910569105692
,,,5124000000.0,5124.0,686.1811594202899
,,,5125000000.0,5125.0,656.3076923076923
,,,5126000000.0,5126.0,666.1705426356589
,,,5127000000.0,5127.0,709.2777777777778
,,,5128000000.0,5128.0,650.3781512605042
,,,5129000000.0,5129.0,613.5
,,,5130000000.0,5130.0,621.3389830508474
,,,5131000000.0,5131.0,667.1544715447154
,,,5132000000.0,5132.0,757.1504424778761
,,,5133000000.0,5133.0,720.3821138211382
,,,5134000000.0,5134.0,828.457627118644
,,,5135000000.0,5135.0,899.5847457627119
,,,5136000000.0,5136.0,668.5853658536586
,,,5137000000.0,5137.0,776.2833333333333
,,,5138000000.0,5138.0,696.2391304347826
,,,5139000000.0,5139.0,655.1221374045801
,369.0,,5139350356.0,5139.0,369.0
,,,5140000000.0,5140.0,692.6935483870968
,,,5141000000.0,5141.0,686.3597122302158
,,,5142000000.0,5142.0,646.4333333333333
,,,5143000000.0,5143.0,645.8320610687023
,383.0,,5143033065.0,5143.0,383.0
,,,5144000000.0,5144.0,633.3560606060606
,,,5145000000.0,5145.0,575.9032258064516
,,,5146000000.0,5146.0,1994.6333333333334
,,,5147000000.0,5147.0,705.6194690265487
,,,5148000000.0,5148.0,949.4509803921569
,,,5149000000.0,5149.0,818.1711711711712
,,,5150000000.0,5150.0,1093.8686868686868
,385.0,,5150618118.0,5150.0,385.0
,,,5151000000.0,5151.0,707.8955223880597
,,,5152000000.0,5152.0,619.65625
,,,5153000000.0,5153.0,675.9923076923077
,,,5154000000.0,5154.0,770.5966386554621
,,,5155000000.0,5155.0,679.1060606060606
,,,5156000000.0,5156.0,602.672131147541
,,,5157000000.0,5157.0,694.3565891472869
,,,5158000000.0,5158.0,686.8978102189781
,,,5159000000.0,5159.0,601.0135135135135
,,,5160000000.0,5160.0,699.758064516129
,,,5161000000.0,5161.0,609.552
,,,5162000000.0,5162.0,642.8850574712644
,,,5163000000.0,5163.0,671.0512820512821
,,,5164000000.0,5164.0,765.0291262135922
,,,5165000000.0,5165.0,793.4824561403509
,,,5166000000.0,5166.0,868.8514851485148
,,,5167000000.0,5167.0,791.2644628099174
,,,5168000000.0,5168.0,1001.3559322033898
,,,5169000000.0,5169.0,608.7109375
,,,5170000000.0,5170.0,841.2389380530974
,,,5171000000.0,5171.0,696.8823529411765
,,,5172000000.0,5172.0,589.2765957446809
,,,5173000000.0,5173.0,714.4814814814815
,,,5174000000.0,5174.0,634.9343065693431
,385.0,,5174103328.0,5174.0,385.0
,393.0,,5174166037.0,5174.0,393.0
,,,5175000000.0,5175.0,687.8604651162791
,,,5176000000.0,5176.0,599.0151515151515
,,,5177000000.0,5177.0,677.2586206896551
,391.0,,5177396818.0,5177.0,391.0
,,,5178000000.0,5178.0,660.2992125984252
,,,5179000000.0,5179.0,616.5084745762712
,,,5180000000.0,5180.0,816.2330097087379
,,,5181000000.0,5181.0,856.2173913043479
,,,5182000000.0,5182.0,890.252427184466
,,,5183000000.0,5183.0,579.6461538461539
,,,5184000000.0,5184.0,661.9618320610687
,,,5185000000.0,5185.0,674.5590551181102
,,,5186000000.0,5186.0,599.9122807017544
,,,5187000000.0,5187.0,735.6428571428571
,,,5188000000.0,5188.0,697.0327868852459
,,,5189000000.0,5189.0,536.8974358974359
,,,5190000000.0,5190.0,671.780487804878
,,,5191000000.0,5191.0,631.7777777777778
,387.0,,5191207705.0,5191.0,387.0
,,,5192000000.0,5192.0,654.8372093023256
,,,5193000000.0,5193.0,660.7213114754098
,,,5194000000.0,5194.0,646.7461538461539
,,,5195000000.0,5195.0,591.2213114754098
,,,5196000000.0,5196.0,636.6722689075631
,,,5197000000.0,5197.0,1445.2702702702702
,,,5198000000.0,5198.0,799.2566371681415
,,,5199000000.0,5199.0,667.7142857142857
,,,5200000000.0,5200.0,1262.9054054054054
,,,5201000000.0,5201.0,628.2421875
,,,5202000000.0,5202.0,619.55
,,,5203000000.0,5203.0,655.6259541984733
,,,5204000000.0,5204.0,698.5040650406504
,,,5205000000.0,5205.0,669.412213740458
,,,5206000000.0,5206.0,594.1958762886597
,,,5207000000.0,5207.0,852.2708333333334
,,,5208000000.0,5208.0,605.7538461538461
,,,5209000000.0,5209.0,644.5121951219512
,,,5210000000.0,5210.0,671.9495798319327
,,,5211000000.0,5211.0,645.6825396825396
,,,5212000000.0,5212.0,633.5625
,,,5213000000.0,5213.0,647.7142857142857
,,,5214000000.0,5214.0,801.3135593220339
,,,5215000000.0,5215.0,687.3247863247864
,,,5216000000.0,5216.0,863.5
,,,5217000000.0,5217.0,829.1769911504425
,,,5218000000.0,5218.0,990.0096153846154
,385.0,,5218934843.0,5218.0,385.0
,,,5219000000.0,5219.0,599.5178571428571
,,,5220000000.0,5220.0,679.6929824561404
,,,5221000000.0,5221.0,690.0408163265306
,,,5222000000.0,5222.0,708.74
,,,5223000000.0,5223.0,592.6923076923077
,,,5224000000.0,5224.0,709.85
,,,5225000000.0,5225.0,674.4193548387096
,,,5226000000.0,5226.0,942.1467889908257
,,,5227000000.0,5227.0,716.4180327868852
,,,5228000000.0,5228.0,611.5702479338843
,,,5229000000.0,5229.0,630.8099173553719
,,,5230000000.0,5230.0,616.6916666666667
,,,5231000000.0,5231.0,930.6666666666666
,395.0,,5231659688.0,5231.0,395.0
,,,5232000000.0,5232.0,706.8909090909091
,,,5233000000.0,5233.0,836.7758620689655
,398.0,,5233857970.0,5233.0,398.0
,,,5234000000.0,5234.0,1230.4827586206898
,,,5235000000.0,5235.0,649.7047619047619
,,,5236000000.0,5236.0,797.0982142857143
,,,5237000000.0,5237.0,714.7368421052631
,,,5238000000.0,5238.0,702.8695652173913
,,,5239000000.0,5239.0,639.015625
,,,5240000000.0,5240.0,694.1951219512196
,,,5241000000.0,5241.0,689.1167883211679
,,,5242000000.0,5242.0,658.130081300813
,392.0,,5242558543.0,5242.0,392.0
,,,5243000000.0,5243.0,609.6590909090909
,,,5244000000.0,5244.0,641.984126984127
,,,5245000000.0,5245.0,590.84375
,,,5246000000.0,5246.0,1068.0291262135922
,,,5247000000.0,5247.0,896.8214285714286
,,,5248000000.0,5248.0,669.7460317460317
,,,5249000000.0,5249.0,762.1946902654868
,,,5250000000.0,5250.0,952.0725806451613
,,,5251000000.0,5251.0,686.0583941605839
,,,5252000000.0,5252.0,609.6716417910447
,,,5253000000.0,5253.0,677.9694656488549
,,,5254000000.0,5254.0,707.3692307692307
,,,5255000000.0,5255.0,666.1487603305785
,397.0,,5255780628.0,5255.0,397.0
,,,5256000000.0,5256.0,632.349593495935
,,,5257000000.0,5257.0,676.671875
,,,5258000000.0,5258.0,682.9416058394161
,,,5259000000.0,5259.0,621.03125
,,,5260000000.0,5260.0,656.6356589147287
,,,5261000000.0,5261.0,608.516129032258
,394.0,,5261293962.0,5261.0,394.0
,,,5262000000.0,5262.0,603.9831932773109
,,,5263000000.0,5263.0,592.869918699187
,,,5264000000.0,5264.0,974.8230088495575
,,,5265000000.0,5265.0,695.2619047619048
,,,5266000000.0,5266.0,1137.9381443298969
,,,5267000000.0,5267.0,677.0
,396.0,,5267711619.0,5267.0,396.0
,,,5268000000.0,5268.0,685.1351351351351
,,,5269000000.0,5269.0,815.8879310344828
,396.0,,5269684952.0,5269.0,396.0
,,,5270000000.0,5270.0,698.7610619469026
,,,5271000000.0,5271.0,716.237037037037
,,,5272000000.0,5272.0,683.4920634920635
,,,5273000000.0,5273.0,673.258064516129
,,,5274000000.0,5274.0,692.7463768115942
,,,5275000000.0,5275.0,693.4045801526718
,,,5276000000.0,5276.0,675.311475409836
,,,5277000000.0,5277.0,632.6589147286821
,,,5278000000.0,5278.0,610.9417475728155
,,,5279000000.0,5279.0,650.0175438596491
,,,5280000000.0,5280.0,650.3652173913043
,,,5281000000.0,5281.0,868.7924528301887
,,,5282000000.0,5282.0,808.9807692307693
,,,5283000000.0,5283.0,745.6456692913385
,,,5284000000.0,5284.0,1084.909090909091
,,,5285000000.0,5285.0,699.2362204724409
,,,5286000000.0,5286.0,752.425
,,,5287000000.0,5287.0,723.1
,371.0,,5287002871.0,5287.0,371.0
,,,5288000000.0,5288.0,700.7391304347826
,,,5289000000.0,5289.0,614.6515151515151
,,,5290000000.0,5290.0,681.5
,,,5291000000.0,5291.0,704.8229166666666
,,,5292000000.0,5292.0,585.2741935483871
,,,5293000000.0,5293.0,688.16
,,,5294000000.0,5294.0,691.9685039370079
,,,5295000000.0,5295.0,643.1833333333333
,,,5296000000.0,5296.0,613.1779661016949
,,,5297000000.0,5297.0,789.8666666666667
,,,5298000000.0,5298.0,767.1056910569106
,,,5299000000.0,5299.0,703.5508474576271
,,,5300000000.0,5300.0,714.2301587301587
,,,5301000000.0,5301.0,1067.6875
,,,5302000000.0,5302.0,806.5982905982906
,,,5303000000.0,5303.0,727.8217054263566
,,,5304000000.0,5304.0,740.4621848739496
,,,5305000000.0,5305.0,706.3939393939394
,,,5306000000.0,5306.0,608.9140625
,,,5307000000.0,5307.0,684.0615384615385
,,,5308000000.0,5308.0,701.5652173913044
,,,5309000000.0,5309.0,665.0241935483871
,,,5310000000.0,5310.0,598.464
,,,5311000000.0,5311.0,745.9243697478992
,,,5312000000.0,5312.0,654.875
,,,5313000000.0,5313.0,684.5178571428571
,,,5314000000.0,5314.0,768.7757009345794
,384.0,,5314925686.0,5314.0,384.0
,,,5315000000.0,5315.0,768.5625
,,,5316000000.0,5316.0,739.9504132231405
,399.0,,5316347717.0,5316.0,399.0
,,,5317000000.0,5317.0,1080.0747663551401
,,,5318000000.0,5318.0,717.320895522388
,,,5319000000.0,5319.0,771.1229508196722
,,,5320000000.0,5320.0,690.4102564102565
,,,5321000000.0,5321.0,719.9701492537314
,,,5322000000.0,5322.0,639.2016806722689
,,,5323000000.0,5323.0,668.7380952380952
,,,5324000000.0,5324.0,692.7226277372263
,,,5325000000.0,5325.0,694.2153846153847
,,,5326000000.0,5326.0,702.2868852459017
,,,5327000000.0,5327.0,632.5692307692308
,,,5328000000.0,5328.0,635.3333333333334
,,,5329000000.0,5329.0,629.0128205128206
,,,5330000000.0,5330.0,664.0608695652174
,,,5331000000.0,5331.0,1030.8863636363637
,,,5332000000.0,5332.0,923.2211538461538
,,,5333000000.0,5333.0,1107.4395604395604
,,,5334000000.0,5334.0,625.7894736842105
,,,5335000000.0,5335.0,665.5196850393701
,,,5336000000.0,5336.0,680.7008547008547
,,,5337000000.0,5337.0,641.739837398374
,,,5338000000.0,5338.0,672.1594202898551
,,,5339000000.0,5339.0,620.0305343511451
,,,5340000000.0,5340.0,790.6805555555555
,,,5341000000.0,5341.0,776.98
,,,5342000000.0,5342.0,636.1206896551724
,,,5343000000.0,5343.0,613.5555555555555
,,,5344000000.0,5344.0,617.2307692307693
,,,5345000000.0,5345.0,695.0450450450451
,,,5346000000.0,5346.0,1043.84375
,,,5347000000.0,5347.0,945.1063829787234
,265.0,,5347259648.0,5347.0,265.0
,,,5348000000.0,5348.0,726.1774193548387
,,,5349000000.0,5349.0,803.8715596330276
,,,5350000000.0,5350.0,1338.0666666666666
,,,5351000000.0,5351.0,686.6036036036036
,,,5352000000.0,5352.0,609.0157480314961
,,,5353000000.0,5353.0,673.1875
,,,5354000000.0,5354.0,783.9426229508197
,,,5355000000.0,5355.0,663.1052631578947
,,,5356000000.0,5356.0,596.3720930232558
,,,5357000000.0,5357.0,664.4108527131783
,,,5358000000.0,5358.0,669.3525179856115
,,,5359000000.0,5359.0,651.9685039370079
,,,5360000000.0,5360.0,648.2276422764228
,,,5361000000.0,5361.0,635.8928571428571
,,,5362000000.0,5362.0,679.5959595959596
,,,5363000000.0,5363.0,597.6440677966102
,,,5364000000.0,5364.0,699.4788732394367
,,,5365000000.0,5365.0,751.2330097087379
,,,5366000000.0,5366.0,796.3423423423424
,,,5367000000.0,5367.0,691.1512605042017
,,,5368000000.0,5368.0,854.3109243697479
,,,5369000000.0,5369.0,675.6037735849056
,,,5370000000.0,5370.0,675.6893203883495
,,,5371000000.0,5371.0,738.8307692307692
,,,5372000000.0,5372.0,653.1984126984127
,,,5373000000.0,5373.0,712.7049180327868
,,,5374000000.0,5374.0,726.5547445255474
,,,5375000000.0,5375.0,643.3833333333333
,,,5376000000.0,5376.0,617.5625
,385.0,,5376975171.0,5376.0,385.0
,,,5377000000.0,5377.0,627.9541984732824
,,,5378000000.0,5378.0,650.3082706766917
,,,5379000000.0,5379.0,536.2380952380952
,,,5380000000.0,5380.0,814.4157303370787
,,,5381000000.0,5381.0,914.1769911504425
,,,5382000000.0,5382.0,761.6936936936937
,,,5383000000.0,5383.0,1007.950495049505
,,,5384000000.0,5384.0,643.95
,,,5385000000.0,5385.0,700.6818181818181
,,,5386000000.0,5386.0,968.955223880597
,,,5387000000.0,5387.0,796.2596153846154
,,,5388000000.0,5388.0,664.5251798561151
,,,5389000000.0,5389.0,600.6153846153846
,,,5390000000.0,5390.0,661.088
,,,5391000000.0,5391.0,662.0289855072464
,,,5392000000.0,5392.0,640.310606060606
,,,5393000000.0,5393.0,673.9435483870968
,,,5394000000.0,5394.0,648.0625
,,,5395000000.0,5395.0,574.0725806451613
,,,5396000000.0,5396.0,679.4299065420561
,392.0,,5396336996.0,5396.0,392.0
,,,5397000000.0,5397.0,901.4070796460177
,,,5398000000.0,5398.0,743.4160583941606
,,,5399000000.0,5399.0,950.7523809523809
,221.0,,5399856319.0,5399.0,221.0
,,,5400000000.0,5400.0,660.8646616541354
,,,5401000000.0,5401.0,672.9928057553957
,,,5402000000.0,5402.0,594.2125984251968
,,,5403000000.0,5403.0,670.0592592592593
,381.0,,5403687414.0,5403.0,381.0
,,,5404000000.0,5404.0,664.7777777777778
,,,5405000000.0,5405.0,817.7884615384615
,,,5406000000.0,5406.0,632.0
,,,5407000000.0,5407.0,638.3739130434783
,,,5408000000.0,5408.0,667.5179856115108
,,,5409000000.0,5409.0,641.1746031746031
,,,5410000000.0,5410.0,661.5169491525423
,,,5411000000.0,5411.0,619.9212598425197
,,,5412000000.0,5412.0,554.9055118110236
,,,5413000000.0,5413.0,643.1065573770492
,,,5414000000.0,5414.0,794.8305084745763
,,,5415000000.0,5415.0,722.202380952381
,,,5416000000.0,5416.0,1141.4044943820224
,,,5417000000.0,5417.0,560.4795918367347
,,,5418000000.0,5418.0,629.1884057971015
,,,5419000000.0,5419.0,611.3644067796611
,,,5420000000.0,5420.0,697.5666666666667
,,,5421000000.0,5421.0,688.0866141732283
,,,5422000000.0,5422.0,632.8360655737705
,,,5423000000.0,5423.0,656.0564516129032
,,,5424000000.0,5424.0,693.1021897810219
,,,5425000000.0,5425.0,679.5725190839695
,,,5426000000.0,5426.0,612.3629032258065
,,,5427000000.0,5427.0,660.0984848484849
,,,5428000000.0,5428.0,595.9922480620155
,,,5429000000.0,5429.0,521.8923076923077
,,,5430000000.0,5430.0,638.1623931623932
,,,5431000000.0,5431.0,1042.5438596491229
,,,5432000000.0,5432.0,859.328125
,,,5433000000.0,5433.0,1016.1844660194175
,,,5434000000.0,5434.0,656.0909090909091
,,,5435000000.0,5435.0,673.4015748031496
,,,5436000000.0,5436.0,977.9066666666666
,,,5437000000.0,5437.0,761.0864197530864
,,,5438000000.0,5438.0,598.2307692307693
,,,5439000000.0,5439.0,627.0
,,,5440000000.0,5440.0,671.9035087719299
,390.0,,5440155438.0,5440.0,390.0
,,,5441000000.0,5441.0,672.9928057553957
,,,5442000000.0,5442.0,666.1639344262295
,,,5443000000.0,5443.0,610.688
,,,5444000000.0,5444.0,641.0852713178294
,,,5445000000.0,5445.0,610.5433070866142
,,,5446000000.0,5446.0,1148.6483516483515
,,,5447000000.0,5447.0,771.7094017094017
,,,5448000000.0,5448.0,840.8849557522124
,,,5449000000.0,5449.0,1099.0869565217392
,,,5450000000.0,5450.0,927.38
,386.0,,5450765127.0,5450.0,386.0
,,,5451000000.0,5451.0,683.8444444444444
,,,5452000000.0,5452.0,657.1346153846154
,381.0,,5452383096.0,5452.0,381.0
,,,5453000000.0,5453.0,758.8229166666666
,,,5454000000.0,5454.0,698.0598290598291
,387.0,,5454530492.0,5454.0,387.0
,,,5455000000.0,5455.0,698.4846153846154
,,,5456000000.0,5456.0,605.03125
,,,5457000000.0,5457.0,672.2125984251968
,,,5458000000.0,5458.0,690.304347826087
,,,5459000000.0,5459.0,657.3643410852713
,,,5460000000.0,5460.0,709.9918032786885
,,,5461000000.0,5461.0,648.0564516129032
,,,5462000000.0,5462.0,567.7142857142857
,,,5463000000.0,5463.0,601.16
,,,5464000000.0,5464.0,782.6495726495726
,,,5465000000.0,5465.0,656.453781512605
,387.0,,5465424816.0,5465.0,387.0
,,,5466000000.0,5466.0,791.9411764705883
,,,5467000000.0,5467.0,1132.3684210526317
,,,5468000000.0,5468.0,636.8409090909091
,,,5470000000.0,5470.0,663.4285714285714
,,,5471000000.0,5471.0,752.69918699187
,,,5472000000.0,5472.0,839.7627118644068
,,,5473000000.0,5473.0,667.5
,,,5474000000.0,5474.0,672.6555555555556
,,,5475000000.0,5475.0,711.5851063829788
,,,5476000000.0,5476.0,630.0420168067227
,,,5477000000.0,5477.0,694.3333333333334
,351.0,,5477715181.0,5477.0,351.0
,,,5478000000.0,5478.0,610.8
,,,5479000000.0,5479.0,619.5084745762712
,340.0,,5479424296.0,5479.0,340.0
,,,5480000000.0,5480.0,635.375
,,,5481000000.0,5481.0,869.9568965517242
,,,5482000000.0,5482.0,730.1652173913044
,,,5483000000.0,5483.0,764.0104166666666
,,,5484000000.0,5484.0,1176.9615384615386
,,,5485000000.0,5485.0,677.5565217391304
,,,5486000000.0,5486.0,764.2035398230089
,,,5487000000.0,5487.0,698.4745762711865
,396.0,,5487025703.0,5487.0,396.0
,,,5488000000.0,5488.0,672.3669064748201
,,,5489000000.0,5489.0,600.6976744186046
,,,5490000000.0,5490.0,647.4
,,,5491000000.0,5491.0,781.775
,383.0,,5491706224.0,5491.0,383.0
,,,5492000000.0,5492.0,604.4260869565218
,,,5493000000.0,5493.0,679.625
,395.0,,5493292475.0,5493.0,395.0
,,,5494000000.0,5494.0,650.64
,,,5495000000.0,5495.0,708.8867924528302
,,,5496000000.0,5496.0,653.7410714285714
,,,5497000000.0,5497.0,770.1071428571429
,,,5498000000.0,5498.0,725.504
,,,5499000000.0,5499.0,911.2906976744187
,,,5500000000.0,5500.0,776.3809523809524
,,,5501000000.0,5501.0,1047.3714285714286
,,,5502000000.0,5502.0,584.0172413793103
,,,5503000000.0,5503.0,677.4961240310078
,,,5504000000.0,5504.0,711.5384615384615
,,,5505000000.0,5505.0,662.4351145038167
,,,5506000000.0,5506.0,644.6434108527131
,,,5507000000.0,5507.0,687.5078125
,,,5508000000.0,5508.0,659.1231884057971
,,,5509000000.0,5509.0,628.9453125
,,,5510000000.0,5510.0,686.048
,385.0,,5510414716.0,5510.0,385.0
,377.0,,5510452841.0,5510.0,377.0
,,,5511000000.0,5511.0,819.8067226890756
,,,5512000000.0,5512.0,616.1825396825396
,,,5513000000.0,5513.0,657.7948717948718
,,,5514000000.0,5514.0,935.6344086021505
,,,5515000000.0,5515.0,907.5757575757576
,,,5516000000.0,5516.0,1306.7608695652175
,,,5517000000.0,5517.0,631.6060606060606
,372.0,,5517322060.0,5517.0,372.0
,380.0,,5517348987.0,5517.0,380.0
,,,5518000000.0,5518.0,679.7777777777778
,,,5519000000.0,5519.0,592.3571428571429
,,,5520000000.0,5520.0,667.203125
,,,5521000000.0,5521.0,712.016
,,,5522000000.0,5522.0,628.483870967742
,,,5523000000.0,5523.0,620.1416666666667
,380.0,,5523345551.0,5523.0,380.0
,,,5524000000.0,5524.0,691.2898550724638
,,,5525000000.0,5525.0,695.9769230769231
,,,5526000000.0,5526.0,652.6666666666666
,,,5527000000.0,5527.0,681.1056910569106
,,,5528000000.0,5528.0,630.6015625
,,,5529000000.0,5529.0,599.976
,,,5530000000.0,5530.0,652.4875
,,,5531000000.0,5531.0,811.9733333333334
,,,5532000000.0,5532.0,814.7211538461538
,,,5533000000.0,5533.0,811.5089285714286
,,,5534000000.0,5534.0,1035.7592592592594
,391.0,,5534349302.0,5534.0,391.0
,,,5535000000.0,5535.0,705.3174603174604
,,,5536000000.0,5536.0,768.0854700854701
,,,5537000000.0,5537.0,706.4322033898305
,,,5538000000.0,5538.0,689.1231884057971
,,,5539000000.0,5539.0,618.0538461538462
,221.0,,5539582427.0,5539.0,221.0
,,,5540000000.0,5540.0,713.5772357723578
,,,5541000000.0,5541.0,691.1824817518249
,,,5542000000.0,5542.0,659.1574803149606
,,,5543000000.0,5543.0,614.953125
,395.0,,5543910865.0,5543.0,395.0
,,,5544000000.0,5544.0,656.3846153846154
,,,5545000000.0,5545.0,856.7722772277227
,,,5546000000.0,5546.0,1095.91
,,,5547000000.0,5547.0,755.5169491525423
,,,5548000000.0,5548.0,942.1875
,373.0,,5548245970.0,5548.0,373.0
,,,5549000000.0,5549.0,943.4684684684685
,,,5550000000.0,5550.0,1134.4
,,,5551000000.0,5551.0,689.5298507462686
,,,5552000000.0,5552.0,638.9527559055118
,,,5553000000.0,5553.0,698.1937984496124
,,,5554000000.0,5554.0,682.8403361344538
,,,5555000000.0,5555.0,685.0227272727273
,380.0,,5555994825.0,5555.0,380.0
,,,5556000000.0,5556.0,619.0542635658915
,,,5557000000.0,5557.0,660.5773195876288
,381.0,,5557038418.0,5557.0,381.0
,,,5558000000.0,5558.0,692.3768115942029
,,,5559000000.0,5559.0,648.6583333333333
,,,5560000000.0,5560.0,674.2016129032259
,,,5561000000.0,5561.0,690.6796875
,,,5562000000.0,5562.0,577.8333333333334
,,,5563000000.0,5563.0,1038.1063829787233
,,,5564000000.0,5564.0,797.3130434782609
,,,5565000000.0,5565.0,771.2429906542056
,,,5566000000.0,5566.0,791.6517857142857
,,,5567000000.0,5567.0,831.2654867256637
,,,5568000000.0,5568.0,1002.9758064516129
,,,5569000000.0,5569.0,605.1074380165289
,,,5570000000.0,5570.0,643.4094488188977
,,,5571000000.0,5571.0,739.8888888888889
,,,5572000000.0,5572.0,617.0839694656488
,,,5573000000.0,5573.0,674.491935483871
,,,5574000000.0,5574.0,693.3795620437957
,,,5575000000.0,5575.0,697.2537313432836
,,,5576000000.0,5576.0,614.9430894308944
,,,5577000000.0,5577.0,680.9166666666666
,387.0,,5577560608.0,5577.0,387.0
,,,5578000000.0,5578.0,733.875
,,,5579000000.0,5579.0,829.6346153846154
,,,5580000000.0,5580.0,631.0084745762712
,,,5581000000.0,5581.0,758.3884297520661
,,,5582000000.0,5582.0,781.7222222222222
,,,5583000000.0,5583.0,655.9206349206349
,,,5584000000.0,5584.0,1017.3867924528302
,,,5585000000.0,5585.0,694.9527559055118
,,,5586000000.0,5586.0,599.2822580645161
,,,5587000000.0,5587.0,738.9666666666667
,,,5588000000.0,5588.0,688.7753623188406
,,,5589000000.0,5589.0,787.4754098360655
,,,5590000000.0,5590.0,706.3852459016393
,,,5591000000.0,5591.0,685.9855072463768
,,,5592000000.0,5592.0,686.0
,,,5593000000.0,5593.0,857.8
,,,5594000000.0,5594.0,619.6015625
,,,5595000000.0,5595.0,622.3884297520661
,,,5596000000.0,5596.0,855.3644859813085
,,,5597000000.0,5597.0,660.4959349593496
,,,5598000000.0,5598.0,958.6491228070175
,,,5599000000.0,5599.0,715.4016393442623
,,,5600000000.0,5600.0,788.6068376068376
,,,5601000000.0,5601.0,1042.6333333333334
,,,5602000000.0,5602.0,637.5365853658536
,388.0,,5602688423.0,5602.0,388.0
,,,5603000000.0,5603.0,695.1
,,,5604000000.0,5604.0,734.9059829059829
,,,5605000000.0,5605.0,699.3181818181819
,,,5606000000.0,5606.0,667.6153846153846
,,,5607000000.0,5607.0,687.8650793650794
,,,5608000000.0,5608.0,689.5036496350365
,,,5609000000.0,5609.0,678.741935483871
,,,5610000000.0,5610.0,694.2875
,,,5611000000.0,5611.0,587.2295081967213
,,,5612000000.0,5612.0,624.6363636363636
,,,5613000000.0,5613.0,613.4152542372881
,,,5614000000.0,5614.0,678.0165289256198
,,,5615000000.0,5615.0,507.479674796748
,,,5616000000.0,5616.0,1361.611111111111
,,,5617000000.0,5617.0,1049.3366336633662
,,,5618000000.0,5618.0,855.042735042735
,,,5619000000.0,5619.0,859.4814814814815
,,,5620000000.0,5620.0,709.109375
,,,5621000000.0,5621.0,713.6916666666667
,,,5622000000.0,5622.0,719.4117647058823
,,,5623000000.0,5623.0,992.505376344086
,,,5624000000.0,5624.0,661.9710144927536
,,,5625000000.0,5625.0,692.3230769230769
,,,5626000000.0,5626.0,722.7317073170732
,,,5627000000.0,5627.0,697.0756302521008
,,,5628000000.0,5628.0,639.0692307692308
,,,5629000000.0,5629.0,563.7438016528926
,,,5630000000.0,5630.0,611.9032258064516
,,,5631000000.0,5631.0,844.1592920353983
,,,5632000000.0,5632.0,744.9285714285714
,,,5633000000.0,5633.0,802.1153846153846
,,,5634000000.0,5634.0,1171.4259259259259
,,,5635000000.0,5635.0,715.0866141732283
,,,5636000000.0,5636.0,647.5819672131148
,,,5637000000.0,5637.0,725.7355371900826
,,,5638000000.0,5638.0,691.427536231884
,,,5639000000.0,5639.0,640.6589147286821
,,,5640000000.0,5640.0,699.6129032258065
,,,5641000000.0,5641.0,696.9051094890511
,,,5642000000.0,5642.0,645.0393700787401
,,,5643000000.0,5643.0,673.9516129032259
,,,5644000000.0,5644.0,698.7741935483871
,,,5645000000.0,5645.0,579.064
,389.0,,5645758479.0,5645.0,389.0
,397.0,,5645825667.0,5645.0,397.0
,,,5646000000.0,5646.0,1117.021505376344
,,,5647000000.0,5647.0,852.36
,,,5648000000.0,5648.0,1024.304347826087
,,,5649000000.0,5649.0,772.7592592592592
,,,5650000000.0,5650.0,705.04
,,,5651000000.0,5651.0,787.2881355932203
,,,5652000000.0,5652.0,637.9609375
,,,5653000000.0,5653.0,667.1550387596899
,,,5654000000.0,5654.0,700.8739495798319
,,,5655000000.0,5655.0,664.8549618320611
,,,5656000000.0,5656.0,587.7984496124031
,,,5657000000.0,5657.0,681.8837209302326
,,,5658000000.0,5658.0,659.0
,,,5659000000.0,5659.0,688.3396226415094
,,,5660000000.0,5660.0,660.655737704918
,,,5661000000.0,5661.0,676.2222222222222
,,,5662000000.0,5662.0,647.1376146788991
,,,5663000000.0,5663.0,642.0813008130082
,,,5664000000.0,5664.0,734.8739495798319
,,,5665000000.0,5665.0,780.7391304347826
,,,5666000000.0,5666.0,717.3142857142857
,,,5667000000.0,5667.0,1159.138888888889
,380.0,,5667635096.0,5667.0,380.0
,,,5668000000.0,5668.0,668.4179104477612
,,,5669000000.0,5669.0,637.0153846153846
,,,5670000000.0,5670.0,674.0769230769231
,,,5671000000.0,5671.0,699.4268292682926
,,,5672000000.0,5672.0,636.0495867768595
,,,5673000000.0,5673.0,676.8571428571429
,,,5674000000.0,5674.0,659.4855072463768
,,,5675000000.0,5675.0,643.6907216494845
,,,5676000000.0,5676.0,776.9090909090909
,,,5677000000.0,5677.0,638.2136752136752
,,,5678000000.0,5678.0,612.6083333333333
,382.0,,5678218743.0,5678.0,382.0
,,,5679000000.0,5679.0,626.85
,,,5680000000.0,5680.0,1008.1545454545454
,,,5681000000.0,5681.0,974.9417475728155
,,,5682000000.0,5682.0,618.5333333333333
,,,5683000000.0,5683.0,687.5923076923077
,,,5684000000.0,5684.0,675.6592592592592
,,,5685000000.0,5685.0,671.8031496062993
,,,5686000000.0,5686.0,635.1637931034483
,221.0,,5686159160.0,5686.0,221.0
,,,5687000000.0,5687.0,733.25
,,,5688000000.0,5688.0,682.4017094017094
,,,5689000000.0,5689.0,615.595041322314
,,,5690000000.0,5690.0,745.5508474576271
,,,5691000000.0,5691.0,689.0434782608696
,,,5692000000.0,5692.0,699.1578947368421
,,,5693000000.0,5693.0,722.8
,,,5694000000.0,5694.0,764.8333333333334
,,,5695000000.0,5695.0,656.8083333333333
,,,5696000000.0,5696.0,608.1452991452992
,,,5697000000.0,5697.0,637.5645161290323
,,,5698000000.0,5698.0,1126.9727272727273
,386.0,,5698432026.0,5698.0,386.0
,,,5699000000.0,5699.0,852.8235294117648
,,,5700000000.0,5700.0,1014.6380952380953
,,,5701000000.0,5701.0,652.8692307692307
,,,5702000000.0,5702.0,864.4727272727273
,,,5703000000.0,5703.0,676.4651162790698
,,,5704000000.0,5704.0,721.948275862069
,,,5705000000.0,5705.0,695.7364341085271
,,,5706000000.0,5706.0,620.2131147540983
,,,5707000000.0,5707.0,687.8582677165355
,,,5708000000.0,5708.0,687.3430656934306
,,,5709000000.0,5709.0,753.204081632653
,,,5710000000.0,5710.0,639.0803571428571
,,,5711000000.0,5711.0,693.7380952380952
,,,5712000000.0,5712.0,675.2833333333333
,,,5713000000.0,5713.0,631.312
,,,5714000000.0,5714.0,859.183486238532
,,,5715000000.0,5715.0,790.25
,,,5716000000.0,5716.0,723.2602739726027
,,,5717000000.0,5717.0,616.1083333333333
,351.0,,5717474528.0,5717.0,351.0
,,,5718000000.0,5718.0,701.6119402985074
,,,5719000000.0,5719.0,730.0526315789474
,,,5720000000.0,5720.0,642.2692307692307
,,,5721000000.0,5721.0,697.6320754716982
,,,5722000000.0,5722.0,827.5714285714286
,,,5723000000.0,5723.0,685.8387096774194
,,,5724000000.0,5724.0,803.0769230769231
,,,5725000000.0,5725.0,678.6306306306307
,,,5726000000.0,5726.0,804.9646017699115
,,,5727000000.0,5727.0,665.8706896551724
,,,5728000000.0,5728.0,591.4803149606299
,383.0,,5728384373.0,5728.0,383.0
,,,5729000000.0,5729.0,616.656
,378.0,,5729677498.0,5729.0,378.0
,,,5730000000.0,5730.0,665.7
,,,5731000000.0,5731.0,1396.2857142857142
,,,5732000000.0,5732.0,633.3583333333333
,,,5733000000.0,5733.0,840.7394957983194
,,,5734000000.0,5734.0,682.8091603053435
,,,5735000000.0,5735.0,700.144
,,,5736000000.0,5736.0,677.8632478632478
,,,5737000000.0,5737.0,708.3277310924369
,,,5738000000.0,5738.0,690.4420289855072
,,,5739000000.0,5739.0,618.2692307692307
,399.0,,5739344218.0,5739.0,399.0
,,,5740000000.0,5740.0,694.2357723577236
,,,5741000000.0,5741.0,677.4931506849315
,,,5742000000.0,5742.0,730.059405940594
,,,5743000000.0,5743.0,632.25
,,,5744000000.0,5744.0,696.8897637795276
,385.0,,5744949375.0,5744.0,385.0
,,,5745000000.0,5745.0,656.0
,,,5746000000.0,5746.0,671.4891304347826
,,,5747000000.0,5747.0,966.219512195122
,,,5748000000.0,5748.0,1422.9166666666667
,,,5749000000.0,5749.0,730.5132743362832
,,,5750000000.0,5750.0,595.0677966101695
,387.0,,5750877448.0,5750.0,387.0
,,,5751000000.0,5751.0,684.5597014925373
,,,5752000000.0,5752.0,626.2619047619048
,,,5753000000.0,5753.0,623.9705882352941
,398.0,,5753442501.0,5753.0,398.0
,,,5754000000.0,5754.0,693.6301369863014
,,,5755000000.0,5755.0,649.3984375
,,,5756000000.0,5756.0,629.578125
,,,5757000000.0,5757.0,684.7479674796748
,,,5758000000.0,5758.0,688.8333333333334
,,,5759000000.0,5759.0,629.7099236641221
,,,5760000000.0,5760.0,673.376
,,,5761000000.0,5761.0,753.9583333333334
,,,5762000000.0,5762.0,866.4318181818181
,,,5763000000.0,5763.0,654.3109243697479
,,,5764000000.0,5764.0,858.8666666666667
,,,5765000000.0,5765.0,1123.934065934066
,,,5766000000.0,5766.0,653.2741935483871
,,,5767000000.0,5767.0,694.9772727272727
,,,5768000000.0,5768.0,691.7089552238806
,,,5769000000.0,5769.0,534.8333333333334
,386.0,,5769029012.0,5769.0,386.0
,,,5770000000.0,5770.0,608.5824175824176
,,,5771000000.0,5771.0,728.2155172413793
,,,5772000000.0,5772.0,620.7109375
,,,5773000000.0,5773.0,664.69918699187
,,,5774000000.0,5774.0,687.2101449275362
,,,5775000000.0,5775.0,659.8983050847457
,,,5776000000.0,5776.0,767.2647058823529
,,,5777000000.0,5777.0,665.9112903225806
,,,5778000000.0,5778.0,695.8192771084338
,,,5779000000.0,5779.0,699.4333333333333
,,,5780000000.0,5780.0,671.6306306306307
,,,5781000000.0,5781.0,786.6434782608695
,368.0,,5781566514.0,5781.0,368.0
,,,5782000000.0,5782.0,878.3203883495146
,,,5783000000.0,5783.0,803.0092592592592
,,,5784000000.0,5784.0,596.3577981651376
,,,5785000000.0,5785.0,600.0508474576271
,,,5786000000.0,5786.0,818.8396226415094
,,,5787000000.0,5787.0,706.3304347826087
,,,5788000000.0,5788.0,693.2391304347826
,,,5789000000.0,5789.0,615.6434108527131
,,,5790000000.0,5790.0,694.1544715447154
,,,5791000000.0,5791.0,695.7898550724638
,,,5792000000.0,5792.0,651.439393939394
,,,5793000000.0,5793.0,686.7890625
,,,5794000000.0,5794.0,634.125
,,,5795000000.0,5795.0,564.9734513274336
,384.0,,5795734640.0,5795.0,384.0
,,,5796000000.0,5796.0,1621.3333333333333
,,,5797000000.0,5797.0,911.795918367347
,,,5798000000.0,5798.0,1282.378947368421
,,,5799000000.0,5799.0,618.8119658119658
,,,5800000000.0,5800.0,694.4108527131783
,,,5801000000.0,5801.0,684.9703703703703
,,,5802000000.0,5802.0,608.176
,,,5803000000.0,5803.0,688.276923076923
,,,5804000000.0,5804.0,743.3135593220339
,,,5805000000.0,5805.0,676.5833333333334
,,,5806000000.0,5806.0,762.5409836065573
,,,5807000000.0,5807.0,674.9375
,,,5808000000.0,5808.0,684.8260869565217
,,,5809000000.0,5809.0,654.2578125
,,,5810000000.0,5810.0,651.1693548387096
,,,5811000000.0,5811.0,603.2093023255813
,,,5812000000.0,5812.0,706.9622641509434
,,,5813000000.0,5813.0,883.3939393939394
,,,5814000000.0,5814.0,1154.5050505050506
,,,5815000000.0,5815.0,623.9652173913043
,,,5816000000.0,5816.0,619.531746031746
,,,5817000000.0,5817.0,670.4477611940298
,,,5818000000.0,5818.0,672.6
,,,5819000000.0,5819.0,606.9160305343512
,,,5820000000.0,5820.0,654.8931297709923
,,,5821000000.0,5821.0,670.1833333333333
,,,5822000000.0,5822.0,621.072
,,,5823000000.0,5823.0,669.16
,,,5824000000.0,5824.0,635.3142857142857
,,,5825000000.0,5825.0,633.1272727272727
,,,5826000000.0,5826.0,626.4344262295082
,,,5827000000.0,5827.0,678.2377049180328
,373.0,,5827398081.0,5827.0,373.0
,,,5828000000.0,5828.0,589.155737704918
,,,5829000000.0,5829.0,882.3913043478261
,,,5830000000.0,5830.0,927.21875
,,,5831000000.0,5831.0,1133.0
,,,5832000000.0,5832.0,668.6634615384615
,,,5833000000.0,5833.0,667.3109243697479
,396.0,,5833867248.0,5833.0,396.0
,,,5834000000.0,5834.0,646.3805970149253
,,,5835000000.0,5835.0,674.484375
,,,5836000000.0,5836.0,664.4871794871794
,,,5837000000.0,5837.0,794.8870967741935
,,,5838000000.0,5838.0,643.5507246376811
,,,5839000000.0,5839.0,634.2692307692307
,,,5840000000.0,5840.0,667.144
,,,5841000000.0,5841.0,674.0143884892086
,,,5842000000.0,5842.0,606.6666666666666
,,,5843000000.0,5843.0,667.1532258064516
,,,5844000000.0,5844.0,669.6744186046511
,,,5845000000.0,5845.0,620.9268292682926
,,,5846000000.0,5846.0,735.4756097560976
,,,5847000000.0,5847.0,1029.0
,,,5848000000.0,5848.0,1296.9157894736843
,374.0,,5848815114.0,5848.0,374.0
,,,5849000000.0,5849.0,592.4609375
,,,5850000000.0,5850.0,690.0546875
,,,5851000000.0,5851.0,671.7851851851852
,,,5852000000.0,5852.0,615.9457364341085
,,,5853000000.0,5853.0,622.6484375
,,,5854000000.0,5854.0,687.0762711864406
,,,5855000000.0,5855.0,695.4076923076923
,,,5856000000.0,5856.0,643.0461538461539
,,,5857000000.0,5857.0,657.8828125
,,,5858000000.0,5858.0,697.8321167883212
,,,5859000000.0,5859.0,651.2923076923076
,,,5860000000.0,5860.0,664.6078431372549
,,,5861000000.0,5861.0,590.6969696969697
,,,5862000000.0,5862.0,727.79
,,,5863000000.0,5863.0,646.3193277310925
,,,5864000000.0,5864.0,921.5315315315315
,,,5865000000.0,5865.0,1074.3030303030303
,,,5866000000.0,5866.0,839.0344827586207
,,,5867000000.0,5867.0,678.0243902439024
,,,5868000000.0,5868.0,695.390977443609
,398.0,,5868230377.0,5868.0,398.0
,,,5869000000.0,5869.0,831.6239316239316
,363.0,,5869322252.0,5869.0,363.0
,,,5870000000.0,5870.0,702.1328125
,,,5871000000.0,5871.0,703.7
,,,5872000000.0,5872.0,661.3255813953489
,,,5873000000.0,5873.0,691.0538461538462
,,,5874000000.0,5874.0,694.5692307692308
,,,5875000000.0,5875.0,697.6969696969697
,,,5876000000.0,5876.0,648.8412698412699
,384.0,,5876471315.0,5876.0,384.0
,,,5877000000.0,5877.0,659.2424242424242
,,,5878000000.0,5878.0,861.0
,,,5879000000.0,5879.0,725.4867256637168
,,,5880000000.0,5880.0,1190.5436893203882
,,,5881000000.0,5881.0,1050.9326923076924
,,,5882000000.0,5882.0,675.675
,,,5883000000.0,5883.0,669.4469696969697
,,,5884000000.0,5884.0,675.952380952381
,,,5885000000.0,5885.0,685.1111111111111
,,,5886000000.0,5886.0,944.5321100917431
,,,5887000000.0,5887.0,650.1260504201681
,,,5888000000.0,5888.0,709.925925925926
,,,5889000000.0,5889.0,637.130081300813
,,,5890000000.0,5890.0,715.6666666666666
,,,5891000000.0,5891.0,682.8394160583941
,,,5892000000.0,5892.0,635.1865671641791
,,,5893000000.0,5893.0,698.6370967741935
,,,5894000000.0,5894.0,681.1526717557252
,,,5895000000.0,5895.0,592.6551724137931
,,,5896000000.0,5896.0,709.7906976744187
,,,5897000000.0,5897.0,835.1619047619048
,,,5898000000.0,5898.0,1191.375
,,,5899000000.0,5899.0,1166.7303370786517
,,,5900000000.0,5900.0,568.1081081081081
,392.0,,5900862984.0,5900.0,392.0
,,,5901000000.0,5901.0,611.9848484848485
,,,5902000000.0,5902.0,625.9159663865546
,,,5903000000.0,5903.0,665.5846153846154
,,,5904000000.0,5904.0,711.2307692307693
,,,5905000000.0,5905.0,693.3692307692307
,,,5906000000.0,5906.0,629.203125
,,,5907000000.0,5907.0,679.5905511811023
,,,5908000000.0,5908.0,683.4927536231884
,,,5909000000.0,5909.0,845.3130434782609
,,,5910000000.0,5910.0,689.7560975609756
,,,5911000000.0,5911.0,594.123076923077
,,,5912000000.0,5912.0,642.3770491803278
,,,5913000000.0,5913.0,707.2393162393163
,,,5914000000.0,5914.0,1030.1666666666667
,,,5915000000.0,5915.0,1573.1860465116279
,,,5916000000.0,5916.0,761.2363636363636
,,,5917000000.0,5917.0,665.2301587301587
,,,5918000000.0,5918.0,665.8134328358209
,,,5919000000.0,5919.0,603.4918032786885
,,,5920000000.0,5920.0,640.2649572649573
,,,5921000000.0,5921.0,728.4285714285714
,,,5922000000.0,5922.0,626.936507936508
,,,5923000000.0,5923.0,665.4015151515151
,,,5924000000.0,5924.0,691.1142857142858
,,,5925000000.0,5925.0,732.4545454545455
,,,5926000000.0,5926.0,899.7857142857143
,,,5927000000.0,5927.0,743.9237288135594
,,,5928000000.0,5928.0,644.2520325203252
,,,5929000000.0,5929.0,656.5636363636364
,,,5930000000.0,5930.0,660.888
,376.0,,5930424914.0,5930.0,376.0
,,,5931000000.0,5931.0,830.4017094017094
,399.0,,5931190747.0,5931.0,399.0
,,,5932000000.0,5932.0,848.7610619469026
,,,5933000000.0,5933.0,1022.3181818181819
,,,5934000000.0,5934.0,699.5522388059702
,,,5935000000.0,5935.0,706.5669291338583
,,,5936000000.0,5936.0,617.6984126984127
,,,5937000000.0,5937.0,740.1967213114754
,,,5938000000.0,5938.0,699.0367647058823
,,,5939000000.0,5939.0,611.4153846153846
,,,5940000000.0,5940.0,690.4274193548387
,,,5941000000.0,5941.0,685.7664233576643
,,,5942000000.0,5942.0,663.47
,,,5943000000.0,5943.0,852.195652173913
,,,5944000000.0,5944.0,599.9448818897638
,,,5945000000.0,5945.0,612.9152542372881
,,,5946000000.0,5946.0,1033.01
,376.0,,5946857780.0,5946.0,376.0
,,,5947000000.0,5947.0,572.3650793650794
,393.0,,5947455437.0,5947.0,393.0
,,,5948000000.0,5948.0,710.475
,,,5949000000.0,5949.0,702.6754385964912
,,,5950000000.0,5950.0,928.9433962264151
,,,5951000000.0,5951.0,699.406015037594
,,,5952000000.0,5952.0,639.3488372093024
,,,5953000000.0,5953.0,689.2076923076924
,,,5954000000.0,5954.0,735.3983050847457
,,,5955000000.0,5955.0,695.320895522388
,,,5956000000.0,5956.0,641.8923076923077
,,,5957000000.0,5957.0,696.4431818181819
,,,5958000000.0,5958.0,867.7222222222222
,,,5959000000.0,5959.0,649.1862745098039
,,,5960000000.0,5960.0,768.9017857142857
,,,5961000000.0,5961.0,599.8897637795276
,,,5962000000.0,5962.0,541.1440677966102
,,,5963000000.0,5963.0,840.5565217391304
,,,5964000000.0,5964.0,834.5809523809523
,,,5965000000.0,5965.0,753.1583333333333
,222.0,,5965369657.0,5965.0,222.0
,,,5966000000.0,5966.0,636.0314960629921
,,,5967000000.0,5967.0,708.8787878787879
,,,5968000000.0,5968.0,709.0895522388059
,,,5969000000.0,5969.0,636.0234375
,,,5970000000.0,5970.0,708.623076923077
,,,5971000000.0,5971.0,783.3157894736842
,,,5972000000.0,5972.0,895.6521739130435
,,,5973000000.0,5973.0,696.0840336134454
,397.0,,5973819397.0,5973.0,397.0
,,,5974000000.0,5974.0,624.6825396825396
,,,5975000000.0,5975.0,673.8015267175573
,,,5976000000.0,5976.0,661.8275862068965
,,,5977000000.0,5977.0,669.8181818181819
,,,5978000000.0,5978.0,669.531746031746
,,,5979000000.0,5979.0,646.8434782608696
,,,5980000000.0,5980.0,666.0782608695653
,,,5981000000.0,5981.0,891.2212389380531
,,,5982000000.0,5982.0,1354.4470588235295
,,,5983000000.0,5983.0,865.2066115702479
,,,5984000000.0,5984.0,672.3582089552239
,,,5985000000.0,5985.0,672.7421875
,,,5986000000.0,5986.0,615.1074380165289
,,,5987000000.0,5987.0,661.064
,,,5988000000.0,5988.0,719.2462686567164
,,,5989000000.0,5989.0,624.1615384615385
,,,5990000000.0,5990.0,685.258064516129
,,,5991000000.0,5991.0,672.195652173913
,,,5992000000.0,5992.0,632.1969696969697
,,,5993000000.0,5993.0,718.650406504065
,,,5994000000.0,5994.0,667.0884955752213
,,,5995000000.0,5995.0,642.2439024390244
,,,5996000000.0,5996.0,705.7254901960785
,,,5997000000.0,5997.0,873.3928571428571
,,,5998000000.0,5998.0,1406.44
,,,5999000000.0,5999.0,1574.2045454545455
,,,6000000000.0,6000.0,772.900826446281
,,,6001000000.0,6001.0,666.3407407407408
,,,6002000000.0,6002.0,609.2439024390244
,,,6003000000.0,6003.0,660.1526717557252
,,,6004000000.0,6004.0,712.3846153846154
,,,6005000000.0,6005.0,672.0916030534352
,,,6006000000.0,6006.0,599.3153846153846
,,,6007000000.0,6007.0,672.296875
,,,6008000000.0,6008.0,629.5333333333333
,,,6009000000.0,6009.0,585.8984375
,,,6010000000.0,6010.0,672.9920634920635
,393.0,,6010686953.0,6010.0,393.0
,,,6011000000.0,6011.0,667.2424242424242
,,,6012000000.0,6012.0,616.015873015873
,,,6013000000.0,6013.0,738.2773109243698
,,,6014000000.0,6014.0,910.6116504854369
,,,6015000000.0,6015.0,784.5166666666667
,388.0,,6015360912.0,6015.0,388.0
,,,6016000000.0,6016.0,579.7901234567901
,,,6017000000.0,6017.0,726.6698113207547
,,,6018000000.0,6018.0,896.0975609756098
,394.0,,6018703100.0,6018.0,394.0
,,,6019000000.0,6019.0,603.483606557377
,,,6020000000.0,6020.0,716.8346456692914
,,,6021000000.0,6021.0,732.4655172413793
,,,6022000000.0,6022.0,620.8130081300814
,,,6023000000.0,6023.0,675.7105263157895
,,,6024000000.0,6024.0,689.5
,,,6025000000.0,6025.0,797.5254237288135
,,,6026000000.0,6026.0,651.2
,,,6027000000.0,6027.0,698.0241935483871
,,,6028000000.0,6028.0,613.9375
,372.0,,6028137111.0,6028.0,372.0
,,,6029000000.0,6029.0,583.639344262295
,,,6030000000.0,6030.0,897.5357142857143
,,,6031000000.0,6031.0,1233.1030927835052
,,,6032000000.0,6032.0,859.5916666666667
,,,6033000000.0,6033.0,690.5271317829457
,,,6034000000.0,6034.0,690.1044776119403
,,,6035000000.0,6035.0,693.9763779527559
,,,6036000000.0,6036.0,625.216
,,,6037000000.0,6037.0,679.0363636363636
,,,6038000000.0,6038.0,732.6842105263158
,,,6039000000.0,6039.0,628.7795275590552
,,,6040000000.0,6040.0,696.3252032520326
,,,6041000000.0,6041.0,687.8467153284671
,,,6042000000.0,6042.0,672.4651162790698
,,,6043000000.0,6043.0,619.5747126436781
,,,6044000000.0,6044.0,848.7075471698113
,,,6045000000.0,6045.0,619.5299145299145
,,,6046000000.0,6046.0,1119.0416666666667
,,,6047000000.0,6047.0,775.3391304347826
,,,6048000000.0,6048.0,1399.2197802197802
,,,6049000000.0,6049.0,977.7647058823529
,390.0,,6049586540.0,6049.0,390.0
,,,6050000000.0,6050.0,706.234375
,,,6051000000.0,6051.0,706.7593984962406
,,,6052000000.0,6052.0,639.5503875968992
,391.0,,6052648051.0,6052.0,391.0
,,,6053000000.0,6053.0,670.376923076923
,,,6054000000.0,6054.0,789.0689655172414
,,,6055000000.0,6055.0,685.1769230769231
,,,6056000000.0,6056.0,619.3414634146342
,,,6057000000.0,6057.0,647.7931034482758
,,,6058000000.0,6058.0,645.92
,,,6059000000.0,6059.0,655.1162790697674
,,,6060000000.0,6060.0,701.4126984126984
,,,6061000000.0,6061.0,659.0390625
,,,6062000000.0,6062.0,600.7610619469026
,,,6063000000.0,6063.0,589.4173913043478
,,,6064000000.0,6064.0,867.5631067961165
,,,6065000000.0,6065.0,926.5445544554456
,,,6066000000.0,6066.0,628.6328125
,,,6067000000.0,6067.0,704.8880597014926
,,,6068000000.0,6068.0,684.0827067669173
,,,6069000000.0,6069.0,606.0236220472441
,,,6070000000.0,6070.0,722.5348837209302
,,,6071000000.0,6071.0,795.8644067796611
,,,6072000000.0,6072.0,627.0697674418604
,,,6073000000.0,6073.0,695.9022556390977
,,,6074000000.0,6074.0,688.3984375
,,,6075000000.0,6075.0,686.6212121212121
,,,6076000000.0,6076.0,613.8709677419355
,,,6077000000.0,6077.0,647.3255813953489
,,,6078000000.0,6078.0,600.5703125
,,,6079000000.0,6079.0,638.5555555555555
,397.0,,6079197220.0,6079.0,397.0
,,,6080000000.0,6080.0,665.0877192982456
,,,6081000000.0,6081.0,1362.4130434782608
,,,6082000000.0,6082.0,1244.341463414634
,,,6083000000.0,6083.0,564.203125
,393.0,,6083178627.0,6083.0,393.0
,,,6084000000.0,6084.0,679.2878787878788
,,,6085000000.0,6085.0,708.3015873015873
,,,6086000000.0,6086.0,762.3220338983051
,,,6087000000.0,6087.0,704.8571428571429
,,,6088000000.0,6088.0,684.4609375
,,,6089000000.0,6089.0,621.2977099236641
,,,6090000000.0,6090.0,698.9112903225806
,,,6091000000.0,6091.0,691.992700729927
,,,6092000000.0,6092.0,682.0671641791045
,,,6093000000.0,6093.0,578.3809523809524
,,,6094000000.0,6094.0,709.7251908396946
,,,6095000000.0,6095.0,585.5213675213676
,,,6096000000.0,6096.0,561.656
,,,6097000000.0,6097.0,1104.7009345794393
,,,6098000000.0,6098.0,925.9152542372881
,,,6099000000.0,6099.0,1089.4673913043478
,,,6100000000.0,6100.0,610.8709677419355
,,,6101000000.0,6101.0,690.5149253731344
,,,6102000000.0,6102.0,830.3826086956522
,387.0,,6102688212.0,6102.0,387.0
,,,6103000000.0,6103.0,679.312
,,,6104000000.0,6104.0,740.0
,,,6105000000.0,6105.0,692.6030534351145
,,,6106000000.0,6106.0,634.1472868217054
,,,6107000000.0,6107.0,697.21875
,,,6108000000.0,6108.0,694.1811594202899
,,,6109000000.0,6109.0,669.8174603174604
,,,6110000000.0,6110.0,620.4830508474577
,,,6111000000.0,6111.0,782.8
,,,6112000000.0,6112.0,671.2577319587629
,,,6113000000.0,6113.0,691.4867256637168
,,,6114000000.0,6114.0,1259.4698795180723
,,,6115000000.0,6115.0,742.3716814159292
,,,6116000000.0,6116.0,625.3140495867768
,,,6117000000.0,6117.0,771.8205128205128
,,,6118000000.0,6118.0,604.140625
,,,6119000000.0,6119.0,660.551724137931
,,,6120000000.0,6120.0,633.35
,,,6121000000.0,6121.0,713.5689655172414
,,,6122000000.0,6122.0,661.3474576271186
,,,6123000000.0,6123.0,690.5338345864661
,,,6124000000.0,6124.0,696.46875
,,,6125000000.0,6125.0,687.0451127819549
,,,6126000000.0,6126.0,619.6829268292682
,,,6127000000.0,6127.0,676.578125
,,,6128000000.0,6128.0,677.1461538461539
,,,6129000000.0,6129.0,610.1228070175439
,,,6130000000.0,6130.0,701.4758064516129
,,,6131000000.0,6131.0,1100.8640776699028
,,,6132000000.0,6132.0,936.2456140350877
,387.0,,6132805507.0,6132.0,387.0
,,,6133000000.0,6133.0,696.7348484848485
,,,6134000000.0,6134.0,721.561403508772
,,,6135000000.0,6135.0,624.7962962962963
,,,6136000000.0,6136.0,952.1747572815534
,397.0,,6136615872.0,6136.0,397.0
,,,6137000000.0,6137.0,669.6
,,,6138000000.0,6138.0,724.6859504132232
,,,6139000000.0,6139.0,623.1349206349206
,,,6140000000.0,6140.0,669.531746031746
,,,6141000000.0,6141.0,665.1376811594203
,,,6142000000.0,6142.0,626.5078125
,392.0,,6142975716.0,6142.0,392.0
,,,6143000000.0,6143.0,660.4274193548387
,,,6144000000.0,6144.0,707.8449612403101
,,,6145000000.0,6145.0,626.2357723577236
,,,6146000000.0,6146.0,955.4811320754717
,,,6147000000.0,6147.0,1017.3571428571429
,,,6148000000.0,6148.0,702.0
,,,6149000000.0,6149.0,692.7368421052631
,,,6150000000.0,6150.0,604.6587301587301
,,,6151000000.0,6151.0,689.6962962962963
,,,6152000000.0,6152.0,620.5546875
,,,6153000000.0,6153.0,672.9756097560976
,,,6154000000.0,6154.0,701.3793103448276
,,,6155000000.0,6155.0,669.8076923076923
,,,6156000000.0,6156.0,597.9
,,,6157000000.0,6157.0,695.1317829457364
,,,6158000000.0,6158.0,661.7482014388489
,,,6159000000.0,6159.0,584.8307692307692
,,,6160000000.0,6160.0,690.9430894308944
,,,6161000000.0,6161.0,657.0077519379845
,,,6162000000.0,6162.0,627.5428571428571
,,,6163000000.0,6163.0,690.1349206349206
,,,6164000000.0,6164.0,1411.8617021276596
,,,6165000000.0,6165.0,757.3220338983051
,,,6166000000.0,6166.0,625.6793893129772
,,,6167000000.0,6167.0,662.3064516129032
,,,6168000000.0,6168.0,740.1648351648352
,,,6169000000.0,6169.0,635.6666666666666
,,,6170000000.0,6170.0,665.776923076923
,,,6171000000.0,6171.0,736.1065573770492
,,,6172000000.0,6172.0,611.8174603174604
,398.0,,6172861657.0,6172.0,398.0
,,,6173000000.0,6173.0,632.5461538461539
,,,6174000000.0,6174.0,685.0393700787401
,,,6175000000.0,6175.0,692.1136363636364
,,,6176000000.0,6176.0,618.432
,,,6177000000.0,6177.0,654.8984375
,,,6178000000.0,6178.0,691.9076923076923
,,,6179000000.0,6179.0,602.0081967213115
,,,6180000000.0,6180.0,683.3852459016393
,,,6181000000.0,6181.0,1101.8076923076924
,,,6182000000.0,6182.0,622.8620689655172
,,,6183000000.0,6183.0,682.4927536231884
,,,6184000000.0,6184.0,698.3478260869565
,,,6185000000.0,6185.0,695.5496183206106
,,,6186000000.0,6186.0,710.198347107438
,,,6187000000.0,6187.0,703.5492957746479
,,,6188000000.0,6188.0,629.3660714285714
,,,6189000000.0,6189.0,621.4435483870968
,,,6190000000.0,6190.0,687.3833333333333
,,,6191000000.0,6191.0,689.6159420289855
,,,6192000000.0,6192.0,628.5681818181819
,,,6193000000.0,6193.0,628.6290322580645
,389.0,,6193681346.0,6193.0,389.0
,,,6194000000.0,6194.0,696.5813953488372
,,,6195000000.0,6195.0,648.6666666666666
,,,6196000000.0,6196.0,568.6611570247934
,,,6197000000.0,6197.0,878.5555555555555
,,,6198000000.0,6198.0,1051.9326923076924
,,,6199000000.0,6199.0,954.1261261261261
,,,6200000000.0,6200.0,684.1044776119403
,,,6201000000.0,6201.0,693.0875912408759
,,,6202000000.0,6202.0,618.234375
,396.0,,6202731764.0,6202.0,396.0
,,,6203000000.0,6203.0,647.7254901960785
,,,6204000000.0,6204.0,903.7894736842105
,,,6205000000.0,6205.0,675.7086614173228
,,,6206000000.0,6206.0,640.6201550387597
,,,6207000000.0,6207.0,766.1056910569106
,,,6208000000.0,6208.0,695.6861313868613
,,,6209000000.0,6209.0,851.8061224489796
,,,6210000000.0,6210.0,686.595041322314
,,,6211000000.0,6211.0,707.5461538461539
,,,6212000000.0,6212.0,683.1075268817204
,,,6213000000.0,6213.0,650.7868852459017
,,,6214000000.0,6214.0,804.3238095238095
,,,6215000000.0,6215.0,947.752688172043
,,,6216000000.0,6216.0,624.9406779661017
,,,6217000000.0,6217.0,720.6875
,,,6218000000.0,6218.0,819.8041237113403
,,,6219000000.0,6219.0,567.7983193277311
,,,6220000000.0,6220.0,694.125
,,,6221000000.0,6221.0,744.7156862745098
,,,6222000000.0,6222.0,591.3275862068965
,,,6223000000.0,6223.0,673.7218045112782
,,,6224000000.0,6224.0,761.4083333333333
,,,6225000000.0,6225.0,680.8115942028985
,,,6226000000.0,6226.0,713.803738317757
,,,6227000000.0,6227.0,670.7518796992481
,398.0,,6227033225.0,6227.0,398.0
,,,6228000000.0,6228.0,745.6851851851852
,,,6229000000.0,6229.0,626.7731958762887
,,,6230000000.0,6230.0,697.7777777777778
,,,6231000000.0,6231.0,731.2660550458716
,,,6232000000.0,6232.0,738.070796460177
,,,6233000000.0,6233.0,932.4285714285714
,,,6234000000.0,6234.0,839.4057971014493
,,,6235000000.0,6235.0,756.8807339449542
,,,6236000000.0,6236.0,727.6050420168067
,,,6237000000.0,6237.0,696.4102564102565
,,,6238000000.0,6238.0,691.7739130434783
,,,6239000000.0,6239.0,633.9206349206349
,,,6240000000.0,6240.0,690.5084745762712
,,,6241000000.0,6241.0,700.6666666666666
,,,6242000000.0,6242.0,860.5268817204301
,,,6243000000.0,6243.0,629.0363636363636
,,,6244000000.0,6244.0,651.592
,,,6245000000.0,6245.0,651.9677419354839
,,,6246000000.0,6246.0,645.3361344537815
,,,6247000000.0,6247.0,630.2166666666667
,,,6248000000.0,6248.0,1641.641304347826
,,,6249000000.0,6249.0,618.2394366197183
,222.0,,6249025883.0,6249.0,222.0
,,,6250000000.0,6250.0,1019.62
,399.0,,6250090883.0,6250.0,399.0
,,,6251000000.0,6251.0,698.0151515151515
,,,6252000000.0,6252.0,627.0961538461538
,,,6253000000.0,6253.0,595.546218487395
,,,6254000000.0,6254.0,661.6160714285714
,392.0,,6254157655.0,6254.0,392.0
,,,6255000000.0,6255.0,613.5793650793651
,393.0,,6255490728.0,6255.0,393.0
,,,6256000000.0,6256.0,678.4285714285714
,,,6257000000.0,6257.0,699.4852941176471
,,,6258000000.0,6258.0,882.6229508196722
,,,6259000000.0,6259.0,641.808
,397.0,,6259074009.0,6259.0,397.0
,,,6260000000.0,6260.0,666.9663865546219
,,,6261000000.0,6261.0,741.8677685950413
,,,6262000000.0,6262.0,629.5961538461538
,,,6263000000.0,6263.0,542.5692307692308
,,,6264000000.0,6264.0,722.6341463414634
,,,6265000000.0,6265.0,957.1641791044776
,,,6266000000.0,6266.0,907.6363636363636
,,,6267000000.0,6267.0,898.5321100917431
,,,6268000000.0,6268.0,661.5769230769231
,,,6269000000.0,6269.0,697.741935483871
,,,6270000000.0,6270.0,653.0373831775701
,,,6271000000.0,6271.0,663.9646017699115
,,,6272000000.0,6272.0,678.604938271605
,,,6273000000.0,6273.0,837.08
,,,6274000000.0,6274.0,1250.6923076923076
,382.0,,6274893750.0,6274.0,382.0
,,,6275000000.0,6275.0,938.7203389830509
,,,6276000000.0,6276.0,564.547619047619
,,,6277000000.0,6277.0,664.8899082568807
,,,6278000000.0,6278.0,639.7107438016529
,,,6279000000.0,6279.0,658.8508771929825
,,,6280000000.0,6280.0,599.7899159663865
,,,6281000000.0,6281.0,669.9176470588235
,,,6282000000.0,6282.0,809.2333333333333
,,,6283000000.0,6283.0,799.4201680672269
,318.0,,6283049532.0,6283.0,318.0
,,,6284000000.0,6284.0,1021.2110091743119
,,,6285000000.0,6285.0,695.1848739495798
,,,6286000000.0,6286.0,927.76
,,,6287000000.0,6287.0,704.8859649122807
,,,6288000000.0,6288.0,646.7592592592592
,,,6289000000.0,6289.0,602.58
,,,6290000000.0,6290.0,888.7662337662338
,,,6291000000.0,6291.0,691.8832116788321
,,,6292000000.0,6292.0,851.6694214876034
,,,6293000000.0,6293.0,665.5566037735849
,,,6294000000.0,6294.0,837.0298507462686
,,,6295000000.0,6295.0,648.7692307692307
,,,6296000000.0,6296.0,602.4070796460177
,,,6297000000.0,6297.0,804.4020618556701
,,,6298000000.0,6298.0,957.6666666666666
,,,6299000000.0,6299.0,732.0934579439253
,,,6300000000.0,6300.0,1062.6915887850466
,,,6301000000.0,6301.0,672.1860465116279
,,,6302000000.0,6302.0,629.2476190476191
,,,6303000000.0,6303.0,654.28
,,,6304000000.0,6304.0,739.9130434782609
,,,6305000000.0,6305.0,661.070796460177
,,,6306000000.0,6306.0,769.5178571428571
,,,6307000000.0,6307.0,691.7614678899082
,390.0,,6307494170.0,6307.0,390.0
,,,6308000000.0,6308.0,653.9416058394161
,,,6309000000.0,6309.0,642.8916666666667
,,,6310000000.0,6310.0,661.312
,,,6311000000.0,6311.0,576.123076923077
,,,6312000000.0,6312.0,537.12
,,,6313000000.0,6313.0,629.9126213592233
,,,6314000000.0,6314.0,891.5263157894736
,,,6315000000.0,6315.0,1027.3541666666667
,,,6316000000.0,6316.0,949.45
,,,6317000000.0,6317.0,545.5409836065573
,,,6318000000.0,6318.0,639.6636363636363
,,,6319000000.0,6319.0,568.1311475409836
,,,6320000000.0,6320.0,667.4615384615385
,,,6321000000.0,6321.0,673.0588235294117
,,,6322000000.0,6322.0,829.6857142857143
,222.0,,6322828391.0,6322.0,222.0
,,,6323000000.0,6323.0,842.4409448818898
,,,6324000000.0,6324.0,665.6
,,,6325000000.0,6325.0,665.00826446281
,,,6326000000.0,6326.0,591.1322314049587
,,,6327000000.0,6327.0,640.1769230769231
,371.0,,6327533860.0,6327.0,371.0
,,,6328000000.0,6328.0,619.9007633587786
,,,6329000000.0,6329.0,724.8461538461538
,,,6330000000.0,6330.0,781.474358974359
,,,6331000000.0,6331.0,985.8828828828829
,,,6332000000.0,6332.0,613.1968503937007
,,,6333000000.0,6333.0,1070.2371134020618
,,,6334000000.0,6334.0,770.9758064516129
,,,6335000000.0,6335.0,711.0
,,,6336000000.0,6336.0,614.421052631579
,,,6337000000.0,6337.0,621.3488372093024
,395.0,,6337314069.0,6337.0,395.0
,,,6338000000.0,6338.0,718.3898305084746
,,,6339000000.0,6339.0,626.483870967742
,,,6340000000.0,6340.0,700.2222222222222
,,,6341000000.0,6341.0,685.5507246376811
,,,6342000000.0,6342.0,640.8661417322835
,,,6343000000.0,6343.0,655.78
,,,6344000000.0,6344.0,892.5980392156863
,,,6345000000.0,6345.0,577.9896907216495
,,,6346000000.0,6346.0,738.1170212765958
,,,6347000000.0,6347.0,593.8591549295775
,387.0,,6347324122.0,6347.0,387.0
,,,6348000000.0,6348.0,659.2333333333333
,,,6349000000.0,6349.0,1037.4545454545455
,,,6350000000.0,6350.0,823.3717948717949
,,,6351000000.0,6351.0,688.5463917525773
,,,6352000000.0,6352.0,1146.0897435897436
,,,6353000000.0,6353.0,660.7532467532468
,392.0,,6353548810.0,6353.0,392.0
,390.0,,6353563550.0,6353.0,390.0
,,,6355000000.0,6355.0,715.395061728395
,,,6356000000.0,6356.0,717.44
,,,6357000000.0,6357.0,680.1553398058253
,,,6358000000.0,6358.0,687.4
,,,6359000000.0,6359.0,633.2407407407408
,,,6360000000.0,6360.0,699.360824742268
,,,6361000000.0,6361.0,632.12
,,,6362000000.0,6362.0,519.0550458715596
,,,6363000000.0,6363.0,499.312
,,,6364000000.0,6364.0,623.4262295081967
,,,6365000000.0,6365.0,860.2897196261682
,,,6366000000.0,6366.0,690.7391304347826
,,,6367000000.0,6367.0,846.8495575221239
,,,6368000000.0,6368.0,773.3949579831933
,,,6369000000.0,6369.0,797.9629629629629
,,,6370000000.0,6370.0,666.5571428571428
,,,6371000000.0,6371.0,897.3333333333334
,,,6372000000.0,6372.0,1262.183908045977
,,,6373000000.0,6373.0,665.2608695652174
,,,6374000000.0,6374.0,679.1269841269841
,,,6375000000.0,6375.0,687.0615384615385
,,,6376000000.0,6376.0,595.0241935483871
,,,6377000000.0,6377.0,657.8515625
,,,6378000000.0,6378.0,679.8461538461538
,,,6379000000.0,6379.0,588.8925619834711
,,,6380000000.0,6380.0,604.8076923076923
,,,6381000000.0,6381.0,712.9016393442623
,,,6382000000.0,6382.0,744.3611111111111
,,,6383000000.0,6383.0,785.7875
,,,6384000000.0,6384.0,1093.258426966292
,,,6385000000.0,6385.0,691.6370967741935
,,,6386000000.0,6386.0,946.9906542056075
,395.0,,6386476626.0,6386.0,395.0
,391.0,,6386570636.0,6386.0,391.0
,,,6387000000.0,6387.0,690.8646616541354
,,,6388000000.0,6388.0,841.5546218487395
,,,6389000000.0,6389.0,621.3643410852713
,,,6390000000.0,6390.0,692.1138211382114
,,,6391000000.0,6391.0,691.1811594202899
,,,6392000000.0,6392.0,601.4477611940298
,,,6393000000.0,6393.0,659.4516129032259
,393.0,,6393222929.0,6393.0,393.0
,,,6394000000.0,6394.0,689.9612403100775
,,,6395000000.0,6395.0,583.4878048780488
,,,6396000000.0,6396.0,553.7578125
,,,6397000000.0,6397.0,660.5968992248062
,,,6398000000.0,6398.0,891.9090909090909
,,,6399000000.0,6399.0,805.72
,,,6400000000.0,6400.0,996.448275862069
,,,6401000000.0,6401.0,718.6796875
,,,6402000000.0,6402.0,629.2314049586777
,,,6403000000.0,6403.0,715.2384615384616
,,,6404000000.0,6404.0,710.2241379310345
,,,6405000000.0,6405.0,695.7543859649123
,,,6406000000.0,6406.0,612.2066115702479
,,,6407000000.0,6407.0,675.75
,,,6408000000.0,6408.0,688.1240875912408
,,,6409000000.0,6409.0,776.75
,,,6410000000.0,6410.0,659.1636363636363
,,,6411000000.0,6411.0,674.8346456692914
,,,6412000000.0,6412.0,712.2333333333333
,,,6413000000.0,6413.0,601.7796610169491
,,,6414000000.0,6414.0,685.5714285714286
,,,6415000000.0,6415.0,740.4358974358975
,,,6416000000.0,6416.0,738.0526315789474
,,,6417000000.0,6417.0,742.3937007874016
,396.0,,6417640223.0,6417.0,396.0
,,,6418000000.0,6418.0,771.656
,,,6419000000.0,6419.0,1192.88
,,,6420000000.0,6420.0,680.2307692307693
,,,6421000000.0,6421.0,728.5892857142857
,,,6422000000.0,6422.0,611.125
,,,6423000000.0,6423.0,681.9248120300751
,,,6424000000.0,6424.0,690.0078125
,,,6425000000.0,6425.0,871.2962962962963
,,,6426000000.0,6426.0,664.9266055045872
,,,6427000000.0,6427.0,663.4918032786885
,,,6428000000.0,6428.0,689.5041322314049
,,,6429000000.0,6429.0,610.9137931034483
,,,6430000000.0,6430.0,693.7751937984497
,,,6431000000.0,6431.0,799.6694915254237
,,,6432000000.0,6432.0,669.7757009345794
,,,6433000000.0,6433.0,771.3870967741935
,,,6434000000.0,6434.0,735.0735294117648
,,,6435000000.0,6435.0,1118.2403846153845
,,,6436000000.0,6436.0,845.6262626262626
,,,6437000000.0,6437.0,716.8602941176471
,,,6438000000.0,6438.0,765.9916666666667
,,,6439000000.0,6439.0,670.7244094488188
,388.0,,6439386840.0,6439.0,388.0
,,,6440000000.0,6440.0,715.6454545454545
,,,6441000000.0,6441.0,702.5555555555555
,,,6442000000.0,6442.0,705.9038461538462
,,,6443000000.0,6443.0,622.7685950413223
,394.0,,6443864861.0,6443.0,394.0
,,,6444000000.0,6444.0,813.2166666666667
,,,6445000000.0,6445.0,700.5932203389831
,,,6446000000.0,6446.0,1085.409090909091
,,,6447000000.0,6447.0,661.2926829268292
,,,6448000000.0,6448.0,1042.0594059405942
,,,6449000000.0,6449.0,684.5371900826447
,,,6450000000.0,6450.0,1046.0280373831777
,,,6451000000.0,6451.0,650.9555555555555
,,,6452000000.0,6452.0,629.175572519084
,,,6453000000.0,6453.0,679.2290076335878
,,,6454000000.0,6454.0,738.6638655462185
,,,6455000000.0,6455.0,710.5234375
,,,6456000000.0,6456.0,1203.6153846153845
,,,6457000000.0,6457.0,671.6698113207547
,,,6458000000.0,6458.0,664.963768115942
,,,6459000000.0,6459.0,612.046511627907
,,,6460000000.0,6460.0,604.2892561983471
,,,6461000000.0,6461.0,650.9160305343512
,,,6462000000.0,6462.0,668.2666666666667
,,,6463000000.0,6463.0,662.6857142857143
,,,6464000000.0,6464.0,693.8482142857143
,,,6465000000.0,6465.0,888.3551401869158
,381.0,,6465294759.0,6465.0,381.0
,,,6466000000.0,6466.0,800.2672413793103
,,,6467000000.0,6467.0,984.6388888888889
,,,6468000000.0,6468.0,678.5481481481481
,,,6469000000.0,6469.0,793.8235294117648
,,,6470000000.0,6470.0,671.9461538461538
,,,6471000000.0,6471.0,735.4237288135594
,369.0,,6471669655.0,6471.0,369.0
,,,6472000000.0,6472.0,646.5496183206106
,390.0,,6472762312.0,6472.0,390.0
,,,6473000000.0,6473.0,765.7384615384616
,,,6474000000.0,6474.0,665.8740157480315
,,,6475000000.0,6475.0,681.6029411764706
,,,6476000000.0,6476.0,732.8214285714286
,,,6477000000.0,6477.0,591.5081967213115
,,,6478000000.0,6478.0,619.2301587301587
,,,6479000000.0,6479.0,564.0743801652893
,,,6480000000.0,6480.0,754.9464285714286
,,,6481000000.0,6481.0,659.4793388429752
,,,6482000000.0,6482.0,871.959595959596
,,,6483000000.0,6483.0,730.563492063492
,,,6484000000.0,6484.0,1069.8272727272727
,,,6485000000.0,6485.0,694.9212598425197
,,,6486000000.0,6486.0,595.9268292682926
,,,6487000000.0,6487.0,682.8088235294117
,,,6488000000.0,6488.0,796.2982456140351
,,,6490000000.0,6490.0,728.4411764705883
,,,6491000000.0,6491.0,637.8110236220473
,,,6492000000.0,6492.0,835.099173553719
,,,6493000000.0,6493.0,641.4526315789474
,,,6494000000.0,6494.0,727.6410256410256
,,,6495000000.0,6495.0,711.6875
,,,6496000000.0,6496.0,621.5121951219512
,,,6497000000.0,6497.0,630.56
,,,6498000000.0,6498.0,688.2268907563025
,,,6499000000.0,6499.0,768.6283185840708
,,,6500000000.0,6500.0,776.4188034188035
,,,6501000000.0,6501.0,741.296
,,,6502000000.0,6502.0,684.8666666666667
,,,6503000000.0,6503.0,636.1932773109244
,,,6504000000.0,6504.0,635.5428571428571
,,,6505000000.0,6505.0,689.2945736434109
,,,6506000000.0,6506.0,882.3193277310925
,,,6507000000.0,6507.0,728.9010989010989
,391.0,,6507085336.0,6507.0,391.0
,,,6508000000.0,6508.0,656.4444444444445
,,,6509000000.0,6509.0,767.4954128440367
,,,6510000000.0,6510.0,685.2941176470588
,,,6511000000.0,6511.0,707.219512195122
,,,6512000000.0,6512.0,605.0277777777778
,,,6513000000.0,6513.0,627.0
,,,6514000000.0,6514.0,649.7631578947369
,,,6515000000.0,6515.0,836.1237113402062
,,,6516000000.0,6516.0,741.803738317757
,,,6517000000.0,6517.0,751.0813008130082
,398.0,,6517044139.0,6517.0,398.0
,,,6518000000.0,6518.0,952.9487179487179
,,,6519000000.0,6519.0,622.7967479674796
,,,6520000000.0,6520.0,695.2325581395348
,,,6521000000.0,6521.0,752.4666666666667
,,,6522000000.0,6522.0,637.25
,,,6523000000.0,6523.0,943.9583333333334
,,,6524000000.0,6524.0,650.7213114754098
,,,6525000000.0,6525.0,690.8333333333334
,,,6526000000.0,6526.0,666.7874015748032
,,,6527000000.0,6527.0,720.5234375
,,,6528000000.0,6528.0,670.9615384615385
,382.0,,6528941015.0,6528.0,382.0
,,,6529000000.0,6529.0,627.1238938053098
,,,6530000000.0,6530.0,568.4029850746268
,,,6531000000.0,6531.0,848.1931818181819
,,,6532000000.0,6532.0,957.6310679611651
,,,6533000000.0,6533.0,766.5803571428571
,,,6534000000.0,6534.0,1068.057142857143
,,,6535000000.0,6535.0,918.7719298245614
,,,6536000000.0,6536.0,830.5847457627119
,,,6537000000.0,6537.0,695.2962962962963
,,,6538000000.0,6538.0,729.3140495867768
,,,6539000000.0,6539.0,624.5079365079365
,,,6540000000.0,6540.0,683.2595419847328
,,,6541000000.0,6541.0,692.0769230769231
,,,6542000000.0,6542.0,642.5483870967741
,,,6543000000.0,6543.0,648.8125
,388.0,,6543344819.0,6543.0,388.0
,,,6544000000.0,6544.0,710.6461538461539
,,,6545000000.0,6545.0,630.2357723577236
,,,6546000000.0,6546.0,956.4464285714286
,391.0,,6546847163.0,6546.0,391.0
,,,6547000000.0,6547.0,727.0645161290323
,,,6548000000.0,6548.0,848.2
,,,6549000000.0,6549.0,874.5538461538462
,,,6550000000.0,6550.0,978.7142857142857
,,,6551000000.0,6551.0,1019.2894736842105
,,,6552000000.0,6552.0,606.7375
,,,6553000000.0,6553.0,677.4495412844037
,,,6554000000.0,6554.0,651.7863247863248
,,,6555000000.0,6555.0,733.7751937984497
,,,6556000000.0,6556.0,604.2137404580153
,,,6557000000.0,6557.0,693.272
,,,6558000000.0,6558.0,694.0970149253732
,,,6559000000.0,6559.0,790.7826086956521
,,,6560000000.0,6560.0,731.4959349593496
,,,6561000000.0,6561.0,702.1269841269841
,,,6562000000.0,6562.0,617.56
,,,6563000000.0,6563.0,663.141592920354
,,,6564000000.0,6564.0,622.3870967741935
,,,6565000000.0,6565.0,785.697247706422
,,,6566000000.0,6566.0,889.1473684210526
,,,6567000000.0,6567.0,745.6461538461539
,,,6568000000.0,6568.0,1094.1272727272728
,390.0,,6568236644.0,6568.0,390.0
,,,6569000000.0,6569.0,584.4596774193549
,,,6570000000.0,6570.0,688.953488372093
,,,6571000000.0,6571.0,734.3109243697479
,,,6572000000.0,6572.0,747.6178861788618
,,,6573000000.0,6573.0,665.5714285714286
,,,6574000000.0,6574.0,695.984375
,,,6575000000.0,6575.0,689.6641791044776
,,,6576000000.0,6576.0,657.0
,,,6577000000.0,6577.0,629.464
,,,6578000000.0,6578.0,643.7076923076924
,397.0,,6578197531.0,6578.0,397.0
,,,6579000000.0,6579.0,652.2521739130435
,,,6580000000.0,6580.0,615.453781512605
,,,6581000000.0,6581.0,774.0545454545454
,,,6582000000.0,6582.0,614.2429906542056
,,,6583000000.0,6583.0,806.0512820512821
,,,6584000000.0,6584.0,778.1363636363636
,,,6585000000.0,6585.0,1174.5196078431372
,,,6586000000.0,6586.0,858.8842975206611
,,,6587000000.0,6587.0,677.4705882352941
,,,6588000000.0,6588.0,704.8916666666667
,,,6589000000.0,6589.0,698.1889763779527
,,,6590000000.0,6590.0,809.25
,,,6591000000.0,6591.0,670.7452830188679
,,,6592000000.0,6592.0,784.9396551724138
,,,6593000000.0,6593.0,680.3833333333333
,,,6594000000.0,6594.0,695.8538461538461
,,,6595000000.0,6595.0,656.2822580645161
,,,6596000000.0,6596.0,693.2131147540983
,,,6597000000.0,6597.0,619.0384615384615
,396.0,,6597330032.0,6597.0,396.0
,,,6598000000.0,6598.0,849.3448275862069
,,,6599000000.0,6599.0,850.5370370370371
,,,6600000000.0,6600.0,826.6495726495726
,,,6601000000.0,6601.0,900.2233009708738
,,,6602000000.0,6602.0,615.5294117647059
,,,6603000000.0,6603.0,698.8727272727273
,,,6604000000.0,6604.0,676.3529411764706
,,,6605000000.0,6605.0,656.8515625
,,,6606000000.0,6606.0,628.1060606060606
,,,6607000000.0,6607.0,642.8245614035088
,396.0,,6607399096.0,6607.0,396.0
,,,6608000000.0,6608.0,800.8681318681319
,,,6609000000.0,6609.0,753.7064220183486
,,,6610000000.0,6610.0,745.3471074380166
,,,6611000000.0,6611.0,693.304
,,,6612000000.0,6612.0,626.8487394957983
,,,6613000000.0,6613.0,552.5447154471544
,392.0,,6613706024.0,6613.0,392.0
,,,6614000000.0,6614.0,640.344
,,,6615000000.0,6615.0,1020.6407766990292
,,,6616000000.0,6616.0,703.5809523809523
,,,6617000000.0,6617.0,964.0092592592592
,,,6618000000.0,6618.0,667.7851851851852
,,,6619000000.0,6619.0,643.2105263157895
,,,6620000000.0,6620.0,1053.671875
,,,6621000000.0,6621.0,658.3434343434343
,,,6622000000.0,6622.0,820.0892857142857
,,,6623000000.0,6623.0,646.5373134328358
,,,6624000000.0,6624.0,669.734375
,,,6625000000.0,6625.0,664.8512396694215
,,,6626000000.0,6626.0,839.7386363636364
,,,6627000000.0,6627.0,609.7049180327868
,,,6628000000.0,6628.0,626.9268292682926
,395.0,,6628271754.0,6628.0,395.0
,,,6629000000.0,6629.0,606.7739130434783
,,,6630000000.0,6630.0,564.360655737705
,,,6631000000.0,6631.0,851.5555555555555
,,,6632000000.0,6632.0,1039.2767857142858
,,,6633000000.0,6633.0,809.2521739130435
,367.0,,6633950765.0,6633.0,367.0
,,,6634000000.0,6634.0,878.6614173228346
,,,6635000000.0,6635.0,670.8661417322835
,,,6636000000.0,6636.0,857.8943089430894
,,,6637000000.0,6637.0,679.2058823529412
,,,6638000000.0,6638.0,730.4262295081967
,,,6639000000.0,6639.0,620.8412698412699
,,,6640000000.0,6640.0,647.0
,,,6641000000.0,6641.0,729.1797752808989
,,,6642000000.0,6642.0,599.9565217391304
,,,6643000000.0,6643.0,748.0
,,,6644000000.0,6644.0,776.2432432432432
,,,6645000000.0,6645.0,654.965811965812
,,,6646000000.0,6646.0,1008.7864077669902
,,,6647000000.0,6647.0,651.856
,,,6648000000.0,6648.0,797.8534482758621
,,,6649000000.0,6649.0,682.3888888888889
,,,6650000000.0,6650.0,758.4603174603175
,,,6651000000.0,6651.0,964.5350877192982
,,,6652000000.0,6652.0,842.099173553719
,,,6653000000.0,6653.0,737.2755905511812
,,,6654000000.0,6654.0,705.0081967213115
,,,6655000000.0,6655.0,729.5079365079365
,,,6656000000.0,6656.0,651.4583333333334
,,,6657000000.0,6657.0,631.9120879120879
,,,6658000000.0,6658.0,680.0454545454545
,,,6659000000.0,6659.0,545.3145161290323
,,,6660000000.0,6660.0,664.8333333333334
,,,6661000000.0,6661.0,668.2
,,,6662000000.0,6662.0,664.9549549549549
,,,6663000000.0,6663.0,620.0075757575758
,,,6664000000.0,6664.0,577.7368421052631
,,,6665000000.0,6665.0,798.2716049382716
,,,6666000000.0,6666.0,888.1747572815534
,393.0,,6666833737.0,6666.0,393.0
,,,6667000000.0,6667.0,747.5811965811965
,,,6668000000.0,6668.0,1058.8272727272727
,,,6669000000.0,6669.0,648.0813008130082
,,,6670000000.0,6670.0,688.203125
,,,6671000000.0,6671.0,746.4529914529915
,,,6672000000.0,6672.0,649.2137404580153
,,,6673000000.0,6673.0,668.2857142857143
,,,6674000000.0,6674.0,756.78125
,,,6675000000.0,6675.0,682.3007518796992
,,,6676000000.0,6676.0,616.7461538461539
,,,6677000000.0,6677.0,756.9253731343283
,,,6678000000.0,6678.0,668.7685950413223
,384.0,,6678363166.0,6678.0,384.0
,,,6679000000.0,6679.0,635.3211009174312
,,,6680000000.0,6680.0,659.1735537190083
,,,6681000000.0,6681.0,631.904
,,,6682000000.0,6682.0,901.94
,,,6683000000.0,6683.0,963.7589285714286
,,,6684000000.0,6684.0,749.130081300813
,,,6685000000.0,6685.0,953.3846153846154
,,,6686000000.0,6686.0,653.1544715447154
,,,6687000000.0,6687.0,691.7007299270073
,,,6688000000.0,6688.0,728.5
,,,6689000000.0,6689.0,603.8914728682171
,382.0,,6689326604.0,6689.0,382.0
,,,6690000000.0,6690.0,686.9924812030075
,,,6691000000.0,6691.0,685.5390625
,,,6692000000.0,6692.0,679.5894736842105
,,,6693000000.0,6693.0,713.7816091954023
,,,6694000000.0,6694.0,822.3949579831933
,,,6695000000.0,6695.0,708.3949579831933
,,,6696000000.0,6696.0,650.6803278688525
,393.0,,6696565980.0,6696.0,393.0
,,,6697000000.0,6697.0,639.05
,,,6698000000.0,6698.0,842.5688073394496
,,,6699000000.0,6699.0,640.3392857142857
,,,6700000000.0,6700.0,824.0512820512821
,,,6701000000.0,6701.0,748.6666666666666
,,,6702000000.0,6702.0,877.4285714285714
,,,6703000000.0,6703.0,653.223076923077
,,,6704000000.0,6704.0,697.3983739837398
,,,6705000000.0,6705.0,701.5826771653543
,,,6706000000.0,6706.0,793.7096774193549
,,,6707000000.0,6707.0,696.8046875
,,,6708000000.0,6708.0,725.952380952381
,,,6709000000.0,6709.0,745.675925925926
,,,6710000000.0,6710.0,627.5677966101695
,,,6711000000.0,6711.0,592.0079365079365
,,,6712000000.0,6712.0,606.0583333333333
,,,6713000000.0,6713.0,529.3888888888889
,,,6714000000.0,6714.0,659.0252100840336
,,,6715000000.0,6715.0,867.9082568807339
,,,6716000000.0,6716.0,756.6612903225806
,,,6717000000.0,6717.0,1137.7037037037037
,,,6718000000.0,6718.0,705.7894736842105
,,,6719000000.0,6719.0,840.4173913043478
,,,6720000000.0,6720.0,714.0077519379845
,,,6721000000.0,6721.0,673.0632911392405
,,,6722000000.0,6722.0,836.5
,,,6723000000.0,6723.0,635.7033898305085
,,,6724000000.0,6724.0,639.436507936508
,,,6725000000.0,6725.0,688.6390977443609
,,,6726000000.0,6726.0,834.780487804878
,,,6727000000.0,6727.0,909.65
,,,6728000000.0,6728.0,716.1101694915254
,396.0,,6728511660.0,6728.0,396.0
,,,6729000000.0,6729.0,671.9629629629629
,,,6730000000.0,6730.0,893.9459459459459
,,,6731000000.0,6731.0,638.6910569105692
,,,6732000000.0,6732.0,783.0649350649351
,,,6733000000.0,6733.0,808.6565656565657
,,,6734000000.0,6734.0,941.1142857142858
,391.0,,6734916713.0,6734.0,391.0
,,,6735000000.0,6735.0,1100.4368932038835
,,,6736000000.0,6736.0,710.7272727272727
,,,6737000000.0,6737.0,700.8
,,,6738000000.0,6738.0,709.4426229508197
,,,6739000000.0,6739.0,589.96
,,,6740000000.0,6740.0,561.75
,,,6741000000.0,6741.0,685.9174311926605
,,,6742000000.0,6742.0,622.5333333333333
,,,6743000000.0,6743.0,651.453125
,,,6744000000.0,6744.0,705.063492063492
,,,6745000000.0,6745.0,665.7983870967741
,,,6746000000.0,6746.0,1040.8715596330276
,,,6747000000.0,6747.0,561.412213740458
,,,6748000000.0,6748.0,956.0775862068965
,,,6749000000.0,6749.0,910.066037735849
,,,6750000000.0,6750.0,762.2439024390244
,,,6751000000.0,6751.0,986.1854838709677
,,,6752000000.0,6752.0,643.5390625
,,,6753000000.0,6753.0,685.6165413533835
,,,6754000000.0,6754.0,683.1627906976744
,,,6755000000.0,6755.0,726.25
,,,6756000000.0,6756.0,531.6470588235294
,,,6757000000.0,6757.0,924.0461538461539
,,,6758000000.0,6758.0,682.2556390977444
,,,6759000000.0,6759.0,739.6581196581196
,,,6760000000.0,6760.0,659.96
,,,6761000000.0,6761.0,679.2558139534884
,,,6762000000.0,6762.0,746.4299065420561
,,,6763000000.0,6763.0,554.9465648854962
,386.0,,6763497341.0,6763.0,386.0
,,,6764000000.0,6764.0,646.6614173228346
,,,6765000000.0,6765.0,833.9633027522935
,,,6766000000.0,6766.0,811.8760330578513
,,,6767000000.0,6767.0,1364.8235294117646
,,,6768000000.0,6768.0,1098.7962962962963
,,,6769000000.0,6769.0,801.69
,,,6770000000.0,6770.0,663.5426356589147
,394.0,,6770395779.0,6770.0,394.0
,,,6771000000.0,6771.0,715.4957983193277
,,,6772000000.0,6772.0,636.671875
,,,6773000000.0,6773.0,655.0223880597015
,,,6774000000.0,6774.0,673.031007751938
,,,6775000000.0,6775.0,675.0518518518519
,,,6776000000.0,6776.0,622.7131147540983
,,,6777000000.0,6777.0,684.0542635658915
,,,6778000000.0,6778.0,645.2325581395348
,,,6779000000.0,6779.0,808.4311926605504
,,,6780000000.0,6780.0,558.4920634920635
,,,6781000000.0,6781.0,792.3636363636364
,,,6782000000.0,6782.0,1025.1882352941177
,,,6783000000.0,6783.0,989.2714285714286
,,,6784000000.0,6784.0,987.625
,,,6785000000.0,6785.0,589.483870967742
,,,6786000000.0,6786.0,734.6166666666667
,,,6787000000.0,6787.0,692.179104477612
,,,6788000000.0,6788.0,675.702479338843
,,,6789000000.0,6789.0,620.5546875
,,,6790000000.0,6790.0,667.5563909774436
,,,6791000000.0,6791.0,658.3023255813954
,,,6792000000.0,6792.0,629.9022556390977
,,,6793000000.0,6793.0,655.3125
,,,6794000000.0,6794.0,693.912
,,,6795000000.0,6795.0,653.8181818181819
,394.0,,6795062344.0,6795.0,394.0
,,,6796000000.0,6796.0,796.6666666666666
,,,6797000000.0,6797.0,752.71
,,,6798000000.0,6798.0,790.4
,,,6799000000.0,6799.0,718.6607142857143
,,,6800000000.0,6800.0,811.3196721311475
,,,6801000000.0,6801.0,1124.8715596330276
,,,6802000000.0,6802.0,814.1858407079646
,,,6803000000.0,6803.0,625.2635658914729
,,,6804000000.0,6804.0,675.5426356589147
,,,6805000000.0,6805.0,726.1186440677966
,,,6806000000.0,6806.0,638.2615384615384
,,,6807000000.0,6807.0,679.7054263565891
,,,6808000000.0,6808.0,673.8489208633093
,,,6809000000.0,6809.0,603.3410852713179
,,,6810000000.0,6810.0,661.4444444444445
,,,6811000000.0,6811.0,650.9135802469136
,,,6812000000.0,6812.0,683.9905660377359
,,,6813000000.0,6813.0,638.016129032258
,,,6814000000.0,6814.0,634.6
,,,6815000000.0,6815.0,680.7857142857143
,,,6816000000.0,6816.0,957.1730769230769
,,,6817000000.0,6817.0,904.5585585585585
,,,6818000000.0,6818.0,1140.3545454545454
,,,6819000000.0,6819.0,719.1913043478261
,,,6820000000.0,6820.0,686.0
,,,6821000000.0,6821.0,731.2033898305085
,,,6822000000.0,6822.0,632.3064516129032
,,,6823000000.0,6823.0,634.8560606060606
,,,6824000000.0,6824.0,693.4488188976378
,,,6825000000.0,6825.0,690.5925925925926
,,,6826000000.0,6826.0,610.7692307692307
,399.0,,6826702451.0,6826.0,399.0
,,,6827000000.0,6827.0,663.0538461538462
,394.0,,6827522764.0,6827.0,394.0
,,,6828000000.0,6828.0,688.3409090909091
,,,6829000000.0,6829.0,612.5932203389831
,,,6830000000.0,6830.0,571.6412213740458
,375.0,,6830523910.0,6830.0,375.0
,,,6831000000.0,6831.0,616.2413793103449
,,,6833000000.0,6833.0,859.4315789473684
,,,6834000000.0,6834.0,1081.4583333333333
,,,6835000000.0,6835.0,2223.866666666667
,,,6836000000.0,6836.0,816.3411764705883
,,,6837000000.0,6837.0,689.92
,,,6838000000.0,6838.0,700.7033898305085
,,,6839000000.0,6839.0,608.2972972972973
,,,6840000000.0,6840.0,767.0151515151515
,,,6841000000.0,6841.0,704.5371900826447
,388.0,,6841366203.0,6841.0,388.0
,,,6842000000.0,6842.0,627.305785123967
,,,6843000000.0,6843.0,669.2
,394.0,,6843563338.0,6843.0,394.0
,,,6844000000.0,6844.0,677.9230769230769
,,,6845000000.0,6845.0,662.9674796747968
,393.0,,6845225891.0,6845.0,393.0
,,,6846000000.0,6846.0,1051.7551020408164
,,,6847000000.0,6847.0,584.6335877862596
,397.0,,6847132922.0,6847.0,397.0
,,,6848000000.0,6848.0,791.0593220338983
,,,6849000000.0,6849.0,654.2212389380531
,,,6850000000.0,6850.0,711.6744186046511
,,,6851000000.0,6851.0,1070.061403508772
,,,6852000000.0,6852.0,784.624
,,,6853000000.0,6853.0,686.0522388059702
,,,6854000000.0,6854.0,684.7573529411765
,,,6855000000.0,6855.0,740.3050847457627
,,,6856000000.0,6856.0,640.412213740458
,,,6857000000.0,6857.0,685.3534482758621
,,,6858000000.0,6858.0,758.4090909090909
,,,6859000000.0,6859.0,632.6428571428571
,,,6860000000.0,6860.0,634.5537190082645
,393.0,,6860534277.0,6860.0,393.0
,354.0,,6860928705.0,6860.0,354.0
,,,6861000000.0,6861.0,669.5396825396825
,,,6862000000.0,6862.0,634.3963963963964
,,,6863000000.0,6863.0,692.3529411764706
,,,6864000000.0,6864.0,635.7741935483871
,,,6865000000.0,6865.0,719.578947368421
,,,6866000000.0,6866.0,570.2125984251968
,,,6867000000.0,6867.0,782.2786885245902
,397.0,,6867131309.0,6867.0,397.0
,,,6868000000.0,6868.0,786.5390625
,,,6869000000.0,6869.0,1208.7282608695652
,,,6870000000.0,6870.0,637.528
,,,6871000000.0,6871.0,789.6120689655172
,,,6872000000.0,6872.0,689.7244094488188
,,,6873000000.0,6873.0,778.5591397849462
,,,6874000000.0,6874.0,620.9561403508771
,,,6875000000.0,6875.0,657.2307692307693
,,,6876000000.0,6876.0,809.0
,,,6877000000.0,6877.0,639.8153846153846
,,,6878000000.0,6878.0,658.0846153846154
,,,6879000000.0,6879.0,684.025641025641
,354.0,,6879418602.0,6879.0,354.0
,,,6880000000.0,6880.0,609.3230769230769
,,,6881000000.0,6881.0,630.24
,,,6882000000.0,6882.0,870.9803921568628
,,,6883000000.0,6883.0,701.234375
,392.0,,6883430478.0,6883.0,392.0
,,,6884000000.0,6884.0,882.3949579831933
,,,6885000000.0,6885.0,887.3170731707318
,,,6886000000.0,6886.0,871.9652173913043
,,,6887000000.0,6887.0,716.0296296296297
,,,6888000000.0,6888.0,739.9550561797753
,,,6889000000.0,6889.0,968.25
,,,6890000000.0,6890.0,658.825
,,,6891000000.0,6891.0,657.2479338842975
,,,6892000000.0,6892.0,826.1626016260162
,,,6893000000.0,6893.0,740.6410256410256
,,,6894000000.0,6894.0,648.3764705882353
,,,6895000000.0,6895.0,860.6896551724138
,,,6896000000.0,6896.0,632.3644859813085
,,,6897000000.0,6897.0,639.7704918032787
,,,6898000000.0,6898.0,707.6134453781513
,,,6899000000.0,6899.0,664.2079207920792
,,,6900000000.0,6900.0,692.9649122807018
,,,6901000000.0,6901.0,740.3064516129032
,378.0,,6901941990.0,6901.0,378.0
,,,6902000000.0,6902.0,900.2363636363636
,,,6903000000.0,6903.0,683.5692307692308
,,,6904000000.0,6904.0,705.5671641791045
,,,6905000000.0,6905.0,732.5840707964602
,,,6906000000.0,6906.0,640.1666666666666
,,,6907000000.0,6907.0,687.953125
,,,6908000000.0,6908.0,695.0797101449275
,,,6909000000.0,6909.0,606.6666666666666
,,,6910000000.0,6910.0,662.6640625
,381.0,,6910149074.0,6910.0,381.0
,,,6911000000.0,6911.0,697.6641221374045
,,,6912000000.0,6912.0,601.139344262295
,391.0,,6912284491.0,6912.0,391.0
,,,6913000000.0,6913.0,581.9076923076923
,,,6914000000.0,6914.0,1044.1780821917807
,,,6915000000.0,6915.0,830.76
,,,6916000000.0,6916.0,779.8558558558559
,,,6917000000.0,6917.0,832.6694214876034
,,,6918000000.0,6918.0,1045.7943925233644
,,,6919000000.0,6919.0,633.1544715447154
,,,6920000000.0,6920.0,673.7890625
,,,6921000000.0,6921.0,734.2377049180328
,,,6922000000.0,6922.0,634.1825396825396
,,,6923000000.0,6923.0,668.2462686567164
,,,6924000000.0,6924.0,663.8
,,,6925000000.0,6925.0,690.96875
,,,6926000000.0,6926.0,696.9043478260869
,,,6927000000.0,6927.0,603.5555555555555
,,,6928000000.0,6928.0,621.2204724409448
,,,6929000000.0,6929.0,824.8666666666667
,,,6930000000.0,6930.0,634.1
,,,6931000000.0,6931.0,846.1379310344828
,,,6932000000.0,6932.0,814.2621359223301
,,,6933000000.0,6933.0,947.1946902654868
,,,6934000000.0,6934.0,890.2
,,,6935000000.0,6935.0,737.1269841269841
,,,6936000000.0,6936.0,951.578947368421
,,,6937000000.0,6937.0,669.4947368421052
,,,6938000000.0,6938.0,689.3333333333334
,,,6939000000.0,6939.0,576.2204724409448
,,,6940000000.0,6940.0,882.9032258064516
,,,6941000000.0,6941.0,677.1705426356589
,,,6942000000.0,6942.0,637.3464566929134
,,,6943000000.0,6943.0,659.7651515151515
,382.0,,6943496004.0,6943.0,382.0
,,,6944000000.0,6944.0,679.5230769230769
,,,6945000000.0,6945.0,840.375
,,,6946000000.0,6946.0,1200.89010989011
,,,6947000000.0,6947.0,657.75
,,,6948000000.0,6948.0,746.8728813559322
,,,6949000000.0,6949.0,835.8252427184466
,,,6950000000.0,6950.0,1026.1927710843374
,,,6951000000.0,6951.0,713.0
,,,6952000000.0,6952.0,993.3473684210526
,,,6953000000.0,6953.0,615.16
,,,6954000000.0,6954.0,690.2444444444444
,,,6955000000.0,6955.0,655.1739130434783
,,,6956000000.0,6956.0,908.8181818181819
,,,6957000000.0,6957.0,698.8761904761905
,,,6958000000.0,6958.0,682.1666666666666
,,,6959000000.0,6959.0,645.6854838709677
,,,6960000000.0,6960.0,704.496062992126
,394.0,,6960186475.0,6960.0,394.0
,,,6961000000.0,6961.0,726.6744186046511
,391.0,,6961092048.0,6961.0,391.0
,,,6962000000.0,6962.0,632.1694915254237
,,,6963000000.0,6963.0,599.9770992366413
,,,6964000000.0,6964.0,575.0923076923077
,,,6965000000.0,6965.0,845.1666666666666
,,,6966000000.0,6966.0,727.5403225806451
,,,6967000000.0,6967.0,812.1048387096774
,398.0,,6967975434.0,6967.0,398.0
,,,6968000000.0,6968.0,1136.2892561983472
,,,6969000000.0,6969.0,779.72
,,,6970000000.0,6970.0,618.6216216216217
,,,6971000000.0,6971.0,660.6153846153846
,,,6972000000.0,6972.0,933.0176991150443
,,,6973000000.0,6973.0,625.9015151515151
,394.0,,6973006685.0,6973.0,394.0
,,,6974000000.0,6974.0,660.828125
,,,6975000000.0,6975.0,662.6888888888889
,,,6976000000.0,6976.0,601.0923076923077
,,,6977000000.0,6977.0,608.1395348837209
,,,6978000000.0,6978.0,622.5081967213115
,395.0,,6978034758.0,6978.0,395.0
,373.0,,6978404810.0,6978.0,373.0
,,,6979000000.0,6979.0,781.9459459459459
,,,6980000000.0,6980.0,615.8582677165355
,,,6981000000.0,6981.0,729.2314049586777
,,,6982000000.0,6982.0,1112.2978723404256
,,,6983000000.0,6983.0,792.0330578512396
,,,6984000000.0,6984.0,882.36
,,,6985000000.0,6985.0,626.2926829268292
,,,6986000000.0,6986.0,974.6
,,,6987000000.0,6987.0,584.5967741935484
,,,6988000000.0,6988.0,630.7786885245902
,,,6989000000.0,6989.0,640.8467741935484
,,,6990000000.0,6990.0,656.1578947368421
,,,6991000000.0,6991.0,656.6821705426356
,,,6992000000.0,6992.0,620.2481203007519
,,,6993000000.0,6993.0,644.5692307692308
,,,6994000000.0,6994.0,602.2403100775193
,,,6995000000.0,6995.0,618.311475409836
,,,6996000000.0,6996.0,592.0451127819549
,,,6997000000.0,6997.0,718.55
,,,6998000000.0,6998.0,706.8943089430894
,,,6999000000.0,6999.0,1128.6444444444444
,,,7000000000.0,7000.0,1127.132075471698
,,,7001000000.0,7001.0,681.5040650406504
,,,7002000000.0,7002.0,637.7972972972973
,,,7003000000.0,7003.0,730.2935779816514
,,,7004000000.0,7004.0,649.3863636363636
,,,7005000000.0,7005.0,705.3185840707964
,,,7006000000.0,7006.0,822.0
,,,7007000000.0,7007.0,702.5806451612904
,398.0,,7007445334.0,7007.0,398.0
,,,7008000000.0,7008.0,652.1981981981982
,,,7009000000.0,7009.0,625.525
,,,7010000000.0,7010.0,679.8428571428572
,,,7011000000.0,7011.0,711.2857142857143
,,,7012000000.0,7012.0,631.2268907563025
,,,7013000000.0,7013.0,580.5166666666667
,,,7014000000.0,7014.0,649.8035714285714
,,,7015000000.0,7015.0,850.6388888888889
,,,7016000000.0,7016.0,720.4016393442623
,,,7017000000.0,7017.0,784.9834710743802
,,,7018000000.0,7018.0,1019.0916666666667
,,,7019000000.0,7019.0,739.3277310924369
,,,7020000000.0,7020.0,680.2325581395348
,,,7021000000.0,7021.0,792.6974789915967
,,,7022000000.0,7022.0,688.1229508196722
,,,7023000000.0,7023.0,701.8854961832061
,,,7024000000.0,7024.0,693.6953125
,,,7025000000.0,7025.0,680.4402985074627
,,,7026000000.0,7026.0,614.3896103896104
,,,7027000000.0,7027.0,980.2857142857143
,,,7028000000.0,7028.0,699.8290598290598
,,,7029000000.0,7029.0,612.695652173913
,,,7030000000.0,7030.0,635.3474576271186
,,,7031000000.0,7031.0,657.063492063492
,,,7032000000.0,7032.0,740.0956521739131
,,,7033000000.0,7033.0,733.483606557377
,,,7034000000.0,7034.0,701.6666666666666
,,,7035000000.0,7035.0,798.224
,,,7036000000.0,7036.0,951.074074074074
,,,7037000000.0,7037.0,686.1304347826087
,,,7038000000.0,7038.0,753.1074380165289
,,,7039000000.0,7039.0,697.804347826087
,,,7040000000.0,7040.0,684.2520325203252
,,,7041000000.0,7041.0,689.7058823529412
,,,7042000000.0,7042.0,630.8211382113822
,,,7043000000.0,7043.0,668.2923076923076
,,,7044000000.0,7044.0,733.3409090909091
,393.0,,7044558879.0,7044.0,393.0
,396.0,,7044793462.0,7044.0,396.0
,,,7045000000.0,7045.0,646.65
,,,7046000000.0,7046.0,1167.9052631578948
,,,7047000000.0,7047.0,758.2935779816514
,,,7048000000.0,7048.0,1359.2934782608695
,,,7049000000.0,7049.0,658.7757009345794
,,,7050000000.0,7050.0,690.984375
,,,7051000000.0,7051.0,709.1417910447761
,,,7052000000.0,7052.0,643.5891472868217
,380.0,,7052653672.0,7052.0,380.0
,,,7053000000.0,7053.0,684.1317829457364
,,,7054000000.0,7054.0,696.3134328358209
,,,7055000000.0,7055.0,769.8275862068965
,,,7056000000.0,7056.0,612.6136363636364
,,,7057000000.0,7057.0,689.3984375
,,,7058000000.0,7058.0,697.2408759124088
,,,7059000000.0,7059.0,630.9230769230769
,,,7060000000.0,7060.0,669.0546875
,,,7061000000.0,7061.0,686.9160305343512
,,,7062000000.0,7062.0,628.5294117647059
,,,7063000000.0,7063.0,620.1056910569106
,,,7064000000.0,7064.0,860.0857142857143
,,,7065000000.0,7065.0,1001.3793103448276
,,,7066000000.0,7066.0,745.6736842105263
,,,7067000000.0,7067.0,989.7962962962963
,,,7068000000.0,7068.0,634.455223880597
,,,7069000000.0,7069.0,570.2878787878788
,,,7070000000.0,7070.0,683.1323529411765
,,,7071000000.0,7071.0,663.1681415929204
,,,7072000000.0,7072.0,617.8671875
,,,7073000000.0,7073.0,663.6541353383459
,,,7074000000.0,7074.0,672.2945736434109
,,,7075000000.0,7075.0,656.9925925925926
,,,7076000000.0,7076.0,624.375939849624
,,,7077000000.0,7077.0,675.1796875
,,,7078000000.0,7078.0,660.5769230769231
,,,7079000000.0,7079.0,681.6306306306307
,,,7080000000.0,7080.0,729.0578512396694
,,,7081000000.0,7081.0,946.2242990654206
,,,7082000000.0,7082.0,921.4215686274509
,376.0,,7082436070.0,7082.0,376.0
,,,7083000000.0,7083.0,678.6153846153846
,,,7084000000.0,7084.0,784.6071428571429
,,,7085000000.0,7085.0,791.0648148148148
,,,7086000000.0,7086.0,633.6416666666667
,,,7087000000.0,7087.0,655.5661764705883
,,,7088000000.0,7088.0,681.2758620689655
,,,7089000000.0,7089.0,602.4920634920635
,,,7090000000.0,7090.0,685.9477611940298
,,,7091000000.0,7091.0,665.3203125
,,,7092000000.0,7092.0,633.406015037594
,,,7093000000.0,7093.0,641.8558558558559
,,,7094000000.0,7094.0,711.8181818181819
,,,7095000000.0,7095.0,678.8173913043478
,,,7096000000.0,7096.0,641.3416666666667
,,,7097000000.0,7097.0,692.1900826446281
,,,7098000000.0,7098.0,966.3333333333334
,,,7099000000.0,7099.0,899.8130841121496
,,,7100000000.0,7100.0,673.6046511627907
,,,7101000000.0,7101.0,660.8
,,,7102000000.0,7102.0,753.0084033613446
,,,7103000000.0,7103.0,691.515625
,,,7104000000.0,7104.0,723.3484848484849
,,,7105000000.0,7105.0,733.5929203539823
,,,7106000000.0,7106.0,714.6842105263158
,,,7107000000.0,7107.0,839.2710280373832
,392.0,,7107665865.0,7107.0,392.0
,,,7108000000.0,7108.0,635.1461538461539
,372.0,,7108510865.0,7108.0,372.0
,,,7109000000.0,7109.0,624.65
,,,7110000000.0,7110.0,678.7619047619048
,,,7111000000.0,7111.0,692.2015503875969
,,,7112000000.0,7112.0,640.9112903225806
,,,7113000000.0,7113.0,639.6315789473684
,,,7114000000.0,7114.0,894.1416666666667
,,,7115000000.0,7115.0,982.17
,,,7116000000.0,7116.0,680.5083333333333
,,,7117000000.0,7117.0,726.6814814814815
,,,7118000000.0,7118.0,709.4433962264151
,,,7119000000.0,7119.0,696.6947368421053
,,,7120000000.0,7120.0,623.5967741935484
,,,7121000000.0,7121.0,741.8965517241379
,,,7122000000.0,7122.0,655.0983606557377
,,,7123000000.0,7123.0,671.6439393939394
,,,7124000000.0,7124.0,691.2265625
,,,7125000000.0,7125.0,683.1417910447761
,,,7126000000.0,7126.0,627.4736842105264
,,,7127000000.0,7127.0,660.5079365079365
,366.0,,7127567950.0,7127.0,366.0
,,,7128000000.0,7128.0,666.1984732824427
,394.0,,7128153887.0,7128.0,394.0
,,,7129000000.0,7129.0,550.7731092436975
,,,7130000000.0,7130.0,580.7089552238806
,,,7131000000.0,7131.0,947.2818181818182
,,,7132000000.0,7132.0,1106.8631578947368
,,,7133000000.0,7133.0,638.7175572519084
,,,7134000000.0,7134.0,627.6944444444445
,,,7135000000.0,7135.0,719.3084112149533
,,,7136000000.0,7136.0,664.1896551724138
,,,7137000000.0,7137.0,685.0073529411765
,,,7138000000.0,7138.0,739.3833333333333
,,,7139000000.0,7139.0,644.3571428571429
,,,7140000000.0,7140.0,674.827067669173
,,,7141000000.0,7141.0,680.9842519685039
,,,7142000000.0,7142.0,676.21875
,,,7143000000.0,7143.0,697.7407407407408
,,,7144000000.0,7144.0,703.3821138211382
,,,7145000000.0,7145.0,635.7666666666667
,,,7146000000.0,7146.0,1683.388888888889
,,,7147000000.0,7147.0,879.72
,,,7148000000.0,7148.0,995.7358490566038
,,,7149000000.0,7149.0,947.3298969072165
,,,7150000000.0,7150.0,875.7478991596639
,,,7151000000.0,7151.0,707.0746268656717
,,,7152000000.0,7152.0,664.452380952381
,,,7153000000.0,7153.0,705.2461538461539
,,,7154000000.0,7154.0,693.7307692307693
,,,7155000000.0,7155.0,687.9901960784314
,,,7156000000.0,7156.0,857.3553719008264
,,,7157000000.0,7157.0,691.3149606299213
,,,7158000000.0,7158.0,685.2296296296296
,,,7159000000.0,7159.0,626.7244094488188
,,,7160000000.0,7160.0,680.8333333333334
,,,7161000000.0,7161.0,852.6666666666666
,,,7162000000.0,7162.0,669.242718446602
,,,7163000000.0,7163.0,605.8
,,,7164000000.0,7164.0,686.042372881356
,,,7165000000.0,7165.0,1423.8870967741937
,,,7166000000.0,7166.0,591.4166666666666
,,,7167000000.0,7167.0,1056.4623655913979
,,,7168000000.0,7168.0,650.7692307692307
,381.0,,7168180350.0,7168.0,381.0
,396.0,,7168365662.0,7168.0,396.0
,,,7169000000.0,7169.0,707.4260869565218
,,,7170000000.0,7170.0,716.0393700787401
,,,7171000000.0,7171.0,822.9310344827586
,,,7172000000.0,7172.0,636.5538461538462
,,,7173000000.0,7173.0,687.7744360902255
,,,7174000000.0,7174.0,702.8527131782946
,,,7175000000.0,7175.0,680.5481481481481
,392.0,,7175979673.0,7175.0,392.0
,,,7176000000.0,7176.0,628.5454545454545
,398.0,,7176229153.0,7176.0,398.0
,,,7177000000.0,7177.0,623.8721804511279
,,,7178000000.0,7178.0,590.0
,,,7179000000.0,7179.0,661.4158415841584
,,,7180000000.0,7180.0,645.3423423423424
,,,7181000000.0,7181.0,991.6018518518518
,,,7182000000.0,7182.0,1468.3376623376623
,,,7183000000.0,7183.0,654.9047619047619
,,,7184000000.0,7184.0,688.5746268656717
,,,7185000000.0,7185.0,690.0238095238095
,,,7186000000.0,7186.0,691.2295081967213
,,,7187000000.0,7187.0,690.1691176470588
,,,7188000000.0,7188.0,782.3193277310925
,,,7189000000.0,7189.0,641.8267716535433
,,,7190000000.0,7190.0,694.2706766917294
,374.0,,7190372383.0,7190.0,374.0
,,,7191000000.0,7191.0,690.890625
,350.0,,7191366133.0,7191.0,350.0
,,,7192000000.0,7192.0,660.7518796992481
,,,7193000000.0,7193.0,660.219696969697
,394.0,,7193810561.0,7193.0,394.0
,,,7194000000.0,7194.0,883.3650793650794
,,,7195000000.0,7195.0,631.702479338843
,,,7196000000.0,7196.0,770.5142857142857
,,,7197000000.0,7197.0,613.9090909090909
,,,7198000000.0,7198.0,836.9756097560976
,,,7199000000.0,7199.0,880.6701030927835
,,,7200000000.0,7200.0,957.7428571428571
,,,7201000000.0,7201.0,1084.2769230769231
,,,7202000000.0,7202.0,918.0808080808081
,,,7203000000.0,7203.0,732.2888888888889
,,,7204000000.0,7204.0,610.0076923076923
,,,7205000000.0,7205.0,700.8648648648649
,,,7206000000.0,7206.0,605.3939393939394
,,,7207000000.0,7207.0,664.939393939394
,,,7208000000.0,7208.0,669.8507462686567
,,,7209000000.0,7209.0,584.7401574803149
,,,7210000000.0,7210.0,611.7615384615384
,,,7211000000.0,7211.0,615.9906542056075
,,,7212000000.0,7212.0,679.140350877193
,,,7213000000.0,7213.0,817.9906542056075
,,,7214000000.0,7214.0,1031.6764705882354
,,,7215000000.0,7215.0,767.074074074074
,,,7216000000.0,7216.0,613.6046511627907
,,,7217000000.0,7217.0,605.2824427480916
,,,7218000000.0,7218.0,673.4074074074074
,,,7219000000.0,7219.0,588.8174603174604
,,,7220000000.0,7220.0,666.9230769230769
,,,7221000000.0,7221.0,665.1583333333333
,,,7222000000.0,7222.0,629.1048387096774
,,,7223000000.0,7223.0,950.0916666666667
,,,7224000000.0,7224.0,683.0
,,,7225000000.0,7225.0,690.0597014925373
,,,7226000000.0,7226.0,535.8983050847457
,,,7227000000.0,7227.0,699.2325581395348
,,,7228000000.0,7228.0,605.97
,,,7229000000.0,7229.0,746.2051282051282
,,,7230000000.0,7230.0,798.927927927928
,,,7231000000.0,7231.0,830.3675213675214
,,,7232000000.0,7232.0,1219.3023255813953
,,,7233000000.0,7233.0,914.8214285714286
,,,7234000000.0,7234.0,676.7867647058823
,,,7235000000.0,7235.0,649.0508474576271
,,,7236000000.0,7236.0,991.5208333333334
,,,7237000000.0,7237.0,684.7333333333333
,,,7238000000.0,7238.0,715.9915254237288
,,,7239000000.0,7239.0,622.936507936508
,,,7240000000.0,7240.0,668.4253731343283
,,,7241000000.0,7241.0,668.3953488372093
,,,7242000000.0,7242.0,611.4488188976378
,,,7243000000.0,7243.0,675.8032786885246
,,,7244000000.0,7244.0,652.2421875
,,,7245000000.0,7245.0,624.2622950819672
,,,7246000000.0,7246.0,1058.3909090909092
,,,7247000000.0,7247.0,759.2741935483871
,,,7248000000.0,7248.0,1260.6464646464647
,,,7249000000.0,7249.0,637.7280701754386
,,,7250000000.0,7250.0,682.9848484848485
,,,7251000000.0,7251.0,663.7753623188406
,,,7252000000.0,7252.0,597.1203007518797
,,,7253000000.0,7253.0,783.1016949152543
,398.0,,7253406817.0,7253.0,398.0
,,,7254000000.0,7254.0,906.3529411764706
,,,7255000000.0,7255.0,1006.5633802816901
,,,7256000000.0,7256.0,596.188524590164
,,,7257000000.0,7257.0,670.5227272727273
,,,7258000000.0,7258.0,663.6046511627907
,,,7259000000.0,7259.0,600.0852713178294
,,,7260000000.0,7260.0,657.5692307692308
,,,7261000000.0,7261.0,657.9846153846154
,,,7262000000.0,7262.0,621.2203389830509
,,,7263000000.0,7263.0,633.5725190839695
,378.0,,7263273016.0,7263.0,378.0
,,,7264000000.0,7264.0,1215.111111111111
,,,7265000000.0,7265.0,704.9633027522935
,,,7266000000.0,7266.0,688.7642276422764
,,,7267000000.0,7267.0,700.5131578947369
,,,7268000000.0,7268.0,681.2666666666667
,,,7269000000.0,7269.0,886.7714285714286
,,,7270000000.0,7270.0,704.468253968254
,,,7271000000.0,7271.0,726.7881355932203
,,,7272000000.0,7272.0,704.7177419354839
,,,7273000000.0,7273.0,691.3484848484849
,,,7274000000.0,7274.0,719.9126984126984
,,,7275000000.0,7275.0,708.1865671641791
,,,7276000000.0,7276.0,654.2727272727273
,,,7277000000.0,7277.0,680.2595419847328
,,,7278000000.0,7278.0,693.3153846153846
,,,7279000000.0,7279.0,907.1909090909091
,,,7280000000.0,7280.0,579.5384615384615
,396.0,,7280656715.0,7280.0,396.0
,,,7281000000.0,7281.0,931.8067226890756
,,,7282000000.0,7282.0,1020.716049382716
,,,7283000000.0,7283.0,754.5783132530121
,,,7284000000.0,7284.0,632.2051282051282
,,,7285000000.0,7285.0,708.9652173913043
,,,7286000000.0,7286.0,842.3846153846154
,,,7287000000.0,7287.0,699.6390977443609
,,,7288000000.0,7288.0,707.9338842975206
,,,7289000000.0,7289.0,621.953125
,,,7290000000.0,7290.0,697.7835820895523
,,,7291000000.0,7291.0,691.6434108527131
,,,7292000000.0,7292.0,608.3082706766917
,,,7293000000.0,7293.0,684.469387755102
,,,7294000000.0,7294.0,687.7524752475248
,,,7295000000.0,7295.0,687.546218487395
,,,7296000000.0,7296.0,671.0454545454545
,,,7297000000.0,7297.0,655.4916666666667
,,,7298000000.0,7298.0,707.5132743362832
,,,7299000000.0,7299.0,1007.2619047619048
,394.0,,7299958852.0,7299.0,394.0
,,,7300000000.0,7300.0,688.3252032520326
,,,7301000000.0,7301.0,685.074074074074
,,,7302000000.0,7302.0,704.8409090909091
,,,7303000000.0,7303.0,681.7364341085271
,,,7304000000.0,7304.0,695.2910447761194
,,,7305000000.0,7305.0,778.0353982300885
,,,7306000000.0,7306.0,820.900826446281
,,,7307000000.0,7307.0,723.1954887218045
,,,7308000000.0,7308.0,688.0538461538462
,,,7309000000.0,7309.0,626.472
,,,7310000000.0,7310.0,680.7519379844962
,,,7311000000.0,7311.0,709.6124031007752
,,,7312000000.0,7312.0,675.1083333333333
,397.0,,7312201041.0,7312.0,397.0
,,,7313000000.0,7313.0,667.6136363636364
,,,7314000000.0,7314.0,643.5365853658536
,,,7315000000.0,7315.0,1005.2954545454545
,,,7316000000.0,7316.0,894.4027777777778
,,,7317000000.0,7317.0,770.4414414414415
,,,7318000000.0,7318.0,703.6
,,,7319000000.0,7319.0,621.349593495935
,,,7320000000.0,7320.0,709.2945736434109
,,,7321000000.0,7321.0,705.6083333333333
,,,7322000000.0,7322.0,670.2796610169491
,387.0,,7322106094.0,7322.0,387.0
,,,7323000000.0,7323.0,887.3032786885246
,,,7324000000.0,7324.0,687.7765957446809
,,,7325000000.0,7325.0,640.9285714285714
,,,7326000000.0,7326.0,780.421052631579
,,,7327000000.0,7327.0,702.8230769230769
,,,7328000000.0,7328.0,672.2325581395348
,378.0,,7328811303.0,7328.0,378.0
,,,7329000000.0,7329.0,686.8938053097345
,,,7330000000.0,7330.0,793.0083333333333
,,,7331000000.0,7331.0,743.7603305785124
,,,7332000000.0,7332.0,1057.71875
,,,7333000000.0,7333.0,843.7142857142857
,,,7334000000.0,7334.0,690.9782608695652
,,,7335000000.0,7335.0,692.8951612903226
,,,7336000000.0,7336.0,1077.04
,,,7337000000.0,7337.0,728.8333333333334
,,,7338000000.0,7338.0,677.1101694915254
,393.0,,7338153492.0,7338.0,393.0
,393.0,,7338296356.0,7338.0,393.0
,,,7339000000.0,7339.0,601.0393700787401
,,,7340000000.0,7340.0,684.0225563909775
,,,7341000000.0,7341.0,689.1317829457364
,,,7342000000.0,7342.0,628.9112903225806
,,,7344000000.0,7344.0,896.7906976744187
,,,7345000000.0,7345.0,707.2627118644068
,,,7346000000.0,7346.0,1037.0106382978724
,,,7347000000.0,7347.0,635.8760330578513
,,,7348000000.0,7348.0,781.1034482758621
,,,7349000000.0,7349.0,825.8620689655172
,,,7350000000.0,7350.0,1202.7611940298507
,,,7351000000.0,7351.0,621.4
,341.0,,7351552816.0,7351.0,341.0
,398.0,,7351853285.0,7351.0,398.0
,,,7352000000.0,7352.0,599.2093023255813
,,,7353000000.0,7353.0,680.25
,,,7354000000.0,7354.0,708.7835820895523
,,,7355000000.0,7355.0,724.8571428571429
,,,7356000000.0,7356.0,857.5378151260504
,,,7357000000.0,7357.0,680.6788321167883
,,,7358000000.0,7358.0,693.7615384615384
,,,7359000000.0,7359.0,635.007874015748
,388.0,,7359401046.0,7359.0,388.0
,,,7360000000.0,7360.0,690.4180327868852
,394.0,,7360486306.0,7360.0,394.0
,390.0,,7360817609.0,7360.0,390.0
,,,7361000000.0,7361.0,652.4453125
,,,7362000000.0,7362.0,756.1111111111111
,,,7363000000.0,7363.0,730.8396946564885
,,,7364000000.0,7364.0,953.1944444444445
,,,7365000000.0,7365.0,992.2
,,,7366000000.0,7366.0,663.7368421052631
,,,7367000000.0,7367.0,740.2385321100918
,,,7368000000.0,7368.0,691.3059701492538
,,,7369000000.0,7369.0,648.9504132231405
,,,7370000000.0,7370.0,713.015503875969
,,,7371000000.0,7371.0,707.2727272727273
,,,7372000000.0,7372.0,672.8818897637796
,374.0,,7372142297.0,7372.0,374.0
,,,7373000000.0,7373.0,684.3181818181819
,,,7374000000.0,7374.0,696.546875
,,,7375000000.0,7375.0,694.0444444444445
,,,7376000000.0,7376.0,752.5636363636364
,,,7377000000.0,7377.0,623.6923076923077
,,,7378000000.0,7378.0,695.5669291338583
,,,7379000000.0,7379.0,615.2260869565217
,,,7380000000.0,7380.0,597.1176470588235
,,,7381000000.0,7381.0,800.6896551724138
,,,7382000000.0,7382.0,1393.7721518987341
,,,7383000000.0,7383.0,677.8740157480315
,,,7384000000.0,7384.0,700.455223880597
,,,7385000000.0,7385.0,687.8412698412699
,,,7386000000.0,7386.0,625.5891472868217
,,,7387000000.0,7387.0,689.9343065693431
,,,7388000000.0,7388.0,728.6803278688525
,,,7389000000.0,7389.0,661.563492063492
,,,7390000000.0,7390.0,691.6390977443609
,,,7391000000.0,7391.0,683.453125
,,,7392000000.0,7392.0,650.7169811320755
,,,7393000000.0,7393.0,705.5483870967741
,,,7394000000.0,7394.0,613.563492063492
,382.0,,7394363706.0,7394.0,382.0
,399.0,,7394452612.0,7394.0,399.0
,,,7395000000.0,7395.0,594.6890756302521
,,,7396000000.0,7396.0,716.0
,,,7397000000.0,7397.0,725.5192307692307
,,,7398000000.0,7398.0,868.7964601769911
,,,7399000000.0,7399.0,1363.092105263158
,,,7400000000.0,7400.0,578.1052631578947
,,,7401000000.0,7401.0,661.8148148148148
,,,7402000000.0,7402.0,850.9459459459459
,,,7403000000.0,7403.0,672.937984496124
,,,7404000000.0,7404.0,673.1333333333333
,,,7405000000.0,7405.0,660.3571428571429
,,,7406000000.0,7406.0,626.9090909090909
,,,7407000000.0,7407.0,663.7372262773723
,,,7408000000.0,7408.0,665.3358778625955
,,,7409000000.0,7409.0,597.2125984251968
,,,7410000000.0,7410.0,694.5426356589147
,,,7411000000.0,7411.0,670.4230769230769
,,,7412000000.0,7412.0,646.2416666666667
,,,7413000000.0,7413.0,865.0
,,,7414000000.0,7414.0,734.1914893617021
,,,7415000000.0,7415.0,1231.191011235955
,,,7416000000.0,7416.0,998.5643564356436
,,,7417000000.0,7417.0,724.3196721311475
,,,7418000000.0,7418.0,661.4148148148148
,,,7419000000.0,7419.0,598.104
,,,7420000000.0,7420.0,671.5307692307692
,376.0,,7420356000.0,7420.0,376.0
,,,7421000000.0,7421.0,671.8617886178862
,,,7422000000.0,7422.0,655.3333333333334
,,,7423000000.0,7423.0,639.8134328358209
,,,7424000000.0,7424.0,991.6458333333334
,,,7425000000.0,7425.0,630.6283185840708
,,,7426000000.0,7426.0,630.7388059701492
,,,7427000000.0,7427.0,700.3700787401575
,394.0,,7427068813.0,7427.0,394.0
,,,7428000000.0,7428.0,643.8167938931298
,,,7429000000.0,7429.0,591.017094017094
,,,7430000000.0,7430.0,677.2459016393443
,,,7431000000.0,7431.0,866.7368421052631
,,,7432000000.0,7432.0,1149.388349514563
,,,7433000000.0,7433.0,615.6307692307693
,,,7434000000.0,7434.0,686.7664233576643
,,,7435000000.0,7435.0,689.9538461538461
,,,7436000000.0,7436.0,571.0530973451328
,,,7437000000.0,7437.0,692.4379562043796
,,,7438000000.0,7438.0,699.4434782608696
,,,7439000000.0,7439.0,767.0462962962963
,,,7440000000.0,7440.0,715.6923076923077
,,,7441000000.0,7441.0,682.4181818181818
,,,7442000000.0,7442.0,696.1153846153846
,,,7443000000.0,7443.0,799.5130434782609
,395.0,,7443759231.0,7443.0,395.0
,,,7444000000.0,7444.0,643.796875
,,,7445000000.0,7445.0,679.6140350877193
,,,7446000000.0,7446.0,968.9333333333333
,,,7447000000.0,7447.0,695.6413043478261
,,,7448000000.0,7448.0,653.6060606060606
,,,7449000000.0,7449.0,864.2790697674419
,,,7450000000.0,7450.0,889.8611111111111
,,,7451000000.0,7451.0,707.3432835820895
,,,7452000000.0,7452.0,687.1739130434783
,,,7453000000.0,7453.0,1004.6268656716418
,,,7454000000.0,7454.0,627.3577235772358
,379.0,,7454461003.0,7454.0,379.0
,,,7455000000.0,7455.0,717.3982300884956
,,,7456000000.0,7456.0,707.5196850393701
,,,7457000000.0,7457.0,687.1313868613139
,,,7458000000.0,7458.0,690.1317829457364
,,,7459000000.0,7459.0,691.4645669291339
,,,7460000000.0,7460.0,664.8625954198474
,386.0,,7460524493.0,7460.0,386.0
,,,7461000000.0,7461.0,698.6666666666666
,,,7462000000.0,7462.0,638.5982905982906
,,,7463000000.0,7463.0,580.9685039370079
,,,7464000000.0,7464.0,857.8760330578513
,,,7465000000.0,7465.0,751.9345794392524
,,,7466000000.0,7466.0,722.4344262295082
,,,7467000000.0,7467.0,689.9925925925926
,,,7468000000.0,7468.0,689.4710144927536
,,,7469000000.0,7469.0,912.8888888888889
,,,7470000000.0,7470.0,685.1194029850747
,,,7471000000.0,7471.0,681.5813953488372
,,,7472000000.0,7472.0,663.474358974359
,,,7473000000.0,7473.0,828.4358974358975
,,,7474000000.0,7474.0,703.5779816513761
,,,7475000000.0,7475.0,791.4883720930233
,,,7476000000.0,7476.0,612.8257575757576
,,,7477000000.0,7477.0,657.8167938931298
,,,7478000000.0,7478.0,683.1028037383178
,,,7479000000.0,7479.0,821.6542056074767
,,,7480000000.0,7480.0,684.7102803738318
,,,7481000000.0,7481.0,840.9910714285714
,,,7482000000.0,7482.0,1179.144927536232
,,,7483000000.0,7483.0,784.4594594594595
,,,7484000000.0,7484.0,811.8373983739838
,,,7485000000.0,7485.0,700.8888888888889
,,,7486000000.0,7486.0,688.7073170731708
,,,7487000000.0,7487.0,624.234375
,363.0,,7487583194.0,7487.0,363.0
,,,7488000000.0,7488.0,698.4521739130435
,,,7489000000.0,7489.0,980.918918918919
,,,7490000000.0,7490.0,575.2439024390244
,,,7491000000.0,7491.0,762.1803278688525
,,,7492000000.0,7492.0,635.2539682539683
,399.0,,7492035070.0,7492.0,399.0
,,,7493000000.0,7493.0,719.1068702290077
,394.0,,7493792778.0,7493.0,394.0
,,,7494000000.0,7494.0,705.5045045045046
,,,7495000000.0,7495.0,622.8245614035088
,,,7496000000.0,7496.0,630.3064516129032
,,,7497000000.0,7497.0,681.3307086614174
,,,7498000000.0,7498.0,745.5454545454545
,,,7499000000.0,7499.0,717.0
,,,7500000000.0,7500.0,837.6238532110092
,,,7501000000.0,7501.0,820.3739837398374
,,,7502000000.0,7502.0,1119.9891304347825
,,,7503000000.0,7503.0,664.6585365853658
,,,7504000000.0,7504.0,746.689393939394
,,,7505000000.0,7505.0,743.7181818181818
,,,7506000000.0,7506.0,667.2954545454545
,396.0,,7506195696.0,7506.0,396.0
,,,7507000000.0,7507.0,610.1111111111111
,,,7508000000.0,7508.0,786.8301886792453
,,,7509000000.0,7509.0,683.578125
,,,7510000000.0,7510.0,676.390625
,387.0,,7510458717.0,7510.0,387.0
,,,7511000000.0,7511.0,671.4495412844037
,,,7512000000.0,7512.0,667.025641025641
,,,7513000000.0,7513.0,575.4695652173913
,,,7514000000.0,7514.0,588.4031007751938
,,,7515000000.0,7515.0,934.2666666666667
,,,7516000000.0,7516.0,942.8260869565217
,,,7517000000.0,7517.0,965.6095238095238
,,,7518000000.0,7518.0,942.6171875
,,,7519000000.0,7519.0,643.4666666666667
,379.0,,7519252781.0,7519.0,379.0
,,,7520000000.0,7520.0,635.0438596491229
,,,7521000000.0,7521.0,740.8031496062993
,,,7522000000.0,7522.0,688.1346153846154
,,,7523000000.0,7523.0,576.9285714285714
,398.0,,7523052104.0,7523.0,398.0
,,,7524000000.0,7524.0,772.4272727272727
,374.0,,7524495333.0,7524.0,374.0
,,,7525000000.0,7525.0,691.4360902255639
,,,7526000000.0,7526.0,884.3786407766991
,,,7527000000.0,7527.0,642.0254237288135
,,,7528000000.0,7528.0,642.6209677419355
,,,7529000000.0,7529.0,854.877358490566
,,,7530000000.0,7530.0,596.694214876033
,391.0,,7530894084.0,7530.0,391.0
,,,7531000000.0,7531.0,837.843137254902
,,,7532000000.0,7532.0,1165.763440860215
,,,7533000000.0,7533.0,818.9478260869565
,,,7534000000.0,7534.0,1028.1875
,,,7535000000.0,7535.0,638.6068376068376
,,,7536000000.0,7536.0,814.1016949152543
,,,7537000000.0,7537.0,659.9924812030075
,,,7538000000.0,7538.0,746.3275862068965
,,,7539000000.0,7539.0,776.175
,,,7540000000.0,7540.0,741.1639344262295
,,,7541000000.0,7541.0,691.2677165354331
,,,7542000000.0,7542.0,673.6666666666666
,,,7543000000.0,7543.0,608.5
,,,7544000000.0,7544.0,736.4177215189874
,,,7545000000.0,7545.0,581.4033613445379
,,,7546000000.0,7546.0,971.373831775701
,,,7547000000.0,7547.0,568.0
,,,7548000000.0,7548.0,881.9056603773585
,,,7549000000.0,7549.0,974.3679245283018
,387.0,,7549713096.0,7549.0,387.0
,,,7550000000.0,7550.0,1110.2871287128712
,,,7551000000.0,7551.0,655.7410714285714
,397.0,,7551342159.0,7551.0,397.0
,,,7552000000.0,7552.0,724.6538461538462
,,,7553000000.0,7553.0,666.5433070866142
,,,7554000000.0,7554.0,675.6814814814815
,,,7555000000.0,7555.0,691.9756097560976
,,,7556000000.0,7556.0,676.0396825396825
,,,7557000000.0,7557.0,678.5579710144928
,,,7558000000.0,7558.0,668.3474576271186
,,,7559000000.0,7559.0,702.0333333333333
,,,7560000000.0,7560.0,654.0721649484536
,,,7561000000.0,7561.0,603.4651162790698
,,,7562000000.0,7562.0,600.890756302521
,,,7563000000.0,7563.0,600.931506849315
,,,7564000000.0,7564.0,838.9818181818182
,,,7565000000.0,7565.0,748.8135593220339
,,,7566000000.0,7566.0,1171.5425531914893
,,,7567000000.0,7567.0,1088.7307692307693
,,,7568000000.0,7568.0,686.219512195122
,,,7569000000.0,7569.0,625.0263157894736
,,,7570000000.0,7570.0,755.3247863247864
,,,7571000000.0,7571.0,701.5490196078431
,,,7572000000.0,7572.0,614.4056603773585
,,,7573000000.0,7573.0,676.4545454545455
,,,7574000000.0,7574.0,674.8245614035088
,,,7575000000.0,7575.0,589.5210084033613
,,,7576000000.0,7576.0,616.9538461538461
,,,7577000000.0,7577.0,684.6666666666666
,376.0,,7577053724.0,7577.0,376.0
,,,7578000000.0,7578.0,674.515873015873
,,,7579000000.0,7579.0,675.3404255319149
,,,7580000000.0,7580.0,931.990099009901
,,,7581000000.0,7581.0,679.5137614678899
,390.0,,7581447578.0,7581.0,390.0
,,,7582000000.0,7582.0,831.979797979798
,,,7583000000.0,7583.0,915.9313725490196
,,,7584000000.0,7584.0,1268.9166666666667
,,,7585000000.0,7585.0,697.4094488188977
,,,7586000000.0,7586.0,727.2773109243698
,,,7587000000.0,7587.0,642.7727272727273
,,,7588000000.0,7588.0,890.45
,382.0,,7588063360.0,7588.0,382.0
,,,7589000000.0,7589.0,639.6141732283464
,,,7590000000.0,7590.0,711.7272727272727
,,,7591000000.0,7591.0,695.9741379310345
,,,7592000000.0,7592.0,652.1984732824427
,,,7593000000.0,7593.0,665.75
,356.0,,7593925444.0,7593.0,356.0
,,,7594000000.0,7594.0,683.9158878504672
,,,7595000000.0,7595.0,665.52
,,,7596000000.0,7596.0,669.3620689655172
,,,7597000000.0,7597.0,568.2966101694915
,,,7598000000.0,7598.0,705.9833333333333
,,,7599000000.0,7599.0,879.28125
,,,7600000000.0,7600.0,932.0948275862069
,,,7601000000.0,7601.0,1051.054054054054
,,,7602000000.0,7602.0,660.5867768595041
,,,7603000000.0,7603.0,689.2977099236641
,,,7604000000.0,7604.0,691.0671641791045
,,,7605000000.0,7605.0,716.6036036036036
,,,7606000000.0,7606.0,662.2651515151515
,,,7607000000.0,7607.0,684.2700729927008
,,,7608000000.0,7608.0,697.59375
,,,7609000000.0,7609.0,635.6
,392.0,,7609047842.0,7609.0,392.0
,,,7610000000.0,7610.0,800.7777777777778
,,,7611000000.0,7611.0,677.1098901098901
,,,7612000000.0,7612.0,874.9310344827586
,,,7613000000.0,7613.0,667.2547169811321
,,,7614000000.0,7614.0,605.992
,,,7615000000.0,7615.0,813.1171171171171
,,,7616000000.0,7616.0,1044.857142857143
,,,7617000000.0,7617.0,783.4806201550388
,,,7618000000.0,7618.0,1006.6637168141593
,395.0,,7618404665.0,7618.0,395.0
,,,7619000000.0,7619.0,622.0769230769231
,,,7620000000.0,7620.0,694.8153846153846
,,,7621000000.0,7621.0,700.9626865671642
,,,7622000000.0,7622.0,565.3055555555555
,,,7623000000.0,7623.0,691.320895522388
,,,7624000000.0,7624.0,696.5905511811023
,,,7625000000.0,7625.0,685.6592592592592
,,,7626000000.0,7626.0,635.5984848484849
,221.0,,7626175968.0,7626.0,221.0
,,,7627000000.0,7627.0,709.953488372093
,,,7628000000.0,7628.0,691.6078431372549
,,,7629000000.0,7629.0,644.8421052631579
,,,7630000000.0,7630.0,670.1538461538462
,,,7631000000.0,7631.0,604.844262295082
,,,7632000000.0,7632.0,868.4433962264151
,,,7633000000.0,7633.0,748.1792452830189
,,,7634000000.0,7634.0,809.5666666666667
,,,7635000000.0,7635.0,987.1810344827586
,,,7636000000.0,7636.0,620.0930232558139
,,,7637000000.0,7637.0,680.0
,,,7638000000.0,7638.0,715.3162393162393
,,,7639000000.0,7639.0,645.2051282051282
,,,7640000000.0,7640.0,674.1325301204819
,,,7641000000.0,7641.0,686.0347826086957
,,,7642000000.0,7642.0,804.5137614678899
,,,7643000000.0,7643.0,669.8358208955224
,,,7644000000.0,7644.0,734.90625
,,,7645000000.0,7645.0,686.2704918032787
,,,7646000000.0,7646.0,1051.648148148148
,,,7647000000.0,7647.0,795.7851239669421
,396.0,,7647753366.0,7647.0,396.0
,378.0,,7647775658.0,7647.0,378.0
,,,7648000000.0,7648.0,632.9586776859504
,,,7650000000.0,7650.0,797.2424242424242
,,,7651000000.0,7651.0,961.047619047619
,,,7652000000.0,7652.0,947.6981132075472
,378.0,,7652181023.0,7652.0,378.0
,,,7653000000.0,7653.0,691.1102362204724
,393.0,,7653827325.0,7653.0,393.0
,,,7654000000.0,7654.0,689.9318181818181
,,,7655000000.0,7655.0,719.051724137931
,,,7656000000.0,7656.0,593.3733333333333
,,,7657000000.0,7657.0,707.8571428571429
,,,7658000000.0,7658.0,664.0862068965517
,,,7659000000.0,7659.0,621.2520325203252
,,,7660000000.0,7660.0,685.4806201550388
,,,7661000000.0,7661.0,720.3
,,,7662000000.0,7662.0,673.3648648648649
,,,7663000000.0,7663.0,640.4700854700855
,,,7664000000.0,7664.0,646.8717948717949
,,,7665000000.0,7665.0,1005.0416666666666
,,,7666000000.0,7666.0,792.1946902654868
,,,7667000000.0,7667.0,706.787610619469
,398.0,,7667549306.0,7667.0,398.0
,398.0,,7667818681.0,7667.0,398.0
,,,7668000000.0,7668.0,1063.0083333333334
,,,7669000000.0,7669.0,603.6451612903226
,,,7670000000.0,7670.0,753.0875
,,,7671000000.0,7671.0,674.4045801526718
,,,7672000000.0,7672.0,646.5233644859813
,,,7673000000.0,7673.0,685.9090909090909
,,,7674000000.0,7674.0,694.624
,,,7675000000.0,7675.0,702.7952755905512
,,,7676000000.0,7676.0,860.0162601626016
,,,7677000000.0,7677.0,718.5909090909091
,369.0,,7677265869.0,7677.0,369.0
,,,7678000000.0,7678.0,672.4411764705883
,,,7679000000.0,7679.0,958.7083333333334
,,,7680000000.0,7680.0,620.2413793103449
,,,7681000000.0,7681.0,645.8455284552846
,,,7682000000.0,7682.0,756.3039215686274
,,,7683000000.0,7683.0,648.305785123967
,,,7684000000.0,7684.0,740.375
,,,7685000000.0,7685.0,755.264
,,,7686000000.0,7686.0,1067.6435643564357
,,,7687000000.0,7687.0,680.2335766423357
,,,7688000000.0,7688.0,713.8842975206611
,,,7689000000.0,7689.0,615.992125984252
,,,7690000000.0,7690.0,682.5488721804511
,,,7691000000.0,7691.0,695.2421875
,,,7692000000.0,7692.0,785.0873015873016
,,,7693000000.0,7693.0,725.9242424242424
,,,7694000000.0,7694.0,669.4318181818181
,,,7695000000.0,7695.0,696.288
,,,7696000000.0,7696.0,661.1052631578947
,,,7697000000.0,7697.0,644.2416666666667
,,,7698000000.0,7698.0,664.5043478260869
,,,7699000000.0,7699.0,939.1290322580645
,,,7700000000.0,7700.0,825.5384615384615
,,,7701000000.0,7701.0,731.5909090909091
,,,7702000000.0,7702.0,1012.0882352941177
,,,7703000000.0,7703.0,624.2748091603054
,,,7704000000.0,7704.0,669.375
,,,7705000000.0,7705.0,698.6016949152543
,,,7706000000.0,7706.0,779.0325203252032
,,,7707000000.0,7707.0,674.3956834532374
,,,7708000000.0,7708.0,673.062015503876
,,,7709000000.0,7709.0,591.0542635658915
,384.0,,7709345143.0,7709.0,384.0
,,,7710000000.0,7710.0,669.8484848484849
,,,7711000000.0,7711.0,680.7731092436975
,,,7712000000.0,7712.0,691.8536585365854
,,,7713000000.0,7713.0,600.9416666666667
,,,7714000000.0,7714.0,582.984962406015
,,,7715000000.0,7715.0,646.4387755102041
,,,7716000000.0,7716.0,829.3214285714286
,,,7717000000.0,7717.0,891.2019230769231
,,,7718000000.0,7718.0,1095.1559633027523
,,,7719000000.0,7719.0,581.1746031746031
,,,7720000000.0,7720.0,674.5615384615385
,,,7721000000.0,7721.0,682.8296296296296
,379.0,,7721443530.0,7721.0,379.0
,,,7722000000.0,7722.0,790.38
,,,7723000000.0,7723.0,653.6865671641791
,,,7724000000.0,7724.0,669.8914728682171
,,,7725000000.0,7725.0,663.9703703703703
,,,7726000000.0,7726.0,617.4104477611941
,,,7727000000.0,7727.0,628.6616541353384
,,,7728000000.0,7728.0,701.5714285714286
,,,7729000000.0,7729.0,637.3148148148148
,,,7730000000.0,7730.0,526.5793650793651
,,,7731000000.0,7731.0,803.0327868852459
,,,7732000000.0,7732.0,1144.7567567567567
,,,7733000000.0,7733.0,1047.560975609756
,,,7734000000.0,7734.0,1057.2264150943397
,,,7735000000.0,7735.0,728.9834710743802
,,,7736000000.0,7736.0,587.6299212598425
,,,7737000000.0,7737.0,691.5703703703704
,,,7738000000.0,7738.0,701.4628099173553
,,,7739000000.0,7739.0,592.859375
,,,7740000000.0,7740.0,690.6194029850747
,,,7741000000.0,7741.0,697.4418604651163
,,,7742000000.0,7742.0,664.6532258064516
,,,7743000000.0,7743.0,682.2781954887218
,393.0,,7743935199.0,7743.0,393.0
,,,7744000000.0,7744.0,767.3404255319149
,,,7745000000.0,7745.0,669.3220338983051
,,,7746000000.0,7746.0,1072.3300970873786
,,,7747000000.0,7747.0,607.2619047619048
,,,7748000000.0,7748.0,608.144
,,,7749000000.0,7749.0,1058.2745098039215
,,,7750000000.0,7750.0,794.9905660377359
,,,7751000000.0,7751.0,765.1290322580645
,,,7752000000.0,7752.0,1153.3142857142857
,,,7753000000.0,7753.0,705.1181102362204
,394.0,,7753698898.0,7753.0,394.0
,,,7754000000.0,7754.0,698.8148148148148
,,,7755000000.0,7755.0,732.4434782608696
,,,7756000000.0,7756.0,665.6564885496183
,221.0,,7756053117.0,7756.0,221.0
,,,7757000000.0,7757.0,690.036231884058
,,,7758000000.0,7758.0,685.5859375
,,,7759000000.0,7759.0,650.568
,,,7760000000.0,7760.0,664.623076923077
,391.0,,7760796294.0,7760.0,391.0
,,,7761000000.0,7761.0,652.8396946564885
,,,7762000000.0,7762.0,682.1573033707865
,,,7763000000.0,7763.0,651.2
,,,7764000000.0,7764.0,667.5739130434782
,,,7765000000.0,7765.0,753.348623853211
,,,7766000000.0,7766.0,666.8318584070796
,392.0,,7766443899.0,7766.0,392.0
,,,7767000000.0,7767.0,1113.7196261682243
,,,7768000000.0,7768.0,740.0534351145038
,,,7769000000.0,7769.0,1162.0729166666667
,375.0,,7769942545.0,7769.0,375.0
,,,7770000000.0,7770.0,695.4806201550388
,,,7771000000.0,7771.0,687.4925373134329
,,,7772000000.0,7772.0,615.2300884955753
,,,7773000000.0,7773.0,721.8939393939394
,,,7774000000.0,7774.0,696.1705426356589
,,,7775000000.0,7775.0,701.8296296296296
,,,7776000000.0,7776.0,696.7272727272727
,,,7777000000.0,7777.0,668.6315789473684
,,,7778000000.0,7778.0,700.4496124031008
,,,7779000000.0,7779.0,594.3166666666667
,,,7780000000.0,7780.0,600.0661157024794
,,,7781000000.0,7781.0,641.6875
,,,7782000000.0,7782.0,680.4411764705883
,,,7783000000.0,7783.0,814.5728155339806
,,,7784000000.0,7784.0,885.3673469387755
,,,7785000000.0,7785.0,1174.38
,,,7786000000.0,7786.0,730.260162601626
,,,7787000000.0,7787.0,690.4029850746268
,,,7788000000.0,7788.0,689.1694915254237
,,,7789000000.0,7789.0,670.04
,,,7790000000.0,7790.0,712.6818181818181
,,,7791000000.0,7791.0,695.0
,,,7792000000.0,7792.0,649.6717557251908
,,,7793000000.0,7793.0,698.9318181818181
,386.0,,7793682964.0,7793.0,386.0
,,,7794000000.0,7794.0,623.7142857142857
,,,7795000000.0,7795.0,680.2786885245902
,395.0,,7795468537.0,7795.0,395.0
,,,7796000000.0,7796.0,793.2881355932203
,,,7797000000.0,7797.0,676.6589147286821
,,,7798000000.0,7798.0,645.688
,,,7799000000.0,7799.0,1057.463157894737
,,,7800000000.0,7800.0,768.1916666666667
,390.0,,7800827340.0,7800.0,390.0
,,,7801000000.0,7801.0,759.1470588235294
,,,7802000000.0,7802.0,1126.2
,,,7803000000.0,7803.0,1115.6455696202531
,,,7804000000.0,7804.0,683.7906976744187
,,,7805000000.0,7805.0,702.5555555555555
,,,7806000000.0,7806.0,648.4656488549618
,,,7807000000.0,7807.0,693.5507246376811
,,,7808000000.0,7808.0,744.077519379845
,,,7809000000.0,7809.0,672.6124031007752
,,,7810000000.0,7810.0,675.3834586466165
,,,7811000000.0,7811.0,691.704
,,,7812000000.0,7812.0,694.2231404958678
,393.0,,7812729320.0,7812.0,393.0
,,,7813000000.0,7813.0,605.6611570247934
,,,7814000000.0,7814.0,679.4090909090909
,390.0,,7814162081.0,7814.0,390.0
,,,7815000000.0,7815.0,618.8099173553719
,,,7816000000.0,7816.0,1243.9240506329113
,,,7817000000.0,7817.0,838.8620689655172
,,,7818000000.0,7818.0,823.1683168316831
,,,7819000000.0,7819.0,1196.4285714285713
,,,7820000000.0,7820.0,689.0234375
,,,7821000000.0,7821.0,698.5895522388059
,,,7822000000.0,7822.0,787.1904761904761
,,,7823000000.0,7823.0,681.7846153846153
,,,7824000000.0,7824.0,703.8425196850394
,,,7825000000.0,7825.0,691.2686567164179
,,,7826000000.0,7826.0,669.3
,,,7827000000.0,7827.0,707.0731707317074
,,,7828000000.0,7828.0,668.484375
,,,7829000000.0,7829.0,790.2142857142857
,,,7830000000.0,7830.0,612.396694214876
,,,7831000000.0,7831.0,567.1297709923664
,381.0,,7831170937.0,7831.0,381.0
,,,7832000000.0,7832.0,810.6422018348624
,,,7833000000.0,7833.0,694.3176470588236
,,,7834000000.0,7834.0,894.1818181818181
,,,7835000000.0,7835.0,1088.7586206896551
,,,7836000000.0,7836.0,677.2459016393443
,,,7837000000.0,7837.0,702.2720588235294
,,,7838000000.0,7838.0,692.1
,,,7839000000.0,7839.0,775.09243697479
,,,7840000000.0,7840.0,685.8195488721805
,,,7841000000.0,7841.0,688.4108527131783
,,,7842000000.0,7842.0,631.2204724409448
,,,7843000000.0,7843.0,595.1666666666666
,,,7844000000.0,7844.0,935.0963855421687
,,,7845000000.0,7845.0,673.563025210084
,,,7846000000.0,7846.0,1317.4948453608247
,,,7847000000.0,7847.0,598.2357723577236
,,,7848000000.0,7848.0,669.6974789915967
,,,7849000000.0,7849.0,708.816513761468
,,,7850000000.0,7850.0,801.8833333333333
,,,7851000000.0,7851.0,682.6692307692308
,384.0,,7851503699.0,7851.0,384.0
,,,7852000000.0,7852.0,960.7009345794393
,,,7853000000.0,7853.0,1005.3305084745763
,,,7854000000.0,7854.0,687.0149253731344
,,,7855000000.0,7855.0,792.954128440367
,,,7856000000.0,7856.0,703.75
,,,7857000000.0,7857.0,733.007299270073
,,,7858000000.0,7858.0,998.4084507042254
,,,7859000000.0,7859.0,758.9528301886793
,395.0,,7859994950.0,7859.0,395.0
,,,7860000000.0,7860.0,672.168
,399.0,,7860802398.0,7860.0,399.0
,,,7861000000.0,7861.0,665.0944881889764
,,,7862000000.0,7862.0,780.8130841121496
,,,7863000000.0,7863.0,634.6446280991736
,388.0,,7863840263.0,7863.0,388.0
,,,7864000000.0,7864.0,630.4108527131783
,,,7865000000.0,7865.0,816.373831775701
,,,7866000000.0,7866.0,821.3620689655172
,,,7867000000.0,7867.0,754.3358778625955
,,,7868000000.0,7868.0,997.1296296296297
,,,7869000000.0,7869.0,598.5873015873016
,,,7870000000.0,7870.0,692.3100775193799
,,,7871000000.0,7871.0,681.6176470588235
,,,7872000000.0,7872.0,643.2612612612612
,,,7873000000.0,7873.0,700.7121212121212
,,,7874000000.0,7874.0,666.1847826086956
,,,7875000000.0,7875.0,822.8631578947368
,,,7876000000.0,7876.0,628.203125
,,,7877000000.0,7877.0,700.1626016260162
,392.0,,7877582764.0,7877.0,392.0
,368.0,,7877925316.0,7877.0,368.0
,,,7878000000.0,7878.0,769.5853658536586
,,,7879000000.0,7879.0,1084.5742574257426
,,,7880000000.0,7880.0,626.6875
,,,7881000000.0,7881.0,655.008064516129
,,,7882000000.0,7882.0,1037.219512195122
,,,7883000000.0,7883.0,926.9473684210526
,,,7884000000.0,7884.0,1034.0
,,,7885000000.0,7885.0,674.2992125984252
,,,7886000000.0,7886.0,722.848
,,,7887000000.0,7887.0,676.4430379746835
,,,7888000000.0,7888.0,912.4230769230769
,,,7889000000.0,7889.0,896.1192660550458
,,,7890000000.0,7890.0,747.1875
,,,7891000000.0,7891.0,1023.5681818181819
,,,7892000000.0,7892.0,667.6147540983607
,379.0,,7892210214.0,7892.0,379.0
,,,7893000000.0,7893.0,772.890625
,,,7894000000.0,7894.0,827.3333333333334
,,,7895000000.0,7895.0,695.953488372093
,,,7896000000.0,7896.0,627.30081300813
,,,7897000000.0,7897.0,656.2155172413793
,,,7898000000.0,7898.0,618.1746031746031
,,,7899000000.0,7899.0,774.0
,,,7900000000.0,7900.0,510.46774193548384
,,,7901000000.0,7901.0,606.984126984127
,386.0,,7901019069.0,7901.0,386.0
,,,7902000000.0,7902.0,792.7699115044247
,,,7903000000.0,7903.0,765.125
,,,7904000000.0,7904.0,1013.5350877192982
,,,7905000000.0,7905.0,713.7047619047619
,381.0,,7905626204.0,7905.0,381.0
,,,7906000000.0,7906.0,763.271186440678
,,,7907000000.0,7907.0,686.992700729927
,,,7908000000.0,7908.0,744.5511811023622
,,,7909000000.0,7909.0,690.4341085271318
,,,7910000000.0,7910.0,680.8625954198474
,,,7911000000.0,7911.0,642.2977099236641
,,,7912000000.0,7912.0,715.975
,,,7913000000.0,7913.0,620.4416666666667
,,,7914000000.0,7914.0,825.9357798165138
,,,7915000000.0,7915.0,613.7008547008547
,,,7916000000.0,7916.0,718.4273504273505
,,,7917000000.0,7917.0,771.7766990291262
,,,7918000000.0,7918.0,729.208
,,,7919000000.0,7919.0,659.7410714285714
,,,7920000000.0,7920.0,910.301724137931
,,,7921000000.0,7921.0,687.781954887218
,,,7922000000.0,7922.0,772.3786407766991
,,,7923000000.0,7923.0,704.6030534351145
,,,7924000000.0,7924.0,705.6091954022988
,,,7925000000.0,7925.0,1218.5
,,,7926000000.0,7926.0,875.7567567567568
,,,7927000000.0,7927.0,671.0569105691056
,373.0,,7927125217.0,7927.0,373.0
,,,7928000000.0,7928.0,671.6456692913385
,,,7929000000.0,7929.0,668.7614678899082
,,,7930000000.0,7930.0,607.2213114754098
,,,7931000000.0,7931.0,552.90625
,,,7932000000.0,7932.0,792.0353982300885
,,,7933000000.0,7933.0,717.0
,,,7934000000.0,7934.0,715.5454545454545
,,,7935000000.0,7935.0,1155.0388349514562
,,,7936000000.0,7936.0,795.0819672131148
,,,7937000000.0,7937.0,694.5619834710744
,381.0,,7937017822.0,7937.0,381.0
,,,7938000000.0,7938.0,795.7391304347826
,,,7939000000.0,7939.0,663.4433962264151
,,,7940000000.0,7940.0,783.3898305084746
,,,7941000000.0,7941.0,694.264
,,,7942000000.0,7942.0,629.472
,,,7943000000.0,7943.0,685.5671641791045
,,,7944000000.0,7944.0,709.0387596899225
,,,7945000000.0,7945.0,697.9590163934427
,,,7946000000.0,7946.0,987.0380952380953
,,,7947000000.0,7947.0,1004.0322580645161
,,,7948000000.0,7948.0,648.9674796747968
,,,7949000000.0,7949.0,821.2761904761904
,,,7950000000.0,7950.0,860.1428571428571
,,,7951000000.0,7951.0,712.078125
,,,7952000000.0,7952.0,676.0840336134454
,,,7953000000.0,7953.0,1199.6106194690265
,,,7954000000.0,7954.0,707.1492537313433
,,,7955000000.0,7955.0,772.7964601769911
,,,7956000000.0,7956.0,623.2109375
,,,7957000000.0,7957.0,819.7307692307693
,,,7958000000.0,7958.0,703.28125
,,,7959000000.0,7959.0,623.5116279069767
,,,7960000000.0,7960.0,726.4692307692308
,,,7961000000.0,7961.0,662.9692307692308
,,,7962000000.0,7962.0,736.5
,,,7963000000.0,7963.0,673.1186440677966
,,,7964000000.0,7964.0,643.6
,393.0,,7964499127.0,7964.0,393.0
,,,7965000000.0,7965.0,614.5897435897435
,,,7966000000.0,7966.0,901.4736842105264
,,,7967000000.0,7967.0,778.96
,,,7968000000.0,7968.0,791.0534351145038
,,,7969000000.0,7969.0,998.9285714285714
,,,7970000000.0,7970.0,698.5116279069767
,,,7971000000.0,7971.0,694.7910447761194
,,,7972000000.0,7972.0,641.8849557522124
,,,7973000000.0,7973.0,661.8947368421053
,,,7974000000.0,7974.0,688.3014705882352
,,,7975000000.0,7975.0,686.4177215189874
,,,7976000000.0,7976.0,720.9469026548672
,,,7977000000.0,7977.0,575.7642276422764
,,,7978000000.0,7978.0,661.3253968253969
,,,7979000000.0,7979.0,651.4051724137931
,,,7980000000.0,7980.0,607.1057692307693
,,,7981000000.0,7981.0,493.57142857142856
,,,7982000000.0,7982.0,1020.2173913043479
,,,7983000000.0,7983.0,822.5930232558139
,,,7984000000.0,7984.0,751.2796610169491
,,,7985000000.0,7985.0,1143.8686868686868
,,,7986000000.0,7986.0,811.6583333333333
,,,7987000000.0,7987.0,702.4179104477612
,,,7988000000.0,7988.0,699.155737704918
,,,7989000000.0,7989.0,622.4206349206349
,395.0,,7989676838.0,7989.0,395.0
,,,7990000000.0,7990.0,721.2651515151515
,,,7991000000.0,7991.0,686.34375
,,,7992000000.0,7992.0,641.2089552238806
,,,7993000000.0,7993.0,707.0751879699249
,,,7994000000.0,7994.0,658.4615384615385
,,,7995000000.0,7995.0,707.6639344262295
,,,7996000000.0,7996.0,617.4206349206349
,,,7997000000.0,7997.0,567.4140625
,,,7998000000.0,7998.0,867.9016393442623
,,,7999000000.0,7999.0,911.7692307692307
,,,8000000000.0,8000.0,846.5046728971963
,,,8001000000.0,8001.0,943.0095238095238
,,,8002000000.0,8002.0,693.0294117647059
,,,8003000000.0,8003.0,665.062015503876
,,,8004000000.0,8004.0,685.4029850746268
,,,8005000000.0,8005.0,821.7727272727273
,,,8006000000.0,8006.0,661.0153846153846
,384.0,,8006227829.0,8006.0,384.0
,,,8007000000.0,8007.0,687.9343065693431
,,,8008000000.0,8008.0,686.3671875
,,,8009000000.0,8009.0,653.0852713178294
,,,8010000000.0,8010.0,685.689393939394
,,,8011000000.0,8011.0,659.2923076923076
,,,8012000000.0,8012.0,695.344537815126
,,,8013000000.0,8013.0,622.3865546218487
,,,8014000000.0,8014.0,548.6742424242424
,,,8015000000.0,8015.0,617.6904761904761
,,,8016000000.0,8016.0,1009.0576923076923
,,,8017000000.0,8017.0,727.2631578947369
,,,8018000000.0,8018.0,697.3968253968254
,,,8019000000.0,8019.0,708.1081081081081
,,,8020000000.0,8020.0,1029.6491228070176
,,,8021000000.0,8021.0,665.3629629629629
,,,8022000000.0,8022.0,692.5463917525773
,,,8023000000.0,8023.0,649.469696969697
,,,8024000000.0,8024.0,683.5547445255474
,,,8025000000.0,8025.0,672.3571428571429
,,,8026000000.0,8026.0,776.7698412698413
,,,8027000000.0,8027.0,698.406015037594
,385.0,,8027531165.0,8027.0,385.0
,,,8028000000.0,8028.0,646.2671755725191
,375.0,,8028646060.0,8028.0,375.0
,,,8029000000.0,8029.0,668.7454545454545
,,,8030000000.0,8030.0,679.6714285714286
,,,8031000000.0,8031.0,737.0267857142857
,,,8032000000.0,8032.0,854.6237623762377
,,,8033000000.0,8033.0,700.017094017094
,,,8034000000.0,8034.0,739.578947368421
,,,8035000000.0,8035.0,902.3333333333334
,,,8036000000.0,8036.0,799.3932584269663
,,,8037000000.0,8037.0,684.9080459770115
,,,8038000000.0,8038.0,636.3220338983051
,,,8039000000.0,8039.0,791.3070175438596
,,,8040000000.0,8040.0,673.7272727272727
,,,8041000000.0,8041.0,678.336
,,,8042000000.0,8042.0,591.3333333333334
,,,8043000000.0,8043.0,625.2313432835821
,,,8044000000.0,8044.0,628.8225806451613
,,,8045000000.0,8045.0,656.1967213114754
,,,8046000000.0,8046.0,1101.7037037037037
,,,8047000000.0,8047.0,551.3484848484849
,,,8048000000.0,8048.0,821.0254237288135
,,,8049000000.0,8049.0,649.0892857142857
,,,8050000000.0,8050.0,708.9160305343512
,,,8051000000.0,8051.0,990.1282051282051
,,,8052000000.0,8052.0,738.671875
,,,8053000000.0,8053.0,686.0461538461539
,,,8054000000.0,8054.0,698.3868613138686
,,,8055000000.0,8055.0,700.6666666666666
,,,8056000000.0,8056.0,760.6302521008404
,,,8057000000.0,8057.0,656.0
,388.0,,8057550438.0,8057.0,388.0
,,,8058000000.0,8058.0,656.7560975609756
,,,8059000000.0,8059.0,616.2
,,,8060000000.0,8060.0,860.9823008849557
,,,8061000000.0,8061.0,681.655737704918
,,,8062000000.0,8062.0,668.6315789473684
,,,8063000000.0,8063.0,606.484126984127
,,,8064000000.0,8064.0,586.3643410852713
,,,8065000000.0,8065.0,806.3928571428571
,,,8066000000.0,8066.0,931.3761467889908
,,,8067000000.0,8067.0,768.48
,,,8068000000.0,8068.0,1108.1454545454546
,,,8069000000.0,8069.0,639.6446280991736
,,,8070000000.0,8070.0,701.3671875
,390.0,,8070369294.0,8070.0,390.0
,,,8071000000.0,8071.0,700.3507462686567
,,,8072000000.0,8072.0,667.2767857142857
,,,8073000000.0,8073.0,690.7709923664122
,,,8074000000.0,8074.0,697.2592592592592
,,,8075000000.0,8075.0,624.5346534653465
,,,8076000000.0,8076.0,771.0530973451328
,,,8077000000.0,8077.0,630.6535433070866
,380.0,,8077942888.0,8077.0,380.0
,,,8078000000.0,8078.0,679.9846153846154
,,,8079000000.0,8079.0,796.6896551724138
,,,8080000000.0,8080.0,579.6044776119403
,,,8081000000.0,8081.0,616.8527131782946
,,,8082000000.0,8082.0,1000.7
,,,8083000000.0,8083.0,647.3076923076923
,391.0,,8083815389.0,8083.0,391.0
,,,8084000000.0,8084.0,798.1185185185185
,,,8085000000.0,8085.0,1130.5849056603774
,,,8086000000.0,8086.0,855.6724137931035
,,,8087000000.0,8087.0,713.5514705882352
,,,8088000000.0,8088.0,689.5371900826447
,,,8089000000.0,8089.0,744.1512605042017
,,,8090000000.0,8090.0,702.9541984732824
,,,8091000000.0,8091.0,699.704
,,,8092000000.0,8092.0,656.3507462686567
,,,8093000000.0,8093.0,707.7615384615384
,,,8094000000.0,8094.0,684.22
,,,8095000000.0,8095.0,651.9583333333334
,,,8096000000.0,8096.0,655.139344262295
,,,8097000000.0,8097.0,637.258064516129
,,,8098000000.0,8098.0,651.3252032520326
,,,8099000000.0,8099.0,884.9893617021277
,,,8100000000.0,8100.0,880.8715596330276
,,,8101000000.0,8101.0,711.21875
,,,8102000000.0,8102.0,969.27
,,,8103000000.0,8103.0,641.2519083969465
,,,8104000000.0,8104.0,674.5037037037036
,,,8105000000.0,8105.0,712.8938053097345
,,,8106000000.0,8106.0,632.6015037593985
,,,8107000000.0,8107.0,680.7753623188406
,,,8108000000.0,8108.0,683.9047619047619
,,,8109000000.0,8109.0,905.7857142857143
,,,8110000000.0,8110.0,1230.1666666666667
,,,8111000000.0,8111.0,1276.2325581395348
,,,8112000000.0,8112.0,1060.5416666666667
,,,8113000000.0,8113.0,832.1470588235294
,,,8114000000.0,8114.0,1141.6470588235295
,,,8115000000.0,8115.0,1130.0344827586207
,,,8116000000.0,8116.0,871.6923076923077
,,,8117000000.0,8117.0,1215.5217391304348
,,,8118000000.0,8118.0,792.0102040816327
,,,8119000000.0,8119.0,871.877358490566
,,,8120000000.0,8120.0,972.1238938053098
,,,8121000000.0,8121.0,652.5853658536586
,,,8122000000.0,8122.0,707.4404761904761
,,,8123000000.0,8123.0,833.8559322033898
,,,8124000000.0,8124.0,694.2554744525547
,,,8125000000.0,8125.0,693.5084745762712
,,,8126000000.0,8126.0,666.6564885496183
,,,8127000000.0,8127.0,668.1076923076923
,,,8128000000.0,8128.0,713.6538461538462
,,,8129000000.0,8129.0,843.7714285714286
,,,8130000000.0,8130.0,761.4285714285714
,,,8131000000.0,8131.0,627.4505494505495
,,,8132000000.0,8132.0,689.0666666666667
,,,8133000000.0,8133.0,777.6285714285714
,,,8134000000.0,8134.0,1019.3271028037383
,,,8135000000.0,8135.0,856.7522935779816
,390.0,,8135718779.0,8135.0,390.0
,,,8136000000.0,8136.0,811.0084033613446
,,,8137000000.0,8137.0,687.5373134328358
,,,8138000000.0,8138.0,691.016
,,,8139000000.0,8139.0,660.233870967742
,339.0,,8139413363.0,8139.0,339.0
,,,8140000000.0,8140.0,695.015037593985
,,,8141000000.0,8141.0,689.09375
,,,8142000000.0,8142.0,657.6015625
,,,8143000000.0,8143.0,694.9924812030075
,,,8144000000.0,8144.0,688.5271317829457
,,,8145000000.0,8145.0,696.639344262295
,,,8146000000.0,8146.0,978.1636363636363
,,,8147000000.0,8147.0,628.4285714285714
,,,8148000000.0,8148.0,677.9487179487179
,,,8149000000.0,8149.0,938.64
,,,8150000000.0,8150.0,834.3238095238095
,,,8151000000.0,8151.0,832.2
,,,8152000000.0,8152.0,1036.53
,,,8153000000.0,8153.0,673.46875
,,,8154000000.0,8154.0,687.5671641791045
,,,8155000000.0,8155.0,708.2
,391.0,,8155862479.0,8155.0,391.0
,,,8156000000.0,8156.0,773.4918032786885
,,,8157000000.0,8157.0,690.9782608695652
,,,8158000000.0,8158.0,687.5703125
,,,8159000000.0,8159.0,644.1953125
,,,8160000000.0,8160.0,708.0230769230769
,,,8161000000.0,8161.0,665.2615384615384
,,,8162000000.0,8162.0,769.7027027027027
,,,8163000000.0,8163.0,608.375
,,,8164000000.0,8164.0,628.709090909091
,,,8165000000.0,8165.0,877.4380952380952
,,,8166000000.0,8166.0,690.5431034482758
,399.0,,8166847637.0,8166.0,399.0
,,,8167000000.0,8167.0,635.3650793650794
,,,8168000000.0,8168.0,832.6638655462185
,,,8169000000.0,8169.0,653.7049180327868
,,,8170000000.0,8170.0,1163.0467289719627
,,,8171000000.0,8171.0,701.776119402985
,,,8172000000.0,8172.0,934.6176470588235
,,,8173000000.0,8173.0,684.6766917293234
,,,8174000000.0,8174.0,698.1751824817518
,,,8175000000.0,8175.0,722.5
,,,8176000000.0,8176.0,693.0751879699249
,,,8177000000.0,8177.0,611.9621212121212
,,,8178000000.0,8178.0,637.4375
,,,8179000000.0,8179.0,595.9473684210526
,,,8180000000.0,8180.0,794.4271844660194
,,,8181000000.0,8181.0,648.233870967742
,,,8182000000.0,8182.0,772.0769230769231
,221.0,,8182441388.0,8182.0,221.0
,,,8183000000.0,8183.0,753.2894736842105
,,,8184000000.0,8184.0,1128.5432098765432
,396.0,,8184329201.0,8184.0,396.0
,,,8185000000.0,8185.0,919.9692307692308
,,,8186000000.0,8186.0,1020.2210526315789
,,,8187000000.0,8187.0,719.5151515151515
,,,8188000000.0,8188.0,657.1395348837209
,,,8189000000.0,8189.0,897.5
,,,8190000000.0,8190.0,887.890243902439
,,,8191000000.0,8191.0,660.6355932203389
,,,8192000000.0,8192.0,620.955223880597
,392.0,,8192664514.0,8192.0,392.0
,,,8193000000.0,8193.0,684.8939393939394
,,,8194000000.0,8194.0,657.2137404580153
,,,8195000000.0,8195.0,657.5365853658536
,,,8196000000.0,8196.0,822.5315315315315
,,,8197000000.0,8197.0,574.4885496183206
,,,8198000000.0,8198.0,800.7627118644068
,,,8199000000.0,8199.0,846.76
,,,8200000000.0,8200.0,842.991452991453
,388.0,,8200870348.0,8200.0,388.0
,,,8201000000.0,8201.0,804.0827067669173
,,,8202000000.0,8202.0,607.937984496124
,,,8203000000.0,8203.0,705.7058823529412
,,,8204000000.0,8204.0,723.0240963855422
,,,8205000000.0,8205.0,639.8518518518518
,,,8206000000.0,8206.0,641.3383458646616
,,,8207000000.0,8207.0,664.4565217391304
,,,8208000000.0,8208.0,670.1472868217054
,,,8209000000.0,8209.0,596.4031007751938
,,,8210000000.0,8210.0,692.4230769230769
,,,8211000000.0,8211.0,685.6124031007752
,,,8212000000.0,8212.0,653.632
,,,8213000000.0,8213.0,620.1031746031746
,,,8214000000.0,8214.0,602.469696969697
,,,8215000000.0,8215.0,922.1607142857143
,,,8216000000.0,8216.0,922.8318584070796
,393.0,,8216529725.0,8216.0,393.0
,,,8217000000.0,8217.0,852.4285714285714
,,,8218000000.0,8218.0,802.3664122137404
,,,8219000000.0,8219.0,623.3173076923077
,,,8220000000.0,8220.0,743.7058823529412
,,,8221000000.0,8221.0,635.0307692307692
,,,8222000000.0,8222.0,685.7474747474747
,,,8223000000.0,8223.0,679.8846153846154
,,,8224000000.0,8224.0,687.6811594202899
,,,8225000000.0,8225.0,692.69918699187
,,,8226000000.0,8226.0,712.1937984496124
,,,8227000000.0,8227.0,652.9097744360902
,,,8228000000.0,8228.0,702.75
,,,8229000000.0,8229.0,628.6016949152543
,,,8230000000.0,8230.0,734.9911504424779
,,,8231000000.0,8231.0,680.3583333333333
,,,8232000000.0,8232.0,592.5652173913044
,,,8233000000.0,8233.0,761.8571428571429
,,,8234000000.0,8234.0,822.5
,,,8235000000.0,8235.0,1081.098901098901
,,,8236000000.0,8236.0,694.7317073170732
,,,8237000000.0,8237.0,692.9185185185186
,,,8238000000.0,8238.0,698.0992366412214
,,,8239000000.0,8239.0,777.5555555555555
,,,8240000000.0,8240.0,694.8134328358209
,,,8241000000.0,8241.0,685.59375
,,,8242000000.0,8242.0,632.655737704918
,,,8243000000.0,8243.0,681.5895522388059
,393.0,,8243669415.0,8243.0,393.0
,,,8244000000.0,8244.0,657.8307692307692
,387.0,,8244129519.0,8244.0,387.0
,,,8245000000.0,8245.0,689.360655737705
,,,8246000000.0,8246.0,1060.7766990291261
,,,8247000000.0,8247.0,671.4878048780488
,,,8248000000.0,8248.0,651.2564102564103
,,,8249000000.0,8249.0,829.9056603773585
,,,8250000000.0,8250.0,1401.4588235294118
,,,8251000000.0,8251.0,781.8615384615384
,,,8252000000.0,8252.0,953.4622641509434
,,,8253000000.0,8253.0,691.59375
,,,8254000000.0,8254.0,691.7259259259259
,,,8255000000.0,8255.0,756.3472222222222
,,,8256000000.0,8256.0,584.3983050847457
,,,8257000000.0,8257.0,800.4435483870968
,,,8258000000.0,8258.0,704.6774193548387
,,,8259000000.0,8259.0,665.3770491803278
,,,8260000000.0,8260.0,699.6589147286821
,381.0,,8260368167.0,8260.0,381.0
,,,8261000000.0,8261.0,658.024
,,,8262000000.0,8262.0,876.6727272727272
,393.0,,8262788844.0,8262.0,393.0
,,,8263000000.0,8263.0,665.7355371900826
,,,8264000000.0,8264.0,602.3953488372093
,396.0,,8264445042.0,8264.0,396.0
,,,8265000000.0,8265.0,699.6517857142857
,,,8266000000.0,8266.0,954.9166666666666
,,,8267000000.0,8267.0,748.015503875969
,,,8268000000.0,8268.0,1029.304347826087
,,,8269000000.0,8269.0,625.5923076923077
,,,8270000000.0,8270.0,712.6335877862596
,,,8271000000.0,8271.0,679.4594594594595
,,,8272000000.0,8272.0,685.6666666666666
,,,8273000000.0,8273.0,670.3492063492064
,,,8274000000.0,8274.0,820.140625
,,,8275000000.0,8275.0,686.6610169491526
,,,8276000000.0,8276.0,663.1417910447761
,,,8277000000.0,8277.0,660.28
,,,8278000000.0,8278.0,698.7709923664122
,,,8279000000.0,8279.0,634.1111111111111
,,,8280000000.0,8280.0,651.4015151515151
,,,8281000000.0,8281.0,657.5846153846154
,,,8282000000.0,8282.0,952.7878787878788
,,,8283000000.0,8283.0,708.7906976744187
,,,8284000000.0,8284.0,1039.7304347826087
,,,8285000000.0,8285.0,763.2598425196851
,,,8286000000.0,8286.0,806.7583333333333
,,,8287000000.0,8287.0,732.8392857142857
,,,8288000000.0,8288.0,653.3728813559322
,,,8289000000.0,8289.0,629.5714285714286
,,,8290000000.0,8290.0,646.078947368421
,,,8291000000.0,8291.0,605.3389830508474
,,,8292000000.0,8292.0,814.1570247933885
,,,8293000000.0,8293.0,678.6564885496183
,,,8294000000.0,8294.0,650.9618320610687
,,,8295000000.0,8295.0,651.8474576271186
,,,8296000000.0,8296.0,736.530612244898
,,,8297000000.0,8297.0,644.6071428571429
,,,8298000000.0,8298.0,649.4715447154472
,,,8299000000.0,8299.0,1192.7282608695652
,,,8300000000.0,8300.0,871.0434782608696
,,,8301000000.0,8301.0,806.2131147540983
,,,8302000000.0,8302.0,793.53125
,,,8303000000.0,8303.0,895.7403846153846
,,,8304000000.0,8304.0,682.9776119402985
,,,8305000000.0,8305.0,716.2336448598131
,,,8306000000.0,8306.0,758.816
,,,8307000000.0,8307.0,700.6102941176471
,,,8308000000.0,8308.0,685.3828125
,,,8309000000.0,8309.0,671.3063063063063
,,,8310000000.0,8310.0,680.9803921568628
,,,8311000000.0,8311.0,698.4242424242424
,395.0,,8311620880.0,8311.0,395.0
,,,8312000000.0,8312.0,657.7226890756302
,,,8313000000.0,8313.0,596.5245901639345
,382.0,,8313013172.0,8313.0,382.0
,,,8314000000.0,8314.0,711.9411764705883
,,,8315000000.0,8315.0,908.6185567010309
,,,8316000000.0,8316.0,684.9764705882353
,,,8317000000.0,8317.0,541.6065573770492
,399.0,,8317604371.0,8317.0,399.0
,,,8318000000.0,8318.0,799.3064516129032
,,,8319000000.0,8319.0,985.92
,,,8320000000.0,8320.0,659.8515625
,,,8321000000.0,8321.0,711.2014925373135
,,,8322000000.0,8322.0,798.2631578947369
,,,8323000000.0,8323.0,757.1769230769231
,,,8324000000.0,8324.0,692.9485294117648
,,,8325000000.0,8325.0,683.5409836065573
,,,8326000000.0,8326.0,688.937984496124
,,,8327000000.0,8327.0,662.6846153846154
,383.0,,8327320934.0,8327.0,383.0
,,,8328000000.0,8328.0,694.376923076923
,398.0,,8328608070.0,8328.0,398.0
,,,8329000000.0,8329.0,782.074074074074
,,,8330000000.0,8330.0,603.2878787878788
,,,8331000000.0,8331.0,1098.5688073394494
,,,8332000000.0,8332.0,1001.0833333333334
,,,8333000000.0,8333.0,606.6413043478261
,,,8334000000.0,8334.0,711.1909090909091
,,,8335000000.0,8335.0,984.188679245283
,,,8336000000.0,8336.0,937.6434782608695
,,,8337000000.0,8337.0,672.0074626865671
,,,8338000000.0,8338.0,670.4744525547445
,,,8339000000.0,8339.0,720.803738317757
,384.0,,8339117394.0,8339.0,384.0
,,,8340000000.0,8340.0,657.9328358208955
,,,8341000000.0,8341.0,675.7596899224807
,,,8342000000.0,8342.0,633.2790697674419
,,,8343000000.0,8343.0,665.3059701492538
,,,8344000000.0,8344.0,585.4961240310078
,,,8345000000.0,8345.0,619.4583333333334
,,,8346000000.0,8346.0,1032.7264150943397
,,,8347000000.0,8347.0,783.5123966942149
,,,8348000000.0,8348.0,966.0560747663551
,,,8349000000.0,8349.0,923.1308411214953
,,,8350000000.0,8350.0,665.6969696969697
,,,8351000000.0,8351.0,678.3309352517986
,,,8352000000.0,8352.0,535.75
,,,8353000000.0,8353.0,688.2626262626262
,,,8354000000.0,8354.0,693.099173553719
,,,8355000000.0,8355.0,645.9411764705883
,,,8356000000.0,8356.0,713.3157894736842
,,,8357000000.0,8357.0,662.9312977099237
,,,8358000000.0,8358.0,681.6349206349206
,,,8359000000.0,8359.0,605.5
,,,8360000000.0,8360.0,658.1526717557252
,,,8361000000.0,8361.0,679.3206106870228
,,,8362000000.0,8362.0,611.1551724137931
,351.0,,8362945208.0,8362.0,351.0
,,,8363000000.0,8363.0,591.104
,,,8364000000.0,8364.0,992.0854700854701
,,,8365000000.0,8365.0,1318.2666666666667
,,,8366000000.0,8366.0,710.1440677966102
,,,8367000000.0,8367.0,680.2518518518518
,,,8368000000.0,8368.0,665.3453237410072
,,,8369000000.0,8369.0,602.2519685039371
,,,8370000000.0,8370.0,669.0526315789474
,,,8371000000.0,8371.0,660.9928057553957
,,,8372000000.0,8372.0,671.0900900900901
,,,8373000000.0,8373.0,719.0694444444445
,377.0,,8373435053.0,8373.0,377.0
,,,8374000000.0,8374.0,892.3333333333334
,,,8375000000.0,8375.0,663.8407079646017
,,,8376000000.0,8376.0,633.6492537313433
,391.0,,8376028751.0,8376.0,391.0
,,,8377000000.0,8377.0,685.496062992126
,395.0,,8377755366.0,8377.0,395.0
,363.0,,8377977658.0,8377.0,363.0
,,,8378000000.0,8378.0,878.8709677419355
,,,8379000000.0,8379.0,656.1666666666666
,,,8380000000.0,8380.0,569.3939393939394
,,,8381000000.0,8381.0,1048.15625
,,,8382000000.0,8382.0,884.3052631578947
,,,8383000000.0,8383.0,648.2109375
,,,8384000000.0,8384.0,695.030612244898
,,,8385000000.0,8385.0,681.8828828828829
,,,8386000000.0,8386.0,914.421052631579
,,,8387000000.0,8387.0,742.3257575757576
,,,8388000000.0,8388.0,680.4087591240876
,,,8389000000.0,8389.0,640.1792452830189
,,,8390000000.0,8390.0,712.1969696969697
,,,8391000000.0,8391.0,695.1484375
,,,8392000000.0,8392.0,639.9236641221374
,367.0,,8392654326.0,8392.0,367.0
,,,8393000000.0,8393.0,724.2045454545455
,,,8394000000.0,8394.0,664.6538461538462
,,,8395000000.0,8395.0,699.2258064516129
,,,8396000000.0,8396.0,664.3305785123966
,,,8397000000.0,8397.0,612.0153846153846
,,,8398000000.0,8398.0,974.9074074074074
,,,8399000000.0,8399.0,846.6132075471698
,,,8400000000.0,8400.0,683.3768115942029
,,,8401000000.0,8401.0,688.3333333333334
,,,8402000000.0,8402.0,684.7640449438202
,,,8403000000.0,8403.0,722.1739130434783
,,,8404000000.0,8404.0,651.6899224806201
,399.0,,8404002765.0,8404.0,399.0
,,,8405000000.0,8405.0,680.560975609756
,,,8406000000.0,8406.0,790.7291666666666
,,,8407000000.0,8407.0,661.5811965811965
,221.0,,8407269692.0,8407.0,221.0
,,,8408000000.0,8408.0,703.1935483870968
,,,8409000000.0,8409.0,847.034188034188
,,,8410000000.0,8410.0,684.376923076923
,,,8411000000.0,8411.0,688.8
,,,8412000000.0,8412.0,679.984
,,,8413000000.0,8413.0,596.6742424242424
,,,8414000000.0,8414.0,683.4333333333333
,,,8415000000.0,8415.0,978.8039215686274
,,,8416000000.0,8416.0,992.6696428571429
,,,8417000000.0,8417.0,694.8235294117648
,,,8418000000.0,8418.0,693.9202898550725
,,,8419000000.0,8419.0,660.3070866141733
,,,8420000000.0,8420.0,694.7611940298508
,,,8421000000.0,8421.0,669.0952380952381
,,,8422000000.0,8422.0,677.2073170731708
,,,8423000000.0,8423.0,960.9159663865546
,,,8424000000.0,8424.0,688.1884057971015
,,,8425000000.0,8425.0,685.35
,,,8426000000.0,8426.0,642.9699248120301
,,,8427000000.0,8427.0,697.9692307692308
,,,8428000000.0,8428.0,740.7734375
,,,8429000000.0,8429.0,870.2033898305085
,,,8430000000.0,8430.0,627.2033898305085
,,,8431000000.0,8431.0,773.2916666666666
,,,8432000000.0,8432.0,1304.8
,,,8433000000.0,8433.0,933.4660194174758
,,,8434000000.0,8434.0,681.723880597015
,381.0,,8434378184.0,8434.0,381.0
,,,8435000000.0,8435.0,710.8809523809524
,,,8436000000.0,8436.0,861.1130434782609
,,,8437000000.0,8437.0,735.2296296296296
,,,8438000000.0,8438.0,689.5
,,,8439000000.0,8439.0,1065.9444444444443
,,,8440000000.0,8440.0,631.689393939394
,,,8441000000.0,8441.0,692.0573770491803
,,,8442000000.0,8442.0,636.2881355932203
,,,8443000000.0,8443.0,667.7894736842105
,,,8444000000.0,8444.0,700.1461538461539
,,,8445000000.0,8445.0,703.1794871794872
,,,8446000000.0,8446.0,954.7567567567568
,,,8447000000.0,8447.0,676.6617647058823
,,,8448000000.0,8448.0,880.4955752212389
,,,8449000000.0,8449.0,787.1851851851852
,398.0,,8449228238.0,8449.0,398.0
,,,8450000000.0,8450.0,685.3252032520326
,,,8451000000.0,8451.0,641.0074626865671
,,,8452000000.0,8452.0,660.1132075471698
,,,8453000000.0,8453.0,686.375
,,,8454000000.0,8454.0,721.4628099173553
,,,8455000000.0,8455.0,771.1363636363636
,386.0,,8455878186.0,8455.0,386.0
,,,8456000000.0,8456.0,623.7480916030535
,,,8457000000.0,8457.0,695.8796992481203
,,,8458000000.0,8458.0,692.3178294573644
,,,8459000000.0,8459.0,671.1020408163265
,,,8460000000.0,8460.0,680.2638888888889
,,,8461000000.0,8461.0,674.7286821705426
,,,8462000000.0,8462.0,624.6
,,,8463000000.0,8463.0,599.648
,,,8464000000.0,8464.0,1067.455357142857
,372.0,,8464581677.0,8464.0,372.0
,,,8465000000.0,8465.0,1031.8659793814434
,,,8466000000.0,8466.0,756.6521739130435
,,,8467000000.0,8467.0,674.2290076335878
,,,8468000000.0,8468.0,682.5555555555555
,,,8469000000.0,8469.0,620.71875
,,,8470000000.0,8470.0,691.432
,,,8471000000.0,8471.0,676.68
,,,8472000000.0,8472.0,655.7777777777778
,,,8473000000.0,8473.0,643.6190476190476
,374.0,,8473293813.0,8473.0,374.0
,,,8474000000.0,8474.0,694.4160583941606
,,,8475000000.0,8475.0,682.2479338842975
,,,8476000000.0,8476.0,767.5853658536586
,,,8477000000.0,8477.0,692.5267175572519
,394.0,,8477033136.0,8477.0,394.0
,,,8478000000.0,8478.0,707.3153846153846
,379.0,,8478684699.0,8478.0,379.0
,,,8479000000.0,8479.0,689.3055555555555
,,,8480000000.0,8480.0,748.6328125
,,,8481000000.0,8481.0,754.9016393442623
,,,8482000000.0,8482.0,856.9540229885057
,,,8483000000.0,8483.0,699.2
,,,8484000000.0,8484.0,691.2898550724638
,,,8485000000.0,8485.0,677.0769230769231
,,,8486000000.0,8486.0,688.2460317460317
,,,8487000000.0,8487.0,681.375
,,,8488000000.0,8488.0,685.1323529411765
,,,8489000000.0,8489.0,1096.03125
,,,8490000000.0,8490.0,657.7980769230769
,,,8491000000.0,8491.0,686.875
,,,8492000000.0,8492.0,608.1071428571429
,,,8493000000.0,8493.0,662.6793893129772
,,,8494000000.0,8494.0,641.6541353383459
,387.0,,8494258763.0,8494.0,387.0
,,,8495000000.0,8495.0,648.8644067796611
,,,8496000000.0,8496.0,582.25
,,,8497000000.0,8497.0,820.5078125
,,,8498000000.0,8498.0,920.5700934579439
,,,8499000000.0,8499.0,1046.7238095238095
,,,8500000000.0,8500.0,671.5909090909091
,,,8501000000.0,8501.0,662.5507246376811
,,,8502000000.0,8502.0,787.0530973451328
,,,8503000000.0,8503.0,625.8045112781955
,,,8504000000.0,8504.0,660.3913043478261
,398.0,,8504834858.0,8504.0,398.0
,,,8505000000.0,8505.0,694.5042735042736
,,,8506000000.0,8506.0,612.624060150376
,,,8507000000.0,8507.0,661.5827338129496
,,,8508000000.0,8508.0,731.5658914728682
,,,8509000000.0,8509.0,612.6171875
,381.0,,8509325015.0,8509.0,381.0
,385.0,,8509513504.0,8509.0,385.0
,,,8510000000.0,8510.0,730.1666666666666
,,,8511000000.0,8511.0,583.1968503937007
,,,8512000000.0,8512.0,616.8448275862069
,,,8513000000.0,8513.0,604.9565217391304
,,,8514000000.0,8514.0,683.0162601626016
,,,8515000000.0,8515.0,1101.7340425531916
,,,8516000000.0,8516.0,639.0564516129032
,,,8517000000.0,8517.0,602.1785714285714
,,,8518000000.0,8518.0,738.9908256880734
,,,8519000000.0,8519.0,626.6850393700787
,,,8520000000.0,8520.0,670.3643410852713
,,,8521000000.0,8521.0,667.455223880597
,,,8522000000.0,8522.0,829.8620689655172
,,,8523000000.0,8523.0,691.8484848484849
,,,8524000000.0,8524.0,671.4117647058823
,,,8525000000.0,8525.0,677.8666666666667
,386.0,,8525770902.0,8525.0,386.0
,,,8526000000.0,8526.0,792.1102362204724
,,,8527000000.0,8527.0,704.7441860465116
,,,8528000000.0,8528.0,672.5190839694657
,391.0,,8528000225.0,8528.0,391.0
,388.0,,8528893142.0,8528.0,388.0
,,,8529000000.0,8529.0,606.8389830508474
,,,8530000000.0,8530.0,567.9694656488549
,275.0,,8530127360.0,8530.0,275.0
,382.0,,8530463194.0,8530.0,382.0
,,,8531000000.0,8531.0,649.3779527559055
,,,8532000000.0,8532.0,1105.8829787234042
,,,8533000000.0,8533.0,658.2068965517242
,,,8534000000.0,8534.0,642.9910714285714
,,,8535000000.0,8535.0,686.7583333333333
,,,8536000000.0,8536.0,737.6949152542373
,,,8537000000.0,8537.0,681.4
,,,8538000000.0,8538.0,677.5797101449275
,,,8539000000.0,8539.0,605.0701754385965
,,,8540000000.0,8540.0,702.1954887218045
,,,8541000000.0,8541.0,686.9140625
,,,8542000000.0,8542.0,758.7931034482758
,,,8543000000.0,8543.0,792.046511627907
,,,8544000000.0,8544.0,717.2325581395348
,,,8545000000.0,8545.0,674.2457627118644
,,,8546000000.0,8546.0,997.6545454545454
,,,8547000000.0,8547.0,570.3358778625955
,,,8548000000.0,8548.0,873.1196581196581
,,,8549000000.0,8549.0,1250.8478260869565
,,,8550000000.0,8550.0,677.3587786259542
,,,8551000000.0,8551.0,685.7391304347826
,,,8552000000.0,8552.0,742.5851063829788
,,,8553000000.0,8553.0,693.5157894736842
,,,8554000000.0,8554.0,702.1507936507936
,393.0,,8554897675.0,8554.0,393.0
,,,8555000000.0,8555.0,765.2924528301887
,,,8556000000.0,8556.0,653.3826086956522
,,,8557000000.0,8557.0,726.40625
,,,8558000000.0,8558.0,614.8421052631579
,,,8559000000.0,8559.0,621.9015151515151
,,,8560000000.0,8560.0,688.1461538461539
,,,8561000000.0,8561.0,673.4
,,,8562000000.0,8562.0,658.8024691358024
,,,8563000000.0,8563.0,619.0852713178294
,,,8564000000.0,8564.0,616.6953125
,363.0,,8564505906.0,8564.0,363.0
,,,8565000000.0,8565.0,975.3626373626373
,,,8566000000.0,8566.0,984.5217391304348
,,,8567000000.0,8567.0,667.1908396946565
,,,8568000000.0,8568.0,690.268115942029
,,,8569000000.0,8569.0,805.2682926829268
,,,8570000000.0,8570.0,681.674074074074
,,,8571000000.0,8571.0,691.3405797101449
,,,8572000000.0,8572.0,691.1308411214953
,,,8573000000.0,8573.0,679.969696969697
,,,8574000000.0,8574.0,692.6086956521739
,,,8575000000.0,8575.0,746.6910569105692
,395.0,,8575992105.0,8575.0,395.0
,,,8576000000.0,8576.0,589.6164383561644
,,,8577000000.0,8577.0,726.9702970297029
,,,8578000000.0,8578.0,694.0236220472441
,,,8579000000.0,8579.0,722.0973451327434
,,,8580000000.0,8580.0,783.362831858407
,,,8581000000.0,8581.0,656.4409448818898
,,,8582000000.0,8582.0,937.4086021505376
,,,8583000000.0,8583.0,909.5049504950495
,,,8584000000.0,8584.0,699.0522388059702
,,,8585000000.0,8585.0,722.7063492063492
,,,8586000000.0,8586.0,766.016
,,,8587000000.0,8587.0,700.4525547445255
,,,8588000000.0,8588.0,696.1449275362319
,,,8589000000.0,8589.0,755.1515151515151
,,,8590000000.0,8590.0,1077.235294117647
,,,8591000000.0,8591.0,658.096
,,,8592000000.0,8592.0,624.8661417322835
,,,8593000000.0,8593.0,695.9774436090225
,396.0,,8593670127.0,8593.0,396.0
,,,8594000000.0,8594.0,712.9923076923077
,387.0,,8594396325.0,8594.0,387.0
,,,8595000000.0,8595.0,799.6460176991151
,,,8596000000.0,8596.0,732.4173228346457
,,,8597000000.0,8597.0,591.8333333333334
,,,8598000000.0,8598.0,1025.7522123893805
,,,8599000000.0,8599.0,1151.3218390804598
,,,8600000000.0,8600.0,918.3333333333334
,,,8601000000.0,8601.0,697.1583333333333
,,,8602000000.0,8602.0,874.0679611650486
,,,8603000000.0,8603.0,770.5793650793651
,,,8604000000.0,8604.0,707.2537313432836
,,,8605000000.0,8605.0,691.4017857142857
,,,8606000000.0,8606.0,662.7441860465116
,,,8607000000.0,8607.0,680.7080291970802
,,,8608000000.0,8608.0,696.078125
,,,8609000000.0,8609.0,629.4402985074627
,,,8610000000.0,8610.0,684.7878787878788
,,,8611000000.0,8611.0,717.1015625
,,,8612000000.0,8612.0,873.9411764705883
,,,8613000000.0,8613.0,722.248
,,,8614000000.0,8614.0,656.304347826087
,,,8615000000.0,8615.0,963.0097087378641
,,,8616000000.0,8616.0,916.7647058823529
,,,8617000000.0,8617.0,819.9732142857143
,,,8618000000.0,8618.0,697.3684210526316
,,,8619000000.0,8619.0,672.1864406779661
,,,8620000000.0,8620.0,694.7286821705426
,,,8621000000.0,8621.0,694.0373134328358
,,,8622000000.0,8622.0,808.8686868686868
,,,8623000000.0,8623.0,698.0076335877862
,395.0,,8623696901.0,8623.0,395.0
,,,8624000000.0,8624.0,694.2608695652174
,,,8625000000.0,8625.0,689.3548387096774
,,,8626000000.0,8626.0,693.1832061068702
,,,8627000000.0,8627.0,631.1278195488721
,,,8628000000.0,8628.0,655.1515151515151
,,,8629000000.0,8629.0,632.6428571428571
,,,8630000000.0,8630.0,638.8145161290323
,,,8631000000.0,8631.0,693.5221238938053
,,,8632000000.0,8632.0,1401.8988764044943
,,,8633000000.0,8633.0,1101.3
,,,8634000000.0,8634.0,701.3805970149253
,,,8635000000.0,8635.0,705.5793650793651
,,,8636000000.0,8636.0,645.6
,,,8637000000.0,8637.0,690.6159420289855
,,,8638000000.0,8638.0,687.3768115942029
,,,8639000000.0,8639.0,639.1743119266055
,,,8640000000.0,8640.0,682.1194029850747
,,,8641000000.0,8641.0,666.8461538461538
,,,8642000000.0,8642.0,1106.1714285714286
,,,8643000000.0,8643.0,803.6333333333333
,389.0,,8643728309.0,8643.0,389.0
,,,8644000000.0,8644.0,640.796875
,,,8645000000.0,8645.0,679.3636363636364
,,,8646000000.0,8646.0,1152.27
,,,8647000000.0,8647.0,655.1229508196722
,,,8648000000.0,8648.0,996.566371681416
,,,8649000000.0,8649.0,1141.1075268817203
,,,8650000000.0,8650.0,662.3720930232558
,,,8651000000.0,8651.0,679.7703703703704
,,,8652000000.0,8652.0,633.6694915254237
,,,8653000000.0,8653.0,668.6
,,,8654000000.0,8654.0,665.2446043165468
,,,8655000000.0,8655.0,662.7933884297521
,,,8656000000.0,8656.0,678.421875
,,,8657000000.0,8657.0,704.9880952380952
,,,8658000000.0,8658.0,663.7946428571429
,,,8659000000.0,8659.0,636.7404580152672
,,,8660000000.0,8660.0,634.5725190839695
,,,8661000000.0,8661.0,666.328
,,,8662000000.0,8662.0,683.7678571428571
,,,8663000000.0,8663.0,809.6068376068376
,,,8664000000.0,8664.0,1008.0677966101695
,395.0,,8664350707.0,8664.0,395.0
,,,8665000000.0,8665.0,1074.2021276595744
,,,8666000000.0,8666.0,857.2477876106195
,,,8667000000.0,8667.0,660.4722222222222
,,,8668000000.0,8668.0,1190.34
,,,8669000000.0,8669.0,654.3720930232558
,,,8670000000.0,8670.0,658.7835820895523
,,,8671000000.0,8671.0,645.359649122807
,,,8672000000.0,8672.0,593.709090909091
,,,8673000000.0,8673.0,627.6695652173913
,384.0,,8673844666.0,8673.0,384.0
,,,8674000000.0,8674.0,666.4626865671642
,,,8675000000.0,8675.0,651.9487179487179
,,,8676000000.0,8676.0,929.6888888888889
,,,8677000000.0,8677.0,644.015503875969
,,,8678000000.0,8678.0,655.6307692307693
,,,8679000000.0,8679.0,666.8282828282828
,,,8680000000.0,8680.0,627.719298245614
,,,8681000000.0,8681.0,687.3125
,,,8682000000.0,8682.0,746.2857142857143
,,,8683000000.0,8683.0,651.5934959349594
,,,8684000000.0,8684.0,1240.0
,,,8685000000.0,8685.0,771.9642857142857
,,,8686000000.0,8686.0,1205.5140186915887
,,,8687000000.0,8687.0,1020.5700934579439
,,,8688000000.0,8688.0,681.4274809160305
,,,8689000000.0,8689.0,835.040404040404
,,,8690000000.0,8690.0,698.0151515151515
,,,8691000000.0,8691.0,703.0149253731344
,,,8692000000.0,8692.0,682.3947368421053
,,,8693000000.0,8693.0,877.4471544715448
,397.0,,8693675345.0,8693.0,397.0
,,,8694000000.0,8694.0,684.5954198473282
,,,8695000000.0,8695.0,680.2395833333334
,,,8696000000.0,8696.0,800.4473684210526
,,,8697000000.0,8697.0,621.2982456140351
,,,8698000000.0,8698.0,636.6422764227642
,,,8699000000.0,8699.0,837.990990990991
,,,8700000000.0,8700.0,1123.0
,,,8701000000.0,8701.0,1018.4791666666666
,,,8702000000.0,8702.0,858.2450980392157
,,,8703000000.0,8703.0,946.0294117647059
,387.0,,8703336909.0,8703.0,387.0
,,,8704000000.0,8704.0,672.3888888888889
,,,8705000000.0,8705.0,585.411214953271
,356.0,,8705575607.0,8705.0,356.0
,,,8706000000.0,8706.0,869.1735537190083
,,,8707000000.0,8707.0,724.5367647058823
,,,8708000000.0,8708.0,841.968253968254
,399.0,,8708497378.0,8708.0,399.0
,385.0,,8708929670.0,8708.0,385.0
,,,8709000000.0,8709.0,818.0727272727273
,,,8710000000.0,8710.0,633.8548387096774
,391.0,,8710994670.0,8710.0,391.0
,,,8711000000.0,8711.0,654.8983050847457
,,,8712000000.0,8712.0,633.0882352941177
,383.0,,8712217587.0,8712.0,383.0
,,,8713000000.0,8713.0,645.7719298245614
,,,8714000000.0,8714.0,578.0839694656488
,399.0,,8714232900.0,8714.0,399.0
,,,8715000000.0,8715.0,699.9910714285714
,,,8716000000.0,8716.0,1280.4
,,,8717000000.0,8717.0,866.056179775281
,,,8718000000.0,8718.0,1160.233644859813
,,,8719000000.0,8719.0,610.5258620689655
,,,8720000000.0,8720.0,611.1188118811881
,,,8721000000.0,8721.0,646.4094488188977
,,,8722000000.0,8722.0,612.0760869565217
,,,8723000000.0,8723.0,641.7251908396946
,,,8724000000.0,8724.0,800.3909090909091
,,,8725000000.0,8725.0,741.00826446281
,,,8726000000.0,8726.0,589.4869565217391
,396.0,,8726029620.0,8726.0,396.0
,,,8727000000.0,8727.0,744.4368932038835
,,,8728000000.0,8728.0,876.2
,,,8729000000.0,8729.0,675.4666666666667
,,,8730000000.0,8730.0,778.1111111111111
,,,8731000000.0,8731.0,574.8031496062993
,394.0,,8731098422.0,8731.0,394.0
,372.0,,8731121026.0,8731.0,372.0
,,,8732000000.0,8732.0,640.5555555555555
,,,8733000000.0,8733.0,1215.3272727272727
,,,8734000000.0,8734.0,967.757281553398
,,,8735000000.0,8735.0,790.2950819672132
,,,8736000000.0,8736.0,725.75
,,,8737000000.0,8737.0,632.9416058394161
,,,8738000000.0,8738.0,660.8489208633093
,,,8739000000.0,8739.0,638.5263157894736
,,,8740000000.0,8740.0,761.8518518518518
,,,8741000000.0,8741.0,818.9769230769231
,,,8742000000.0,8742.0,624.0
,,,8743000000.0,8743.0,648.3809523809524
,,,8744000000.0,8744.0,629.0322580645161
,,,8745000000.0,8745.0,593.3
,,,8746000000.0,8746.0,1024.26
,,,8747000000.0,8747.0,553.0629921259842
,,,8748000000.0,8748.0,705.0142857142857
,,,8749000000.0,8749.0,1236.0740740740741
,,,8750000000.0,8750.0,792.7765957446809
,,,8751000000.0,8751.0,966.4545454545455
,,,8752000000.0,8752.0,635.93
,,,8753000000.0,8753.0,839.5327102803739
,,,8754000000.0,8754.0,631.5343511450382
,378.0,,8754921185.0,8754.0,378.0
,,,8755000000.0,8755.0,630.8
,,,8756000000.0,8756.0,770.9158878504672
,,,8757000000.0,8757.0,804.511811023622
,,,8758000000.0,8758.0,666.4923076923077
,,,8759000000.0,8759.0,591.508064516129
,394.0,,8759354310.0,8759.0,394.0
,,,8760000000.0,8760.0,670.3255813953489
,,,8761000000.0,8761.0,690.123076923077
,,,8762000000.0,8762.0,650.1919191919192
,,,8763000000.0,8763.0,567.728
,399.0,,8763565040.0,8763.0,399.0
,,,8764000000.0,8764.0,689.9893617021277
,,,8765000000.0,8765.0,622.1951219512196
,,,8766000000.0,8766.0,1116.7142857142858
,,,8767000000.0,8767.0,832.1621621621622
,,,8768000000.0,8768.0,1073.6568627450981
,,,8769000000.0,8769.0,821.6694214876034
,,,8770000000.0,8770.0,716.0275229357799
,,,8771000000.0,8771.0,592.7777777777778
,,,8772000000.0,8772.0,688.9642857142857
,,,8773000000.0,8773.0,944.9125
,,,8774000000.0,8774.0,636.8583333333333
,,,8775000000.0,8775.0,574.66
,,,8776000000.0,8776.0,634.9363636363636
,,,8777000000.0,8777.0,632.4140625
,,,8778000000.0,8778.0,696.7244094488188
,,,8779000000.0,8779.0,699.8362068965517
,,,8780000000.0,8780.0,690.2941176470588
,,,8781000000.0,8781.0,735.7647058823529
,,,8782000000.0,8782.0,970.2142857142857
,,,8783000000.0,8783.0,802.3513513513514
,,,8784000000.0,8784.0,931.4948453608248
,,,8785000000.0,8785.0,820.3620689655172
,,,8786000000.0,8786.0,883.7456140350877
,,,8787000000.0,8787.0,654.9097744360902
,,,8788000000.0,8788.0,688.2246376811594
,,,8789000000.0,8789.0,726.3796296296297
,,,8790000000.0,8790.0,738.3333333333334
,,,8791000000.0,8791.0,717.3636363636364
,,,8792000000.0,8792.0,564.9380530973451
,,,8793000000.0,8793.0,688.6969696969697
,,,8794000000.0,8794.0,691.0916030534352
,,,8795000000.0,8795.0,688.9672131147541
,,,8796000000.0,8796.0,893.5825242718447
,,,8797000000.0,8797.0,593.0555555555555
,,,8798000000.0,8798.0,620.5806451612904
,,,8799000000.0,8799.0,786.4909090909091
,,,8800000000.0,8800.0,681.8571428571429
,,,8801000000.0,8801.0,832.1009174311927
,,,8802000000.0,8802.0,1422.1234567901236
,,,8803000000.0,8803.0,630.9274193548387
,,,8804000000.0,8804.0,673.1259259259259
,,,8805000000.0,8805.0,681.0588235294117
,,,8806000000.0,8806.0,714.5984251968504
,,,8807000000.0,8807.0,622.4779411764706
,,,8808000000.0,8808.0,657.3
,,,8809000000.0,8809.0,667.9090909090909
,397.0,,8809387440.0,8809.0,397.0
,,,8810000000.0,8810.0,789.566037735849
,,,8811000000.0,8811.0,588.0079365079365
,,,8812000000.0,8812.0,587.6725663716815
,,,8813000000.0,8813.0,526.7380952380952
,,,8814000000.0,8814.0,812.5409836065573
,,,8815000000.0,8815.0,852.3333333333334
,,,8816000000.0,8816.0,876.5619047619048
,399.0,,8816551035.0,8816.0,399.0
,,,8817000000.0,8817.0,1307.6666666666667
,,,8818000000.0,8818.0,688.2368421052631
,,,8819000000.0,8819.0,617.5625
,,,8820000000.0,8820.0,674.820895522388
,,,8821000000.0,8821.0,675.5555555555555
,,,8822000000.0,8822.0,799.59
,,,8823000000.0,8823.0,698.7692307692307
,,,8824000000.0,8824.0,667.2446043165468
,,,8825000000.0,8825.0,670.512
,,,8826000000.0,8826.0,607.7651515151515
,,,8827000000.0,8827.0,678.1428571428571
,398.0,,8827767442.0,8827.0,398.0
,,,8828000000.0,8828.0,658.2538461538461
,,,8829000000.0,8829.0,654.1008403361344
,,,8830000000.0,8830.0,568.484126984127
,,,8831000000.0,8831.0,730.4426229508197
,,,8832000000.0,8832.0,991.9350649350649
,,,8833000000.0,8833.0,988.6041666666666
,,,8834000000.0,8834.0,813.1509433962265
,,,8835000000.0,8835.0,1010.3831775700935
,,,8836000000.0,8836.0,628.0
,,,8837000000.0,8837.0,666.3161764705883
,,,8838000000.0,8838.0,673.768115942029
,,,8839000000.0,8839.0,647.1525423728814
,,,8840000000.0,8840.0,662.0762711864406
,399.0,,8840631975.0,8840.0,399.0
,,,8841000000.0,8841.0,685.1102941176471
,,,8842000000.0,8842.0,659.2870370370371
,,,8843000000.0,8843.0,679.7727272727273
,,,8844000000.0,8844.0,706.9160305343512
,,,8845000000.0,8845.0,681.7317073170732
,,,8846000000.0,8846.0,1019.4128440366973
,,,8847000000.0,8847.0,554.8
,,,8848000000.0,8848.0,632.8384615384615
,,,8849000000.0,8849.0,850.1009174311927
,,,8850000000.0,8850.0,661.468253968254
,,,8851000000.0,8851.0,802.2868852459017
,,,8852000000.0,8852.0,1163.9759036144578
,,,8853000000.0,8853.0,704.3539823008849
,,,8854000000.0,8854.0,554.2325581395348
,,,8855000000.0,8855.0,683.6776859504132
,,,8856000000.0,8856.0,895.6034482758621
,,,8857000000.0,8857.0,702.8062015503876
,,,8858000000.0,8858.0,696.7165354330708
,,,8859000000.0,8859.0,629.7102803738318
,,,8860000000.0,8860.0,622.7603305785124
,,,8861000000.0,8861.0,624.7563025210084
,,,8862000000.0,8862.0,721.1165048543689
,,,8863000000.0,8863.0,624.9435483870968
,,,8864000000.0,8864.0,616.4328358208955
,388.0,,8864768071.0,8864.0,388.0
,,,8865000000.0,8865.0,611.3589743589744
,,,8866000000.0,8866.0,1093.123076923077
,,,8867000000.0,8867.0,987.2952380952381
,,,8868000000.0,8868.0,1126.2735849056603
,394.0,,8868317655.0,8868.0,394.0
,,,8869000000.0,8869.0,665.8780487804878
,,,8870000000.0,8870.0,700.2519685039371
,,,8871000000.0,8871.0,684.9699248120301
,,,8872000000.0,8872.0,697.290909090909
,,,8873000000.0,8873.0,672.876923076923
,,,8874000000.0,8874.0,692.1386861313869
,,,8875000000.0,8875.0,701.6016260162602
,,,8876000000.0,8876.0,705.044776119403
,,,8877000000.0,8877.0,630.3233082706766
,387.0,,8877420989.0,8877.0,387.0
,,,8878000000.0,8878.0,696.6692307692308
,,,8879000000.0,8879.0,656.8095238095239
,384.0,,8879635677.0,8879.0,384.0
,,,8880000000.0,8880.0,587.2283464566929
,,,8881000000.0,8881.0,578.0225563909775
,,,8882000000.0,8882.0,784.6095238095238
,,,8883000000.0,8883.0,988.2018348623853
,,,8884000000.0,8884.0,732.7529411764706
,,,8885000000.0,8885.0,888.5641025641025
,,,8886000000.0,8886.0,670.8407079646017
,,,8887000000.0,8887.0,682.2846153846153
,,,8888000000.0,8888.0,690.5401459854014
,,,8889000000.0,8889.0,725.2826086956521
,,,8890000000.0,8890.0,685.0673076923077
,,,8891000000.0,8891.0,861.1774193548387
,,,8892000000.0,8892.0,619.6666666666666
,,,8893000000.0,8893.0,677.2519083969465
,,,8894000000.0,8894.0,739.9770992366413
,,,8895000000.0,8895.0,669.650406504065
,,,8896000000.0,8896.0,824.9181818181818
,,,8897000000.0,8897.0,534.78125
,,,8898000000.0,8898.0,619.6796875
,387.0,,8898014637.0,8898.0,387.0
,,,8899000000.0,8899.0,1104.7549019607843
,,,8900000000.0,8900.0,777.4206349206349
,,,8901000000.0,8901.0,757.4724409448819
,,,8902000000.0,8902.0,1036.5714285714287
,,,8903000000.0,8903.0,693.09
,,,8904000000.0,8904.0,740.1463414634146
,,,8905000000.0,8905.0,704.2869565217392
,,,8906000000.0,8906.0,1039.7457627118645
,,,8907000000.0,8907.0,617.2649572649573
,,,8908000000.0,8908.0,692.25
,,,8909000000.0,8909.0,733.8174603174604
,,,8910000000.0,8910.0,693.2671755725191
,,,8911000000.0,8911.0,713.5538461538462
,,,8912000000.0,8912.0,688.3474576271186
,,,8913000000.0,8913.0,587.12
,,,8914000000.0,8914.0,542.8484848484849
,,,8915000000.0,8915.0,602.3225806451613
,,,8916000000.0,8916.0,1188.7281553398059
,,,8917000000.0,8917.0,698.856
,,,8918000000.0,8918.0,1115.5740740740741
,,,8919000000.0,8919.0,724.2459016393443
,,,8920000000.0,8920.0,696.5338345864661
,,,8921000000.0,8921.0,688.963768115942
,,,8922000000.0,8922.0,739.1923076923077
,,,8923000000.0,8923.0,692.796992481203
,,,8924000000.0,8924.0,699.6131386861314
,,,8925000000.0,8925.0,688.2985074626865
,391.0,,8925532087.0,8925.0,391.0
,,,8926000000.0,8926.0,968.2692307692307
,,,8927000000.0,8927.0,611.82
,,,8928000000.0,8928.0,847.3513513513514
,,,8929000000.0,8929.0,659.8415841584158
,,,8930000000.0,8930.0,647.8548387096774
,,,8931000000.0,8931.0,616.672
,,,8932000000.0,8932.0,848.4444444444445
,,,8933000000.0,8933.0,962.1018518518518
,,,8934000000.0,8934.0,768.280701754386
,,,8935000000.0,8935.0,763.8730158730159
,,,8936000000.0,8936.0,825.7327586206897
,,,8937000000.0,8937.0,673.7391304347826
,,,8938000000.0,8938.0,696.8613138686131
,,,8939000000.0,8939.0,647.790909090909
,,,8940000000.0,8940.0,668.3816793893129
,,,8941000000.0,8941.0,698.4057971014493
,,,8942000000.0,8942.0,628.1858407079646
,,,8943000000.0,8943.0,665.015037593985
,,,8944000000.0,8944.0,654.3609022556391
,,,8945000000.0,8945.0,688.609756097561
,,,8946000000.0,8946.0,1099.4901960784314
,,,8947000000.0,8947.0,641.75
,,,8948000000.0,8948.0,725.3611111111111
,,,8949000000.0,8949.0,736.7798165137615
,,,8950000000.0,8950.0,593.3739837398374
,,,8951000000.0,8951.0,815.008064516129
,,,8952000000.0,8952.0,865.3809523809524
,,,8953000000.0,8953.0,810.4875
,,100.0,844608054.0,,
,,100.0,867563890.0,,
,,100.0,884770402.0,,
,,100.0,899614622.0,,
,,100.0,916469414.0,,
,,100.0,924536604.0,,
,,100.0,933348218.0,,
,,100.0,955935668.0,,
,,100.0,964764472.0,,
,,100.0,972946816.0,,
,,100.0,989062652.0,,
,,100.0,1012808592.0,,
,,100.0,2133551620.0,,
,,100.0,2141855266.0,,
,,100.0,2149559434.0,,
,,100.0,2158096986.0,,
,,100.0,2173081416.0,,
,,100.0,2183109542.0,,
,,100.0,2198231106.0,,
,,100.0,2222101732.0,,
,,100.0,2238223296.0,,
,,100.0,2249879652.0,,
,,100.0,2255356006.0,,
,,100.0,2263348300.0,,
,,100.0,2270207780.0,,
,,100.0,2278355488.0,,
,,100.0,2294556062.0,,
,,100.0,2310487992.0,,
,,100.0,2326319660.0,,
,,100.0,3528691810.0,,
,,100.0,3536571446.0,,
,,100.0,3551731240.0,,
,,100.0,3568445668.0,,
,,100.0,3575735878.0,,
,,100.0,3592463276.0,,
,,100.0,3601057442.0,,
,,100.0,3608821922.0,,
,,100.0,3616979684.0,,
,,100.0,3633353800.0,,
,,100.0,3641484478.0,,
,,100.0,3650829636.0,,
,,100.0,3668000574.0,,
,,100.0,3673487034.0,,
,,100.0,4834249544.0,,
,,100.0,4851440276.0,,
,,100.0,4867811840.0,,
,,100.0,4875054602.0,,
,,100.0,4890385852.0,,
,,100.0,4900540124.0,,
,,100.0,4916722834.0,,
,,100.0,4923210856.0,,
,,100.0,4939099242.0,,
,,100.0,4948143828.0,,
,,100.0,4970797580.0,,
,,100.0,4981080550.0,,
,,100.0,6212566714.0,,
,,100.0,6221215828.0,,
,,100.0,6228893278.0,,
,,100.0,6237618278.0,,
,,100.0,6245748332.0,,
,,100.0,6253382760.0,,
,,100.0,6270450678.0,,
,,100.0,6277900418.0,,
,,100.0,6293501566.0,,
,,100.0,6302079692.0,,
,,100.0,6318049484.0,,
,,100.0,7478428142.0,,
,,100.0,7494667102.0,,
,,100.0,7519451114.0,,
,,100.0,7527148668.0,,
,,100.0,7551225128.0,,
,,100.0,7574817630.0,,
,,100.0,8671301126.0,,
,,100.0,8679275188.0,,
,,100.0,8695758732.0,,
,,100.0,8704424358.0,,
,,100.0,8711992118.0,,
,,100.0,8720856650.0,,
,,100.0,8727538578.0,,
,,100.0,8743599986.0,,
,,100.0,8752602904.0,,
,,100.0,8770497228.0,,
,,100.0,8776349782.0,,
50.0,,,4746251.0,,
50.0,,,19720575.0,,
50.0,,,34417920.0,,
50.0,,,49316255.0,,
50.0,,,61455267.0,,
50.0,,,62800527.0,,
50.0,,,69257768.0,,
50.0,,,81284123.0,,
50.0,,,83887665.0,,
50.0,,,84920477.0,,
50.0,,,104418136.0,,
50.0,,,122419648.0,,
50.0,,,125998554.0,,
50.0,,,144779181.0,,
50.0,,,156506526.0,,
50.0,,,174079028.0,,
50.0,,,177014705.0,,
50.0,,,186100696.0,,
50.0,,,205411739.0,,
50.0,,,213917938.0,,
50.0,,,219882470.0,,
50.0,,,237863305.0,,
50.0,,,241251222.0,,
50.0,,,246561900.0,,
50.0,,,260887318.0,,
50.0,,,268483985.0,,
50.0,,,277108726.0,,
50.0,,,285693779.0,,
50.0,,,294829040.0,,
50.0,,,295599665.0,,
50.0,,,299407113.0,,
50.0,,,305019301.0,,
50.0,,,306135239.0,,
50.0,,,308142323.0,,
50.0,,,312363625.0,,
50.0,,,313882115.0,,
50.0,,,318793053.0,,
50.0,,,324036908.0,,
50.0,,,327883991.0,,
50.0,,,332659252.0,,
50.0,,,341809513.0,,
50.0,,,343278264.0,,
50.0,,,350283577.0,,
50.0,,,351856806.0,,
50.0,,,362373786.0,,
50.0,,,379788840.0,,
50.0,,,393803790.0,,
50.0,,,396117227.0,,
50.0,,,400642071.0,,
50.0,,,405776343.0,,
50.0,,,417282959.0,,
50.0,,,427128845.0,,
50.0,,,443126555.0,,
50.0,,,449060774.0,,
50.0,,,455088379.0,,
50.0,,,474260100.0,,
50.0,,,484027809.0,,
50.0,,,485805674.0,,
50.0,,,500637238.0,,
50.0,,,518181250.0,,
50.0,,,536745314.0,,
50.0,,,541977502.0,,
50.0,,,543956357.0,,
50.0,,,547849534.0,,
50.0,,,549580576.0,,
50.0,,,556250316.0,,
50.0,,,564123025.0,,
50.0,,,576644693.0,,
50.0,,,581194798.0,,
50.0,,,590056674.0,,
50.0,,,596401153.0,,
50.0,,,614849072.0,,
50.0,,,621141677.0,,
50.0,,,626262198.0,,
50.0,,,634575897.0,,
50.0,,,649064440.0,,
50.0,,,662706212.0,,
50.0,,,664264181.0,,
50.0,,,675643140.0,,
50.0,,,688252933.0,,
50.0,,,703138456.0,,
50.0,,,722306843.0,,
50.0,,,737673668.0,,
50.0,,,746641481.0,,
50.0,,,753105284.0,,
50.0,,,753988200.0,,
50.0,,,771997786.0,,
50.0,,,775419557.0,,
50.0,,,785422839.0,,
50.0,,,798426121.0,,
50.0,,,805865966.0,,
50.0,,,817862061.0,,
50.0,,,829392583.0,,
50.0,,,840566230.0,,
50.0,,,862964930.0,,
50.0,,,880446286.0,,
50.0,,,896777798.0,,
50.0,,,910913737.0,,
50.0,,,915202227.0,,
50.0,,,923667749.0,,
50.0,,,931725249.0,,
50.0,,,951258533.0,,
50.0,,,957106450.0,,
50.0,,,958381189.0,,
50.0,,,960208013.0,,
50.0,,,962181034.0,,
50.0,,,963012180.0,,
50.0,,,964539003.0,,
50.0,,,968723691.0,,
50.0,,,986602651.0,,
50.0,,,1006980465.0,,
50.0,,,1023618123.0,,
50.0,,,1027413436.0,,
50.0,,,1040222708.0,,
50.0,,,1043640365.0,,
50.0,,,1056849116.0,,
50.0,,,1072929326.0,,
50.0,,,1087411359.0,,
50.0,,,1102643652.0,,
50.0,,,1112915580.0,,
50.0,,,1124446727.0,,
50.0,,,1134436936.0,,
50.0,,,1137806989.0,,
50.0,,,1139381728.0,,
50.0,,,1139477666.0,,
50.0,,,1149050427.0,,
50.0,,,1161096731.0,,
50.0,,,1179143243.0,,
50.0,,,1193197567.0,,
50.0,,,1213110382.0,,
50.0,,,1232786686.0,,
50.0,,,1246236843.0,,
50.0,,,1252653302.0,,
50.0,,,1265136324.0,,
50.0,,,1269851950.0,,
50.0,,,1281178878.0,,
50.0,,,1282713305.0,,
50.0,,,1288054399.0,,
50.0,,,1293294504.0,,
50.0,,,1303641901.0,,
50.0,,,1314379871.0,,
50.0,,,1332506487.0,,
50.0,,,1344408051.0,,
50.0,,,1359296021.0,,
50.0,,,1369090189.0,,
50.0,,,1377121023.0,,
50.0,,,1389214462.0,,
50.0,,,1399985088.0,,
50.0,,,1412448266.0,,
50.0,,,1426624101.0,,
50.0,,,1433876862.0,,
50.0,,,1450861239.0,,
50.0,,,1468657542.0,,
50.0,,,1485813586.0,,
50.0,,,1501993431.0,,
50.0,,,1507332598.0,,
50.0,,,1512393588.0,,
50.0,,,1522777860.0,,
50.0,,,1529447965.0,,
50.0,,,1535275257.0,,
50.0,,,1543220675.0,,
50.0,,,1555973697.0,,
50.0,,,1574929376.0,,
50.0,,,1575106772.0,,
50.0,,,1586372085.0,,
50.0,,,1596423284.0,,
50.0,,,1603777973.0,,
50.0,,,1617141568.0,,
50.0,,,1625345839.0,,
50.0,,,1641017976.0,,
50.0,,,1645072560.0,,
50.0,,,1652794071.0,,
50.0,,,1655527874.0,,
50.0,,,1658959593.0,,
50.0,,,1670622563.0,,
50.0,,,1681247720.0,,
50.0,,,1688032043.0,,
50.0,,,1688847460.0,,
50.0,,,1695388398.0,,
50.0,,,1699524336.0,,
50.0,,,1704138035.0,,
50.0,,,1717960640.0,,
50.0,,,1737875225.0,,
50.0,,,1742093507.0,,
50.0,,,1745714653.0,,
50.0,,,1758701582.0,,
50.0,,,1763044030.0,,
50.0,,,1764370176.0,,
50.0,,,1776303146.0,,
50.0,,,1788762210.0,,
50.0,,,1800422211.0,,
50.0,,,1819063619.0,,
50.0,,,1831446849.0,,
50.0,,,1842646746.0,,
50.0,,,1861464040.0,,
50.0,,,1866547895.0,,
50.0,,,1878145083.0,,
50.0,,,1882372271.0,,
50.0,,,1893797220.0,,
50.0,,,1906756492.0,,
50.0,,,1925246807.0,,
50.0,,,1944027798.0,,
50.0,,,1949610507.0,,
50.0,,,1951676757.0,,
50.0,,,1955985560.0,,
50.0,,,1970948478.0,,
50.0,,,1987223948.0,,
50.0,,,1992570511.0,,
50.0,,,2004995877.0,,
50.0,,,2006603690.0,,
50.0,,,2024945098.0,,
50.0,,,2035466766.0,,
50.0,,,2047009840.0,,
50.0,,,2064569893.0,,
50.0,,,2072877082.0,,
50.0,,,2081261978.0,,
50.0,,,2096138907.0,,
50.0,,,2105211981.0,,
50.0,,,2105691877.0,,
50.0,,,2112048596.0,,
50.0,,,2131087869.0,,
50.0,,,2140473964.0,,
50.0,,,2144106464.0,,
50.0,,,2155805996.0,,
50.0,,,2169429279.0,,
50.0,,,2177874957.0,,
50.0,,,2195402927.0,,
50.0,,,2216401679.0,,
50.0,,,2219374128.0,,
50.0,,,2234260587.0,,
50.0,,,2242492203.0,,
50.0,,,2252524339.0,,
50.0,,,2253956266.0,,
50.0,,,2260485590.0,,
50.0,,,2266574497.0,,
50.0,,,2276939342.0,,
50.0,,,2293910020.0,,
50.0,,,2308098355.0,,
50.0,,,2321721377.0,,
50.0,,,2346041432.0,,
50.0,,,2346463359.0,,
50.0,,,2351744766.0,,
50.0,,,2362589663.0,,
50.0,,,2368878257.0,,
50.0,,,2382881956.0,,
50.0,,,2388255707.0,,
50.0,,,2408179199.0,,
50.0,,,2417433210.0,,
50.0,,,2436162691.0,,
50.0,,,2438477431.0,,
50.0,,,2446286442.0,,
50.0,,,2450437224.0,,
50.0,,,2469218267.0,,
50.0,,,2487668998.0,,
50.0,,,2507324260.0,,
50.0,,,2508688948.0,,
50.0,,,2518753428.0,,
50.0,,,2519390408.0,,
50.0,,,2529331919.0,,
50.0,,,2546937650.0,,
50.0,,,2562387026.0,,
50.0,,,2565903433.0,,
50.0,,,2581729320.0,,
50.0,,,2594744217.0,,
50.0,,,2605760260.0,,
50.0,,,2613434427.0,,
50.0,,,2629896356.0,,
50.0,,,2632176044.0,,
50.0,,,2647629222.0,,
50.0,,,2655517296.0,,
50.0,,,2670662870.0,,
50.0,,,2673161569.0,,
50.0,,,2693121206.0,,
50.0,,,2702912353.0,,
50.0,,,2709717979.0,,
50.0,,,2721042719.0,,
50.0,,,2733493085.0,,
50.0,,,2736781575.0,,
50.0,,,2752785118.0,,
50.0,,,2767477672.0,,
50.0,,,2777712100.0,,
50.0,,,2783774444.0,,
50.0,,,2785243976.0,,
50.0,,,2801944342.0,,
50.0,,,2804563925.0,,
50.0,,,2807514030.0,,
50.0,,,2826997417.0,,
50.0,,,2832827314.0,,
50.0,,,2835529501.0,,
50.0,,,2844402211.0,,
50.0,,,2862003879.0,,
50.0,,,2865469504.0,,
50.0,,,2868318463.0,,
50.0,,,2887524142.0,,
50.0,,,2892327163.0,,
50.0,,,2906419613.0,,
50.0,,,2910035290.0,,
50.0,,,2925088313.0,,
50.0,,,2939266179.0,,
50.0,,,2952475242.0,,
50.0,,,2953973472.0,,
50.0,,,2963891285.0,,
50.0,,,2971940453.0,,
50.0,,,2988133996.0,,
50.0,,,2989662694.0,,
50.0,,,3003183216.0,,
50.0,,,3008479519.0,,
50.0,,,3011690873.0,,
50.0,,,3027927698.0,,
50.0,,,3043036137.0,,
50.0,,,3059515305.0,,
50.0,,,3075036661.0,,
50.0,,,3090875777.0,,
50.0,,,3107874424.0,,
50.0,,,3115498748.0,,
50.0,,,3128175676.0,,
50.0,,,3132655625.0,,
50.0,,,3134430365.0,,
50.0,,,3134567760.0,,
50.0,,,3150745783.0,,
50.0,,,3153448492.0,,
50.0,,,3172177764.0,,
50.0,,,3179178442.0,,
50.0,,,3186919484.0,,
50.0,,,3206205684.0,,
50.0,,,3213828029.0,,
50.0,,,3225065426.0,,
50.0,,,3225365634.0,,
50.0,,,3234892927.0,,
50.0,,,3239780948.0,,
50.0,,,3254157877.0,,
50.0,,,3257225950.0,,
50.0,,,3274666108.0,,
50.0,,,3287797255.0,,
50.0,,,3304024079.0,,
50.0,,,3317465383.0,,
50.0,,,3320656321.0,,
50.0,,,3325431998.0,,
50.0,,,3336220333.0,,
50.0,,,3339517885.0,,
50.0,,,3339973927.0,,
50.0,,,3349807730.0,,
50.0,,,3367928409.0,,
50.0,,,3379343462.0,,
50.0,,,3391192682.0,,
50.0,,,3398928776.0,,
50.0,,,3403950756.0,,
50.0,,,3407710704.0,,
50.0,,,3413333882.0,,
50.0,,,3426526331.0,,
50.0,,,3434657217.0,,
50.0,,,3443596802.0,,
50.0,,,3458985189.0,,
50.0,,,3463382220.0,,
50.0,,,3475524305.0,,
50.0,,,3477879305.0,,
50.0,,,3490550244.0,,
50.0,,,3499842641.0,,
50.0,,,3504574568.0,,
50.0,,,3513889048.0,,
50.0,,,3522745039.0,,
50.0,,,3535176967.0,,
50.0,,,3547420666.0,,
50.0,,,3568301606.0,,
50.0,,,3571603273.0,,
50.0,,,3587694316.0,,
50.0,,,3592731139.0,,
50.0,,,3606849578.0,,
50.0,,,3611843433.0,,
50.0,,,3632440987.0,,
50.0,,,3635183071.0,,
50.0,,,3639036196.0,,
50.0,,,3650466354.0,,
50.0,,,3661397344.0,,
50.0,,,3662018646.0,,
50.0,,,3666697449.0,,
50.0,,,3671745366.0,,
50.0,,,3679176877.0,,
50.0,,,3692410785.0,,
50.0,,,3697275629.0,,
50.0,,,3704709484.0,,
50.0,,,3716029120.0,,
50.0,,,3728996726.0,,
50.0,,,3745586728.0,,
50.0,,,3757652458.0,,
50.0,,,3767379126.0,,
50.0,,,3783071315.0,,
50.0,,,3786033919.0,,
50.0,,,3801991733.0,,
50.0,,,3810399078.0,,
50.0,,,3813910589.0,,
50.0,,,3825505486.0,,
50.0,,,3831115278.0,,
50.0,,,3845714863.0,,
50.0,,,3849479134.0,,
50.0,,,3861421479.0,,
50.0,,,3865108198.0,,
50.0,,,3882955075.0,,
50.0,,,3892208930.0,,
50.0,,,3896928513.0,,
50.0,,,3902512889.0,,
50.0,,,3914092213.0,,
50.0,,,3918951276.0,,
50.0,,,3928532735.0,,
50.0,,,3933019871.0,,
50.0,,,3944355914.0,,
50.0,,,3947420133.0,,
50.0,,,3954570082.0,,
50.0,,,3968739458.0,,
50.0,,,3975157271.0,,
50.0,,,3984841543.0,,
50.0,,,4003115451.0,,
50.0,,,4008956754.0,,
50.0,,,4013688317.0,,
50.0,,,4022798057.0,,
50.0,,,4031950454.0,,
50.0,,,4042527538.0,,
50.0,,,4050240664.0,,
50.0,,,4066688322.0,,
50.0,,,4084074418.0,,
50.0,,,4090908116.0,,
50.0,,,4096275565.0,,
50.0,,,4108535149.0,,
50.0,,,4117013952.0,,
50.0,,,4136218173.0,,
50.0,,,4146590205.0,,
50.0,,,4149739007.0,,
50.0,,,4157206196.0,,
50.0,,,4162359113.0,,
50.0,,,4170192447.0,,
50.0,,,4180435729.0,,
50.0,,,4195057502.0,,
50.0,,,4201642971.0,,
50.0,,,4205684846.0,,
50.0,,,4205759221.0,,
50.0,,,4225112036.0,,
50.0,,,4234899016.0,,
50.0,,,4251862716.0,,
50.0,,,4256398289.0,,
50.0,,,4265984279.0,,
50.0,,,4274104280.0,,
50.0,,,4279765062.0,,
50.0,,,4282013969.0,,
50.0,,,4299129804.0,,
50.0,,,4306316888.0,,
50.0,,,4323824754.0,,
50.0,,,4338880797.0,,
50.0,,,4349778298.0,,
50.0,,,4354704080.0,,
50.0,,,4360812987.0,,
50.0,,,4366675852.0,,
50.0,,,4374263353.0,,
50.0,,,4389835386.0,,
50.0,,,4407492106.0,,
50.0,,,4414691482.0,,
50.0,,,4420751430.0,,
50.0,,,4428452473.0,,
50.0,,,4438112213.0,,
50.0,,,4450794923.0,,
50.0,,,4463468882.0,,
50.0,,,4470388154.0,,
50.0,,,4488605864.0,,
50.0,,,4499149511.0,,
50.0,,,4508084356.0,,
50.0,,,4522583992.0,,
50.0,,,4531025295.0,,
50.0,,,4550391599.0,,
50.0,,,4563544309.0,,
50.0,,,4575250196.0,,
50.0,,,4587063478.0,,
50.0,,,4588682749.0,,
50.0,,,4597928010.0,,
50.0,,,4617305200.0,,
50.0,,,4628026451.0,,
50.0,,,4637471816.0,,
50.0,,,4640238119.0,,
50.0,,,4651595307.0,,
50.0,,,4653156818.0,,
50.0,,,4659838173.0,,
50.0,,,4679896716.0,,
50.0,,,4699464479.0,,
50.0,,,4715865158.0,,
50.0,,,4732538232.0,,
50.0,,,4742036202.0,,
50.0,,,4745617504.0,,
50.0,,,4756673182.0,,
50.0,,,4776294434.0,,
50.0,,,4782563185.0,,
50.0,,,4787628550.0,,
50.0,,,4806363135.0,,
50.0,,,4816136418.0,,
50.0,,,4817233188.0,,
50.0,,,4818300949.0,,
50.0,,,4819358553.0,,
50.0,,,4821156678.0,,
50.0,,,4842966212.0,,
50.0,,,4846973191.0,,
50.0,,,4858987880.0,,
50.0,,,4860890797.0,,
50.0,,,4868783037.0,,
50.0,,,4890135019.0,,
50.0,,,4896533457.0,,
50.0,,,4907862989.0,,
50.0,,,4917467001.0,,
50.0,,,4934825544.0,,
50.0,,,4944898410.0,,
50.0,,,4966721328.0,,
50.0,,,4973276850.0,,
50.0,,,4976064090.0,,
50.0,,,4992891591.0,,
50.0,,,5001418988.0,,
50.0,,,5007412687.0,,
50.0,,,5024418886.0,,
50.0,,,5040364148.0,,
50.0,,,5053857847.0,,
50.0,,,5067544724.0,,
50.0,,,5082045767.0,,
50.0,,,5099378529.0,,
50.0,,,5099932644.0,,
50.0,,,5104769467.0,,
50.0,,,5111985093.0,,
50.0,,,5127047751.0,,
50.0,,,5146337284.0,,
50.0,,,5159589108.0,,
50.0,,,5162048275.0,,
50.0,,,5171756922.0,,
50.0,,,5176185724.0,,
50.0,,,5186911298.0,,
50.0,,,5196983435.0,,
50.0,,,5199973122.0,,
50.0,,,5206764113.0,,
50.0,,,5212230780.0,,
50.0,,,5216368280.0,,
50.0,,,5221382604.0,,
50.0,,,5223500885.0,,
50.0,,,5234424063.0,,
50.0,,,5253989742.0,,
50.0,,,5267741671.0,,
50.0,,,5278804224.0,,
50.0,,,5290481986.0,,
50.0,,,5292480319.0,,
50.0,,,5311986259.0,,
50.0,,,5328285583.0,,
50.0,,,5331878084.0,,
50.0,,,5340645116.0,,
50.0,,,5344665376.0,,
50.0,,,5350285065.0,,
50.0,,,5361173295.0,,
50.0,,,5364238347.0,,
50.0,,,5369244025.0,,
50.0,,,5379875692.0,,
50.0,,,5384367203.0,,
50.0,,,5386408558.0,,
50.0,,,5404343768.0,,
50.0,,,5415516425.0,,
50.0,,,5417802727.0,,
50.0,,,5431538093.0,,
50.0,,,5436728563.0,,
50.0,,,5437497625.0,,
50.0,,,5448919293.0,,
50.0,,,5452396637.0,,
50.0,,,5466308149.0,,
50.0,,,5468996951.0,,
50.0,,,5474663150.0,,
50.0,,,5483786172.0,,
50.0,,,5490934558.0,,
50.0,,,5494164402.0,,
50.0,,,5499796694.0,,
50.0,,,5514820445.0,,
50.0,,,5530675291.0,,
50.0,,,5531382062.0,,
50.0,,,5544300396.0,,
50.0,,,5563232586.0,,
50.0,,,5577847223.0,,
50.0,,,5592526078.0,,
50.0,,,5609231444.0,,
50.0,,,5616154831.0,,
50.0,,,5622158946.0,,
50.0,,,5632119832.0,,
50.0,,,5649531136.0,,
50.0,,,5658833637.0,,
50.0,,,5670318534.0,,
50.0,,,5675702701.0,,
50.0,,,5687014942.0,,
50.0,,,5692728484.0,,
50.0,,,5699166037.0,,
50.0,,,5709083538.0,,
50.0,,,5715070674.0,,
50.0,,,5719151247.0,,
50.0,,,5723996456.0,,
50.0,,,5730246300.0,,
50.0,,,5741555624.0,,
50.0,,,5745440208.0,,
50.0,,,5747740260.0,,
50.0,,,5753513803.0,,
50.0,,,5761214793.0,,
50.0,,,5769052085.0,,
50.0,,,5775436774.0,,
50.0,,,5778668857.0,,
50.0,,,5784846722.0,,
50.0,,,5795902088.0,,
50.0,,,5812620996.0,,
50.0,,,5824175424.0,,
50.0,,,5829439175.0,,
50.0,,,5829770112.0,,
50.0,,,5845327249.0,,
50.0,,,5860840115.0,,
50.0,,,5865396105.0,,
50.0,,,5884770899.0,,
50.0,,,5895675848.0,,
50.0,,,5898161786.0,,
50.0,,,5900041890.0,,
50.0,,,5915381371.0,,
50.0,,,5924836788.0,,
50.0,,,5942793978.0,,
50.0,,,5957706792.0,,
50.0,,,5971701585.0,,
50.0,,,5976131533.0,,
50.0,,,5994879295.0,,
50.0,,,5998265754.0,,
50.0,,,6016620600.0,,
50.0,,,6023871642.0,,
50.0,,,6043306331.0,,
50.0,,,6044373571.0,,
50.0,,,6056941697.0,,
50.0,,,6059406906.0,,
50.0,,,6079252168.0,,
50.0,,,6098284983.0,,
50.0,,,6110952432.0,,
50.0,,,6116941964.0,,
50.0,,,6118511704.0,,
50.0,,,6134346705.0,,
50.0,,,6148086863.0,,
50.0,,,6167469417.0,,
50.0,,,6187184471.0,,
50.0,,,6203311347.0,,
50.0,,,6218172026.0,,
50.0,,,6228628902.0,,
50.0,,,6229140048.0,,
50.0,,,6243285518.0,,
50.0,,,6252010623.0,,
50.0,,,6266112499.0,,
50.0,,,6272594323.0,,
50.0,,,6273206615.0,,
50.0,,,6286724377.0,,
50.0,,,6286803908.0,,
50.0,,,6294036669.0,,
50.0,,,6314810109.0,,
50.0,,,6335141986.0,,
50.0,,,6347830216.0,,
50.0,,,6353572821.0,,
50.0,,,6370621833.0,,
50.0,,,6383087928.0,,
50.0,,,6398474648.0,,
50.0,,,6404436420.0,,
50.0,,,6409116055.0,,
50.0,,,6419469129.0,,
50.0,,,6425082307.0,,
50.0,,,6440848402.0,,
50.0,,,6456008768.0,,
50.0,,,6462352779.0,,
50.0,,,6475497781.0,,
50.0,,,6488952470.0,,
50.0,,,6493774606.0,,
50.0,,,6502106013.0,,
50.0,,,6507760336.0,,
50.0,,,6512574191.0,,
50.0,,,6522150858.0,,
50.0,,,6531278620.0,,
50.0,,,6531346797.0,,
50.0,,,6549069611.0,,
50.0,,,6552503934.0,,
50.0,,,6562049300.0,,
50.0,,,6576327218.0,,
50.0,,,6590397063.0,,
50.0,,,6601828262.0,,
50.0,,,6607422325.0,,
50.0,,,6619146545.0,,
50.0,,,6625874723.0,,
50.0,,,6640120401.0,,
50.0,,,6643332068.0,,
50.0,,,6656531184.0,,
50.0,,,6664153581.0,,
50.0,,,6677031186.0,,
50.0,,,6692718740.0,,
50.0,,,6708485512.0,,
50.0,,,6721590305.0,,
50.0,,,6726665254.0,,
50.0,,,6732116244.0,,
50.0,,,6739994161.0,,
50.0,,,6756131142.0,,
50.0,,,6767162706.0,,
50.0,,,6768284581.0,,
50.0,,,6780562394.0,,
50.0,,,6783080416.0,,
50.0,,,6795682813.0,,
50.0,,,6811516512.0,,
50.0,,,6815137919.0,,
50.0,,,6831943910.0,,
50.0,,,6835159535.0,,
50.0,,,6839629536.0,,
50.0,,,6857915996.0,,
50.0,,,6858794225.0,,
50.0,,,6873376258.0,,
50.0,,,6888771676.0,,
50.0,,,6894711104.0,,
50.0,,,6914642564.0,,
50.0,,,6925642982.0,,
50.0,,,6929844701.0,,
50.0,,,6936655118.0,,
50.0,,,6945033453.0,,
50.0,,,6950788922.0,,
50.0,,,6955497724.0,,
50.0,,,6969307361.0,,
50.0,,,6985299029.0,,
50.0,,,7001899917.0,,
50.0,,,7007467730.0,,
50.0,,,7010587157.0,,
50.0,,,7026567471.0,,
50.0,,,7045211275.0,,
50.0,,,7064887839.0,,
50.0,,,7069581017.0,,
50.0,,,7083877946.0,,
50.0,,,7093842009.0,,
50.0,,,7106027062.0,,
50.0,,,7118773053.0,,
50.0,,,7134163784.0,,
50.0,,,7142000920.0,,
50.0,,,7146412327.0,,
50.0,,,7154163317.0,,
50.0,,,7160818682.0,,
50.0,,,7165652172.0,,
50.0,,,7178058320.0,,
50.0,,,7197105509.0,,
50.0,,,7200328790.0,,
50.0,,,7202990197.0,,
50.0,,,7211871552.0,,
50.0,,,7226448741.0,,
50.0,,,7228801033.0,,
50.0,,,7235438117.0,,
50.0,,,7253019212.0,,
50.0,,,7254148327.0,,
50.0,,,7254193171.0,,
50.0,,,7267578849.0,,
50.0,,,7283733799.0,,
50.0,,,7293359321.0,,
50.0,,,7301210207.0,,
50.0,,,7315404948.0,,
50.0,,,7324750001.0,,
50.0,,,7335901773.0,,
50.0,,,7342988805.0,,
50.0,,,7349251670.0,,
50.0,,,7365561151.0,,
50.0,,,7376007141.0,,
50.0,,,7392809591.0,,
50.0,,,7396322768.0,,
50.0,,,7397337039.0,,
50.0,,,7413771624.0,,
50.0,,,7424076886.0,,
50.0,,,7441492721.0,,
50.0,,,7447775117.0,,
50.0,,,7452516680.0,,
50.0,,,7471626890.0,,
50.0,,,7488980590.0,,
50.0,,,7511154342.0,,
50.0,,,7526573146.0,,
50.0,,,7543049866.0,,
50.0,,,7567715129.0,,
50.0,,,7568561900.0,,
50.0,,,7594851955.0,,
50.0,,,7609090602.0,,
50.0,,,7611726019.0,,
50.0,,,7628794094.0,,
50.0,,,7639661126.0,,
50.0,,,7648950398.0,,
50.0,,,7656582169.0,,
50.0,,,7661314409.0,,
50.0,,,7664074045.0,,
50.0,,,7669548473.0,,
50.0,,,7678493369.0,,
50.0,,,7696168215.0,,
50.0,,,7715783217.0,,
50.0,,,7731519312.0,,
50.0,,,7744298428.0,,
50.0,,,7762787336.0,,
50.0,,,7782218640.0,,
50.0,,,7802048278.0,,
50.0,,,7816757029.0,,
50.0,,,7833755468.0,,
50.0,,,7843092552.0,,
50.0,,,7858042085.0,,
50.0,,,7874668545.0,,
50.0,,,7877950420.0,,
50.0,,,7887578859.0,,
50.0,,,7890529276.0,,
50.0,,,7894038755.0,,
50.0,,,7912221622.0,,
50.0,,,7924634696.0,,
50.0,,,7937885166.0,,
50.0,,,7947196209.0,,
50.0,,,7962269960.0,,
50.0,,,7975540066.0,,
50.0,,,7981061993.0,,
50.0,,,7998547620.0,,
50.0,,,8015353455.0,,
50.0,,,8029513717.0,,
50.0,,,8034572832.0,,
50.0,,,8036786947.0,,
50.0,,,8055434084.0,,
50.0,,,8058071168.0,,
50.0,,,8074393825.0,,
50.0,,,8074544763.0,,
50.0,,,8094385702.0,,
50.0,,,8113651381.0,,
50.0,,,8121261486.0,,
50.0,,,8131712529.0,,
50.0,,,8148549875.0,,
50.0,,,8163934928.0,,
50.0,,,8178841284.0,,
50.0,,,8184738211.0,,
50.0,,,8189118681.0,,
50.0,,,8203127953.0,,
50.0,,,8219834100.0,,
50.0,,,8232179154.0,,
50.0,,,8232270456.0,,
50.0,,,8247170405.0,,
50.0,,,8255403687.0,,
50.0,,,8271538533.0,,
50.0,,,8287836190.0,,
50.0,,,8288981972.0,,
50.0,,,8295538327.0,,
50.0,,,8301472702.0,,
50.0,,,8313475308.0,,
50.0,,,8333217341.0,,
50.0,,,8334221195.0,,
50.0,,,8352031249.0,,
50.0,,,8352603384.0,,
50.0,,,8355180937.0,,
50.0,,,8373604793.0,,
50.0,,,8383936148.0,,
50.0,,,8402706514.0,,
50.0,,,8405312296.0,,
50.0,,,8421175423.0,,
50.0,,,8429592975.0,,
50.0,,,8438326726.0,,
50.0,,,8452841363.0,,
50.0,,,8459390895.0,,
50.0,,,8471199542.0,,
50.0,,,8490833711.0,,
50.0,,,8509969754.0,,
50.0,,,8516990120.0,,
50.0,,,8524006735.0,,
50.0,,,8533224548.0,,
50.0,,,8552745071.0,,
50.0,,,8556882155.0,,
50.0,,,8576533563.0,,
50.0,,,8589259971.0,,
50.0,,,8599916899.0,,
50.0,,,8614291848.0,,
50.0,,,8628514558.0,,
50.0,,,8629173620.0,,
50.0,,,8641378882.0,,
50.0,,,8657167373.0,,
50.0,,,8672345083.0,,
50.0,,,8695582325.0,,
50.0,,,8703105138.0,,
50.0,,,8708947535.0,,
50.0,,,8716717900.0,,
50.0,,,8719838994.0,,
50.0,,,8726305713.0,,
50.0,,,8742392746.0,,
50.0,,,8750517226.0,,
50.0,,,8752425299.0,,
50.0,,,8766470717.0,,
50.0,,,8773841135.0,,
50.0,,,8775351499.0,,
50.0,,,8782361136.0,,
50.0,,,8790073584.0,,
50.0,,,8800402387.0,,
50.0,,,8809424940.0,,
50.0,,,8817085514.0,,
50.0,,,8832738484.0,,
50.0,,,8852581143.0,,
50.0,,,8859660102.0,,
50.0,,,8866300311.0,,
50.0,,,8884624583.0,,
50.0,,,8889373282.0,,
50.0,,,8903767398.0,,
50.0,,,8906172710.0,,
50.0,,,8925560681.0,,
50.0,,,8927829223.0,,
50.0,,,8934900265.0,,
50.0,,,8945076204.0,,
50.0,,,8947659121.0,,


==> data/layer2_flush_reload_without_keydrown.csv <==
Fake,Hits,Real,Time,TimeGroup,Value
,,,0.0,0.0,486.0229007633588
,,,1000000.0,1.0,512.8264462809917
,,,2000000.0,2.0,453.9087719298246
,,,3000000.0,3.0,534.5882352941177
,,,4000000.0,4.0,687.6727272727272
,,,5000000.0,5.0,689.0650406504066
,,,6000000.0,6.0,543.7566765578636
,,,7000000.0,7.0,470.8432055749129
,,,8000000.0,8.0,424.3636363636364
,,,9000000.0,9.0,432.87697160883283
,,,10000000.0,10.0,782.1730769230769
,,,11000000.0,11.0,742.7
,,,12000000.0,12.0,387.6563876651982
,,,13000000.0,13.0,336.0286298568507
,,,14000000.0,14.0,386.6775956284153
,,,15000000.0,15.0,663.5644444444445
,,,16000000.0,16.0,747.2547169811321
,,,17000000.0,17.0,699.0325581395349
,,,18000000.0,18.0,817.3052631578947
,,,19000000.0,19.0,581.9026217228464
,,,20000000.0,20.0,561.6073298429319
,,,21000000.0,21.0,671.4397394136807
,,,22000000.0,22.0,643.5568181818181
,,,23000000.0,23.0,359.7282229965157
,,,24000000.0,24.0,380.9837837837838
,,,25000000.0,25.0,332.428093645485
,,,26000000.0,26.0,370.463768115942
,,,27000000.0,27.0,332.0406091370558
,,,28000000.0,28.0,358.34798534798534
,,,29000000.0,29.0,337.2344827586207
,,,30000000.0,30.0,359.0114416475973
,,,31000000.0,31.0,651.1488372093023
,,,32000000.0,32.0,612.3362831858407
,,,33000000.0,33.0,766.8232189973614
,,,34000000.0,34.0,710.2924528301887
,,,35000000.0,35.0,654.6770025839793
,,,36000000.0,36.0,625.0941704035874
,,,37000000.0,37.0,705.3891891891892
,,,38000000.0,38.0,565.7633928571429
,,,39000000.0,39.0,498.37578288100207
,,,40000000.0,40.0,522.3066666666666
,,,41000000.0,41.0,316.53721682847896
,,,42000000.0,42.0,294.47874015748033
,,,43000000.0,43.0,319.37931034482756
,,,44000000.0,44.0,294.0188679245283
,,,45000000.0,45.0,307.56810631229234
,,,46000000.0,46.0,294.3622047244094
,,,47000000.0,47.0,336.2338983050847
,,,48000000.0,48.0,342.37223974763407
,,,49000000.0,49.0,352.2328548644338
,,,50000000.0,50.0,362.2192242833052
,,,51000000.0,51.0,338.852146263911
,,,52000000.0,52.0,344.0633914421553
,,,53000000.0,53.0,349.38291139240505
,,,54000000.0,54.0,380.8974358974359
,,,55000000.0,55.0,348.93563579277867
,,,56000000.0,56.0,371.53451043338686
,,,57000000.0,57.0,345.52922590837284
,,,58000000.0,58.0,365.442088091354
,,,59000000.0,59.0,331.81290322580645
,,,60000000.0,60.0,359.0625
,,,61000000.0,61.0,330.68131868131866
,,,62000000.0,62.0,497.9105691056911
,,,63000000.0,63.0,600.0392156862745
,,,64000000.0,64.0,623.6778523489933
,,,65000000.0,65.0,571.6701030927835
,,,66000000.0,66.0,642.1330275229358
,,,67000000.0,67.0,687.1140939597316
,,,68000000.0,68.0,672.3590909090909
,,,69000000.0,69.0,562.7743362831858
,,,70000000.0,70.0,470.2271805273834
,,,71000000.0,71.0,367.3288590604027
,,,72000000.0,72.0,343.59873617693523
,,,73000000.0,73.0,382.39549839228295
,,,74000000.0,74.0,381.50491803278686
,,,75000000.0,75.0,420.4408945686901
,,,76000000.0,76.0,391.7138364779874
,,,77000000.0,77.0,427.2134831460674
,,,78000000.0,78.0,384.47452229299364
,,,79000000.0,79.0,400.05263157894734
,,,80000000.0,80.0,387.12264150943395
,,,81000000.0,81.0,411.08223684210526
,,,82000000.0,82.0,389.688679245283
,,,83000000.0,83.0,389.8494271685761
,,,84000000.0,84.0,387.17610062893084
,,,85000000.0,85.0,413.6038647342995
,,,86000000.0,86.0,388.00314465408803
,,,87000000.0,87.0,411.55016181229774
,,,88000000.0,88.0,381.247619047619
,,,89000000.0,89.0,391.91096979332275
,,,90000000.0,90.0,375.9639344262295
,,,91000000.0,91.0,386.51338582677164
,,,92000000.0,92.0,393.12519809825676
,,,93000000.0,93.0,387.7987421383648
,,,94000000.0,94.0,405.38658146964855
,,,95000000.0,95.0,392.6216696269982
,,,96000000.0,96.0,392.2445141065831
,,,97000000.0,97.0,435.97610921501706
,,,98000000.0,98.0,390.3291536050157
,,,99000000.0,99.0,438.7375415282392
,,,100000000.0,100.0,390.0596546310832
,,,101000000.0,101.0,448.4891122278057
,,,102000000.0,102.0,390.1009463722398
,,,103000000.0,103.0,391.49685534591197
,,,104000000.0,104.0,435.8041237113402
,,,105000000.0,105.0,384.40822784810126
,,,106000000.0,106.0,382.9241622574956
,,,107000000.0,107.0,382.828025477707
,,,108000000.0,108.0,406.3636363636364
,,,109000000.0,109.0,388.87106918238993
,,,110000000.0,110.0,443.38666666666666
,,,111000000.0,111.0,390.05015673981194
,,,112000000.0,112.0,441.3853989813243
,,,113000000.0,113.0,386.8050314465409
,,,114000000.0,114.0,441.1333333333333
,,,115000000.0,115.0,391.15723270440253
,,,116000000.0,116.0,443.5217391304348
,,,117000000.0,117.0,384.42492012779553
,,,118000000.0,118.0,444.83361344537815
,,,119000000.0,119.0,388.6173228346457
,,,120000000.0,120.0,388.8993710691824
,,,121000000.0,121.0,447.61139028475714
,,,122000000.0,122.0,391.4012539184953
,,,123000000.0,123.0,438.40672268907565
,,,124000000.0,124.0,390.8540031397174
,,,125000000.0,125.0,438.51677852348996
,,,126000000.0,126.0,387.9047619047619
,,,127000000.0,127.0,447.45
,,,128000000.0,128.0,390.8871473354232
,,,129000000.0,129.0,411.1225806451613
,,,130000000.0,130.0,428.996632996633
,,,131000000.0,131.0,389.214626391097
,,,132000000.0,132.0,382.552590266876
,,,133000000.0,133.0,388.3867924528302
,,,134000000.0,134.0,439.4429530201342
,,,135000000.0,135.0,394.1703470031546
,,,136000000.0,136.0,443.4915824915825
,,,137000000.0,137.0,390.1473354231975
,,,138000000.0,138.0,450.9514237855946
,,,139000000.0,139.0,388.3496062992126
,,,140000000.0,140.0,442.22147651006713
,,,141000000.0,141.0,389.75471698113205
,,,142000000.0,142.0,453.15806988352745
,,,143000000.0,143.0,391.3259493670886
,,,144000000.0,144.0,415.69473684210527
,,,145000000.0,145.0,387.5721077654517
,,,146000000.0,146.0,396.1563055062167
,,,147000000.0,147.0,378.2830188679245
,,,148000000.0,148.0,404.63711001642037
,,,149000000.0,149.0,403.1876019575856
,,,150000000.0,150.0,387.8386075949367
,,,151000000.0,151.0,435.19463087248323
,,,152000000.0,152.0,391.2507836990596
,,,153000000.0,153.0,426.36424957841484
,,,154000000.0,154.0,390.50632911392404
,,,155000000.0,155.0,441.57841483979763
,,,156000000.0,156.0,379.2678288431062
,,,157000000.0,157.0,410.02023608768974
,,,158000000.0,158.0,388.5987460815047
,,,159000000.0,159.0,437.78003384094757
,,,160000000.0,160.0,391.29559748427675
,,,161000000.0,161.0,435.8894472361809
,,,162000000.0,162.0,393.42452830188677
,,,163000000.0,163.0,444.3511705685619
,,,164000000.0,164.0,393.58478605388274
,,,165000000.0,165.0,447.14237855946396
,,,166000000.0,166.0,390.61852433281007
,,,167000000.0,167.0,391.5353218210361
,,,168000000.0,168.0,441.80300500834727
,,,169000000.0,169.0,391.72655007949123
,,,170000000.0,170.0,435.13513513513516
,,,171000000.0,171.0,390.2488188976378
,,,172000000.0,172.0,386.8692913385827
,,,173000000.0,173.0,384.8063492063492
,,,174000000.0,174.0,437.22972972972974
,,,175000000.0,175.0,391.7488226059655
,,,176000000.0,176.0,443.5438596491228
,118.0,,176883702.0,176.0,118.0
,,,177000000.0,177.0,351.6637168141593
,,,178000000.0,178.0,328.9135399673736
,116.0,,178698250.0,178.0,116.0
,118.0,,178716118.0,178.0,118.0
,114.0,,178721800.0,178.0,114.0
,174.0,,178730864.0,178.0,174.0
,118.0,,178732242.0,178.0,118.0
,116.0,,178735002.0,178.0,116.0
,198.0,,178737772.0,178.0,198.0
,120.0,,178739168.0,178.0,120.0
,120.0,,178741916.0,178.0,120.0
,118.0,,178744674.0,178.0,118.0
,120.0,,178768966.0,178.0,120.0
,116.0,,178771940.0,178.0,116.0
,118.0,,178774708.0,178.0,118.0
,118.0,,178777474.0,178.0,118.0
,118.0,,178780218.0,178.0,118.0
,114.0,,178782982.0,178.0,114.0
,120.0,,178785742.0,178.0,120.0
,122.0,,178788496.0,178.0,122.0
,114.0,,178795608.0,178.0,114.0
,180.0,,178801582.0,178.0,180.0
,118.0,,178804418.0,178.0,118.0
,118.0,,178807232.0,178.0,118.0
,118.0,,178811426.0,178.0,118.0
,118.0,,178814202.0,178.0,118.0
,120.0,,178820316.0,178.0,120.0
,116.0,,178823086.0,178.0,116.0
,118.0,,178825842.0,178.0,118.0
,118.0,,178830034.0,178.0,118.0
,116.0,,178832780.0,178.0,116.0
,128.0,,178834098.0,178.0,128.0
,118.0,,178837596.0,178.0,118.0
,116.0,,178841786.0,178.0,116.0
,118.0,,178845970.0,178.0,118.0
,120.0,,178848710.0,178.0,120.0
,114.0,,178852924.0,178.0,114.0
,120.0,,178857812.0,178.0,120.0
,,,179000000.0,179.0,380.88291139240505
,,,180000000.0,180.0,415.5725677830941
,,,181000000.0,181.0,359.293023255814
,,,182000000.0,182.0,406.4290322580645
,,,183000000.0,183.0,389.7927786499215
,,,184000000.0,184.0,412.76871880199667
,,,185000000.0,185.0,376.2378716744914
,,,186000000.0,186.0,398.04347826086956
,,,187000000.0,187.0,388.27272727272725
,,,188000000.0,188.0,393.6136363636364
,,,189000000.0,189.0,384.3759873617694
,,,190000000.0,190.0,409.7024
,,,191000000.0,191.0,382.36106750392463
,,,192000000.0,192.0,402.7516129032258
,,,193000000.0,193.0,390.13586097946285
,,,194000000.0,194.0,402.4516129032258
,,,195000000.0,195.0,388.705329153605
,,,196000000.0,196.0,411.1474358974359
,,,197000000.0,197.0,392.09463722397476
,,,198000000.0,198.0,410.68378812199035
,,,199000000.0,199.0,385.3952755905512
,,,200000000.0,200.0,411.37179487179486
,,,201000000.0,201.0,389.7337883959044
,,,202000000.0,202.0,391.5506329113924
,,,203000000.0,203.0,430.78145695364236
,,,204000000.0,204.0,388.8553459119497
,,,205000000.0,205.0,431.00167504187607
,,,206000000.0,206.0,388.6148969889065
,,,207000000.0,207.0,442.962962962963
,,,208000000.0,208.0,389.748427672956
,,,209000000.0,209.0,406.8788368336026
,,,210000000.0,210.0,436.97161936560934
,,,211000000.0,211.0,390.46031746031747
,,,212000000.0,212.0,390.44827586206895
,,,213000000.0,213.0,389.304897314376
,,,214000000.0,214.0,455.7595993322204
,,,215000000.0,215.0,392.14195583596216
,,,216000000.0,216.0,443.4983277591973
,,,217000000.0,217.0,391.8524332810047
,,,218000000.0,218.0,444.40604026845637
,,,219000000.0,219.0,392.7817896389325
,,,220000000.0,220.0,441.04067796610167
,,,221000000.0,221.0,393.541601255887
,,,222000000.0,222.0,450.4344941956882
,,,223000000.0,223.0,392.22605965463106
,,,224000000.0,224.0,425.75174825174827
,,,225000000.0,225.0,392.7140600315956
,,,226000000.0,226.0,417.8916083916084
,,,227000000.0,227.0,388.76100628930817
,,,228000000.0,228.0,404.26029654036245
,,,229000000.0,229.0,408.1335504885993
,,,230000000.0,230.0,381.04430379746833
,,,231000000.0,231.0,435.31879194630875
,,,232000000.0,232.0,389.42763157894734
,,,233000000.0,233.0,431.0321489001692
,,,234000000.0,234.0,391.97798742138366
,,,235000000.0,235.0,434.8724832214765
,,,236000000.0,236.0,389.062893081761
,,,237000000.0,237.0,430.5819397993311
,,,238000000.0,238.0,389.4056603773585
,,,239000000.0,239.0,436.13422818791946
,,,240000000.0,240.0,386.877971473851
,,,241000000.0,241.0,431.6717428087986
,,,242000000.0,242.0,389.3971742543171
,,,243000000.0,243.0,453.9569536423841
,,,244000000.0,244.0,392.373417721519
,,,245000000.0,245.0,440.7128378378378
,,,246000000.0,246.0,390.85714285714283
,,,247000000.0,247.0,390.55485893416926
,,,248000000.0,248.0,437.36212624584715
,,,249000000.0,249.0,386.10048622366287
,,,250000000.0,250.0,450.96817420435514
,,,251000000.0,251.0,386.5103011093502
,,,252000000.0,252.0,388.12598425196853
,,,253000000.0,253.0,391.30721003134795
,,,254000000.0,254.0,433.36577181208054
,,,255000000.0,255.0,387.16220472440943
,,,256000000.0,256.0,437.27946127946126
,,,257000000.0,257.0,392.32389937106916
,,,258000000.0,258.0,441.2830820770519
,,,259000000.0,259.0,392.0700636942675
,,,260000000.0,260.0,433.4075286415712
,,,261000000.0,261.0,387.9842022116904
,,,262000000.0,262.0,445.71570247933886
,,,263000000.0,263.0,395.95569620253167
,,,264000000.0,264.0,424.27923211169286
,,,265000000.0,265.0,377.6677115987461
,,,266000000.0,266.0,421.7793345008757
,,,267000000.0,267.0,387.45826771653543
,,,268000000.0,268.0,408.3828382838284
,,,269000000.0,269.0,420.2857142857143
,,,270000000.0,270.0,384.48025276461294
,,,271000000.0,271.0,444.1821247892074
,,,272000000.0,272.0,388.38740157480316
,,,273000000.0,273.0,434.6768189509306
,,,274000000.0,274.0,388.08503937007873
,,,275000000.0,275.0,450.4039735099338
,,,276000000.0,276.0,386.56692913385825
,,,277000000.0,277.0,439.15
,,,278000000.0,278.0,386.5520504731861
,,,279000000.0,279.0,446.57286432160805
,,,280000000.0,280.0,387.26666666666665
,,,281000000.0,281.0,442.8509212730318
,,,282000000.0,282.0,390.0
,,,283000000.0,283.0,441.1218697829716
,,,284000000.0,284.0,388.4500792393027
,,,285000000.0,285.0,433.1210613598673
,,,286000000.0,286.0,395.2126984126984
,,,287000000.0,287.0,391.2259083728278
,,,288000000.0,288.0,437.8664495114007
,,,289000000.0,289.0,389.13744075829385
,,,290000000.0,290.0,435.0878378378378
,,,291000000.0,291.0,387.8018867924528
,,,292000000.0,292.0,391.43037974683546
,,,293000000.0,293.0,393.937106918239
,,,294000000.0,294.0,443.90939597315435
,,,295000000.0,295.0,392.2551181102362
,,,296000000.0,296.0,435.6462585034014
,,,297000000.0,297.0,392.39055118110235
,,,298000000.0,298.0,447.22591362126246
,,,299000000.0,299.0,390.84858044164037
,,,300000000.0,300.0,425.7344262295082
,,,301000000.0,301.0,388.8018867924528
,,,302000000.0,302.0,430.7306397306397
,,,303000000.0,303.0,387.38485804416405
,,,304000000.0,304.0,424.97902097902096
,,,305000000.0,305.0,391.3573667711599
,,,306000000.0,306.0,402.4313725490196
,,,307000000.0,307.0,394.37048665620097
,,,308000000.0,308.0,407.81219110378913
,,,309000000.0,309.0,400.64157119476266
,,,310000000.0,310.0,387.2393026941363
,,,311000000.0,311.0,446.60840336134453
,,,312000000.0,312.0,393.5817610062893
,,,313000000.0,313.0,429.2718120805369
,,,314000000.0,314.0,389.425431711146
,,,315000000.0,315.0,442.5781512605042
,,,316000000.0,316.0,387.2618296529968
,,,317000000.0,317.0,437.44053601340033
,,,318000000.0,318.0,389.5748031496063
,,,319000000.0,319.0,441.17391304347825
,,,320000000.0,320.0,389.57527733755944
,,,321000000.0,321.0,434.1331058020478
,,,322000000.0,322.0,389.3965244865719
,,,323000000.0,323.0,445.40604026845637
,,,324000000.0,324.0,393.1962323390895
,,,325000000.0,325.0,413.76104746317515
,,,326000000.0,326.0,395.21574803149605
,,,327000000.0,327.0,379.9435736677116
,,,328000000.0,328.0,440.8386023294509
,,,329000000.0,329.0,389.3626373626374
,,,330000000.0,330.0,447.85929648241205
,,,331000000.0,331.0,392.56739811912223
,,,332000000.0,332.0,387.94006309148267
,,,333000000.0,333.0,393.0863422291994
,,,334000000.0,334.0,444.943143812709
,,,335000000.0,335.0,386.84044233807265
,,,336000000.0,336.0,427.0942760942761
,,,337000000.0,337.0,387.57547169811323
,,,338000000.0,338.0,439.1114864864865
,,,339000000.0,339.0,393.82018927444796
,,,340000000.0,340.0,430.0875420875421
,,,341000000.0,341.0,388.9339622641509
,,,342000000.0,342.0,447.01164725457573
,,,343000000.0,343.0,393.6949685534591
,,,344000000.0,344.0,412.76814159292036
,,,345000000.0,345.0,378.3627760252366
,,,346000000.0,346.0,413.78169014084506
,,,347000000.0,347.0,390.4353312302839
,,,348000000.0,348.0,406.2809917355372
,,,349000000.0,349.0,412.1145662847791
,,,350000000.0,350.0,384.90880503144655
,,,351000000.0,351.0,450.52
,,,352000000.0,352.0,380.83516483516485
,,,353000000.0,353.0,435.9596638655462
,,,354000000.0,354.0,384.0157977883096
,,,355000000.0,355.0,439.27973199329983
,,,356000000.0,356.0,387.55974842767296
,,,357000000.0,357.0,437.7099494097808
,,,358000000.0,358.0,387.283676703645
,,,359000000.0,359.0,444.2823529411765
,,,360000000.0,360.0,392.49056603773585
,,,361000000.0,361.0,442.4923599320883
,,,362000000.0,362.0,384.548031496063
,,,363000000.0,363.0,447.8420168067227
,,,364000000.0,364.0,388.3055118110236
,,,365000000.0,365.0,430.4145936981758
,,,366000000.0,366.0,394.04451510333865
,,,367000000.0,367.0,386.00630914826496
,,,368000000.0,368.0,438.4399323181049
,,,369000000.0,369.0,389.1065830721003
,,,370000000.0,370.0,426.8783783783784
,,,371000000.0,371.0,387.64094488188977
,,,372000000.0,372.0,387.7527733755943
,,,373000000.0,373.0,394.05379746835445
,,,374000000.0,374.0,436.70234113712377
,,,375000000.0,375.0,387.68503937007875
,,,376000000.0,376.0,429.98996655518397
,,,377000000.0,377.0,392.8544303797468
,,,378000000.0,378.0,448.6222961730449
,,,379000000.0,379.0,389.71968503937006
,,,380000000.0,380.0,417.3136288998358
,,,381000000.0,381.0,389.4708661417323
,,,382000000.0,382.0,449.3422818791946
,,,383000000.0,383.0,388.76100628930817
,,,384000000.0,384.0,425.8073555166375
,,,385000000.0,385.0,389.6656151419558
,,,386000000.0,386.0,408.9241622574956
,,,387000000.0,387.0,388.74403815580285
,,,388000000.0,388.0,388.6481178396072
,,,389000000.0,389.0,427.1215559157212
,,,390000000.0,390.0,384.33175355450237
,,,391000000.0,391.0,435.3176470588235
,,,392000000.0,392.0,390.68346456692916
,,,393000000.0,393.0,433.85185185185185
,,,394000000.0,394.0,390.9073783359498
,,,395000000.0,395.0,440.6588628762542
,,,396000000.0,396.0,393.16323296354994
,,,397000000.0,397.0,432.7090301003345
,,,398000000.0,398.0,389.4433962264151
,,,399000000.0,399.0,442.31703204047216
,,,400000000.0,400.0,383.29042386185245
,,,401000000.0,401.0,437.84406779661015
,,,402000000.0,402.0,388.6740157480315
,,,403000000.0,403.0,454.13289036544853
,,,404000000.0,404.0,391.44514106583074
,,,405000000.0,405.0,436.7986688851914
,,,406000000.0,406.0,395.0350318471338
,,,407000000.0,407.0,393.0425196850394
,,,408000000.0,408.0,436.8330578512397
,,,409000000.0,409.0,390.86342229199374
,,,410000000.0,410.0,450.3682432432432
,,,411000000.0,411.0,388.92913385826773
,,,412000000.0,412.0,384.45569620253167
,,,413000000.0,413.0,391.7327044025157
,,,414000000.0,414.0,431.5345699831366
,,,415000000.0,415.0,387.61889763779527
,,,416000000.0,416.0,439.7324414715719
,,,417000000.0,417.0,386.94654088050316
,,,418000000.0,418.0,434.2033333333333
,,,419000000.0,419.0,385.63866877971475
,,,420000000.0,420.0,428.43361344537817
,,,421000000.0,421.0,387.99056603773585
,,,422000000.0,422.0,445.19269102990035
,,,423000000.0,423.0,387.26216640502355
,,,424000000.0,424.0,417.48763250883394
,,,425000000.0,425.0,385.03821656050957
,,,426000000.0,426.0,413.3932980599647
,,,427000000.0,427.0,384.3260188087774
,,,428000000.0,428.0,419.8885245901639
,,,429000000.0,429.0,401.17723577235773
,,,430000000.0,430.0,391.4182389937107
,,,431000000.0,431.0,451.91318864774627
,,,432000000.0,432.0,388.3647798742138
,,,433000000.0,433.0,432.47877758913415
,,,434000000.0,434.0,389.13744075829385
,,,435000000.0,435.0,448.5008347245409
,,,436000000.0,436.0,387.7543307086614
,,,437000000.0,437.0,427.22948073701843
,,,438000000.0,438.0,388.3544303797468
,,,439000000.0,439.0,447.546218487395
,,,440000000.0,440.0,387.31868131868134
,,,441000000.0,441.0,443.25083612040135
,,,442000000.0,442.0,389.8084772370487
,,,443000000.0,443.0,433.4006622516556
,,,444000000.0,444.0,389.5968503937008
,,,445000000.0,445.0,426.05298013245033
,,,446000000.0,446.0,394.5339652448657
,,,447000000.0,447.0,398.2131661442006
,,,448000000.0,448.0,453.258389261745
,,,449000000.0,449.0,381.69278996865205
,,,450000000.0,450.0,437.481228668942
,,,451000000.0,451.0,390.6896551724138
,,,452000000.0,452.0,384.1858267716535
,,,453000000.0,453.0,392.8489666136725
,,,454000000.0,454.0,436.8456375838926
,,,455000000.0,455.0,394.1446540880503
,,,456000000.0,456.0,436.88107202680067
,,,457000000.0,457.0,392.47151898734177
,,,458000000.0,458.0,451.86622073578593
,,,459000000.0,459.0,392.311320754717
,,,460000000.0,460.0,422.07491856677524
,,,461000000.0,461.0,390.71069182389937
,,,462000000.0,462.0,441.4214046822743
,,,463000000.0,463.0,389.8985736925515
,,,464000000.0,464.0,413.69176882662
,,,465000000.0,465.0,385.4348508634223
,,,466000000.0,466.0,412.8541300527241
,,,467000000.0,467.0,390.0916271721959
,,,468000000.0,468.0,398.90515806988356
,,,469000000.0,469.0,416.06451612903226
,,,470000000.0,470.0,392.2798742138365
,,,471000000.0,471.0,444.0734557595993
,,,472000000.0,472.0,389.8690095846645
,,,473000000.0,473.0,433.7579831932773
,,,474000000.0,474.0,383.5314465408805
,,,475000000.0,475.0,427.95317725752506
,,,476000000.0,476.0,390.873417721519
,,,477000000.0,477.0,422.8305084745763
,,,478000000.0,478.0,388.696062992126
,,,479000000.0,479.0,446.47
,,,480000000.0,480.0,388.0661417322835
,,,481000000.0,481.0,430.5245346869712
,,,482000000.0,482.0,389.51428571428573
,,,483000000.0,483.0,446.5310924369748
,,,484000000.0,484.0,391.60188087774293
,,,485000000.0,485.0,432.92929292929296
,,,486000000.0,486.0,389.88958990536275
,,,487000000.0,487.0,390.61852433281007
,,,488000000.0,488.0,443.55333333333334
,,,489000000.0,489.0,390.7892234548336
,,,490000000.0,490.0,447.58249158249157
,,,491000000.0,491.0,387.78662420382165
,,,492000000.0,492.0,393.55102040816325
,,,493000000.0,493.0,387.7259842519685
,,,494000000.0,494.0,435.03204047217537
,,,495000000.0,495.0,390.7287066246057
,,,496000000.0,496.0,430.8672268907563
,,,497000000.0,497.0,390.21102362204726
,,,498000000.0,498.0,444.4801324503311
,,,499000000.0,499.0,389.3511811023622
,,,500000000.0,500.0,443.641541038526
,,,501000000.0,501.0,387.7837837837838
,,,502000000.0,502.0,449.86138613861385
,,,503000000.0,503.0,393.38775510204084
,,,504000000.0,504.0,400.7575221238938
,,,505000000.0,505.0,387.30903328050715
,,,506000000.0,506.0,400.79717813051144
,,,507000000.0,507.0,380.3171114599686
,,,508000000.0,508.0,408.23973727422003
,,,509000000.0,509.0,406.588424437299
,,,510000000.0,510.0,383.9745627980922
,,,511000000.0,511.0,452.17785234899327
,,,512000000.0,512.0,388.29513343799056
,,,513000000.0,513.0,425.6734006734007
,,,514000000.0,514.0,389.4945054945055
,,,515000000.0,515.0,442.65866209262435
,,,516000000.0,516.0,388.7244094488189
,,,517000000.0,517.0,433.49078726968173
,,,518000000.0,518.0,392.18524332810046
,,,519000000.0,519.0,449.26968174204353
,,,520000000.0,520.0,390.46740858505564
,,,521000000.0,521.0,440.97
,,,522000000.0,522.0,389.60188087774293
,,,523000000.0,523.0,425.8628762541806
,,,524000000.0,524.0,386.8399366085578
,,,525000000.0,525.0,450.2733333333333
,,,526000000.0,526.0,389.5377358490566
,,,527000000.0,527.0,393.3301737756714
,,,528000000.0,528.0,435.1543624161074
,,,529000000.0,529.0,392.98887122416534
,,,530000000.0,530.0,452.4317032040472
,,,531000000.0,531.0,391.1792452830189
,,,532000000.0,532.0,388.7023622047244
,,,533000000.0,533.0,392.04107424960506
,,,534000000.0,534.0,450.5176470588235
,,,535000000.0,535.0,387.84591194968556
,,,536000000.0,536.0,452.45107794361525
,,,537000000.0,537.0,390.1880877742947
,,,538000000.0,538.0,447.47899159663865
,,,539000000.0,539.0,387.2236842105263
,,,540000000.0,540.0,379.727115716753
,,,541000000.0,541.0,378.64050235478805
,,,542000000.0,542.0,442.65557404326125
,,,543000000.0,543.0,389.9873617693523
,,,544000000.0,544.0,407.65140845070425
,,,545000000.0,545.0,378.10393700787404
,,,546000000.0,546.0,424.20665499124345
,,,547000000.0,547.0,385.1698113207547
,,,548000000.0,548.0,388.40464344941955
,,,549000000.0,549.0,415.0738916256158
,,,550000000.0,550.0,390.2448979591837
,,,551000000.0,551.0,445.9529411764706
,,,552000000.0,552.0,393.8708661417323
,,,553000000.0,553.0,445.2925170068027
,,,554000000.0,554.0,393.16483516483515
,,,555000000.0,555.0,439.98324958123953
,,,556000000.0,556.0,391.5447409733124
,,,557000000.0,557.0,428.9102990033223
,,,558000000.0,558.0,386.8789808917197
,,,559000000.0,559.0,445.0415973377704
,,,560000000.0,560.0,388.99212598425197
,,,561000000.0,561.0,446.0903010033445
,,,562000000.0,562.0,394.7064364207221
,,,563000000.0,563.0,433.73825503355704
,,,564000000.0,564.0,391.75786163522014
,,,565000000.0,565.0,434.5966666666667
,,,566000000.0,566.0,389.01116427432214
,,,567000000.0,567.0,392.9588607594937
,,,568000000.0,568.0,445.6087689713322
,,,569000000.0,569.0,390.4637223974763
,,,570000000.0,570.0,437.3809523809524
,,,571000000.0,571.0,388.01574803149606
,,,572000000.0,572.0,379.94006309148267
,,,573000000.0,573.0,387.7543307086614
,,,574000000.0,574.0,442.0667779632721
,,,575000000.0,575.0,392.26141732283463
,,,576000000.0,576.0,439.2638655462185
,,,577000000.0,577.0,388.66136724960256
,,,578000000.0,578.0,410.7320490367776
,,,579000000.0,579.0,367.6727879799666
,,,580000000.0,580.0,429.06003430531734
,,,581000000.0,581.0,389.8598949211909
,,,582000000.0,582.0,387.5772870662461
,,,583000000.0,583.0,416.3086816720257
,,,584000000.0,584.0,385.63091482649844
,,,585000000.0,585.0,415.5973597359736
,,,586000000.0,586.0,369.3198757763975
,,,587000000.0,587.0,408.50756302521006
,,,588000000.0,588.0,391.55172413793105
,,,589000000.0,589.0,383.768115942029
,,,590000000.0,590.0,389.12852664576803
,,,591000000.0,591.0,407.3495145631068
,,,592000000.0,592.0,385.9496062992126
,,,593000000.0,593.0,407.4501607717042
,,,594000000.0,594.0,389.51724137931035
,,,595000000.0,595.0,415.312
,,,596000000.0,596.0,376.31230283911674
,,,597000000.0,597.0,411.18196457326894
,,,598000000.0,598.0,390.9874213836478
,,,599000000.0,599.0,416.7147435897436
,,,600000000.0,600.0,387.14195583596216
,,,601000000.0,601.0,389.0846394984326
,,,602000000.0,602.0,407.0673076923077
,,,603000000.0,603.0,386.3987441130298
,,,604000000.0,604.0,409.66192170818505
,,,605000000.0,605.0,388.376582278481
,,,606000000.0,606.0,440.6588628762542
,,,607000000.0,607.0,389.7228346456693
,,,608000000.0,608.0,427.7417218543046
,,,609000000.0,609.0,346.21135646687696
,,,610000000.0,610.0,424.27620632279536
,,,611000000.0,611.0,392.77672955974845
,,,612000000.0,612.0,389.1121642969984
,,,613000000.0,613.0,388.29291338582675
,,,614000000.0,614.0,446.60504201680675
,,,615000000.0,615.0,393.58740157480315
,,,616000000.0,616.0,433.7331081081081
,,,617000000.0,617.0,391.0015847860539
,,,618000000.0,618.0,446.4193011647255
,,,619000000.0,619.0,390.1958925750395
,,,620000000.0,620.0,426.6989966555184
,,,621000000.0,621.0,385.5181102362205
,,,622000000.0,622.0,447.8
,,,623000000.0,623.0,392.9447077409163
,,,624000000.0,624.0,404.16931216931215
,,,625000000.0,625.0,373.58675078864354
,,,626000000.0,626.0,421.23104056437387
,,,627000000.0,627.0,388.7811023622047
,,,628000000.0,628.0,411.81076672104405
,,,629000000.0,629.0,407.2669983416252
,,,630000000.0,630.0,383.03937007874015
,,,631000000.0,631.0,430.60135135135135
,,,632000000.0,632.0,392.24175824175825
,,,633000000.0,633.0,436.72512647554805
,,,634000000.0,634.0,387.8647798742138
,,,635000000.0,635.0,441.3557046979866
,,,636000000.0,636.0,394.0314465408805
,,,637000000.0,637.0,436.9983305509182
,,,638000000.0,638.0,387.8827258320127
,,,639000000.0,639.0,440.309243697479
,,,640000000.0,640.0,390.77672955974845
,,,641000000.0,641.0,451.5225375626043
,,,642000000.0,642.0,391.27899686520374
,,,643000000.0,643.0,441.52702702702703
,,,644000000.0,644.0,389.1679748822606
,,,645000000.0,645.0,423.34507042253523
,,,646000000.0,646.0,390.8976377952756
,,,647000000.0,647.0,389.08150470219437
,,,648000000.0,648.0,442.60033167495857
,,,649000000.0,649.0,383.51962323390893
,,,650000000.0,650.0,430.18887015177063
,,,651000000.0,651.0,387.9308176100629
,,,652000000.0,652.0,390.29430379746833
,,,653000000.0,653.0,393.4379905808477
,,,654000000.0,654.0,441.55405405405406
,,,655000000.0,655.0,386.0443740095087
,,,656000000.0,656.0,435.2567567567568
,,,657000000.0,657.0,391.78164556962025
,,,658000000.0,658.0,445.76174496644296
,,,659000000.0,659.0,393.07064364207224
,,,660000000.0,660.0,421.82508250825083
,,,661000000.0,661.0,391.65203761755487
,,,662000000.0,662.0,444.68676716917923
,,,663000000.0,663.0,393.72327044025155
,,,664000000.0,664.0,410.54416961130744
,,,665000000.0,665.0,389.04552590266877
,,,666000000.0,666.0,402.6478873239437
,,,667000000.0,667.0,388.0826709062003
,,,668000000.0,668.0,416.7027914614122
,,,669000000.0,669.0,394.8282504012841
,,,670000000.0,670.0,387.5345911949685
,,,671000000.0,671.0,435.4141414141414
,,,672000000.0,672.0,392.2987421383648
,,,673000000.0,673.0,441.2760942760943
,,,674000000.0,674.0,389.56535433070866
,,,675000000.0,675.0,438.18
,,,676000000.0,676.0,388.3987341772152
,,,677000000.0,677.0,437.6989966555184
,,,678000000.0,678.0,387.91496062992127
,,,679000000.0,679.0,446.83892617449663
,,,680000000.0,680.0,393.60753532182105
,,,681000000.0,681.0,436.2142857142857
,,,682000000.0,682.0,391.4662480376766
,,,683000000.0,683.0,439.16161616161617
,,,684000000.0,684.0,393.0660377358491
,,,685000000.0,685.0,433.61333333333334
,,,686000000.0,686.0,390.8126984126984
,,,687000000.0,687.0,394.99843014128726
,,,688000000.0,688.0,445.24459234608986
,,,689000000.0,689.0,389.90551181102364
,,,690000000.0,690.0,451.40840336134454
,,,691000000.0,691.0,388.66031746031746
,,,692000000.0,692.0,393.0691823899371
,,,693000000.0,693.0,386.5308056872038
,,,694000000.0,694.0,440.39527027027026
,,,695000000.0,695.0,384.94303797468353
,,,696000000.0,696.0,442.0267558528428
,,,697000000.0,697.0,394.8333333333333
,,,698000000.0,698.0,444.73366834170855
,,,699000000.0,699.0,390.4521193092622
,,,700000000.0,700.0,433.6666666666667
,,,701000000.0,701.0,393.9622641509434
,,,702000000.0,702.0,447.7185929648241
,,,703000000.0,703.0,390.57861635220127
,,,704000000.0,704.0,436.9810017271157
,,,705000000.0,705.0,381.068145800317
,,,706000000.0,706.0,397.6236559139785
,,,707000000.0,707.0,390.62382445141066
,,,708000000.0,708.0,412.1078431372549
,,,709000000.0,709.0,416.2345276872964
,,,710000000.0,710.0,385.69620253164555
,,,711000000.0,711.0,435.8754208754209
,,,712000000.0,712.0,386.06666666666666
,,,713000000.0,713.0,439.571906354515
,,,714000000.0,714.0,389.21780604133545
,,,715000000.0,715.0,446.7296849087894
,,,716000000.0,716.0,388.79685039370077
,,,717000000.0,717.0,431.44093178036604
,,,718000000.0,718.0,380.99056603773585
,,,719000000.0,719.0,445.03401360544217
,,,720000000.0,720.0,390.3228840125392
,,,721000000.0,721.0,432.94453781512607
,,,722000000.0,722.0,385.70616113744074
,,,723000000.0,723.0,430.6600985221675
,,,724000000.0,724.0,389.77287066246055
,,,725000000.0,725.0,436.2096505823627
,,,726000000.0,726.0,392.9700787401575
,,,727000000.0,727.0,391.73899371069183
,,,728000000.0,728.0,441.575042158516
,,,729000000.0,729.0,392.2511773940345
,,,730000000.0,730.0,445.9089376053963
,,,731000000.0,731.0,383.5206349206349
,,,732000000.0,732.0,386.99207606973056
,,,733000000.0,733.0,391.70569620253167
,,,734000000.0,734.0,429.74789915966386
,,,735000000.0,735.0,391.84518167456554
,,,736000000.0,736.0,438.9563758389262
,,,737000000.0,737.0,385.16719242902207
,,,738000000.0,738.0,439.78823529411767
,,,739000000.0,739.0,385.3626373626374
,,,740000000.0,740.0,432.4006568144499
,,,741000000.0,741.0,387.9873417721519
,,,742000000.0,742.0,451.0033222591362
,,,743000000.0,743.0,378.44164037854887
,,,744000000.0,744.0,434.21305841924396
,,,745000000.0,745.0,389.41045958795564
,,,746000000.0,746.0,382.38078291814946
,,,747000000.0,747.0,388.0348652931854
,,,748000000.0,748.0,399.8856209150327
,,,749000000.0,749.0,418.5513866231648
,,,750000000.0,750.0,392.32543443917854
,,,751000000.0,751.0,448.92487479131887
,,,752000000.0,752.0,388.92913385826773
,,,753000000.0,753.0,441.06375838926175
,,,754000000.0,754.0,390.8522012578616
,,,755000000.0,755.0,440.2107023411371
,,,756000000.0,756.0,392.54945054945057
,,,757000000.0,757.0,466.5537634408602
,,,758000000.0,758.0,361.42148760330576
,,,759000000.0,759.0,349.2476722532588
,,,760000000.0,760.0,345.1744
,,,761000000.0,761.0,312.2005899705015
,,,762000000.0,762.0,332.2886904761905
,,,763000000.0,763.0,308.50144927536235
,,,764000000.0,764.0,328.56371814092955
,,,765000000.0,765.0,311.1582002902758
,,,766000000.0,766.0,337.55786350148367
,,,767000000.0,767.0,314.08199121522694
,,,768000000.0,768.0,307.9648609077599
,,,769000000.0,769.0,325.91952309985095
,,,770000000.0,770.0,337.3524096385542
,,,771000000.0,771.0,310.5
,,,772000000.0,772.0,312.2312312312312
,,,773000000.0,773.0,311.24633431085044
,,,774000000.0,774.0,337.4234769687964
,,,775000000.0,775.0,311.26269956458634
,,,776000000.0,776.0,325.55957767722475
,,,777000000.0,777.0,319.94160583941607
,,,778000000.0,778.0,335.4358208955224
,,,779000000.0,779.0,318.8812030075188
,,,780000000.0,780.0,342.0179640718563
,,,781000000.0,781.0,310.5451895043732
,,,782000000.0,782.0,336.80359820089956
,,,783000000.0,783.0,317.55686853766616
,,,784000000.0,784.0,349.2410071942446
,,,785000000.0,785.0,410.25155279503105
,,,786000000.0,786.0,417.5520833333333
,,,787000000.0,787.0,387.50697674418603
,,,788000000.0,788.0,426.3986371379898
,,,789000000.0,789.0,402.83149606299213
,,,790000000.0,790.0,438.09708737864077
,,,791000000.0,791.0,401.8944099378882
,,,792000000.0,792.0,452.87947882736154
,,,793000000.0,793.0,404.9611197511664
,,,794000000.0,794.0,391.01502504173624
,124.0,,794940360.0,794.0,124.0
,,,795000000.0,795.0,416.8549323017408
,,,796000000.0,796.0,362.51752921535893
,,,797000000.0,797.0,314.8006279434851
,120.0,,797373444.0,797.0,120.0
,166.0,,797712034.0,797.0,166.0
,118.0,,797717514.0,797.0,118.0
,118.0,,797753780.0,797.0,118.0
,,,798000000.0,798.0,305.8867362146051
,,,799000000.0,799.0,331.5074626865672
,112.0,,799992628.0,799.0,112.0
,116.0,,799998686.0,799.0,116.0
,,,800000000.0,800.0,310.4904552129222
,114.0,,800002804.0,800.0,114.0
,116.0,,800006904.0,800.0,116.0
,114.0,,800013814.0,800.0,114.0
,116.0,,800025380.0,800.0,116.0
,116.0,,800064390.0,800.0,116.0
,,,801000000.0,801.0,329.6363636363636
,,,802000000.0,802.0,312.9751824817518
,,,803000000.0,803.0,339.41964285714283
,,,804000000.0,804.0,310.7360703812317
,,,805000000.0,805.0,338.70118343195264
,,,806000000.0,806.0,311.0188679245283
,,,807000000.0,807.0,328.3018292682927
,,,808000000.0,808.0,308.5486725663717
,,,809000000.0,809.0,323.4387001477105
,,,810000000.0,810.0,330.3568215892054
,,,811000000.0,811.0,310.7761627906977
,,,812000000.0,812.0,307.9301310043668
,,,813000000.0,813.0,315.6093294460641
,,,814000000.0,814.0,336.6210995542348
,,,815000000.0,815.0,307.26269956458634
,,,816000000.0,816.0,336.9150521609538
,,,817000000.0,817.0,309.36966126656847
,,,818000000.0,818.0,334.0208333333333
,,,819000000.0,819.0,315.90342679127724
,,,820000000.0,820.0,390.518771331058
,,,821000000.0,821.0,424.858934169279
,,,822000000.0,822.0,477.42857142857144
,,,823000000.0,823.0,422.128125
,,,824000000.0,824.0,420.22680412371136
,,,825000000.0,825.0,370.61658841940533
,,,826000000.0,826.0,409.21374045801525
,,,827000000.0,827.0,399.9083728278041
,,,828000000.0,828.0,441.07154742096503
,,,829000000.0,829.0,422.3197492163009
,,,830000000.0,830.0,421.89096573208724
,,,831000000.0,831.0,466.6252100840336
,,,832000000.0,832.0,414.70826833073323
,,,833000000.0,833.0,461.7071547420965
,,,834000000.0,834.0,420.8
,,,835000000.0,835.0,484.55882352941177
,,,836000000.0,836.0,416.9921996879875
,,,837000000.0,837.0,467.9023569023569
,,,838000000.0,838.0,418.1291338582677
,,,839000000.0,839.0,472.2682119205298
,,,840000000.0,840.0,422.9717868338558
,,,841000000.0,841.0,479.4784053156146
,,,842000000.0,842.0,429.69375
,,,843000000.0,843.0,469.07284768211923
,,,844000000.0,844.0,386.55409836065576
,,,845000000.0,845.0,469.8333333333333
,,,846000000.0,846.0,424.5131578947368
,,,847000000.0,847.0,451.23424878836835
,,,848000000.0,848.0,452.2934609250399
,,,849000000.0,849.0,420.371875
,,,850000000.0,850.0,476.15177065767284
,,,851000000.0,851.0,431.29890453834116
,,,852000000.0,852.0,432.9543307086614
,,,853000000.0,853.0,429.287284144427
,,,854000000.0,854.0,491.7317880794702
,,,855000000.0,855.0,427.751572327044
,,,856000000.0,856.0,443.71380471380473
,,,857000000.0,857.0,419.2278481012658
,,,858000000.0,858.0,480.318407960199
,,,859000000.0,859.0,418.9470404984424
,,,860000000.0,860.0,476.7794361525705
,,,861000000.0,861.0,392.05607476635515
,,,862000000.0,862.0,420.4327086882453
,,,863000000.0,863.0,409.69327073552427
,,,864000000.0,864.0,341.2323943661972
,,,865000000.0,865.0,315.1764705882353
,,,866000000.0,866.0,341.80030721966205
,,,867000000.0,867.0,319.56535433070866
,,,868000000.0,868.0,348.1044303797468
,,,869000000.0,869.0,312.6448736998514
,,,870000000.0,870.0,329.3560830860534
,,,871000000.0,871.0,315.05950653120465
,,,872000000.0,872.0,339.13263785394935
,,,873000000.0,873.0,314.96046852122987
,,,874000000.0,874.0,338.8974739970282
,,,875000000.0,875.0,312.5073746312684
,,,876000000.0,876.0,338.4955223880597
,,,877000000.0,877.0,313.551673944687
,,,878000000.0,878.0,342.21693907875186
,,,879000000.0,879.0,315.1642228739003
,,,880000000.0,880.0,331.2899408284024
,,,881000000.0,881.0,319.62701908957416
,,,882000000.0,882.0,312.63649635036495
,,,883000000.0,883.0,333.1107828655835
,,,884000000.0,884.0,313.49492017416543
,,,885000000.0,885.0,334.18373493975906
,,,886000000.0,886.0,313.97971014492754
,,,887000000.0,887.0,364.5913621262458
,,,888000000.0,888.0,430.3490566037736
,,,889000000.0,889.0,434.7547770700637
,,,890000000.0,890.0,493.45394736842104
,,,891000000.0,891.0,417.594383775351
,,,892000000.0,892.0,410.7590551181102
,,,893000000.0,893.0,408.6360655737705
,,,894000000.0,894.0,478.51264755480605
,,,895000000.0,895.0,413.2371794871795
,,,896000000.0,896.0,458.94426229508196
,,,897000000.0,897.0,409.3457364341085
,,,898000000.0,898.0,490.3456375838926
,,,899000000.0,899.0,429.16614420062695
,,,900000000.0,900.0,462.8762214983713
,,,901000000.0,901.0,428.096875
,,,902000000.0,902.0,490.0733333333333
,,,903000000.0,903.0,425.7659906396256
,,,904000000.0,904.0,461.68606701940035
,,,905000000.0,905.0,403.9355877616747
,,,906000000.0,906.0,446.0422535211268
,,,907000000.0,907.0,425.92767295597486
,,,908000000.0,908.0,401.36439267886857
,,,909000000.0,909.0,446.44336569579286
,,,910000000.0,910.0,425.6
,,,911000000.0,911.0,479.5126050420168
,,,912000000.0,912.0,429.5055118110236
,,,913000000.0,913.0,484.9212730318258
,,,914000000.0,914.0,416.58970358814355
,,,915000000.0,915.0,480.61333333333334
,,,916000000.0,916.0,424.79748822605967
,,,917000000.0,917.0,450.29772329246936
,,,918000000.0,918.0,428.38607594936707
,,,919000000.0,919.0,462.19365609348915
,,,920000000.0,920.0,426.8307210031348
,,,921000000.0,921.0,469.20729684908787
,,,922000000.0,922.0,427.7314375987362
,,,923000000.0,923.0,484.58528428093643
,,,924000000.0,924.0,418.4350547730829
,,,925000000.0,925.0,485.3223140495868
,,,926000000.0,926.0,425.2220472440945
,,,927000000.0,927.0,415.3572542901716
,,,928000000.0,928.0,419.0
,,,929000000.0,929.0,437.48123980424145
,,,930000000.0,930.0,428.43109540636044
,,,931000000.0,931.0,350.2236842105263
,,,932000000.0,932.0,329.26998491704376
,,,933000000.0,933.0,329.5419847328244
,,,934000000.0,934.0,348.83664122137407
,,,935000000.0,935.0,338.04777070063693
,,,936000000.0,936.0,726.492099322799
,,,937000000.0,937.0,745.9725400457666
,,,938000000.0,938.0,763.87648456057
,,,939000000.0,939.0,816.6533665835411
,,,940000000.0,940.0,764.82
,,,941000000.0,941.0,722.9059405940594
,,,942000000.0,942.0,707.9427207637232
,,,943000000.0,943.0,582.5625
,,,944000000.0,944.0,534.960498960499
,,,945000000.0,945.0,440.34275618374556
,,,946000000.0,946.0,503.99603174603175
,,,947000000.0,947.0,332.93270735524254
,,,948000000.0,948.0,333.9939209726444
,,,949000000.0,949.0,316.7397660818713
,,,950000000.0,950.0,335.96711509715993
,,,951000000.0,951.0,312.7739130434783
,,,952000000.0,952.0,334.8481203007519
,,,953000000.0,953.0,311.1876832844575
,,,954000000.0,954.0,312.67634252539915
,,,955000000.0,955.0,335.22962962962964
,,,956000000.0,956.0,315.0
,,,957000000.0,957.0,337.3532041728763
,,,958000000.0,958.0,313.16448326055314
,,,959000000.0,959.0,339.3333333333333
,,,960000000.0,960.0,314.3623188405797
,,,961000000.0,961.0,344.3716012084592
,,,962000000.0,962.0,314.88856304985336
,,,963000000.0,963.0,340.482962962963
,,,964000000.0,964.0,314.6686046511628
,,,965000000.0,965.0,337.8371040723982
,,,966000000.0,966.0,340.01628664495115
,,,967000000.0,967.0,335.6179104477612
,,,968000000.0,968.0,313.92753623188406
,,,969000000.0,969.0,329.0911764705882
,,,970000000.0,970.0,341.52710843373495
,,,971000000.0,971.0,351.64473684210526
,,,972000000.0,972.0,426.311320754717
,,,973000000.0,973.0,433.88661417322834
,,,974000000.0,974.0,473.58991596638657
,,,975000000.0,975.0,430.3679245283019
,,,976000000.0,976.0,451.32513181019334
,,,977000000.0,977.0,423.80379746835445
,,,978000000.0,978.0,464.40277777777777
,,,979000000.0,979.0,431.8557993730407
,,,980000000.0,980.0,478.8781302170284
,,,981000000.0,981.0,430.1482649842271
,,,982000000.0,982.0,473.6254180602007
,,,983000000.0,983.0,432.84627575277335
,,,984000000.0,984.0,461.94454072790296
,,,985000000.0,985.0,402.26234567901236
,,,986000000.0,986.0,447.1056338028169
,,,987000000.0,987.0,426.63291139240505
,,,988000000.0,988.0,424.48902821316614
,,,989000000.0,989.0,458.76655052264806
,,,990000000.0,990.0,401.5648
,,,991000000.0,991.0,459.9507042253521
,,,992000000.0,992.0,432.6053882725832
,,,993000000.0,993.0,417.3115318416523
,,,994000000.0,994.0,423.54134165366617
,,,995000000.0,995.0,443.7868561278863
,,,996000000.0,996.0,433.72100313479626
,,,997000000.0,997.0,459.0035335689046
,,,998000000.0,998.0,434.74763406940065
,,,999000000.0,999.0,477.3422370617696
,,,1000000000.0,1000.0,407.2379471228616
,,,1001000000.0,1001.0,473.64489112227807
,,,1002000000.0,1002.0,412.099533437014
,,,1003000000.0,1003.0,438.53246753246754
,,,1004000000.0,1004.0,457.62728785357734
,,,1005000000.0,1005.0,433.1083202511774
,,,1006000000.0,1006.0,449.0982456140351
,,,1007000000.0,1007.0,428.96998420221166
,,,1008000000.0,1008.0,447.2289156626506
,,,1009000000.0,1009.0,426.6592356687898
,,,1010000000.0,1010.0,478.6689075630252
,,,1011000000.0,1011.0,428.17295597484275
,,,1012000000.0,1012.0,428.2310126582278
,,,1013000000.0,1013.0,427.45054945054943
,,,1014000000.0,1014.0,473.12605042016804
,,,1015000000.0,1015.0,413.45368916797486
,,,1016000000.0,1016.0,450.82952548330405
,,,1017000000.0,1017.0,428.7246835443038
,,,1018000000.0,1018.0,442.9788732394366
,,,1019000000.0,1019.0,431.0268562401264
,,,1020000000.0,1020.0,486.84087102177557
,,,1021000000.0,1021.0,427.1518987341772
,,,1022000000.0,1022.0,477.6886632825719
,,,1023000000.0,1023.0,433.54545454545456
,,,1024000000.0,1024.0,463.41913043478263
,,,1025000000.0,1025.0,429.0078492935636
,,,1026000000.0,1026.0,434.10544815465727
,,,1027000000.0,1027.0,419.6392405063291
,,,1028000000.0,1028.0,419.94071762870516
,,,1029000000.0,1029.0,441.19081272084804
,,,1030000000.0,1030.0,432.9686520376176
,,,1031000000.0,1031.0,456.5159010600707
,,,1032000000.0,1032.0,433.5797788309637
,,,1033000000.0,1033.0,452.4330985915493
,,,1034000000.0,1034.0,431.0689655172414
,,,1035000000.0,1035.0,455.0175438596491
,,,1036000000.0,1036.0,423.8649921507064
,,,1037000000.0,1037.0,471.8175438596491
,,,1038000000.0,1038.0,434.7582938388626
,,,1039000000.0,1039.0,456.9579831932773
,,,1040000000.0,1040.0,429.83622047244097
,,,1041000000.0,1041.0,491.3756260434057
,,,1042000000.0,1042.0,428.1835443037975
,,,1043000000.0,1043.0,452.39222042139386
,,,1044000000.0,1044.0,443.2207357859532
,,,1045000000.0,1045.0,430.9133858267717
,,,1046000000.0,1046.0,460.8456140350877
,,,1047000000.0,1047.0,437.54574132492115
,,,1048000000.0,1048.0,463.9304347826087
,,,1049000000.0,1049.0,431.9025157232704
,,,1050000000.0,1050.0,480.8428093645485
,,,1051000000.0,1051.0,441.49367088607596
,,,1052000000.0,1052.0,432.0
,,,1053000000.0,1053.0,432.58582677165356
,,,1054000000.0,1054.0,480.56711409395973
,,,1055000000.0,1055.0,434.6332288401254
,,,1056000000.0,1056.0,438.27094474153296
,,,1057000000.0,1057.0,431.05826771653545
,,,1058000000.0,1058.0,446.75432525951555
,,,1059000000.0,1059.0,435.1275590551181
,,,1060000000.0,1060.0,483.1973244147157
,,,1061000000.0,1061.0,433.93004769475357
,,,1062000000.0,1062.0,481.81302170283806
,,,1063000000.0,1063.0,427.19182389937106
,,,1064000000.0,1064.0,452.56401384083046
,,,1065000000.0,1065.0,407.5863141524106
,,,1066000000.0,1066.0,456.6985815602837
,,,1067000000.0,1067.0,422.0820189274448
,,,1068000000.0,1068.0,430.623417721519
,,,1069000000.0,1069.0,449.61672473867594
,,,1070000000.0,1070.0,420.02511773940347
,,,1071000000.0,1071.0,424.6607460035524
,,,1072000000.0,1072.0,429.3730407523511
,,,1073000000.0,1073.0,454.75087719298244
,,,1074000000.0,1074.0,426.3147853736089
,,,1075000000.0,1075.0,453.89455184534273
,,,1076000000.0,1076.0,410.234375
,,,1077000000.0,1077.0,431.2249134948097
,,,1078000000.0,1078.0,433.00470957613817
,,,1079000000.0,1079.0,484.4026845637584
,,,1080000000.0,1080.0,428.61417322834643
,,,1081000000.0,1081.0,474.41206030150755
,,,1082000000.0,1082.0,429.37106918238993
,,,1083000000.0,1083.0,442.50993377483445
,,,1084000000.0,1084.0,438.43305785123965
,,,1085000000.0,1085.0,428.5596184419714
,,,1086000000.0,1086.0,439.53356890459366
,,,1087000000.0,1087.0,427.0943396226415
,,,1088000000.0,1088.0,452.22487223168656
,,,1089000000.0,1089.0,434.0566929133858
,,,1090000000.0,1090.0,482.95317725752506
,,,1091000000.0,1091.0,435.3659305993691
,,,1092000000.0,1092.0,435.62068965517244
,,,1093000000.0,1093.0,432.8566929133858
,,,1094000000.0,1094.0,475.43760399334445
,,,1095000000.0,1095.0,435.63665086887835
,,,1096000000.0,1096.0,447.2695035460993
,,,1097000000.0,1097.0,434.58990536277605
,,,1098000000.0,1098.0,451.5473684210526
,,,1099000000.0,1099.0,433.437106918239
,,,1100000000.0,1100.0,483.45205479452056
,,,1101000000.0,1101.0,432.23899371069183
,,,1102000000.0,1102.0,476.13109243697477
,,,1103000000.0,1103.0,433.0236220472441
,,,1104000000.0,1104.0,459.2717770034843
,,,1105000000.0,1105.0,432.876582278481
,,,1106000000.0,1106.0,435.528596187175
,,,1107000000.0,1107.0,434.3730407523511
,,,1108000000.0,1108.0,426.734375
,,,1109000000.0,1109.0,439.50445632798574
,,,1110000000.0,1110.0,424.9128367670364
,,,1111000000.0,1111.0,460.70526315789476
,,,1112000000.0,1112.0,414.57369255150553
,,,1113000000.0,1113.0,453.25744308231174
,,,1114000000.0,1114.0,437.3375196232339
,,,1115000000.0,1115.0,441.71274685816877
,,,1116000000.0,1116.0,430.4858934169279
,,,1117000000.0,1117.0,460.9198606271777
,,,1118000000.0,1118.0,431.59247648902823
,,,1119000000.0,1119.0,494.75
,,,1120000000.0,1120.0,430.6369426751592
,,,1121000000.0,1121.0,479.8964941569282
,,,1122000000.0,1122.0,434.86656200941917
,,,1123000000.0,1123.0,449.21417069243154
,,,1124000000.0,1124.0,446.8676716917923
,,,1125000000.0,1125.0,425.76038338658145
,,,1126000000.0,1126.0,451.24028268551234
,,,1127000000.0,1127.0,433.51020408163265
,,,1128000000.0,1128.0,439.0905923344948
,,,1129000000.0,1129.0,428.34796238244513
,,,1130000000.0,1130.0,481.03865546218486
,,,1131000000.0,1131.0,436.5211930926217
,,,1132000000.0,1132.0,432.6813880126183
,,,1133000000.0,1133.0,428.29513343799056
,,,1134000000.0,1134.0,469.8578680203046
,,,1135000000.0,1135.0,430.9874213836478
,,,1136000000.0,1136.0,460.1993006993007
,,,1137000000.0,1137.0,417.76766091051803
,,,1138000000.0,1138.0,467.5034965034965
,,,1139000000.0,1139.0,432.15481832543446
,,,1140000000.0,1140.0,475.04713804713805
,,,1141000000.0,1141.0,430.68445839874414
,,,1142000000.0,1142.0,479.3789649415693
,,,1143000000.0,1143.0,431.447409733124
,,,1144000000.0,1144.0,447.5971731448763
,,,1145000000.0,1145.0,408.76875
,,,1146000000.0,1146.0,454.40140845070425
,,,1147000000.0,1147.0,436.8697017268446
,,,1148000000.0,1148.0,436.4826498422713
,,,1149000000.0,1149.0,441.5166374781086
,,,1150000000.0,1150.0,430.9874213836478
,,,1151000000.0,1151.0,443.9608540925267
,,,1152000000.0,1152.0,435.8210361067504
,,,1153000000.0,1153.0,459.08592321755026
,,,1154000000.0,1154.0,431.75786163522014
,,,1155000000.0,1155.0,468.66315789473686
,,,1156000000.0,1156.0,431.17295597484275
,,,1157000000.0,1157.0,468.62129144851656
,,,1158000000.0,1158.0,435.4662480376766
,,,1159000000.0,1159.0,491.04333333333335
,,,1160000000.0,1160.0,431.09779179810727
,,,1161000000.0,1161.0,471.8793969849246
,,,1162000000.0,1162.0,426.28976377952756
,,,1163000000.0,1163.0,412.96910569105694
,,,1164000000.0,1164.0,446.8789386401327
,,,1165000000.0,1165.0,420.8486739469579
,,,1166000000.0,1166.0,457.70680628272254
,,,1167000000.0,1167.0,430.61224489795916
,,,1168000000.0,1168.0,464.56798623063685
,,,1169000000.0,1169.0,431.9274447949527
,,,1170000000.0,1170.0,478.71
,,,1171000000.0,1171.0,431.0926216640502
,,,1172000000.0,1172.0,429.77672955974845
,,,1173000000.0,1173.0,428.74367088607596
,,,1174000000.0,1174.0,475.4026845637584
,,,1175000000.0,1175.0,427.248427672956
,,,1176000000.0,1176.0,464.89703315881326
,,,1177000000.0,1177.0,427.0348101265823
,,,1178000000.0,1178.0,472.60869565217394
,,,1179000000.0,1179.0,427.40095087163235
,,,1180000000.0,1180.0,479.54131534569984
,,,1181000000.0,1181.0,432.20062695924764
,,,1182000000.0,1182.0,458.8026755852843
,,,1183000000.0,1183.0,422.00313479623827
,,,1184000000.0,1184.0,453.5641476274165
,,,1185000000.0,1185.0,411.30094043887146
,,,1186000000.0,1186.0,421.7739130434783
,,,1187000000.0,1187.0,431.65884194053206
,,,1188000000.0,1188.0,415.1993670886076
,,,1189000000.0,1189.0,456.7773851590106
,,,1190000000.0,1190.0,431.81042654028437
,,,1191000000.0,1191.0,441.35087719298247
,,,1192000000.0,1192.0,430.19303797468353
,,,1193000000.0,1193.0,462.78809106830124
,,,1194000000.0,1194.0,433.873417721519
,,,1195000000.0,1195.0,464.05584642233856
,,,1196000000.0,1196.0,435.437106918239
,,,1197000000.0,1197.0,444.4353982300885
,,,1198000000.0,1198.0,431.0235478806907
,,,1199000000.0,1199.0,489.5126050420168
,,,1200000000.0,1200.0,424.50236966824644
,,,1201000000.0,1201.0,478.32214765100673
,,,1202000000.0,1202.0,424.3696682464455
,,,1203000000.0,1203.0,444.6101141924959
,,,1204000000.0,1204.0,453.3726812816189
,,,1205000000.0,1205.0,429.5974842767296
,,,1206000000.0,1206.0,444.6278659611993
,,,1207000000.0,1207.0,430.9339622641509
,,,1208000000.0,1208.0,474.3321917808219
,,,1209000000.0,1209.0,435.16850393700787
,,,1210000000.0,1210.0,421.4003241491086
,,,1211000000.0,1211.0,359.9203675344564
,,,1212000000.0,1212.0,334.1664
,,,1213000000.0,1213.0,330.5173913043478
,118.0,,1213743244.0,1213.0,118.0
,,,1214000000.0,1214.0,342.96024464831805
,,,1215000000.0,1215.0,303.1137026239067
,120.0,,1215417198.0,1215.0,120.0
,116.0,,1215433086.0,1215.0,116.0
,116.0,,1215441302.0,1215.0,116.0
,118.0,,1215445392.0,1215.0,118.0
,120.0,,1215449496.0,1215.0,120.0
,118.0,,1215452162.0,1215.0,118.0
,136.0,,1215454840.0,1215.0,136.0
,118.0,,1215457512.0,1215.0,118.0
,118.0,,1215460186.0,1215.0,118.0
,122.0,,1215462838.0,1215.0,122.0
,116.0,,1215466920.0,1215.0,116.0
,118.0,,1215471014.0,1215.0,118.0
,114.0,,1215475096.0,1215.0,114.0
,118.0,,1215477746.0,1215.0,118.0
,116.0,,1215481840.0,1215.0,116.0
,120.0,,1215484482.0,1215.0,120.0
,116.0,,1215487152.0,1215.0,116.0
,120.0,,1215491182.0,1215.0,120.0
,118.0,,1215493862.0,1215.0,118.0
,118.0,,1215496518.0,1215.0,118.0
,118.0,,1215499168.0,1215.0,118.0
,118.0,,1215503238.0,1215.0,118.0
,120.0,,1215507314.0,1215.0,120.0
,118.0,,1215509978.0,1215.0,118.0
,118.0,,1215516148.0,1215.0,118.0
,118.0,,1215518810.0,1215.0,118.0
,120.0,,1215521464.0,1215.0,120.0
,118.0,,1215525582.0,1215.0,118.0
,120.0,,1215528236.0,1215.0,120.0
,118.0,,1215532318.0,1215.0,118.0
,118.0,,1215536376.0,1215.0,118.0
,120.0,,1215539058.0,1215.0,120.0
,118.0,,1215541708.0,1215.0,118.0
,118.0,,1215544382.0,1215.0,118.0
,116.0,,1215547094.0,1215.0,116.0
,180.0,,1215551218.0,1215.0,180.0
,120.0,,1215553956.0,1215.0,120.0
,,,1216000000.0,1216.0,335.4537037037037
,,,1217000000.0,1217.0,318.84087591240876
,,,1218000000.0,1218.0,346.72085889570553
,,,1219000000.0,1219.0,316.11918604651163
,,,1220000000.0,1220.0,336.32488822652755
,,,1221000000.0,1221.0,314.38766519823787
,,,1222000000.0,1222.0,338.0621301775148
,,,1223000000.0,1223.0,313.51594202898553
,,,1224000000.0,1224.0,329.2177914110429
,,,1225000000.0,1225.0,313.4695652173913
,,,1226000000.0,1226.0,343.6681887366819
,,,1227000000.0,1227.0,319.6358208955224
,,,1228000000.0,1228.0,339.6788990825688
,,,1229000000.0,1229.0,317.01024890190337
,,,1230000000.0,1230.0,322.1976047904192
,,,1231000000.0,1231.0,326.0
,,,1232000000.0,1232.0,315.85486211901303
,,,1233000000.0,1233.0,335.9384615384615
,,,1234000000.0,1234.0,317.25892857142856
,,,1235000000.0,1235.0,368.47404844290656
,,,1236000000.0,1236.0,421.63125
,,,1237000000.0,1237.0,438.41391304347826
,,,1238000000.0,1238.0,426.4427001569859
,,,1239000000.0,1239.0,466.0567612687813
,,,1240000000.0,1240.0,430.1458003169572
,,,1241000000.0,1241.0,418.6833073322933
,,,1242000000.0,1242.0,479.5084175084175
,,,1243000000.0,1243.0,438.5651491365777
,,,1244000000.0,1244.0,460.15570934256056
,,,1245000000.0,1245.0,425.99066874027994
,,,1246000000.0,1246.0,451.65794066317625
,,,1247000000.0,1247.0,426.87421383647796
,,,1248000000.0,1248.0,462.7870528109029
,,,1249000000.0,1249.0,424.3322884012539
,,,1250000000.0,1250.0,480.93178036605656
,,,1251000000.0,1251.0,425.74454828660436
,,,1252000000.0,1252.0,429.097288676236
,,,1253000000.0,1253.0,428.85
,,,1254000000.0,1254.0,463.58402662229616
,,,1255000000.0,1255.0,427.671875
,,,1256000000.0,1256.0,451.1614035087719
,,,1257000000.0,1257.0,427.4065934065934
,,,1258000000.0,1258.0,436.04545454545456
,,,1259000000.0,1259.0,416.2744479495268
,,,1260000000.0,1260.0,476.01680672268907
,,,1261000000.0,1261.0,425.6069182389937
,,,1262000000.0,1262.0,467.3929173693086
,,,1263000000.0,1263.0,434.2103610675039
,,,1264000000.0,1264.0,464.0907504363002
,,,1265000000.0,1265.0,413.3333333333333
,,,1266000000.0,1266.0,455.679012345679
,,,1267000000.0,1267.0,431.6503937007874
,,,1268000000.0,1268.0,409.77639751552795
,,,1269000000.0,1269.0,461.8984238178634
,,,1270000000.0,1270.0,434.8472440944882
,,,1271000000.0,1271.0,462.3719298245614
,,,1272000000.0,1272.0,414.827804107425
,,,1273000000.0,1273.0,456.0773286467487
,,,1274000000.0,1274.0,433.59055118110234
,,,1275000000.0,1275.0,454.73462214411245
,,,1276000000.0,1276.0,429.38388625592415
,,,1277000000.0,1277.0,450.10544815465727
,,,1278000000.0,1278.0,429.1287758346582
,,,1279000000.0,1279.0,477.28785357737104
,,,1280000000.0,1280.0,423.7433489827856
,,,1281000000.0,1281.0,485.2546374367622
,,,1282000000.0,1282.0,412.84493670886076
,,,1283000000.0,1283.0,426.4926108374384
,,,1284000000.0,1284.0,442.78073089700996
,,,1285000000.0,1285.0,434.36420722135006
,,,1286000000.0,1286.0,459.05281690140845
,,,1287000000.0,1287.0,430.5329153605016
,,,1288000000.0,1288.0,465.85616438356163
,,,1289000000.0,1289.0,432.1228346456693
,,,1290000000.0,1290.0,484.4485049833887
,,,1291000000.0,1291.0,433.95541401273886
,,,1292000000.0,1292.0,431.9561128526646
,,,1293000000.0,1293.0,419.34488188976377
,,,1294000000.0,1294.0,481.18729096989966
,,,1295000000.0,1295.0,419.9335443037975
,,,1296000000.0,1296.0,458.32752613240416
,,,1297000000.0,1297.0,421.2841444270016
,,,1298000000.0,1298.0,467.1818181818182
,,,1299000000.0,1299.0,416.5496894409938
,,,1300000000.0,1300.0,484.55946398659967
,,,1301000000.0,1301.0,429.30516431924883
,,,1302000000.0,1302.0,479.1304347826087
,,,1303000000.0,1303.0,432.32440944881887
,,,1304000000.0,1304.0,452.35087719298247
,,,1305000000.0,1305.0,427.26984126984127
,,,1306000000.0,1306.0,462.04537521815007
,,,1307000000.0,1307.0,406.4755905511811
,,,1308000000.0,1308.0,415.24960753532184
,,,1309000000.0,1309.0,442.5604203152364
,,,1310000000.0,1310.0,436.77602523659306
,,,1311000000.0,1311.0,452.6537102473498
,,,1312000000.0,1312.0,427.4065934065934
,,,1313000000.0,1313.0,455.3884007029877
,,,1314000000.0,1314.0,434.41130298273157
,,,1315000000.0,1315.0,470.09090909090907
,,,1316000000.0,1316.0,428.9952305246423
,,,1317000000.0,1317.0,451.0035211267606
,,,1318000000.0,1318.0,435.16614420062695
,,,1319000000.0,1319.0,477.1952861952862
,,,1320000000.0,1320.0,430.0031545741325
,,,1321000000.0,1321.0,495.19
,,,1322000000.0,1322.0,430.73933649289097
,,,1323000000.0,1323.0,445.9030694668821
,,,1324000000.0,1324.0,452.60869565217394
,,,1325000000.0,1325.0,425.90220820189273
,,,1326000000.0,1326.0,444.07092198581563
,,,1327000000.0,1327.0,433.7899686520376
,,,1328000000.0,1328.0,487.85008517887564
,,,1329000000.0,1329.0,432.27672955974845
,,,1330000000.0,1330.0,488.69594594594594
,,,1331000000.0,1331.0,428.11302982731553
,,,1332000000.0,1332.0,418.1958925750395
,,,1333000000.0,1333.0,436.6750392464678
,,,1334000000.0,1334.0,474.34056761268783
,,,1335000000.0,1335.0,431.99683042789223
,,,1336000000.0,1336.0,455.94356261022926
,,,1337000000.0,1337.0,434.46153846153845
,,,1338000000.0,1338.0,473.8976109215017
,,,1339000000.0,1339.0,431.3763779527559
,,,1340000000.0,1340.0,490.424040066778
,,,1341000000.0,1341.0,430.53543307086613
,,,1342000000.0,1342.0,473.7932203389831
,,,1343000000.0,1343.0,434.41379310344826
,,,1344000000.0,1344.0,458.0
,,,1345000000.0,1345.0,407.77602523659306
,,,1346000000.0,1346.0,447.83098591549293
,,,1347000000.0,1347.0,433.16483516483515
,,,1348000000.0,1348.0,434.2448979591837
,,,1349000000.0,1349.0,469.37282229965155
,,,1350000000.0,1350.0,422.4006309148265
,,,1351000000.0,1351.0,461.98943661971833
,,,1352000000.0,1352.0,431.73354231974923
,,,1353000000.0,1353.0,446.09841827768014
,,,1354000000.0,1354.0,432.79685039370077
,,,1355000000.0,1355.0,449.35125448028674
,,,1356000000.0,1356.0,414.9116719242902
,,,1357000000.0,1357.0,459.6520210896309
,,,1358000000.0,1358.0,424.315625
,,,1359000000.0,1359.0,474.6423841059603
,,,1360000000.0,1360.0,414.791277258567
,,,1361000000.0,1361.0,488.56761268781304
,,,1362000000.0,1362.0,424.4274570982839
,,,1363000000.0,1363.0,442.3210272873194
,,,1364000000.0,1364.0,450.9011725293132
,,,1365000000.0,1365.0,425.32278481012656
,,,1366000000.0,1366.0,435.2902097902098
,,,1367000000.0,1367.0,432.33855799373043
,,,1368000000.0,1368.0,435.2283737024221
,,,1369000000.0,1369.0,426.5606299212598
,,,1370000000.0,1370.0,465.48929159802304
,,,1371000000.0,1371.0,431.31868131868134
,,,1372000000.0,1372.0,428.1220657276995
,,,1373000000.0,1373.0,428.21350078492935
,,,1374000000.0,1374.0,469.8821548821549
,,,1375000000.0,1375.0,420.0837209302326
,,,1376000000.0,1376.0,450.5182608695652
,,,1377000000.0,1377.0,424.09316770186336
,,,1378000000.0,1378.0,452.93217391304347
,,,1379000000.0,1379.0,428.55485893416926
,,,1380000000.0,1380.0,481.338898163606
,,,1381000000.0,1381.0,413.64817749603804
,,,1382000000.0,1382.0,473.62333333333333
,,,1383000000.0,1383.0,435.4028436018957
,,,1384000000.0,1384.0,441.2539404553415
,,,1385000000.0,1385.0,429.8084772370487
,,,1386000000.0,1386.0,436.7036395147314
,,,1387000000.0,1387.0,429.62264150943395
,,,1388000000.0,1388.0,429.89638932496075
,,,1389000000.0,1389.0,454.30662020905925
,,,1390000000.0,1390.0,425.6536661466459
,,,1391000000.0,1391.0,459.69718309859155
,,,1392000000.0,1392.0,431.59119496855345
,,,1393000000.0,1393.0,453.63082437275983
,,,1394000000.0,1394.0,432.97331240188385
,,,1395000000.0,1395.0,452.3321554770318
,,,1396000000.0,1396.0,430.9686520376176
,,,1397000000.0,1397.0,457.45518453427064
,,,1398000000.0,1398.0,429.64817749603804
,,,1399000000.0,1399.0,473.8697829716194
,,,1400000000.0,1400.0,434.188679245283
,,,1401000000.0,1401.0,477.6146179401993
,,,1402000000.0,1402.0,432.9561128526646
,,,1403000000.0,1403.0,447.2390243902439
,,,1404000000.0,1404.0,450.255033557047
,,,1405000000.0,1405.0,419.4873417721519
,,,1406000000.0,1406.0,440.5547703180212
,,,1407000000.0,1407.0,431.623417721519
,,,1408000000.0,1408.0,471.1799307958477
,,,1409000000.0,1409.0,429.4204724409449
,,,1410000000.0,1410.0,481.72425249169436
,,,1411000000.0,1411.0,434.44827586206895
,,,1412000000.0,1412.0,432.8916797488226
,,,1413000000.0,1413.0,431.31437598736176
,,,1414000000.0,1414.0,463.929173693086
,,,1415000000.0,1415.0,431.5590551181102
,,,1416000000.0,1416.0,472.60034904013963
,,,1417000000.0,1417.0,430.32698412698414
,,,1418000000.0,1418.0,459.3673110720562
,,,1419000000.0,1419.0,433.73775671406
,,,1420000000.0,1420.0,478.1455160744501
,,,1421000000.0,1421.0,432.6467817896389
,,,1422000000.0,1422.0,484.90604026845637
,,,1423000000.0,1423.0,428.6392405063291
,,,1424000000.0,1424.0,453.16579406631763
,,,1425000000.0,1425.0,415.1875
,,,1426000000.0,1426.0,458.3760984182777
,,,1427000000.0,1427.0,431.0126984126984
,,,1428000000.0,1428.0,431.0
,,,1429000000.0,1429.0,443.22456140350874
,,,1430000000.0,1430.0,403.88217054263566
,,,1431000000.0,1431.0,468.7013888888889
,,,1432000000.0,1432.0,426.34349919743175
,,,1433000000.0,1433.0,447.9825479930192
,,,1434000000.0,1434.0,428.27899686520374
,,,1435000000.0,1435.0,442.4499121265378
,,,1436000000.0,1436.0,429.0971786833856
,,,1437000000.0,1437.0,440.32752613240416
,,,1438000000.0,1438.0,419.11598746081506
,,,1439000000.0,1439.0,468.30232558139534
,,,1440000000.0,1440.0,412.92093023255813
,,,1441000000.0,1441.0,474.5436241610738
,,,1442000000.0,1442.0,430.0694006309148
,,,1443000000.0,1443.0,425.75
,,,1444000000.0,1444.0,434.4139072847682
,,,1445000000.0,1445.0,422.43125
,,,1446000000.0,1446.0,434.26223776223776
,,,1447000000.0,1447.0,432.3260188087774
,,,1448000000.0,1448.0,456.0408163265306
,,,1449000000.0,1449.0,424.76802507836993
,,,1450000000.0,1450.0,479.783693843594
,,,1451000000.0,1451.0,425.11811023622045
,,,1452000000.0,1452.0,424.6833073322933
,,,1453000000.0,1453.0,431.5993740219092
,,,1454000000.0,1454.0,468.3157894736842
,,,1455000000.0,1455.0,430.99843014128726
,,,1456000000.0,1456.0,464.7810858143608
,,,1457000000.0,1457.0,430.13166144200625
,,,1458000000.0,1458.0,452.4878048780488
,,,1459000000.0,1459.0,424.3875
,,,1460000000.0,1460.0,469.7609427609428
,,,1461000000.0,1461.0,431.55263157894734
,,,1462000000.0,1462.0,469.4063018242123
,,,1463000000.0,1463.0,431.65203761755487
,,,1464000000.0,1464.0,448.46632124352334
,,,1465000000.0,1465.0,431.0438871473354
,,,1466000000.0,1466.0,409.7412587412587
,,,1467000000.0,1467.0,430.5826771653543
,,,1468000000.0,1468.0,416.5839874411303
,,,1469000000.0,1469.0,444.25739130434783
,,,1470000000.0,1470.0,428.2211690363349
,,,1471000000.0,1471.0,452.2664298401421
,,,1472000000.0,1472.0,432.850863422292
,,,1473000000.0,1473.0,457.4816112084063
,,,1474000000.0,1474.0,426.3207547169811
,,,1475000000.0,1475.0,457.7242582897033
,,,1476000000.0,1476.0,428.3265306122449
,,,1477000000.0,1477.0,438.46830985915494
,,,1478000000.0,1478.0,417.407874015748
,,,1479000000.0,1479.0,477.3490725126476
,,,1480000000.0,1480.0,431.5244094488189
,,,1481000000.0,1481.0,487.7729549248748
,,,1482000000.0,1482.0,434.1507064364207
,,,1483000000.0,1483.0,442.3880597014925
,,,1484000000.0,1484.0,442.14925373134326
,,,1485000000.0,1485.0,430.3627760252366
,,,1486000000.0,1486.0,456.0247349823322
,,,1487000000.0,1487.0,431.0691823899371
,,,1488000000.0,1488.0,466.44557823129253
,,,1489000000.0,1489.0,428.548031496063
,,,1490000000.0,1490.0,472.78535773710485
,,,1491000000.0,1491.0,432.4335443037975
,,,1492000000.0,1492.0,428.92767295597486
,,,1493000000.0,1493.0,433.9216300940439
,,,1494000000.0,1494.0,478.9866220735786
,,,1495000000.0,1495.0,436.61102362204724
,,,1496000000.0,1496.0,450.96478873239437
,,,1497000000.0,1497.0,431.7115987460815
,,,1498000000.0,1498.0,460.2295652173913
,,,1499000000.0,1499.0,429.77358490566036
,,,1500000000.0,1500.0,480.8743718592965
,,,1501000000.0,1501.0,435.48194662480375
,,,1502000000.0,1502.0,476.7663865546219
,,,1503000000.0,1503.0,418.33753943217664
,,,1504000000.0,1504.0,457.1666666666667
,,,1505000000.0,1505.0,410.6635367762128
,,,1506000000.0,1506.0,462.2140350877193
,,,1507000000.0,1507.0,428.97169811320754
,,,1508000000.0,1508.0,434.0440251572327
,,,1509000000.0,1509.0,450.9965034965035
,,,1510000000.0,1510.0,432.0956937799043
,,,1511000000.0,1511.0,452.30035335689047
,,,1512000000.0,1512.0,430.33700787401574
,,,1513000000.0,1513.0,444.8374558303887
,,,1514000000.0,1514.0,433.010989010989
,,,1515000000.0,1515.0,467.5817223198594
,,,1516000000.0,1516.0,433.4514106583072
,,,1517000000.0,1517.0,468.50606585788563
,,,1518000000.0,1518.0,428.33385826771655
,,,1519000000.0,1519.0,468.6030150753769
,,,1520000000.0,1520.0,432.5348101265823
,,,1521000000.0,1521.0,475.11892797319933
,,,1522000000.0,1522.0,435.2974683544304
,,,1523000000.0,1523.0,448.3803278688525
,,,1524000000.0,1524.0,448.7095709570957
,,,1525000000.0,1525.0,438.52996845425866
,,,1526000000.0,1526.0,466.8491228070175
,,,1527000000.0,1527.0,418.0252764612954
,,,1528000000.0,1528.0,462.3667820069204
,,,1529000000.0,1529.0,424.8607198748044
,,,1530000000.0,1530.0,486.5460636515913
,,,1531000000.0,1531.0,423.77777777777777
,,,1532000000.0,1532.0,429.3637795275591
,,,1533000000.0,1533.0,433.6269592476489
,,,1534000000.0,1534.0,475.13752122241084
,,,1535000000.0,1535.0,419.25552050473186
,,,1536000000.0,1536.0,454.2
,,,1537000000.0,1537.0,432.47226624405704
,,,1538000000.0,1538.0,437.8669001751313
,,,1539000000.0,1539.0,430.8993710691824
,,,1540000000.0,1540.0,479.5551839464883
,,,1541000000.0,1541.0,430.2103610675039
,,,1542000000.0,1542.0,460.1848184818482
,,,1543000000.0,1543.0,431.91522762951337
,,,1544000000.0,1544.0,450.5944055944056
,,,1545000000.0,1545.0,421.4397496087637
,,,1546000000.0,1546.0,423.9375
,,,1547000000.0,1547.0,421.9937106918239
,,,1548000000.0,1548.0,416.02197802197804
,,,1549000000.0,1549.0,444.28621908127207
,,,1550000000.0,1550.0,422.0125
,,,1551000000.0,1551.0,462.0738137082601
,,,1552000000.0,1552.0,416.36420722135006
,,,1553000000.0,1553.0,455.0402802101576
,,,1554000000.0,1554.0,430.07278481012656
,,,1555000000.0,1555.0,446.15575221238936
,,,1556000000.0,1556.0,425.1554160125589
,,,1557000000.0,1557.0,461.43562610229276
,,,1558000000.0,1558.0,416.14352574102963
,,,1559000000.0,1559.0,478.81208053691273
,,,1560000000.0,1560.0,429.06436420722133
,,,1561000000.0,1561.0,494.5109243697479
,,,1562000000.0,1562.0,431.77672955974845
,,,1563000000.0,1563.0,439.7451612903226
,,,1564000000.0,1564.0,457.05882352941177
,,,1565000000.0,1565.0,424.29641185647426
,,,1566000000.0,1566.0,452.6421052631579
,,,1567000000.0,1567.0,430.44409448818897
,,,1568000000.0,1568.0,457.0566037735849
,,,1569000000.0,1569.0,427.91125198098257
,,,1570000000.0,1570.0,469.48514851485146
,,,1571000000.0,1571.0,429.4937106918239
,,,1572000000.0,1572.0,421.4585289514867
,,,1573000000.0,1573.0,425.0473186119874
,,,1574000000.0,1574.0,471.53
,,,1575000000.0,1575.0,427.17996870109545
,,,1576000000.0,1576.0,438.7495559502664
,,,1577000000.0,1577.0,417.613707165109
,,,1578000000.0,1578.0,452.80069324090124
,,,1579000000.0,1579.0,436.33542319749216
,,,1580000000.0,1580.0,473.2923588039867
,,,1581000000.0,1581.0,434.41509433962267
,,,1582000000.0,1582.0,468.08
,,,1583000000.0,1583.0,427.7927786499215
,,,1584000000.0,1584.0,463.948006932409
,,,1585000000.0,1585.0,424.2128325508607
,,,1586000000.0,1586.0,445.00875656742556
,,,1587000000.0,1587.0,402.3551401869159
,,,1588000000.0,1588.0,429.61006289308176
,,,1589000000.0,1589.0,440.1076388888889
,,,1590000000.0,1590.0,428.0436137071651
,,,1591000000.0,1591.0,429.6084656084656
,,,1592000000.0,1592.0,425.1455399061033
,,,1593000000.0,1593.0,443.2412587412587
,,,1594000000.0,1594.0,427.10452418096725
,,,1595000000.0,1595.0,445.73989455184534
,,,1596000000.0,1596.0,426.9076682316119
,,,1597000000.0,1597.0,470.5372616984402
,,,1598000000.0,1598.0,425.16300940438873
,,,1599000000.0,1599.0,479.4117647058824
,,,1600000000.0,1600.0,406.33697347893917
,,,1601000000.0,1601.0,479.52941176470586
,,,1602000000.0,1602.0,429.4763406940063
,,,1603000000.0,1603.0,443.8887070376432
,,,1604000000.0,1604.0,444.83934426229507
,,,1605000000.0,1605.0,427.5860979462875
,,,1606000000.0,1606.0,463.70680628272254
,,,1607000000.0,1607.0,434.28120063191153
,,,1608000000.0,1608.0,470.81786941580754
,,,1609000000.0,1609.0,428.1507064364207
,,,1610000000.0,1610.0,485.59463986599667
,,,1611000000.0,1611.0,428.4976377952756
,,,1612000000.0,1612.0,433.7639553429027
,,,1613000000.0,1613.0,431.7358490566038
,,,1614000000.0,1614.0,461.6751269035533
,,,1615000000.0,1615.0,425.6666666666667
,,,1616000000.0,1616.0,461.12587412587413
,,,1617000000.0,1617.0,434.8913385826772
,,,1618000000.0,1618.0,461.7053726169844
,,,1619000000.0,1619.0,430.65408805031444
,,,1620000000.0,1620.0,479.84822934232716
,,,1621000000.0,1621.0,435.53070866141735
,,,1622000000.0,1622.0,472.010101010101
,,,1623000000.0,1623.0,434.8647798742138
,,,1624000000.0,1624.0,464.01393728222996
,,,1625000000.0,1625.0,401.0298273155416
,,,1626000000.0,1626.0,443.0299823633157
,,,1627000000.0,1627.0,428.66246056782336
,,,1628000000.0,1628.0,410.37129485179406
,,,1629000000.0,1629.0,449.96478873239437
,,,1630000000.0,1630.0,433.78930817610063
,,,1631000000.0,1631.0,460.3397548161121
,,,1632000000.0,1632.0,431.06309148264984
,,,1633000000.0,1633.0,458.7832167832168
,,,1634000000.0,1634.0,429.45826771653543
,,,1635000000.0,1635.0,460.3531468531468
,,,1636000000.0,1636.0,429.34065934065933
,,,1637000000.0,1637.0,445.0531914893617
,,,1638000000.0,1638.0,429.38291139240505
,,,1639000000.0,1639.0,479.2986577181208
,,,1640000000.0,1640.0,433.58934169278996
,,,1641000000.0,1641.0,486.75333333333333
,,,1642000000.0,1642.0,429.83570300157976
,,,1643000000.0,1643.0,439.2659053833605
,,,1644000000.0,1644.0,440.02702702702703
,,,1645000000.0,1645.0,429.5880503144654
,,,1646000000.0,1646.0,452.42049469964667
,,,1647000000.0,1647.0,429.478672985782
,,,1648000000.0,1648.0,468.3037542662116
,,,1649000000.0,1649.0,414.3823064770932
,,,1650000000.0,1650.0,464.5393634840871
,,,1651000000.0,1651.0,426.10793650793653
,,,1652000000.0,1652.0,426.603125
,,,1653000000.0,1653.0,428.4651898734177
,,,1654000000.0,1654.0,461.2672268907563
,,,1655000000.0,1655.0,425.42410015649455
,,,1656000000.0,1656.0,466.76977152899826
,,,1657000000.0,1657.0,428.7836990595611
,,,1658000000.0,1658.0,466.7721739130435
,,,1659000000.0,1659.0,423.1981132075472
,,,1660000000.0,1660.0,488.85099337748346
,,,1661000000.0,1661.0,426.87025316455697
,,,1662000000.0,1662.0,459.3636363636364
,,,1663000000.0,1663.0,429.9308176100629
,,,1664000000.0,1664.0,466.88695652173914
,,,1665000000.0,1665.0,427.9028213166144
,,,1666000000.0,1666.0,459.24514991181655
,,,1667000000.0,1667.0,414.94539781591266
,,,1668000000.0,1668.0,432.6373626373626
,,,1669000000.0,1669.0,440.0831889081456
,,,1670000000.0,1670.0,436.22432859399686
,,,1671000000.0,1671.0,452.92280701754385
,,,1672000000.0,1672.0,425.89638932496075
,,,1673000000.0,1673.0,451.5061295971979
,,,1674000000.0,1674.0,421.159375
,,,1675000000.0,1675.0,445.4574468085106
,,,1676000000.0,1676.0,419.7354330708661
,,,1677000000.0,1677.0,455.3008695652174
,,,1678000000.0,1678.0,423.8783151326053
,,,1679000000.0,1679.0,471.25165562913907
,,,1680000000.0,1680.0,430.18524332810046
,,,1681000000.0,1681.0,481.5008431703204
,,,1682000000.0,1682.0,428.2879499217527
,,,1683000000.0,1683.0,447.9484702093398
,,,1684000000.0,1684.0,444.3439065108514
,,,1685000000.0,1685.0,420.8616352201258
,,,1686000000.0,1686.0,458.22222222222223
,,,1687000000.0,1687.0,423.1682242990654
,,,1688000000.0,1688.0,460.1120543293718
,,,1689000000.0,1689.0,417.0764430577223
,,,1690000000.0,1690.0,473.23519458544837
,,,1691000000.0,1691.0,417.6625
,,,1692000000.0,1692.0,434.04709576138146
,,,1693000000.0,1693.0,428.8244514106583
,,,1694000000.0,1694.0,461.8494983277592
,,,1695000000.0,1695.0,418.2028081123245
,,,1696000000.0,1696.0,461.3940455341506
,,,1697000000.0,1697.0,429.55799373040753
,,,1698000000.0,1698.0,450.306338028169
,,,1699000000.0,1699.0,428.16164817749603
,,,1700000000.0,1700.0,479.66442953020135
,,,1701000000.0,1701.0,425.3596214511041
,,,1702000000.0,1702.0,478.2871621621622
,,,1703000000.0,1703.0,432.1352201257862
,,,1704000000.0,1704.0,455.4195804195804
,,,1705000000.0,1705.0,414.9546165884194
,,,1706000000.0,1706.0,456.4217926186292
,,,1707000000.0,1707.0,433.1397174254317
,,,1708000000.0,1708.0,427.0125786163522
,,,1709000000.0,1709.0,452.4463971880492
,,,1710000000.0,1710.0,416.02830188679246
,,,1711000000.0,1711.0,441.9751773049645
,,,1712000000.0,1712.0,436.4929356357928
,,,1713000000.0,1713.0,450.59507042253523
,,,1714000000.0,1714.0,433.3196850393701
,,,1715000000.0,1715.0,463.8523725834798
,,,1716000000.0,1716.0,431.69278996865205
,,,1717000000.0,1717.0,467.2161687170474
,,,1718000000.0,1718.0,431.94670846394985
,,,1719000000.0,1719.0,483.31879194630875
,,,1720000000.0,1720.0,429.1198738170347
,,,1721000000.0,1721.0,482.0771812080537
,,,1722000000.0,1722.0,421.5078864353312
,,,1723000000.0,1723.0,443.1215559157212
,,,1724000000.0,1724.0,441.25297113752123
,,,1725000000.0,1725.0,431.5188679245283
,,,1726000000.0,1726.0,438.0424028268551
,,,1727000000.0,1727.0,424.0757097791798
,,,1728000000.0,1728.0,439.9130434782609
,,,1729000000.0,1729.0,436.3529411764706
,,,1730000000.0,1730.0,485.2126245847176
,,,1731000000.0,1731.0,431.51173708920186
,,,1733000000.0,1733.0,387.993265993266
,,,1734000000.0,1734.0,395.10135135135135
,122.0,,1734237204.0,1734.0,122.0
,,,1735000000.0,1735.0,338.5331010452962
,,,1736000000.0,1736.0,317.26176470588234
,118.0,,1736346160.0,1736.0,118.0
,188.0,,1736347444.0,1736.0,188.0
,120.0,,1736355050.0,1736.0,120.0
,118.0,,1736360532.0,1736.0,118.0
,116.0,,1736392580.0,1736.0,116.0
,116.0,,1736396682.0,1736.0,116.0
,118.0,,1736399348.0,1736.0,118.0
,122.0,,1736427014.0,1736.0,122.0
,118.0,,1736435518.0,1736.0,118.0
,,,1737000000.0,1737.0,326.29953198127924
,,,1738000000.0,1738.0,312.7033285094067
,,,1739000000.0,1739.0,335.4909090909091
,,,1740000000.0,1740.0,314.536443148688
,,,1741000000.0,1741.0,337.93185185185183
,,,1742000000.0,1742.0,308.38081395348837
,,,1743000000.0,1743.0,330.1671732522796
,,,1744000000.0,1744.0,308.54862119013063
,,,1745000000.0,1745.0,321.00588235294117
,,,1746000000.0,1746.0,340.55345911949684
,,,1747000000.0,1747.0,309.4193548387097
,,,1748000000.0,1748.0,344.83053435114505
,,,1749000000.0,1749.0,313.6941176470588
,,,1750000000.0,1750.0,336.5969230769231
,,,1751000000.0,1751.0,310.7431059506531
,,,1752000000.0,1752.0,331.49386503067484
,,,1753000000.0,1753.0,314.65204678362574
,,,1754000000.0,1754.0,351.88990825688074
,,,1755000000.0,1755.0,311.5610465116279
,,,1756000000.0,1756.0,342.85190839694656
,,,1757000000.0,1757.0,313.968115942029
,,,1758000000.0,1758.0,350.8252911813644
,,,1759000000.0,1759.0,428.55433070866144
,,,1760000000.0,1760.0,449.3131313131313
,,,1761000000.0,1761.0,374.6298003072197
,,,1762000000.0,1762.0,373.76027397260276
,,,1763000000.0,1763.0,426.3540856031128
,,,1764000000.0,1764.0,374.1226053639847
,,,1765000000.0,1765.0,401.87421383647796
,,,1766000000.0,1766.0,305.25431034482756
,,,1767000000.0,1767.0,314.2411873840445
,,,1768000000.0,1768.0,337.6351575456053
,,,1769000000.0,1769.0,312.4231884057971
,,,1770000000.0,1770.0,344.2630792227205
,,,1771000000.0,1771.0,323.01780415430267
,,,1772000000.0,1772.0,311.71262699564585
,,,1773000000.0,1773.0,315.15497076023394
,,,1774000000.0,1774.0,341.0045112781955
,,,1775000000.0,1775.0,315.9042089985486
,,,1776000000.0,1776.0,345.36615384615385
,,,1777000000.0,1777.0,313.36484490398817
,,,1778000000.0,1778.0,354.30165912518856
,,,1779000000.0,1779.0,318.3259911894273
,,,1780000000.0,1780.0,334.7815750371471
,,,1781000000.0,1781.0,320.0581395348837
,,,1782000000.0,1782.0,341.1008902077151
,,,1783000000.0,1783.0,319.41449275362316
,,,1784000000.0,1784.0,340.50986342943855
,,,1785000000.0,1785.0,322.3234421364985
,,,1786000000.0,1786.0,338.6849315068493
,,,1787000000.0,1787.0,324.5880077369439
,,,1788000000.0,1788.0,345.5624036979969
,,,1789000000.0,1789.0,312.85547445255474
,,,1790000000.0,1790.0,342.8276923076923
,,,1791000000.0,1791.0,314.02028985507246
,,,1792000000.0,1792.0,338.04961240310075
,,,1793000000.0,1793.0,314.6375545851528
,,,1794000000.0,1794.0,311.7507246376812
,,,1795000000.0,1795.0,329.59076923076924
,,,1796000000.0,1796.0,319.78306092124814
,,,1797000000.0,1797.0,320.2639109697933
,,,1798000000.0,1798.0,334.3048211508554
,,,1799000000.0,1799.0,325.1221122112211
,,,1800000000.0,1800.0,317.06413994169094
,,,1801000000.0,1801.0,340.9428571428571
,,,1802000000.0,1802.0,329.6272401433692
,,,1803000000.0,1803.0,376.93359375
,,,1804000000.0,1804.0,316.5228519195612
,,,1805000000.0,1805.0,368.79383429672447
,,,1806000000.0,1806.0,594.6051502145923
,,,1807000000.0,1807.0,593.9577167019028
,,,1808000000.0,1808.0,608.3742454728371
,,,1809000000.0,1809.0,567.7474949899799
,,,1810000000.0,1810.0,557.0912863070539
,,,1811000000.0,1811.0,547.4493307839388
,,,1812000000.0,1812.0,662.0626304801671
,,,1813000000.0,1813.0,579.8650306748466
,,,1814000000.0,1814.0,570.9721115537849
,,,1815000000.0,1815.0,537.664694280079
,,,1816000000.0,1816.0,363.94127243066885
,,,1817000000.0,1817.0,304.9868613138686
,,,1818000000.0,1818.0,338.28878648233484
,,,1819000000.0,1819.0,304.5672514619883
,,,1820000000.0,1820.0,348.9325153374233
,,,1821000000.0,1821.0,306.86842105263156
,,,1822000000.0,1822.0,337.2307692307692
,,,1823000000.0,1823.0,309.7536231884058
,,,1824000000.0,1824.0,333.1914893617021
,,,1825000000.0,1825.0,309.88321167883214
,,,1826000000.0,1826.0,340.93865030674846
,,,1827000000.0,1827.0,311.08638360175695
,,,1828000000.0,1828.0,329.97222222222223
,,,1829000000.0,1829.0,304.6918604651163
,,,1830000000.0,1830.0,335.7138508371385
,,,1831000000.0,1831.0,307.20882352941175
,,,1832000000.0,1832.0,332.8
,,,1833000000.0,1833.0,310.87336244541484
,,,1834000000.0,1834.0,313.8340611353712
,,,1835000000.0,1835.0,334.97546012269936
,,,1836000000.0,1836.0,309.8205499276411
,,,1837000000.0,1837.0,342.5230769230769
,,,1838000000.0,1838.0,309.8481751824817
,,,1839000000.0,1839.0,334.05979073243645
,,,1840000000.0,1840.0,373.8071065989848
,,,1841000000.0,1841.0,430.9223454833597
,,,1842000000.0,1842.0,468.2195945945946
,,,1843000000.0,1843.0,426.92088607594934
,,,1844000000.0,1844.0,446.5220458553792
,,,1845000000.0,1845.0,402.6222222222222
,,,1846000000.0,1846.0,443.2778761061947
,,,1847000000.0,1847.0,427.26959247648904
,,,1848000000.0,1848.0,467.78109452736317
,,,1849000000.0,1849.0,426.27086614173226
,,,1850000000.0,1850.0,433.93908629441626
,,,1851000000.0,1851.0,421.8890649762282
,,,1852000000.0,1852.0,428.40188383045523
,,,1853000000.0,1853.0,427.7899686520376
,,,1854000000.0,1854.0,464.500823723229
,,,1855000000.0,1855.0,427.28
,,,1856000000.0,1856.0,455.584
,,,1857000000.0,1857.0,434.5566037735849
,,,1858000000.0,1858.0,469.98376623376623
,,,1859000000.0,1859.0,430.7879746835443
,,,1860000000.0,1860.0,483.57166392092256
,,,1861000000.0,1861.0,431.1779527559055
,,,1862000000.0,1862.0,461.2866666666667
,,,1863000000.0,1863.0,424.8364779874214
,,,1864000000.0,1864.0,457.82695507487523
,,,1865000000.0,1865.0,427.846394984326
,,,1866000000.0,1866.0,464.89700996677743
,,,1867000000.0,1867.0,406.9141965678627
,,,1868000000.0,1868.0,442.06129032258065
,,,1869000000.0,1869.0,405.40165289256197
,,,1870000000.0,1870.0,423.6157480314961
,,,1871000000.0,1871.0,412.8162601626016
,,,1872000000.0,1872.0,380.87557603686633
,,,1873000000.0,1873.0,444.8081494057725
,,,1874000000.0,1874.0,371.03284671532845
,,,1875000000.0,1875.0,316.550621669627
,,,1876000000.0,1876.0,364.9547038327526
,,,1877000000.0,1877.0,310.6957787481805
,,,1878000000.0,1878.0,335.928035982009
,,,1879000000.0,1879.0,307.92452830188677
,,,1880000000.0,1880.0,334.95927601809956
,,,1881000000.0,1881.0,309.81497797356826
,,,1882000000.0,1882.0,305.70882352941175
,,,1883000000.0,1883.0,327.21276595744683
,,,1884000000.0,1884.0,306.5079825834543
,,,1885000000.0,1885.0,345.7598784194529
,,,1886000000.0,1886.0,313.09565217391304
,,,1887000000.0,1887.0,338.8862629246677
,,,1888000000.0,1888.0,311.7142857142857
,,,1889000000.0,1889.0,318.2551928783383
,,,1890000000.0,1890.0,337.9585798816568
,,,1891000000.0,1891.0,310.94614264919943
,,,1892000000.0,1892.0,306.06666666666666
,,,1893000000.0,1893.0,308.66964285714283
,,,1894000000.0,1894.0,349.1263318112633
,,,1895000000.0,1895.0,307.1407837445573
,,,1896000000.0,1896.0,340.7525925925926
,,,1897000000.0,1897.0,305.0497076023392
,,,1898000000.0,1898.0,337.55555555555554
,,,1899000000.0,1899.0,309.3401162790698
,,,1900000000.0,1900.0,402.3946037099494
,,,1901000000.0,1901.0,426.6362204724409
,,,1902000000.0,1902.0,461.6505823627288
,,,1903000000.0,1903.0,424.7905511811024
,,,1904000000.0,1904.0,465.0769230769231
,,,1905000000.0,1905.0,432.4546899841018
,,,1906000000.0,1906.0,443.06075533661743
,,,1907000000.0,1907.0,430.576802507837
,,,1908000000.0,1908.0,453.2260162601626
,,,1909000000.0,1909.0,423.0253164556962
,,,1910000000.0,1910.0,429.21193092621667
,,,1911000000.0,1911.0,467.3789649415693
,,,1912000000.0,1912.0,423.05079365079365
,,,1913000000.0,1913.0,466.33666666666664
,,,1914000000.0,1914.0,428.79685039370077
,,,1915000000.0,1915.0,465.41021416803954
,,,1916000000.0,1916.0,432.5211930926217
,,,1917000000.0,1917.0,464.2913907284768
,,,1918000000.0,1918.0,403.90551181102364
,,,1919000000.0,1919.0,461.9121621621622
,,,1920000000.0,1920.0,427.1981132075472
,,,1921000000.0,1921.0,467.93515358361776
,,,1922000000.0,1922.0,423.1302982731554
,,,1923000000.0,1923.0,447.01502504173624
,,,1924000000.0,1924.0,427.5023622047244
,,,1925000000.0,1925.0,457.6544850498339
,,,1926000000.0,1926.0,433.13470681458006
,,,1927000000.0,1927.0,431.42857142857144
,,,1928000000.0,1928.0,457.59203980099505
,,,1929000000.0,1929.0,433.1616954474097
,,,1930000000.0,1930.0,473.5422885572139
,,,1931000000.0,1931.0,424.1706161137441
,,,1932000000.0,1932.0,429.1216429699842
,,,1933000000.0,1933.0,428.2601880877743
,,,1934000000.0,1934.0,476.03262642740617
,,,1935000000.0,1935.0,430.1193092621664
,,,1936000000.0,1936.0,439.05672609400324
,,,1937000000.0,1937.0,431.8993710691824
,,,1938000000.0,1938.0,458.41435562805873
,,,1939000000.0,1939.0,420.8930817610063
,,,1940000000.0,1940.0,477.4451827242525
,,,1941000000.0,1941.0,427.14240506329116
,,,1942000000.0,1942.0,443.8263772954925
,,,1943000000.0,1943.0,414.06635071090045
,,,1944000000.0,1944.0,461.4351395730706
,,,1945000000.0,1945.0,424.6006289308176
,,,1946000000.0,1946.0,457.75626043405674
,,,1947000000.0,1947.0,407.0046801872075
,,,1948000000.0,1948.0,420.0474683544304
,,,1949000000.0,1949.0,448.87138263665594
,,,1950000000.0,1950.0,420.26774193548385
,,,1951000000.0,1951.0,471.4433333333333
,,,1952000000.0,1952.0,428.43887147335425
,,,1953000000.0,1953.0,460.5990016638935
,,,1954000000.0,1954.0,430.1915227629513
,,,1955000000.0,1955.0,455.53333333333336
,,,1956000000.0,1956.0,425.41287284144425
,,,1957000000.0,1957.0,470.04276315789474
,,,1958000000.0,1958.0,425.6802507836991
,,,1959000000.0,1959.0,460.96795952782463
,,,1960000000.0,1960.0,426.25079365079364
,,,1961000000.0,1961.0,459.6957264957265
,,,1962000000.0,1962.0,426.81889763779526
,,,1963000000.0,1963.0,461.887417218543
,,,1964000000.0,1964.0,426.3181102362205
,,,1965000000.0,1965.0,421.00946372239747
,,,1966000000.0,1966.0,464.6112956810631
,,,1967000000.0,1967.0,412.74132492113563
,,,1968000000.0,1968.0,456.8881578947368
,,,1969000000.0,1969.0,424.8621794871795
,,,1970000000.0,1970.0,468.36988543371524
,,,1971000000.0,1971.0,427.2370486656201
,,,1972000000.0,1972.0,426.311320754717
,,,1973000000.0,1973.0,428.0854430379747
,,,1974000000.0,1974.0,483.6416938110749
,,,1975000000.0,1975.0,428.1067503924647
,,,1976000000.0,1976.0,448.26058631921825
,,,1977000000.0,1977.0,426.3861852433281
,,,1978000000.0,1978.0,469.9542483660131
,,,1979000000.0,1979.0,422.96366508688783
,,,1980000000.0,1980.0,473.9332220367279
,,,1981000000.0,1981.0,430.56101426307447
,,,1982000000.0,1982.0,446.1705685618729
,,,1983000000.0,1983.0,428.80629921259845
,,,1984000000.0,1984.0,462.07553366174056
,,,1985000000.0,1985.0,417.81875
,,,1986000000.0,1986.0,458.4540901502504
,,,1987000000.0,1987.0,426.05993690851733
,,,1988000000.0,1988.0,427.9967897271268
,,,1989000000.0,1989.0,450.73836276083466
,,,1990000000.0,1990.0,425.3070866141732
,,,1991000000.0,1991.0,458.9161073825503
,,,1992000000.0,1992.0,424.33175355450237
,,,1993000000.0,1993.0,476.39473684210526
,,,1994000000.0,1994.0,427.18225039619654
,,,1995000000.0,1995.0,453.8936877076412
,,,1996000000.0,1996.0,433.5924170616114
,,,1997000000.0,1997.0,465.6847290640394
,,,1998000000.0,1998.0,420.4620253164557
,,,1999000000.0,1999.0,458.4283305227656
,,,2000000000.0,2000.0,430.1448818897638
,,,2001000000.0,2001.0,468.8313458262351
,,,2002000000.0,2002.0,428.99843014128726
,,,2003000000.0,2003.0,448.14666666666665
,,,2004000000.0,2004.0,428.8902821316614
,,,2005000000.0,2005.0,434.3544303797468
,,,2006000000.0,2006.0,455.5596638655462
,,,2007000000.0,2007.0,423.0345911949685
,,,2008000000.0,2008.0,444.99668874172187
,,,2009000000.0,2009.0,428.8535433070866
,,,2010000000.0,2010.0,481.0377668308703
,,,2011000000.0,2011.0,428.0784929356358
,,,2012000000.0,2012.0,428.07232704402514
,,,2013000000.0,2013.0,424.4409448818898
,,,2014000000.0,2014.0,478.1008130081301
,,,2015000000.0,2015.0,424.8285714285714
,,,2016000000.0,2016.0,452.74754098360654
,,,2017000000.0,2017.0,427.2012578616352
,,,2018000000.0,2018.0,469.01967213114756
,,,2019000000.0,2019.0,422.2352941176471
,,,2020000000.0,2020.0,463.13996627318716
,,,2021000000.0,2021.0,426.7836990595611
,,,2022000000.0,2022.0,454.95477386934675
,,,2023000000.0,2023.0,427.5566037735849
,,,2024000000.0,2024.0,471.3967213114754
,,,2025000000.0,2025.0,428.6771159874608
,,,2026000000.0,2026.0,465.33781512605043
,,,2027000000.0,2027.0,412.2358490566038
,,,2028000000.0,2028.0,428.00317965023845
,,,2029000000.0,2029.0,440.38573743922205
,,,2030000000.0,2030.0,429.07232704402514
,,,2031000000.0,2031.0,462.15410385259634
,,,2032000000.0,2032.0,428.7955625990491
,,,2033000000.0,2033.0,469.9267886855241
,,,2034000000.0,2034.0,422.43328100470956
,,,2035000000.0,2035.0,462.2006578947368
,,,2036000000.0,2036.0,427.7742946708464
,,,2037000000.0,2037.0,457.76528925619834
,,,2038000000.0,2038.0,431.1911532385466
,,,2039000000.0,2039.0,452.7482993197279
,,,2040000000.0,2040.0,417.0441640378549
,,,2041000000.0,2041.0,468.5806451612903
,,,2042000000.0,2042.0,417.62558502340096
,,,2043000000.0,2043.0,451.5716694772344
,,,2044000000.0,2044.0,428.93858267716536
,,,2045000000.0,2045.0,428.57278481012656
,,,2046000000.0,2046.0,464.36302521008406
,,,2047000000.0,2047.0,420.7685039370079
,,,2048000000.0,2048.0,457.9668874172185
,,,2049000000.0,2049.0,432.2641509433962
,,,2050000000.0,2050.0,473.2169657422512
,,,2051000000.0,2051.0,427.1616954474097
,,,2052000000.0,2052.0,436.00949367088606
,,,2053000000.0,2053.0,426.25471698113205
,,,2054000000.0,2054.0,473.98371335504885
,,,2055000000.0,2055.0,429.4339622641509
,,,2056000000.0,2056.0,453.54943273905997
,,,2057000000.0,2057.0,429.67507886435334
,,,2058000000.0,2058.0,461.8009787928222
,,,2059000000.0,2059.0,428.18267716535433
,,,2060000000.0,2060.0,482.7603305785124
,,,2061000000.0,2061.0,428.4620253164557
,,,2062000000.0,2062.0,457.4766666666667
,,,2063000000.0,2063.0,425.9842767295597
,,,2064000000.0,2064.0,452.297520661157
,,,2065000000.0,2065.0,397.4249605055292
,,,2066000000.0,2066.0,461.86333333333334
,,,2067000000.0,2067.0,427.6144200626959
,,,2068000000.0,2068.0,444.1256038647343
,,,2069000000.0,2069.0,454.4533762057878
,,,2070000000.0,2070.0,411.51496062992123
,,,2071000000.0,2071.0,468.6666666666667
,,,2072000000.0,2072.0,429.79527559055117
,,,2073000000.0,2073.0,465.57475083056477
,,,2074000000.0,2074.0,426.7192429022082
,,,2075000000.0,2075.0,454.3333333333333
,,,2076000000.0,2076.0,427.64409448818895
,,,2077000000.0,2077.0,451.70212765957444
,,,2078000000.0,2078.0,384.640522875817
,,,2079000000.0,2079.0,426.0290381125227
,,,2080000000.0,2080.0,376.26521060842435
,,,2081000000.0,2081.0,322.69296740994855
,,,2082000000.0,2082.0,320.7415066469719
,,,2083000000.0,2083.0,354.13880126182966
,,,2084000000.0,2084.0,328.98021308980213
,,,2085000000.0,2085.0,342.2138157894737
,,,2086000000.0,2086.0,332.0933333333333
,,,2087000000.0,2087.0,342.31758034026467
,,,2088000000.0,2088.0,322.73274336283185
,,,2089000000.0,2089.0,355.08710801393727
,,,2090000000.0,2090.0,385.38488576449913
,,,2091000000.0,2091.0,341.877034358047
,,,2092000000.0,2092.0,317.0
,,,2093000000.0,2093.0,330.87719298245617
,,,2094000000.0,2094.0,471.20245398773005
,,,2095000000.0,2095.0,632.1176470588235
,,,2096000000.0,2096.0,476.7817047817048
,,,2097000000.0,2097.0,313.9587628865979
,,,2098000000.0,2098.0,332.94485842026825
,,,2099000000.0,2099.0,310.6919708029197
,,,2100000000.0,2100.0,340.57481481481483
,,,2101000000.0,2101.0,315.2703488372093
,,,2102000000.0,2102.0,342.2818181818182
,,,2103000000.0,2103.0,306.8840579710145
,,,2104000000.0,2104.0,335.96641221374045
,,,2105000000.0,2105.0,307.07580174927114
,,,2106000000.0,2106.0,344.1687898089172
,,,2107000000.0,2107.0,307.0637037037037
,,,2108000000.0,2108.0,344.10149253731345
,,,2109000000.0,2109.0,311.19033232628396
,,,2110000000.0,2110.0,342.8792846497765
,,,2111000000.0,2111.0,307.94202898550725
,,,2112000000.0,2112.0,313.7565982404692
,,,2113000000.0,2113.0,331.08682634730536
,,,2114000000.0,2114.0,312.71406491499226
,,,2115000000.0,2115.0,348.22652757078987
,,,2116000000.0,2116.0,310.5913043478261
,,,2117000000.0,2117.0,334.73841554559044
,,,2118000000.0,2118.0,307.67543859649123
,,,2119000000.0,2119.0,330.1698956780924
,,,2120000000.0,2120.0,307.86937590711176
,,,2121000000.0,2121.0,393.97127468581687
,,,2122000000.0,2122.0,426.81516587677726
,,,2123000000.0,2123.0,457.3066666666667
,,,2124000000.0,2124.0,434.1193092621664
,,,2125000000.0,2125.0,450.2087542087542
,,,2126000000.0,2126.0,421.1477987421384
,,,2127000000.0,2127.0,460.9291598023064
,,,2128000000.0,2128.0,425.31868131868134
,,,2129000000.0,2129.0,432.4095238095238
,,,2130000000.0,2130.0,431.7269624573379
,,,2131000000.0,2131.0,547.6173913043478
,,,2132000000.0,2132.0,865.8292011019283
,,,2133000000.0,2133.0,1094.0
,,,2134000000.0,2134.0,759.40625
,,,2135000000.0,2135.0,329.94117647058823
,,,2136000000.0,2136.0,338.75
,,,2137000000.0,2137.0,308.2782608695652
,,,2138000000.0,2138.0,352.46635367762127
,,,2139000000.0,2139.0,337.4006309148265
,,,2140000000.0,2140.0,353.25
,,,2141000000.0,2141.0,312.16814159292034
,,,2142000000.0,2142.0,465.73489278752436
,,,2143000000.0,2143.0,443.21863799283153
,,,2144000000.0,2144.0,490.80300187617263
,,,2145000000.0,2145.0,512.5606361829026
,,,2146000000.0,2146.0,503.03080082135523
,,,2147000000.0,2147.0,433.9479166666667
,,,2148000000.0,2148.0,474.0187617260788
,,,2149000000.0,2149.0,367.7142857142857
,,,2150000000.0,2150.0,449.68692449355433
,,,2151000000.0,2151.0,308.4685212298682
,,,2152000000.0,2152.0,310.19793205317575
,,,2153000000.0,2153.0,338.119940029985
,,,2154000000.0,2154.0,305.4264919941776
,,,2155000000.0,2155.0,335.15007429420507
,,,2156000000.0,2156.0,309.021897810219
,,,2157000000.0,2157.0,339.1827637444279
,,,2158000000.0,2158.0,305.45718432510887
,,,2159000000.0,2159.0,334.88191330343795
,,,2160000000.0,2160.0,307.00584795321635
,,,2161000000.0,2161.0,331.0604229607251
,,,2162000000.0,2162.0,312.399416909621
,,,2163000000.0,2163.0,332.59935897435895
,,,2164000000.0,2164.0,303.26453488372096
,,,2165000000.0,2165.0,335.44108761329306
,,,2166000000.0,2166.0,309.80712166172106
,,,2167000000.0,2167.0,333.92215568862275
,,,2168000000.0,2168.0,308.2344428364689
,,,2169000000.0,2169.0,319.75624082232014
,,,2170000000.0,2170.0,338.0710973724884
,,,2171000000.0,2171.0,305.8678414096916
,,,2172000000.0,2172.0,315.73643410852713
,,,2173000000.0,2173.0,309.75036284470247
,,,2174000000.0,2174.0,331.4844444444444
,,,2175000000.0,2175.0,312.93722627737225
,,,2176000000.0,2176.0,400.2207130730051
,,,2177000000.0,2177.0,431.33542319749216
,,,2178000000.0,2178.0,487.7733333333333
,,,2179000000.0,2179.0,426.57142857142856
,,,2180000000.0,2180.0,474.5506756756757
,,,2181000000.0,2181.0,426.09554140127386
,,,2182000000.0,2182.0,486.75165562913907
,,,2183000000.0,2183.0,428.5952755905512
,,,2184000000.0,2184.0,439.4779541446208
,,,2185000000.0,2185.0,426.0670926517572
,,,2186000000.0,2186.0,404.08290155440415
,,,2187000000.0,2187.0,448.2064516129032
,,,2188000000.0,2188.0,371.07865168539325
,,,2189000000.0,2189.0,316.1118881118881
,,,2190000000.0,2190.0,310.6081694402421
,122.0,,2190363512.0,2190.0,122.0
,120.0,,2190388024.0,2190.0,120.0
,116.0,,2190397712.0,2190.0,116.0
,118.0,,2190401786.0,2190.0,118.0
,116.0,,2190416168.0,2190.0,116.0
,116.0,,2190418850.0,2190.0,116.0
,118.0,,2190425844.0,2190.0,118.0
,,,2191000000.0,2191.0,328.9107142857143
,,,2192000000.0,2192.0,311.9912917271408
,,,2193000000.0,2193.0,342.5547226386807
,,,2194000000.0,2194.0,314.03478260869565
,,,2195000000.0,2195.0,333.2248520710059
,,,2196000000.0,2196.0,312.70742358078604
,,,2197000000.0,2197.0,332.9303703703704
,,,2198000000.0,2198.0,305.4919708029197
,,,2199000000.0,2199.0,337.5964125560538
,,,2200000000.0,2200.0,305.62573099415204
,,,2201000000.0,2201.0,325.26785714285717
,,,2202000000.0,2202.0,311.901018922853
,,,2203000000.0,2203.0,332.3431952662722
,,,2204000000.0,2204.0,305.9912790697674
,,,2205000000.0,2205.0,330.8908819133034
,,,2206000000.0,2206.0,308.95072463768116
,,,2207000000.0,2207.0,334.1125925925926
,,,2208000000.0,2208.0,313.0204081632653
,,,2209000000.0,2209.0,313.84615384615387
,,,2210000000.0,2210.0,317.7886904761905
,,,2211000000.0,2211.0,313.2896652110626
,,,2212000000.0,2212.0,312.387786259542
,,,2213000000.0,2213.0,309.792700729927
,,,2214000000.0,2214.0,352.16831683168317
,,,2215000000.0,2215.0,422.2630744849445
,,,2216000000.0,2216.0,467.0033444816053
,,,2217000000.0,2217.0,426.88540031397173
,,,2218000000.0,2218.0,422.6666666666667
,,,2219000000.0,2219.0,467.93333333333334
,,,2220000000.0,2220.0,428.83809523809526
,,,2221000000.0,2221.0,476.5331125827815
,,,2222000000.0,2222.0,424.48177496038033
,,,2223000000.0,2223.0,483.2006688963211
,,,2224000000.0,2224.0,431.8304552590267
,,,2225000000.0,2225.0,421.03142329020335
,,,2226000000.0,2226.0,432.1006289308176
,,,2227000000.0,2227.0,452.652557319224
,,,2228000000.0,2228.0,423.1698113207547
,,,2229000000.0,2229.0,438.23745819397993
,,,2230000000.0,2230.0,430.3823064770932
,,,2231000000.0,2231.0,484.03678929765886
,,,2232000000.0,2232.0,428.8207547169811
,,,2233000000.0,2233.0,471.4606365159129
,,,2234000000.0,2234.0,425.5370078740157
,,,2235000000.0,2235.0,434.73482428115017
,,,2236000000.0,2236.0,467.887417218543
,,,2237000000.0,2237.0,406.4426494345719
,,,2238000000.0,2238.0,467.43972835314094
,,,2239000000.0,2239.0,425.688679245283
,,,2240000000.0,2240.0,479.0810810810811
,,,2241000000.0,2241.0,427.40752351097177
,,,2242000000.0,2242.0,457.8466780238501
,,,2243000000.0,2243.0,428.5149136577708
,,,2244000000.0,2244.0,474.44444444444446
,,,2245000000.0,2245.0,433.41640378548897
,,,2246000000.0,2246.0,478.974958263773
,,,2247000000.0,2247.0,427.846394984326
,,,2248000000.0,2248.0,461.0016638935108
,,,2249000000.0,2249.0,425.7111111111111
,,,2250000000.0,2250.0,482.27242524916943
,,,2251000000.0,2251.0,431.2244897959184
,,,2252000000.0,2252.0,427.4984326018809
,,,2253000000.0,2253.0,429.8207547169811
,,,2254000000.0,2254.0,479.1750841750842
,,,2255000000.0,2255.0,424.54258675078864
,,,2256000000.0,2256.0,455.2986111111111
,,,2257000000.0,2257.0,352.5830258302583
,,,2258000000.0,2258.0,425.390625
,,,2259000000.0,2259.0,366.53500897666066
,,,2260000000.0,2260.0,408.52972972972975
,,,2261000000.0,2261.0,379.4448275862069
,,,2262000000.0,2262.0,452.4629294755877
,,,2263000000.0,2263.0,423.46938775510205
,,,2264000000.0,2264.0,432.10200364298726
,,,2265000000.0,2265.0,388.7378964941569
,,,2266000000.0,2266.0,409.0902394106814
,,,2267000000.0,2267.0,395.88013698630135
,,,2268000000.0,2268.0,425.1661237785016
,,,2269000000.0,2269.0,443.35108153078204
,,,2270000000.0,2270.0,403.4910858995138
,,,2271000000.0,2271.0,482.8955223880597
,,,2272000000.0,2272.0,424.5574803149606
,,,2273000000.0,2273.0,463.86509274873526
,,,2274000000.0,2274.0,425.1860095389507
,,,2275000000.0,2275.0,481.20534223706176
,,,2276000000.0,2276.0,427.77080062794346
,,,2277000000.0,2277.0,461.4037478705281
,,,2278000000.0,2278.0,430.7223974763407
,,,2279000000.0,2279.0,482.3779264214047
,,,2280000000.0,2280.0,425.97492163009406
,,,2281000000.0,2281.0,473.5529411764706
,,,2282000000.0,2282.0,423.9874213836478
,,,2283000000.0,2283.0,462.4337748344371
,,,2284000000.0,2284.0,426.5141065830721
,,,2285000000.0,2285.0,473.72046589018305
,,,2286000000.0,2286.0,422.8006379585327
,,,2287000000.0,2287.0,417.12052117263846
,,,2288000000.0,2288.0,472.56902356902356
,,,2289000000.0,2289.0,423.92138364779873
,,,2290000000.0,2290.0,471.7123519458545
,,,2291000000.0,2291.0,428.58490566037733
,,,2292000000.0,2292.0,425.45682888540034
,,,2293000000.0,2293.0,428.78425196850395
,,,2294000000.0,2294.0,472.21035058430715
,,,2295000000.0,2295.0,427.04702194357367
,,,2296000000.0,2296.0,483.48743718592965
,,,2297000000.0,2297.0,426.785373608903
,,,2298000000.0,2298.0,494.8504983388704
,,,2299000000.0,2299.0,424.1981132075472
,,,2300000000.0,2300.0,464.96013289036546
,,,2301000000.0,2301.0,427.05015673981194
,,,2302000000.0,2302.0,487.25418060200667
,,,2303000000.0,2303.0,425.24528301886795
,,,2304000000.0,2304.0,467.0675909878683
,,,2305000000.0,2305.0,430.00630914826496
,,,2306000000.0,2306.0,455.6864111498258
,,,2307000000.0,2307.0,403.4738562091503
,,,2308000000.0,2308.0,436.76644736842104
,,,2309000000.0,2309.0,442.9404186795491
,,,2310000000.0,2310.0,428.3673469387755
,,,2311000000.0,2311.0,468.8464163822526
,,,2312000000.0,2312.0,423.984076433121
,,,2313000000.0,2313.0,471.4448160535117
,,,2314000000.0,2314.0,428.5817610062893
,,,2315000000.0,2315.0,463.8641765704584
,,,2316000000.0,2316.0,421.7425431711146
,,,2317000000.0,2317.0,466.7060810810811
,,,2318000000.0,2318.0,422.4960753532182
,,,2319000000.0,2319.0,471.3020134228188
,,,2320000000.0,2320.0,426.49921507064363
,,,2321000000.0,2321.0,468.34840871021777
,,,2322000000.0,2322.0,429.06141732283464
,,,2323000000.0,2323.0,472.60898502495843
,,,2324000000.0,2324.0,421.07861635220127
,,,2325000000.0,2325.0,468.495867768595
,,,2326000000.0,2326.0,434.3774193548387
,,,2327000000.0,2327.0,427.2539184952978
,,,2328000000.0,2328.0,473.6147403685092
,,,2329000000.0,2329.0,429.4945054945055
,,,2330000000.0,2330.0,464.74363327674024
,,,2331000000.0,2331.0,424.0506329113924
,,,2332000000.0,2332.0,426.84772370486655
,,,2333000000.0,2333.0,428.22605965463106
,,,2334000000.0,2334.0,466.96989966555185
,,,2335000000.0,2335.0,418.1116427432217
,,,2336000000.0,2336.0,463.374358974359
,,,2337000000.0,2337.0,422.5488958990536
,,,2338000000.0,2338.0,480.1409395973154
,,,2339000000.0,2339.0,426.7755102040816
,,,2340000000.0,2340.0,474.2701812191104
,,,2341000000.0,2341.0,424.27086614173226
,,,2342000000.0,2342.0,471.58666666666664
,,,2343000000.0,2343.0,425.15408805031444
,,,2344000000.0,2344.0,446.707530647986
,,,2345000000.0,2345.0,418.7206349206349
,,,2346000000.0,2346.0,436.90346083788705
,,,2347000000.0,2347.0,427.5974842767296
,,,2348000000.0,2348.0,434.97553017944534
,,,2349000000.0,2349.0,456.09415584415586
,,,2350000000.0,2350.0,432.26100628930817
,,,2351000000.0,2351.0,465.0664395229983
,,,2352000000.0,2352.0,432.71899529042383
,,,2353000000.0,2353.0,476.839255499154
,,,2354000000.0,2354.0,426.6015748031496
,,,2355000000.0,2355.0,470.80743243243245
,,,2356000000.0,2356.0,435.2169811320755
,,,2357000000.0,2357.0,469.77777777777777
,,,2358000000.0,2358.0,425.1949685534591
,,,2359000000.0,2359.0,482.2943143812709
,,,2360000000.0,2360.0,413.705501618123
,,,2361000000.0,2361.0,472.0838926174497
,,,2362000000.0,2362.0,428.40752351097177
,,,2363000000.0,2363.0,485.93666666666667
,,,2364000000.0,2364.0,432.550079491256
,,,2365000000.0,2365.0,483.40802675585286
,,,2366000000.0,2366.0,435.0866141732283
,,,2367000000.0,2367.0,429.8808777429467
,,,2368000000.0,2368.0,484.74958540630183
,,,2369000000.0,2369.0,433.93700787401576
,,,2370000000.0,2370.0,479.5738255033557
,,,2371000000.0,2371.0,428.2488188976378
,,,2372000000.0,2372.0,429.70440251572325
,,,2373000000.0,2373.0,427.0095238095238
,,,2374000000.0,2374.0,480.0735785953177
,,,2375000000.0,2375.0,431.4559748427673
,,,2376000000.0,2376.0,481.5150501672241
,,,2377000000.0,2377.0,424.02848101265823
,,,2378000000.0,2378.0,483.5397631133672
,,,2379000000.0,2379.0,435.35949764521195
,,,2380000000.0,2380.0,466.48692810457516
,,,2381000000.0,2381.0,431.2758620689655
,,,2382000000.0,2382.0,485.86434782608694
,,,2383000000.0,2383.0,432.2654028436019
,,,2384000000.0,2384.0,448.19893428063943
,,,2385000000.0,2385.0,420.9873417721519
,,,2386000000.0,2386.0,454.85814360770576
,,,2387000000.0,2387.0,410.5024311183144
,,,2388000000.0,2388.0,444.68078175895766
,,,2389000000.0,2389.0,447.7512274959083
,,,2390000000.0,2390.0,425.5221518987342
,,,2391000000.0,2391.0,467.26262626262627
,,,2392000000.0,2392.0,424.5055292259084
,,,2393000000.0,2393.0,462.69269949066216
,,,2394000000.0,2394.0,427.0846394984326
,,,2395000000.0,2395.0,481.54773869346735
,,,2396000000.0,2396.0,424.51724137931035
,,,2397000000.0,2397.0,470.3703703703704
,,,2398000000.0,2398.0,427.0378548895899
,,,2399000000.0,2399.0,481.82666666666665
,,,2400000000.0,2400.0,426.3867924528302
,,,2401000000.0,2401.0,480.87731092436974
,,,2402000000.0,2402.0,423.95283018867923
,,,2403000000.0,2403.0,478.98322147651004
,,,2404000000.0,2404.0,424.76220472440946
,,,2405000000.0,2405.0,472.58940397350995
,,,2406000000.0,2406.0,424.1926163723916
,,,2407000000.0,2407.0,432.55467511885894
,,,2408000000.0,2408.0,490.0163934426229
,,,2409000000.0,2409.0,417.938808373591
,,,2410000000.0,2410.0,481.6283783783784
,,,2411000000.0,2411.0,425.66505636070855
,,,2412000000.0,2412.0,421.18225039619654
,,,2413000000.0,2413.0,413.1
,,,2414000000.0,2414.0,472.47157190635454
,,,2415000000.0,2415.0,423.7278481012658
,,,2416000000.0,2416.0,446.0407470288625
,,,2417000000.0,2417.0,361.81592920353984
,,,2418000000.0,2418.0,452.9304029304029
,,,2419000000.0,2419.0,399.5851063829787
,,,2420000000.0,2420.0,308.44767441860466
,,,2421000000.0,2421.0,330.08734939759034
,,,2422000000.0,2422.0,308.6588921282799
,,,2423000000.0,2423.0,336.578313253012
,,,2424000000.0,2424.0,308.1277213352685
,,,2425000000.0,2425.0,333.8607594936709
,,,2426000000.0,2426.0,315.09090909090907
,,,2427000000.0,2427.0,311.42898550724635
,,,2428000000.0,2428.0,335.5230769230769
,,,2429000000.0,2429.0,310.9244186046512
,,,2430000000.0,2430.0,333.7717717717718
,,,2431000000.0,2431.0,314.2848751835536
,,,2432000000.0,2432.0,328.8
,,,2433000000.0,2433.0,306.95690936106985
,,,2434000000.0,2434.0,334.05438066465257
,,,2435000000.0,2435.0,313.05847953216374
,,,2436000000.0,2436.0,330.5402985074627
,,,2437000000.0,2437.0,313.20464441219156
,,,2438000000.0,2438.0,339.4903129657228
,,,2439000000.0,2439.0,311.8569343065693
,,,2440000000.0,2440.0,333.77307110438727
,,,2441000000.0,2441.0,313.20991253644314
,,,2442000000.0,2442.0,355.2650406504065
,,,2443000000.0,2443.0,426.0566929133858
,,,2444000000.0,2444.0,474.4166666666667
,,,2445000000.0,2445.0,429.014263074485
,,,2446000000.0,2446.0,455.2768
,,,2447000000.0,2447.0,452.8384991843393
,,,2448000000.0,2448.0,430.02511773940347
,,,2449000000.0,2449.0,457.4220032840723
,,,2450000000.0,2450.0,474.59197324414714
,,,2451000000.0,2451.0,424.9233226837061
,,,2452000000.0,2452.0,424.202852614897
,,,2453000000.0,2453.0,429.2590266875981
,,,2454000000.0,2454.0,475.1655405405405
,,,2455000000.0,2455.0,426.2771653543307
,,,2456000000.0,2456.0,471.41235392320533
,,,2457000000.0,2457.0,425.23779527559054
,,,2458000000.0,2458.0,466.88659793814435
,,,2459000000.0,2459.0,417.61146496815286
,,,2460000000.0,2460.0,478.19365609348915
,,,2461000000.0,2461.0,430.47095761381473
,,,2462000000.0,2462.0,478.42454394693203
,,,2463000000.0,2463.0,425.6106750392465
,,,2464000000.0,2464.0,436.5412186379928
,,,2465000000.0,2465.0,424.87774294670845
,,,2466000000.0,2466.0,443.7486725663717
,,,2467000000.0,2467.0,414.3354632587859
,,,2468000000.0,2468.0,436.4660194174757
,,,2469000000.0,2469.0,446.6509274873524
,,,2470000000.0,2470.0,427.62068965517244
,,,2471000000.0,2471.0,471.2684563758389
,,,2472000000.0,2472.0,425.4702194357367
,,,2473000000.0,2473.0,476.1528239202658
,,,2474000000.0,2474.0,422.57369255150553
,,,2475000000.0,2475.0,467.2638655462185
,,,2476000000.0,2476.0,428.9874213836478
,,,2477000000.0,2477.0,462.67671691792293
,,,2478000000.0,2478.0,422.06666666666666
,,,2479000000.0,2479.0,469.01355932203387
,,,2480000000.0,2480.0,424.2236220472441
,,,2481000000.0,2481.0,478.77386934673365
,,,2482000000.0,2482.0,422.00961538461536
,,,2483000000.0,2483.0,478.2621848739496
,,,2484000000.0,2484.0,433.90866141732283
,,,2485000000.0,2485.0,470.7881773399015
,,,2486000000.0,2486.0,442.0992
,,,2487000000.0,2487.0,425.37735849056605
,,,2488000000.0,2488.0,467.9429530201342
,,,2489000000.0,2489.0,428.4308176100629
,,,2490000000.0,2490.0,469.5025553662692
,,,2491000000.0,2491.0,427.4442700156986
,,,2492000000.0,2492.0,430.5125786163522
,,,2493000000.0,2493.0,431.1518987341772
,,,2494000000.0,2494.0,479.7420435510888
,,,2495000000.0,2495.0,429.3448275862069
,,,2496000000.0,2496.0,480.23489932885906
,,,2497000000.0,2497.0,429.1248025276461
,,,2498000000.0,2498.0,484.3071786310517
,,,2499000000.0,2499.0,429.82731554160125
,,,2500000000.0,2500.0,462.04355108877724
,,,2501000000.0,2501.0,430.48037676609107
,,,2502000000.0,2502.0,478.962962962963
,,,2503000000.0,2503.0,427.7647058823529
,,,2504000000.0,2504.0,446.1476274165202
,,,2505000000.0,2505.0,407.66936790923825
,,,2506000000.0,2506.0,452.4280701754386
,,,2507000000.0,2507.0,410.5857605177994
,,,2508000000.0,2508.0,445.32125205930805
,,,2509000000.0,2509.0,448.0
,,,2510000000.0,2510.0,416.29641185647426
,,,2511000000.0,2511.0,480.5418060200669
,,,2512000000.0,2512.0,430.4535433070866
,,,2513000000.0,2513.0,470.12080536912754
,,,2514000000.0,2514.0,424.3050314465409
,,,2515000000.0,2515.0,473.6494156928214
,,,2516000000.0,2516.0,428.8006329113924
,,,2517000000.0,2517.0,466.77908937605395
,,,2518000000.0,2518.0,428.67817896389323
,,,2519000000.0,2519.0,468.2804674457429
,,,2520000000.0,2520.0,426.30236220472443
,,,2521000000.0,2521.0,468.2655462184874
,,,2522000000.0,2522.0,429.87993680884676
,,,2523000000.0,2523.0,478.976897689769
,,,2524000000.0,2524.0,426.3510971786834
,,,2525000000.0,2525.0,479.6638935108153
,,,2526000000.0,2526.0,425.752380952381
,,,2527000000.0,2527.0,428.1949685534591
,,,2528000000.0,2528.0,483.8142620232172
,,,2529000000.0,2529.0,424.5768621236133
,,,2530000000.0,2530.0,474.1621621621622
,,,2531000000.0,2531.0,419.2414910858995
,,,2532000000.0,2532.0,426.2798742138365
,,,2533000000.0,2533.0,428.85849056603774
,,,2534000000.0,2534.0,482.3344481605351
,,,2535000000.0,2535.0,428.22919937205654
,,,2536000000.0,2536.0,478.26510067114094
,,,2537000000.0,2537.0,426.13793103448273
,,,2538000000.0,2538.0,487.0787269681742
,,,2539000000.0,2539.0,430.22291993720563
,,,2540000000.0,2540.0,468.22972972972974
,,,2541000000.0,2541.0,430.48811410459587
,,,2542000000.0,2542.0,486.81592039800995
,,,2543000000.0,2543.0,427.12264150943395
,,,2544000000.0,2544.0,465.130890052356
,,,2545000000.0,2545.0,429.56714060031595
,,,2546000000.0,2546.0,434.5890909090909
,,,2547000000.0,2547.0,429.69905956112854
,,,2548000000.0,2548.0,436.36451612903227
,,,2549000000.0,2549.0,460.5742251223491
,,,2550000000.0,2550.0,429.0491283676704
,,,2551000000.0,2551.0,482.6176961602671
,,,2552000000.0,2552.0,424.2744479495268
,,,2553000000.0,2553.0,472.35075885328837
,,,2554000000.0,2554.0,427.91849529780563
,,,2555000000.0,2555.0,476.3071672354949
,,,2556000000.0,2556.0,410.45410628019323
,,,2557000000.0,2557.0,474.0704697986577
,,,2558000000.0,2558.0,429.3971742543171
,,,2559000000.0,2559.0,475.4563758389262
,,,2560000000.0,2560.0,428.2018927444795
,,,2561000000.0,2561.0,477.7046979865772
,,,2562000000.0,2562.0,426.3553459119497
,,,2563000000.0,2563.0,480.0971524288107
,,,2564000000.0,2564.0,428.414442700157
,,,2565000000.0,2565.0,479.016835016835
,,,2566000000.0,2566.0,431.09004739336496
,,,2567000000.0,2567.0,428.58954041204436
,,,2568000000.0,2568.0,480.53333333333336
,,,2569000000.0,2569.0,427.11598746081506
,,,2570000000.0,2570.0,465.2972972972973
,,,2571000000.0,2571.0,427.1065830721003
,,,2572000000.0,2572.0,429.62578616352204
,,,2573000000.0,2573.0,429.4056603773585
,,,2574000000.0,2574.0,484.40201005025125
,,,2575000000.0,2575.0,429.20565149136576
,,,2576000000.0,2576.0,477.4496644295302
,,,2577000000.0,2577.0,430.97331240188385
,,,2578000000.0,2578.0,484.59966499162476
,,,2579000000.0,2579.0,426.0189873417722
,,,2580000000.0,2580.0,469.6862068965517
,,,2581000000.0,2581.0,422.592125984252
,,,2582000000.0,2582.0,485.21464226289515
,,,2583000000.0,2583.0,427.8553459119497
,,,2584000000.0,2584.0,459.4777975133215
,,,2585000000.0,2585.0,409.59223300970876
,,,2586000000.0,2586.0,453.5964912280702
,,,2587000000.0,2587.0,429.53846153846155
,,,2588000000.0,2588.0,431.6842105263158
,,,2589000000.0,2589.0,446.88235294117646
,,,2590000000.0,2590.0,423.8526645768025
,,,2591000000.0,2591.0,475.80904522613065
,,,2592000000.0,2592.0,429.0298273155416
,,,2593000000.0,2593.0,477.81260647359454
,,,2594000000.0,2594.0,425.17665615141954
,,,2595000000.0,2595.0,478.3543046357616
,,,2596000000.0,2596.0,428.9543307086614
,,,2597000000.0,2597.0,469.6476510067114
,,,2598000000.0,2598.0,435.34493670886076
,,,2599000000.0,2599.0,482.72
,,,2600000000.0,2600.0,424.84591194968556
,,,2601000000.0,2601.0,482.69115191986646
,,,2602000000.0,2602.0,427.8752
,,,2603000000.0,2603.0,541.2831541218638
,,,2604000000.0,2604.0,374.92024539877303
,156.0,,2604247710.0,2604.0,156.0
,,,2605000000.0,2605.0,391.7482993197279
,,,2606000000.0,2606.0,355.55746140651803
,118.0,,2606233304.0,2606.0,118.0
,120.0,,2606234582.0,2606.0,120.0
,118.0,,2606235864.0,2606.0,118.0
,118.0,,2606243056.0,2606.0,118.0
,118.0,,2606249984.0,2606.0,118.0
,118.0,,2606257006.0,2606.0,118.0
,118.0,,2606289170.0,2606.0,118.0
,116.0,,2606290452.0,2606.0,116.0
,118.0,,2606293160.0,2606.0,118.0
,116.0,,2606338776.0,2606.0,116.0
,114.0,,2606410896.0,2606.0,114.0
,116.0,,2606412158.0,2606.0,116.0
,,,2607000000.0,2607.0,313.2173913043478
,,,2608000000.0,2608.0,332.71216617210683
,,,2609000000.0,2609.0,323.40175953079176
,,,2610000000.0,2610.0,337.76011994003
,,,2611000000.0,2611.0,306.12481857764874
,,,2612000000.0,2612.0,308.5
,,,2613000000.0,2613.0,311.29866270430904
,,,2614000000.0,2614.0,334.2682563338301
,,,2615000000.0,2615.0,308.0405797101449
,,,2616000000.0,2616.0,332.98802395209583
,,,2617000000.0,2617.0,307.32753623188404
,,,2618000000.0,2618.0,325.2162162162162
,,,2619000000.0,2619.0,313.1094890510949
,,,2620000000.0,2620.0,324.6290801186944
,,,2621000000.0,2621.0,312.2325581395349
,,,2622000000.0,2622.0,341.8385650224215
,,,2623000000.0,2623.0,304.76052249637155
,,,2624000000.0,2624.0,339.1981707317073
,,,2625000000.0,2625.0,313.7051094890511
,,,2626000000.0,2626.0,346.43719412724306
,,,2627000000.0,2627.0,310.91279069767444
,,,2628000000.0,2628.0,344.95166163141994
,,,2629000000.0,2629.0,308.9924357034796
,,,2630000000.0,2630.0,399.34851138353764
,,,2631000000.0,2631.0,366.5227963525836
,,,2632000000.0,2632.0,412.7700534759358
,,,2633000000.0,2633.0,437.47011308562196
,,,2634000000.0,2634.0,436.07308970099666
,,,2635000000.0,2635.0,400.86697965571204
,,,2636000000.0,2636.0,455.5721393034826
,,,2637000000.0,2637.0,361.5487179487179
,,,2638000000.0,2638.0,311.1537335285505
,,,2639000000.0,2639.0,336.78805970149256
,,,2640000000.0,2640.0,308.4308588064047
,,,2641000000.0,2641.0,332.65960665658093
,,,2642000000.0,2642.0,312.17058823529413
,,,2643000000.0,2643.0,338.0059435364042
,,,2644000000.0,2644.0,308.93002915451893
,,,2645000000.0,2645.0,332.29640718562877
,,,2646000000.0,2646.0,310.40834575260806
,,,2647000000.0,2647.0,334.7194029850746
,,,2648000000.0,2648.0,306.9418604651163
,,,2649000000.0,2649.0,313.57372262773725
,,,2650000000.0,2650.0,336.5059523809524
,,,2651000000.0,2651.0,310.46385542168673
,,,2652000000.0,2652.0,305.5494186046512
,,,2653000000.0,2653.0,310.7076023391813
,,,2654000000.0,2654.0,339.2629921259842
,,,2655000000.0,2655.0,307.46086956521737
,,,2656000000.0,2656.0,332.1604754829123
,,,2657000000.0,2657.0,311.0278184480234
,,,2658000000.0,2658.0,336.7900826446281
,,,2659000000.0,2659.0,427.2539184952978
,,,2660000000.0,2660.0,475.0420168067227
,,,2661000000.0,2661.0,426.9108280254777
,,,2662000000.0,2662.0,424.76535433070865
,,,2663000000.0,2663.0,472.495784148398
,,,2664000000.0,2664.0,427.7327044025157
,,,2665000000.0,2665.0,463.18466898954705
,,,2666000000.0,2666.0,422.4331210191083
,,,2667000000.0,2667.0,432.82266910420475
,,,2668000000.0,2668.0,369.65378670788255
,,,2669000000.0,2669.0,407.9547169811321
,,,2670000000.0,2670.0,305.4529411764706
,,,2671000000.0,2671.0,342.77272727272725
,,,2672000000.0,2672.0,321.07578008915306
,,,2673000000.0,2673.0,409.92190152801356
,,,2674000000.0,2674.0,510.5927342256214
,,,2675000000.0,2675.0,496.68045112781954
,,,2676000000.0,2676.0,467.4142857142857
,,,2677000000.0,2677.0,489.655303030303
,,,2678000000.0,2678.0,528.485549132948
,,,2679000000.0,2679.0,594.6297872340425
,,,2680000000.0,2680.0,482.24361493123774
,,,2681000000.0,2681.0,411.50260869565216
,,,2682000000.0,2682.0,414.95081967213116
,,,2683000000.0,2683.0,310.71916790490343
,,,2684000000.0,2684.0,335.221396731055
,,,2685000000.0,2685.0,311.6943231441048
,,,2686000000.0,2686.0,333.8720238095238
,,,2687000000.0,2687.0,305.07153284671534
,,,2688000000.0,2688.0,333.4140508221226
,,,2689000000.0,2689.0,308.0
,,,2690000000.0,2690.0,337.0869565217391
,,,2691000000.0,2691.0,306.85589519650654
,,,2692000000.0,2692.0,308.9423929098966
,,,2693000000.0,2693.0,307.97971014492754
,,,2694000000.0,2694.0,337.6137724550898
,,,2695000000.0,2695.0,312.6200873362445
,,,2696000000.0,2696.0,343.9664634146341
,,,2697000000.0,2697.0,309.44767441860466
,,,2698000000.0,2698.0,342.43730886850153
,,,2699000000.0,2699.0,306.63929618768327
,,,2700000000.0,2700.0,326.08284023668637
,,,2701000000.0,2701.0,310.4992700729927
,,,2702000000.0,2702.0,334.92878338278933
,,,2703000000.0,2703.0,305.03748125937034
,,,2704000000.0,2704.0,344.7817896389325
,,,2705000000.0,2705.0,304.75581395348837
,,,2706000000.0,2706.0,338.12012987012986
,,,2707000000.0,2707.0,310.7431059506531
,,,2708000000.0,2708.0,335.242658423493
,,,2709000000.0,2709.0,398.86301369863014
,,,2710000000.0,2710.0,423.07547169811323
,,,2711000000.0,2711.0,452.05954465849385
,,,2712000000.0,2712.0,427.0313479623824
,,,2713000000.0,2713.0,451.66137566137564
,,,2714000000.0,2714.0,431.14195583596216
,,,2715000000.0,2715.0,442.0212389380531
,,,2716000000.0,2716.0,431.26216640502355
,,,2717000000.0,2717.0,461.03690685413005
,,,2718000000.0,2718.0,422.29617834394907
,,,2719000000.0,2719.0,474.2331081081081
,,,2720000000.0,2720.0,423.9591836734694
,,,2721000000.0,2721.0,475.14900662251654
,,,2722000000.0,2722.0,428.5039619651347
,,,2723000000.0,2723.0,430.8183254344392
,,,2724000000.0,2724.0,476.23793103448276
,,,2725000000.0,2725.0,425.11496062992126
,,,2726000000.0,2726.0,441.0761061946903
,,,2727000000.0,2727.0,428.15673981191225
,,,2728000000.0,2728.0,426.1374321880651
,,,2729000000.0,2729.0,425.9153605015674
,,,2730000000.0,2730.0,472.3859060402685
,,,2731000000.0,2731.0,429.7201257861635
,,,2732000000.0,2732.0,427.1191222570533
,,,2733000000.0,2733.0,429.996835443038
,,,2734000000.0,2734.0,460.3372681281619
,,,2735000000.0,2735.0,426.1507064364207
,,,2736000000.0,2736.0,445.74692442882247
,,,2737000000.0,2737.0,430.1526232114467
,,,2738000000.0,2738.0,440.74165202108964
,,,2739000000.0,2739.0,428.42072213500785
,,,2740000000.0,2740.0,482.2292358803987
,,,2741000000.0,2741.0,409.7254290171607
,,,2742000000.0,2742.0,471.3752122241087
,,,2743000000.0,2743.0,429.44025157232704
,,,2744000000.0,2744.0,451.9895833333333
,,,2745000000.0,2745.0,428.81632653061223
,,,2746000000.0,2746.0,449.5626102292769
,,,2747000000.0,2747.0,400.1503267973856
,,,2748000000.0,2748.0,429.391167192429
,,,2749000000.0,2749.0,443.8541666666667
,,,2750000000.0,2750.0,430.43779527559053
,,,2751000000.0,2751.0,458.0105448154657
,,,2752000000.0,2752.0,420.9184
,,,2753000000.0,2753.0,436.6010733452594
,,,2754000000.0,2754.0,426.6477987421384
,,,2755000000.0,2755.0,455.85288966725045
,,,2756000000.0,2756.0,427.2488114104596
,,,2757000000.0,2757.0,436.73083778966134
,,,2758000000.0,2758.0,432.4044233807267
,,,2759000000.0,2759.0,481.7662771285476
,,,2760000000.0,2760.0,428.0817610062893
,,,2761000000.0,2761.0,476.0469011725293
,,,2762000000.0,2762.0,428.0282574568289
,,,2763000000.0,2763.0,444.66883116883116
,,,2764000000.0,2764.0,437.77777777777777
,,,2765000000.0,2765.0,434.1352201257862
,,,2766000000.0,2766.0,444.46536412078154
,,,2767000000.0,2767.0,427.44566929133856
,,,2768000000.0,2768.0,479.25773195876286
,,,2769000000.0,2769.0,429.9403453689168
,,,2770000000.0,2770.0,477.86378737541526
,,,2771000000.0,2771.0,425.3826771653543
,,,2772000000.0,2772.0,438.9415481832543
,,,2773000000.0,2773.0,426.3616352201258
,,,2774000000.0,2774.0,477.57929883138564
,,,2775000000.0,2775.0,425.7295597484277
,,,2776000000.0,2776.0,449.0457746478873
,,,2777000000.0,2777.0,409.11544715447155
,,,2778000000.0,2778.0,461.56369982547994
,,,2779000000.0,2779.0,426.4811320754717
,,,2780000000.0,2780.0,475.75250836120404
,,,2781000000.0,2781.0,427.2476489028213
,,,2782000000.0,2782.0,471.8191126279863
,,,2783000000.0,2783.0,431.3364779874214
,,,2784000000.0,2784.0,459.5679442508711
,,,2785000000.0,2785.0,413.68
,,,2786000000.0,2786.0,437.8514492753623
,,,2787000000.0,2787.0,422.4622641509434
,,,2788000000.0,2788.0,417.2429906542056
,,,2789000000.0,2789.0,447.7879858657244
,,,2790000000.0,2790.0,428.52515723270443
,,,2791000000.0,2791.0,446.04920913884007
,,,2792000000.0,2792.0,428.68878357030013
,,,2793000000.0,2793.0,444.6137566137566
,,,2794000000.0,2794.0,425.752380952381
,,,2795000000.0,2795.0,443.8721136767318
,,,2796000000.0,2796.0,430.59968602825745
,,,2797000000.0,2797.0,452.1792618629174
,,,2798000000.0,2798.0,426.5772870662461
,,,2799000000.0,2799.0,484.8948247078464
,,,2800000000.0,2800.0,427.88697017268447
,,,2801000000.0,2801.0,472.8821548821549
,,,2802000000.0,2802.0,424.15629984051037
,,,2803000000.0,2803.0,448.44084278768236
,,,2804000000.0,2804.0,430.20435510887773
,,,2805000000.0,2805.0,420.8562401263823
,,,2806000000.0,2806.0,461.1558669001751
,,,2807000000.0,2807.0,423.608832807571
,,,2808000000.0,2808.0,459.6313043478261
,,,2809000000.0,2809.0,429.79559748427675
,,,2810000000.0,2810.0,466.4311774461028
,,,2811000000.0,2811.0,428.19435736677116
,,,2812000000.0,2812.0,426.6835443037975
,,,2813000000.0,2813.0,423.56671899529044
,,,2814000000.0,2814.0,462.93581081081084
,,,2815000000.0,2815.0,422.9607535321821
,,,2816000000.0,2816.0,453.76614310645726
,,,2817000000.0,2817.0,431.807570977918
,,,2818000000.0,2818.0,452.19614711033273
,,,2819000000.0,2819.0,425.62578616352204
,,,2820000000.0,2820.0,477.7829716193656
,,,2821000000.0,2821.0,428.93249607535324
,,,2822000000.0,2822.0,479.2336134453781
,,,2823000000.0,2823.0,426.31496062992125
,,,2824000000.0,2824.0,454.87412587412587
,,,2825000000.0,2825.0,427.0392464678179
,,,2826000000.0,2826.0,432.7230215827338
,,,2827000000.0,2827.0,414.28849270664506
,,,2828000000.0,2828.0,426.82758620689657
,,,2829000000.0,2829.0,451.78892733564015
,,,2830000000.0,2830.0,426.68976377952754
,,,2831000000.0,2831.0,462.3824561403509
,,,2832000000.0,2832.0,427.9684044233807
,,,2833000000.0,2833.0,452.67379679144386
,,,2834000000.0,2834.0,423.8647798742138
,,,2835000000.0,2835.0,449.9616724738676
,,,2836000000.0,2836.0,430.44654088050316
,,,2837000000.0,2837.0,452.993006993007
,,,2838000000.0,2838.0,426.2211690363349
,,,2839000000.0,2839.0,484.10033444816054
,,,2840000000.0,2840.0,427.6546310832025
,,,2841000000.0,2841.0,479.4186046511628
,,,2842000000.0,2842.0,428.4754358161648
,,,2843000000.0,2843.0,438.59706362153344
,,,2844000000.0,2844.0,446.1641541038526
,,,2845000000.0,2845.0,428.7868338557994
,,,2846000000.0,2846.0,445.83008849557524
,,,2847000000.0,2847.0,428.675118858954
,,,2848000000.0,2848.0,462.3670668953688
,,,2849000000.0,2849.0,424.9310344827586
,,,2850000000.0,2850.0,466.74957410562183
,,,2851000000.0,2851.0,423.794952681388
,,,2852000000.0,2852.0,434.088188976378
,,,2853000000.0,2853.0,430.17749603803486
,,,2854000000.0,2854.0,472.1708542713568
,,,2855000000.0,2855.0,425.1653543307087
,,,2856000000.0,2856.0,464.1458333333333
,,,2857000000.0,2857.0,436.2397476340694
,,,2858000000.0,2858.0,459.9165217391304
,,,2859000000.0,2859.0,423.2888888888889
,,,2860000000.0,2860.0,482.8456375838926
,,,2861000000.0,2861.0,427.9623824451411
,,,2862000000.0,2862.0,466.63389830508476
,,,2863000000.0,2863.0,428.4639498432602
,,,2864000000.0,2864.0,441.3765323992995
,,,2865000000.0,2865.0,412.25324675324674
,,,2866000000.0,2866.0,443.46643109540634
,,,2867000000.0,2867.0,428.1041009463722
,,,2868000000.0,2868.0,427.3061224489796
,,,2869000000.0,2869.0,465.0782608695652
,,,2870000000.0,2870.0,420.921875
,,,2871000000.0,2871.0,449.4300699300699
,,,2872000000.0,2872.0,420.9504
,,,2873000000.0,2873.0,452.2412587412587
,,,2874000000.0,2874.0,428.3139717425432
,,,2875000000.0,2875.0,444.0785714285714
,,,2876000000.0,2876.0,424.7672955974843
,,,2877000000.0,2877.0,436.51785714285717
,,,2878000000.0,2878.0,420.9513343799058
,,,2879000000.0,2879.0,467.14814814814815
,,,2880000000.0,2880.0,426.8557993730407
,,,2881000000.0,2881.0,477.35690235690237
,,,2882000000.0,2882.0,426.32698412698414
,,,2883000000.0,2883.0,446.21393841166935
,,,2884000000.0,2884.0,434.4782608695652
,,,2885000000.0,2885.0,423.90822784810126
,,,2886000000.0,2886.0,438.33687943262413
,,,2887000000.0,2887.0,421.5878594249201
,,,2888000000.0,2888.0,467.5897435897436
,,,2889000000.0,2889.0,423.92452830188677
,,,2890000000.0,2890.0,476.026936026936
,,,2891000000.0,2891.0,428.3343848580442
,,,2892000000.0,2892.0,427.26498422712933
,,,2893000000.0,2893.0,426.6823899371069
,,,2894000000.0,2894.0,472.9173693086003
,,,2895000000.0,2895.0,426.8979591836735
,,,2896000000.0,2896.0,462.2233856893543
,,,2897000000.0,2897.0,424.73015873015873
,,,2898000000.0,2898.0,444.41124780316346
,,,2899000000.0,2899.0,417.1736334405145
,,,2900000000.0,2900.0,479.49915966386556
,,,2901000000.0,2901.0,421.6777251184834
,,,2902000000.0,2902.0,468.64983164983164
,,,2903000000.0,2903.0,423.41102362204725
,,,2904000000.0,2904.0,461.60831889081453
,,,2905000000.0,2905.0,425.2169811320755
,,,2906000000.0,2906.0,434.47166361974405
,,,2907000000.0,2907.0,425.503164556962
,,,2908000000.0,2908.0,422.63009404388714
,,,2909000000.0,2909.0,462.5156794425087
,,,2910000000.0,2910.0,429.1563981042654
,,,2911000000.0,2911.0,445.4673721340388
,,,2912000000.0,2912.0,426.8874801901743
,,,2913000000.0,2913.0,457.2899824253076
,,,2914000000.0,2914.0,430.3265306122449
,,,2915000000.0,2915.0,453.9824561403509
,,,2916000000.0,2916.0,415.3551401869159
,,,2917000000.0,2917.0,444.9929328621908
,,,2918000000.0,2918.0,427.06456692913383
,,,2919000000.0,2919.0,489.0016694490818
,,,2920000000.0,2920.0,425.11496062992126
,,,2921000000.0,2921.0,489.0016694490818
,,,2922000000.0,2922.0,429.7511811023622
,,,2923000000.0,2923.0,438.96416938110747
,,,2924000000.0,2924.0,435.2344827586207
,,,2925000000.0,2925.0,430.0658307210031
,,,2926000000.0,2926.0,451.08231173380034
,,,2927000000.0,2927.0,432.1228346456693
,,,2928000000.0,2928.0,468.8321917808219
,,,2929000000.0,2929.0,425.19747235387047
,,,2930000000.0,2930.0,474.25460636515913
,,,2931000000.0,2931.0,424.311320754717
,,,2932000000.0,2932.0,428.47709320695105
,,,2933000000.0,2933.0,429.0407523510972
,,,2934000000.0,2934.0,473.43771043771045
,,,2935000000.0,2935.0,426.5503144654088
,,,2936000000.0,2936.0,451.8982456140351
,,,2937000000.0,2937.0,412.2018927444795
,,,2938000000.0,2938.0,449.41300527240776
,,,2939000000.0,2939.0,423.88346456692915
,,,2940000000.0,2940.0,463.957095709571
,,,2941000000.0,2941.0,372.5882352941176
,,,2942000000.0,2942.0,461.2682119205298
,,,2943000000.0,2943.0,427.35748031496064
,,,2944000000.0,2944.0,453.56747404844293
,,,2945000000.0,2945.0,405.1294498381877
,,,2946000000.0,2946.0,438.69642857142856
,,,2947000000.0,2947.0,429.08320251177395
,,,2948000000.0,2948.0,408.8392282958199
,,,2949000000.0,2949.0,456.1492007104796
,,,2950000000.0,2950.0,416.3956386292835
,,,2951000000.0,2951.0,463.9300699300699
,,,2952000000.0,2952.0,427.8018867924528
,,,2953000000.0,2953.0,436.1335676625659
,,,2954000000.0,2954.0,427.57927786499215
,,,2955000000.0,2955.0,464.5759162303665
,,,2956000000.0,2956.0,431.0378548895899
,,,2957000000.0,2957.0,468.6829268292683
,,,2958000000.0,2958.0,427.7570977917981
,,,2959000000.0,2959.0,460.6566164154104
,,,2960000000.0,2960.0,428.2386185243328
,,,2961000000.0,2961.0,486.10420168067225
,,,2962000000.0,2962.0,428.46031746031747
,,,2963000000.0,2963.0,437.3856209150327
,,,2964000000.0,2964.0,450.1630615640599
,,,2965000000.0,2965.0,424.6456692913386
,,,2966000000.0,2966.0,461.5459272097054
,,,2967000000.0,2967.0,429.44654088050316
,,,2968000000.0,2968.0,461.8691910499139
,,,2969000000.0,2969.0,427.3007874015748
,,,2970000000.0,2970.0,476.3350083752094
,,,2971000000.0,2971.0,427.4398734177215
,,,2972000000.0,2972.0,426.9310344827586
,,,2973000000.0,2973.0,409.9452495974235
,,,2974000000.0,2974.0,465.38617200674537
,,,2975000000.0,2975.0,422.68037974683546
,,,2976000000.0,2976.0,460.6053097345133
,,,2977000000.0,2977.0,430.84493670886076
,,,2978000000.0,2978.0,451.8848167539267
,,,2979000000.0,2979.0,376.546925566343
,,,2980000000.0,2980.0,405.7845528455285
,,,2981000000.0,2981.0,350.22654867256637
,,,2982000000.0,2982.0,313.5204678362573
,,,2983000000.0,2983.0,335.2257100149477
,,,2984000000.0,2984.0,309.27536231884056
,,,2985000000.0,2985.0,342.27076923076925
,,,2986000000.0,2986.0,312.49922958397536
,,,2987000000.0,2987.0,333.44391785150077
,,,2988000000.0,2988.0,308.55718475073314
,,,2989000000.0,2989.0,332.4073506891271
,,,2990000000.0,2990.0,308.4811594202898
,,,2991000000.0,2991.0,316.7888198757764
,,,2992000000.0,2992.0,314.27777777777777
,,,2993000000.0,2993.0,311.504347826087
,,,2994000000.0,2994.0,331.18518518518516
,,,2995000000.0,2995.0,312.24454148471614
,,,2996000000.0,2996.0,334.9633027522936
,,,2997000000.0,2997.0,315.3386075949367
,,,2998000000.0,2998.0,334.4939024390244
,,,2999000000.0,2999.0,310.16470588235296
,,,3000000000.0,3000.0,338.8392857142857
,,,3001000000.0,3001.0,309.355587808418
,,,3002000000.0,3002.0,333.89505247376314
,,,3003000000.0,3003.0,307.811320754717
,,,3004000000.0,3004.0,360.3362218370884
,,,3005000000.0,3005.0,425.70800627943487
,,,3006000000.0,3006.0,457.4626334519573
,,,3007000000.0,3007.0,428.74725274725273
,,,3008000000.0,3008.0,460.4891122278057
,,,3009000000.0,3009.0,420.5958795562599
,,,3010000000.0,3010.0,475.21202003338897
,,,3011000000.0,3011.0,428.4685534591195
,,,3012000000.0,3012.0,424.98256735340726
,,,3013000000.0,3013.0,426.99686520376173
,,,3014000000.0,3014.0,461.973063973064
,,,3015000000.0,3015.0,430.55835962145113
,,,3016000000.0,3016.0,450.7517730496454
,,,3017000000.0,3017.0,428.33908948194664
,,,3018000000.0,3018.0,448.49122807017545
,,,3019000000.0,3019.0,387.9161290322581
,,,3020000000.0,3020.0,395.76965265082265
,,,3021000000.0,3021.0,369.60893854748605
,,,3022000000.0,3022.0,316.95558958652373
,,,3023000000.0,3023.0,333.23766816143495
,,,3024000000.0,3024.0,309.2463768115942
,,,3025000000.0,3025.0,334.0575296108291
,,,3026000000.0,3026.0,311.3216885007278
,,,3027000000.0,3027.0,320.369696969697
,,,3028000000.0,3028.0,316.0618556701031
,,,3029000000.0,3029.0,312.5175438596491
,,,3030000000.0,3030.0,330.3277182235835
,,,3031000000.0,3031.0,310.2260869565217
,,,3032000000.0,3032.0,333.6548536209553
,,,3033000000.0,3033.0,309.431884057971
,,,3034000000.0,3034.0,334.0792682926829
,,,3035000000.0,3035.0,308.71260997067446
,,,3036000000.0,3036.0,329.7904468412943
,,,3037000000.0,3037.0,305.692532942899
,,,3038000000.0,3038.0,328.1345565749235
,,,3039000000.0,3039.0,312.121915820029
,,,3040000000.0,3040.0,335.33038348082596
,,,3041000000.0,3041.0,309.90379008746356
,,,3042000000.0,3042.0,333.82440476190476
,,,3043000000.0,3043.0,311.1843251088534
,,,3044000000.0,3044.0,344.49769585253455
,,,3045000000.0,3045.0,381.65482233502536
,,,3046000000.0,3046.0,414.5530546623794
,,,3047000000.0,3047.0,447.219683655536
,,,3048000000.0,3048.0,425.94637223974763
,,,3049000000.0,3049.0,448.19934640522877
,,,3050000000.0,3050.0,479.846921797005
,,,3051000000.0,3051.0,426.6489028213166
,,,3052000000.0,3052.0,417.05
,,,3053000000.0,3053.0,425.3364779874214
,,,3054000000.0,3054.0,444.7638888888889
,,,3055000000.0,3055.0,432.49921507064363
,,,3056000000.0,3056.0,461.458041958042
,,,3057000000.0,3057.0,433.2641509433962
,,,3058000000.0,3058.0,459.94395796847635
,,,3059000000.0,3059.0,427.1455696202532
,,,3060000000.0,3060.0,480.26465661641544
,,,3061000000.0,3061.0,426.7962382445141
,,,3062000000.0,3062.0,467.06081081081084
,,,3063000000.0,3063.0,424.690737833595
,,,3064000000.0,3064.0,445.30035335689047
,,,3065000000.0,3065.0,428.76100628930817
,,,3066000000.0,3066.0,429.32849364791286
,,,3067000000.0,3067.0,426.97484276729557
,,,3068000000.0,3068.0,421.5226209048362
,,,3069000000.0,3069.0,466.1958041958042
,,,3070000000.0,3070.0,425.2535433070866
,,,3071000000.0,3071.0,444.5858951175407
,,,3072000000.0,3072.0,427.7700787401575
,,,3073000000.0,3073.0,455.037037037037
,,,3074000000.0,3074.0,424.51510333863274
,,,3075000000.0,3075.0,451.2688927943761
,,,3076000000.0,3076.0,423.685534591195
,,,3077000000.0,3077.0,443.92198581560285
,,,3078000000.0,3078.0,427.4169278996865
,,,3079000000.0,3079.0,482.8154362416107
,,,3080000000.0,3080.0,428.85849056603774
,,,3081000000.0,3081.0,482.70805369127515
,,,3082000000.0,3082.0,426.7460815047022
,,,3083000000.0,3083.0,445.71986970684037
,,,3084000000.0,3084.0,450.57966101694916
,,,3085000000.0,3085.0,431.22135007849295
,,,3086000000.0,3086.0,455.1017543859649
,,,3087000000.0,3087.0,430.62893081761007
,,,3088000000.0,3088.0,442.2295652173913
,,,3089000000.0,3089.0,429.64409448818895
,,,3090000000.0,3090.0,470.1275167785235
,,,3091000000.0,3091.0,430.8979591836735
,,,3092000000.0,3092.0,427.43307086614175
,,,3093000000.0,3093.0,428.01889763779525
,,,3094000000.0,3094.0,458.5665529010239
,,,3095000000.0,3095.0,407.87179487179486
,,,3096000000.0,3096.0,445.32389380530975
,,,3097000000.0,3097.0,423.0989010989011
,,,3098000000.0,3098.0,407.39799331103677
,116.0,,3098847006.0,3098.0,116.0
,,,3099000000.0,3099.0,373.7469512195122
,,,3100000000.0,3100.0,426.85457809694793
,116.0,,3100611306.0,3100.0,116.0
,114.0,,3100618686.0,3100.0,114.0
,116.0,,3100631394.0,3100.0,116.0
,180.0,,3100637836.0,3100.0,180.0
,152.0,,3100640636.0,3100.0,152.0
,188.0,,3100647684.0,3100.0,188.0
,116.0,,3100650474.0,3100.0,116.0
,116.0,,3100657670.0,3100.0,116.0
,122.0,,3100661820.0,3100.0,122.0
,,,3101000000.0,3101.0,308.3469387755102
,,,3102000000.0,3102.0,336.84627092846273
,,,3103000000.0,3103.0,306.13642960812774
,,,3104000000.0,3104.0,310.9315866084425
,,,3105000000.0,3105.0,332.7177914110429
,,,3106000000.0,3106.0,305.9391304347826
,,,3107000000.0,3107.0,318.45874587458746
,,,3108000000.0,3108.0,312.12865497076024
,,,3109000000.0,3109.0,327.36615384615385
,,,3110000000.0,3110.0,308.0057971014493
,,,3111000000.0,3111.0,328.85403726708074
,,,3112000000.0,3112.0,304.9442815249267
,,,3113000000.0,3113.0,341.87860394537176
,,,3114000000.0,3114.0,310.07929515418505
,,,3115000000.0,3115.0,335.1432973805855
,,,3116000000.0,3116.0,308.4115942028985
,,,3117000000.0,3117.0,340.5893129770992
,,,3118000000.0,3118.0,312.2773722627737
,,,3119000000.0,3119.0,339.9112426035503
,,,3120000000.0,3120.0,311.45288753799394
,,,3121000000.0,3121.0,331.58308157099697
,,,3122000000.0,3122.0,304.91146589259796
,,,3123000000.0,3123.0,324.6351145038168
,,,3124000000.0,3124.0,367.01502504173624
,,,3125000000.0,3125.0,423.9777070063694
,,,3126000000.0,3126.0,459.43804537521817
,,,3127000000.0,3127.0,420.8431061806656
,,,3128000000.0,3128.0,465.07563025210084
,,,3129000000.0,3129.0,427.2220472440945
,,,3130000000.0,3130.0,478.36180904522615
,,,3131000000.0,3131.0,429.6782334384858
,,,3132000000.0,3132.0,429.6724409448819
,,,3133000000.0,3133.0,427.76766091051803
,,,3134000000.0,3134.0,478.6847457627119
,,,3135000000.0,3135.0,429.0689655172414
,,,3136000000.0,3136.0,455.2650176678445
,,,3137000000.0,3137.0,432.9119496855346
,,,3138000000.0,3138.0,458.13240418118465
,,,3139000000.0,3139.0,431.1210191082803
,,,3140000000.0,3140.0,482.23509933774835
,,,3141000000.0,3141.0,427.0740157480315
,,,3142000000.0,3142.0,474.20840336134455
,,,3143000000.0,3143.0,428.9341692789969
,,,3144000000.0,3144.0,440.8458781362007
,,,3145000000.0,3145.0,409.5064102564103
,,,3146000000.0,3146.0,441.98211091234344
,,,3147000000.0,3147.0,427.7543307086614
,,,3148000000.0,3148.0,415.44012441679627
,,,3149000000.0,3149.0,456.8251748251748
,,,3150000000.0,3150.0,425.89171974522293
,,,3151000000.0,3151.0,455.8085106382979
,,,3152000000.0,3152.0,429.3732283464567
,,,3153000000.0,3153.0,466.2214532871972
,,,3154000000.0,3154.0,432.9481946624804
,,,3155000000.0,3155.0,449.86267605633805
,,,3156000000.0,3156.0,433.9215070643642
,,,3157000000.0,3157.0,466.47386759581883
,,,3158000000.0,3158.0,425.34069400630915
,,,3159000000.0,3159.0,474.94435075885326
,,,3160000000.0,3160.0,425.2638230647709
,,,3161000000.0,3161.0,472.3939393939394
,,,3162000000.0,3162.0,428.8965517241379
,,,3163000000.0,3163.0,449.7752442996743
,,,3164000000.0,3164.0,429.79194630872485
,,,3165000000.0,3165.0,427.0488188976378
,,,3166000000.0,3166.0,451.51493848857643
,,,3167000000.0,3167.0,425.9026687598116
,,,3168000000.0,3168.0,478.2308998302207
,,,3169000000.0,3169.0,412.650406504065
,,,3170000000.0,3170.0,471.9123102866779
,,,3171000000.0,3171.0,430.11006289308176
,,,3172000000.0,3172.0,424.5
,,,3173000000.0,3173.0,428.11616954474096
,,,3174000000.0,3174.0,456.1848739495798
,,,3175000000.0,3175.0,428.25786163522014
,,,3176000000.0,3176.0,461.3824561403509
,,,3177000000.0,3177.0,422.36708860759495
,,,3178000000.0,3178.0,445.2724077328647
,,,3179000000.0,3179.0,413.060162601626
,,,3180000000.0,3180.0,477.46127946127945
,,,3181000000.0,3181.0,426.5615141955836
,,,3182000000.0,3182.0,468.53198653198655
,,,3183000000.0,3183.0,426.6551724137931
,,,3184000000.0,3184.0,449.26056338028167
,,,3185000000.0,3185.0,423.86456692913384
,,,3186000000.0,3186.0,468.4695652173913
,,,3187000000.0,3187.0,408.81493506493507
,,,3188000000.0,3188.0,427.5496062992126
,,,3189000000.0,3189.0,444.10973451327436
,,,3190000000.0,3190.0,426.54603174603176
,,,3191000000.0,3191.0,456.50877192982455
,,,3192000000.0,3192.0,431.3605015673981
,,,3193000000.0,3193.0,451.3321234119782
,,,3194000000.0,3194.0,424.02830188679246
,,,3195000000.0,3195.0,449.83716814159294
,,,3196000000.0,3196.0,425.8808777429467
,,,3197000000.0,3197.0,448.95087719298243
,,,3198000000.0,3198.0,426.8738170347003
,,,3199000000.0,3199.0,475.04553119730184
,,,3200000000.0,3200.0,424.9113924050633
,,,3201000000.0,3201.0,469.33670033670035
,,,3202000000.0,3202.0,412.28843106180665
,,,3203000000.0,3203.0,436.01644736842104
,,,3204000000.0,3204.0,445.24207011686144
,,,3205000000.0,3205.0,433.6677215189873
,,,3206000000.0,3206.0,445.6555360281195
,,,3207000000.0,3207.0,432.4263322884012
,,,3208000000.0,3208.0,459.18544194107454
,,,3209000000.0,3209.0,427.72998430141286
,,,3210000000.0,3210.0,474.1142857142857
,,,3211000000.0,3211.0,428.69905956112854
,,,3212000000.0,3212.0,429.81102362204723
,,,3213000000.0,3213.0,433.9591836734694
,,,3214000000.0,3214.0,468.39527027027026
,,,3215000000.0,3215.0,432.7586206896552
,,,3216000000.0,3216.0,458.0388007054674
,,,3217000000.0,3217.0,431.21574803149605
,,,3218000000.0,3218.0,450.34519572953735
,,,3219000000.0,3219.0,430.50632911392404
,,,3220000000.0,3220.0,476.6143572621035
,,,3221000000.0,3221.0,424.1132075471698
,,,3222000000.0,3222.0,479.61333333333334
,,,3223000000.0,3223.0,423.5779527559055
,,,3224000000.0,3224.0,459.72569444444446
,,,3225000000.0,3225.0,414.76221498371336
,,,3226000000.0,3226.0,434.7102473498233
,,,3227000000.0,3227.0,428.5822784810127
,,,3228000000.0,3228.0,426.05396825396826
,,,3229000000.0,3229.0,457.7097902097902
,,,3230000000.0,3230.0,419.0721003134796
,,,3231000000.0,3231.0,457.3186372745491
,,50.0,757368617.0,,
,,50.0,1213370448.0,,
,,50.0,1733477299.0,,
,,50.0,2188075614.0,,
,,50.0,2603455485.0,,
,,50.0,3098491458.0,,


==> data/layer2_flush_reload_without_keydrown_nexus.csv <==
Fake,Hits,Real,Time,TimeGroup,Value
,,,0.0,0.0,1075.7048192771085
,,,1000000.0,1.0,1074.5652173913043
,,,2000000.0,2.0,1077.9575757575758
,,,3000000.0,3.0,1077.6927710843374
,,,4000000.0,4.0,1077.4550898203593
,,,5000000.0,5.0,1078.5481927710844
,,,6000000.0,6.0,1078.3353293413174
,,,7000000.0,7.0,1079.5443786982248
,,,8000000.0,8.0,1078.1183431952663
,,,9000000.0,9.0,1078.562874251497
,,,10000000.0,10.0,1078.2662721893491
,,,11000000.0,11.0,1078.345238095238
,,,12000000.0,12.0,1079.547619047619
,,,13000000.0,13.0,1078.8165680473373
,,,14000000.0,14.0,1079.5238095238096
,,,15000000.0,15.0,1079.0573770491803
,,,16000000.0,16.0,1078.0666666666666
,,,17000000.0,17.0,1078.3952095808384
,,,18000000.0,18.0,1078.6097560975609
,,,19000000.0,19.0,1078.622754491018
,,,20000000.0,20.0,1078.3413173652696
,,,21000000.0,21.0,1073.6153846153845
,,,22000000.0,22.0,1081.172619047619
,,,23000000.0,23.0,1078.3136094674555
,,,24000000.0,24.0,1078.2366863905324
,,,25000000.0,25.0,1078.3374233128834
,,,26000000.0,26.0,1077.8095238095239
,,,27000000.0,27.0,1077.5042735042734
,,,28000000.0,28.0,1078.3676470588234
,,,29000000.0,29.0,1078.2095808383233
,,,30000000.0,30.0,1078.437125748503
,,,31000000.0,31.0,1078.245508982036
,,,32000000.0,32.0,1078.0848484848484
,,,33000000.0,33.0,1077.5329341317365
,,,34000000.0,34.0,1078.0602409638554
,,,35000000.0,35.0,1078.0060606060606
,,,36000000.0,36.0,1078.7125748502995
,,,37000000.0,37.0,1077.6706586826347
,,,38000000.0,38.0,1078.2155688622754
,,,39000000.0,39.0,1078.502994011976
,,,40000000.0,40.0,1078.4550898203593
,,,41000000.0,41.0,1079.1491228070176
,,,42000000.0,42.0,1078.0470588235294
,,,43000000.0,43.0,1078.229411764706
,,,44000000.0,44.0,1078.327380952381
,,,45000000.0,45.0,1077.5878787878787
,,,46000000.0,46.0,1078.6167664670659
,,,47000000.0,47.0,1077.8527607361964
,,,48000000.0,48.0,1078.5329341317365
,,,49000000.0,49.0,1078.1746987951808
,,,50000000.0,50.0,1077.8598726114649
,,,51000000.0,51.0,1077.4037267080746
,,,52000000.0,52.0,1078.3154761904761
,,,53000000.0,53.0,1077.4583333333333
,,,54000000.0,54.0,1079.0238095238096
,,,55000000.0,55.0,1077.139393939394
,,,56000000.0,56.0,1077.3915662650602
,,,57000000.0,57.0,1077.6545454545455
,,,58000000.0,58.0,1077.7305389221558
,,,59000000.0,59.0,1077.622754491018
,,,60000000.0,60.0,1078.251497005988
,,,61000000.0,61.0,1078.928057553957
,,,62000000.0,62.0,1078.2176470588236
,,,63000000.0,63.0,1076.9520958083833
,,,64000000.0,64.0,1078.319526627219
,,,65000000.0,65.0,1078.6422764227643
,,,66000000.0,66.0,1079.4311377245508
,,,67000000.0,67.0,1077.5632911392406
,,,68000000.0,68.0,1078.2754491017963
,,,69000000.0,69.0,1077.460606060606
,,,70000000.0,70.0,1077.8922155688622
,,,71000000.0,71.0,1078.497005988024
,,,72000000.0,72.0,1077.6467065868264
,,,73000000.0,73.0,1077.6686390532545
,,,74000000.0,74.0,1077.437125748503
,,,75000000.0,75.0,1077.807453416149
,,,76000000.0,76.0,1079.4378698224853
,,,77000000.0,77.0,1077.297619047619
,,,78000000.0,78.0,1078.2754491017963
,,,79000000.0,79.0,1077.8373493975903
,,,80000000.0,80.0,1079.0
,,,81000000.0,81.0,1076.2436974789916
,,,82000000.0,82.0,1077.8502994011976
,,,83000000.0,83.0,1077.9289940828403
,,,84000000.0,84.0,1077.7396449704142
,,,85000000.0,85.0,1077.7546012269938
,,,86000000.0,86.0,1081.0778443113772
,,,87000000.0,87.0,1077.7425149700598
,,,88000000.0,88.0,1079.3614457831325
,,,89000000.0,89.0,1077.4166666666667
,,,90000000.0,90.0,1077.7664670658683
,,,91000000.0,91.0,1077.94578313253
,,,92000000.0,92.0,1077.5329341317365
,,,93000000.0,93.0,1077.5416666666667
,,,94000000.0,94.0,1077.4518072289156
,,,95000000.0,95.0,1077.7037037037037
,,,96000000.0,96.0,1077.6130952380952
,,,97000000.0,97.0,1077.8072289156626
,,,98000000.0,98.0,1078.3353293413174
,,,99000000.0,99.0,1078.4011976047905
,,,100000000.0,100.0,1078.3493975903614
,,,101000000.0,101.0,1068.0689655172414
,,,102000000.0,102.0,1077.4491017964071
,,,103000000.0,103.0,1077.5301204819277
,,,104000000.0,104.0,1078.7904191616767
,,,105000000.0,105.0,1077.8727272727272
,,,106000000.0,106.0,1077.748502994012
,,,107000000.0,107.0,1078.301204819277
,,,108000000.0,108.0,1078.5389221556886
,,,109000000.0,109.0,1078.2395209580839
,,,110000000.0,110.0,1078.6265060240964
,,,111000000.0,111.0,1077.9880239520958
,,,112000000.0,112.0,1078.142857142857
,,,113000000.0,113.0,1079.8734939759036
,,,114000000.0,114.0,1078.3353293413174
,,,115000000.0,115.0,1078.7622950819673
,,,116000000.0,116.0,1078.6686746987953
,,,117000000.0,117.0,1078.2485207100592
,,,118000000.0,118.0,1078.8402366863904
,,,119000000.0,119.0,1078.437125748503
,,,120000000.0,120.0,1078.7692307692307
,,,121000000.0,121.0,1079.6028368794325
,,,122000000.0,122.0,1078.357142857143
,,,123000000.0,123.0,1078.129411764706
,,,124000000.0,124.0,1078.2189349112425
,,,125000000.0,125.0,1077.9325153374234
,,,126000000.0,126.0,1078.327380952381
,,,127000000.0,127.0,1080.4285714285713
,,,128000000.0,128.0,1079.1555555555556
,,,129000000.0,129.0,1078.4071856287426
,,,130000000.0,130.0,1077.892857142857
,,,131000000.0,131.0,1081.3058823529411
,,,132000000.0,132.0,1078.0119047619048
,,,133000000.0,133.0,1074.567901234568
,,,134000000.0,134.0,1078.3053892215569
,,,135000000.0,135.0,1080.091463414634
,,,136000000.0,136.0,1080.2035928143712
,,,137000000.0,137.0,1078.6130952380952
,,,138000000.0,138.0,1078.566265060241
,,,139000000.0,139.0,1078.3532934131736
,,,140000000.0,140.0,1078.508982035928
,,,141000000.0,141.0,1069.9561403508771
,,,142000000.0,142.0,1077.9763313609467
,,,143000000.0,143.0,1077.8170731707316
,,,144000000.0,144.0,1077.622754491018
,,,145000000.0,145.0,1077.7345679012346
,,,146000000.0,146.0,1078.6347305389222
,,,147000000.0,147.0,1078.682634730539
,,,148000000.0,148.0,1078.012658227848
,,,150000000.0,150.0,1078.2406015037593
,,,151000000.0,151.0,1078.087837837838
,,,152000000.0,152.0,1078.439393939394
,,,153000000.0,153.0,1018.53125
,,,154000000.0,154.0,1031.4745762711864
,,,155000000.0,155.0,1045.2916666666667
,,,156000000.0,156.0,1056.875
,,,157000000.0,157.0,1057.0647058823529
,,,158000000.0,158.0,1057.169590643275
,,,159000000.0,159.0,1057.0411764705882
,,,160000000.0,160.0,1056.9415204678362
,,,161000000.0,161.0,1057.638888888889
,,,162000000.0,162.0,1056.9885714285715
,,,163000000.0,163.0,1057.1676300578035
,,,164000000.0,164.0,1057.0457142857142
,,,165000000.0,165.0,1058.672
,,,166000000.0,166.0,1057.1988304093568
,,,167000000.0,167.0,1057.1162790697674
,,,168000000.0,168.0,1057.4011627906978
,,,169000000.0,169.0,1057.1656804733727
,,,170000000.0,170.0,1057.1976744186047
,,,171000000.0,171.0,1057.1802325581396
,,,172000000.0,172.0,1053.892857142857
,,,173000000.0,173.0,1057.0982658959538
,,,174000000.0,174.0,1057.0877192982457
,,,175000000.0,175.0,1056.987951807229
,,,176000000.0,176.0,1057.2906976744187
,,,177000000.0,177.0,1060.7309941520468
,,,178000000.0,178.0,1056.9590643274853
,,,179000000.0,179.0,1057.0882352941176
,,,180000000.0,180.0,1057.298245614035
,,,181000000.0,181.0,1054.5428571428572
,,,182000000.0,182.0,1056.942196531792
,,,183000000.0,183.0,1056.791907514451
,,,184000000.0,184.0,1056.8779069767443
,,,185000000.0,185.0,1056.6529411764707
,,,186000000.0,186.0,1056.8381502890174
,,,187000000.0,187.0,1056.9882352941177
,,,188000000.0,188.0,1056.953216374269
,,,189000000.0,189.0,1057.0117647058823
,,,190000000.0,190.0,1057.0538922155688
,,,191000000.0,191.0,1057.6860465116279
,,,192000000.0,192.0,1058.5116279069769
,,,193000000.0,193.0,1057.1
,,,194000000.0,194.0,1057.0526315789473
,,,195000000.0,195.0,1057.131736526946
,,,196000000.0,196.0,1057.3609467455622
,,,197000000.0,197.0,1057.1988304093568
,,,198000000.0,198.0,1057.2865497076023
,,,199000000.0,199.0,1058.6117647058823
,,,200000000.0,200.0,1057.1637426900584
,,,201000000.0,201.0,1052.7642276422764
,,,202000000.0,202.0,1057.0402298850574
,,,203000000.0,203.0,1057.2601156069363
,,,204000000.0,204.0,1057.028901734104
,,,205000000.0,205.0,1056.5325443786983
,,,206000000.0,206.0,1056.2774566473988
,,,207000000.0,207.0,1056.5672514619882
,,,208000000.0,208.0,1056.9709302325582
,,,209000000.0,209.0,1058.2923976608188
,,,210000000.0,210.0,1056.953488372093
,,,211000000.0,211.0,1053.0058479532163
,,,212000000.0,212.0,1056.8439306358382
,,,213000000.0,213.0,1056.936416184971
,,,214000000.0,214.0,1056.9590643274853
,,,215000000.0,215.0,1057.5873015873017
,,,216000000.0,216.0,1057.1286549707602
,,,217000000.0,217.0,1057.1453488372092
,,,218000000.0,218.0,1056.8734939759036
,,,219000000.0,219.0,1056.8764705882354
,,,220000000.0,220.0,1057.0470588235294
,,,221000000.0,221.0,1052.516393442623
,,,222000000.0,222.0,1056.8514285714286
,,,223000000.0,223.0,1059.0114285714285
,,,224000000.0,224.0,1057.3236994219653
,,,225000000.0,225.0,1056.9763313609467
,,,226000000.0,226.0,1057.0581395348838
,,,227000000.0,227.0,1057.0
,,,228000000.0,228.0,1057.139534883721
,,,229000000.0,229.0,925.6495726495726
,,,230000000.0,230.0,1057.0462427745665
,,,231000000.0,231.0,1058.948275862069
,,,232000000.0,232.0,1057.028735632184
,,,233000000.0,233.0,1057.076923076923
,,,234000000.0,234.0,1057.0290697674418
,,,235000000.0,235.0,1056.621301775148
,,,236000000.0,236.0,1057.2280701754387
,,,237000000.0,237.0,1057.169590643275
,,,238000000.0,238.0,1056.970760233918
,,,239000000.0,239.0,1057.1242603550295
,,,240000000.0,240.0,1057.1823529411765
,,,241000000.0,241.0,1053.388888888889
,,,242000000.0,242.0,1057.028901734104
,,,243000000.0,243.0,1056.7816091954023
,,,244000000.0,244.0,1057.051724137931
,,,245000000.0,245.0,1057.1488095238096
,,,246000000.0,246.0,1057.1812865497077
,,,247000000.0,247.0,1059.1461988304093
,,,248000000.0,248.0,1057.1588235294118
,,,249000000.0,249.0,1042.2267441860465
,,,250000000.0,250.0,1057.755905511811
,,,251000000.0,251.0,1053.8779069767443
,,,252000000.0,252.0,1059.2616279069769
,,,253000000.0,253.0,1057.6708860759493
,,,254000000.0,254.0,1056.9825581395348
,,,255000000.0,255.0,1058.642857142857
,,,256000000.0,256.0,1057.5202312138729
,,,257000000.0,257.0,1057.5722543352601
,,,258000000.0,258.0,1057.1637426900584
,,,259000000.0,259.0,1057.4418604651162
,,,260000000.0,260.0,1058.8720930232557
,,,261000000.0,261.0,1057.7217391304348
,,,262000000.0,262.0,1056.942857142857
,,,263000000.0,263.0,1056.9314285714286
,,,264000000.0,264.0,1056.64161849711
,,,265000000.0,265.0,1057.2926829268292
,,,266000000.0,266.0,1057.9767441860465
,,,267000000.0,267.0,1056.9024390243903
,,,268000000.0,268.0,1057.177966101695
,,,269000000.0,269.0,1057.0066225165563
,,,270000000.0,270.0,1056.593023255814
,,,271000000.0,271.0,1027.235294117647
,,,272000000.0,272.0,1035.5280898876404
,,,273000000.0,273.0,1032.6306818181818
,,,274000000.0,274.0,1032.3333333333333
,,,275000000.0,275.0,1034.290909090909
,,,276000000.0,276.0,1032.6348314606741
,,,277000000.0,277.0,1031.7808988764045
,,,278000000.0,278.0,1028.2824858757062
,,,279000000.0,279.0,1031.7443181818182
,,,280000000.0,280.0,1031.677966101695
,,,281000000.0,281.0,1028.4173913043478
,,,282000000.0,282.0,1032.2905027932961
,,,283000000.0,283.0,1031.6277777777777
,,,284000000.0,284.0,1031.782122905028
,,,285000000.0,285.0,1031.0462427745665
,,,286000000.0,286.0,1035.8806818181818
,,,287000000.0,287.0,1035.7431192660551
,,,289000000.0,289.0,1025.043956043956
,,,290000000.0,290.0,1021.7209302325581
,,,292000000.0,292.0,1032.7927927927929
,,,293000000.0,293.0,1036.022346368715
,,,294000000.0,294.0,1035.0342857142857
,,,295000000.0,295.0,1034.3779069767443
,,,296000000.0,296.0,1035.877094972067
,,,297000000.0,297.0,1035.7853107344633
,,,298000000.0,298.0,1035.7944444444445
,,,299000000.0,299.0,1036.1222222222223
,,,300000000.0,300.0,1036.252808988764
,,,301000000.0,301.0,1028.956204379562
,,,302000000.0,302.0,1040.264705882353
,,,303000000.0,303.0,1035.388888888889
,,,306000000.0,306.0,1042.3589743589744
,,,307000000.0,307.0,1037.908108108108
,,,308000000.0,308.0,1034.103825136612
,,,309000000.0,309.0,1034.1630434782608
,,,310000000.0,310.0,1035.3825136612022
,,,311000000.0,311.0,1034.2981366459628
,,,312000000.0,312.0,1037.4782608695652
,,,313000000.0,313.0,1034.767955801105
,,,314000000.0,314.0,1035.4666666666667
,,,315000000.0,315.0,1035.1439393939395
,,,316000000.0,316.0,1034.0273224043715
,,,317000000.0,317.0,1034.0701754385964
,,,318000000.0,318.0,1033.7657142857142
,,,319000000.0,319.0,1036.4802259887006
,,,320000000.0,320.0,939.6182795698925
,,,321000000.0,321.0,447.531746031746
,,,322000000.0,322.0,1031.603550295858
,,,323000000.0,323.0,1031.7613636363637
,,,324000000.0,324.0,1032.7752808988764
,,,325000000.0,325.0,1031.3040935672514
,,,326000000.0,326.0,1031.6629213483145
,,,327000000.0,327.0,1031.6516853932585
,,,328000000.0,328.0,1032.129943502825
,,,329000000.0,329.0,1039.1513157894738
,,,330000000.0,330.0,950.4183006535948
,,,331000000.0,331.0,1032.3854748603353
,,,332000000.0,332.0,1033.2903225806451
,,,333000000.0,333.0,1031.4883720930231
,,,334000000.0,334.0,1031.7692307692307
,,,335000000.0,335.0,1031.4770114942528
,,,336000000.0,336.0,1031.943820224719
,,,337000000.0,337.0,1031.6045197740114
,,,338000000.0,338.0,1031.7670454545455
,,,339000000.0,339.0,1033.446327683616
,,,340000000.0,340.0,1031.791907514451
,,,341000000.0,341.0,1032.7317073170732
,,,342000000.0,342.0,1032.4611111111112
,,,343000000.0,343.0,1032.0505617977528
,,,344000000.0,344.0,1031.55
,,,345000000.0,345.0,1031.6761363636363
,,,346000000.0,346.0,1031.7643678160919
,,,347000000.0,347.0,1031.6516853932585
,,,348000000.0,348.0,1031.2134831460673
,,,349000000.0,349.0,1031.4745762711864
,,,350000000.0,350.0,1031.840909090909
,,,351000000.0,351.0,1032.3954802259886
,,,352000000.0,352.0,1031.9545454545455
,,,353000000.0,353.0,1031.6516853932585
,,,354000000.0,354.0,1032.3202247191011
,,,355000000.0,355.0,1035.4235294117648
,,,356000000.0,356.0,1035.6348314606741
,,,357000000.0,357.0,1034.097142857143
,,,358000000.0,358.0,1032.0457142857142
,,,359000000.0,359.0,1032.2613636363637
,,,360000000.0,360.0,1032.0395480225989
,,,361000000.0,361.0,1030.2027027027027
,,,362000000.0,362.0,1032.8651685393259
,,,363000000.0,363.0,1031.4101123595506
,,,364000000.0,364.0,1034.7383720930231
,,,365000000.0,365.0,1031.5037593984962
,,,366000000.0,366.0,1035.691011235955
,,,367000000.0,367.0,1036.5197740112994
,,,368000000.0,368.0,1036.0
,,,369000000.0,369.0,1035.4022346368715
,,,370000000.0,370.0,1035.8369565217392
,,,371000000.0,371.0,1035.9779005524863
,,,372000000.0,372.0,1038.4021739130435
,,,373000000.0,373.0,1039.2692307692307
,,,374000000.0,374.0,1036.4888888888888
,,,375000000.0,375.0,1169.7153284671533
,,,376000000.0,376.0,1062.2037037037037
,,,377000000.0,377.0,1040.2486187845304
,,,378000000.0,378.0,1038.6666666666667
,,,379000000.0,379.0,1036.8021978021977
,,,380000000.0,380.0,1031.6055555555556
,,,381000000.0,381.0,1030.0275229357799
,,,382000000.0,382.0,1035.9709302325582
,,,383000000.0,383.0,1035.8483146067415
,,,384000000.0,384.0,1036.073033707865
,,,385000000.0,385.0,1042.5730994152048
,,,386000000.0,386.0,1057.16091954023
,,,387000000.0,387.0,1057.907514450867
,,,388000000.0,388.0,1057.110465116279
,,,389000000.0,389.0,1057.271676300578
,,,390000000.0,390.0,1058.8103448275863
,,,391000000.0,391.0,1058.796511627907
,,,392000000.0,392.0,1057.5028901734104
,,,393000000.0,393.0,1057.2890173410406
,,,394000000.0,394.0,1057.2254335260116
,,,395000000.0,395.0,1057.4615384615386
,,,396000000.0,396.0,1058.5
,,,397000000.0,397.0,1057.4912280701753
,,,398000000.0,398.0,1057.1345029239767
,,,399000000.0,399.0,1057.2616279069769
,,,400000000.0,400.0,1057.3391812865498
,,,401000000.0,401.0,1059.7479674796748
,,,402000000.0,402.0,1056.33908045977
,,,403000000.0,403.0,1056.208092485549
,,,404000000.0,404.0,1056.64161849711
,,,405000000.0,405.0,1056.9764705882353
,,,406000000.0,406.0,1057.1929824561403
,,,407000000.0,407.0,1057.139534883721
,,,408000000.0,408.0,1058.1337209302326
,,,409000000.0,409.0,1057.345029239766
,,,410000000.0,410.0,1057.4593023255813
,,,411000000.0,411.0,1057.3662790697674
,,,412000000.0,412.0,1057.4792899408285
,,,413000000.0,413.0,1057.3157894736842
,,,414000000.0,414.0,1057.2411764705882
,,,415000000.0,415.0,1058.9421487603306
,,,416000000.0,416.0,1057.2823529411764
,,,417000000.0,417.0,1057.093023255814
,,,418000000.0,418.0,1058.0581395348838
,,,419000000.0,419.0,1057.107142857143
,,,420000000.0,420.0,1056.7777777777778
,,,421000000.0,421.0,1054.472602739726
,,,422000000.0,422.0,1056.9011627906978
,,,423000000.0,423.0,1056.7586206896551
,,,424000000.0,424.0,1056.7456647398844
,,,425000000.0,425.0,1058.421686746988
,,,426000000.0,426.0,1056.9360465116279
,,,427000000.0,427.0,1057.5872093023256
,,,428000000.0,428.0,1056.9882352941177
,,,429000000.0,429.0,1057.0232558139535
,,,430000000.0,430.0,968.7844827586207
,,,431000000.0,431.0,1020.8971428571429
,,,432000000.0,432.0,1056.9298245614036
,,,433000000.0,433.0,1058.5485714285714
,,,434000000.0,434.0,1057.271676300578
,,,435000000.0,435.0,1056.8698224852071
,,,436000000.0,436.0,1057.139534883721
,,,437000000.0,437.0,1056.982456140351
,,,438000000.0,438.0,1056.9186046511627
,,,439000000.0,439.0,1056.9593023255813
,,,440000000.0,440.0,1056.8343195266273
,,,441000000.0,441.0,1052.4344262295083
,,,442000000.0,442.0,1057.0457142857142
,,,443000000.0,443.0,1056.8843930635837
,,,444000000.0,444.0,1056.6745562130177
,,,445000000.0,445.0,1057.3353293413174
,,,446000000.0,446.0,1057.1411764705883
,,,447000000.0,447.0,1057.157894736842
,,,448000000.0,448.0,1057.2222222222222
,,,449000000.0,449.0,1057.2235294117647
,,,450000000.0,450.0,1057.0941176470587
,,,451000000.0,451.0,1057.1169590643274
,,,452000000.0,452.0,1056.9058823529413
,,,453000000.0,453.0,1032.4651162790697
,,,454000000.0,454.0,1056.9526627218936
,,,455000000.0,455.0,1056.9880239520958
,,,456000000.0,456.0,1057.3
,,,457000000.0,457.0,1057.3023255813953
,,,458000000.0,458.0,1056.827380952381
,,,459000000.0,459.0,1056.9117647058824
,,,460000000.0,460.0,1057.01775147929
,,,461000000.0,461.0,1060.341463414634
,,,462000000.0,462.0,1056.6337209302326
,,,463000000.0,463.0,1056.6589595375722
,,,464000000.0,464.0,1056.3136094674555
,,,465000000.0,465.0,1056.6846153846154
,,,466000000.0,466.0,1057.2441860465117
,,,467000000.0,467.0,1057.485380116959
,,,468000000.0,468.0,1058.8830409356726
,,,469000000.0,469.0,1057.25
,,,470000000.0,470.0,1057.0232558139535
,,,471000000.0,471.0,1057.2105263157894
,,,472000000.0,472.0,1057.3837209302326
,,,473000000.0,473.0,1057.343023255814
,,,474000000.0,474.0,1057.4269005847952
,,,475000000.0,475.0,1057.2469879518073
,,,476000000.0,476.0,1056.5290697674418
,,,477000000.0,477.0,1056.8488372093022
,,,478000000.0,478.0,1056.6820809248554
,,,479000000.0,479.0,1056.9017341040462
,,,480000000.0,480.0,1057.0404624277458
,,,481000000.0,481.0,1053.3103448275863
,,,482000000.0,482.0,1057.0171428571427
,,,483000000.0,483.0,1056.827380952381
,,,484000000.0,484.0,1056.9651162790697
,,,485000000.0,485.0,1057.1497005988024
,,,486000000.0,486.0,1058.0411764705882
,,,487000000.0,487.0,1057.1470588235295
,,,488000000.0,488.0,1057.035294117647
,,,489000000.0,489.0,1057.1834319526627
,,,490000000.0,490.0,1056.964705882353
,,,491000000.0,491.0,1057.093567251462
,,,492000000.0,492.0,1056.9112426035504
,,,493000000.0,493.0,1057.070588235294
,,,494000000.0,494.0,1057.035294117647
,,,495000000.0,495.0,1057.0838323353294
,,,496000000.0,496.0,1057.1117647058823
,,,497000000.0,497.0,1057.1345029239767
,,,498000000.0,498.0,1057.2058823529412
,,,499000000.0,499.0,1056.9649122807018
,,,500000000.0,500.0,1057.2456140350878
,,,501000000.0,501.0,1052.6694214876034
,,,502000000.0,502.0,1056.7790697674418
,,,503000000.0,503.0,1056.888888888889
,,,504000000.0,504.0,1057.035294117647
,,,505000000.0,505.0,1057.2738095238096
,,,506000000.0,506.0,1058.6918604651162
,,,507000000.0,507.0,1057.035294117647
,,,508000000.0,508.0,1057.3
,,,509000000.0,509.0,1057.035294117647
,,,510000000.0,510.0,1057.6449704142012
,,,511000000.0,511.0,1053.8235294117646
,,,512000000.0,512.0,1057.264705882353
,,,513000000.0,513.0,1057.1411764705883
,,,514000000.0,514.0,1057.2058823529412
,,,515000000.0,515.0,1056.823076923077
,,,516000000.0,516.0,1057.953216374269
,,,517000000.0,517.0,1058.8081395348838
,,,518000000.0,518.0,1057.1637426900584
,,,519000000.0,519.0,1057.1345029239767
,,,520000000.0,520.0,1057.2732558139535
,,,521000000.0,521.0,1053.206611570248
,,,522000000.0,522.0,1057.0114942528735
,,,523000000.0,523.0,1056.4566473988439
,,,524000000.0,524.0,1056.6242774566474
,,,525000000.0,525.0,1056.9467455621302
,,,526000000.0,526.0,1057.654970760234
,,,527000000.0,527.0,1057.3313953488373
,,,528000000.0,528.0,1057.3846153846155
,,,529000000.0,529.0,1057.1941176470589
,,,530000000.0,530.0,1058.5872093023256
,,,531000000.0,531.0,1005.4545454545455
,,,532000000.0,532.0,1057.300578034682
,,,533000000.0,533.0,1057.3352601156068
,,,534000000.0,534.0,1057.0114942528735
,,,535000000.0,535.0,1057.0419161676646
,,,536000000.0,536.0,1056.9244186046512
,,,537000000.0,537.0,1056.8372093023256
,,,538000000.0,538.0,1057.077380952381
,,,539000000.0,539.0,1057.139534883721
,,,540000000.0,540.0,1056.9883040935672
,,,541000000.0,541.0,1058.7676056338028
,,,542000000.0,542.0,1056.9371428571428
,,,543000000.0,543.0,1056.92
,,,544000000.0,544.0,1056.9190751445087
,,,545000000.0,545.0,1056.6011904761904
,,,546000000.0,546.0,1056.5906432748538
,,,547000000.0,547.0,1056.9588235294118
,,,548000000.0,548.0,1058.204678362573
,,,549000000.0,549.0,1058.8313953488373
,,,550000000.0,550.0,1057.1637426900584
,,,551000000.0,551.0,1053.6094674556214
,,,552000000.0,552.0,1056.7209302325582
,,,553000000.0,553.0,1056.7278106508875
,,,554000000.0,554.0,1056.8546511627908
,,,555000000.0,555.0,1054.452380952381
,,,556000000.0,556.0,1057.1941176470589
,,,557000000.0,557.0,1057.1052631578948
,,,558000000.0,558.0,1057.1764705882354
,,,559000000.0,559.0,1057.035294117647
,,,560000000.0,560.0,1058.5438596491229
,,,561000000.0,561.0,1053.875
,,,562000000.0,562.0,1057.374269005848
,,,563000000.0,563.0,1057.3837209302326
,,,564000000.0,564.0,1057.343023255814
,,,565000000.0,565.0,1053.9612403100775
,,,566000000.0,566.0,1057.8070175438597
,,,567000000.0,567.0,1057.1279069767443
,,,568000000.0,568.0,1057.8546511627908
,,,569000000.0,569.0,1057.3294117647058
,,,570000000.0,570.0,1056.8934911242604
,,,571000000.0,571.0,1060.0116279069769
,,,572000000.0,572.0,1057.7777777777778
,,,573000000.0,573.0,1056.7869822485206
,,,574000000.0,574.0,1057.9883040935672
,,,575000000.0,575.0,1057.4610778443114
,,,576000000.0,576.0,1060.2601156069363
,,,577000000.0,577.0,1057.1988304093568
,,,578000000.0,578.0,1057.1411764705883
,,,579000000.0,579.0,1057.1279069767443
,,,580000000.0,580.0,1057.0058479532163
,,,581000000.0,581.0,1049.0083333333334
,,,582000000.0,582.0,1056.8914285714286
,,,583000000.0,583.0,1056.88
,,,584000000.0,584.0,1056.6100628930817
,,,585000000.0,585.0,1056.9937888198758
,,,586000000.0,586.0,1059.5232558139535
,,,587000000.0,587.0,1057.4035087719299
,,,588000000.0,588.0,1057.4035087719299
,,,589000000.0,589.0,1057.4302325581396
,,,590000000.0,590.0,1057.345029239766
,,,591000000.0,591.0,1057.4593023255813
,,,592000000.0,592.0,1057.5029239766081
,,,593000000.0,593.0,1059.2923976608188
,,,594000000.0,594.0,1057.3779069767443
,,,595000000.0,595.0,1057.0481927710844
,,,596000000.0,596.0,1057.0058479532163
,,,597000000.0,597.0,1056.8837209302326
,,,598000000.0,598.0,1056.8070175438597
,,,599000000.0,599.0,1057.5438596491229
,,,600000000.0,600.0,1057.0988372093022
,,,601000000.0,601.0,1052.9577464788733
,,,602000000.0,602.0,1057.10625
,,,603000000.0,603.0,1057.2790697674418
,,,604000000.0,604.0,1057.2280701754387
,,,605000000.0,605.0,1057.5892857142858
,,,606000000.0,606.0,1057.5639534883721
,,,607000000.0,607.0,1057.2209302325582
,,,608000000.0,608.0,1057.4152046783627
,,,609000000.0,609.0,1057.4825581395348
,,,610000000.0,610.0,1057.5438596491229
,,,611000000.0,611.0,1058.7836257309941
,,,612000000.0,612.0,1057.3953488372092
,,,613000000.0,613.0,1057.2906976744187
,,,614000000.0,614.0,1059.2163742690059
,,,615000000.0,615.0,1057.139534883721
,,,616000000.0,616.0,1057.2383720930231
,,,617000000.0,617.0,1057.204678362573
,,,618000000.0,618.0,1057.3333333333333
,,,619000000.0,619.0,1057.1479289940828
,,,620000000.0,620.0,1057.0647058823529
,,,621000000.0,621.0,1052.6942148760331
,,,622000000.0,622.0,1056.9542857142858
,,,623000000.0,623.0,1056.9485714285715
,,,624000000.0,624.0,1057.1627906976744
,,,625000000.0,625.0,1056.8934911242604
,,,626000000.0,626.0,1058.179190751445
,,,627000000.0,627.0,1057.3470588235293
,,,628000000.0,628.0,1058.374269005848
,,,629000000.0,629.0,1057.093567251462
,,,630000000.0,630.0,1057.335294117647
,,,631000000.0,631.0,1051.1488095238096
,,,632000000.0,632.0,1002.9044117647059
,,,633000000.0,633.0,1056.8070175438597
,,,634000000.0,634.0,1057.6781609195402
,,,635000000.0,635.0,1058.1183431952663
,,,636000000.0,636.0,1058.0523255813953
,,,637000000.0,637.0,1057.5207100591715
,,,638000000.0,638.0,1056.8255813953488
,,,639000000.0,639.0,1057.107142857143
,,,640000000.0,640.0,1056.8362573099416
,,,641000000.0,641.0,1052.3223140495868
,,,642000000.0,642.0,1057.0346820809248
,,,643000000.0,643.0,1056.7745664739884
,,,644000000.0,644.0,1056.9022988505747
,,,645000000.0,645.0,1057.125748502994
,,,646000000.0,646.0,1059.1520467836258
,,,647000000.0,647.0,1057.251461988304
,,,648000000.0,648.0,1057.0416666666667
,,,649000000.0,649.0,1057.035294117647
,,,650000000.0,650.0,1057.0591715976332
,,,651000000.0,651.0,1056.9408284023668
,,,652000000.0,652.0,1056.9881656804735
,,,653000000.0,653.0,1057.9588235294118
,,,654000000.0,654.0,1057.095238095238
,,,655000000.0,655.0,1057.3636363636363
,,,656000000.0,656.0,1057.2865497076023
,,,657000000.0,657.0,1057.0117647058823
,,,658000000.0,658.0,1056.9588235294118
,,,659000000.0,659.0,1056.9882352941177
,,,660000000.0,660.0,1057.1420118343194
,,,661000000.0,661.0,1049.2167832167831
,,,662000000.0,662.0,1058.0882352941176
,,,663000000.0,663.0,1057.7857142857142
,,,664000000.0,664.0,1056.4970760233919
,,,665000000.0,665.0,1052.2734375
,,,666000000.0,666.0,1057.4011627906978
,,,667000000.0,667.0,1057.0823529411764
,,,668000000.0,668.0,1057.1918604651162
,,,669000000.0,669.0,1057.2151162790697
,,,670000000.0,670.0,1058.4093567251462
,,,671000000.0,671.0,1059.0872093023256
,,,672000000.0,672.0,1057.111111111111
,,,673000000.0,673.0,1057.0872093023256
,,,674000000.0,674.0,1057.046511627907
,,,675000000.0,675.0,1057.0778443113772
,,,676000000.0,676.0,1056.7325581395348
,,,677000000.0,677.0,1056.92
,,,678000000.0,678.0,1058.2814371257484
,,,679000000.0,679.0,1057.0174418604652
,,,680000000.0,680.0,1056.923976608187
,,,681000000.0,681.0,1057.1065573770493
,,,682000000.0,682.0,1056.64161849711
,,,683000000.0,683.0,1056.7052023121387
,,,684000000.0,684.0,1056.5375722543354
,,,685000000.0,685.0,1056.9526627218936
,,,686000000.0,686.0,1057.1802325581396
,,,687000000.0,687.0,1057.1744186046512
,,,688000000.0,688.0,1057.1754385964912
,,,689000000.0,689.0,1057.3976608187133
,,,690000000.0,690.0,1057.2848837209303
,,,691000000.0,691.0,1057.327485380117
,,,692000000.0,692.0,1057.4360465116279
,,,693000000.0,693.0,1057.296511627907
,,,694000000.0,694.0,1057.4561403508771
,,,695000000.0,695.0,1057.198795180723
,,,696000000.0,696.0,1056.8187134502923
,,,697000000.0,697.0,1056.9161676646706
,,,698000000.0,698.0,1056.7267441860465
,,,699000000.0,699.0,1058.1052631578948
,,,700000000.0,700.0,1056.701754385965
,,,701000000.0,701.0,1057.4016393442623
,,,702000000.0,702.0,1056.777142857143
,,,703000000.0,703.0,1056.606936416185
,,,704000000.0,704.0,1056.450867052023
,,,705000000.0,705.0,1057.059880239521
,,,706000000.0,706.0,1057.112426035503
,,,707000000.0,707.0,1058.8546511627908
,,,708000000.0,708.0,1056.7616279069769
,,,709000000.0,709.0,1057.0848484848484
,,,710000000.0,710.0,1057.1849710982658
,,,711000000.0,711.0,1057.3139534883721
,,,712000000.0,712.0,1057.3235294117646
,,,713000000.0,713.0,1057.2280701754387
,,,714000000.0,714.0,1056.9122807017543
,,,715000000.0,715.0,1057.3228346456692
,,,716000000.0,716.0,1058.8139534883721
,,,717000000.0,717.0,1057.2906976744187
,,,718000000.0,718.0,1057.5204678362572
,,,719000000.0,719.0,1057.4827586206898
,,,720000000.0,720.0,1057.21387283237
,,,721000000.0,721.0,1053.4788732394366
,,,722000000.0,722.0,1056.8959537572255
,,,723000000.0,723.0,1057.2643678160919
,,,724000000.0,724.0,1056.6976744186047
,,,725000000.0,725.0,1057.0
,,,726000000.0,726.0,1057.110465116279
,,,727000000.0,727.0,1057.0295857988165
,,,728000000.0,728.0,1057.2235294117647
,,,729000000.0,729.0,1058.046783625731
,,,730000000.0,730.0,1058.4201183431953
,,,731000000.0,731.0,1057.0411764705882
,,,732000000.0,732.0,1032.712
,,,733000000.0,733.0,1011.6966292134831
,,,734000000.0,734.0,1057.0
,,,735000000.0,735.0,1057.0595238095239
,,,736000000.0,736.0,1056.844827586207
,,,737000000.0,737.0,1056.9764705882353
,,,738000000.0,738.0,1057.9171597633135
,,,739000000.0,739.0,1056.8779069767443
,,,740000000.0,740.0,1057.1952662721894
,,,741000000.0,741.0,1064.5083333333334
,,,742000000.0,742.0,1056.9885714285715
,,,743000000.0,743.0,1056.7674418604652
,,,744000000.0,744.0,1056.4277456647399
,,,745000000.0,745.0,1056.970238095238
,,,746000000.0,746.0,1057.169590643275
,,,747000000.0,747.0,1057.2325581395348
,,,748000000.0,748.0,1057.2325581395348
,,,749000000.0,749.0,1058.8764705882354
,,,750000000.0,750.0,1057.1169590643274
,,,751000000.0,751.0,1059.1453488372092
,,,752000000.0,752.0,1057.25
,,,753000000.0,753.0,1057.35838150289
,,,754000000.0,754.0,1057.5953757225434
,,,755000000.0,755.0,1058.1941176470589
,,,756000000.0,756.0,1057.329479768786
,,,757000000.0,757.0,1057.3103448275863
,,,758000000.0,758.0,1057.1988304093568
,,,759000000.0,759.0,1057.0414201183432
,,,760000000.0,760.0,1056.5523255813953
,,,761000000.0,761.0,1055.4583333333333
,,,762000000.0,762.0,1057.0628571428572
,,,763000000.0,763.0,1057.16
,,,764000000.0,764.0,1056.849710982659
,,,765000000.0,765.0,1056.15503875969
,,,766000000.0,766.0,1057.1345029239767
,,,767000000.0,767.0,1057.140350877193
,,,768000000.0,768.0,1057.3764705882354
,,,769000000.0,769.0,1057.3117647058823
,,,770000000.0,770.0,1057.3294117647058
,,,771000000.0,771.0,1057.300578034682
,,,772000000.0,772.0,1057.296511627907
,,,773000000.0,773.0,1057.8070175438597
,,,774000000.0,774.0,1057.4244186046512
,,,775000000.0,775.0,1056.9761904761904
,,,776000000.0,776.0,1056.6488095238096
,,,777000000.0,777.0,1057.9942528735633
,,,778000000.0,778.0,1058.1329479768785
,,,779000000.0,779.0,1057.0232558139535
,,,780000000.0,780.0,1057.0232558139535
,,,781000000.0,781.0,1057.5902777777778
,,,782000000.0,782.0,1057.1411764705883
,,,783000000.0,783.0,1058.271676300578
,,,784000000.0,784.0,1057.5459770114942
,,,785000000.0,785.0,1057.2142857142858
,,,786000000.0,786.0,1057.4418604651162
,,,787000000.0,787.0,1057.4651162790697
,,,788000000.0,788.0,1057.2923976608188
,,,789000000.0,789.0,1057.394117647059
,,,790000000.0,790.0,1056.9593023255813
,,,791000000.0,791.0,1057.735294117647
,,,792000000.0,792.0,1057.2397660818713
,,,793000000.0,793.0,1057.093567251462
,,,794000000.0,794.0,1057.2631578947369
,,,795000000.0,795.0,1056.7440476190477
,,,796000000.0,796.0,1056.7441860465117
,,,797000000.0,797.0,1056.7235294117647
,,,798000000.0,798.0,1057.2222222222222
,,,799000000.0,799.0,1057.2823529411764
,,,800000000.0,800.0,1057.1352941176472
,,,801000000.0,801.0,1055.6198347107438
,,,802000000.0,802.0,1057.3488372093022
,,,803000000.0,803.0,1057.5116279069769
,,,804000000.0,804.0,1057.4186046511627
,,,805000000.0,805.0,1057.2411764705882
,,,806000000.0,806.0,1057.224852071006
,,,807000000.0,807.0,1057.164705882353
,,,808000000.0,808.0,1057.029239766082
,,,809000000.0,809.0,1057.187134502924
,,,810000000.0,810.0,1057.2058823529412
,,,811000000.0,811.0,1057.0823529411764
,,,812000000.0,812.0,1057.0994152046783
,,,813000000.0,813.0,1057.2117647058824
,,,814000000.0,814.0,1056.9298245614036
,,,815000000.0,815.0,1056.7441860465117
,,,816000000.0,816.0,1057.3333333333333
,,,817000000.0,817.0,1057.3953488372092
,,,818000000.0,818.0,1057.3197674418604
,,,819000000.0,819.0,1057.2267441860465
,,,820000000.0,820.0,1057.236994219653
,,,821000000.0,821.0,1057.9333333333334
,,,822000000.0,822.0,1057.389534883721
,,,823000000.0,823.0,1057.4970760233919
,,,824000000.0,824.0,1057.4709302325582
,,,825000000.0,825.0,1057.0121212121212
,,,826000000.0,826.0,1058.8843930635837
,,,827000000.0,827.0,1058.0639534883721
,,,828000000.0,828.0,1059.017543859649
,,,829000000.0,829.0,1057.52
,,,830000000.0,830.0,1057.5804597701149
,,,831000000.0,831.0,1058.2988505747126
,,,832000000.0,832.0,1057.297142857143
,,,833000000.0,833.0,1008.6488549618321
,,,834000000.0,834.0,1056.942196531792
,,,835000000.0,835.0,1057.2058823529412
,,,836000000.0,836.0,1057.3313953488373
,,,837000000.0,837.0,1057.2176470588236
,,,838000000.0,838.0,1057.0872093023256
,,,839000000.0,839.0,1057.1337209302326
,,,840000000.0,840.0,1057.279761904762
,,,841000000.0,841.0,1053.6028368794325
,,,842000000.0,842.0,1057.2674418604652
,,,843000000.0,843.0,1057.3508771929824
,,,844000000.0,844.0,1058.389534883721
,,,845000000.0,845.0,1058.284023668639
,,,846000000.0,846.0,1057.9823529411765
,,,847000000.0,847.0,1057.1387283236995
,,,848000000.0,848.0,1057.0348837209303
,,,849000000.0,849.0,1057.0818713450292
,,,850000000.0,850.0,1057.0755813953488
,,,851000000.0,851.0,1058.9011627906978
,,,852000000.0,852.0,1057.175
,,,853000000.0,853.0,1057.1757575757576
,,,854000000.0,854.0,1057.4046242774566
,,,855000000.0,855.0,1057.6167664670659
,,,856000000.0,856.0,1057.140350877193
,,,857000000.0,857.0,1057.063583815029
,,,858000000.0,858.0,1057.360465116279
,,,859000000.0,859.0,1056.6220930232557
,,,860000000.0,860.0,1058.2456140350878
,,,861000000.0,861.0,1059.0782608695652
,,,862000000.0,862.0,1057.1882352941177
,,,863000000.0,863.0,1057.1052631578948
,,,864000000.0,864.0,1057.1286549707602
,,,865000000.0,865.0,1063.9212598425197
,,,866000000.0,866.0,1057.549132947977
,,,867000000.0,867.0,1056.8034682080925
,,,868000000.0,868.0,1057.1637426900584
,,,869000000.0,869.0,1057.1951219512196
,,,870000000.0,870.0,1057.280701754386
,,,871000000.0,871.0,1053.701754385965
,,,872000000.0,872.0,1057.2209302325582
,,,873000000.0,873.0,1058.0523255813953
,,,874000000.0,874.0,1057.2383720930231
,,,875000000.0,875.0,1057.0179640718563
,,,876000000.0,876.0,1056.88
,,,877000000.0,877.0,1057.086705202312
,,,878000000.0,878.0,1057.16
,,,879000000.0,879.0,1056.936416184971
,,,880000000.0,880.0,1056.7931034482758
,,,881000000.0,881.0,1060.0083333333334
,,,882000000.0,882.0,1056.3620689655172
,,,883000000.0,883.0,1056.3757225433526
,,,884000000.0,884.0,1056.4195402298851
,,,885000000.0,885.0,1057.3372781065088
,,,886000000.0,886.0,1057.235294117647
,,,887000000.0,887.0,1057.2441860465117
,,,888000000.0,888.0,1057.4941860465117
,,,889000000.0,889.0,1057.4235294117648
,,,890000000.0,890.0,1057.3081395348838
,,,891000000.0,891.0,1057.4651162790697
,,,892000000.0,892.0,1057.2781065088757
,,,893000000.0,893.0,1056.8092485549132
,,,894000000.0,894.0,1058.4566473988439
,,,895000000.0,895.0,1057.0484848484848
,,,896000000.0,896.0,1057.4941860465117
,,,897000000.0,897.0,1057.0697674418604
,,,898000000.0,898.0,1057.0294117647059
,,,899000000.0,899.0,1057.421052631579
,,,900000000.0,900.0,1057.2130177514794
,,,901000000.0,901.0,1053.2587412587413
,,,902000000.0,902.0,1056.9058823529413
,,,903000000.0,903.0,1056.970760233918
,,,904000000.0,904.0,1059.0233918128654
,,,905000000.0,905.0,1057.4269005847952
,,,906000000.0,906.0,1057.6473988439307
,,,907000000.0,907.0,1057.1802325581396
,,,908000000.0,908.0,1056.9411764705883
,,,909000000.0,909.0,1056.9122807017543
,,,910000000.0,910.0,1056.8647058823528
,,,911000000.0,911.0,1058.0532544378698
,,,912000000.0,912.0,1057.0058139534883
,,,913000000.0,913.0,1056.970238095238
,,,914000000.0,914.0,1057.111111111111
,,,915000000.0,915.0,1054.2945736434108
,,,916000000.0,916.0,1056.5375722543354
,,,917000000.0,917.0,1057.4593023255813
,,,918000000.0,918.0,1058.5375722543354
,,,919000000.0,919.0,1057.4476744186047
,,,920000000.0,920.0,1057.1860465116279
,,,921000000.0,921.0,1052.7107438016528
,,,922000000.0,922.0,1056.8685714285714
,,,923000000.0,923.0,1056.9306358381502
,,,924000000.0,924.0,1057.4450867052024
,,,925000000.0,925.0,1056.9763313609467
,,,926000000.0,926.0,1058.0584795321638
,,,927000000.0,927.0,1057.1
,,,928000000.0,928.0,1057.0058479532163
,,,929000000.0,929.0,1056.9289940828403
,,,930000000.0,930.0,1057.0117647058823
,,,931000000.0,931.0,1057.0523255813953
,,,932000000.0,932.0,1057.1369047619048
,,,933000000.0,933.0,1059.7241379310344
,,,934000000.0,934.0,969.9047619047619
,,,935000000.0,935.0,1057.005988023952
,,,936000000.0,936.0,1057.1860465116279
,,,937000000.0,937.0,1056.982456140351
,,,938000000.0,938.0,1057.1235294117646
,,,939000000.0,939.0,1056.9415204678362
,,,940000000.0,940.0,1056.9127906976744
,,,941000000.0,941.0,1057.4705882352941
,,,942000000.0,942.0,1056.7068965517242
,,,943000000.0,943.0,1056.9653179190752
,,,944000000.0,944.0,1057.1627906976744
,,,945000000.0,945.0,1057.1183431952663
,,,946000000.0,946.0,1057.0639534883721
,,,947000000.0,947.0,1058.970760233918
,,,948000000.0,948.0,1057.9883720930231
,,,949000000.0,949.0,1057.1511627906978
,,,950000000.0,950.0,1057.0591715976332
,,,951000000.0,951.0,1053.53216374269
,,,952000000.0,952.0,1057.0058479532163
,,,953000000.0,953.0,1057.2011834319526
,,,954000000.0,954.0,1057.0523255813953
,,,955000000.0,955.0,1057.3176470588235
,,,956000000.0,956.0,1057.3625730994152
,,,957000000.0,957.0,1057.1823529411765
,,,958000000.0,958.0,1057.1560693641618
,,,959000000.0,959.0,1057.1520467836258
,,,960000000.0,960.0,1058.8023255813953
,,,961000000.0,961.0,1057.2447552447552
,,,962000000.0,962.0,1056.3684210526317
,,,963000000.0,963.0,1056.8934911242604
,,,964000000.0,964.0,1057.0
,,,965000000.0,965.0,1056.9609375
,,,966000000.0,966.0,1057.3157894736842
,,,967000000.0,967.0,1057.3662790697674
,,,968000000.0,968.0,1057.3662790697674
,,,969000000.0,969.0,1057.2280701754387
,,,970000000.0,970.0,1057.1744186046512
,,,971000000.0,971.0,1056.9825581395348
,,,972000000.0,972.0,1057.3684210526317
,,,973000000.0,973.0,1057.2790697674418
,,,974000000.0,974.0,1057.2906976744187
,,,975000000.0,975.0,1057.029761904762
,,,976000000.0,976.0,1057.757225433526
,,,977000000.0,977.0,1056.7976878612717
,,,978000000.0,978.0,1058.485380116959
,,,979000000.0,979.0,1060.6918604651162
,,,980000000.0,980.0,1056.791907514451
,,,981000000.0,981.0,1047.4453781512605
,,,982000000.0,982.0,1056.702857142857
,,,983000000.0,983.0,1056.6724137931035
,,,984000000.0,984.0,1056.6896551724137
,,,985000000.0,985.0,1056.870588235294
,,,986000000.0,986.0,1057.132183908046
,,,987000000.0,987.0,1057.2631578947369
,,,988000000.0,988.0,1057.4767441860465
,,,989000000.0,989.0,1057.4186046511627
,,,990000000.0,990.0,1057.2866666666666
,,,991000000.0,991.0,1057.1313131313132
,,,992000000.0,992.0,1057.0258064516129
,,,993000000.0,993.0,1032.9911504424779
,,,994000000.0,994.0,1027.6222222222223
,,,995000000.0,995.0,1032.3735632183907
,,,996000000.0,996.0,1031.8156424581005
,,,997000000.0,997.0,1031.6477272727273
,,,998000000.0,998.0,1031.612359550562
,,,999000000.0,999.0,1031.685393258427
,,,1000000000.0,1000.0,1031.6158192090395
,,,1001000000.0,1001.0,1027.0689655172414
,,,1002000000.0,1002.0,1031.878453038674
,,,1003000000.0,1003.0,1031.6927374301677
,,,1004000000.0,1004.0,1031.7722222222221
,,,1005000000.0,1005.0,1031.699421965318
,,,1006000000.0,1006.0,1031.7386363636363
,,,1007000000.0,1007.0,1031.5337078651685
,,,1008000000.0,1008.0,1032.9719101123596
,,,1009000000.0,1009.0,1031.819209039548
,,,1010000000.0,1010.0,1031.5674157303372
,,,1011000000.0,1011.0,1031.8532608695652
,,,1012000000.0,1012.0,1036.85
,,,1013000000.0,1013.0,1031.8258426966293
,,,1014000000.0,1014.0,1040.2880434782608
,,,1015000000.0,1015.0,1033.6076923076923
,,,1016000000.0,1016.0,1032.0274725274726
,,,1017000000.0,1017.0,1033.6593406593406
,,,1018000000.0,1018.0,1033.191011235955
,,,1019000000.0,1019.0,1034.4207650273224
,,,1020000000.0,1020.0,1035.2732240437158
,,,1021000000.0,1021.0,1036.0198675496688
,,,1022000000.0,1022.0,1031.7657142857142
,,,1023000000.0,1023.0,1032.2078651685392
,,,1024000000.0,1024.0,1031.954802259887
,,,1025000000.0,1025.0,1031.7828571428572
,,,1026000000.0,1026.0,1032.387640449438
,,,1027000000.0,1027.0,1031.9942857142858
,,,1028000000.0,1028.0,1031.8181818181818
,,,1029000000.0,1029.0,1032.542372881356
,,,1030000000.0,1030.0,1032.0
,,,1031000000.0,1031.0,1031.7175141242938
,,,1032000000.0,1032.0,1032.017543859649
,,,1033000000.0,1033.0,1031.6836734693877
,,,1034000000.0,1034.0,1024.9179104477612
,,,1035000000.0,1035.0,905.85
,,,1036000000.0,1036.0,1022.1481481481482
,,,1037000000.0,1037.0,1032.2865168539327
,,,1038000000.0,1038.0,1031.8011363636363
,,,1039000000.0,1039.0,1031.4044943820224
,,,1040000000.0,1040.0,1031.752808988764
,,,1041000000.0,1041.0,1027.1724137931035
,,,1042000000.0,1042.0,1032.138888888889
,,,1043000000.0,1043.0,1032.1444444444444
,,,1044000000.0,1044.0,1032.391061452514
,,,1045000000.0,1045.0,1034.5919540229886
,,,1046000000.0,1046.0,1032.4804469273743
,,,1047000000.0,1047.0,1031.9661016949153
,,,1048000000.0,1048.0,1031.6685393258426
,,,1049000000.0,1049.0,1031.8045977011495
,,,1050000000.0,1050.0,1033.9322033898304
,,,1051000000.0,1051.0,1033.9157303370787
,,,1052000000.0,1052.0,1031.593220338983
,,,1053000000.0,1053.0,1032.0505617977528
,,,1054000000.0,1054.0,1031.8055555555557
,,,1055000000.0,1055.0,1032.1162790697674
,,,1056000000.0,1056.0,1032.0782122905027
,,,1057000000.0,1057.0,1032.123595505618
,,,1058000000.0,1058.0,1032.1016949152543
,,,1059000000.0,1059.0,1032.612359550562
,,,1060000000.0,1060.0,1031.8539325842696
,,,1061000000.0,1061.0,1020.7142857142857
,,,1062000000.0,1062.0,1033.4388888888889
,,,1063000000.0,1063.0,1031.7611111111112
,,,1064000000.0,1064.0,1031.5505617977528
,,,1065000000.0,1065.0,1028.2727272727273
,,,1066000000.0,1066.0,1031.376404494382
,,,1067000000.0,1067.0,1031.9661016949153
,,,1068000000.0,1068.0,1032.1714285714286
,,,1069000000.0,1069.0,1032.241573033708
,,,1070000000.0,1070.0,1032.4261363636363
,,,1071000000.0,1071.0,1029.0
,,,1072000000.0,1072.0,1031.2752808988764
,,,1073000000.0,1073.0,1031.6404494382023
,,,1074000000.0,1074.0,1031.4406779661017
,,,1075000000.0,1075.0,1031.7941176470588
,,,1076000000.0,1076.0,1032.5542857142857
,,,1077000000.0,1077.0,1031.7288135593221
,,,1078000000.0,1078.0,1031.625
,,,1079000000.0,1079.0,1032.0681818181818
,,,1080000000.0,1080.0,1033.8988764044943
,,,1081000000.0,1081.0,1029.4295302013422
,,,1082000000.0,1082.0,1031.7696629213483
,,,1083000000.0,1083.0,1032.3833333333334
,,,1084000000.0,1084.0,1031.9488636363637
,,,1085000000.0,1085.0,1031.763005780347
,,,1086000000.0,1086.0,1031.832402234637
,,,1087000000.0,1087.0,1031.9887640449438
,,,1088000000.0,1088.0,1031.9265536723165
,,,1089000000.0,1089.0,1031.949152542373
,,,1090000000.0,1090.0,1019.195530726257
,,,1091000000.0,1091.0,1031.7966101694915
,,,1092000000.0,1092.0,1031.8258426966293
,,,1093000000.0,1093.0,1031.9329608938547
,,,1094000000.0,1094.0,1031.542372881356
,,,1095000000.0,1095.0,1031.9529411764706
,,,1096000000.0,1096.0,1031.7570621468926
,,,1097000000.0,1097.0,1031.8757062146892
,,,1098000000.0,1098.0,1031.9606741573034
,,,1099000000.0,1099.0,1032.0113636363637
,,,1100000000.0,1100.0,1031.4251968503936
,,,1101000000.0,1101.0,981.9256198347107
,,,1102000000.0,1102.0,1031.6944444444443
,,,1103000000.0,1103.0,1032.265536723164
,,,1104000000.0,1104.0,1024.9322033898304
,,,1106000000.0,1106.0,1052.888888888889
,,,1107000000.0,1107.0,1060.8372093023256
,,,1108000000.0,1108.0,1061.0
,,,1109000000.0,1109.0,1059.7
,,,1110000000.0,1110.0,1056.953216374269
,,,1111000000.0,1111.0,1053.3757225433526
,,,1112000000.0,1112.0,1056.9017341040462
,,,1113000000.0,1113.0,1056.812865497076
,,,1114000000.0,1114.0,1057.5639534883721
,,,1115000000.0,1115.0,1057.9333333333334
,,,1116000000.0,1116.0,1059.4825581395348
,,,1117000000.0,1117.0,1057.2559523809523
,,,1118000000.0,1118.0,1056.6878612716764
,,,1119000000.0,1119.0,1044.4
,,,1120000000.0,1120.0,1058.4411764705883
,,,1124000000.0,1124.0,1057.766917293233
,,,1125000000.0,1125.0,1050.7425149700598
,,,1126000000.0,1126.0,1056.9941860465117
,,,1127000000.0,1127.0,1056.8713450292398
,,,1128000000.0,1128.0,1056.8011695906432
,,,1129000000.0,1129.0,1056.9476744186047
,,,1130000000.0,1130.0,1056.9101796407185
,,,1131000000.0,1131.0,1057.7714285714285
,,,1132000000.0,1132.0,1057.56
,,,1133000000.0,1133.0,1057.0232558139535
,,,1134000000.0,1134.0,1058.5459770114942
,,,1135000000.0,1135.0,965.2393162393163
,,,1136000000.0,1136.0,1014.6764705882352
,,,1137000000.0,1137.0,1057.7852760736196
,,,1138000000.0,1138.0,1057.360465116279
,,,1139000000.0,1139.0,1056.8048780487804
,,,1140000000.0,1140.0,1060.5681818181818
,,,1141000000.0,1141.0,1049.603305785124
,,,1142000000.0,1142.0,1059.6440677966102
,,,1143000000.0,1143.0,1060.703910614525
,,,1144000000.0,1144.0,1060.1761363636363
,,,1145000000.0,1145.0,1061.0751445086705
,,,1146000000.0,1146.0,1060.4204545454545
,,,1147000000.0,1147.0,1060.7556818181818
,,,1148000000.0,1148.0,1060.7102272727273
,,,1149000000.0,1149.0,1059.26582278481
,,,1150000000.0,1150.0,1060.9325842696628
,,,1151000000.0,1151.0,1060.25
,,,1152000000.0,1152.0,1059.3539325842696
,,,1153000000.0,1153.0,1058.9943502824858
,,,1154000000.0,1154.0,622.4230769230769
,,,1155000000.0,1155.0,793.5149700598803
,,,1156000000.0,1156.0,1058.820359281437
,,,1157000000.0,1157.0,1057.4578313253012
,,,1158000000.0,1158.0,1057.204678362573
,,,1159000000.0,1159.0,1057.1988304093568
,,,1160000000.0,1160.0,1057.2529411764706
,,,1161000000.0,1161.0,1052.7142857142858
,,,1162000000.0,1162.0,1057.3139534883721
,,,1163000000.0,1163.0,1057.3837209302326
,,,1164000000.0,1164.0,1057.1627906976744
,,,1165000000.0,1165.0,1052.1349206349207
,,,1166000000.0,1166.0,1057.0116279069769
,,,1167000000.0,1167.0,1057.235294117647
,,,1168000000.0,1168.0,1057.1715976331361
,,,1169000000.0,1169.0,1057.029239766082
,,,1170000000.0,1170.0,1057.1117647058823
,,,1171000000.0,1171.0,1057.3294117647058
,,,1172000000.0,1172.0,1057.4176470588236
,,,1173000000.0,1173.0,1053.8909090909092
,,,1174000000.0,1174.0,1052.185628742515
,,,1175000000.0,1175.0,1056.8690476190477
,,,1176000000.0,1176.0,1057.0473372781064
,,,1177000000.0,1177.0,1057.4352941176471
,,,1178000000.0,1178.0,1057.0650887573966
,,,1179000000.0,1179.0,1057.2058823529412
,,,1180000000.0,1180.0,1057.236994219653
,,,1181000000.0,1181.0,1048.9752066115702
,,,1182000000.0,1182.0,1057.2280701754387
,,,1183000000.0,1183.0,1058.703488372093
,,,1184000000.0,1184.0,1057.2662721893491
,,,1185000000.0,1185.0,1057.0238095238096
,,,1186000000.0,1186.0,1056.9593023255813
,,,1187000000.0,1187.0,1056.9127906976744
,,,1188000000.0,1188.0,1056.8411764705882
,,,1189000000.0,1189.0,1057.110465116279
,,,1190000000.0,1190.0,1056.8511904761904
,,,1191000000.0,1191.0,1055.7409638554218
,,,1192000000.0,1192.0,1057.5639534883721
,,,1193000000.0,1193.0,1057.1823529411765
,,,1194000000.0,1194.0,1056.9941176470588
,,,1195000000.0,1195.0,1366.9574468085107
,,,1196000000.0,1196.0,1244.1409395973155
,,,1197000000.0,1197.0,1074.4404761904761
,,,1198000000.0,1198.0,1057.4093567251462
,,,1199000000.0,1199.0,1058.9408284023668
,,,1200000000.0,1200.0,1056.8092485549132
,,,1201000000.0,1201.0,1056.2846153846153
,,,1202000000.0,1202.0,1056.8275862068965
,,,1203000000.0,1203.0,1056.76
,,,1204000000.0,1204.0,1058.150289017341
,,,1205000000.0,1205.0,1053.9940476190477
,,,1206000000.0,1206.0,1056.7836257309941
,,,1207000000.0,1207.0,1056.8764705882354
,,,1208000000.0,1208.0,1055.6875
,,,1209000000.0,1209.0,1057.4011627906978
,,,1210000000.0,1210.0,1057.7426900584796
,,,1211000000.0,1211.0,1053.7368421052631
,,,1212000000.0,1212.0,1057.3720930232557
,,,1213000000.0,1213.0,1058.4201183431953
,,,1214000000.0,1214.0,1057.2312138728323
,,,1215000000.0,1215.0,1055.9193548387098
,,,1216000000.0,1216.0,1058.267857142857
,,,1217000000.0,1217.0,1057.1988304093568
,,,1218000000.0,1218.0,1057.1823529411765
,,,1219000000.0,1219.0,1058.4764705882353
,,,1220000000.0,1220.0,1058.3197674418604
,,,1221000000.0,1221.0,1052.051282051282
,,,1222000000.0,1222.0,1056.4739884393064
,,,1223000000.0,1223.0,1057.0809248554913
,,,1224000000.0,1224.0,1057.0114942528735
,,,1225000000.0,1225.0,1056.9225806451614
,,,1226000000.0,1226.0,1057.0470588235294
,,,1227000000.0,1227.0,1057.3720930232557
,,,1228000000.0,1228.0,1058.4444444444443
,,,1229000000.0,1229.0,1057.204678362573
,,,1230000000.0,1230.0,1057.296511627907
,,,1231000000.0,1231.0,1059.5523255813953
,,,1232000000.0,1232.0,1057.2674418604652
,,,1233000000.0,1233.0,1057.2189349112425
,,,1234000000.0,1234.0,1056.9181286549708
,,,1235000000.0,1235.0,1057.8855421686746
,,,1236000000.0,1236.0,930.4132231404959
,,,1237000000.0,1237.0,1056.9257142857143
,,,1238000000.0,1238.0,1056.6374269005848
,,,1239000000.0,1239.0,1056.7356321839081
,,,1240000000.0,1240.0,1056.7803468208092
,,,1241000000.0,1241.0,1054.1147540983607
,,,1242000000.0,1242.0,1057.635838150289
,,,1243000000.0,1243.0,1057.5314285714285
,,,1244000000.0,1244.0,1057.271676300578
,,,1245000000.0,1245.0,1057.0117647058823
,,,1246000000.0,1246.0,1058.3625730994152
,,,1247000000.0,1247.0,1057.0994152046783
,,,1248000000.0,1248.0,1057.122807017544
,,,1249000000.0,1249.0,1057.5
,,,1250000000.0,1250.0,1057.1882352941177
,,,1251000000.0,1251.0,1057.076923076923
,,,1252000000.0,1252.0,1057.0058139534883
,,,1253000000.0,1253.0,1057.093567251462
,,,1254000000.0,1254.0,1056.8654970760233
,,,1255000000.0,1255.0,1057.035294117647
,,,1256000000.0,1256.0,1057.1169590643274
,,,1257000000.0,1257.0,1057.367816091954
,,,1258000000.0,1258.0,1057.2588235294118
,,,1259000000.0,1259.0,1056.8809523809523
,,,1260000000.0,1260.0,1056.8662790697674
,,,1261000000.0,1261.0,1057.4620689655173
,,,1262000000.0,1262.0,1056.9595375722542
,,,1263000000.0,1263.0,1058.4335260115606
,,,1264000000.0,1264.0,1056.820809248555
,,,1265000000.0,1265.0,1059.1007751937984
,,,1266000000.0,1266.0,1057.4393063583816
,,,1267000000.0,1267.0,1057.4971098265896
,,,1268000000.0,1268.0,1057.3815028901734
,,,1269000000.0,1269.0,1057.0584795321638
,,,1270000000.0,1270.0,1057.2485549132948
,,,1271000000.0,1271.0,1057.621301775148
,,,1272000000.0,1272.0,1057.172619047619
,,,1273000000.0,1273.0,1057.076923076923
,,,1274000000.0,1274.0,1056.8830409356726
,,,1275000000.0,1275.0,1058.7654320987654
,,,1276000000.0,1276.0,1058.1705882352942
,,,1277000000.0,1277.0,1057.4093567251462
,,,1278000000.0,1278.0,1057.296511627907
,,,1279000000.0,1279.0,1057.2093023255813
,,,1280000000.0,1280.0,1057.3040935672514
,,,1281000000.0,1281.0,1052.7886178861788
,,,1282000000.0,1282.0,1057.1724137931035
,,,1283000000.0,1283.0,1056.942196531792
,,,1284000000.0,1284.0,1056.6162790697674
,,,1285000000.0,1285.0,1059.3809523809523
,,,1286000000.0,1286.0,1057.1676300578035
,,,1287000000.0,1287.0,1057.2456140350878
,,,1288000000.0,1288.0,1058.156976744186
,,,1289000000.0,1289.0,1057.4302325581396
,,,1290000000.0,1290.0,1057.3157894736842
,,,1291000000.0,1291.0,1057.1453488372092
,,,1292000000.0,1292.0,1057.1715976331361
,,,1293000000.0,1293.0,1145.8181818181818
,,,1294000000.0,1294.0,1037.7939393939394
,,,1295000000.0,1295.0,1058.482142857143
,,,1296000000.0,1296.0,1056.6149425287356
,,,1297000000.0,1297.0,1056.7109826589594
,,,1298000000.0,1298.0,1057.1618497109826
,,,1299000000.0,1299.0,1056.9161676646706
,,,1300000000.0,1300.0,1056.9005847953217
,,,1301000000.0,1301.0,1057.7179487179487
,,,1302000000.0,1302.0,1057.4186046511627
,,,1303000000.0,1303.0,1057.888888888889
,,,1304000000.0,1304.0,1059.3081395348838
,,,1305000000.0,1305.0,1056.9404761904761
,,,1306000000.0,1306.0,1056.6900584795321
,,,1307000000.0,1307.0,1056.7906976744187
,,,1308000000.0,1308.0,1056.75
,,,1309000000.0,1309.0,1058.6764705882354
,,,1310000000.0,1310.0,1056.796511627907
,,,1311000000.0,1311.0,1056.7836257309941
,,,1312000000.0,1312.0,1056.6863905325445
,,,1313000000.0,1313.0,1057.3567251461989
,,,1314000000.0,1314.0,1057.2209302325582
,,,1315000000.0,1315.0,1059.1825396825398
,,,1316000000.0,1316.0,1057.2674418604652
,,,1317000000.0,1317.0,1057.2209302325582
,,,1318000000.0,1318.0,1057.3294117647058
,,,1319000000.0,1319.0,1057.1453488372092
,,,1320000000.0,1320.0,1057.0755813953488
,,,1321000000.0,1321.0,1054.9225352112676
,,,1322000000.0,1322.0,1056.7371428571428
,,,1323000000.0,1323.0,1056.9542857142858
,,,1324000000.0,1324.0,1056.8439306358382
,,,1325000000.0,1325.0,1057.6686390532545
,,,1326000000.0,1326.0,1057.5697674418604
,,,1327000000.0,1327.0,1057.9882352941177
,,,1328000000.0,1328.0,1057.3779069767443
,,,1329000000.0,1329.0,1057.3588235294117
,,,1330000000.0,1330.0,1057.3764705882354
,,,1331000000.0,1331.0,1057.1627906976744
,,,1332000000.0,1332.0,1057.3588235294117
,,,1333000000.0,1333.0,1057.3117647058823
,,,1334000000.0,1334.0,1057.2105263157894
,,,1335000000.0,1335.0,1056.9704142011835
,,,1336000000.0,1336.0,1041.4
,,,1337000000.0,1337.0,1008.8840579710145
,,,1338000000.0,1338.0,1056.902857142857
,,,1339000000.0,1339.0,1056.820809248555
,,,1340000000.0,1340.0,1056.7976878612717
,,,1341000000.0,1341.0,1052.795081967213
,,,1342000000.0,1342.0,1057.1046511627908
,,,1343000000.0,1343.0,1056.7816091954023
,,,1344000000.0,1344.0,1056.6184971098266
,,,1345000000.0,1345.0,1056.982142857143
,,,1346000000.0,1346.0,1058.4855491329479
,,,1347000000.0,1347.0,1057.16091954023
,,,1348000000.0,1348.0,1057.1882352941177
,,,1349000000.0,1349.0,1056.9181286549708
,,,1350000000.0,1350.0,1057.0348837209303
,,,1351000000.0,1351.0,1057.0116959064328
,,,1352000000.0,1352.0,1057.1352941176472
,,,1353000000.0,1353.0,1057.0526315789473
,,,1354000000.0,1354.0,1057.229411764706
,,,1355000000.0,1355.0,1057.2215568862275
,,,1356000000.0,1356.0,1057.0697674418604
,,,1357000000.0,1357.0,1057.3567251461989
,,,1358000000.0,1358.0,1056.9244186046512
,,,1359000000.0,1359.0,1057.8947368421052
,,,1360000000.0,1360.0,1057.0233918128654
,,,1361000000.0,1361.0,1054.675
,,,1362000000.0,1362.0,1056.7719298245613
,,,1363000000.0,1363.0,1056.7267441860465
,,,1364000000.0,1364.0,1056.8562874251497
,,,1365000000.0,1365.0,1056.90625
,,,1366000000.0,1366.0,1057.2093023255813
,,,1367000000.0,1367.0,1057.5555555555557
,,,1368000000.0,1368.0,1057.3953488372092
,,,1369000000.0,1369.0,1057.406976744186
,,,1370000000.0,1370.0,1057.3391812865498
,,,1371000000.0,1371.0,1054.4186046511627
,,,1372000000.0,1372.0,1057.2151162790697
,,,1373000000.0,1373.0,1057.485380116959
,,,1374000000.0,1374.0,1057.3255813953488
,,,1375000000.0,1375.0,1057.029761904762
,,,1376000000.0,1376.0,1057.1169590643274
,,,1377000000.0,1377.0,1059.0813953488373
,,,1378000000.0,1378.0,1057.4941860465117
,,,1379000000.0,1379.0,1057.154761904762
,,,1380000000.0,1380.0,1056.8488372093022
,,,1381000000.0,1381.0,1057.4027777777778
,,,1382000000.0,1382.0,1056.9542857142858
,,,1383000000.0,1383.0,1056.7167630057804
,,,1384000000.0,1384.0,1056.6936416184972
,,,1385000000.0,1385.0,1057.125748502994
,,,1386000000.0,1386.0,1057.1929824561403
,,,1387000000.0,1387.0,1056.9685534591194
,,,1388000000.0,1388.0,1057.6073619631902
,,,1389000000.0,1389.0,1057.2093023255813
,,,1390000000.0,1390.0,1057.2558139534883
,,,1391000000.0,1391.0,1057.3859649122808
,,,1392000000.0,1392.0,1057.4941860465117
,,,1393000000.0,1393.0,1057.3662790697674
,,,1394000000.0,1394.0,1057.9883040935672
,,,1395000000.0,1395.0,1057.189349112426
,,,1396000000.0,1396.0,1057.5
,,,1397000000.0,1397.0,1057.0764705882352
,,,1398000000.0,1398.0,1057.142857142857
,,,1399000000.0,1399.0,1056.9651162790697
,,,1400000000.0,1400.0,1057.1470588235295
,,,1401000000.0,1401.0,1057.575
,,,1402000000.0,1402.0,1056.5232558139535
,,,1403000000.0,1403.0,1056.5906432748538
,,,1404000000.0,1404.0,1056.5144508670521
,,,1405000000.0,1405.0,1056.6149068322982
,,,1406000000.0,1406.0,1056.3882352941177
,,,1407000000.0,1407.0,1056.3372093023256
,,,1408000000.0,1408.0,1056.3976608187133
,,,1409000000.0,1409.0,1056.4093567251462
,,,1410000000.0,1410.0,1056.374269005848
,,,1411000000.0,1411.0,1056.251461988304
,,,1412000000.0,1412.0,1056.264705882353
,,,1413000000.0,1413.0,1056.156976744186
,,,1414000000.0,1414.0,1056.3313953488373
,,,1415000000.0,1415.0,1056.4769230769232
,,,1416000000.0,1416.0,1057.5535714285713
,,,1417000000.0,1417.0,1057.0988372093022
,,,1418000000.0,1418.0,1057.0406976744187
,,,1419000000.0,1419.0,1056.7882352941176
,,,1420000000.0,1420.0,1056.9244186046512
,,,1421000000.0,1421.0,1057.5983606557377
,,,1422000000.0,1422.0,1056.64161849711
,,,1423000000.0,1423.0,1056.791907514451
,,,1424000000.0,1424.0,1056.6184971098266
,,,1425000000.0,1425.0,1056.9640718562873
,,,1426000000.0,1426.0,1057.0823529411764
,,,1427000000.0,1427.0,1057.0058823529412
,,,1428000000.0,1428.0,1057.1130952380952
,,,1429000000.0,1429.0,1057.0710059171597
,,,1430000000.0,1430.0,1057.1764705882354
,,,1431000000.0,1431.0,1056.8214285714287
,,,1432000000.0,1432.0,1056.905325443787
,,,1433000000.0,1433.0,1056.9127906976744
,,,1434000000.0,1434.0,1056.7058823529412
,,,1435000000.0,1435.0,1057.029761904762
,,,1436000000.0,1436.0,1057.2923976608188
,,,1437000000.0,1437.0,1019.511811023622
,,,1438000000.0,1438.0,1035.5480225988701
,,,1439000000.0,1439.0,1056.6436781609195
,,,1440000000.0,1440.0,1056.7745664739884
,,,1441000000.0,1441.0,1054.1103448275862
,,,1442000000.0,1442.0,1056.7931034482758
,,,1443000000.0,1443.0,1056.9770114942528
,,,1444000000.0,1444.0,1056.9479768786127
,,,1445000000.0,1445.0,1057.2781065088757
,,,1446000000.0,1446.0,1058.842105263158
,,,1447000000.0,1447.0,1057.7558139534883
,,,1448000000.0,1448.0,1057.4651162790697
,,,1449000000.0,1449.0,1057.4176470588236
,,,1450000000.0,1450.0,1057.5
,,,1451000000.0,1451.0,1055.7341040462427
,,,1452000000.0,1452.0,1057.179640718563
,,,1453000000.0,1453.0,1057.2456140350878
,,,1454000000.0,1454.0,1057.1169590643274
,,,1455000000.0,1455.0,1057.197604790419
,,,1456000000.0,1456.0,1057.3546511627908
,,,1457000000.0,1457.0,1057.4476744186047
,,,1458000000.0,1458.0,1057.5384615384614
,,,1459000000.0,1459.0,1057.0350877192982
,,,1460000000.0,1460.0,1057.2411764705882
,,,1461000000.0,1461.0,1056.925
,,,1462000000.0,1462.0,1056.9709302325582
,,,1463000000.0,1463.0,1056.9479768786127
,,,1464000000.0,1464.0,1056.7456647398844
,,,1465000000.0,1465.0,1057.828125
,,,1466000000.0,1466.0,1057.4593023255813
,,,1467000000.0,1467.0,1057.1279069767443
,,,1468000000.0,1468.0,1057.3882352941177
,,,1469000000.0,1469.0,1057.0650887573966
,,,1470000000.0,1470.0,1057.8837209302326
,,,1471000000.0,1471.0,1053.7041420118344
,,,1472000000.0,1472.0,1056.9473684210527
,,,1473000000.0,1473.0,1057.1235294117646
,,,1474000000.0,1474.0,1055.1754385964912
,,,1475000000.0,1475.0,1053.260606060606
,,,1476000000.0,1476.0,1058.8023255813953
,,,1477000000.0,1477.0,1057.2397660818713
,,,1478000000.0,1478.0,1057.6976744186047
,,,1479000000.0,1479.0,1057.3567251461989
,,,1480000000.0,1480.0,1057.046783625731
,,,1481000000.0,1481.0,1057.7107438016528
,,,1482000000.0,1482.0,1058.028901734104
,,,1483000000.0,1483.0,1057.1242603550295
,,,1484000000.0,1484.0,1057.9415204678362
,,,1485000000.0,1485.0,1057.0674846625766
,,,1486000000.0,1486.0,1057.906432748538
,,,1487000000.0,1487.0,1057.1637426900584
,,,1488000000.0,1488.0,1057.1929824561403
,,,1489000000.0,1489.0,1057.2426035502958
,,,1490000000.0,1490.0,1057.1345029239767
,,,1491000000.0,1491.0,1057.2397660818713
,,,1492000000.0,1492.0,1058.7588235294118
,,,1493000000.0,1493.0,1057.2142857142858
,,,1494000000.0,1494.0,1056.7616279069769
,,,1495000000.0,1495.0,1057.1190476190477
,,,1496000000.0,1496.0,1057.0174418604652
,,,1497000000.0,1497.0,1058.3837209302326
,,,1498000000.0,1498.0,1057.1637426900584
,,,1499000000.0,1499.0,1057.4593023255813
,,,1500000000.0,1500.0,1057.4476744186047
,,,1501000000.0,1501.0,1057.4305555555557
,,,1502000000.0,1502.0,1058.4970414201184
,,,1503000000.0,1503.0,1057.0235294117647
,,,1504000000.0,1504.0,1057.1176470588234
,,,1505000000.0,1505.0,1056.7559523809523
,,,1506000000.0,1506.0,1056.6783625730993
,,,1507000000.0,1507.0,1056.7396449704142
,,,1508000000.0,1508.0,1056.9764705882353
,,,1509000000.0,1509.0,1056.830409356725
,,,1510000000.0,1510.0,1056.812865497076
,,,1511000000.0,1511.0,1053.4476744186047
,,,1512000000.0,1512.0,1056.9181286549708
,,,1513000000.0,1513.0,1056.9
,,,1514000000.0,1514.0,1057.1461988304093
,,,1515000000.0,1515.0,1056.7076923076922
,,,1516000000.0,1516.0,1057.1052631578948
,,,1517000000.0,1517.0,1056.9883040935672
,,,1518000000.0,1518.0,1057.0988372093022
,,,1519000000.0,1519.0,1057.2222222222222
,,,1520000000.0,1520.0,1056.9186046511627
,,,1521000000.0,1521.0,1057.5447154471544
,,,1522000000.0,1522.0,1056.9585798816568
,,,1523000000.0,1523.0,1057.2662721893491
,,,1524000000.0,1524.0,1056.9470588235295
,,,1525000000.0,1525.0,1057.179640718563
,,,1526000000.0,1526.0,1057.0882352941176
,,,1527000000.0,1527.0,1057.2823529411764
,,,1528000000.0,1528.0,1057.0764705882352
,,,1529000000.0,1529.0,1057.0823529411764
,,,1530000000.0,1530.0,1057.0529411764705
,,,1531000000.0,1531.0,1058.5117647058823
,,,1532000000.0,1532.0,1057.0650887573966
,,,1533000000.0,1533.0,1057.0233918128654
,,,1534000000.0,1534.0,1057.129411764706
,,,1535000000.0,1535.0,1057.8035714285713
,,,1536000000.0,1536.0,1058.9766081871346
,,,1537000000.0,1537.0,1053.7745664739884
,,,1538000000.0,1538.0,989.1417322834645
,,,1539000000.0,1539.0,1056.8793103448277
,,,1540000000.0,1540.0,1057.0342857142857
,,,1541000000.0,1541.0,1051.4876033057851
,,,1542000000.0,1542.0,1057.0285714285715
,,,1543000000.0,1543.0,1056.9827586206898
,,,1544000000.0,1544.0,1057.0344827586207
,,,1545000000.0,1545.0,1056.857142857143
,,,1546000000.0,1546.0,1056.9473684210527
,,,1547000000.0,1547.0,1057.0355029585799
,,,1548000000.0,1548.0,1057.1754385964912
,,,1549000000.0,1549.0,1057.1988304093568
,,,1550000000.0,1550.0,1057.2470588235294
,,,1551000000.0,1551.0,1057.172619047619
,,,1552000000.0,1552.0,1056.812865497076
,,,1553000000.0,1553.0,1056.905325443787
,,,1554000000.0,1554.0,1056.8994082840236
,,,1555000000.0,1555.0,1058.892857142857
,,,1556000000.0,1556.0,1058.8214285714287
,,,1557000000.0,1557.0,1057.1052631578948
,,,1558000000.0,1558.0,1058.3976608187133
,,,1559000000.0,1559.0,1057.4497041420118
,,,1560000000.0,1560.0,1057.157894736842
,,,1561000000.0,1561.0,1057.5277777777778
,,,1562000000.0,1562.0,1056.8381502890174
,,,1563000000.0,1563.0,1056.0
,,,1564000000.0,1564.0,1056.971098265896
,,,1565000000.0,1565.0,1056.578125
,,,1566000000.0,1566.0,1057.3625730994152
,,,1567000000.0,1567.0,1057.4825581395348
,,,1568000000.0,1568.0,1057.3313953488373
,,,1569000000.0,1569.0,1057.3976608187133
,,,1570000000.0,1570.0,1057.2588235294118
,,,1571000000.0,1571.0,1053.5672514619882
,,,1572000000.0,1572.0,1056.8947368421052
,,,1573000000.0,1573.0,1057.0174418604652
,,,1574000000.0,1574.0,1057.111111111111
,,,1575000000.0,1575.0,1057.0828402366865
,,,1576000000.0,1576.0,1057.3197674418604
,,,1577000000.0,1577.0,1057.2151162790697
,,,1578000000.0,1578.0,1057.2397660818713
,,,1579000000.0,1579.0,1057.1754385964912
,,,1580000000.0,1580.0,1057.360465116279
,,,1581000000.0,1581.0,1059.6916666666666
,,,1582000000.0,1582.0,1057.3179190751446
,,,1583000000.0,1583.0,1058.157894736842
,,,1584000000.0,1584.0,1058.4093567251462
,,,1585000000.0,1585.0,1056.8809523809523
,,,1586000000.0,1586.0,1059.343023255814
,,,1587000000.0,1587.0,1057.1588235294118
,,,1588000000.0,1588.0,1058.9883040935672
,,,1589000000.0,1589.0,1057.345029239766
,,,1590000000.0,1590.0,1057.185628742515
,,,1591000000.0,1591.0,1057.156976744186
,,,1592000000.0,1592.0,1056.9360465116279
,,,1593000000.0,1593.0,1057.0235294117647
,,,1594000000.0,1594.0,1056.9941520467837
,,,1595000000.0,1595.0,1057.3668639053255
,,,1596000000.0,1596.0,1057.4093567251462
,,,1597000000.0,1597.0,1057.5964912280701
,,,1598000000.0,1598.0,1057.5174418604652
,,,1599000000.0,1599.0,1057.5
,,,1600000000.0,1600.0,1057.389534883721
,,,1601000000.0,1601.0,1058.178861788618
,,,1602000000.0,1602.0,1056.8176470588235
,,,1603000000.0,1603.0,1056.844827586207
,,,1604000000.0,1604.0,1056.9942196531792
,,,1605000000.0,1605.0,1058.345238095238
,,,1606000000.0,1606.0,1057.3313953488373
,,,1607000000.0,1607.0,1057.4127906976744
,,,1608000000.0,1608.0,1057.5964912280701
,,,1609000000.0,1609.0,1057.296511627907
,,,1610000000.0,1610.0,1057.1360946745563
,,,1611000000.0,1611.0,1058.9705882352941
,,,1612000000.0,1612.0,1057.4502923976609
,,,1613000000.0,1613.0,1057.169590643275
,,,1614000000.0,1614.0,1057.1952662721894
,,,1615000000.0,1615.0,1056.746153846154
,,,1616000000.0,1616.0,1058.8953488372092
,,,1617000000.0,1617.0,1056.9473684210527
,,,1618000000.0,1618.0,1057.4360465116279
,,,1619000000.0,1619.0,1057.4709302325582
,,,1620000000.0,1620.0,1057.3235294117646
,,,1621000000.0,1621.0,1055.0896551724138
,,,1622000000.0,1622.0,1057.0588235294117
,,,1623000000.0,1623.0,1057.0058139534883
,,,1624000000.0,1624.0,1058.4674556213017
,,,1625000000.0,1625.0,1056.970238095238
,,,1626000000.0,1626.0,1057.0755813953488
,,,1627000000.0,1627.0,1057.1988304093568
,,,1628000000.0,1628.0,1057.0174418604652
,,,1629000000.0,1629.0,1057.0650887573966
,,,1630000000.0,1630.0,1057.1823529411765
,,,1631000000.0,1631.0,1056.9349112426034
,,,1632000000.0,1632.0,1056.8255813953488
,,,1633000000.0,1633.0,1058.4269005847952
,,,1634000000.0,1634.0,1056.9360465116279
,,,1635000000.0,1635.0,1057.220238095238
,,,1636000000.0,1636.0,1057.1812865497077
,,,1637000000.0,1637.0,1057.1686046511627
,,,1638000000.0,1638.0,1057.7701149425288
,,,1639000000.0,1639.0,995.4444444444445
,,,1640000000.0,1640.0,1057.296511627907
,,,1641000000.0,1641.0,1058.7310924369747
,,,1642000000.0,1642.0,1057.3176470588235
,,,1643000000.0,1643.0,1057.5581395348838
,,,1644000000.0,1644.0,1057.4444444444443
,,,1645000000.0,1645.0,1057.1488095238096
,,,1646000000.0,1646.0,1058.8081395348838
,,,1647000000.0,1647.0,1056.9883720930231
,,,1648000000.0,1648.0,1056.7664670658683
,,,1649000000.0,1649.0,1056.796511627907
,,,1650000000.0,1650.0,1056.8245614035088
,,,1651000000.0,1651.0,1053.715909090909
,,,1652000000.0,1652.0,1057.0285714285715
,,,1653000000.0,1653.0,1060.9431818181818
,,,1654000000.0,1654.0,1057.7816091954023
,,,1655000000.0,1655.0,1059.2962962962963
,,,1656000000.0,1656.0,1059.4404761904761
,,,1657000000.0,1657.0,1058.9137931034484
,,,1658000000.0,1658.0,1064.3559322033898
,,,1659000000.0,1659.0,1057.6
,,,1660000000.0,1660.0,1060.0914285714287
,,,1661000000.0,1661.0,1047.5934959349593
,,,1662000000.0,1662.0,1056.654970760234
,,,1663000000.0,1663.0,1056.438596491228
,,,1664000000.0,1664.0,1057.9085714285713
,,,1665000000.0,1665.0,1057.152
,,,1666000000.0,1666.0,1057.4561403508771
,,,1667000000.0,1667.0,1057.2470588235294
,,,1668000000.0,1668.0,1057.1764705882354
,,,1669000000.0,1669.0,1057.264705882353
,,,1670000000.0,1670.0,1057.4058823529413
,,,1671000000.0,1671.0,1053.9117647058824
,,,1672000000.0,1672.0,1057.0792682926829
,,,1673000000.0,1673.0,1057.4035087719299
,,,1674000000.0,1674.0,1057.2093023255813
,,,1675000000.0,1675.0,1057.4491017964071
,,,1676000000.0,1676.0,1056.6686046511627
,,,1677000000.0,1677.0,1056.5
,,,1678000000.0,1678.0,1058.242774566474
,,,1679000000.0,1679.0,1056.5172413793102
,,,1680000000.0,1680.0,1056.367816091954
,,,1681000000.0,1681.0,1053.054794520548
,,,1682000000.0,1682.0,1058.8372093023256
,,,1683000000.0,1683.0,1056.8117647058823
,,,1684000000.0,1684.0,1057.0977011494253
,,,1685000000.0,1685.0,1057.0119760479042
,,,1686000000.0,1686.0,1057.0982658959538
,,,1687000000.0,1687.0,1058.093023255814
,,,1688000000.0,1688.0,1057.3823529411766
,,,1689000000.0,1689.0,1057.2558139534883
,,,1690000000.0,1690.0,1057.2790697674418
,,,1691000000.0,1691.0,1057.345029239766
,,,1692000000.0,1692.0,1057.3023255813953
,,,1693000000.0,1693.0,1057.3953488372092
,,,1694000000.0,1694.0,1057.4093567251462
,,,1695000000.0,1695.0,1057.095238095238
,,,1696000000.0,1696.0,1056.9252873563219
,,,1697000000.0,1697.0,1056.892857142857
,,,1698000000.0,1698.0,1056.982456140351
,,,1699000000.0,1699.0,1057.110465116279
,,,1700000000.0,1700.0,1057.1529411764707
,,,1701000000.0,1701.0,1049.2672413793102
,,,1702000000.0,1702.0,1056.817142857143
,,,1703000000.0,1703.0,1059.005988023952
,,,1704000000.0,1704.0,1057.2105263157894
,,,1705000000.0,1705.0,1056.9578313253012
,,,1706000000.0,1706.0,1057.374269005848
,,,1707000000.0,1707.0,1057.1988304093568
,,,1708000000.0,1708.0,1057.1337209302326
,,,1709000000.0,1709.0,1057.3647058823528
,,,1710000000.0,1710.0,1057.2573099415204
,,,1711000000.0,1711.0,1057.3625730994152
,,,1712000000.0,1712.0,1057.335294117647
,,,1713000000.0,1713.0,1057.076023391813
,,,1714000000.0,1714.0,1057.1286549707602
,,,1715000000.0,1715.0,1056.6062992125985
,,,1716000000.0,1716.0,1057.1686046511627
,,,1717000000.0,1717.0,1056.9709302325582
,,,1718000000.0,1718.0,1057.093023255814
,,,1719000000.0,1719.0,1057.5895953757226
,,,1720000000.0,1720.0,1057.4335260115606
,,,1721000000.0,1721.0,1054.2393162393162
,,,1722000000.0,1722.0,1056.970760233918
,,,1723000000.0,1723.0,1056.7558139534883
,,,1724000000.0,1724.0,1056.9289940828403
,,,1725000000.0,1725.0,1057.1764705882354
,,,1726000000.0,1726.0,1057.1849710982658
,,,1727000000.0,1727.0,1057.3197674418604
,,,1728000000.0,1728.0,1057.1345029239767
,,,1729000000.0,1729.0,1057.2267441860465
,,,1730000000.0,1730.0,1056.9473684210527
,,,1731000000.0,1731.0,1057.0689655172414
,,,1732000000.0,1732.0,1057.1849710982658
,,,1733000000.0,1733.0,1057.2209302325582
,,,1734000000.0,1734.0,1057.2832369942196
,,,1735000000.0,1735.0,1056.8502994011976
,,,1736000000.0,1736.0,1056.7309941520468
,,,1737000000.0,1737.0,1056.8735632183907
,,,1738000000.0,1738.0,1056.7758620689656
,,,1739000000.0,1739.0,1051.2867647058824
,,,1740000000.0,1740.0,1008.2469879518072
,,,1741000000.0,1741.0,1051.5172413793102
,,,1742000000.0,1742.0,1056.8685714285714
,,,1743000000.0,1743.0,1056.7076023391812
,,,1744000000.0,1744.0,1056.3063583815028
,,,1745000000.0,1745.0,1056.923976608187
,,,1746000000.0,1746.0,1057.335294117647
,,,1747000000.0,1747.0,1057.3859649122808
,,,1748000000.0,1748.0,1057.1860465116279
,,,1749000000.0,1749.0,1057.4912280701753
,,,1750000000.0,1750.0,1057.656976744186
,,,1751000000.0,1751.0,1057.894117647059
,,,1752000000.0,1752.0,1057.1420118343194
,,,1753000000.0,1753.0,1058.795321637427
,,,1754000000.0,1754.0,1057.233918128655
,,,1755000000.0,1755.0,1057.470238095238
,,,1756000000.0,1756.0,1057.1705882352942
,,,1757000000.0,1757.0,1056.9476744186047
,,,1758000000.0,1758.0,1057.0059171597634
,,,1759000000.0,1759.0,1057.0877192982457
,,,1760000000.0,1760.0,1057.1235294117646
,,,1761000000.0,1761.0,1057.7416666666666
,,,1762000000.0,1762.0,1057.0514285714285
,,,1763000000.0,1763.0,1057.1142857142856
,,,1764000000.0,1764.0,1056.8488372093022
,,,1765000000.0,1765.0,1056.609375
,,,1766000000.0,1766.0,1059.4335260115606
,,,1767000000.0,1767.0,1057.2882352941176
,,,1768000000.0,1768.0,1057.251461988304
,,,1769000000.0,1769.0,1057.370588235294
,,,1770000000.0,1770.0,1057.3372781065088
,,,1771000000.0,1771.0,1053.7674418604652
,,,1772000000.0,1772.0,1058.2558139534883
,,,1773000000.0,1773.0,1059.2280701754387
,,,1774000000.0,1774.0,1057.0828402366865
,,,1775000000.0,1775.0,1056.9526627218936
,,,1776000000.0,1776.0,1057.1812865497077
,,,1777000000.0,1777.0,1057.046511627907
,,,1778000000.0,1778.0,1057.1046511627908
,,,1779000000.0,1779.0,1057.1754385964912
,,,1780000000.0,1780.0,1057.271676300578
,,,1781000000.0,1781.0,1057.5409836065573
,,,1782000000.0,1782.0,1056.796511627907
,,,1783000000.0,1783.0,1056.4514285714286
,,,1784000000.0,1784.0,1056.534090909091
,,,1785000000.0,1785.0,1058.625
,,,1786000000.0,1786.0,1057.9005847953217
,,,1787000000.0,1787.0,1057.0591715976332
,,,1788000000.0,1788.0,1056.8011695906432
,,,1789000000.0,1789.0,1057.169590643275
,,,1790000000.0,1790.0,1057.1235294117646
,,,1791000000.0,1791.0,1057.1117647058823
,,,1792000000.0,1792.0,1057.140350877193
,,,1793000000.0,1793.0,1057.1812865497077
,,,1794000000.0,1794.0,1053.508875739645
,,,1795000000.0,1795.0,1057.202380952381
,,,1796000000.0,1796.0,1057.0520231213873
,,,1797000000.0,1797.0,1058.2456140350878
,,,1798000000.0,1798.0,1057.1744186046512
,,,1799000000.0,1799.0,1057.1941176470589
,,,1800000000.0,1800.0,1057.1686046511627
,,,1801000000.0,1801.0,1057.326388888889
,,,1802000000.0,1802.0,1057.0
,,,1803000000.0,1803.0,1057.1065088757396
,,,1804000000.0,1804.0,1057.1461988304093
,,,1805000000.0,1805.0,1056.7440476190477
,,,1806000000.0,1806.0,1058.5058139534883
,,,1807000000.0,1807.0,1057.3546511627908
,,,1808000000.0,1808.0,1057.393063583815
,,,1809000000.0,1809.0,1057.5116279069769
,,,1810000000.0,1810.0,1057.3953488372092
,,,1811000000.0,1811.0,1057.1849710982658
,,,1812000000.0,1812.0,1057.224852071006
,,,1813000000.0,1813.0,1057.0526315789473
,,,1814000000.0,1814.0,1057.156976744186
,,,1815000000.0,1815.0,1057.0692307692307
,,,1816000000.0,1816.0,1057.157894736842
,,,1817000000.0,1817.0,1057.0
,,,1818000000.0,1818.0,1056.9651162790697
,,,1819000000.0,1819.0,1057.3837209302326
,,,1820000000.0,1820.0,1058.6473988439307
,,,1821000000.0,1821.0,1057.7459016393443
,,,1822000000.0,1822.0,1056.757225433526
,,,1823000000.0,1823.0,1058.7514450867052
,,,1824000000.0,1824.0,1056.835294117647
,,,1825000000.0,1825.0,1057.0479041916167
,,,1826000000.0,1826.0,1058.204678362573
,,,1827000000.0,1827.0,1057.157894736842
,,,1828000000.0,1828.0,1057.810650887574
,,,1829000000.0,1829.0,1057.187134502924
,,,1830000000.0,1830.0,1057.157894736842
,,,1831000000.0,1831.0,1057.2176470588236
,,,1832000000.0,1832.0,1057.5232558139535
,,,1833000000.0,1833.0,1057.343023255814
,,,1834000000.0,1834.0,1054.335294117647
,,,1835000000.0,1835.0,1057.1005917159764
,,,1836000000.0,1836.0,1058.5906432748538
,,,1837000000.0,1837.0,1057.0818713450292
,,,1838000000.0,1838.0,1057.0419161676646
,,,1839000000.0,1839.0,1058.6744186046512
,,,1840000000.0,1840.0,985.4573643410853
,,,1841000000.0,1841.0,1060.6311475409836
,,,1842000000.0,1842.0,1059.1445086705203
,,,1843000000.0,1843.0,1056.9767441860465
,,,1844000000.0,1844.0,1057.0342857142857
,,,1845000000.0,1845.0,1057.0058823529412
,,,1846000000.0,1846.0,1057.0697674418604
,,,1847000000.0,1847.0,1058.656976744186
,,,1848000000.0,1848.0,1057.169590643275
,,,1849000000.0,1849.0,1057.2411764705882
,,,1850000000.0,1850.0,1057.5232558139535
,,,1851000000.0,1851.0,1057.4855491329479
,,,1852000000.0,1852.0,1057.0833333333333
,,,1853000000.0,1853.0,1056.9651162790697
,,,1854000000.0,1854.0,1057.2865497076023
,,,1855000000.0,1855.0,1057.1065088757396
,,,1856000000.0,1856.0,1057.360465116279
,,,1857000000.0,1857.0,1058.878612716763
,,,1858000000.0,1858.0,1057.608187134503
,,,1859000000.0,1859.0,1057.7209302325582
,,,1860000000.0,1860.0,1057.5174418604652
,,,1861000000.0,1861.0,1049.3241379310346
,,,1862000000.0,1862.0,1057.028901734104
,,,1863000000.0,1863.0,1057.1676300578035
,,,1864000000.0,1864.0,1057.1445086705203
,,,1865000000.0,1865.0,1056.7307692307693
,,,1866000000.0,1866.0,1058.4161849710983
,,,1867000000.0,1867.0,1057.2764705882353
,,,1868000000.0,1868.0,1057.2235294117647
,,,1869000000.0,1869.0,1057.0755813953488
,,,1870000000.0,1870.0,1057.2674418604652
,,,1871000000.0,1871.0,1057.1834319526627
,,,1872000000.0,1872.0,1057.298245614035
,,,1873000000.0,1873.0,1057.0233918128654
,,,1874000000.0,1874.0,1057.2189349112425
,,,1875000000.0,1875.0,1056.9756097560976
,,,1876000000.0,1876.0,1057.169590643275
,,,1877000000.0,1877.0,1056.8639053254437
,,,1878000000.0,1878.0,1056.5953757225434
,,,1879000000.0,1879.0,1057.612716763006
,,,1880000000.0,1880.0,1057.157894736842
,,,1881000000.0,1881.0,1057.575
,,,1882000000.0,1882.0,1056.766081871345
,,,1883000000.0,1883.0,1056.6744186046512
,,,1884000000.0,1884.0,1056.6114285714286
,,,1885000000.0,1885.0,1057.2209302325582
,,,1886000000.0,1886.0,1057.3720930232557
,,,1887000000.0,1887.0,1057.4035087719299
,,,1888000000.0,1888.0,1057.3662790697674
,,,1889000000.0,1889.0,1057.4176470588236
,,,1890000000.0,1890.0,1057.140350877193
,,,1891000000.0,1891.0,1058.9767441860465
,,,1892000000.0,1892.0,1057.0650887573966
,,,1893000000.0,1893.0,1056.6941176470589
,,,1894000000.0,1894.0,1056.7413793103449
,,,1895000000.0,1895.0,1057.047619047619
,,,1896000000.0,1896.0,1059.1479289940828
,,,1897000000.0,1897.0,1057.1802325581396
,,,1898000000.0,1898.0,1057.270588235294
,,,1899000000.0,1899.0,1057.2163742690059
,,,1900000000.0,1900.0,1057.1286549707602
,,,1901000000.0,1901.0,1057.7355371900826
,,,1902000000.0,1902.0,1056.8529411764705
,,,1903000000.0,1903.0,1057.2774566473988
,,,1904000000.0,1904.0,1056.9941860465117
,,,1905000000.0,1905.0,1056.9285714285713
,,,1906000000.0,1906.0,1057.6783625730993
,,,1907000000.0,1907.0,1057.070588235294
,,,1908000000.0,1908.0,1057.8538011695907
,,,1909000000.0,1909.0,1058.4594594594594
,,,1910000000.0,1910.0,1053.798245614035
,,,1911000000.0,1911.0,1057.0714285714287
,,,1912000000.0,1912.0,1056.7802197802198
,,,1913000000.0,1913.0,1032.1904761904761
,,,1914000000.0,1914.0,1031.9213483146068
,,,1915000000.0,1915.0,1031.8837209302326
,,,1916000000.0,1916.0,1031.6136363636363
,,,1917000000.0,1917.0,1031.4662921348315
,,,1918000000.0,1918.0,1031.4180790960452
,,,1919000000.0,1919.0,1031.4550561797753
,,,1920000000.0,1920.0,1031.409090909091
,,,1921000000.0,1921.0,1027.928057553957
,,,1922000000.0,1922.0,1031.7590361445782
,,,1923000000.0,1923.0,1031.664705882353
,,,1924000000.0,1924.0,1033.7022471910113
,,,1925000000.0,1925.0,1031.6724137931035
,,,1926000000.0,1926.0,1031.8426966292134
,,,1927000000.0,1927.0,1033.406779661017
,,,1928000000.0,1928.0,1031.5085714285715
,,,1929000000.0,1929.0,1032.6460674157304
,,,1930000000.0,1930.0,1032.2429378531074
,,,1931000000.0,1931.0,1031.870786516854
,,,1932000000.0,1932.0,1031.8426966292134
,,,1933000000.0,1933.0,1028.6440677966102
,,,1934000000.0,1934.0,1031.9325842696628
,,,1935000000.0,1935.0,1032.2556818181818
,,,1936000000.0,1936.0,1033.2857142857142
,,,1937000000.0,1937.0,1031.840909090909
,,,1938000000.0,1938.0,1031.8135593220338
,,,1939000000.0,1939.0,1031.355421686747
,,,1940000000.0,1940.0,1032.1333333333334
,,,1941000000.0,1941.0,1048.3529411764705
,,,1942000000.0,1942.0,1031.061797752809
,,,1943000000.0,1943.0,1031.7078651685392
,,,1944000000.0,1944.0,1031.8333333333333
,,,1945000000.0,1945.0,1031.7426900584796
,,,1946000000.0,1946.0,1031.7865168539327
,,,1947000000.0,1947.0,1031.5955056179776
,,,1948000000.0,1948.0,1031.819209039548
,,,1949000000.0,1949.0,1031.4213483146068
,,,1950000000.0,1950.0,1032.0842696629213
,,,1951000000.0,1951.0,1032.1460674157304
,,,1952000000.0,1952.0,1031.8988764044943
,,,1953000000.0,1953.0,1032.24
,,,1954000000.0,1954.0,1032.3898305084747
,,,1955000000.0,1955.0,1032.0
,,,1956000000.0,1956.0,1031.7586206896551
,,,1957000000.0,1957.0,1031.9080459770114
,,,1958000000.0,1958.0,1032.4545454545455
,,,1959000000.0,1959.0,1031.8258426966293
,,,1960000000.0,1960.0,1031.9774011299435
,,,1961000000.0,1961.0,1032.1968503937007
,,,1962000000.0,1962.0,1031.9116022099447
,,,1963000000.0,1963.0,1031.8033707865168
,,,1964000000.0,1964.0,1032.1444444444444
,,,1965000000.0,1965.0,1032.2761194029852
,,,1966000000.0,1966.0,1031.9830508474577
,,,1967000000.0,1967.0,1031.5112359550562
,,,1968000000.0,1968.0,1031.2865168539327
,,,1969000000.0,1969.0,1031.6666666666667
,,,1970000000.0,1970.0,1031.5056179775281
,,,1971000000.0,1971.0,1028.556179775281
,,,1972000000.0,1972.0,1031.7078651685392
,,,1973000000.0,1973.0,1031.370786516854
,,,1974000000.0,1974.0,1031.7288135593221
,,,1975000000.0,1975.0,1031.9310344827586
,,,1976000000.0,1976.0,1031.7089552238806
,,,1977000000.0,1977.0,1031.6969696969697
,,,1978000000.0,1978.0,1031.8930817610062
,,,1979000000.0,1979.0,1014.2715231788079
,,,1980000000.0,1980.0,978.578947368421
,,,1981000000.0,1981.0,1027.9652777777778
,,,1982000000.0,1982.0,1032.1767955801106
,,,1983000000.0,1983.0,1031.8651685393259
,,,1984000000.0,1984.0,1031.4
,,,1985000000.0,1985.0,1031.8150289017342
,,,1986000000.0,1986.0,1032.5084745762713
,,,1987000000.0,1987.0,1031.7386363636363
,,,1988000000.0,1988.0,1033.0564971751412
,,,1989000000.0,1989.0,1031.9885714285715
,,,1990000000.0,1990.0,1031.9772727272727
,,,1991000000.0,1991.0,1033.112359550562
,,,1992000000.0,1992.0,1031.817142857143
,,,1993000000.0,1993.0,1032.0564971751412
,,,1994000000.0,1994.0,1031.7314285714285
,,,1995000000.0,1995.0,1031.7848837209303
,,,1996000000.0,1996.0,1031.8228571428572
,,,1997000000.0,1997.0,1031.4367816091954
,,,1998000000.0,1998.0,1032.4550561797753
,,,1999000000.0,1999.0,1031.8863636363637
,,,2000000000.0,2000.0,1031.659090909091
,,,2001000000.0,2001.0,1032.336
,,,2002000000.0,2002.0,1032.0331491712707
,,,2003000000.0,2003.0,1031.804469273743
,,,2004000000.0,2004.0,1032.3555555555556
,,,2005000000.0,2005.0,1031.6988636363637
,,,2006000000.0,2006.0,1031.949152542373
,,,2007000000.0,2007.0,1031.8932584269662
,,,2008000000.0,2008.0,1031.556179775281
,,,2009000000.0,2009.0,1033.316384180791
,,,2010000000.0,2010.0,1032.0898876404494
,,,2011000000.0,2011.0,1032.0842696629213
,,,2012000000.0,2012.0,1032.5367231638418
,,,2013000000.0,2013.0,1032.4213483146068
,,,2014000000.0,2014.0,1031.6067415730338
,,,2015000000.0,2015.0,1022.7480314960629
,,,2016000000.0,2016.0,1033.112359550562
,,,2017000000.0,2017.0,1031.5505617977528
,,,2018000000.0,2018.0,1031.5649717514125
,,,2019000000.0,2019.0,1031.8863636363637
,,,2020000000.0,2020.0,1031.7005649717514
,,,2021000000.0,2021.0,1027.5645161290322
,,,2022000000.0,2022.0,1031.8212290502793
,,,2023000000.0,2023.0,1031.6723163841807
,,,2024000000.0,2024.0,1032.0790960451977
,,,2025000000.0,2025.0,1031.5144508670521
,,,2026000000.0,2026.0,1032.3519553072626
,,,2027000000.0,2027.0,1032.1022727272727
,,,2028000000.0,2028.0,1031.9775280898875
,,,2029000000.0,2029.0,1031.8988764044943
,,,2030000000.0,2030.0,1031.7897727272727
,,,2031000000.0,2031.0,1031.8352272727273
,,,2032000000.0,2032.0,1031.8352272727273
,,,2033000000.0,2033.0,1031.9829545454545
,,,2034000000.0,2034.0,1032.16091954023
,,,2035000000.0,2035.0,1032.3714285714286
,,,2036000000.0,2036.0,1037.1516853932585
,,,2037000000.0,2037.0,1032.542372881356
,,,2038000000.0,2038.0,1031.308988764045
,,,2039000000.0,2039.0,1033.0621468926554
,,,2040000000.0,2040.0,1034.0112359550562
,,,2041000000.0,2041.0,1031.525179856115
,,,2042000000.0,2042.0,967.0642857142857
,,,2043000000.0,2043.0,1031.7777777777778
,,,2044000000.0,2044.0,1031.8170731707316
,,,2045000000.0,2045.0,1025.1679389312976
,,,2046000000.0,2046.0,1033.0388888888888
,,,2047000000.0,2047.0,1031.5111111111112
,,,2048000000.0,2048.0,1032.4301675977654
,,,2049000000.0,2049.0,961.2258064516129
,,,2050000000.0,2050.0,1020.5217391304348
,,,2051000000.0,2051.0,1093.391304347826
,,,2052000000.0,2052.0,1121.0
,,,2053000000.0,2053.0,9857.0
,,,2054000000.0,2054.0,1035.9933333333333
,,,2055000000.0,2055.0,1033.9186046511627
,,,2056000000.0,2056.0,1031.314606741573
,,,2057000000.0,2057.0,1031.2359550561798
,,,2058000000.0,2058.0,1031.497175141243
,,,2059000000.0,2059.0,1031.9550561797753
,,,2060000000.0,2060.0,1031.691011235955
,,,2061000000.0,2061.0,1028.5849056603774
,,,2062000000.0,2062.0,1035.6022099447514
,,,2063000000.0,2063.0,1028.655172413793
,,,2064000000.0,2064.0,1188.5531914893618
,,,2068000000.0,2068.0,1058.107438016529
,,,2069000000.0,2069.0,1057.4127906976744
,,,2070000000.0,2070.0,1058.7441860465117
,,,2071000000.0,2071.0,1053.7470588235294
,,,2072000000.0,2072.0,1057.5549132947976
,,,2073000000.0,2073.0,1057.6473988439307
,,,2074000000.0,2074.0,1057.3625730994152
,,,2075000000.0,2075.0,1060.3841463414635
,,,2076000000.0,2076.0,1058.153409090909
,,,2077000000.0,2077.0,1059.4886363636363
,,,2078000000.0,2078.0,1060.4157303370787
,,,2079000000.0,2079.0,1058.8483146067415
,,,2080000000.0,2080.0,1045.7941176470588
,,,2081000000.0,2081.0,1061.5403225806451
,,,2082000000.0,2082.0,1059.7277777777779
,,,2083000000.0,2083.0,1059.0786516853932
,,,2084000000.0,2084.0,1057.758426966292
,,,2085000000.0,2085.0,1029.5911949685535
,,,2086000000.0,2086.0,1060.758426966292
,,,2087000000.0,2087.0,1059.2078651685392
,,,2088000000.0,2088.0,1059.1573033707866
,,,2089000000.0,2089.0,976.7752808988764
,,,2090000000.0,2090.0,459.97860962566847
,,,2091000000.0,2091.0,1053.2603550295858
,,,2092000000.0,2092.0,1057.9
,,,2093000000.0,2093.0,1057.1515151515152
,,,2094000000.0,2094.0,1057.360759493671
,,,2095000000.0,2095.0,1056.7951807228915
,,,2096000000.0,2096.0,1057.1220930232557
,,,2097000000.0,2097.0,1057.1929824561403
,,,2098000000.0,2098.0,1057.701754385965
,,,2099000000.0,2099.0,1057.0523255813953
,,,2100000000.0,2100.0,1056.8720930232557
,,,2101000000.0,2101.0,1054.7659574468084
,,,2102000000.0,2102.0,1056.5232558139535
,,,2103000000.0,2103.0,1056.632183908046
,,,2104000000.0,2104.0,1056.4244186046512
,,,2105000000.0,2105.0,1056.8235294117646
,,,2106000000.0,2106.0,1057.0173410404625
,,,2107000000.0,2107.0,1056.9651162790697
,,,2108000000.0,2108.0,1057.3081395348838
,,,2109000000.0,2109.0,1057.1952662721894
,,,2110000000.0,2110.0,1057.5263157894738
,,,2111000000.0,2111.0,1054.7514450867052
,,,2112000000.0,2112.0,1057.3801169590643
,,,2113000000.0,2113.0,1057.3567251461989
,,,2114000000.0,2114.0,1053.7058823529412
,,,2115000000.0,2115.0,1057.4920634920634
,,,2116000000.0,2116.0,1057.242774566474
,,,2117000000.0,2117.0,1057.7543859649122
,,,2118000000.0,2118.0,1057.546511627907
,,,2119000000.0,2119.0,1057.1005917159764
,,,2120000000.0,2120.0,1056.9941176470588
,,,2121000000.0,2121.0,1061.4453781512605
,,,2122000000.0,2122.0,1057.2267441860465
,,,2123000000.0,2123.0,1057.139534883721
,,,2124000000.0,2124.0,1058.4327485380118
,,,2125000000.0,2125.0,1057.2155688622754
,,,2126000000.0,2126.0,1057.2189349112425
,,,2127000000.0,2127.0,1057.0346820809248
,,,2128000000.0,2128.0,1057.208092485549
,,,2129000000.0,2129.0,1057.1470588235295
,,,2130000000.0,2130.0,1057.270588235294
,,,2131000000.0,2131.0,1057.1988304093568
,,,2132000000.0,2132.0,1057.0238095238096
,,,2133000000.0,2133.0,1057.0058479532163
,,,2134000000.0,2134.0,1057.1882352941177
,,,2135000000.0,2135.0,1317.1851851851852
,,,2136000000.0,2136.0,1173.9933774834437
,,,2137000000.0,2137.0,1075.0654761904761
,,,2138000000.0,2138.0,1057.2413793103449
,,,2139000000.0,2139.0,1057.3485714285714
,,,2140000000.0,2140.0,1057.1371428571429
,,,2141000000.0,2141.0,1064.6095238095238
,,,2142000000.0,2142.0,1030.9646017699115
,,,2143000000.0,2143.0,946.8151260504202
,,,2144000000.0,2144.0,1085.5323741007194
,,,2145000000.0,2145.0,1052.0833333333333
,,,2146000000.0,2146.0,1059.3508771929824
,,,2147000000.0,2147.0,1057.156976744186
,,,2148000000.0,2148.0,1057.2093023255813
,,,2149000000.0,2149.0,1057.1352941176472
,,,2150000000.0,2150.0,1057.280701754386
,,,2151000000.0,2151.0,1057.0818713450292
,,,2152000000.0,2152.0,1057.047619047619
,,,2153000000.0,2153.0,1057.0058139534883
,,,2154000000.0,2154.0,1056.9649122807018
,,,2155000000.0,2155.0,1056.8809523809523
,,,2156000000.0,2156.0,1056.8901734104047
,,,2157000000.0,2157.0,1056.812865497076
,,,2158000000.0,2158.0,1057.2325581395348
,,,2159000000.0,2159.0,1059.0872093023256
,,,2160000000.0,2160.0,1057.1918604651162
,,,2161000000.0,2161.0,1053.1319444444443
,,,2162000000.0,2162.0,1056.6057142857144
,,,2163000000.0,2163.0,1056.610465116279
,,,2164000000.0,2164.0,1057.076923076923
,,,2165000000.0,2165.0,1057.3577235772357
,,,2166000000.0,2166.0,1057.7093023255813
,,,2167000000.0,2167.0,1057.3630952380952
,,,2168000000.0,2168.0,1057.1637426900584
,,,2169000000.0,2169.0,1057.204678362573
,,,2170000000.0,2170.0,1057.3176470588235
,,,2171000000.0,2171.0,1057.1754385964912
,,,2172000000.0,2172.0,1057.06432748538
,,,2173000000.0,2173.0,1057.129411764706
,,,2174000000.0,2174.0,1057.233918128655
,,,2175000000.0,2175.0,1056.8520710059172
,,,2176000000.0,2176.0,1057.2558139534883
,,,2177000000.0,2177.0,1057.795321637427
,,,2178000000.0,2178.0,1058.8313953488373
,,,2179000000.0,2179.0,1057.4823529411765
,,,2180000000.0,2180.0,1053.605882352941
,,,2181000000.0,2181.0,1052.4878048780488
,,,2182000000.0,2182.0,1056.8045977011495
,,,2183000000.0,2183.0,1056.5942857142857
,,,2184000000.0,2184.0,1056.5714285714287
,,,2185000000.0,2185.0,1056.7857142857142
,,,2186000000.0,2186.0,1057.156976744186
,,,2187000000.0,2187.0,1059.4566473988439
,,,2188000000.0,2188.0,1058.6959064327486
,,,2189000000.0,2189.0,1056.953488372093
,,,2190000000.0,2190.0,1053.3459119496856
,,,2191000000.0,2191.0,1053.4424242424243
,,,2192000000.0,2192.0,1057.3699421965318
,,,2193000000.0,2193.0,1057.450867052023
,,,2194000000.0,2194.0,1057.5680473372781
,,,2195000000.0,2195.0,1057.1470588235295
,,,2196000000.0,2196.0,1057.3352601156068
,,,2197000000.0,2197.0,1057.421052631579
,,,2198000000.0,2198.0,1057.0588235294117
,,,2199000000.0,2199.0,1057.1860465116279
,,,2200000000.0,2200.0,1056.9941520467837
,,,2201000000.0,2201.0,1054.304
,,,2202000000.0,2202.0,1056.9597701149426
,,,2203000000.0,2203.0,1056.948275862069
,,,2204000000.0,2204.0,1057.0514285714285
,,,2205000000.0,2205.0,1057.1301775147929
,,,2206000000.0,2206.0,1057.0116959064328
,,,2207000000.0,2207.0,1057.030487804878
,,,2208000000.0,2208.0,1057.0409356725147
,,,2209000000.0,2209.0,1056.8538011695907
,,,2210000000.0,2210.0,1057.4561403508771
,,,2211000000.0,2211.0,1058.1235294117646
,,,2212000000.0,2212.0,1056.9941520467837
,,,2213000000.0,2213.0,1027.3216374269007
,,,2214000000.0,2214.0,1057.1040462427745
,,,2215000000.0,2215.0,1057.3484848484848
,,,2216000000.0,2216.0,1057.1882352941177
,,,2217000000.0,2217.0,1057.2267441860465
,,,2218000000.0,2218.0,1057.3023255813953
,,,2219000000.0,2219.0,1057.453488372093
,,,2220000000.0,2220.0,1057.5
,,,2221000000.0,2221.0,1051.4344827586208
,,,2222000000.0,2222.0,1057.1686046511627
,,,2223000000.0,2223.0,1057.3233532934132
,,,2224000000.0,2224.0,1057.3121387283236
,,,2225000000.0,2225.0,1057.0118343195265
,,,2226000000.0,2226.0,1057.3735632183907
,,,2227000000.0,2227.0,1057.150289017341
,,,2228000000.0,2228.0,1057.2662721893491
,,,2229000000.0,2229.0,1056.8047337278106
,,,2230000000.0,2230.0,1057.1046511627908
,,,2231000000.0,2231.0,1057.0058139534883
,,,2232000000.0,2232.0,1056.9651162790697
,,,2233000000.0,2233.0,1058.9186046511627
,,,2234000000.0,2234.0,1057.2823529411764
,,,2235000000.0,2235.0,1057.2395209580839
,,,2236000000.0,2236.0,1057.092485549133
,,,2237000000.0,2237.0,1057.4176470588236
,,,2238000000.0,2238.0,1057.1279069767443
,,,2239000000.0,2239.0,1057.2470588235294
,,,2240000000.0,2240.0,1057.1286549707602
,,,2241000000.0,2241.0,1052.5691056910568
,,,2242000000.0,2242.0,1056.3806818181818
,,,2243000000.0,2243.0,1008.4580152671756
,,,2244000000.0,2244.0,1056.8757396449705
,,,2245000000.0,2245.0,1056.7278106508875
,,,2246000000.0,2246.0,1060.2209302325582
,,,2247000000.0,2247.0,1058.3953488372092
,,,2248000000.0,2248.0,1057.2558139534883
,,,2249000000.0,2249.0,1057.0350877192982
,,,2250000000.0,2250.0,1057.0406976744187
,,,2251000000.0,2251.0,1057.3720930232557
,,,2252000000.0,2252.0,1057.298245614035
,,,2253000000.0,2253.0,1057.453488372093
,,,2254000000.0,2254.0,1058.9476744186047
,,,2255000000.0,2255.0,1057.1130952380952
,,,2256000000.0,2256.0,1056.7803468208092
,,,2257000000.0,2257.0,1056.8150289017342
,,,2258000000.0,2258.0,1057.1775147928995
,,,2259000000.0,2259.0,1056.9302325581396
,,,2260000000.0,2260.0,1056.796511627907
,,,2261000000.0,2261.0,1054.9752066115702
,,,2262000000.0,2262.0,1056.78612716763
,,,2263000000.0,2263.0,1057.4335260115606
,,,2264000000.0,2264.0,1057.2383720930231
,,,2265000000.0,2265.0,1059.503816793893
,,,2266000000.0,2266.0,1057.1156069364163
,,,2267000000.0,2267.0,1057.208092485549
,,,2268000000.0,2268.0,1057.3058823529411
,,,2269000000.0,2269.0,1057.3081395348838
,,,2270000000.0,2270.0,1057.3779069767443
,,,2271000000.0,2271.0,1057.187134502924
,,,2272000000.0,2272.0,1057.169590643275
,,,2273000000.0,2273.0,1058.639534883721
,,,2274000000.0,2274.0,1057.3411764705882
,,,2275000000.0,2275.0,1057.40625
,,,2276000000.0,2276.0,1057.4883720930231
,,,2277000000.0,2277.0,1057.4502923976609
,,,2278000000.0,2278.0,1057.5406976744187
,,,2279000000.0,2279.0,1057.3546511627908
,,,2280000000.0,2280.0,1057.3625730994152
,,,2281000000.0,2281.0,1057.3146853146852
,,,2282000000.0,2282.0,1056.88
,,,2283000000.0,2283.0,1057.2023121387283
,,,2284000000.0,2284.0,1058.2696629213483
,,,2285000000.0,2285.0,1058.1479289940828
,,,2286000000.0,2286.0,1060.52
,,,2287000000.0,2287.0,1059.9717514124293
,,,2288000000.0,2288.0,1059.48
,,,2289000000.0,2289.0,1059.3179190751446
,,,2290000000.0,2290.0,1061.9714285714285
,,,2291000000.0,2291.0,1058.6162790697674
,,,2292000000.0,2292.0,1059.0227272727273
,,,2293000000.0,2293.0,1057.867816091954
,,,2294000000.0,2294.0,1057.0941176470587
,,,2295000000.0,2295.0,1056.8982035928143
,,,2296000000.0,2296.0,1056.8837209302326
,,,2297000000.0,2297.0,1057.8197674418604
,,,2298000000.0,2298.0,1056.8588235294117
,,,2299000000.0,2299.0,1056.8662790697674
,,,2300000000.0,2300.0,1056.9298245614036
,,,2301000000.0,2301.0,1052.4416666666666
,,,2302000000.0,2302.0,1057.3953488372092
,,,2303000000.0,2303.0,1057.4011627906978
,,,2304000000.0,2304.0,1057.6
,,,2305000000.0,2305.0,1056.868263473054
,,,2306000000.0,2306.0,1056.672514619883
,,,2307000000.0,2307.0,1057.0591715976332
,,,2308000000.0,2308.0,1057.187134502924
,,,2309000000.0,2309.0,1057.2307692307693
,,,2310000000.0,2310.0,1058.629411764706
,,,2311000000.0,2311.0,1054.296511627907
,,,2312000000.0,2312.0,1056.9186046511627
,,,2313000000.0,2313.0,1056.7309941520468
,,,2314000000.0,2314.0,1056.8011695906432
,,,2315000000.0,2315.0,1056.3863636363637
,,,2316000000.0,2316.0,1057.1470588235295
,,,2317000000.0,2317.0,1057.0529411764705
,,,2318000000.0,2318.0,1056.5263157894738
,,,2319000000.0,2319.0,1056.5263157894738
,,,2320000000.0,2320.0,1056.6374269005848
,,,2321000000.0,2321.0,1057.1056910569105
,,,2322000000.0,2322.0,1056.9884393063585
,,,2323000000.0,2323.0,1056.450867052023
,,,2324000000.0,2324.0,1056.699421965318
,,,2325000000.0,2325.0,1055.1349206349207
,,,2326000000.0,2326.0,1057.035294117647
,,,2327000000.0,2327.0,1057.187134502924
,,,2328000000.0,2328.0,1057.0701754385964
,,,2329000000.0,2329.0,1058.4011976047905
,,,2330000000.0,2330.0,1056.7674418604652
,,,2331000000.0,2331.0,1057.0058139534883
,,,2332000000.0,2332.0,1057.122807017544
,,,2333000000.0,2333.0,1056.93567251462
,,,2334000000.0,2334.0,1056.7325581395348
,,,2335000000.0,2335.0,1057.0301204819277
,,,2336000000.0,2336.0,1056.8139534883721
,,,2337000000.0,2337.0,1056.9651162790697
,,,2338000000.0,2338.0,1056.7309941520468
,,,2339000000.0,2339.0,1056.9302325581396
,,,2340000000.0,2340.0,1056.8023255813953
,,,2341000000.0,2341.0,1057.5395683453237
,,,2342000000.0,2342.0,1057.296511627907
,,,2343000000.0,2343.0,1057.7134502923977
,,,2344000000.0,2344.0,987.1825396825396
,,,2345000000.0,2345.0,1057.1011904761904
,,,2346000000.0,2346.0,1057.0348837209303
,,,2347000000.0,2347.0,1057.0701754385964
,,,2348000000.0,2348.0,1056.9415204678362
,,,2349000000.0,2349.0,1056.9767441860465
,,,2350000000.0,2350.0,1056.8470588235293
,,,2351000000.0,2351.0,1053.4302325581396
,,,2352000000.0,2352.0,1056.6976744186047
,,,2353000000.0,2353.0,1056.953216374269
,,,2354000000.0,2354.0,1057.0059171597634
,,,2355000000.0,2355.0,1056.8639053254437
,,,2356000000.0,2356.0,1057.111111111111
,,,2357000000.0,2357.0,1057.4186046511627
,,,2358000000.0,2358.0,1057.4619883040937
,,,2359000000.0,2359.0,1059.1520467836258
,,,2360000000.0,2360.0,1057.3662790697674
,,,2361000000.0,2361.0,1057.579831932773
,,,2362000000.0,2362.0,1058.7052023121387
,,,2363000000.0,2363.0,1057.5057471264367
,,,2364000000.0,2364.0,1056.8265895953757
,,,2365000000.0,2365.0,1057.095238095238
,,,2366000000.0,2366.0,1057.1918604651162
,,,2367000000.0,2367.0,1057.4127906976744
,,,2368000000.0,2368.0,1058.9640718562873
,,,2369000000.0,2369.0,1056.8
,,,2370000000.0,2370.0,1057.0235294117647
,,,2371000000.0,2371.0,1056.8165680473373
,,,2372000000.0,2372.0,1056.8579881656806
,,,2373000000.0,2373.0,1056.7411764705882
,,,2374000000.0,2374.0,1056.9644970414201
,,,2375000000.0,2375.0,1057.0963855421687
,,,2376000000.0,2376.0,1057.0058479532163
,,,2377000000.0,2377.0,1057.6666666666667
,,,2378000000.0,2378.0,1057.1065088757396
,,,2379000000.0,2379.0,1057.1235294117646
,,,2380000000.0,2380.0,1057.5294117647059
,,,2381000000.0,2381.0,1049.6050420168067
,,,2382000000.0,2382.0,1057.4127906976744
,,,2383000000.0,2383.0,1057.4941860465117
,,,2384000000.0,2384.0,1057.2748538011697
,,,2385000000.0,2385.0,1057.125
,,,2386000000.0,2386.0,1056.7441860465117
,,,2387000000.0,2387.0,1056.8511904761904
,,,2388000000.0,2388.0,1057.0176470588235
,,,2389000000.0,2389.0,1058.0520231213873
,,,2390000000.0,2390.0,1057.7941176470588
,,,2391000000.0,2391.0,1053.8081395348838
,,,2392000000.0,2392.0,1057.4117647058824
,,,2393000000.0,2393.0,1057.1676646706587
,,,2394000000.0,2394.0,1057.070588235294
,,,2395000000.0,2395.0,1056.8934911242604
,,,2396000000.0,2396.0,1056.6959064327486
,,,2397000000.0,2397.0,1056.766081871345
,,,2398000000.0,2398.0,1056.929411764706
,,,2399000000.0,2399.0,1056.929411764706
,,,2400000000.0,2400.0,1057.0409356725147
,,,2401000000.0,2401.0,1053.2291666666667
,,,2402000000.0,2402.0,1057.0462427745665
,,,2403000000.0,2403.0,1057.121387283237
,,,2404000000.0,2404.0,1056.9367816091954
,,,2405000000.0,2405.0,1057.3869047619048
,,,2406000000.0,2406.0,1057.389534883721
,,,2407000000.0,2407.0,1057.3488372093022
,,,2408000000.0,2408.0,1057.3801169590643
,,,2409000000.0,2409.0,1057.406976744186
,,,2410000000.0,2410.0,1057.2151162790697
,,,2411000000.0,2411.0,1057.4736842105262
,,,2412000000.0,2412.0,1057.129411764706
,,,2413000000.0,2413.0,1056.953216374269
,,,2414000000.0,2414.0,1057.1538461538462
,,,2415000000.0,2415.0,1056.9615384615386
,,,2416000000.0,2416.0,1059.1162790697674
,,,2417000000.0,2417.0,1057.5058823529412
,,,2418000000.0,2418.0,1057.4883720930231
,,,2419000000.0,2419.0,1057.4302325581396
,,,2420000000.0,2420.0,1057.3372781065088
,,,2421000000.0,2421.0,1052.6446280991736
,,,2422000000.0,2422.0,1056.8742857142856
,,,2423000000.0,2423.0,1056.9595375722542
,,,2424000000.0,2424.0,1056.4393063583816
,,,2425000000.0,2425.0,1057.2235294117647
,,,2426000000.0,2426.0,1057.5087719298247
,,,2427000000.0,2427.0,1057.3720930232557
,,,2428000000.0,2428.0,1057.4127906976744
,,,2429000000.0,2429.0,1057.406976744186
,,,2430000000.0,2430.0,1057.5555555555557
,,,2431000000.0,2431.0,1053.913294797688
,,,2432000000.0,2432.0,1057.5263157894738
,,,2433000000.0,2433.0,1058.7134502923977
,,,2434000000.0,2434.0,1057.4
,,,2435000000.0,2435.0,1056.9642857142858
,,,2436000000.0,2436.0,1057.3372093023256
,,,2437000000.0,2437.0,1057.4651162790697
,,,2438000000.0,2438.0,1057.327485380117
,,,2439000000.0,2439.0,1058.7325581395348
,,,2440000000.0,2440.0,1057.4244186046512
,,,2441000000.0,2441.0,1052.8467741935483
,,,2442000000.0,2442.0,1057.1965317919075
,,,2443000000.0,2443.0,1057.3121387283236
,,,2444000000.0,2444.0,1063.2615384615385
,,,2445000000.0,2445.0,1007.4082840236687
,,,2446000000.0,2446.0,1057.387283236994
,,,2447000000.0,2447.0,1057.3333333333333
,,,2448000000.0,2448.0,1057.5204678362572
,,,2449000000.0,2449.0,1057.5872093023256
,,,2450000000.0,2450.0,1057.6300578034682
,,,2451000000.0,2451.0,1059.561403508772
,,,2452000000.0,2452.0,1057.3953488372092
,,,2453000000.0,2453.0,1059.0414201183432
,,,2454000000.0,2454.0,1056.894117647059
,,,2455000000.0,2455.0,1056.8630952380952
,,,2456000000.0,2456.0,1057.5348837209303
,,,2457000000.0,2457.0,1056.8343949044586
,,,2458000000.0,2458.0,1057.5365853658536
,,,2459000000.0,2459.0,1057.4709302325582
,,,2460000000.0,2460.0,1057.391812865497
,,,2461000000.0,2461.0,1049.3356643356644
,,,2462000000.0,2462.0,1057.0514285714285
,,,2463000000.0,2463.0,1056.8479532163742
,,,2464000000.0,2464.0,1057.9768786127167
,,,2465000000.0,2465.0,1056.953125
,,,2466000000.0,2466.0,1057.6198830409357
,,,2467000000.0,2467.0,1056.953488372093
,,,2468000000.0,2468.0,1057.1988304093568
,,,2469000000.0,2469.0,1057.2267441860465
,,,2470000000.0,2470.0,1057.029239766082
,,,2471000000.0,2471.0,1057.1918604651162
,,,2472000000.0,2472.0,1057.1627906976744
,,,2473000000.0,2473.0,1057.172619047619
,,,2474000000.0,2474.0,1057.0426829268292
,,,2475000000.0,2475.0,1057.2560975609756
,,,2476000000.0,2476.0,1057.3391812865498
,,,2477000000.0,2477.0,1057.2732558139535
,,,2478000000.0,2478.0,1057.3823529411766
,,,2479000000.0,2479.0,1057.360465116279
,,,2480000000.0,2480.0,1057.2558139534883
,,,2481000000.0,2481.0,1058.7333333333333
,,,2482000000.0,2482.0,1057.3508771929824
,,,2483000000.0,2483.0,1057.4883720930231
,,,2484000000.0,2484.0,1057.5348837209303
,,,2485000000.0,2485.0,1057.3393939393939
,,,2486000000.0,2486.0,1057.3720930232557
,,,2487000000.0,2487.0,1057.406976744186
,,,2488000000.0,2488.0,1057.2865497076023
,,,2489000000.0,2489.0,1057.2601156069363
,,,2490000000.0,2490.0,1059.9767441860465
,,,2491000000.0,2491.0,1060.6162790697674
,,,2492000000.0,2492.0,1057.1976744186047
,,,2493000000.0,2493.0,1057.0755813953488
,,,2494000000.0,2494.0,1057.1812865497077
,,,2495000000.0,2495.0,1056.94578313253
,,,2496000000.0,2496.0,1056.9593023255813
,,,2497000000.0,2497.0,1056.8235294117646
,,,2498000000.0,2498.0,1056.9011627906978
,,,2499000000.0,2499.0,1056.795321637427
,,,2500000000.0,2500.0,1056.894117647059
,,,2501000000.0,2501.0,1047.780487804878
,,,2502000000.0,2502.0,1057.1257142857144
,,,2503000000.0,2503.0,1056.7456647398844
,,,2504000000.0,2504.0,1057.680473372781
,,,2505000000.0,2505.0,1057.3609467455622
,,,2506000000.0,2506.0,1058.1715976331361
,,,2507000000.0,2507.0,1057.1461988304093
,,,2508000000.0,2508.0,1057.1453488372092
,,,2509000000.0,2509.0,1056.9823529411765
,,,2510000000.0,2510.0,1057.1918604651162
,,,2511000000.0,2511.0,1057.1812865497077
,,,2512000000.0,2512.0,1057.1775147928995
,,,2513000000.0,2513.0,1059.1065088757396
,,,2514000000.0,2514.0,1056.9763313609467
,,,2515000000.0,2515.0,1057.0
,,,2516000000.0,2516.0,1058.549132947977
,,,2517000000.0,2517.0,1057.2456140350878
,,,2518000000.0,2518.0,1057.3081395348838
,,,2519000000.0,2519.0,1057.3157894736842
,,,2520000000.0,2520.0,1057.2558139534883
,,,2521000000.0,2521.0,1057.4225352112676
,,,2522000000.0,2522.0,1057.1445086705203
,,,2523000000.0,2523.0,1057.0823529411764
,,,2524000000.0,2524.0,1057.0350877192982
,,,2525000000.0,2525.0,1056.9583333333333
,,,2526000000.0,2526.0,1056.8546511627908
,,,2527000000.0,2527.0,1056.842105263158
,,,2528000000.0,2528.0,1058.6666666666667
,,,2529000000.0,2529.0,1057.0697674418604
,,,2530000000.0,2530.0,1056.9473684210527
,,,2531000000.0,2531.0,1056.906976744186
,,,2532000000.0,2532.0,1058.301775147929
,,,2533000000.0,2533.0,1057.105882352941
,,,2534000000.0,2534.0,1057.3684210526317
,,,2535000000.0,2535.0,1056.9404761904761
,,,2536000000.0,2536.0,1057.1785714285713
,,,2537000000.0,2537.0,1056.7674418604652
,,,2538000000.0,2538.0,1056.9122807017543
,,,2539000000.0,2539.0,1056.888888888889
,,,2540000000.0,2540.0,1056.9942196531792
,,,2541000000.0,2541.0,1048.5666666666666
,,,2542000000.0,2542.0,1057.08
,,,2543000000.0,2543.0,1056.5813953488373
,,,2544000000.0,2544.0,1057.8218390804598
,,,2545000000.0,2545.0,983.9126984126984
,,,2546000000.0,2546.0,1057.21387283237
,,,2547000000.0,2547.0,1056.3735632183907
,,,2548000000.0,2548.0,1057.5953757225434
,,,2549000000.0,2549.0,1056.6279069767443
,,,2550000000.0,2550.0,1056.7176470588236
,,,2551000000.0,2551.0,1055.6878612716764
,,,2552000000.0,2552.0,1057.164705882353
,,,2553000000.0,2553.0,1057.233918128655
,,,2554000000.0,2554.0,1057.8764705882354
,,,2555000000.0,2555.0,1057.1964285714287
,,,2556000000.0,2556.0,1057.0988372093022
,,,2557000000.0,2557.0,1057.2093023255813
,,,2558000000.0,2558.0,1060.3154761904761
,,,2559000000.0,2559.0,1056.8588235294117
,,,2560000000.0,2560.0,1056.8816568047337
,,,2561000000.0,2561.0,1049.0504201680671
,,,2562000000.0,2562.0,1057.0346820809248
,,,2563000000.0,2563.0,1056.9884393063585
,,,2564000000.0,2564.0,1056.748538011696
,,,2565000000.0,2565.0,1056.5658914728683
,,,2566000000.0,2566.0,1057.9360465116279
,,,2567000000.0,2567.0,1057.8470588235293
,,,2568000000.0,2568.0,1057.5588235294117
,,,2569000000.0,2569.0,1057.561403508772
,,,2570000000.0,2570.0,1057.2882352941176
,,,2571000000.0,2571.0,1057.703488372093
,,,2572000000.0,2572.0,1057.53216374269
,,,2573000000.0,2573.0,1057.4619883040937
,,,2574000000.0,2574.0,1057.1279069767443
,,,2575000000.0,2575.0,1057.1183431952663
,,,2576000000.0,2576.0,1057.464705882353
,,,2577000000.0,2577.0,1057.2631578947369
,,,2578000000.0,2578.0,1057.1065088757396
,,,2579000000.0,2579.0,1057.7058823529412
,,,2580000000.0,2580.0,1056.9186046511627
,,,2581000000.0,2581.0,1053.3472222222222
,,,2582000000.0,2582.0,1057.1676300578035
,,,2583000000.0,2583.0,1057.0462427745665
,,,2584000000.0,2584.0,1057.16091954023
,,,2585000000.0,2585.0,1056.75
,,,2586000000.0,2586.0,1057.2325581395348
,,,2587000000.0,2587.0,1057.156976744186
,,,2588000000.0,2588.0,1057.2280701754387
,,,2589000000.0,2589.0,1057.2383720930231
,,,2590000000.0,2590.0,1061.0114942528735
,,,2591000000.0,2591.0,1053.6162790697674
,,,2592000000.0,2592.0,1057.4244186046512
,,,2593000000.0,2593.0,1057.3081395348838
,,,2594000000.0,2594.0,1057.2690058479532
,,,2595000000.0,2595.0,1057.2011834319526
,,,2596000000.0,2596.0,1057.2906976744187
,,,2597000000.0,2597.0,1057.251461988304
,,,2598000000.0,2598.0,1057.343023255814
,,,2599000000.0,2599.0,1057.345029239766
,,,2600000000.0,2600.0,1058.157894736842
,,,2601000000.0,2601.0,1052.483606557377
,,,2602000000.0,2602.0,1057.2882352941176
,,,2603000000.0,2603.0,1056.9709302325582
,,,2604000000.0,2604.0,1056.9705882352941
,,,2605000000.0,2605.0,1056.887573964497
,,,2606000000.0,2606.0,1056.970760233918
,,,2607000000.0,2607.0,1057.224852071006
,,,2608000000.0,2608.0,1057.296511627907
,,,2609000000.0,2609.0,1057.2280701754387
,,,2610000000.0,2610.0,1057.2848837209303
,,,2611000000.0,2611.0,1057.6046511627908
,,,2612000000.0,2612.0,1057.3546511627908
,,,2613000000.0,2613.0,1057.429411764706
,,,2614000000.0,2614.0,1057.4593023255813
,,,2615000000.0,2615.0,1056.9007633587787
,,,2616000000.0,2616.0,1057.4352941176471
,,,2617000000.0,2617.0,1057.2732558139535
,,,2618000000.0,2618.0,1057.2906976744187
,,,2619000000.0,2619.0,1057.0239520958085
,,,2620000000.0,2620.0,1057.2440476190477
,,,2621000000.0,2621.0,1042.4426229508197
,,,2622000000.0,2622.0,1056.9595375722542
,,,2623000000.0,2623.0,1056.4450867052024
,,,2624000000.0,2624.0,1056.7241379310344
,,,2625000000.0,2625.0,1056.8809523809523
,,,2626000000.0,2626.0,1057.2280701754387
,,,2627000000.0,2627.0,1058.301775147929
,,,2628000000.0,2628.0,1056.9408284023668
,,,2629000000.0,2629.0,1057.2222222222222
,,,2630000000.0,2630.0,1057.1637426900584
,,,2631000000.0,2631.0,1057.0764705882352
,,,2632000000.0,2632.0,1056.877192982456
,,,2633000000.0,2633.0,1057.2619047619048
,,,2634000000.0,2634.0,1056.7719298245613
,,,2635000000.0,2635.0,1057.2874251497005
,,,2636000000.0,2636.0,1057.296511627907
,,,2637000000.0,2637.0,1057.301775147929
,,,2638000000.0,2638.0,1057.122807017544
,,,2639000000.0,2639.0,1056.9941176470588
,,,2640000000.0,2640.0,1056.8529411764705
,,,2641000000.0,2641.0,1053.0694444444443
,,,2642000000.0,2642.0,1057.0114285714285
,,,2643000000.0,2643.0,1058.7514792899408
,,,2644000000.0,2644.0,1056.9127906976744
,,,2645000000.0,2645.0,1059.842105263158
,,,2646000000.0,2646.0,1005.4351145038167
,,,2647000000.0,2647.0,1057.0116279069769
,,,2648000000.0,2648.0,1057.5114942528735
,,,2649000000.0,2649.0,1056.8546511627908
,,,2650000000.0,2650.0,1056.9763313609467
,,,2651000000.0,2651.0,1057.0290697674418
,,,2652000000.0,2652.0,1057.0647058823529
,,,2653000000.0,2653.0,1057.0710059171597
,,,2654000000.0,2654.0,1057.0532544378698
,,,2655000000.0,2655.0,1057.0239520958085
,,,2656000000.0,2656.0,1056.982456140351
,,,2657000000.0,2657.0,1057.0813953488373
,,,2658000000.0,2658.0,1056.8994082840236
,,,2659000000.0,2659.0,1056.9408284023668
,,,2660000000.0,2660.0,1057.0882352941176
,,,2661000000.0,2661.0,1060.0413223140497
,,,2662000000.0,2662.0,1056.9653179190752
,,,2663000000.0,2663.0,1056.7398843930637
,,,2664000000.0,2664.0,1056.9653179190752
,,,2665000000.0,2665.0,1052.0703125
,,,2666000000.0,2666.0,1057.0872093023256
,,,2667000000.0,2667.0,1057.3779069767443
,,,2668000000.0,2668.0,1057.3391812865498
,,,2669000000.0,2669.0,1058.8953488372092
,,,2670000000.0,2670.0,1057.189349112426
,,,2671000000.0,2671.0,1053.319526627219
,,,2672000000.0,2672.0,1057.0818713450292
,,,2673000000.0,2673.0,1057.2222222222222
,,,2674000000.0,2674.0,1057.0823529411764
,,,2675000000.0,2675.0,1057.2848484848485
,,,2676000000.0,2676.0,1057.0581395348838
,,,2677000000.0,2677.0,1057.251461988304
,,,2678000000.0,2678.0,1057.3546511627908
,,,2679000000.0,2679.0,1057.4825581395348
,,,2680000000.0,2680.0,1057.452380952381
,,,2681000000.0,2681.0,1063.8347107438017
,,,2682000000.0,2682.0,1056.9367816091954
,,,2683000000.0,2683.0,1057.6091954022988
,,,2684000000.0,2684.0,1057.1271676300578
,,,2685000000.0,2685.0,1056.8224852071005
,,,2686000000.0,2686.0,1057.7426900584796
,,,2687000000.0,2687.0,1057.1744186046512
,,,2688000000.0,2688.0,1057.0639534883721
,,,2689000000.0,2689.0,1057.0233918128654
,,,2690000000.0,2690.0,1056.748538011696
,,,2691000000.0,2691.0,1058.7471264367816
,,,2692000000.0,2692.0,1053.7456140350878
,,,2693000000.0,2693.0,1058.1973684210527
,,,2694000000.0,2694.0,1058.3978494623657
,,,2695000000.0,2695.0,1041.2181818181818
,,,2696000000.0,2696.0,1035.9720670391062
,,,2697000000.0,2697.0,1036.2413793103449
,,,2698000000.0,2698.0,1036.1942857142858
,,,2699000000.0,2699.0,1036.1761363636363
,,,2700000000.0,2700.0,1036.159090909091
,,,2701000000.0,2701.0,1033.892857142857
,,,2702000000.0,2702.0,1036.2388888888888
,,,2703000000.0,2703.0,1036.36
,,,2704000000.0,2704.0,1036.8977272727273
,,,2705000000.0,2705.0,1036.3218390804598
,,,2706000000.0,2706.0,1037.3841807909605
,,,2707000000.0,2707.0,1035.9887005649719
,,,2708000000.0,2708.0,1037.915254237288
,,,2709000000.0,2709.0,1036.393063583815
,,,2710000000.0,2710.0,1036.1920903954801
,,,2711000000.0,2711.0,1033.096590909091
,,,2712000000.0,2712.0,1036.577142857143
,,,2713000000.0,2713.0,1036.6892655367233
,,,2714000000.0,2714.0,1036.5632183908046
,,,2715000000.0,2715.0,1026.823076923077
,,,2716000000.0,2716.0,1036.2542372881355
,,,2717000000.0,2717.0,1036.1420454545455
,,,2718000000.0,2718.0,1036.0625
,,,2719000000.0,2719.0,1036.5317919075144
,,,2720000000.0,2720.0,1037.6306818181818
,,,2721000000.0,2721.0,1036.7166666666667
,,,2722000000.0,2722.0,1036.1888888888889
,,,2723000000.0,2723.0,1036.2833333333333
,,,2724000000.0,2724.0,1036.0787878787878
,,,2725000000.0,2725.0,1036.5903614457832
,,,2726000000.0,2726.0,1036.129943502825
,,,2727000000.0,2727.0,1037.3806818181818
,,,2728000000.0,2728.0,1036.0903954802259
,,,2729000000.0,2729.0,1036.2033898305085
,,,2730000000.0,2730.0,1036.2881355932204
,,,2731000000.0,2731.0,1038.0393258426966
,,,2732000000.0,2732.0,1036.1629213483145
,,,2733000000.0,2733.0,1036.2988505747126
,,,2734000000.0,2734.0,1036.3107344632767
,,,2735000000.0,2735.0,1036.953216374269
,,,2736000000.0,2736.0,1036.3314606741574
,,,2737000000.0,2737.0,1036.4606741573034
,,,2738000000.0,2738.0,1036.346590909091
,,,2739000000.0,2739.0,1036.329479768786
,,,2740000000.0,2740.0,1036.3672316384182
,,,2741000000.0,2741.0,1035.6587301587301
,,,2742000000.0,2742.0,1036.1941176470589
,,,2743000000.0,2743.0,1036.161111111111
,,,2744000000.0,2744.0,1036.441340782123
,,,2745000000.0,2745.0,1036.5057471264367
,,,2746000000.0,2746.0,1031.628205128205
,,,2747000000.0,2747.0,971.771812080537
,,,2748000000.0,2748.0,1035.8863636363637
,,,2749000000.0,2749.0,1037.258426966292
,,,2750000000.0,2750.0,1036.655172413793
,,,2751000000.0,2751.0,1032.7329545454545
,,,2752000000.0,2752.0,1036.1714285714286
,,,2753000000.0,2753.0,1036.0742857142857
,,,2754000000.0,2754.0,1036.528409090909
,,,2755000000.0,2755.0,1036.4195402298851
,,,2756000000.0,2756.0,1036.4886363636363
,,,2757000000.0,2757.0,1037.4488636363637
,,,2758000000.0,2758.0,1036.5170454545455
,,,2759000000.0,2759.0,1036.3626373626373
,,,2760000000.0,2760.0,1098.422077922078
,,,2761000000.0,2761.0,1037.12
,,,2762000000.0,2762.0,1036.5
,,,2763000000.0,2763.0,1031.3154362416108
,,,2764000000.0,2764.0,1032.221590909091
,,,2765000000.0,2765.0,1027.526717557252
,,,2766000000.0,2766.0,1031.870786516854
,,,2767000000.0,2767.0,1031.7931034482758
,,,2768000000.0,2768.0,1032.6797752808989
,,,2769000000.0,2769.0,1032.056179775281
,,,2770000000.0,2770.0,1031.723163841808
,,,2771000000.0,2771.0,1033.870786516854
,,,2772000000.0,2772.0,1031.5449438202247
,,,2773000000.0,2773.0,1031.6114285714286
,,,2774000000.0,2774.0,1031.8932584269662
,,,2775000000.0,2775.0,1031.8045977011495
,,,2776000000.0,2776.0,1032.284090909091
,,,2777000000.0,2777.0,1032.6460674157304
,,,2778000000.0,2778.0,1031.6460674157304
,,,2779000000.0,2779.0,1032.502824858757
,,,2780000000.0,2780.0,1032.6516853932585
,,,2781000000.0,2781.0,1022.2820512820513
,,,2782000000.0,2782.0,1029.4662921348315
,,,2783000000.0,2783.0,1031.888888888889
,,,2784000000.0,2784.0,1033.057142857143
,,,2785000000.0,2785.0,1028.4566473988439
,,,2786000000.0,2786.0,1031.7022471910113
,,,2787000000.0,2787.0,1032.1011235955057
,,,2788000000.0,2788.0,1031.7627118644068
,,,2789000000.0,2789.0,1031.9831460674156
,,,2790000000.0,2790.0,1032.4662921348315
,,,2791000000.0,2791.0,1016.6797752808989
,,,2792000000.0,2792.0,1031.8111111111111
,,,2793000000.0,2793.0,1031.691011235955
,,,2794000000.0,2794.0,1031.9137931034484
,,,2795000000.0,2795.0,1031.92
,,,2796000000.0,2796.0,1032.1797752808989
,,,2797000000.0,2797.0,1031.7701149425288
,,,2798000000.0,2798.0,1031.7909604519773
,,,2799000000.0,2799.0,1033.3142857142857
,,,2800000000.0,2800.0,1031.7303370786517
,,,2801000000.0,2801.0,1027.8346456692914
,,,2802000000.0,2802.0,1031.4044943820224
,,,2803000000.0,2803.0,1031.7613636363637
,,,2804000000.0,2804.0,1031.3314606741574
,,,2805000000.0,2805.0,1031.471590909091
,,,2806000000.0,2806.0,1031.4689265536724
,,,2807000000.0,2807.0,1031.629213483146
,,,2808000000.0,2808.0,1031.6327683615818
,,,2809000000.0,2809.0,1031.6797752808989
,,,2810000000.0,2810.0,1031.6629213483145
,,,2811000000.0,2811.0,1031.8531073446327
,,,2812000000.0,2812.0,1031.6404494382023
,,,2813000000.0,2813.0,1031.7314285714285
,,,2814000000.0,2814.0,1031.6271186440679
,,,2815000000.0,2815.0,1027.851851851852
,,,2816000000.0,2816.0,1032.1966292134832
,,,2817000000.0,2817.0,1032.0395480225989
,,,2818000000.0,2818.0,1031.4157303370787
,,,2819000000.0,2819.0,1031.9662921348315
,,,2820000000.0,2820.0,1031.6306818181818
,,,2821000000.0,2821.0,1023.918918918919
,,,2822000000.0,2822.0,1031.6440677966102
,,,2823000000.0,2823.0,1031.5085714285715
,,,2824000000.0,2824.0,1031.6
,,,2825000000.0,2825.0,1031.9137931034484
,,,2826000000.0,2826.0,1031.9431818181818
,,,2827000000.0,2827.0,1029.7394957983192
,,,2828000000.0,2828.0,1035.5224719101125
,,,2829000000.0,2829.0,1035.683615819209
,,,2830000000.0,2830.0,1035.6348314606741
,,,2831000000.0,2831.0,1021.344262295082
,,,2833000000.0,2833.0,1056.3684210526317
,,,2834000000.0,2834.0,1148.8301886792453
,,,2835000000.0,2835.0,1643.0
,,,2836000000.0,2836.0,1035.962962962963
,,,2837000000.0,2837.0,1035.6011235955057
,,,2838000000.0,2838.0,1035.6404494382023
,,,2839000000.0,2839.0,1035.5197740112994
,,,2840000000.0,2840.0,1035.1516853932585
,,,2841000000.0,2841.0,1027.03738317757
,,,2842000000.0,2842.0,1035.8111111111111
,,,2843000000.0,2843.0,1035.8944444444444
,,,2844000000.0,2844.0,1037.0614525139665
,,,2845000000.0,2845.0,1035.046511627907
,,,2846000000.0,2846.0,1068.5757575757575
,,,2847000000.0,2847.0,1192.142857142857
,,,2850000000.0,2850.0,1024.8125
,,,2851000000.0,2851.0,1035.2234636871508
,,,2852000000.0,2852.0,1035.6573033707866
,,,2853000000.0,2853.0,1032.7558139534883
,,,2854000000.0,2854.0,1032.340909090909
,,,2855000000.0,2855.0,1019.1656804733727
,,,2856000000.0,2856.0,1057.122807017544
,,,2857000000.0,2857.0,1057.327485380117
,,,2858000000.0,2858.0,1060.0
,,,2859000000.0,2859.0,1059.9257142857143
,,,2860000000.0,2860.0,1059.8920454545455
,,,2861000000.0,2861.0,1049.6611570247933
,,,2862000000.0,2862.0,1060.2742857142857
,,,2863000000.0,2863.0,1046.7514124293784
,,,2864000000.0,2864.0,1059.4666666666667
,,,2865000000.0,2865.0,1054.6171875
,,,2866000000.0,2866.0,1059.5505617977528
,,,2867000000.0,2867.0,964.554945054945
,,,2868000000.0,2868.0,1060.0734463276835
,,,2869000000.0,2869.0,1059.9550561797753
,,,2870000000.0,2870.0,1061.340782122905
,,,2871000000.0,2871.0,1056.7954545454545
,,,2872000000.0,2872.0,751.6065573770492
,,,2873000000.0,2873.0,650.5771428571428
,,,2874000000.0,2874.0,1057.4970760233919
,,,2875000000.0,2875.0,1056.8980891719746
,,,2876000000.0,2876.0,1058.6490066225165
,,,2877000000.0,2877.0,1057.2748538011697
,,,2878000000.0,2878.0,1057.2790697674418
,,,2879000000.0,2879.0,1057.4244186046512
,,,2880000000.0,2880.0,1057.3333333333333
,,,2881000000.0,2881.0,1059.7464788732395
,,,2882000000.0,2882.0,1057.1714285714286
,,,2883000000.0,2883.0,1056.9186046511627
,,,2884000000.0,2884.0,1057.1676300578035
,,,2885000000.0,2885.0,1056.9882352941177
,,,2886000000.0,2886.0,1053.8070175438597
,,,2887000000.0,2887.0,1057.3953488372092
,,,2888000000.0,2888.0,1057.2616279069769
,,,2889000000.0,2889.0,1057.421052631579
,,,2890000000.0,2890.0,1058.3023255813953
,,,2891000000.0,2891.0,1060.0058139534883
,,,2892000000.0,2892.0,1056.8988095238096
,,,2893000000.0,2893.0,1056.7616279069769
,,,2894000000.0,2894.0,1056.8372093023256
,,,2895000000.0,2895.0,1057.2485207100592
,,,2896000000.0,2896.0,1058.83908045977
,,,2897000000.0,2897.0,1057.1242603550295
,,,2898000000.0,2898.0,1057.197604790419
,,,2899000000.0,2899.0,1056.9941176470588
,,,2900000000.0,2900.0,1057.5443786982248
,,,2901000000.0,2901.0,1054.8813559322034
,,,2902000000.0,2902.0,1057.4302325581396
,,,2903000000.0,2903.0,1057.3139534883721
,,,2904000000.0,2904.0,1057.327485380117
,,,2905000000.0,2905.0,1058.8165680473373
,,,2906000000.0,2906.0,1056.7383720930231
,,,2907000000.0,2907.0,1056.7076023391812
,,,2908000000.0,2908.0,1057.2289156626507
,,,2909000000.0,2909.0,1056.5672514619882
,,,2910000000.0,2910.0,1056.8187134502923
,,,2911000000.0,2911.0,1053.5058823529412
,,,2912000000.0,2912.0,1057.0823529411764
,,,2913000000.0,2913.0,1057.0887573964496
,,,2914000000.0,2914.0,1056.8654970760233
,,,2915000000.0,2915.0,1059.381679389313
,,,2916000000.0,2916.0,1057.2456140350878
,,,2917000000.0,2917.0,1057.2307692307693
,,,2918000000.0,2918.0,1057.0348837209303
,,,2919000000.0,2919.0,1057.1
,,,2920000000.0,2920.0,1056.8779069767443
,,,2921000000.0,2921.0,1058.3636363636363
,,,2922000000.0,2922.0,1057.093023255814
,,,2923000000.0,2923.0,1057.298245614035
,,,2924000000.0,2924.0,1057.4767441860465
,,,2925000000.0,2925.0,1298.3783783783783
,,,2926000000.0,2926.0,1106.8139534883721
,,,2927000000.0,2927.0,1071.2796610169491
,,,2928000000.0,2928.0,1061.0276243093922
,,,2929000000.0,2929.0,1061.7570621468926
,,,2930000000.0,2930.0,1057.6988636363637
,,,2931000000.0,2931.0,1060.3483146067415
,,,2932000000.0,2932.0,1059.096590909091
,,,2933000000.0,2933.0,1060.6171428571429
,,,2934000000.0,2934.0,1059.5197740112994
,,,2935000000.0,2935.0,1055.7048192771085
,,,2936000000.0,2936.0,1057.635838150289
,,,2937000000.0,2937.0,1057.1411764705883
,,,2938000000.0,2938.0,1058.835294117647
,,,2939000000.0,2939.0,1057.0406976744187
,,,2940000000.0,2940.0,1056.9298245614036
,,,2941000000.0,2941.0,1056.7424242424242
,,,2942000000.0,2942.0,1056.9537572254335
,,,2943000000.0,2943.0,1056.844827586207
,,,2944000000.0,2944.0,1057.057471264368
,,,2945000000.0,2945.0,1057.0361445783133
,,,2946000000.0,2946.0,1056.9651162790697
,,,2947000000.0,2947.0,1058.670520231214
,,,2948000000.0,2948.0,850.0180722891566
,,,2949000000.0,2949.0,1056.8612716763005
,,,2950000000.0,2950.0,1057.396449704142
,,,2951000000.0,2951.0,1056.6860465116279
,,,2952000000.0,2952.0,1056.8255813953488
,,,2953000000.0,2953.0,1056.8372093023256
,,,2954000000.0,2954.0,1056.906432748538
,,,2955000000.0,2955.0,1057.2710843373493
,,,2956000000.0,2956.0,1058.7543859649122
,,,2957000000.0,2957.0,1057.429411764706
,,,2958000000.0,2958.0,1057.1279069767443
,,,2959000000.0,2959.0,1057.3081395348838
,,,2960000000.0,2960.0,1057.1176470588234
,,,2961000000.0,2961.0,1057.3760683760684
,,,2962000000.0,2962.0,1056.4022988505747
,,,2963000000.0,2963.0,1058.4566473988439
,,,2964000000.0,2964.0,1057.1371428571429
,,,2965000000.0,2965.0,1056.5772357723577
,,,2966000000.0,2966.0,1057.2558139534883
,,,2967000000.0,2967.0,1057.5263157894738
,,,2968000000.0,2968.0,1057.3953488372092
,,,2969000000.0,2969.0,1058.0116279069769
,,,2970000000.0,2970.0,1057.4418604651162
,,,2971000000.0,2971.0,1057.4566473988439
,,,2972000000.0,2972.0,1057.4561403508771
,,,2973000000.0,2973.0,1057.3546511627908
,,,2974000000.0,2974.0,1056.8411764705882
,,,2975000000.0,2975.0,1057.142857142857
,,,2976000000.0,2976.0,1057.3546511627908
,,,2977000000.0,2977.0,1057.2441860465117
,,,2978000000.0,2978.0,1057.4058823529413
,,,2979000000.0,2979.0,1057.2947976878613
,,,2980000000.0,2980.0,1057.5755813953488
,,,2981000000.0,2981.0,1052.9098360655737
,,,2982000000.0,2982.0,1057.1771428571428
,,,2983000000.0,2983.0,1056.9022988505747
,,,2984000000.0,2984.0,1057.0689655172414
,,,2985000000.0,2985.0,1057.070588235294
,,,2986000000.0,2986.0,1056.763005780347
,,,2987000000.0,2987.0,1057.046511627907
,,,2988000000.0,2988.0,1057.2366863905324
,,,2989000000.0,2989.0,1057.1098265895953
,,,2990000000.0,2990.0,1056.8479532163742
,,,2991000000.0,2991.0,1057.0526315789473
,,,2992000000.0,2992.0,1053.40625
,,,2993000000.0,2993.0,1060.8484848484848
,,,2994000000.0,2994.0,1057.5204678362572
,,,2995000000.0,2995.0,1050.8988095238096
,,,2996000000.0,2996.0,1044.4176470588236
,,,2997000000.0,2997.0,1057.164705882353
,,,2998000000.0,2998.0,1057.0411764705882
,,,2999000000.0,2999.0,1057.0887573964496
,,,3000000000.0,3000.0,1057.53216374269
,,,3001000000.0,3001.0,1053.2464788732395
,,,3002000000.0,3002.0,1057.1918604651162
,,,3003000000.0,3003.0,1058.093023255814
,,,3004000000.0,3004.0,1056.889534883721
,,,3005000000.0,3005.0,1057.1301775147929
,,,3006000000.0,3006.0,1058.9883040935672
,,,3007000000.0,3007.0,1057.453488372093
,,,3008000000.0,3008.0,1057.3372093023256
,,,3009000000.0,3009.0,1057.2134146341464
,,,3010000000.0,3010.0,1058.766081871345
,,,3011000000.0,3011.0,1057.2058823529412
,,,3012000000.0,3012.0,1057.0764705882352
,,,3013000000.0,3013.0,1057.2280701754387
,,,3014000000.0,3014.0,1057.1345029239767
,,,3015000000.0,3015.0,1059.4341085271317
,,,3016000000.0,3016.0,1057.1337209302326
,,,3017000000.0,3017.0,1057.046511627907
,,,3018000000.0,3018.0,1056.888888888889
,,,3019000000.0,3019.0,1057.0697674418604
,,,3020000000.0,3020.0,1057.0
,,,3021000000.0,3021.0,1045.7459016393443
,,,3022000000.0,3022.0,1056.9714285714285
,,,3023000000.0,3023.0,1056.8228571428572
,,,3024000000.0,3024.0,1057.070588235294
,,,3025000000.0,3025.0,1057.2529411764706
,,,3026000000.0,3026.0,1062.6571428571428
,,100.0,152517917.0,,
,,100.0,993771303.0,,
,,100.0,1912658439.0,,
,,100.0,2694686719.0,,


==> data/layer2_flush_reload_without_keydrown_oneplus3t.csv <==
Fake,Hits,Real,Time,TimeGroup,Value
,,,0.0,0.0,634.1785714285714
,,,1000000.0,1.0,665.0
,,,2000000.0,2.0,636.0046082949309
,,,3000000.0,3.0,628.8539823008849
,,,4000000.0,4.0,635.6108597285067
,,,5000000.0,5.0,631.1490384615385
,,,6000000.0,6.0,616.304347826087
,,,7000000.0,7.0,617.4844444444444
,,,8000000.0,8.0,621.9912663755458
,,,9000000.0,9.0,622.1441048034934
,,,10000000.0,10.0,628.7205240174673
,,,11000000.0,11.0,674.4867724867725
,365.0,,11795001.0,11.0,365.0
,365.0,,11802292.0,11.0,365.0
,366.0,,11809688.0,11.0,366.0
,363.0,,11816980.0,11.0,363.0
,387.0,,11840626.0,11.0,387.0
,394.0,,11848334.0,11.0,394.0
,,,12000000.0,12.0,583.0592592592593
,,,13000000.0,13.0,583.5111111111111
,389.0,,13388647.0,13.0,389.0
,398.0,,13588543.0,13.0,398.0
,,,14000000.0,14.0,573.8636363636364
,361.0,,14679584.0,14.0,361.0
,,,15000000.0,15.0,598.8134328358209
,386.0,,15058074.0,15.0,386.0
,,,16000000.0,16.0,586.1777777777778
,394.0,,16275939.0,16.0,394.0
,,,17000000.0,17.0,577.9621212121212
,379.0,,17919220.0,17.0,379.0
,376.0,,17949637.0,17.0,376.0
,,,18000000.0,18.0,590.925925925926
,,,19000000.0,19.0,585.0814814814814
,,,20000000.0,20.0,583.6417910447761
,396.0,,20957293.0,20.0,396.0
,,,21000000.0,21.0,575.421875
,,,22000000.0,22.0,590.437037037037
,,,23000000.0,23.0,526.9047619047619
,399.0,,23147814.0,23.0,399.0
,391.0,,23201200.0,23.0,391.0
,364.0,,23446408.0,23.0,364.0
,384.0,,23454325.0,23.0,384.0
,365.0,,23525002.0,23.0,365.0
,398.0,,23532398.0,23.0,398.0
,358.0,,23549273.0,23.0,358.0
,365.0,,23556981.0,23.0,365.0
,364.0,,23580783.0,23.0,364.0
,370.0,,23595679.0,23.0,370.0
,357.0,,23603023.0,23.0,357.0
,385.0,,23640471.0,23.0,385.0
,397.0,,23760939.0,23.0,397.0
,397.0,,23791773.0,23.0,397.0
,,,24000000.0,24.0,589.4692307692308
,361.0,,24667606.0,24.0,361.0
,,,25000000.0,25.0,581.4222222222222
,386.0,,25415106.0,25.0,386.0
,385.0,,25637711.0,25.0,385.0
,,,26000000.0,26.0,557.5
,381.0,,26029638.0,26.0,381.0
,395.0,,26281252.0,26.0,395.0
,380.0,,26511148.0,26.0,380.0
,367.0,,26518596.0,26.0,367.0
,356.0,,26526356.0,26.0,356.0
,393.0,,26540002.0,26.0,393.0
,384.0,,26553596.0,26.0,384.0
,,,27000000.0,27.0,570.4418604651163
,361.0,,27509169.0,27.0,361.0
,387.0,,27538440.0,27.0,387.0
,368.0,,27992711.0,27.0,368.0
,,,28000000.0,28.0,582.7407407407408
,357.0,,28201877.0,28.0,357.0
,387.0,,28231773.0,28.0,387.0
,377.0,,28506044.0,28.0,377.0
,369.0,,28728075.0,28.0,369.0
,,,29000000.0,29.0,582.0444444444445
,,,30000000.0,30.0,582.25
,,,31000000.0,31.0,547.0
,382.0,,31366826.0,31.0,382.0
,361.0,,31381669.0,31.0,361.0
,362.0,,31388753.0,31.0,362.0
,391.0,,31680211.0,31.0,391.0
,378.0,,31952555.0,31.0,378.0
,,,32000000.0,32.0,575.4071428571428
,363.0,,32360055.0,32.0,363.0
,390.0,,32453128.0,32.0,390.0
,389.0,,32517867.0,32.0,389.0
,396.0,,32547034.0,32.0,396.0
,383.0,,32575732.0,32.0,383.0
,382.0,,32876461.0,32.0,382.0
,396.0,,32940472.0,32.0,396.0
,,,33000000.0,33.0,576.5467625899281
,388.0,,33185211.0,33.0,388.0
,393.0,,33685368.0,33.0,393.0
,387.0,,33813180.0,33.0,387.0
,,,34000000.0,34.0,578.1678832116788
,385.0,,34242659.0,34.0,385.0
,393.0,,34306774.0,34.0,393.0
,366.0,,34335472.0,34.0,366.0
,392.0,,34719534.0,34.0,392.0
,379.0,,34933857.0,34.0,379.0
,,,35000000.0,35.0,573.9784172661871
,396.0,,35120524.0,35.0,396.0
,366.0,,35272034.0,35.0,366.0
,396.0,,35335941.0,35.0,396.0
,367.0,,35364795.0,35.0,367.0
,393.0,,35579482.0,35.0,393.0
,359.0,,35608076.0,35.0,359.0
,392.0,,35671982.0,35.0,392.0
,,,36000000.0,36.0,558.4532374100719
,365.0,,36379378.0,36.0,365.0
,366.0,,36386618.0,36.0,366.0
,375.0,,36743337.0,36.0,375.0
,362.0,,36800680.0,36.0,362.0
,399.0,,36929066.0,36.0,399.0
,,,37000000.0,37.0,589.92700729927
,392.0,,37415472.0,37.0,392.0
,394.0,,37601670.0,37.0,394.0
,,,38000000.0,38.0,584.9214285714286
,391.0,,38032764.0,38.0,391.0
,395.0,,38675993.0,38.0,395.0
,397.0,,38769170.0,38.0,397.0
,,,39000000.0,39.0,585.3669064748201
,397.0,,39041462.0,39.0,397.0
,373.0,,39069847.0,39.0,373.0
,394.0,,39391879.0,39.0,394.0
,367.0,,39499847.0,39.0,367.0
,,,40000000.0,40.0,582.4714285714285
,392.0,,40302868.0,40.0,392.0
,,,41000000.0,41.0,876.1120689655172
,374.0,,41104327.0,41.0,374.0
,390.0,,41280785.0,41.0,390.0
,399.0,,41319795.0,41.0,399.0
,377.0,,41342400.0,41.0,377.0
,393.0,,41621618.0,41.0,393.0
,378.0,,41728441.0,41.0,378.0
,395.0,,41868858.0,41.0,395.0
,,,42000000.0,42.0,584.1007194244604
,387.0,,42405889.0,42.0,387.0
,,,43000000.0,43.0,587.950354609929
,372.0,,43049900.0,43.0,372.0
,399.0,,43257869.0,43.0,399.0
,,,44000000.0,44.0,565.6567164179105
,379.0,,44327504.0,44.0,379.0
,364.0,,44470837.0,44.0,364.0
,364.0,,44485421.0,44.0,364.0
,326.0,,44498910.0,44.0,326.0
,373.0,,44953077.0,44.0,373.0
,,,45000000.0,45.0,577.8285714285714
,376.0,,45954483.0,45.0,376.0
,,,46000000.0,46.0,583.2302158273382
,377.0,,46018910.0,46.0,377.0
,394.0,,46707244.0,46.0,394.0
,,,47000000.0,47.0,583.8283582089553
,363.0,,47192661.0,47.0,363.0
,393.0,,47614692.0,47.0,393.0
,390.0,,47942244.0,47.0,390.0
,393.0,,47972244.0,47.0,393.0
,351.0,,47979640.0,47.0,351.0
,386.0,,47986931.0,47.0,386.0
,354.0,,47994171.0,47.0,354.0
,,,48000000.0,48.0,585.4384615384615
,385.0,,48001254.0,48.0,385.0
,356.0,,48028442.0,48.0,356.0
,390.0,,48050421.0,48.0,390.0
,386.0,,48057713.0,48.0,386.0
,355.0,,48095056.0,48.0,355.0
,399.0,,48162452.0,48.0,399.0
,391.0,,48190890.0,48.0,391.0
,,,49000000.0,49.0,670.4436090225564
,,,50000000.0,50.0,659.4892086330935
,,,51000000.0,51.0,830.9380530973451
,,,52000000.0,52.0,658.6811594202899
,,,53000000.0,53.0,657.8333333333334
,,,54000000.0,54.0,665.6567164179105
,,,55000000.0,55.0,648.5652173913044
,380.0,,55772766.0,55.0,380.0
,,,56000000.0,56.0,649.7080291970802
,394.0,,56305682.0,56.0,394.0
,,,57000000.0,57.0,659.0222222222222
,,,58000000.0,58.0,657.6449275362319
,398.0,,58041360.0,58.0,398.0
,,,59000000.0,59.0,661.6423357664233
,,,60000000.0,60.0,662.9057971014493
,,,61000000.0,61.0,603.9615384615385
,377.0,,61264485.0,61.0,377.0
,398.0,,61734329.0,61.0,398.0
,,,62000000.0,62.0,606.9761904761905
,,,63000000.0,63.0,657.5869565217391
,,,64000000.0,64.0,655.7637795275591
,,,65000000.0,65.0,656.884892086331
,375.0,,65935996.0,65.0,375.0
,,,66000000.0,66.0,639.9411764705883
,,,67000000.0,67.0,656.7089552238806
,,,68000000.0,68.0,652.8985507246376
,,,69000000.0,69.0,664.963768115942
,390.0,,69517090.0,69.0,390.0
,,,70000000.0,70.0,664.6496350364963
,398.0,,70421465.0,70.0,398.0
,,,71000000.0,71.0,666.9583333333334
,,,72000000.0,72.0,803.5736434108527
,,,73000000.0,73.0,788.5348837209302
,,,74000000.0,74.0,794.9758064516129
,,,75000000.0,75.0,801.546875
,,,76000000.0,76.0,779.2558139534884
,,,77000000.0,77.0,805.0487804878048
,381.0,,77993393.0,77.0,381.0
,,,78000000.0,78.0,794.4496124031008
,,,79000000.0,79.0,792.875
,,,80000000.0,80.0,813.984375
,,,81000000.0,81.0,818.5454545454545
,,,82000000.0,82.0,807.7209302325581
,,,83000000.0,83.0,803.4921875
,,,84000000.0,84.0,802.232
,,,85000000.0,85.0,787.609375
,,,86000000.0,86.0,788.0
,,,87000000.0,87.0,802.1825396825396
,,,88000000.0,88.0,813.4375
,,,89000000.0,89.0,803.031007751938
,,,90000000.0,90.0,810.9922480620155
,,,91000000.0,91.0,839.3090909090909
,,,92000000.0,92.0,793.8359375
,,,93000000.0,93.0,813.1015625
,,,94000000.0,94.0,794.811475409836
,,,95000000.0,95.0,793.2248062015503
,,,96000000.0,96.0,810.3671875
,,,97000000.0,97.0,829.8360655737705
,,,98000000.0,98.0,1063.2454545454545
,,,99000000.0,99.0,1317.2735042735044
,,,100000000.0,100.0,1314.9754098360656
,,,101000000.0,101.0,1331.5
,,,102000000.0,102.0,1335.314049586777
,,,103000000.0,103.0,1316.7438016528927
,,,104000000.0,104.0,1310.4661016949153
,,,105000000.0,105.0,1309.6942148760331
,,,106000000.0,106.0,1322.6446280991736
,,,107000000.0,107.0,1323.128205128205
,,,108000000.0,108.0,1323.4098360655737
,,,109000000.0,109.0,1325.4545454545455
,,,110000000.0,110.0,1322.0826446280992
,,,111000000.0,111.0,1240.2990654205607
,,,112000000.0,112.0,1320.3471074380166
,,,113000000.0,113.0,1315.311475409836
,,,114000000.0,114.0,1318.2649572649573
,,,115000000.0,115.0,1248.639344262295
,,,116000000.0,116.0,1304.0
,,,117000000.0,117.0,1320.638655462185
,,,118000000.0,118.0,1314.0916666666667
,,,119000000.0,119.0,1313.2131147540983
,,,120000000.0,120.0,1318.5454545454545
,,,121000000.0,121.0,1301.482456140351
,,,122000000.0,122.0,1331.5123966942149
,,,123000000.0,123.0,1321.1157024793388
,,,124000000.0,124.0,1334.7372881355932
,,,125000000.0,125.0,1327.5702479338843
,,,126000000.0,126.0,1331.0826446280992
,,,127000000.0,127.0,1281.923076923077
,,,128000000.0,128.0,1310.702479338843
,,,129000000.0,129.0,1312.5619834710744
,,,130000000.0,130.0,1276.5737704918033
,,,131000000.0,131.0,1284.5545454545454
,,,132000000.0,132.0,1312.702479338843
,,,133000000.0,133.0,1306.0495867768595
,,,134000000.0,134.0,1311.888888888889
,,,135000000.0,135.0,1331.198347107438
,,,136000000.0,136.0,1313.0495867768595
,,,137000000.0,137.0,1313.126050420168
,,,138000000.0,138.0,1301.175
,,,139000000.0,139.0,1312.7272727272727
,,,140000000.0,140.0,1264.0283018867924
,,,141000000.0,141.0,1642.9130434782608
,,,142000000.0,142.0,1316.0245901639344
,,,143000000.0,143.0,1325.5206611570247
,,,144000000.0,144.0,1325.061403508772
,,,145000000.0,145.0,1311.388429752066
,,,146000000.0,146.0,1305.2131147540983
,,,147000000.0,147.0,1349.408695652174
,,,148000000.0,148.0,1363.1559633027523
,,,149000000.0,149.0,1297.8595041322315
,,,150000000.0,150.0,1299.3388429752067
,,,151000000.0,151.0,2108.7894736842104
,,,152000000.0,152.0,1334.6198347107438
,,,153000000.0,153.0,1317.603305785124
,,,154000000.0,154.0,1325.4444444444443
,,,155000000.0,155.0,1319.5454545454545
,,,156000000.0,156.0,1311.495867768595
,,,157000000.0,157.0,1304.3949579831933
,,,158000000.0,158.0,1329.295081967213
,,,159000000.0,159.0,1317.504132231405
,,,160000000.0,160.0,1283.5123966942149
,,,161000000.0,161.0,1329.41592920354
,,,162000000.0,162.0,1316.5619834710744
,,,163000000.0,163.0,1327.6363636363637
,,,164000000.0,164.0,1320.3846153846155
,,,165000000.0,165.0,1319.8760330578511
,,,166000000.0,166.0,1310.0082644628098
,,,167000000.0,167.0,1340.8403361344538
,,,168000000.0,168.0,1318.2314049586778
,,,169000000.0,169.0,1315.6666666666667
,,,170000000.0,170.0,1311.7107438016528
,,,171000000.0,171.0,1257.5045045045044
,,,172000000.0,172.0,1278.0743801652893
,,,173000000.0,173.0,1294.8347107438017
,,,174000000.0,174.0,1315.5384615384614
,,,175000000.0,175.0,1307.0
,,,176000000.0,176.0,1320.3553719008264
,,,177000000.0,177.0,1277.5478260869565
,,,178000000.0,178.0,1297.909090909091
,,,179000000.0,179.0,1311.6942148760331
,,,180000000.0,180.0,1327.225
,,,181000000.0,181.0,1297.3508771929824
,,,182000000.0,182.0,1308.801652892562
,,,183000000.0,183.0,1310.9752066115702
,,,184000000.0,184.0,1318.8991596638655
,,,185000000.0,185.0,1321.6942148760331
,,,186000000.0,186.0,1314.5537190082644
,,,187000000.0,187.0,1305.9322033898304
,,,188000000.0,188.0,1315.4380165289256
,,,189000000.0,189.0,1324.8512396694214
,,,190000000.0,190.0,1327.4876033057851
,,,191000000.0,191.0,1257.5841584158416
,,,192000000.0,192.0,1253.8688524590164
,,,193000000.0,193.0,1302.0578512396694
,,,194000000.0,194.0,1333.122807017544
,,,195000000.0,195.0,1307.9262295081967
,,,196000000.0,196.0,1325.0082644628098
,,,197000000.0,197.0,1397.7217391304348
,,,198000000.0,198.0,1316.9173553719008
,,,199000000.0,199.0,1314.4793388429753
,,,200000000.0,200.0,1328.3223140495868
,,,201000000.0,201.0,1292.2894736842106
,,,202000000.0,202.0,1310.6065573770493
,,,203000000.0,203.0,1331.495867768595
,,,204000000.0,204.0,1291.457627118644
,,,205000000.0,205.0,1311.625
,,,206000000.0,206.0,1299.793388429752
,,,207000000.0,207.0,1302.1376146788991
,,,208000000.0,208.0,1313.7563025210084
,,,209000000.0,209.0,1388.7155172413793
,,,210000000.0,210.0,1335.8347107438017
,,,211000000.0,211.0,1230.5809523809523
,,,212000000.0,212.0,1324.2666666666667
,,,213000000.0,213.0,1296.603305785124
,,,214000000.0,214.0,1320.542372881356
,,,215000000.0,215.0,1317.1652892561983
,,,216000000.0,216.0,1317.0247933884298
,,,217000000.0,217.0,1231.1764705882354
,,,218000000.0,218.0,1347.140350877193
,,,219000000.0,219.0,1356.2
,,,220000000.0,220.0,1335.8677685950413
,,,221000000.0,221.0,1389.647619047619
,,,222000000.0,222.0,1325.0330578512396
,,,223000000.0,223.0,1342.4876033057851
,,,224000000.0,224.0,1306.3931623931624
,,,225000000.0,225.0,1266.9344262295083
,,,226000000.0,226.0,1318.611570247934
,,,227000000.0,227.0,1297.591304347826
,,,228000000.0,228.0,1360.9583333333333
,,,229000000.0,229.0,1311.3719008264463
,,,230000000.0,230.0,1308.3636363636363
,,,231000000.0,231.0,1262.03738317757
,,,232000000.0,232.0,1308.9421487603306
,,,233000000.0,233.0,1330.1818181818182
,,,234000000.0,234.0,1321.2905982905984
,,,235000000.0,235.0,1261.4710743801652
,,,236000000.0,236.0,1321.892561983471
,,,237000000.0,237.0,1296.0
,,,238000000.0,238.0,1308.4132231404958
,,,239000000.0,239.0,1319.0661157024792
,,,240000000.0,240.0,1317.1487603305786
,,,241000000.0,241.0,1430.6262626262626
,,,242000000.0,242.0,1301.4214876033059
,,,243000000.0,243.0,1309.702479338843
,,,244000000.0,244.0,1310.6521739130435
,,,245000000.0,245.0,1349.98347107438
,,,246000000.0,246.0,1310.6942148760331
,,,247000000.0,247.0,1275.8347826086956
,,,248000000.0,248.0,1310.5454545454545
,,,249000000.0,249.0,1318.9173553719008
,,,250000000.0,250.0,1309.595041322314
,,,251000000.0,251.0,2119.3291139240505
,,,252000000.0,252.0,1320.3305785123966
,,,253000000.0,253.0,1326.9917355371902
,,,254000000.0,254.0,1321.6120689655172
,,,255000000.0,255.0,1325.4793388429753
,,,256000000.0,256.0,1320.280991735537
,,,257000000.0,257.0,1316.6694915254238
,,,258000000.0,258.0,1317.1157024793388
,,,259000000.0,259.0,1321.1404958677685
,,,260000000.0,260.0,1319.4590163934427
,,,261000000.0,261.0,1326.1238938053098
,,,262000000.0,262.0,1310.0743801652893
,,,263000000.0,263.0,1327.7851239669421
,,,264000000.0,264.0,1254.2941176470588
,,,265000000.0,265.0,1316.1735537190082
,,,266000000.0,266.0,1328.3583333333333
,,,267000000.0,267.0,1324.218487394958
,,,268000000.0,268.0,1325.3666666666666
,,,269000000.0,269.0,1320.0901639344263
,,,270000000.0,270.0,1329.4833333333333
,,,271000000.0,271.0,1273.0636363636363
,,,272000000.0,272.0,1298.9421487603306
,,,273000000.0,273.0,1319.4426229508197
,,,274000000.0,274.0,1315.2735042735044
,,,275000000.0,275.0,1326.900826446281
,,,276000000.0,276.0,1336.0578512396694
,,,277000000.0,277.0,1309.6896551724137
,,,278000000.0,278.0,1316.1818181818182
,,,279000000.0,279.0,1272.4132231404958
,,,280000000.0,280.0,1318.2644628099174
,,,281000000.0,281.0,1281.6434782608696
,,,282000000.0,282.0,1320.6583333333333
,,,283000000.0,283.0,1298.7107438016528
,,,284000000.0,284.0,1288.7966101694915
,,,285000000.0,285.0,1311.6776859504132
,,,286000000.0,286.0,1318.1404958677685
,,,287000000.0,287.0,1316.6806722689075
,,,288000000.0,288.0,1320.1404958677685
,,,289000000.0,289.0,1325.5916666666667
,,,290000000.0,290.0,1312.1404958677685
,,,291000000.0,291.0,1343.6831683168316
,,,292000000.0,292.0,1312.0495867768595
,,,293000000.0,293.0,1322.5537190082644
,,,294000000.0,294.0,1294.0347826086957
,,,295000000.0,295.0,1362.981308411215
,,,296000000.0,296.0,1438.3245614035088
,,,297000000.0,297.0,1308.101851851852
,,,298000000.0,298.0,1276.4833333333333
,,,299000000.0,299.0,1319.98347107438
,,,300000000.0,300.0,1314.3305785123966
,,,301000000.0,301.0,1311.2142857142858
,,,302000000.0,302.0,1324.01652892562
,,,303000000.0,303.0,1311.2644628099174
,,,304000000.0,304.0,1327.9237288135594
,,,305000000.0,305.0,1328.2561983471073
,,,306000000.0,306.0,1309.8347107438017
,,,307000000.0,307.0,1314.4873949579833
,,,308000000.0,308.0,1307.98347107438
,,,309000000.0,309.0,1329.793388429752
,,,310000000.0,310.0,1330.1487603305786
,,,311000000.0,311.0,1247.4392523364486
,,,312000000.0,312.0,1306.504132231405
,,,313000000.0,313.0,1312.9752066115702
,,,314000000.0,314.0,1277.9830508474577
,,,315000000.0,315.0,1260.6942148760331
,,,316000000.0,316.0,1308.7916666666667
,,,317000000.0,317.0,1309.5378151260504
,,,318000000.0,318.0,1312.9
,,,319000000.0,319.0,1294.549180327869
,,,320000000.0,320.0,1327.9586776859503
,,,321000000.0,321.0,1369.767857142857
,,,322000000.0,322.0,1304.0661157024792
,,,323000000.0,323.0,1315.793388429752
,,,324000000.0,324.0,1307.3898305084747
,,,325000000.0,325.0,1308.9754098360656
,,,326000000.0,326.0,1295.5371900826447
,,,327000000.0,327.0,1282.0
,,,328000000.0,328.0,1306.9256198347107
,,,329000000.0,329.0,1321.2608695652175
,,,330000000.0,330.0,1314.85
,,,331000000.0,331.0,1315.212962962963
,,,332000000.0,332.0,1317.811475409836
,,,333000000.0,333.0,1301.5123966942149
,,,334000000.0,334.0,1354.6930693069307
,,,335000000.0,335.0,1390.3245614035088
,,,336000000.0,336.0,1299.0655737704917
,,,337000000.0,337.0,1317.8648648648648
,,,338000000.0,338.0,1328.2868852459017
,,,339000000.0,339.0,1315.811475409836
,,,340000000.0,340.0,1276.125
,,,341000000.0,341.0,1442.62
,,,342000000.0,342.0,1320.5371900826447
,,,343000000.0,343.0,1338.5833333333333
,,,344000000.0,344.0,1309.5739130434783
,,,345000000.0,345.0,1333.388429752066
,,,346000000.0,346.0,1319.2
,,,347000000.0,347.0,1374.7739130434782
,,,348000000.0,348.0,1303.9669421487604
,,,349000000.0,349.0,1317.388429752066
,,,350000000.0,350.0,1326.1570247933885
,,,351000000.0,351.0,2112.9358974358975
,,,352000000.0,352.0,1308.5123966942149
,,,353000000.0,353.0,1310.1404958677685
,,,354000000.0,354.0,1320.449152542373
,,,355000000.0,355.0,1325.801652892562
,,,356000000.0,356.0,1295.1818181818182
,,,357000000.0,357.0,1314.3898305084747
,,,358000000.0,358.0,1296.6639344262296
,,,359000000.0,359.0,1317.3553719008264
,,,360000000.0,360.0,1314.0495867768595
,,,361000000.0,361.0,1255.6140350877192
,,,362000000.0,362.0,1314.4132231404958
,,,363000000.0,363.0,1326.9669421487604
,,,364000000.0,364.0,1336.7457627118645
,,,365000000.0,365.0,1326.7295081967213
,,,366000000.0,366.0,1322.2314049586778
,,,367000000.0,367.0,1337.6694915254238
,,,368000000.0,368.0,1333.5537190082644
,,,369000000.0,369.0,1317.1916666666666
,,,370000000.0,370.0,1299.8347107438017
,,,371000000.0,371.0,1249.0720720720722
,,,372000000.0,372.0,1268.0081967213114
,,,373000000.0,373.0,1317.396694214876
,,,374000000.0,374.0,1301.6271186440679
,,,375000000.0,375.0,1313.4297520661157
,,,376000000.0,376.0,1311.1404958677685
,,,377000000.0,377.0,1288.6173913043478
,,,378000000.0,378.0,1321.8196721311476
,,,379000000.0,379.0,1331.4793388429753
,,,380000000.0,380.0,1327.0
,,,381000000.0,381.0,1296.5087719298247
,,,382000000.0,382.0,1311.2644628099174
,,,383000000.0,383.0,1324.909090909091
,,,384000000.0,384.0,1332.4285714285713
,,,385000000.0,385.0,1328.909090909091
,,,386000000.0,386.0,1327.1239669421489
,,,387000000.0,387.0,1320.7899159663866
,,,388000000.0,388.0,1252.2622950819673
,,,389000000.0,389.0,1322.6967213114754
,,,390000000.0,390.0,1328.8181818181818
,,,391000000.0,391.0,1331.97
,,,392000000.0,392.0,1314.2583333333334
,,,393000000.0,393.0,1326.7295081967213
,,,394000000.0,394.0,1284.6140350877192
,,,395000000.0,395.0,1315.6363636363637
,,,396000000.0,396.0,1306.2561983471073
,,,397000000.0,397.0,1335.4
,,,398000000.0,398.0,1319.4297520661157
,,,399000000.0,399.0,1272.2704918032787
,,,400000000.0,400.0,1273.3032786885246
,,,401000000.0,401.0,1325.6929824561403
,,,402000000.0,402.0,1312.1818181818182
,,,403000000.0,403.0,1323.8842975206612
,,,404000000.0,404.0,1318.0762711864406
,,,405000000.0,405.0,1313.0573770491803
,,,406000000.0,406.0,1316.4380165289256
,,,407000000.0,407.0,1315.9322033898304
,,,408000000.0,408.0,1330.032786885246
,,,409000000.0,409.0,1319.9083333333333
,,,410000000.0,410.0,1306.1404958677685
,,,411000000.0,411.0,1246.3425925925926
,,,412000000.0,412.0,1387.9038461538462
,,,413000000.0,413.0,1310.9130434782608
,,,414000000.0,414.0,1320.6607142857142
,,,415000000.0,415.0,1314.909090909091
,,,416000000.0,416.0,1295.5785123966941
,,,417000000.0,417.0,1318.1525423728813
,,,418000000.0,418.0,1300.1239669421489
,,,419000000.0,419.0,1310.107438016529
,,,420000000.0,420.0,1325.1404958677685
,,,421000000.0,421.0,1407.981981981982
,,,422000000.0,422.0,1323.0661157024792
,,,423000000.0,423.0,1270.622950819672
,,,424000000.0,424.0,1308.6016949152543
,,,425000000.0,425.0,1261.2561983471073
,,,426000000.0,426.0,1316.01652892562
,,,427000000.0,427.0,1303.8706896551723
,,,428000000.0,428.0,1296.0
,,,429000000.0,429.0,1320.0743801652893
,,,430000000.0,430.0,1322.2479338842975
,,,431000000.0,431.0,1249.6822429906542
,,,432000000.0,432.0,1316.9421487603306
,,,433000000.0,433.0,1298.7355371900826
,,,434000000.0,434.0,1314.1949152542372
,,,435000000.0,435.0,1308.900826446281
,,,436000000.0,436.0,1304.8264462809918
,,,437000000.0,437.0,1322.982905982906
,,,438000000.0,438.0,1334.4793388429753
,,,439000000.0,439.0,1325.4793388429753
,,,440000000.0,440.0,1304.107438016529
,,,441000000.0,441.0,1335.798076923077
,,,442000000.0,442.0,1301.016393442623
,,,443000000.0,443.0,1314.875
,,,444000000.0,444.0,1298.9913043478261
,,,445000000.0,445.0,1325.685950413223
,,,446000000.0,446.0,1328.1404958677685
,,,447000000.0,447.0,1346.4347826086957
,,,448000000.0,448.0,1311.025
,,,449000000.0,449.0,1334.1157024793388
,,,450000000.0,450.0,1289.4628099173553
,,,451000000.0,451.0,2151.144578313253
,,,452000000.0,452.0,1304.4132231404958
,,,453000000.0,453.0,1300.6942148760331
,,,454000000.0,454.0,1309.4913793103449
,,,455000000.0,455.0,1315.0743801652893
,,,456000000.0,456.0,1290.5983606557377
,,,457000000.0,457.0,1311.7542372881355
,,,458000000.0,458.0,1321.8760330578511
,,,459000000.0,459.0,1296.9
,,,460000000.0,460.0,1319.0661157024792
,,,461000000.0,461.0,1285.796460176991
,,,462000000.0,462.0,1316.6280991735537
,,,463000000.0,463.0,1318.1652892561983
,,,464000000.0,464.0,1327.2966101694915
,,,465000000.0,465.0,1325.2644628099174
,,,466000000.0,466.0,1324.8666666666666
,,,467000000.0,467.0,1295.5714285714287
,,,468000000.0,468.0,1321.280991735537
,,,469000000.0,469.0,1326.9338842975208
,,,470000000.0,470.0,1317.8429752066115
,,,471000000.0,471.0,1213.0454545454545
,,,472000000.0,472.0,1323.0743801652893
,,,473000000.0,473.0,1324.9262295081967
,,,474000000.0,474.0,1319.5254237288136
,,,475000000.0,475.0,1322.801652892562
,,,476000000.0,476.0,1304.7603305785124
,,,477000000.0,477.0,1306.6206896551723
,,,478000000.0,478.0,1304.297520661157
,,,479000000.0,479.0,1318.5289256198348
,,,480000000.0,480.0,1323.1487603305786
,,,481000000.0,481.0,1296.3859649122808
,,,482000000.0,482.0,1310.685950413223
,,,483000000.0,483.0,1322.7107438016528
,,,484000000.0,484.0,1298.8559322033898
,,,485000000.0,485.0,1315.8264462809918
,,,486000000.0,486.0,1328.1157024793388
,,,487000000.0,487.0,1306.8403361344538
,,,488000000.0,488.0,1317.504132231405
,,,489000000.0,489.0,1268.190082644628
,,,490000000.0,490.0,1331.4271844660195
,,,491000000.0,491.0,1442.2222222222222
,,,492000000.0,492.0,1310.98347107438
,,,493000000.0,493.0,1289.6198347107438
,,,494000000.0,494.0,1282.7636363636364
,,,495000000.0,495.0,1298.7685950413222
,,,496000000.0,496.0,1315.9752066115702
,,,497000000.0,497.0,1339.4173913043478
,,,498000000.0,498.0,1312.9344262295083
,,,499000000.0,499.0,1321.4833333333333
,,,500000000.0,500.0,1314.860655737705
,,,501000000.0,501.0,1286.1238938053098
,,,502000000.0,502.0,1316.2727272727273
,,,503000000.0,503.0,1321.2644628099174
,,,504000000.0,504.0,1323.1512605042017
,,,505000000.0,505.0,1321.0247933884298
,,,506000000.0,506.0,1334.1322314049587
,,,507000000.0,507.0,1302.4957983193278
,,,508000000.0,508.0,1320.6694214876034
,,,509000000.0,509.0,1316.9173553719008
,,,510000000.0,510.0,1307.3471074380166
,,,511000000.0,511.0,1218.7358490566037
,,,512000000.0,512.0,1324.5983606557377
,,,513000000.0,513.0,1339.1404958677685
,,,514000000.0,514.0,1297.094017094017
,,,515000000.0,515.0,1322.2314049586778
,,,516000000.0,516.0,1318.404958677686
,,,517000000.0,517.0,1295.6974789915967
,,,518000000.0,518.0,1309.5702479338843
,,,519000000.0,519.0,1313.909090909091
,,,520000000.0,520.0,1313.8760330578511
,,,521000000.0,521.0,1285.1652173913044
,,,522000000.0,522.0,1279.2131147540983
,,,523000000.0,523.0,1672.3301886792453
,,,524000000.0,524.0,1337.0740740740741
,,,525000000.0,525.0,1319.595041322314
,,,526000000.0,526.0,1316.2314049586778
,,,527000000.0,527.0,1317.2477876106195
,,,528000000.0,528.0,1310.0
,,,529000000.0,529.0,1438.8613861386139
,,,530000000.0,530.0,1324.931623931624
,,,531000000.0,531.0,1362.701030927835
,,,532000000.0,532.0,1320.099173553719
,,,533000000.0,533.0,1334.4297520661157
,,,534000000.0,534.0,1303.6410256410256
,,,535000000.0,535.0,1317.7520661157025
,,,536000000.0,536.0,1314.1487603305786
,,,537000000.0,537.0,1299.327731092437
,,,538000000.0,538.0,1317.388429752066
,,,539000000.0,539.0,1320.190082644628
,,,540000000.0,540.0,1321.9504132231405
,,,541000000.0,541.0,1508.450980392157
,,,542000000.0,542.0,1326.7520661157025
,,,543000000.0,543.0,1319.3471074380166
,,,544000000.0,544.0,1314.5855855855855
,,,545000000.0,545.0,1337.8181818181818
,,,546000000.0,546.0,1314.4380165289256
,,,547000000.0,547.0,1307.2434782608696
,,,548000000.0,548.0,1326.25
,,,549000000.0,549.0,1326.107438016529
,,,550000000.0,550.0,1302.8264462809918
,,,551000000.0,551.0,2184.9375
,,,552000000.0,552.0,1240.3524590163934
,,,553000000.0,553.0,1321.0247933884298
,,,554000000.0,554.0,1315.5172413793102
,,,555000000.0,555.0,1322.7768595041323
,,,556000000.0,556.0,1301.0413223140497
,,,557000000.0,557.0,1305.0
,,,558000000.0,558.0,1308.702479338843
,,,559000000.0,559.0,1317.2727272727273
,,,560000000.0,560.0,1314.793388429752
,,,561000000.0,561.0,1273.2477876106195
,,,562000000.0,562.0,1308.6198347107438
,,,563000000.0,563.0,1322.7768595041323
,,,564000000.0,564.0,1318.5677966101696
,,,565000000.0,565.0,1322.5206611570247
,,,566000000.0,566.0,1317.4380165289256
,,,567000000.0,567.0,1283.593220338983
,,,568000000.0,568.0,1308.4297520661157
,,,569000000.0,569.0,1321.6198347107438
,,,570000000.0,570.0,1318.5245901639344
,,,571000000.0,571.0,1201.5045045045044
,,,572000000.0,572.0,1313.5537190082644
,,,573000000.0,573.0,1319.2644628099174
,,,574000000.0,574.0,1325.7033898305085
,,,575000000.0,575.0,1326.1570247933885
,,,576000000.0,576.0,1320.0166666666667
,,,577000000.0,577.0,1306.2136752136753
,,,578000000.0,578.0,1292.6528925619834
,,,579000000.0,579.0,1302.549180327869
,,,580000000.0,580.0,1315.1
,,,581000000.0,581.0,1351.0087719298247
,,,582000000.0,582.0,1315.595041322314
,,,583000000.0,583.0,1311.4214876033059
,,,584000000.0,584.0,1306.0593220338983
,,,585000000.0,585.0,1335.7603305785124
,,,586000000.0,586.0,1305.5537190082644
,,,587000000.0,587.0,1254.764705882353
,,,588000000.0,588.0,1318.6639344262296
,,,589000000.0,589.0,1311.4214876033059
,,,590000000.0,590.0,1322.2396694214876
,,,591000000.0,591.0,1385.5922330097087
,,,592000000.0,592.0,1302.198347107438
,,,593000000.0,593.0,1313.6280991735537
,,,594000000.0,594.0,1276.2260869565218
,,,595000000.0,595.0,1312.9586776859503
,,,596000000.0,596.0,1324.5123966942149
,,,597000000.0,597.0,1326.608695652174
,,,598000000.0,598.0,1314.7916666666667
,,,599000000.0,599.0,1322.3223140495868
,,,600000000.0,600.0,1268.2868852459017
,,,601000000.0,601.0,1313.858407079646
,,,602000000.0,602.0,1323.0819672131147
,,,603000000.0,603.0,1318.9916666666666
,,,604000000.0,604.0,1305.677966101695
,,,605000000.0,605.0,1310.809917355372
,,,606000000.0,606.0,1285.1239669421489
,,,607000000.0,607.0,1290.93
,,,608000000.0,608.0,1388.1196581196582
,,,609000000.0,609.0,1321.8512396694214
,,,610000000.0,610.0,1329.388429752066
,,,611000000.0,611.0,1254.3673469387754
,,,612000000.0,612.0,1302.4214876033059
,,,613000000.0,613.0,1306.01652892562
,,,614000000.0,614.0,1315.1724137931035
,,,615000000.0,615.0,1312.3801652892562
,,,616000000.0,616.0,1311.404958677686
,,,617000000.0,617.0,1313.453781512605
,,,618000000.0,618.0,1307.1239669421489
,,,619000000.0,619.0,1300.4462809917356
,,,620000000.0,620.0,1297.2314049586778
,,,621000000.0,621.0,1282.6106194690265
,,,622000000.0,622.0,1323.2314049586778
,,,623000000.0,623.0,1316.6198347107438
,,,624000000.0,624.0,1322.4745762711864
,,,625000000.0,625.0,1317.2083333333333
,,,626000000.0,626.0,1331.4545454545455
,,,627000000.0,627.0,1256.017094017094
,,,628000000.0,628.0,1309.8595041322315
,,,629000000.0,629.0,1312.107438016529
,,,630000000.0,630.0,1317.5454545454545
,,,631000000.0,631.0,1243.5181818181818
,,,632000000.0,632.0,1327.7272727272727
,,,633000000.0,633.0,1313.6639344262296
,,,634000000.0,634.0,1326.3162393162393
,,,635000000.0,635.0,1305.6694214876034
,,,636000000.0,636.0,1305.702479338843
,,,637000000.0,637.0,1327.0672268907563
,,,638000000.0,638.0,1318.7583333333334
,,,639000000.0,639.0,1308.8677685950413
,,,640000000.0,640.0,1322.2479338842975
,,,641000000.0,641.0,1370.4811320754718
,,,642000000.0,642.0,1315.1239669421489
,,,643000000.0,643.0,1317.4344262295083
,,,644000000.0,644.0,1293.895652173913
,,,645000000.0,645.0,1311.6694214876034
,,,646000000.0,646.0,1321.5371900826447
,,,647000000.0,647.0,1270.0431034482758
,,,648000000.0,648.0,1329.0413223140497
,,,649000000.0,649.0,1312.9504132231405
,,,650000000.0,650.0,1320.396694214876
,,,651000000.0,651.0,2153.243902439024
,,,652000000.0,652.0,1310.4297520661157
,,,653000000.0,653.0,1319.0082644628098
,,,654000000.0,654.0,1307.6752136752136
,,,655000000.0,655.0,1313.0
,,,656000000.0,656.0,1309.2833333333333
,,,657000000.0,657.0,1321.81512605042
,,,658000000.0,658.0,1324.4666666666667
,,,659000000.0,659.0,1314.0495867768595
,,,660000000.0,660.0,1335.090909090909
,,,661000000.0,661.0,1261.7631578947369
,,,662000000.0,662.0,1318.8166666666666
,,,663000000.0,663.0,1311.595041322314
,,,664000000.0,664.0,1332.991452991453
,,,665000000.0,665.0,1311.6776859504132
,,,666000000.0,666.0,1333.719008264463
,,,667000000.0,667.0,1312.3781512605042
,,,668000000.0,668.0,1320.4214876033059
,,,669000000.0,669.0,1307.2916666666667
,,,670000000.0,670.0,1247.3739837398373
,,,671000000.0,671.0,1240.2454545454545
,,,672000000.0,672.0,1309.7107438016528
,,,673000000.0,673.0,1310.1157024793388
,,,674000000.0,674.0,1316.6410256410256
,,,675000000.0,675.0,1334.2644628099174
,,,676000000.0,676.0,1282.72131147541
,,,677000000.0,677.0,1300.1367521367522
,,,678000000.0,678.0,1300.7333333333333
,,,679000000.0,679.0,1331.1735537190082
,,,680000000.0,680.0,1321.595041322314
,,,681000000.0,681.0,1257.8695652173913
,,,682000000.0,682.0,1288.1322314049587
,,,683000000.0,683.0,1309.4793388429753
,,,684000000.0,684.0,1312.4910714285713
,,,685000000.0,685.0,1372.898148148148
,,,686000000.0,686.0,1351.3697478991596
,,,687000000.0,687.0,1324.4954954954956
,,,688000000.0,688.0,1315.8842975206612
,,,689000000.0,689.0,1302.3
,,,690000000.0,690.0,1298.4297520661157
,,,691000000.0,691.0,1248.6288659793815
,,,692000000.0,692.0,1308.611570247934
,,,693000000.0,693.0,1317.3801652892562
,,,694000000.0,694.0,1277.719298245614
,,,695000000.0,695.0,1313.190082644628
,,,696000000.0,696.0,1311.5371900826447
,,,697000000.0,697.0,1331.25
,,,698000000.0,698.0,1323.8583333333333
,,,699000000.0,699.0,1303.8688524590164
,,,700000000.0,700.0,1322.4628099173553
,,,701000000.0,701.0,1294.6173913043478
,,,702000000.0,702.0,1315.4214876033059
,,,703000000.0,703.0,1308.6475409836066
,,,704000000.0,704.0,1308.449152542373
,,,705000000.0,705.0,1321.4462809917356
,,,706000000.0,706.0,1313.9173553719008
,,,707000000.0,707.0,1316.8319327731092
,,,708000000.0,708.0,1310.9917355371902
,,,709000000.0,709.0,1320.0413223140497
,,,710000000.0,710.0,1315.099173553719
,,,711000000.0,711.0,1240.8440366972477
,,,712000000.0,712.0,1338.909090909091
,,,713000000.0,713.0,1312.702479338843
,,,714000000.0,714.0,1299.7372881355932
,,,715000000.0,715.0,1311.1083333333333
,,,716000000.0,716.0,1323.3801652892562
,,,717000000.0,717.0,1305.9327731092437
,,,718000000.0,718.0,1320.9669421487604
,,,719000000.0,719.0,1316.8264462809918
,,,720000000.0,720.0,1280.8688524590164
,,,721000000.0,721.0,1335.6491228070176
,,,722000000.0,722.0,1321.72131147541
,,,723000000.0,723.0,1313.2561983471073
,,,724000000.0,724.0,1311.0338983050847
,,,725000000.0,725.0,1306.1735537190082
,,,726000000.0,726.0,1331.3333333333333
,,,727000000.0,727.0,1301.034188034188
,,,728000000.0,728.0,1320.2622950819673
,,,729000000.0,729.0,1316.2083333333333
,,,730000000.0,730.0,1322.0901639344263
,,,731000000.0,731.0,1226.963963963964
,,,732000000.0,732.0,1328.204918032787
,,,733000000.0,733.0,1256.795081967213
,,,734000000.0,734.0,1299.9237288135594
,,,735000000.0,735.0,1253.0569105691056
,,,736000000.0,736.0,1334.4083333333333
,,,737000000.0,737.0,1312.4117647058824
,,,738000000.0,738.0,1325.611570247934
,,,739000000.0,739.0,1325.311475409836
,,,740000000.0,740.0,1321.9421487603306
,,,741000000.0,741.0,1345.2962962962963
,,,742000000.0,742.0,1314.0661157024792
,,,743000000.0,743.0,1307.909090909091
,,,744000000.0,744.0,1305.2956521739131
,,,745000000.0,745.0,1330.3471074380166
,,,746000000.0,746.0,1321.9669421487604
,,,747000000.0,747.0,1324.4913793103449
,,,748000000.0,748.0,1313.5537190082644
,,,749000000.0,749.0,1320.190082644628
,,,750000000.0,750.0,1329.8677685950413
,,,751000000.0,751.0,2215.4625
,,,752000000.0,752.0,1314.3388429752067
,,,753000000.0,753.0,1320.3553719008264
,,,754000000.0,754.0,1282.1025641025642
,,,755000000.0,755.0,1323.9752066115702
,,,756000000.0,756.0,1319.4132231404958
,,,757000000.0,757.0,1309.677966101695
,,,758000000.0,758.0,1326.6942148760331
,,,759000000.0,759.0,1315.032786885246
,,,760000000.0,760.0,1320.8595041322315
,,,761000000.0,761.0,1225.0973451327434
,,,762000000.0,762.0,1319.926605504587
,,,763000000.0,763.0,1389.9736842105262
,,,764000000.0,764.0,1411.7102803738317
,,,765000000.0,765.0,1311.7355371900826
,,,766000000.0,766.0,1317.0826446280992
,,,767000000.0,767.0,1330.5169491525423
,,,768000000.0,768.0,1326.7851239669421
,,,769000000.0,769.0,1319.5123966942149
,,,770000000.0,770.0,1345.801652892562
,,,771000000.0,771.0,1260.0294117647059
,,,772000000.0,772.0,1314.892561983471
,,,773000000.0,773.0,1334.107438016529
,,,774000000.0,774.0,1309.9747899159663
,,,775000000.0,775.0,1270.0661157024792
,,,776000000.0,776.0,1339.3471074380166
,,,777000000.0,777.0,1311.5042735042734
,,,778000000.0,778.0,1304.6166666666666
,,,779000000.0,779.0,1314.5289256198348
,,,780000000.0,780.0,1329.7107438016528
,,,781000000.0,781.0,1286.3947368421052
,,,782000000.0,782.0,1299.5983606557377
,,,783000000.0,783.0,1317.9
,,,784000000.0,784.0,1322.1709401709402
,,,785000000.0,785.0,1341.2892561983472
,,,786000000.0,786.0,1303.495867768595
,,,787000000.0,787.0,1322.2666666666667
,,,788000000.0,788.0,1323.280991735537
,,,789000000.0,789.0,1311.9669421487604
,,,790000000.0,790.0,1316.0826446280992
,,,791000000.0,791.0,1352.6153846153845
,,,792000000.0,792.0,1315.4710743801652
,,,793000000.0,793.0,1325.595041322314
,,,794000000.0,794.0,1279.286956521739
,,,795000000.0,795.0,1267.0
,,,796000000.0,796.0,1329.3688524590164
,,,797000000.0,797.0,1322.8347826086956
,,,798000000.0,798.0,1320.3666666666666
,,,799000000.0,799.0,1331.377049180328
,,,800000000.0,800.0,1320.5537190082644
,,,801000000.0,801.0,1360.3267326732673
,,,802000000.0,802.0,1435.0701754385964
,,,803000000.0,803.0,1324.3636363636363
,,,804000000.0,804.0,1321.9099099099099
,,,805000000.0,805.0,1286.516393442623
,,,806000000.0,806.0,1314.793388429752
,,,807000000.0,807.0,1334.1016949152543
,,,808000000.0,808.0,1325.396694214876
,,,809000000.0,809.0,1330.7520661157025
,,,810000000.0,810.0,1310.4214876033059
,,,811000000.0,811.0,1256.4077669902913
,,,812000000.0,812.0,1330.206611570248
,,,813000000.0,813.0,1331.314049586777
,,,814000000.0,814.0,1329.91452991453
,,,815000000.0,815.0,1317.7355371900826
,,,816000000.0,816.0,1332.6528925619834
,,,817000000.0,817.0,1294.126050420168
,,,818000000.0,818.0,1294.1818181818182
,,,819000000.0,819.0,1323.6446280991736
,,,820000000.0,820.0,1307.9666666666667
,,,821000000.0,821.0,1353.1315789473683
,,,822000000.0,822.0,1322.827868852459
,,,823000000.0,823.0,1320.809917355372
,,,824000000.0,824.0,1315.7203389830509
,,,825000000.0,825.0,1323.404958677686
,,,826000000.0,826.0,1307.4876033057851
,,,827000000.0,827.0,1296.6324786324785
,,,828000000.0,828.0,1312.3801652892562
,,,829000000.0,829.0,1321.5882352941176
,,,830000000.0,830.0,1310.2148760330579
,,,831000000.0,831.0,1247.4545454545455
,,,832000000.0,832.0,1325.0082644628098
,,,833000000.0,833.0,1275.467213114754
,,,834000000.0,834.0,1318.5762711864406
,,,835000000.0,835.0,1309.7272727272727
,,,836000000.0,836.0,1324.0495867768595
,,,837000000.0,837.0,1327.7226890756303
,,,838000000.0,838.0,1310.9302325581396
,,,839000000.0,839.0,1459.9607843137255
,,,840000000.0,840.0,1339.8595041322315
,,,841000000.0,841.0,1272.8556701030927
,,,842000000.0,842.0,1305.2561983471073
,,,843000000.0,843.0,1285.1803278688524
,,,844000000.0,844.0,1300.233644859813
,,,845000000.0,845.0,1308.8429752066115
,,,846000000.0,846.0,1323.27868852459
,,,847000000.0,847.0,1305.9391304347826
,,,848000000.0,848.0,1316.0737704918033
,,,849000000.0,849.0,1336.719008264463
,,,850000000.0,850.0,1334.8760330578511
,,,851000000.0,851.0,2303.8354430379745
,,,852000000.0,852.0,1453.1272727272728
,,,853000000.0,853.0,1317.516393442623
,,,854000000.0,854.0,1335.5964912280701
,,,855000000.0,855.0,1320.1404958677685
,,,856000000.0,856.0,1328.1735537190082
,,,857000000.0,857.0,1308.3559322033898
,,,858000000.0,858.0,1270.5371900826447
,,,859000000.0,859.0,1314.4876033057851
,,,860000000.0,860.0,1325.7851239669421
,,,861000000.0,861.0,1315.867256637168
,,,862000000.0,862.0,1324.4590163934427
,,,863000000.0,863.0,1315.1322314049587
,,,864000000.0,864.0,1330.4444444444443
,,,865000000.0,865.0,1329.3801652892562
,,,866000000.0,866.0,1317.0819672131147
,,,867000000.0,867.0,1313.4529914529915
,,,868000000.0,868.0,1320.9338842975208
,,,869000000.0,869.0,1321.2314049586778
,,,870000000.0,870.0,1312.1475409836066
,,,871000000.0,871.0,1258.48623853211
,,,872000000.0,872.0,1334.0826446280992
,,,873000000.0,873.0,1303.8760330578511
,,,874000000.0,874.0,1330.7627118644068
,,,875000000.0,875.0,1320.3305785123966
,,,876000000.0,876.0,1320.0082644628098
,,,877000000.0,877.0,1287.7413793103449
,,,878000000.0,878.0,1256.3934426229507
,,,879000000.0,879.0,1322.2429906542056
,,,880000000.0,880.0,1433.1081081081081
,,,881000000.0,881.0,1357.8867924528302
,,,882000000.0,882.0,1317.1322314049587
,,,883000000.0,883.0,1305.3057851239669
,,,884000000.0,884.0,1298.6666666666667
,,,885000000.0,885.0,1318.2561983471073
,,,886000000.0,886.0,1307.0247933884298
,,,887000000.0,887.0,1318.3898305084747
,,,888000000.0,888.0,1290.388429752066
,,,889000000.0,889.0,1304.8032786885246
,,,890000000.0,890.0,1316.3833333333334
,,,891000000.0,891.0,1293.1818181818182
,,,892000000.0,892.0,1322.4462809917356
,,,893000000.0,893.0,1311.0826446280992
,,,894000000.0,894.0,1316.3245614035088
,,,895000000.0,895.0,1306.4628099173553
,,,896000000.0,896.0,1316.7603305785124
,,,897000000.0,897.0,1326.6146788990825
,,,898000000.0,898.0,1334.2083333333333
,,,899000000.0,899.0,1323.704918032787
,,,900000000.0,900.0,1332.388429752066
,,,901000000.0,901.0,1333.1946902654868
,,,902000000.0,902.0,1306.900826446281
,,,903000000.0,903.0,1312.0495867768595
,,,904000000.0,904.0,1325.7542372881355
,,,905000000.0,905.0,1346.793388429752
,,,906000000.0,906.0,1312.5289256198348
,,,907000000.0,907.0,1333.4957983193278
,,,908000000.0,908.0,1319.9586776859503
,,,909000000.0,909.0,1307.404958677686
,,,910000000.0,910.0,1288.0737704918033
,,,911000000.0,911.0,1258.5740740740741
,,,912000000.0,912.0,1319.6776859504132
,,,913000000.0,913.0,1313.6528925619834
,,,914000000.0,914.0,1308.7863247863247
,,,915000000.0,915.0,1318.0826446280992
,,,916000000.0,916.0,1314.1404958677685
,,,917000000.0,917.0,1326.9663865546217
,,,918000000.0,918.0,1316.4462809917356
,,,919000000.0,919.0,1307.099173553719
,,,920000000.0,920.0,1320.9256198347107
,,,921000000.0,921.0,1219.6
,,,922000000.0,922.0,1320.2314049586778
,,,923000000.0,923.0,1307.5289256198348
,,,924000000.0,924.0,1302.8728813559321
,,,925000000.0,925.0,1319.2644628099174
,,,926000000.0,926.0,1314.099173553719
,,,927000000.0,927.0,1292.3675213675215
,,,928000000.0,928.0,1323.1239669421489
,,,929000000.0,929.0,1317.2314049586778
,,,930000000.0,930.0,1313.3223140495868
,,,931000000.0,931.0,1214.830357142857
,,,932000000.0,932.0,1310.801652892562
,,,933000000.0,933.0,1312.6198347107438
,,,934000000.0,934.0,1336.4957264957266
,,,935000000.0,935.0,1313.280991735537
,,,936000000.0,936.0,1312.2892561983472
,,,937000000.0,937.0,1313.2521008403362
,,,938000000.0,938.0,1278.0655737704917
,,,939000000.0,939.0,1308.2166666666667
,,,940000000.0,940.0,1318.9421487603306
,,,941000000.0,941.0,1359.045871559633
,,,942000000.0,942.0,1315.8842975206612
,,,943000000.0,943.0,1302.9917355371902
,,,944000000.0,944.0,1315.878260869565
,,,945000000.0,945.0,1315.4793388429753
,,,946000000.0,946.0,1312.7685950413222
,,,947000000.0,947.0,1333.2068965517242
,,,948000000.0,948.0,1322.396694214876
,,,949000000.0,949.0,1323.2231404958677
,,,950000000.0,950.0,1325.5371900826447
,,,951000000.0,951.0,2210.743902439024
,,,952000000.0,952.0,1337.0826446280992
,,,953000000.0,953.0,1330.1157024793388
,,,954000000.0,954.0,1246.563025210084
,,,955000000.0,955.0,1315.625
,,,956000000.0,956.0,1313.0413223140497
,,,957000000.0,957.0,1356.91
,,,958000000.0,958.0,1392.921052631579
,,,959000000.0,959.0,1340.0578512396694
,,,960000000.0,960.0,1307.1322314049587
,,,961000000.0,961.0,1320.9142857142858
,,,962000000.0,962.0,1322.0
,,,963000000.0,963.0,1304.388429752066
,,,964000000.0,964.0,1313.1949152542372
,,,965000000.0,965.0,1335.0413223140497
,,,966000000.0,966.0,1314.7107438016528
,,,967000000.0,967.0,1292.084745762712
,,,968000000.0,968.0,1276.1147540983607
,,,969000000.0,969.0,1281.450819672131
,,,970000000.0,970.0,1328.396694214876
,,,971000000.0,971.0,1268.9056603773586
,,,972000000.0,972.0,1317.0737704918033
,,,973000000.0,973.0,1299.1639344262296
,,,974000000.0,974.0,1320.7350427350427
,,,975000000.0,975.0,1289.204918032787
,,,976000000.0,976.0,1305.611570247934
,,,977000000.0,977.0,1307.405172413793
,,,978000000.0,978.0,1327.685950413223
,,,979000000.0,979.0,1319.8512396694214
,,,980000000.0,980.0,1343.809917355372
,,,981000000.0,981.0,1350.408695652174
,,,982000000.0,982.0,1301.4710743801652
,,,983000000.0,983.0,1350.311475409836
,,,984000000.0,984.0,1322.4745762711864
,,,985000000.0,985.0,1315.702479338843
,,,986000000.0,986.0,1313.3553719008264
,,,987000000.0,987.0,1313.2268907563025
,,,988000000.0,988.0,1303.7603305785124
,,,989000000.0,989.0,1320.809917355372
,,,990000000.0,990.0,1255.603305785124
,,,991000000.0,991.0,1400.851485148515
,,,992000000.0,992.0,1329.8760330578511
,,,993000000.0,993.0,1309.7295081967213
,,,994000000.0,994.0,1305.2368421052631
,,,995000000.0,995.0,1317.9586776859503
,,,996000000.0,996.0,1417.0576923076924
,,,997000000.0,997.0,1302.979797979798
,,,998000000.0,998.0,1317.9083333333333
,,,999000000.0,999.0,1316.495867768595
,,,1000000000.0,1000.0,1321.3057851239669
,,,1001000000.0,1001.0,1394.7610619469026
,,,1002000000.0,1002.0,1338.7768595041323
,,,1003000000.0,1003.0,1326.7272727272727
,,,1004000000.0,1004.0,1328.2966101694915
,,,1005000000.0,1005.0,1316.504132231405
,,,1006000000.0,1006.0,1318.1803278688524
,,,1007000000.0,1007.0,1300.6694915254238
,,,1008000000.0,1008.0,1312.5619834710744
,,,1009000000.0,1009.0,1326.5123966942149
,,,1010000000.0,1010.0,1326.0655737704917
,,,1011000000.0,1011.0,1246.0754716981132
,,,1012000000.0,1012.0,1332.1967213114754
,,,1013000000.0,1013.0,1321.1157024793388
,,,1014000000.0,1014.0,1263.6610169491526
,,,1015000000.0,1015.0,1287.0901639344263
,,,1016000000.0,1016.0,1280.6776859504132
,,,1017000000.0,1017.0,1312.6271186440679
,,,1018000000.0,1018.0,1334.3636363636363
,,,1019000000.0,1019.0,1274.360655737705
,,,1020000000.0,1020.0,1316.0330578512396
,,,1021000000.0,1021.0,1311.7280701754387
,,,1022000000.0,1022.0,1310.4876033057851
,,,1023000000.0,1023.0,1320.909090909091
,,,1024000000.0,1024.0,1269.235294117647
,,,1025000000.0,1025.0,1306.7851239669421
,,,1026000000.0,1026.0,1309.3553719008264
,,,1027000000.0,1027.0,1280.5172413793102
,,,1028000000.0,1028.0,1320.504132231405
,,,1029000000.0,1029.0,1318.1157024793388
,,,1030000000.0,1030.0,1321.9669421487604
,,,1031000000.0,1031.0,1293.8909090909092
,,,1032000000.0,1032.0,1313.8524590163934
,,,1033000000.0,1033.0,1266.5409836065573
,,,1034000000.0,1034.0,1306.6440677966102
,,,1035000000.0,1035.0,1279.9180327868853
,,,1036000000.0,1036.0,1316.603305785124
,,,1037000000.0,1037.0,1316.4873949579833
,,,1038000000.0,1038.0,1343.7685950413222
,,,1039000000.0,1039.0,1313.1487603305786
,,,1040000000.0,1040.0,1333.603305785124
,,,1041000000.0,1041.0,1355.2803738317757
,,,1042000000.0,1042.0,1334.0661157024792
,,,1043000000.0,1043.0,1341.0081967213114
,,,1044000000.0,1044.0,1306.2413793103449
,,,1045000000.0,1045.0,1274.9180327868853
,,,1046000000.0,1046.0,1323.6280991735537
,,,1047000000.0,1047.0,1391.0260869565218
,,,1048000000.0,1048.0,1310.2644628099174
,,,1049000000.0,1049.0,1315.5573770491803
,,,1050000000.0,1050.0,1331.2583333333334
,,,1051000000.0,1051.0,2253.5061728395062
,,,1052000000.0,1052.0,1336.7603305785124
,,,1053000000.0,1053.0,1338.6916666666666
,,,1054000000.0,1054.0,1319.8290598290598
,,,1055000000.0,1055.0,1303.404958677686
,,,1056000000.0,1056.0,1307.8595041322315
,,,1057000000.0,1057.0,1318.2941176470588
,,,1058000000.0,1058.0,1333.3719008264463
,,,1059000000.0,1059.0,1323.05
,,,1060000000.0,1060.0,1318.7377049180327
,,,1061000000.0,1061.0,1301.4424778761063
,,,1062000000.0,1062.0,1294.3801652892562
,,,1063000000.0,1063.0,1311.5785123966941
,,,1064000000.0,1064.0,1299.050847457627
,,,1065000000.0,1065.0,1326.603305785124
,,,1066000000.0,1066.0,1290.6280991735537
,,,1067000000.0,1067.0,1303.7542372881355
,,,1068000000.0,1068.0,1315.603305785124
,,,1069000000.0,1069.0,1310.7603305785124
,,,1070000000.0,1070.0,1297.5785123966941
,,,1071000000.0,1071.0,1255.5740740740741
,,,1072000000.0,1072.0,1324.967213114754
,,,1073000000.0,1073.0,1317.2131147540983
,,,1074000000.0,1074.0,1341.2448979591836
,,,1075000000.0,1075.0,1445.7391304347825
,,,1076000000.0,1076.0,1312.4214876033059
,,,1077000000.0,1077.0,1311.6363636363637
,,,1078000000.0,1078.0,1294.3833333333334
,,,1079000000.0,1079.0,1330.685950413223
,,,1080000000.0,1080.0,1315.575
,,,1081000000.0,1081.0,1341.4642857142858
,,,1082000000.0,1082.0,1283.0983606557377
,,,1083000000.0,1083.0,1318.801652892562
,,,1084000000.0,1084.0,1322.2649572649573
,,,1085000000.0,1085.0,1335.8347107438017
,,,1086000000.0,1086.0,1316.0819672131147
,,,1087000000.0,1087.0,1325.2857142857142
,,,1088000000.0,1088.0,1322.5371900826447
,,,1089000000.0,1089.0,1300.0166666666667
,,,1090000000.0,1090.0,1318.532786885246
,,,1091000000.0,1091.0,1297.0618556701031
,,,1092000000.0,1092.0,1320.8595041322315
,,,1093000000.0,1093.0,1317.6611570247933
,,,1094000000.0,1094.0,1229.009009009009
,,,1095000000.0,1095.0,1314.4333333333334
,,,1096000000.0,1096.0,1314.404958677686
,,,1097000000.0,1097.0,1335.878260869565
,,,1098000000.0,1098.0,1306.7438016528927
,,,1099000000.0,1099.0,1327.6694214876034
,,,1100000000.0,1100.0,1295.825
,,,1101000000.0,1101.0,1370.203539823009
,,,1102000000.0,1102.0,1279.811475409836
,,,1103000000.0,1103.0,1230.081300813008
,,,1104000000.0,1104.0,1318.1440677966102
,,,1105000000.0,1105.0,1299.1157024793388
,,,1106000000.0,1106.0,1297.122950819672
,,,1107000000.0,1107.0,1331.6752136752136
,,,1108000000.0,1108.0,1260.2377049180327
,,,1109000000.0,1109.0,1311.1735537190082
,,,1110000000.0,1110.0,1318.2295081967213
,,,1111000000.0,1111.0,1335.4433962264152
,,,1112000000.0,1112.0,1320.65
,,,1113000000.0,1113.0,1318.8524590163934
,,,1114000000.0,1114.0,1341.008547008547
,,,1115000000.0,1115.0,1321.7520661157025
,,,1116000000.0,1116.0,1323.2131147540983
,,,1117000000.0,1117.0,1330.6949152542372
,,,1118000000.0,1118.0,1332.2479338842975
,,,1119000000.0,1119.0,1324.1322314049587
,,,1120000000.0,1120.0,1322.801652892562
,,,1121000000.0,1121.0,1330.377192982456
,,,1122000000.0,1122.0,1273.795081967213
,,,1123000000.0,1123.0,1335.4132231404958
,,,1124000000.0,1124.0,1312.2711864406779
,,,1125000000.0,1125.0,1258.72131147541
,,,1126000000.0,1126.0,1315.5785123966941
,,,1127000000.0,1127.0,1290.888888888889
,,,1128000000.0,1128.0,1330.2166666666667
,,,1129000000.0,1129.0,1320.404958677686
,,,1130000000.0,1130.0,1266.8688524590164
,,,1131000000.0,1131.0,1260.954954954955
,,,1132000000.0,1132.0,1318.3057851239669
,,,1133000000.0,1133.0,1321.575
,,,1134000000.0,1134.0,1316.1694915254238
,,,1135000000.0,1135.0,1324.8181818181818
,,,1136000000.0,1136.0,1331.98347107438
,,,1137000000.0,1137.0,1323.7563025210084
,,,1138000000.0,1138.0,1305.7520661157025
,,,1139000000.0,1139.0,1316.2479338842975
,,,1140000000.0,1140.0,1303.2231404958677
,,,1141000000.0,1141.0,1285.532110091743
,,,1142000000.0,1142.0,1310.5785123966941
,,,1143000000.0,1143.0,1328.9338842975208
,,,1144000000.0,1144.0,1324.182608695652
,,,1145000000.0,1145.0,1252.549180327869
,,,1146000000.0,1146.0,1272.5409836065573
,,,1147000000.0,1147.0,1362.4347826086957
,,,1148000000.0,1148.0,1319.6363636363637
,,,1149000000.0,1149.0,1318.0743801652893
,,,1150000000.0,1150.0,1321.7272727272727
,,,1151000000.0,1151.0,2202.8024691358023
,,,1152000000.0,1152.0,1302.576923076923
,,,1153000000.0,1153.0,1432.7478260869566
,,,1154000000.0,1154.0,1326.3333333333333
,,,1155000000.0,1155.0,1330.8347107438017
,,,1156000000.0,1156.0,1327.3032786885246
,,,1157000000.0,1157.0,1249.9747899159663
,,,1158000000.0,1158.0,1310.9421487603306
,,,1159000000.0,1159.0,1335.1487603305786
,,,1160000000.0,1160.0,1258.0330578512396
,,,1161000000.0,1161.0,1300.091743119266
,,,1162000000.0,1162.0,1323.827868852459
,,,1163000000.0,1163.0,1330.0247933884298
,,,1164000000.0,1164.0,1291.7033898305085
,,,1165000000.0,1165.0,1308.7107438016528
,,,1166000000.0,1166.0,1321.6611570247933
,,,1167000000.0,1167.0,1278.7166666666667
,,,1168000000.0,1168.0,1315.099173553719
,,,1169000000.0,1169.0,1332.611570247934
,,,1170000000.0,1170.0,1316.5537190082644
,,,1171000000.0,1171.0,1253.214953271028
,,,1172000000.0,1172.0,1303.2148760330579
,,,1173000000.0,1173.0,1320.8264462809918
,,,1174000000.0,1174.0,1342.076923076923
,,,1175000000.0,1175.0,1317.4380165289256
,,,1176000000.0,1176.0,1314.9586776859503
,,,1177000000.0,1177.0,1311.2905982905984
,,,1178000000.0,1178.0,1306.7272727272727
,,,1179000000.0,1179.0,1313.5619834710744
,,,1180000000.0,1180.0,1333.809917355372
,,,1181000000.0,1181.0,1286.4473684210527
,,,1182000000.0,1182.0,1264.1475409836066
,,,1183000000.0,1183.0,1319.6363636363637
,,,1184000000.0,1184.0,1186.8347107438017
,,,1185000000.0,1185.0,1406.8
,,,1186000000.0,1186.0,1397.084745762712
,,,1187000000.0,1187.0,1313.034188034188
,,,1188000000.0,1188.0,1320.1239669421489
,,,1189000000.0,1189.0,1326.7272727272727
,,,1190000000.0,1190.0,1313.1147540983607
,,,1191000000.0,1191.0,1276.64
,,,1192000000.0,1192.0,1321.2479338842975
,,,1193000000.0,1193.0,1303.8429752066115
,,,1194000000.0,1194.0,1286.594827586207
,,,1195000000.0,1195.0,1324.198347107438
,,,1196000000.0,1196.0,1327.1239669421489
,,,1197000000.0,1197.0,1357.9741379310344
,,,1198000000.0,1198.0,1317.702479338843
,,,1199000000.0,1199.0,1260.9262295081967
,,,1200000000.0,1200.0,1213.188524590164
,,,1201000000.0,1201.0,1354.5663716814158
,,,1202000000.0,1202.0,1283.8360655737704
,,,1203000000.0,1203.0,1308.5867768595042
,,,1204000000.0,1204.0,1315.2203389830509
,,,1205000000.0,1205.0,1333.2727272727273
,,,1206000000.0,1206.0,1314.9421487603306
,,,1207000000.0,1207.0,1305.7394957983192
,,,1208000000.0,1208.0,1308.314049586777
,,,1209000000.0,1209.0,1315.646551724138
,,,1210000000.0,1210.0,1405.957264957265
,,,1211000000.0,1211.0,1229.4571428571428
,,,1212000000.0,1212.0,1321.1487603305786
,,,1213000000.0,1213.0,1323.2231404958677
,,,1214000000.0,1214.0,1311.4322033898304
,,,1215000000.0,1215.0,1312.1818181818182
,,,1216000000.0,1216.0,1320.3688524590164
,,,1217000000.0,1217.0,1271.5593220338983
,,,1218000000.0,1218.0,1321.1735537190082
,,,1219000000.0,1219.0,1320.4180327868853
,,,1220000000.0,1220.0,1312.3166666666666
,,,1221000000.0,1221.0,1309.8
,,,1222000000.0,1222.0,1296.7603305785124
,,,1223000000.0,1223.0,1309.5289256198348
,,,1224000000.0,1224.0,1330.9406779661017
,,,1225000000.0,1225.0,1323.2148760330579
,,,1226000000.0,1226.0,1311.0413223140497
,,,1227000000.0,1227.0,1312.1538461538462
,,,1228000000.0,1228.0,1322.6528925619834
,,,1229000000.0,1229.0,1312.5206611570247
,,,1230000000.0,1230.0,1443.7128712871288
,,,1231000000.0,1231.0,1322.7938144329896
,,,1232000000.0,1232.0,1324.7272727272727
,,,1233000000.0,1233.0,1322.504132231405
,,,1234000000.0,1234.0,1314.135593220339
,,,1235000000.0,1235.0,1320.3057851239669
,,,1236000000.0,1236.0,1299.719008264463
,,,1237000000.0,1237.0,1263.4705882352941
,,,1238000000.0,1238.0,1319.9338842975208
,,,1239000000.0,1239.0,1325.4262295081967
,,,1240000000.0,1240.0,1323.7355371900826
,,,1241000000.0,1241.0,1354.8130841121495
,,,1242000000.0,1242.0,1313.4297520661157
,,,1243000000.0,1243.0,1314.1239669421489
,,,1244000000.0,1244.0,1336.2803738317757
,,,1245000000.0,1245.0,1325.3471074380166
,,,1246000000.0,1246.0,1310.2892561983472
,,,1247000000.0,1247.0,1371.982456140351
,,,1248000000.0,1248.0,1344.404958677686
,,,1249000000.0,1249.0,1303.6528925619834
,,,1250000000.0,1250.0,1317.6611570247933
,,,1251000000.0,1251.0,2237.6075949367087
,,,1252000000.0,1252.0,1252.204918032787
,,,1253000000.0,1253.0,1350.0247933884298
,,,1254000000.0,1254.0,1311.6153846153845
,,,1255000000.0,1255.0,1314.4214876033059
,,,1256000000.0,1256.0,1310.2540983606557
,,,1257000000.0,1257.0,1239.5882352941176
,,,1258000000.0,1258.0,1320.1570247933885
,,,1259000000.0,1259.0,1325.7459016393443
,,,1260000000.0,1260.0,1311.9173553719008
,,,1261000000.0,1261.0,1307.7610619469026
,,,1262000000.0,1262.0,1327.3057851239669
,,,1263000000.0,1263.0,1322.190082644628
,,,1264000000.0,1264.0,1330.9915254237287
,,,1265000000.0,1265.0,1352.9504132231405
,,,1266000000.0,1266.0,1331.0495867768595
,,,1267000000.0,1267.0,1254.142857142857
,,,1268000000.0,1268.0,1337.1727272727273
,,,1269000000.0,1269.0,1435.0982142857142
,,,1270000000.0,1270.0,1242.8
,,,1271000000.0,1271.0,1341.17
,,,1272000000.0,1272.0,1312.1818181818182
,,,1273000000.0,1273.0,1319.0
,,,1274000000.0,1274.0,1329.698275862069
,,,1275000000.0,1275.0,1332.3636363636363
,,,1276000000.0,1276.0,1331.603305785124
,,,1277000000.0,1277.0,1321.854700854701
,,,1278000000.0,1278.0,1300.6416666666667
,,,1279000000.0,1279.0,1325.4214876033059
,,,1280000000.0,1280.0,1312.685950413223
,,,1281000000.0,1281.0,1310.8086956521738
,,,1282000000.0,1282.0,1302.7768595041323
,,,1283000000.0,1283.0,1317.7622950819673
,,,1284000000.0,1284.0,1286.8235294117646
,,,1285000000.0,1285.0,1324.7851239669421
,,,1286000000.0,1286.0,1262.155737704918
,,,1287000000.0,1287.0,1269.2016806722688
,,,1288000000.0,1288.0,1320.6446280991736
,,,1289000000.0,1289.0,1300.7603305785124
,,,1290000000.0,1290.0,1331.0495867768595
,,,1291000000.0,1291.0,1273.2673267326732
,,,1292000000.0,1292.0,1333.4462809917356
,,,1293000000.0,1293.0,1316.1735537190082
,,,1294000000.0,1294.0,1313.7652173913043
,,,1295000000.0,1295.0,1343.1612903225807
,,,1296000000.0,1296.0,1357.9777777777779
,,,1297000000.0,1297.0,1500.098901098901
,,,1298000000.0,1298.0,1388.5042016806722
,,,1299000000.0,1299.0,1305.580357142857
,,,1300000000.0,1300.0,1352.2738095238096
,,,1301000000.0,1301.0,1493.0123456790122
,,,1302000000.0,1302.0,1424.9259259259259
,,,1303000000.0,1303.0,1368.0555555555557
,,,1304000000.0,1304.0,2366.4
,,,1305000000.0,1305.0,2886.1153846153848
,,,1306000000.0,1306.0,1177.6969696969697
,,,1307000000.0,1307.0,978.6239316239316
,,,1308000000.0,1308.0,816.0671641791045
,,,1309000000.0,1309.0,941.827868852459
,,,1310000000.0,1310.0,957.5575221238938
,,,1311000000.0,1311.0,987.9054054054054
,,,1312000000.0,1312.0,937.695652173913
,,,1313000000.0,1313.0,989.4054054054054
,,,1314000000.0,1314.0,775.1370967741935
,,,1315000000.0,1315.0,884.0162601626016
,,,1316000000.0,1316.0,950.2241379310345
,,,1317000000.0,1317.0,844.1171875
,,,1318000000.0,1318.0,837.8074074074074
,,,1319000000.0,1319.0,845.258064516129
,,,1320000000.0,1320.0,964.3425925925926
,,,1321000000.0,1321.0,845.266129032258
,,,1322000000.0,1322.0,880.7826086956521
,,,1323000000.0,1323.0,820.7350427350427
,,,1324000000.0,1324.0,843.4065040650406
,,,1325000000.0,1325.0,825.872
,,,1326000000.0,1326.0,844.5925925925926
,,,1327000000.0,1327.0,858.2828282828283
,,,1328000000.0,1328.0,967.3414634146342
,,,1329000000.0,1329.0,884.4609375
,,,1330000000.0,1330.0,854.0
,,,1331000000.0,1331.0,959.89898989899
,,,1332000000.0,1332.0,904.9212598425197
,,,1333000000.0,1333.0,835.7259259259259
,,,1334000000.0,1334.0,870.4274193548387
,,,1335000000.0,1335.0,840.1056910569106
,,,1336000000.0,1336.0,1030.7450980392157
,,,1337000000.0,1337.0,894.4758064516129
,,,1338000000.0,1338.0,1004.327868852459
,,,1339000000.0,1339.0,1050.4851485148515
,,,1340000000.0,1340.0,1022.1735537190083
,,,1341000000.0,1341.0,1100.959595959596
,,,1342000000.0,1342.0,963.6115702479339
,,,1343000000.0,1343.0,1111.1698113207547
,,,1344000000.0,1344.0,1021.3584905660377
,,,1345000000.0,1345.0,1158.7079646017698
,,,1346000000.0,1346.0,1130.873873873874
,,,1347000000.0,1347.0,949.2037037037037
,,,1348000000.0,1348.0,1055.9719626168223
,,,1349000000.0,1349.0,1073.1
,,,1350000000.0,1350.0,1132.1869918699188
,,,1351000000.0,1351.0,1866.5696202531647
,,,1352000000.0,1352.0,979.75
,,,1353000000.0,1353.0,1223.5809523809523
,,,1354000000.0,1354.0,1145.2307692307693
,,,1355000000.0,1355.0,1125.2377049180327
,,,1356000000.0,1356.0,1006.45
,,,1357000000.0,1357.0,1034.3760683760684
,,,1358000000.0,1358.0,936.1153846153846
,,,1359000000.0,1359.0,904.5932203389831
,,,1360000000.0,1360.0,913.525
,,,1361000000.0,1361.0,1079.82
,,,1362000000.0,1362.0,1112.920634920635
,,,1363000000.0,1363.0,1119.4715447154472
,,,1364000000.0,1364.0,1027.061403508772
,,,1365000000.0,1365.0,956.784
,,,1366000000.0,1366.0,1130.3709677419354
,,,1367000000.0,1367.0,1141.2881355932204
,,,1368000000.0,1368.0,950.1515151515151
,,,1369000000.0,1369.0,991.5897435897435
,,,1370000000.0,1370.0,1074.015873015873
,,,1371000000.0,1371.0,1168.936170212766
,,,1372000000.0,1372.0,960.0416666666666
,,,1373000000.0,1373.0,956.2735042735043
,,,1374000000.0,1374.0,1056.1709401709402
,,,1375000000.0,1375.0,1051.8333333333333
,,,1376000000.0,1376.0,1107.5263157894738
,,,1377000000.0,1377.0,1181.8701298701299
,,,1378000000.0,1378.0,1049.584745762712
,,,1379000000.0,1379.0,1149.520325203252
,,,1380000000.0,1380.0,1124.4649122807018
,,,1381000000.0,1381.0,990.141592920354
,,,1382000000.0,1382.0,1087.4126984126983
,,,1383000000.0,1383.0,1150.5483870967741
,,,1384000000.0,1384.0,1084.2469135802469
,,,1385000000.0,1385.0,1225.018018018018
,,,1386000000.0,1386.0,1145.792
,,,1387000000.0,1387.0,1152.6542056074766
,,,1388000000.0,1388.0,986.0330578512396
,,,1389000000.0,1389.0,957.2727272727273
,,,1390000000.0,1390.0,1145.68
,,,1391000000.0,1391.0,1039.4285714285713
,,,1392000000.0,1392.0,1151.1739130434783
,,,1393000000.0,1393.0,1111.4622641509434
,,,1394000000.0,1394.0,1109.0857142857142
,,,1395000000.0,1395.0,1150.04
,,,1396000000.0,1396.0,1127.6203703703704
,,,1397000000.0,1397.0,1048.1818181818182
,,,1398000000.0,1398.0,980.0842105263158
,,,1399000000.0,1399.0,1152.1056910569105
,,,1400000000.0,1400.0,1146.780487804878
,,,1401000000.0,1401.0,1067.873015873016
,,,1402000000.0,1402.0,1160.7614678899083
,,,1403000000.0,1403.0,1139.266129032258
,,,1404000000.0,1404.0,1253.6857142857143
,,,1405000000.0,1405.0,1318.8484848484848
,,,1406000000.0,1406.0,1833.641975308642
,,,1407000000.0,1407.0,1317.5405405405406
,,,1408000000.0,1408.0,1132.92
,,,1409000000.0,1409.0,1627.7931034482758
,,,1410000000.0,1410.0,1450.990909090909
,,,1411000000.0,1411.0,1320.4408602150538
,,,1412000000.0,1412.0,1272.6936936936936
,,,1413000000.0,1413.0,1267.7413793103449
,,,1414000000.0,1414.0,1345.0
,,,1415000000.0,1415.0,1299.5
,,,1416000000.0,1416.0,1322.5744680851064
,,,1417000000.0,1417.0,1200.5064935064936
,,,1418000000.0,1418.0,1150.9918032786886
,,,1419000000.0,1419.0,1263.280991735537
,,,1420000000.0,1420.0,1266.126126126126
,,,1421000000.0,1421.0,1488.21
,,,1422000000.0,1422.0,1375.212765957447
,,,1423000000.0,1423.0,1283.5726495726497
,,,1424000000.0,1424.0,1162.8157894736842
,,,1425000000.0,1425.0,1543.9333333333334
,,,1426000000.0,1426.0,1273.406779661017
,,,1427000000.0,1427.0,1305.721649484536
,,,1428000000.0,1428.0,1326.5675675675675
,,,1429000000.0,1429.0,1224.0252100840337
,,,1430000000.0,1430.0,1286.7368421052631
,,,1431000000.0,1431.0,1259.9175257731958
,,,1432000000.0,1432.0,1322.1818181818182
,,,1433000000.0,1433.0,1322.7355371900826
,,,1434000000.0,1434.0,1310.871794871795
,,,1435000000.0,1435.0,1304.206611570248
,,,1436000000.0,1436.0,1305.6528925619834
,,,1437000000.0,1437.0,1317.7563025210084
,,,1438000000.0,1438.0,1319.5454545454545
,,,1439000000.0,1439.0,1333.0380952380951
,,,1440000000.0,1440.0,1316.396694214876
,,,1441000000.0,1441.0,1326.673076923077
,,,1442000000.0,1442.0,1461.5225225225224
,,,1443000000.0,1443.0,1565.2568807339449
,,,1444000000.0,1444.0,1384.62
,,,1445000000.0,1445.0,1293.1454545454546
,,,1446000000.0,1446.0,1279.204918032787
,,,1447000000.0,1447.0,1088.4444444444443
,,,1448000000.0,1448.0,1268.3548387096773
,,,1449000000.0,1449.0,1298.9833333333333
,,,1450000000.0,1450.0,1272.2051282051282
,,,1451000000.0,1451.0,2183.5
,,,1452000000.0,1452.0,1915.8383838383838
,,,1453000000.0,1453.0,1628.4947368421053
,,,1454000000.0,1454.0,1724.621052631579
,,,1455000000.0,1455.0,1850.9468085106382
,,,1456000000.0,1456.0,1030.2115384615386
,,,1457000000.0,1457.0,1145.6896551724137
,,,1458000000.0,1458.0,1033.450819672131
,,,1459000000.0,1459.0,1152.1209677419354
,,,1460000000.0,1460.0,1153.2357723577236
,,,1461000000.0,1461.0,982.6576576576576
,,,1462000000.0,1462.0,897.9
,,,1463000000.0,1463.0,950.6017699115044
,,,1464000000.0,1464.0,1123.392857142857
,,,1465000000.0,1465.0,1202.6559139784947
,,,1466000000.0,1466.0,1456.7710843373493
,,,1467000000.0,1467.0,1108.9661016949153
,,,1468000000.0,1468.0,879.7076923076924
,,,1469000000.0,1469.0,1143.5645161290322
,,,1470000000.0,1470.0,1137.524193548387
,,,1471000000.0,1471.0,869.5090909090909
,,,1472000000.0,1472.0,1120.0925925925926
,,,1473000000.0,1473.0,1123.6504065040651
,,,1474000000.0,1474.0,996.6302521008404
,,,1475000000.0,1475.0,1023.063492063492
,,,1476000000.0,1476.0,1134.0806451612902
,,,1477000000.0,1477.0,1124.635593220339
,,,1478000000.0,1478.0,781.8015267175573
,,,1479000000.0,1479.0,1079.6507936507937
,,,1480000000.0,1480.0,1133.7317073170732
,,,1481000000.0,1481.0,1051.094017094017
,,,1482000000.0,1482.0,1151.5403225806451
,,,1483000000.0,1483.0,1094.3658536585365
,,,1484000000.0,1484.0,1143.3947368421052
,,,1485000000.0,1485.0,1137.9756097560976
,,,1486000000.0,1486.0,1140.1397849462367
,,,1487000000.0,1487.0,1124.8916666666667
,,,1488000000.0,1488.0,1139.5691056910568
,,,1489000000.0,1489.0,1136.1769911504425
,,,1490000000.0,1490.0,1155.225806451613
,,,1491000000.0,1491.0,1054.71
,,,1492000000.0,1492.0,1128.274193548387
,,,1493000000.0,1493.0,1132.6666666666667
,,,1494000000.0,1494.0,1116.8898305084747
,,,1495000000.0,1495.0,1116.9217391304348
,,,1496000000.0,1496.0,1121.9512195121952
,,,1497000000.0,1497.0,1146.3157894736842
,,,1498000000.0,1498.0,1137.7073170731708
,,,1499000000.0,1499.0,1141.5403225806451
,,,1500000000.0,1500.0,1147.2096774193549
,,,1501000000.0,1501.0,1136.957264957265
,,,1502000000.0,1502.0,1120.5983606557377
,,,1503000000.0,1503.0,1160.3629032258063
,,,1504000000.0,1504.0,1136.5123966942149
,,,1505000000.0,1505.0,1136.5447154471544
,,,1506000000.0,1506.0,1156.517857142857
,,,1507000000.0,1507.0,1151.7107438016528
,,,1508000000.0,1508.0,1143.991935483871
,,,1509000000.0,1509.0,1138.9512195121952
,,,1510000000.0,1510.0,1168.0564516129032
,,,1511000000.0,1511.0,1108.212962962963
,,,1512000000.0,1512.0,1155.6451612903227
,,,1513000000.0,1513.0,1137.9112903225807
,,,1514000000.0,1514.0,1110.7058823529412
,,,1515000000.0,1515.0,1157.4354838709678
,,,1516000000.0,1516.0,1140.1935483870968
,,,1517000000.0,1517.0,1131.314049586777
,,,1518000000.0,1518.0,1124.138211382114
,,,1519000000.0,1519.0,1135.5725806451612
,,,1520000000.0,1520.0,1124.0487804878048
,,,1521000000.0,1521.0,1129.4273504273503
,,,1522000000.0,1522.0,1129.6521739130435
,,,1523000000.0,1523.0,1101.0569105691056
,,,1524000000.0,1524.0,1182.6036036036037
,,,1525000000.0,1525.0,1135.9349593495936
,,,1526000000.0,1526.0,1144.4308943089432
,,,1527000000.0,1527.0,1118.655172413793
,,,1528000000.0,1528.0,1114.8048780487804
,,,1529000000.0,1529.0,1145.491935483871
,,,1530000000.0,1530.0,1128.4180327868853
,,,1531000000.0,1531.0,1053.9816513761468
,,,1532000000.0,1532.0,1166.1451612903227
,,,1533000000.0,1533.0,1150.5967741935483
,,,1534000000.0,1534.0,1155.6666666666667
,,,1535000000.0,1535.0,1462.5520833333333
,,,1536000000.0,1536.0,1769.3106796116506
,,,1537000000.0,1537.0,1329.4912280701753
,,,1538000000.0,1538.0,1313.4590163934427
,,,1539000000.0,1539.0,1338.3069306930693
,,,1540000000.0,1540.0,1414.1584158415842
,,,1541000000.0,1541.0,1336.3536585365853
,,,1542000000.0,1542.0,1390.695652173913
,,,1543000000.0,1543.0,1317.5785123966941
,,,1544000000.0,1544.0,1307.409090909091
,,,1545000000.0,1545.0,1310.8677685950413
,,,1546000000.0,1546.0,1292.0247933884298
,,,1547000000.0,1547.0,1360.2
,,,1548000000.0,1548.0,1336.834862385321
,,,1549000000.0,1549.0,1289.6528925619834
,,,1550000000.0,1550.0,1299.4628099173553
,,,1551000000.0,1551.0,1450.2592592592594
,,,1552000000.0,1552.0,1409.8636363636363
,,,1553000000.0,1553.0,1175.0
,,,1554000000.0,1554.0,1248.5106382978724
,,,1555000000.0,1555.0,1304.297520661157
,,,1556000000.0,1556.0,1305.795081967213
,,,1557000000.0,1557.0,1321.1025641025642
,,,1558000000.0,1558.0,1304.9256198347107
,,,1559000000.0,1559.0,1299.2479338842975
,,,1560000000.0,1560.0,1306.4918032786886
,,,1561000000.0,1561.0,1254.2589285714287
,,,1562000000.0,1562.0,1310.7768595041323
,,,1563000000.0,1563.0,1298.325
,,,1564000000.0,1564.0,1307.2991452991453
,,,1565000000.0,1565.0,1317.7768595041323
,,,1566000000.0,1566.0,1318.685950413223
,,,1567000000.0,1567.0,1289.7203389830509
,,,1568000000.0,1568.0,1320.0655737704917
,,,1569000000.0,1569.0,1324.516393442623
,,,1570000000.0,1570.0,1321.1570247933885
,,,1571000000.0,1571.0,1267.9158878504672
,,,1572000000.0,1572.0,1325.2561983471073
,,,1573000000.0,1573.0,1306.7540983606557
,,,1574000000.0,1574.0,1301.854700854701
,,,1575000000.0,1575.0,1322.4793388429753
,,,1576000000.0,1576.0,1311.327868852459
,,,1577000000.0,1577.0,1295.7863247863247
,,,1578000000.0,1578.0,1303.0661157024792
,,,1579000000.0,1579.0,1301.72131147541
,,,1580000000.0,1580.0,1305.8842975206612
,,,1581000000.0,1581.0,1306.2782608695652
,,,1582000000.0,1582.0,1287.9669421487604
,,,1583000000.0,1583.0,1321.7438016528927
,,,1584000000.0,1584.0,1317.2436974789916
,,,1585000000.0,1585.0,1312.504132231405
,,,1586000000.0,1586.0,1311.4710743801652
,,,1587000000.0,1587.0,1298.111111111111
,,,1588000000.0,1588.0,1307.595041322314
,,,1589000000.0,1589.0,1334.4344262295083
,,,1590000000.0,1590.0,1324.3471074380166
,,,1591000000.0,1591.0,1442.34
,,,1592000000.0,1592.0,1311.655737704918
,,,1593000000.0,1593.0,1301.4545454545455
,,,1594000000.0,1594.0,1280.1140350877192
,,,1595000000.0,1595.0,1314.4545454545455
,,,1596000000.0,1596.0,1322.4297520661157
,,,1597000000.0,1597.0,1324.495652173913
,,,1598000000.0,1598.0,1315.8264462809918
,,,1599000000.0,1599.0,1306.4583333333333
,,,1600000000.0,1600.0,1297.7851239669421
,,,1601000000.0,1601.0,1353.945945945946
,,,1602000000.0,1602.0,1309.0330578512396
,,,1603000000.0,1603.0,1319.0082644628098
,,,1604000000.0,1604.0,1305.5299145299145
,,,1605000000.0,1605.0,1306.5537190082644
,,,1606000000.0,1606.0,1320.504132231405
,,,1607000000.0,1607.0,1296.8655462184875
,,,1608000000.0,1608.0,1303.967213114754
,,,1609000000.0,1609.0,1309.7438016528927
,,,1610000000.0,1610.0,1317.1239669421489
,,,1611000000.0,1611.0,1183.7641509433963
,,,1612000000.0,1612.0,1325.3471074380166
,,,1613000000.0,1613.0,1317.1652892561983
,,,1614000000.0,1614.0,1313.4871794871794
,,,1615000000.0,1615.0,1313.2704918032787
,,,1616000000.0,1616.0,1302.8181818181818
,,,1617000000.0,1617.0,1306.546218487395
,,,1618000000.0,1618.0,1322.516393442623
,,,1619000000.0,1619.0,1247.9607843137255
,,,1620000000.0,1620.0,1451.0258620689656
,,,1621000000.0,1621.0,1296.1132075471698
,,,1622000000.0,1622.0,1296.4214876033059
,,,1623000000.0,1623.0,1307.2892561983472
,,,1624000000.0,1624.0,1327.3898305084747
,,,1625000000.0,1625.0,1307.892561983471
,,,1626000000.0,1626.0,1312.549180327869
,,,1627000000.0,1627.0,1293.1379310344828
,,,1628000000.0,1628.0,1294.6
,,,1629000000.0,1629.0,1292.9583333333333
,,,1630000000.0,1630.0,1309.22131147541
,,,1631000000.0,1631.0,1244.2616822429907
,,,1632000000.0,1632.0,1303.297520661157
,,,1633000000.0,1633.0,1294.0413223140497
,,,1634000000.0,1634.0,1312.837606837607
,,,1635000000.0,1635.0,1301.107438016529
,,,1636000000.0,1636.0,1302.5206611570247
,,,1637000000.0,1637.0,1300.8487394957983
,,,1638000000.0,1638.0,1314.611570247934
,,,1639000000.0,1639.0,1308.1404958677685
,,,1640000000.0,1640.0,1314.595041322314
,,,1641000000.0,1641.0,1441.8190476190475
,,,1642000000.0,1642.0,1311.603305785124
,,,1643000000.0,1643.0,1314.2396694214876
,,,1644000000.0,1644.0,1291.853448275862
,,,1645000000.0,1645.0,1295.5416666666667
,,,1646000000.0,1646.0,1322.793388429752
,,,1647000000.0,1647.0,1322.0
,,,1648000000.0,1648.0,1287.4916666666666
,,,1649000000.0,1649.0,1307.603305785124
,,,1650000000.0,1650.0,1300.795081967213
,,,1651000000.0,1651.0,2228.230769230769
,,,1652000000.0,1652.0,1304.1157024793388
,,,1653000000.0,1653.0,1299.7768595041323
,,,1654000000.0,1654.0,1315.9396551724137
,,,1655000000.0,1655.0,1313.1147540983607
,,,1656000000.0,1656.0,1324.6611570247933
,,,1657000000.0,1657.0,1314.5042735042734
,,,1658000000.0,1658.0,1234.485436893204
,,,1659000000.0,1659.0,1408.6724137931035
,,,1660000000.0,1660.0,1317.5081967213114
,,,1661000000.0,1661.0,1382.066037735849
,,,1662000000.0,1662.0,1314.9917355371902
,,,1663000000.0,1663.0,1317.016393442623
,,,1664000000.0,1664.0,1321.3675213675215
,,,1665000000.0,1665.0,1311.1404958677685
,,,1666000000.0,1666.0,1318.5901639344263
,,,1667000000.0,1667.0,1294.2966101694915
,,,1668000000.0,1668.0,1312.1639344262296
,,,1669000000.0,1669.0,1296.7768595041323
,,,1670000000.0,1670.0,1285.9669421487604
,,,1671000000.0,1671.0,1288.1869158878505
,,,1672000000.0,1672.0,1303.7333333333333
,,,1673000000.0,1673.0,1305.5454545454545
,,,1674000000.0,1674.0,1313.0084745762713
,,,1675000000.0,1675.0,1290.9586776859503
,,,1676000000.0,1676.0,1292.198347107438
,,,1677000000.0,1677.0,1341.646551724138
,,,1678000000.0,1678.0,1417.6122448979593
,,,1679000000.0,1679.0,1303.909090909091
,,,1680000000.0,1680.0,1331.7438016528927
,,,1681000000.0,1681.0,1327.8636363636363
,,,1682000000.0,1682.0,1297.188524590164
,,,1683000000.0,1683.0,1304.603305785124
,,,1684000000.0,1684.0,1298.4406779661017
,,,1685000000.0,1685.0,1305.198347107438
,,,1686000000.0,1686.0,1305.7377049180327
,,,1687000000.0,1687.0,1314.0677966101696
,,,1688000000.0,1688.0,1302.3636363636363
,,,1689000000.0,1689.0,1313.3801652892562
,,,1690000000.0,1690.0,1287.225
,,,1691000000.0,1691.0,1296.060606060606
,,,1692000000.0,1692.0,1301.4297520661157
,,,1693000000.0,1693.0,1300.5409836065573
,,,1694000000.0,1694.0,1267.4608695652173
,,,1695000000.0,1695.0,1303.6446280991736
,,,1696000000.0,1696.0,1317.1157024793388
,,,1697000000.0,1697.0,1298.75
,,,1698000000.0,1698.0,1294.9338842975208
,,,1699000000.0,1699.0,1292.8416666666667
,,,1700000000.0,1700.0,1294.396694214876
,,,1701000000.0,1701.0,1336.0434782608695
,,,1702000000.0,1702.0,1304.7355371900826
,,,1703000000.0,1703.0,1322.6446280991736
,,,1704000000.0,1704.0,1324.1538461538462
,,,1705000000.0,1705.0,1308.0819672131147
,,,1706000000.0,1706.0,1293.549180327869
,,,1707000000.0,1707.0,1288.0338983050847
,,,1708000000.0,1708.0,1298.5619834710744
,,,1709000000.0,1709.0,1324.4876033057851
,,,1710000000.0,1710.0,1302.685950413223
,,,1711000000.0,1711.0,1223.75
,,,1712000000.0,1712.0,1303.7107438016528
,,,1713000000.0,1713.0,1317.4016393442623
,,,1714000000.0,1714.0,1320.864406779661
,,,1715000000.0,1715.0,1301.2479338842975
,,,1716000000.0,1716.0,1309.7355371900826
,,,1717000000.0,1717.0,1302.5677966101696
,,,1718000000.0,1718.0,1311.190082644628
,,,1719000000.0,1719.0,1326.7622950819673
,,,1720000000.0,1720.0,1318.5537190082644
,,,1721000000.0,1721.0,1318.6260869565217
,,,1722000000.0,1722.0,1325.2314049586778
,,,1723000000.0,1723.0,1299.327868852459
,,,1724000000.0,1724.0,1325.3389830508474
,,,1725000000.0,1725.0,1298.7333333333333
,,,1726000000.0,1726.0,1321.9586776859503
,,,1727000000.0,1727.0,1282.179487179487
,,,1728000000.0,1728.0,1354.404958677686
,,,1729000000.0,1729.0,1310.3801652892562
,,,1730000000.0,1730.0,1296.495867768595
,,,1731000000.0,1731.0,1276.972972972973
,,,1732000000.0,1732.0,1307.6475409836066
,,,1733000000.0,1733.0,1312.967213114754
,,,1734000000.0,1734.0,1305.3162393162393
,,,1735000000.0,1735.0,1289.7931034482758
,,,1736000000.0,1736.0,1306.3394495412845
,,,1737000000.0,1737.0,1483.018691588785
,,,1738000000.0,1738.0,1287.8264462809918
,,,1739000000.0,1739.0,1309.2605042016808
,,,1740000000.0,1740.0,1315.4876033057851
,,,1741000000.0,1741.0,1288.173076923077
,,,1742000000.0,1742.0,1314.2396694214876
,,,1743000000.0,1743.0,1298.3801652892562
,,,1744000000.0,1744.0,1277.3125
,,,1745000000.0,1745.0,1298.6416666666667
,,,1746000000.0,1746.0,1329.857142857143
,,,1747000000.0,1747.0,1321.1652173913044
,,,1748000000.0,1748.0,1294.7107438016528
,,,1749000000.0,1749.0,1313.2561983471073
,,,1750000000.0,1750.0,1327.4297520661157
,,,1751000000.0,1751.0,2205.818181818182
,,,1752000000.0,1752.0,1300.090909090909
,,,1753000000.0,1753.0,1318.0330578512396
,,,1754000000.0,1754.0,1313.179487179487
,,,1755000000.0,1755.0,1305.6134453781513
,,,1756000000.0,1756.0,1308.3688524590164
,,,1757000000.0,1757.0,1308.8474576271187
,,,1758000000.0,1758.0,1304.198347107438
,,,1759000000.0,1759.0,1312.0330578512396
,,,1760000000.0,1760.0,1289.6694214876034
,,,1761000000.0,1761.0,1296.482456140351
,,,1762000000.0,1762.0,1319.0983606557377
,,,1763000000.0,1763.0,1333.2561983471073
,,,1764000000.0,1764.0,1303.3305084745762
,,,1765000000.0,1765.0,1305.0413223140497
,,,1766000000.0,1766.0,1314.2231404958677
,,,1767000000.0,1767.0,1327.5378151260504
,,,1768000000.0,1768.0,1311.2148760330579
,,,1769000000.0,1769.0,1315.198347107438
,,,1770000000.0,1770.0,1317.1239669421489
,,,1771000000.0,1771.0,1260.9279279279278
,,,1772000000.0,1772.0,1287.3801652892562
,,,1773000000.0,1773.0,1275.0743801652893
,,,1774000000.0,1774.0,1306.781512605042
,,,1775000000.0,1775.0,1306.5289256198348
,,,1776000000.0,1776.0,1315.9917355371902
,,,1777000000.0,1777.0,1316.9026548672566
,,,1778000000.0,1778.0,1298.190082644628
,,,1779000000.0,1779.0,1295.8416666666667
,,,1780000000.0,1780.0,1291.01652892562
,,,1781000000.0,1781.0,1311.3684210526317
,,,1782000000.0,1782.0,1307.672131147541
,,,1783000000.0,1783.0,1291.6333333333334
,,,1784000000.0,1784.0,1308.8135593220338
,,,1785000000.0,1785.0,1314.3471074380166
,,,1786000000.0,1786.0,1312.032786885246
,,,1787000000.0,1787.0,1312.2372881355932
,,,1788000000.0,1788.0,1327.2561983471073
,,,1789000000.0,1789.0,1303.6776859504132
,,,1790000000.0,1790.0,1340.9917355371902
,,,1791000000.0,1791.0,1219.2254901960785
,,,1792000000.0,1792.0,1304.6776859504132
,,,1793000000.0,1793.0,1302.4297520661157
,,,1794000000.0,1794.0,1269.504347826087
,,,1795000000.0,1795.0,1334.297520661157
,,,1796000000.0,1796.0,1319.0578512396694
,,,1797000000.0,1797.0,1297.2241379310344
,,,1798000000.0,1798.0,1309.4545454545455
,,,1799000000.0,1799.0,1303.032786885246
,,,1800000000.0,1800.0,1318.4380165289256
,,,1801000000.0,1801.0,1275.817391304348
,,,1802000000.0,1802.0,1309.809917355372
,,,1803000000.0,1803.0,1299.4710743801652
,,,1804000000.0,1804.0,1318.9237288135594
,,,1805000000.0,1805.0,1311.1322314049587
,,,1806000000.0,1806.0,1316.1322314049587
,,,1807000000.0,1807.0,1299.890756302521
,,,1808000000.0,1808.0,1303.525
,,,1809000000.0,1809.0,1304.107438016529
,,,1810000000.0,1810.0,1302.5537190082644
,,,1811000000.0,1811.0,1273.4485981308412
,,,1812000000.0,1812.0,1311.3196721311476
,,,1813000000.0,1813.0,1326.9272727272728
,,,1814000000.0,1814.0,1360.0183486238532
,,,1815000000.0,1815.0,1341.8813559322034
,,,1816000000.0,1816.0,1313.4214876033059
,,,1817000000.0,1817.0,1309.0
,,,1818000000.0,1818.0,1304.4710743801652
,,,1819000000.0,1819.0,1322.6694214876034
,,,1820000000.0,1820.0,1308.1475409836066
,,,1821000000.0,1821.0,1314.709090909091
,,,1822000000.0,1822.0,1301.495867768595
,,,1823000000.0,1823.0,1324.0413223140497
,,,1824000000.0,1824.0,1303.991452991453
,,,1825000000.0,1825.0,1315.388429752066
,,,1826000000.0,1826.0,1318.9504132231405
,,,1827000000.0,1827.0,1303.7606837606838
,,,1828000000.0,1828.0,1297.75
,,,1829000000.0,1829.0,1305.5666666666666
,,,1830000000.0,1830.0,1307.5123966942149
,,,1831000000.0,1831.0,1250.4953271028037
,,,1832000000.0,1832.0,1291.5785123966941
,,,1833000000.0,1833.0,1284.8
,,,1834000000.0,1834.0,1313.2542372881355
,,,1835000000.0,1835.0,1305.5416666666667
,,,1836000000.0,1836.0,1322.8181818181818
,,,1837000000.0,1837.0,1313.2118644067796
,,,1838000000.0,1838.0,1308.2833333333333
,,,1839000000.0,1839.0,1299.5702479338843
,,,1840000000.0,1840.0,1428.5696202531647
,,,1841000000.0,1841.0,1331.287234042553
,,,1842000000.0,1842.0,1320.3471074380166
,,,1843000000.0,1843.0,1317.0082644628098
,,,1844000000.0,1844.0,1247.2803738317757
,,,1845000000.0,1845.0,1327.4180327868853
,,,1846000000.0,1846.0,1278.9916666666666
,,,1847000000.0,1847.0,1298.905172413793
,,,1848000000.0,1848.0,1302.1916666666666
,,,1849000000.0,1849.0,1313.6280991735537
,,,1850000000.0,1850.0,1296.0743801652893
,,,1851000000.0,1851.0,2178.220779220779
,,,1852000000.0,1852.0,1297.9338842975208
,,,1853000000.0,1853.0,1294.396694214876
,,,1854000000.0,1854.0,1286.2327586206898
,,,1855000000.0,1855.0,1326.4344262295083
,,,1856000000.0,1856.0,1307.4166666666667
,,,1857000000.0,1857.0,1281.2941176470588
,,,1858000000.0,1858.0,1301.1818181818182
,,,1859000000.0,1859.0,1303.4666666666667
,,,1860000000.0,1860.0,1290.0413223140497
,,,1861000000.0,1861.0,1333.1946902654868
,,,1862000000.0,1862.0,1299.2892561983472
,,,1863000000.0,1863.0,1305.2
,,,1864000000.0,1864.0,1301.2542372881355
,,,1865000000.0,1865.0,1315.7622950819673
,,,1866000000.0,1866.0,1311.9669421487604
,,,1867000000.0,1867.0,1313.135593220339
,,,1868000000.0,1868.0,1266.198347107438
,,,1869000000.0,1869.0,1305.6694214876034
,,,1870000000.0,1870.0,1304.801652892562
,,,1871000000.0,1871.0,1260.3454545454545
,,,1872000000.0,1872.0,1293.5537190082644
,,,1873000000.0,1873.0,1297.9421487603306
,,,1874000000.0,1874.0,1291.2457627118645
,,,1875000000.0,1875.0,1295.8595041322315
,,,1876000000.0,1876.0,1313.15
,,,1877000000.0,1877.0,1298.059829059829
,,,1878000000.0,1878.0,1330.725
,,,1879000000.0,1879.0,1297.099173553719
,,,1880000000.0,1880.0,1297.801652892562
,,,1881000000.0,1881.0,1321.8245614035088
,,,1882000000.0,1882.0,1315.672131147541
,,,1883000000.0,1883.0,1298.1652892561983
,,,1884000000.0,1884.0,1300.1637931034484
,,,1885000000.0,1885.0,1306.1570247933885
,,,1886000000.0,1886.0,1309.6528925619834
,,,1887000000.0,1887.0,1314.546218487395
,,,1888000000.0,1888.0,1316.3305785123966
,,,1889000000.0,1889.0,1330.702479338843
,,,1890000000.0,1890.0,1302.2479338842975
,,,1891000000.0,1891.0,1198.2359550561798
,,,1892000000.0,1892.0,1379.3245614035088
,,,1893000000.0,1893.0,1315.6416666666667
,,,1894000000.0,1894.0,1353.6168224299065
,,,1895000000.0,1895.0,1301.5882352941176
,,,1896000000.0,1896.0,1287.01652892562
,,,1897000000.0,1897.0,1309.2568807339449
,,,1898000000.0,1898.0,1360.4833333333333
,,,1899000000.0,1899.0,1311.5619834710744
,,,1900000000.0,1900.0,1303.2148760330579
,,,1901000000.0,1901.0,1299.9380530973451
,,,1902000000.0,1902.0,1302.860655737705
,,,1903000000.0,1903.0,1320.5867768595042
,,,1904000000.0,1904.0,1288.5862068965516
,,,1905000000.0,1905.0,1311.4214876033059
,,,1906000000.0,1906.0,1316.9669421487604
,,,1907000000.0,1907.0,1308.2457627118645
,,,1908000000.0,1908.0,1304.0833333333333
,,,1909000000.0,1909.0,1325.5289256198348
,,,1910000000.0,1910.0,1300.190082644628
,,,1911000000.0,1911.0,1225.3809523809523
,,,1912000000.0,1912.0,1310.0247933884298
,,,1913000000.0,1913.0,1329.107438016529
,,,1914000000.0,1914.0,1296.322033898305
,,,1915000000.0,1915.0,1289.8677685950413
,,,1916000000.0,1916.0,1302.404958677686
,,,1917000000.0,1917.0,1305.1344537815125
,,,1918000000.0,1918.0,1271.1333333333334
,,,1919000000.0,1919.0,1310.8196721311476
,,,1920000000.0,1920.0,1302.7107438016528
,,,1921000000.0,1921.0,1264.3684210526317
,,,1922000000.0,1922.0,1286.0826446280992
,,,1923000000.0,1923.0,1310.1322314049587
,,,1924000000.0,1924.0,1308.8119658119658
,,,1925000000.0,1925.0,1314.5537190082644
,,,1926000000.0,1926.0,1311.8760330578511
,,,1927000000.0,1927.0,1295.4655172413793
,,,1928000000.0,1928.0,1308.6942148760331
,,,1929000000.0,1929.0,1318.297520661157
,,,1930000000.0,1930.0,1351.1588785046729
,,,1931000000.0,1931.0,1275.3877551020407
,,,1932000000.0,1932.0,1311.639344262295
,,,1933000000.0,1933.0,1301.1487603305786
,,,1934000000.0,1934.0,1311.2782608695652
,,,1935000000.0,1935.0,1285.2605042016808
,,,1936000000.0,1936.0,1326.198347107438
,,,1937000000.0,1937.0,1290.7863247863247
,,,1938000000.0,1938.0,1307.396694214876
,,,1939000000.0,1939.0,1314.8264462809918
,,,1940000000.0,1940.0,1306.4710743801652
,,,1941000000.0,1941.0,1299.7142857142858
,,,1942000000.0,1942.0,1309.625
,,,1943000000.0,1943.0,1314.396694214876
,,,1944000000.0,1944.0,1297.7105263157894
,,,1945000000.0,1945.0,1292.099173553719
,,,1946000000.0,1946.0,1302.5702479338843
,,,1947000000.0,1947.0,1329.594827586207
,,,1948000000.0,1948.0,1274.6666666666667
,,,1949000000.0,1949.0,1303.8512396694214
,,,1950000000.0,1950.0,1306.0743801652893
,,,1951000000.0,1951.0,2253.7974683544303
,,,1952000000.0,1952.0,1304.5454545454545
,,,1953000000.0,1953.0,1310.3636363636363
,,,1954000000.0,1954.0,1325.103448275862
,,,1955000000.0,1955.0,1315.900826446281
,,,1956000000.0,1956.0,1297.9338842975208
,,,1957000000.0,1957.0,1324.2372881355932
,,,1958000000.0,1958.0,1312.2916666666667
,,,1959000000.0,1959.0,1320.595041322314
,,,1960000000.0,1960.0,1301.0330578512396
,,,1961000000.0,1961.0,1256.421052631579
,,,1962000000.0,1962.0,1302.0
,,,1963000000.0,1963.0,1321.1639344262296
,,,1964000000.0,1964.0,1326.1694915254238
,,,1965000000.0,1965.0,1300.6942148760331
,,,1966000000.0,1966.0,1301.2479338842975
,,,1967000000.0,1967.0,1317.177966101695
,,,1968000000.0,1968.0,1332.9754098360656
,,,1969000000.0,1969.0,1280.0166666666667
,,,1970000000.0,1970.0,1314.9504132231405
,,,1971000000.0,1971.0,1232.8454545454545
,,,1972000000.0,1972.0,1312.5454545454545
,,,1973000000.0,1973.0,1310.5619834710744
,,,1974000000.0,1974.0,1302.5641025641025
,,,1975000000.0,1975.0,1304.1322314049587
,,,1976000000.0,1976.0,1312.8429752066115
,,,1977000000.0,1977.0,1276.5982905982905
,,,1978000000.0,1978.0,1309.2561983471073
,,,1979000000.0,1979.0,1298.3388429752067
,,,1980000000.0,1980.0,1302.8196721311476
,,,1981000000.0,1981.0,1286.1504424778761
,,,1982000000.0,1982.0,1305.139344262295
,,,1983000000.0,1983.0,1283.275
,,,1984000000.0,1984.0,1312.5294117647059
,,,1985000000.0,1985.0,1326.611570247934
,,,1986000000.0,1986.0,1317.0333333333333
,,,1987000000.0,1987.0,1308.1176470588234
,,,1988000000.0,1988.0,1319.2396694214876
,,,1989000000.0,1989.0,1306.2644628099174
,,,1990000000.0,1990.0,1310.4132231404958
,,,1991000000.0,1991.0,1226.895238095238
,,,1992000000.0,1992.0,1315.8595041322315
,,,1993000000.0,1993.0,1319.809917355372
,,,1994000000.0,1994.0,1299.1130434782608
,,,1995000000.0,1995.0,1310.2314049586778
,,,1996000000.0,1996.0,1293.3801652892562
,,,1997000000.0,1997.0,1365.1304347826087
,,,1998000000.0,1998.0,1311.0578512396694
,,,1999000000.0,1999.0,1313.0
,,,2000000000.0,2000.0,1303.909090909091
,,,2001000000.0,2001.0,1315.622807017544
,,,2002000000.0,2002.0,1303.01652892562
,,,2003000000.0,2003.0,1303.5123966942149
,,,2004000000.0,2004.0,1297.6101694915253
,,,2005000000.0,2005.0,1309.0743801652893
,,,2006000000.0,2006.0,1317.2314049586778
,,,2007000000.0,2007.0,1299.6302521008404
,,,2008000000.0,2008.0,1449.7184466019417
,,,2009000000.0,2009.0,1375.7739130434782
,,,2010000000.0,2010.0,1323.0247933884298
,,,2011000000.0,2011.0,1262.625
,,,2012000000.0,2012.0,1288.1157024793388
,,,2013000000.0,2013.0,1318.5702479338843
,,,2014000000.0,2014.0,1291.853448275862
,,,2015000000.0,2015.0,1312.4793388429753
,,,2016000000.0,2016.0,1289.4462809917356
,,,2017000000.0,2017.0,1289.7457627118645
,,,2018000000.0,2018.0,1286.1322314049587
,,,2019000000.0,2019.0,1315.5371900826447
,,,2020000000.0,2020.0,1302.0413223140497
,,,2021000000.0,2021.0,1283.7631578947369
,,,2022000000.0,2022.0,1312.4380165289256
,,,2023000000.0,2023.0,1300.297520661157
,,,2024000000.0,2024.0,1320.2457627118645
,,,2025000000.0,2025.0,1309.1735537190082
,,,2026000000.0,2026.0,1317.325
,,,2027000000.0,2027.0,1287.3760683760684
,,,2028000000.0,2028.0,1298.625
,,,2029000000.0,2029.0,1300.7438016528927
,,,2030000000.0,2030.0,1326.5983606557377
,,,2031000000.0,2031.0,1291.009090909091
,,,2032000000.0,2032.0,1318.5702479338843
,,,2033000000.0,2033.0,1288.0083333333334
,,,2034000000.0,2034.0,1310.3135593220338
,,,2035000000.0,2035.0,1325.4628099173553
,,,2036000000.0,2036.0,1312.495867768595
,,,2037000000.0,2037.0,1318.051282051282
,,,2038000000.0,2038.0,1292.5867768595042
,,,2039000000.0,2039.0,1293.98347107438
,,,2040000000.0,2040.0,1306.1818181818182
,,,2041000000.0,2041.0,1396.0
,,,2042000000.0,2042.0,1313.7377049180327
,,,2043000000.0,2043.0,1307.6528925619834
,,,2044000000.0,2044.0,1268.2260869565218
,,,2045000000.0,2045.0,1294.4462809917356
,,,2046000000.0,2046.0,1314.1818181818182
,,,2047000000.0,2047.0,1310.3189655172414
,,,2048000000.0,2048.0,1292.2666666666667
,,,2049000000.0,2049.0,1314.98347107438
,,,2050000000.0,2050.0,1313.396694214876
,,,2051000000.0,2051.0,2198.5061728395062
,,,2052000000.0,2052.0,1301.0833333333333
,,,2053000000.0,2053.0,1294.1157024793388
,,,2054000000.0,2054.0,1314.923076923077
,,,2055000000.0,2055.0,1295.4132231404958
,,,2056000000.0,2056.0,1320.0
,,,2057000000.0,2057.0,1315.8991596638655
,,,2058000000.0,2058.0,1297.5289256198348
,,,2059000000.0,2059.0,1298.8595041322315
,,,2060000000.0,2060.0,1293.3223140495868
,,,2061000000.0,2061.0,1275.0350877192982
,,,2062000000.0,2062.0,1296.0416666666667
,,,2063000000.0,2063.0,1322.7107438016528
,,,2064000000.0,2064.0,1305.3898305084747
,,,2065000000.0,2065.0,1310.0826446280992
,,,2066000000.0,2066.0,1265.0416666666667
,,,2067000000.0,2067.0,1309.0168067226891
,,,2068000000.0,2068.0,1298.9504132231405
,,,2069000000.0,2069.0,1308.5289256198348
,,,2070000000.0,2070.0,1318.8852459016393
,,,2071000000.0,2071.0,1267.1743119266055
,,,2072000000.0,2072.0,1327.603305785124
,,,2073000000.0,2073.0,1296.1
,,,2074000000.0,2074.0,1300.6101694915253
,,,2075000000.0,2075.0,1297.0330578512396
,,,2076000000.0,2076.0,1321.0495867768595
,,,2077000000.0,2077.0,1288.2991452991453
,,,2078000000.0,2078.0,1308.2314049586778
,,,2079000000.0,2079.0,1306.5702479338843
,,,2080000000.0,2080.0,1311.5454545454545
,,,2081000000.0,2081.0,1332.513274336283
,,,2082000000.0,2082.0,1309.8429752066115
,,,2083000000.0,2083.0,1315.0661157024792
,,,2084000000.0,2084.0,1314.2773109243697
,,,2085000000.0,2085.0,1304.6416666666667
,,,2086000000.0,2086.0,1388.0776699029127
,,,2087000000.0,2087.0,1350.367924528302
,,,2088000000.0,2088.0,1293.1818181818182
,,,2089000000.0,2089.0,1302.3801652892562
,,,2090000000.0,2090.0,1312.4033613445379
,,,2091000000.0,2091.0,1353.0869565217392
,,,2092000000.0,2092.0,1298.7603305785124
,,,2093000000.0,2093.0,1295.516393442623
,,,2094000000.0,2094.0,1309.4324324324325
,,,2095000000.0,2095.0,1289.8429752066115
,,,2096000000.0,2096.0,1320.7685950413222
,,,2097000000.0,2097.0,1341.7739130434782
,,,2098000000.0,2098.0,1312.396694214876
,,,2099000000.0,2099.0,1302.404958677686
,,,2100000000.0,2100.0,1297.7272727272727
,,,2101000000.0,2101.0,1334.3157894736842
,,,2102000000.0,2102.0,1272.8916666666667
,,,2103000000.0,2103.0,1295.5454545454545
,,,2104000000.0,2104.0,1313.0
,,,2105000000.0,2105.0,1328.6190476190477
,,,2106000000.0,2106.0,1282.7848101265822
,,,2107000000.0,2107.0,1292.0357142857142
,,,2108000000.0,2108.0,1312.2892561983472
,,,2109000000.0,2109.0,1307.1147540983607
,,,2110000000.0,2110.0,1282.9666666666667
,,,2111000000.0,2111.0,1245.7368421052631
,,,2112000000.0,2112.0,1298.967032967033
,,,2113000000.0,2113.0,1271.25
,,,2114000000.0,2114.0,1328.1827956989248
,,,2115000000.0,2115.0,1304.2903225806451
,,,2116000000.0,2116.0,1308.090909090909
,,,2117000000.0,2117.0,1314.8131868131868
,,,2118000000.0,2118.0,1302.3592233009708
,,,2119000000.0,2119.0,1303.451923076923
,,,2120000000.0,2120.0,1312.4157303370787
,,,2121000000.0,2121.0,1275.2181818181818
,,,2122000000.0,2122.0,1291.9468085106382
,,,2123000000.0,2123.0,1308.5940594059407
,,,2124000000.0,2124.0,1308.0105263157895
,,,2125000000.0,2125.0,1435.1190476190477
,,,2126000000.0,2126.0,1486.8181818181818
,,,2127000000.0,2127.0,1267.6153846153845
,,,2128000000.0,2128.0,1484.4018691588785
,,,2129000000.0,2129.0,1247.8521739130435
,,,2130000000.0,2130.0,1027.677966101695
,,,2131000000.0,2131.0,1216.4065934065934
,,,2132000000.0,2132.0,931.3032786885246
,,,2133000000.0,2133.0,930.0806451612904
,,,2134000000.0,2134.0,1041.6521739130435
,,,2135000000.0,2135.0,1012.5123966942149
,,,2136000000.0,2136.0,998.4529914529915
,,,2137000000.0,2137.0,1010.9174311926605
,,,2138000000.0,2138.0,1357.0934579439252
,,,2139000000.0,2139.0,1015.6904761904761
,,,2140000000.0,2140.0,1078.642857142857
,,,2141000000.0,2141.0,1342.1397849462367
,,,2142000000.0,2142.0,1313.611570247934
,,,2143000000.0,2143.0,1305.9173553719008
,,,2144000000.0,2144.0,1228.9026548672566
,,,2145000000.0,2145.0,1305.2314049586778
,,,2146000000.0,2146.0,1314.7272727272727
,,,2147000000.0,2147.0,1275.0086956521739
,,,2148000000.0,2148.0,1275.9327731092437
,,,2149000000.0,2149.0,1306.9338842975208
,,,2150000000.0,2150.0,1304.3801652892562
,,,2151000000.0,2151.0,2129.6052631578946
,,,2152000000.0,2152.0,1306.3388429752067
,,,2153000000.0,2153.0,1296.3471074380166
,,,2154000000.0,2154.0,1276.2931034482758
,,,2155000000.0,2155.0,1308.6942148760331
,,,2156000000.0,2156.0,1316.1487603305786
,,,2157000000.0,2157.0,1303.0504201680671
,,,2158000000.0,2158.0,1298.8842975206612
,,,2159000000.0,2159.0,1314.5619834710744
,,,2160000000.0,2160.0,1314.4297520661157
,,,2161000000.0,2161.0,1313.513274336283
,,,2162000000.0,2162.0,1306.314049586777
,,,2163000000.0,2163.0,1310.4462809917356
,,,2164000000.0,2164.0,1302.111111111111
,,,2165000000.0,2165.0,1312.5371900826447
,,,2166000000.0,2166.0,1303.3388429752067
,,,2167000000.0,2167.0,1318.2521008403362
,,,2168000000.0,2168.0,1309.7272727272727
,,,2169000000.0,2169.0,1317.9752066115702
,,,2170000000.0,2170.0,1305.9918032786886
,,,2171000000.0,2171.0,1258.9633027522937
,,,2172000000.0,2172.0,1319.0413223140497
,,,2173000000.0,2173.0,1313.844262295082
,,,2174000000.0,2174.0,1280.4786324786326
,,,2175000000.0,2175.0,1314.388429752066
,,,2176000000.0,2176.0,1317.3524590163934
,,,2177000000.0,2177.0,1315.198275862069
,,,2178000000.0,2178.0,1314.2892561983472
,,,2179000000.0,2179.0,1298.495867768595
,,,2180000000.0,2180.0,1308.7768595041323
,,,2181000000.0,2181.0,1289.5478260869565
,,,2182000000.0,2182.0,1297.3636363636363
,,,2183000000.0,2183.0,1294.9338842975208
,,,2184000000.0,2184.0,1310.7033898305085
,,,2185000000.0,2185.0,1312.4876033057851
,,,2186000000.0,2186.0,1317.1583333333333
,,,2187000000.0,2187.0,1309.873949579832
,,,2188000000.0,2188.0,1284.4132231404958
,,,2189000000.0,2189.0,1290.98347107438
,,,2190000000.0,2190.0,1303.7603305785124
,,,2191000000.0,2191.0,1451.5
,,,2192000000.0,2192.0,1306.5289256198348
,,,2193000000.0,2193.0,1304.7851239669421
,,,2194000000.0,2194.0,1319.495652173913
,,,2195000000.0,2195.0,1316.801652892562
,,,2196000000.0,2196.0,1310.6528925619834
,,,2197000000.0,2197.0,1307.4396551724137
,,,2198000000.0,2198.0,1314.9173553719008
,,,2199000000.0,2199.0,1305.603305785124
,,,2200000000.0,2200.0,1303.4297520661157
,,,2201000000.0,2201.0,1262.2566371681417
,,,2202000000.0,2202.0,1302.5619834710744
,,,2203000000.0,2203.0,1309.9223300970873
,,,2204000000.0,2204.0,1440.872340425532
,,,2205000000.0,2205.0,1333.90756302521
,,,2206000000.0,2206.0,1323.6776859504132
,,,2207000000.0,2207.0,1284.7372881355932
,,,2208000000.0,2208.0,1141.8699186991869
,,,2209000000.0,2209.0,1135.8064516129032
,,,2210000000.0,2210.0,1136.121951219512
,,,2211000000.0,2211.0,1089.009708737864
,,,2212000000.0,2212.0,1180.2892561983472
,,,2213000000.0,2213.0,1144.6370967741937
,,,2214000000.0,2214.0,1134.2268907563025
,,,2215000000.0,2215.0,1136.1967213114754
,,,2216000000.0,2216.0,1130.3951612903227
,,,2217000000.0,2217.0,1117.7768595041323
,,,2218000000.0,2218.0,1148.4596774193549
,,,2219000000.0,2219.0,1142.1138211382113
,,,2220000000.0,2220.0,1147.0081300813008
,,,2221000000.0,2221.0,1113.9827586206898
,,,2222000000.0,2222.0,1147.4146341463415
,,,2223000000.0,2223.0,1121.2439024390244
,,,2224000000.0,2224.0,1183.5333333333333
,,,2225000000.0,2225.0,916.0
,,,2226000000.0,2226.0,1631.59375
,,,2227000000.0,2227.0,1008.4215686274509
,394.0,,2227720013.0,2227.0,394.0
,390.0,,2227959440.0,2227.0,390.0
,,,2228000000.0,2228.0,592.9465648854962
,385.0,,2228012826.0,2228.0,385.0
,364.0,,2228019961.0,2228.0,364.0
,393.0,,2228048555.0,2228.0,393.0
,391.0,,2228122670.0,2228.0,391.0
,398.0,,2228291107.0,2228.0,398.0
,,,2229000000.0,2229.0,606.9769230769231
,,,2230000000.0,2230.0,618.8473282442748
,,,2231000000.0,2231.0,586.5677966101695
,353.0,,2231439389.0,2231.0,353.0
,,,2232000000.0,2232.0,617.3969465648855
,,,2233000000.0,2233.0,605.9923076923077
,,,2234000000.0,2234.0,614.6535433070866
,396.0,,2234428556.0,2234.0,396.0
,,,2235000000.0,2235.0,603.7786259541984
,,,2236000000.0,2236.0,615.5846153846154
,,,2237000000.0,2237.0,612.6796875
,,,2238000000.0,2238.0,611.6
,399.0,,2238872306.0,2238.0,399.0
,,,2239000000.0,2239.0,617.0
,,,2240000000.0,2240.0,613.9586776859504
,,,2241000000.0,2241.0,697.421052631579
,,,2242000000.0,2242.0,712.921052631579
,375.0,,2242363088.0,2242.0,375.0
,,,2243000000.0,2243.0,621.4198473282443
,,,2244000000.0,2244.0,603.7966101694915
,377.0,,2244321786.0,2244.0,377.0
,,,2245000000.0,2245.0,496.6818181818182
,390.0,,2245080067.0,2245.0,390.0
,376.0,,2245132827.0,2245.0,376.0
,391.0,,2245278088.0,2245.0,391.0
,372.0,,2245285484.0,2245.0,372.0
,332.0,,2245292984.0,2245.0,332.0
,372.0,,2245305692.0,2245.0,372.0
,376.0,,2245338973.0,2245.0,376.0
,381.0,,2245392098.0,2245.0,381.0
,386.0,,2245428921.0,2245.0,386.0
,384.0,,2245632307.0,2245.0,384.0
,373.0,,2245714338.0,2245.0,373.0
,376.0,,2245738348.0,2245.0,376.0
,363.0,,2245747307.0,2245.0,363.0
,391.0,,2245811317.0,2245.0,391.0
,,,2246000000.0,2246.0,689.5178571428571
,381.0,,2246092150.0,2246.0,381.0
,380.0,,2246099546.0,2246.0,380.0
,384.0,,2246182619.0,2246.0,384.0
,370.0,,2246198400.0,2246.0,370.0
,373.0,,2246205848.0,2246.0,373.0
,370.0,,2246220536.0,2246.0,370.0
,399.0,,2246293817.0,2246.0,399.0
,365.0,,2246318192.0,2246.0,365.0
,380.0,,2246325640.0,2246.0,380.0
,382.0,,2246393973.0,2246.0,382.0
,372.0,,2246409182.0,2246.0,372.0
,373.0,,2246424234.0,2246.0,373.0
,372.0,,2246443244.0,2246.0,372.0
,367.0,,2246450588.0,2246.0,367.0
,393.0,,2246457932.0,2246.0,393.0
,397.0,,2246465484.0,2246.0,397.0
,367.0,,2246472880.0,2246.0,367.0
,371.0,,2246487567.0,2246.0,371.0
,373.0,,2246504286.0,2246.0,373.0
,371.0,,2246511578.0,2246.0,371.0
,381.0,,2246526682.0,2246.0,381.0
,390.0,,2246978505.0,2246.0,390.0
,,,2247000000.0,2247.0,1793.9891304347825
,372.0,,2247191578.0,2247.0,372.0
,377.0,,2247214598.0,2247.0,377.0
,375.0,,2247397880.0,2247.0,375.0
,366.0,,2247790380.0,2247.0,366.0
,392.0,,2247918869.0,2247.0,392.0
,376.0,,2247947567.0,2247.0,376.0
,,,2248000000.0,2248.0,1059.8648648648648
,368.0,,2248075119.0,2248.0,368.0
,376.0,,2248107828.0,2248.0,376.0
,364.0,,2248397619.0,2248.0,364.0
,356.0,,2248551994.0,2248.0,356.0
,388.0,,2248575015.0,2248.0,388.0
,375.0,,2248608765.0,2248.0,375.0
,369.0,,2248627411.0,2248.0,369.0
,370.0,,2248634755.0,2248.0,370.0
,373.0,,2248791213.0,2248.0,373.0
,,,2249000000.0,2249.0,595.7906976744187
,370.0,,2249761578.0,2249.0,370.0
,374.0,,2249800067.0,2249.0,374.0
,372.0,,2249817411.0,2249.0,372.0
,372.0,,2249856370.0,2249.0,372.0
,371.0,,2249863661.0,2249.0,371.0
,357.0,,2249871318.0,2249.0,357.0
,371.0,,2249928245.0,2249.0,371.0
,371.0,,2249935640.0,2249.0,371.0
,372.0,,2249973297.0,2249.0,372.0
,373.0,,2249998609.0,2249.0,373.0
,,,2250000000.0,2250.0,598.992
,380.0,,2250164443.0,2250.0,380.0
,373.0,,2250171890.0,2250.0,373.0
,372.0,,2250205953.0,2250.0,372.0
,375.0,,2250238661.0,2250.0,375.0
,376.0,,2250246057.0,2250.0,376.0
,370.0,,2250314599.0,2250.0,370.0
,389.0,,2250336005.0,2250.0,389.0
,372.0,,2250343349.0,2250.0,372.0
,392.0,,2250373401.0,2250.0,392.0
,392.0,,2250388140.0,2250.0,392.0
,380.0,,2250425120.0,2250.0,380.0
,370.0,,2250457776.0,2250.0,370.0
,388.0,,2250550693.0,2250.0,388.0
,376.0,,2250618297.0,2250.0,376.0
,,,2251000000.0,2251.0,663.0088495575221
,365.0,,2251394078.0,2251.0,365.0
,373.0,,2251416995.0,2251.0,373.0
,366.0,,2251464286.0,2251.0,366.0
,356.0,,2251504130.0,2251.0,356.0
,392.0,,2251526943.0,2251.0,392.0
,,,2252000000.0,2252.0,558.953125
,373.0,,2252652620.0,2252.0,373.0
,366.0,,2252685016.0,2252.0,366.0
,366.0,,2252692932.0,2252.0,366.0
,381.0,,2252735589.0,2252.0,381.0
,380.0,,2252782828.0,2252.0,380.0
,365.0,,2252843193.0,2252.0,365.0
,377.0,,2252858453.0,2252.0,377.0
,375.0,,2252873662.0,2252.0,375.0
,359.0,,2252881057.0,2252.0,359.0
,369.0,,2252904026.0,2252.0,369.0
,373.0,,2252911943.0,2252.0,373.0
,397.0,,2252919391.0,2252.0,397.0
,398.0,,2252957984.0,2252.0,398.0
,,,2253000000.0,2253.0,506.8181818181818
,389.0,,2253018974.0,2253.0,389.0
,366.0,,2253056891.0,2253.0,366.0
,365.0,,2253087828.0,2253.0,365.0
,377.0,,2253247568.0,2253.0,377.0
,366.0,,2253262412.0,2253.0,366.0
,396.0,,2253269807.0,2253.0,396.0
,398.0,,2253277151.0,2253.0,398.0
,372.0,,2253322099.0,2253.0,372.0
,376.0,,2253329443.0,2253.0,376.0
,369.0,,2253344651.0,2253.0,369.0
,370.0,,2253375224.0,2253.0,370.0
,393.0,,2253382880.0,2253.0,393.0
,371.0,,2253494078.0,2253.0,371.0
,377.0,,2253509235.0,2253.0,377.0
,368.0,,2253524130.0,2253.0,368.0
,335.0,,2253561943.0,2253.0,335.0
,383.0,,2253600172.0,2253.0,383.0
,373.0,,2253651110.0,2253.0,373.0
,378.0,,2253681318.0,2253.0,378.0
,355.0,,2253696266.0,2253.0,355.0
,,,2254000000.0,2254.0,592.453125
,383.0,,2254462933.0,2254.0,383.0
,391.0,,2254621526.0,2254.0,391.0
,390.0,,2254866266.0,2254.0,390.0
,,,2255000000.0,2255.0,596.0
,394.0,,2255341006.0,2255.0,394.0
,387.0,,2255883610.0,2255.0,387.0
,,,2256000000.0,2256.0,555.0967741935484
,370.0,,2256157776.0,2256.0,370.0
,393.0,,2256353089.0,2256.0,393.0
,372.0,,2256768766.0,2256.0,372.0
,365.0,,2256775120.0,2256.0,365.0
,,,2257000000.0,2257.0,523.1
,375.0,,2257983766.0,2257.0,375.0
,398.0,,2257998558.0,2257.0,398.0
,,,2258000000.0,2258.0,569.2822580645161
,394.0,,2258091839.0,2258.0,394.0
,384.0,,2258098975.0,2258.0,384.0
,373.0,,2258207100.0,2258.0,373.0
,370.0,,2258501162.0,2258.0,370.0
,351.0,,2258534027.0,2258.0,351.0
,373.0,,2258553454.0,2258.0,373.0
,392.0,,2258584131.0,2258.0,392.0
,373.0,,2258762881.0,2258.0,373.0
,364.0,,2258844079.0,2258.0,364.0
,369.0,,2258873610.0,2258.0,369.0
,396.0,,2258888610.0,2258.0,396.0
,393.0,,2258896006.0,2258.0,393.0
,359.0,,2258940641.0,2258.0,359.0
,377.0,,2258955641.0,2258.0,377.0
,386.0,,2258962777.0,2258.0,386.0
,,,2259000000.0,2259.0,540.5298507462686
,372.0,,2259006787.0,2259.0,372.0
,352.0,,2259014443.0,2259.0,352.0
,391.0,,2259029704.0,2259.0,391.0
,376.0,,2259051579.0,2259.0,376.0
,394.0,,2259081996.0,2259.0,394.0
,394.0,,2259148610.0,2259.0,394.0
,387.0,,2259155902.0,2259.0,387.0
,391.0,,2259163193.0,2259.0,391.0
,380.0,,2259224183.0,2259.0,380.0
,333.0,,2259269548.0,2259.0,333.0
,370.0,,2259284027.0,2259.0,370.0
,385.0,,2259298766.0,2259.0,385.0
,366.0,,2259330693.0,2259.0,366.0
,389.0,,2259337933.0,2259.0,389.0
,358.0,,2259361423.0,2259.0,358.0
,394.0,,2259475589.0,2259.0,394.0
,376.0,,2259482829.0,2259.0,376.0
,387.0,,2259490589.0,2259.0,387.0
,370.0,,2259497725.0,2259.0,370.0
,384.0,,2259505121.0,2259.0,384.0
,399.0,,2259512516.0,2259.0,399.0
,368.0,,2259527100.0,2259.0,368.0
,367.0,,2259565589.0,2259.0,367.0
,370.0,,2259580381.0,2259.0,370.0
,351.0,,2259587881.0,2259.0,351.0
,374.0,,2259643089.0,2259.0,374.0
,,,2260000000.0,2260.0,587.0144927536232
,367.0,,2260127360.0,2260.0,367.0
,,,2261000000.0,2261.0,543.900826446281
,377.0,,2261332412.0,2261.0,377.0
,373.0,,2261339652.0,2261.0,373.0
,371.0,,2261352881.0,2261.0,371.0
,353.0,,2261359235.0,2261.0,353.0
,376.0,,2261477256.0,2261.0,376.0
,393.0,,2261514756.0,2261.0,393.0
,399.0,,2261854444.0,2261.0,399.0
,399.0,,2261891475.0,2261.0,399.0
,399.0,,2261989027.0,2261.0,399.0
,,,2262000000.0,2262.0,555.7153284671533
,351.0,,2262056371.0,2262.0,351.0
,352.0,,2262168662.0,2262.0,352.0
,377.0,,2262192204.0,2262.0,377.0
,392.0,,2262245537.0,2262.0,392.0
,384.0,,2262297725.0,2262.0,384.0
,371.0,,2262335381.0,2262.0,371.0
,371.0,,2262342569.0,2262.0,371.0
,374.0,,2262364496.0,2262.0,374.0
,394.0,,2262408662.0,2262.0,394.0
,398.0,,2262485642.0,2262.0,398.0
,,,2263000000.0,2263.0,594.6739130434783
,393.0,,2263056631.0,2263.0,393.0
,388.0,,2263518663.0,2263.0,388.0
,,,2264000000.0,2264.0,585.9248120300751
,,,2265000000.0,2265.0,570.4090909090909
,363.0,,2265757100.0,2265.0,363.0
,383.0,,2265771527.0,2265.0,383.0
,372.0,,2265785746.0,2265.0,372.0
,371.0,,2265792882.0,2265.0,371.0
,373.0,,2265800069.0,2265.0,373.0
,372.0,,2265806736.0,2265.0,372.0
,374.0,,2265897100.0,2265.0,374.0
,,,2266000000.0,2266.0,616.864
,341.0,,2266066684.0,2266.0,341.0
,372.0,,2266118246.0,2266.0,372.0
,392.0,,2266199236.0,2266.0,392.0
,392.0,,2266511475.0,2266.0,392.0
,,,2267000000.0,2267.0,590.0149253731344
,,,2268000000.0,2268.0,591.2954545454545
,,,2269000000.0,2269.0,550.014598540146
,377.0,,2269038819.0,2269.0,377.0
,369.0,,2269135955.0,2269.0,369.0
,381.0,,2269181215.0,2269.0,381.0
,366.0,,2269212465.0,2269.0,366.0
,383.0,,2269225174.0,2269.0,383.0
,367.0,,2269303090.0,2269.0,367.0
,371.0,,2269325486.0,2269.0,371.0
,372.0,,2269332726.0,2269.0,372.0
,369.0,,2269340538.0,2269.0,369.0
,368.0,,2269405747.0,2269.0,368.0
,387.0,,2269948507.0,2269.0,387.0
,,,2270000000.0,2270.0,562.036231884058
,365.0,,2270525278.0,2270.0,365.0
,353.0,,2270532361.0,2270.0,353.0
,363.0,,2270538559.0,2270.0,363.0
,383.0,,2270551840.0,2270.0,383.0
,380.0,,2270570017.0,2270.0,380.0
,384.0,,2270599757.0,2270.0,384.0
,371.0,,2270621945.0,2270.0,371.0
,371.0,,2270644236.0,2270.0,371.0
,356.0,,2270895643.0,2270.0,356.0
,,,2271000000.0,2271.0,571.483606557377
,374.0,,2271039705.0,2271.0,374.0
,371.0,,2271212518.0,2271.0,371.0
,370.0,,2271318455.0,2271.0,370.0
,366.0,,2271331684.0,2271.0,366.0
,398.0,,2271612674.0,2271.0,398.0
,,,2272000000.0,2272.0,582.6187050359712
,373.0,,2272088143.0,2272.0,373.0
,396.0,,2272133247.0,2272.0,396.0
,,,2273000000.0,2273.0,592.1724137931035
,385.0,,2273120486.0,2273.0,385.0
,375.0,,2273555018.0,2273.0,375.0
,370.0,,2273583924.0,2273.0,370.0
,366.0,,2273632049.0,2273.0,366.0
,377.0,,2273647049.0,2273.0,377.0
,372.0,,2273654289.0,2273.0,372.0
,365.0,,2273661528.0,2273.0,365.0
,372.0,,2273668716.0,2273.0,372.0
,370.0,,2273704393.0,2273.0,370.0
,372.0,,2273711528.0,2273.0,372.0
,386.0,,2273736320.0,2273.0,386.0
,376.0,,2273744184.0,2273.0,376.0
,372.0,,2273770174.0,2273.0,372.0
,372.0,,2273777309.0,2273.0,372.0
,373.0,,2273784445.0,2273.0,373.0
,373.0,,2273940851.0,2273.0,373.0
,368.0,,2273955747.0,2273.0,368.0
,,,2274000000.0,2274.0,605.3511450381679
,372.0,,2274017570.0,2274.0,372.0
,372.0,,2274093091.0,2274.0,372.0
,397.0,,2274100487.0,2274.0,397.0
,372.0,,2274117518.0,2274.0,372.0
,384.0,,2274209914.0,2274.0,384.0
,372.0,,2274276945.0,2274.0,372.0
,372.0,,2274284185.0,2274.0,372.0
,,,2275000000.0,2275.0,539.5909090909091
,370.0,,2275184653.0,2275.0,370.0
,372.0,,2275198872.0,2275.0,372.0
,383.0,,2275220539.0,2275.0,383.0
,341.0,,2275227726.0,2275.0,341.0
,371.0,,2275326268.0,2275.0,371.0
,365.0,,2275363039.0,2275.0,365.0
,368.0,,2275370383.0,2275.0,368.0
,384.0,,2275511945.0,2275.0,384.0
,387.0,,2275570070.0,2275.0,387.0
,367.0,,2275600487.0,2275.0,367.0
,374.0,,2275953299.0,2275.0,374.0
,371.0,,2275984289.0,2275.0,371.0
,,,2276000000.0,2276.0,555.2615384615384
,363.0,,2276029028.0,2276.0,363.0
,356.0,,2276050956.0,2276.0,356.0
,365.0,,2276126581.0,2276.0,365.0
,364.0,,2276156633.0,2276.0,364.0
,374.0,,2276185903.0,2276.0,374.0
,379.0,,2276215174.0,2276.0,379.0
,370.0,,2276368716.0,2276.0,370.0
,365.0,,2276383091.0,2276.0,365.0
,381.0,,2276397570.0,2276.0,381.0
,388.0,,2276423195.0,2276.0,388.0
,366.0,,2276430383.0,2276.0,366.0
,373.0,,2276445331.0,2276.0,373.0
,370.0,,2276452622.0,2276.0,370.0
,371.0,,2276481008.0,2276.0,371.0
,383.0,,2276640539.0,2276.0,383.0
,377.0,,2276736685.0,2276.0,377.0
,376.0,,2276804706.0,2276.0,376.0
,376.0,,2276811997.0,2276.0,376.0
,372.0,,2276893768.0,2276.0,372.0
,367.0,,2276908768.0,2276.0,367.0
,363.0,,2276916268.0,2276.0,363.0
,375.0,,2276946424.0,2276.0,375.0
,382.0,,2276953924.0,2276.0,382.0
,,,2277000000.0,2277.0,568.8396946564885
,366.0,,2277944706.0,2277.0,366.0
,383.0,,2277951737.0,2277.0,383.0
,392.0,,2277964549.0,2277.0,392.0
,390.0,,2277976893.0,2277.0,390.0
,,,2278000000.0,2278.0,620.0238095238095
,370.0,,2278022310.0,2278.0,370.0
,372.0,,2278079914.0,2278.0,372.0
,372.0,,2278087049.0,2278.0,372.0
,376.0,,2278094237.0,2278.0,376.0
,388.0,,2278116164.0,2278.0,388.0
,371.0,,2278123299.0,2278.0,371.0
,384.0,,2278270070.0,2278.0,384.0
,,,2279000000.0,2279.0,831.8153846153846
,,,2280000000.0,2280.0,831.1865671641791
,,,2281000000.0,2281.0,884.75
,,,2282000000.0,2282.0,946.7301587301587
,,,2283000000.0,2283.0,918.2846153846153
,,,2284000000.0,2284.0,841.0325203252032
,,,2285000000.0,2285.0,961.2173913043479
,,,2286000000.0,2286.0,1045.3658536585365
,,,2287000000.0,2287.0,1142.3391304347826
,,,2288000000.0,2288.0,1126.8699186991869
,,,2289000000.0,2289.0,1139.9259259259259
,,,2290000000.0,2290.0,1025.9891304347825
,,,2291000000.0,2291.0,1077.010101010101
,,,2292000000.0,2292.0,1052.3076923076924
,,,2293000000.0,2293.0,1162.1100917431193
,,,2294000000.0,2294.0,1051.7685185185185
,,,2295000000.0,2295.0,1140.827868852459
,,,2296000000.0,2296.0,1135.7560975609756
,,,2297000000.0,2297.0,1064.967741935484
,,,2298000000.0,2298.0,1139.8648648648648
,,,2299000000.0,2299.0,1153.225806451613
,,,2300000000.0,2300.0,1156.1739130434783
,,,2301000000.0,2301.0,1032.9449541284403
,,,2302000000.0,2302.0,1099.1896551724137
,,,2303000000.0,2303.0,1135.6178861788617
,,,2304000000.0,2304.0,1150.75
,,,2305000000.0,2305.0,1084.6235294117646
,,,2306000000.0,2306.0,1107.7021276595744
,,,2307000000.0,2307.0,1154.5892857142858
,,,2308000000.0,2308.0,1060.368
,,,2309000000.0,2309.0,1163.3904761904762
,,,2310000000.0,2310.0,1006.1864406779661
,,,2311000000.0,2311.0,1015.4318181818181
,,,2312000000.0,2312.0,1127.60162601626
,,,2313000000.0,2313.0,1074.8383838383838
,,,2314000000.0,2314.0,1216.8061224489795
,,,2315000000.0,2315.0,1139.2156862745098
,,,2316000000.0,2316.0,1111.6097560975609
,,,2317000000.0,2317.0,1090.7570093457944
,,,2318000000.0,2318.0,973.7301587301587
,,,2319000000.0,2319.0,1128.8951612903227
,,,2320000000.0,2320.0,1128.9512195121952
,,,2321000000.0,2321.0,1135.7051282051282
,,,2322000000.0,2322.0,1103.0
,,,2323000000.0,2323.0,1058.433962264151
,,,2324000000.0,2324.0,1134.3275862068965
,,,2325000000.0,2325.0,1031.0689655172414
,,,2326000000.0,2326.0,1015.4137931034483
,,,2327000000.0,2327.0,992.8303571428571
,,,2328000000.0,2328.0,1132.1842105263158
,,,2329000000.0,2329.0,1126.1030927835052
,,,2330000000.0,2330.0,1022.4285714285714
,,,2331000000.0,2331.0,1149.784090909091
,,,2332000000.0,2332.0,1131.2682926829268
,,,2333000000.0,2333.0,1131.2096774193549
,,,2334000000.0,2334.0,939.0550458715596
,,,2335000000.0,2335.0,1073.7096774193549
,,,2336000000.0,2336.0,1147.4308943089432
,,,2337000000.0,2337.0,1151.152380952381
,,,2338000000.0,2338.0,1100.7070707070707
,,,2339000000.0,2339.0,1042.4285714285713
,,,2340000000.0,2340.0,1042.076923076923
,,,2341000000.0,2341.0,1136.75
,,,2342000000.0,2342.0,971.4260869565218
,,,2343000000.0,2343.0,983.7741935483871
,,,2344000000.0,2344.0,1050.286956521739
,,,2345000000.0,2345.0,1138.948275862069
,,,2347000000.0,2347.0,1001.7657657657658
,,,2348000000.0,2348.0,1329.4226804123712
,,,2349000000.0,2349.0,2041.178947368421
,,,2350000000.0,2350.0,1286.036036036036
,,,2351000000.0,2351.0,2091.7837837837837
,,,2352000000.0,2352.0,1245.975
,,,2353000000.0,2353.0,1298.719008264463
,,,2354000000.0,2354.0,1239.4705882352941
,,,2355000000.0,2355.0,1359.6371681415928
,,,2356000000.0,2356.0,1346.5463917525774
,,,2357000000.0,2357.0,1266.2233009708739
,,,2358000000.0,2358.0,1286.2828282828282
,,,2359000000.0,2359.0,1477.455357142857
,,,2360000000.0,2360.0,1416.4907407407406
,,,2361000000.0,2361.0,1298.888888888889
,,,2362000000.0,2362.0,1191.281690140845
,,,2363000000.0,2363.0,1268.1724137931035
,,,2364000000.0,2364.0,1314.2241379310344
,,,2365000000.0,2365.0,1302.4876033057851
,,,2366000000.0,2366.0,1302.5523809523809
,,,2367000000.0,2367.0,1297.2616822429907
,,,2368000000.0,2368.0,1303.6639344262296
,,,2369000000.0,2369.0,1310.9495798319329
,,,2370000000.0,2370.0,1375.4623655913979
,,,2371000000.0,2371.0,1372.4375
,,,2372000000.0,2372.0,1298.892561983471
,,,2373000000.0,2373.0,1390.1612903225807
,,,2374000000.0,2374.0,1274.6697247706422
,,,2375000000.0,2375.0,1244.7058823529412
,,,2376000000.0,2376.0,1472.9636363636364
,,,2377000000.0,2377.0,1279.959595959596
,,,2378000000.0,2378.0,1175.7735849056603
,,,2379000000.0,2379.0,1306.8318584070796
,,,2380000000.0,2380.0,1271.3658536585365
,,,2381000000.0,2381.0,1291.9115044247787
,,,2382000000.0,2382.0,1397.1792452830189
,,,2383000000.0,2383.0,1147.719008264463
,,,2384000000.0,2384.0,1312.8214285714287
,,,2385000000.0,2385.0,1306.1818181818182
,,,2386000000.0,2386.0,1290.7333333333333
,,,2387000000.0,2387.0,1535.5064935064936
,,,2388000000.0,2388.0,1262.4454545454546
,,,2389000000.0,2389.0,1306.3389830508474
,,,2390000000.0,2390.0,1352.9684210526316
,,,2391000000.0,2391.0,1437.5060240963855
,,,2392000000.0,2392.0,1240.7666666666667
,,,2393000000.0,2393.0,1366.4468085106382
,,,2394000000.0,2394.0,1288.1304347826087
,,,2395000000.0,2395.0,1205.968253968254
,,,2396000000.0,2396.0,1401.3302752293578
,,,2397000000.0,2397.0,1275.0347826086957
,,,2398000000.0,2398.0,1308.0833333333333
,,,2399000000.0,2399.0,1339.2190476190476
,,,2400000000.0,2400.0,1245.6666666666667
,,,2401000000.0,2401.0,1029.2136752136753
,,,2402000000.0,2402.0,1056.3714285714286
,,,2403000000.0,2403.0,1087.758064516129
,,,2404000000.0,2404.0,1177.7297297297298
,,,2405000000.0,2405.0,1008.6287878787879
,,,2406000000.0,2406.0,1140.3009708737864
,,,2407000000.0,2407.0,1235.5047619047618
,,,2408000000.0,2408.0,1072.9268292682927
,,,2409000000.0,2409.0,1222.6239316239316
,,,2410000000.0,2410.0,1042.4883720930231
,,,2411000000.0,2411.0,1078.7123287671234
,,,2412000000.0,2412.0,1269.55
,,,2413000000.0,2413.0,1022.7575757575758
,,,2414000000.0,2414.0,1164.7264150943397
,,,2415000000.0,2415.0,1111.5087719298247
,,,2416000000.0,2416.0,1009.4015151515151
,,,2417000000.0,2417.0,1013.4112903225806
,,,2418000000.0,2418.0,1030.5977011494253
,,,2419000000.0,2419.0,1232.104347826087
,,,2420000000.0,2420.0,1012.1742424242424
,,,2421000000.0,2421.0,1225.1214953271028
,,,2422000000.0,2422.0,1223.212389380531
,,,2423000000.0,2423.0,1208.1460674157304
,,,2424000000.0,2424.0,995.016393442623
,,,2425000000.0,2425.0,1254.1512605042017
,,,2426000000.0,2426.0,1379.6458333333333
,,,2427000000.0,2427.0,1409.875
,,,2428000000.0,2428.0,1071.2068965517242
,,,2429000000.0,2429.0,1062.7121212121212
,,,2430000000.0,2430.0,1135.0762711864406
,,,2431000000.0,2431.0,1269.720430107527
,,,2432000000.0,2432.0,1105.984375
,,,2433000000.0,2433.0,1096.9242424242425
,,,2434000000.0,2434.0,1129.8048780487804
,,,2435000000.0,2435.0,1125.7456140350878
,,,2436000000.0,2436.0,1004.5757575757576
,,,2437000000.0,2437.0,1042.603448275862
,,,2438000000.0,2438.0,1204.7478260869566
,,,2439000000.0,2439.0,1471.6486486486488
,,,2440000000.0,2440.0,1286.7745098039215
,,,2441000000.0,2441.0,1450.3854166666667
,,,2443000000.0,2443.0,1403.7196261682243
,,,2444000000.0,2444.0,1581.0
,,,2445000000.0,2445.0,1345.3879310344828
,,,2446000000.0,2446.0,1196.4516129032259
,,,2447000000.0,2447.0,1232.7281553398059
,,,2448000000.0,2448.0,1565.1272727272728
,,,2449000000.0,2449.0,1449.0970873786407
,,,2450000000.0,2450.0,1396.2252252252251
,,,2451000000.0,2451.0,2285.483870967742
,,,2452000000.0,2452.0,1172.7777777777778
,,,2453000000.0,2453.0,1186.7380952380952
,,,2454000000.0,2454.0,1155.1293103448277
,,,2455000000.0,2455.0,1150.8
,,,2456000000.0,2456.0,1225.0388349514562
,,,2457000000.0,2457.0,1188.1909090909091
,,,2458000000.0,2458.0,1102.491935483871
,,,2459000000.0,2459.0,1469.8468468468468
,,,2460000000.0,2460.0,1619.5631067961165
,,,2461000000.0,2461.0,1427.8068181818182
,,,2462000000.0,2462.0,1267.141592920354
,,,2463000000.0,2463.0,1120.4396551724137
,,,2464000000.0,2464.0,1361.813725490196
,,,2465000000.0,2465.0,1412.4
,,,2466000000.0,2466.0,1445.9611650485438
,,,2467000000.0,2467.0,1342.578431372549
,,,2468000000.0,2468.0,1320.7058823529412
,,,2469000000.0,2469.0,1180.2903225806451
,,,2470000000.0,2470.0,1376.3333333333333
,,,2471000000.0,2471.0,1142.858585858586
,,,2472000000.0,2472.0,1256.6880733944954
,,,2473000000.0,2473.0,1573.929411764706
,,,2474000000.0,2474.0,1786.5157894736842
,,,2475000000.0,2475.0,1398.561797752809
,,,2476000000.0,2476.0,1917.4123711340205
,,,2477000000.0,2477.0,1503.2261904761904
,,,2478000000.0,2478.0,952.7837837837837
,,,2479000000.0,2479.0,944.0393700787401
,,,2480000000.0,2480.0,928.3046875
,,,2481000000.0,2481.0,924.7327586206897
,,,2482000000.0,2482.0,944.7322834645669
,,,2483000000.0,2483.0,933.3709677419355
,,,2484000000.0,2484.0,942.9915254237288
,,,2485000000.0,2485.0,1255.938596491228
,,,2486000000.0,2486.0,1141.9885057471265
,,,2487000000.0,2487.0,1123.4787234042553
,,,2488000000.0,2488.0,941.4296875
,,,2489000000.0,2489.0,960.552
,,,2490000000.0,2490.0,893.7826086956521
,,,2491000000.0,2491.0,780.1359223300971
,,,2492000000.0,2492.0,876.2153846153847
,,,2493000000.0,2493.0,892.8091603053435
,,,2494000000.0,2494.0,796.3888888888889
,,,2495000000.0,2495.0,894.7251908396946
,,,2496000000.0,2496.0,866.0076335877862
,,,2497000000.0,2497.0,889.2440944881889
,,,2498000000.0,2498.0,843.4427480916031
,,,2499000000.0,2499.0,882.4728682170543
,,,2500000000.0,2500.0,899.6106870229007
,,,2501000000.0,2501.0,888.766129032258
,,,2502000000.0,2502.0,901.0610687022901
,,,2503000000.0,2503.0,893.4173913043478
,,,2504000000.0,2504.0,893.9017857142857
,,,2505000000.0,2505.0,908.2348484848485
,,,2506000000.0,2506.0,995.9549549549549
,,,2507000000.0,2507.0,909.0325203252032
,,,2508000000.0,2508.0,892.3358778625955
,,,2509000000.0,2509.0,907.3893129770993
,,,2510000000.0,2510.0,894.8015267175573
,,,2511000000.0,2511.0,915.1651376146789
,,,2512000000.0,2512.0,1134.8292682926829
,,,2513000000.0,2513.0,1144.0569105691056
,,,2514000000.0,2514.0,1137.1
,,,2515000000.0,2515.0,1129.5772357723577
,,,2516000000.0,2516.0,1140.30081300813
,,,2517000000.0,2517.0,1072.0526315789473
,,,2518000000.0,2518.0,1152.138211382114
,,,2519000000.0,2519.0,1118.5
,,,2520000000.0,2520.0,1140.8292682926829
,,,2521000000.0,2521.0,1126.7478260869566
,,,2522000000.0,2522.0,1131.4634146341464
,,,2523000000.0,2523.0,1094.9279279279278
,,,2524000000.0,2524.0,1132.044642857143
,,,2525000000.0,2525.0,1129.4117647058824
,,,2526000000.0,2526.0,1152.040650406504
,,,2527000000.0,2527.0,1085.2105263157894
,,,2528000000.0,2528.0,1088.517857142857
,,,2529000000.0,2529.0,1124.508064516129
,,,2530000000.0,2530.0,1141.861788617886
,,,2531000000.0,2531.0,1065.933962264151
,,,2532000000.0,2532.0,1146.1463414634147
,,,2533000000.0,2533.0,1138.4959349593496
,,,2534000000.0,2534.0,1125.8916666666667
,,,2535000000.0,2535.0,1134.475806451613
,,,2536000000.0,2536.0,1122.7459016393443
,,,2537000000.0,2537.0,1148.2644628099174
,,,2538000000.0,2538.0,1128.6097560975609
,,,2539000000.0,2539.0,1148.1869918699188
,,,2540000000.0,2540.0,1118.5135135135135
,,,2541000000.0,2541.0,1252.2641509433963
,,,2542000000.0,2542.0,1135.821138211382
,,,2543000000.0,2543.0,1137.0650406504064
,,,2544000000.0,2544.0,1106.5254237288136
,,,2545000000.0,2545.0,1101.388429752066
,,,2546000000.0,2546.0,1133.5528455284552
,,,2547000000.0,2547.0,1137.7583333333334
,,,2548000000.0,2548.0,1136.2764227642276
,,,2549000000.0,2549.0,1140.6048387096773
,,,2550000000.0,2550.0,1128.0650406504064
,,,2551000000.0,2551.0,1877.5113636363637
,,,2552000000.0,2552.0,1145.758064516129
,,,2553000000.0,2553.0,1081.4036697247707
,,,2554000000.0,2554.0,1185.045045045045
,,,2555000000.0,2555.0,1421.8617021276596
,,,2556000000.0,2556.0,1839.3048780487804
,,,2557000000.0,2557.0,1308.4285714285713
,,,2558000000.0,2558.0,1298.0583333333334
,,,2559000000.0,2559.0,1292.6528925619834
,,,2560000000.0,2560.0,1309.6280991735537
,,,2561000000.0,2561.0,1278.6036036036037
,,,2562000000.0,2562.0,1304.5867768595042
,,,2563000000.0,2563.0,1318.1652892561983
,,,2564000000.0,2564.0,1328.940170940171
,,,2565000000.0,2565.0,1302.8347107438017
,,,2566000000.0,2566.0,1284.900826446281
,,,2567000000.0,2567.0,1303.0754716981132
,,,2568000000.0,2568.0,1283.2564102564102
,,,2569000000.0,2569.0,1289.7983193277312
,,,2570000000.0,2570.0,1317.5289256198348
,,,2571000000.0,2571.0,1270.58
,,,2572000000.0,2572.0,1287.8347107438017
,,,2573000000.0,2573.0,1422.1470588235295
,,,2574000000.0,2574.0,1328.5454545454545
,,,2575000000.0,2575.0,1338.5520833333333
,,,2576000000.0,2576.0,1282.388429752066
,,,2577000000.0,2577.0,1310.7433628318583
,,,2578000000.0,2578.0,1276.6974789915967
,,,2579000000.0,2579.0,1295.0333333333333
,,,2580000000.0,2580.0,1298.8333333333333
,,,2581000000.0,2581.0,1355.6017699115043
,,,2582000000.0,2582.0,1305.4545454545455
,,,2583000000.0,2583.0,1302.2166666666667
,,,2584000000.0,2584.0,1315.7118644067796
,,,2585000000.0,2585.0,1306.8677685950413
,,,2586000000.0,2586.0,1322.8595041322315
,,,2587000000.0,2587.0,1317.1764705882354
,,,2588000000.0,2588.0,1310.4462809917356
,,,2589000000.0,2589.0,1312.0826446280992
,,,2590000000.0,2590.0,1305.702479338843
,,,2591000000.0,2591.0,1264.8762886597938
,,,2592000000.0,2592.0,1381.495145631068
,,,2593000000.0,2593.0,1404.5689655172414
,,,2594000000.0,2594.0,1317.9905660377358
,,,2595000000.0,2595.0,1304.0082644628098
,,,2596000000.0,2596.0,1310.3636363636363
,,,2597000000.0,2597.0,1313.5299145299145
,,,2598000000.0,2598.0,1335.4333333333334
,,,2599000000.0,2599.0,1317.685950413223
,,,2600000000.0,2600.0,1315.198347107438
,,,2601000000.0,2601.0,1324.1946902654868
,,,2602000000.0,2602.0,1338.344262295082
,,,2603000000.0,2603.0,1312.8264462809918
,,,2604000000.0,2604.0,1314.949152542373
,,,2605000000.0,2605.0,1317.5619834710744
,,,2606000000.0,2606.0,1303.8166666666666
,,,2607000000.0,2607.0,1310.8290598290598
,,,2608000000.0,2608.0,1307.6446280991736
,,,2609000000.0,2609.0,1320.6776859504132
,,,2610000000.0,2610.0,1302.5454545454545
,,,2611000000.0,2611.0,1327.576923076923
,,,2612000000.0,2612.0,1295.2314049586778
,,,2613000000.0,2613.0,1302.8
,,,2614000000.0,2614.0,1320.128205128205
,,,2615000000.0,2615.0,1314.9833333333333
,,,2616000000.0,2616.0,1288.099173553719
,,,2617000000.0,2617.0,1326.593220338983
,,,2618000000.0,2618.0,1313.98347107438
,,,2619000000.0,2619.0,1324.1
,,,2620000000.0,2620.0,1319.1570247933885
,,,2621000000.0,2621.0,1292.2894736842106
,,,2622000000.0,2622.0,1308.7685950413222
,,,2623000000.0,2623.0,1303.3083333333334
,,,2624000000.0,2624.0,1312.2203389830509
,,,2625000000.0,2625.0,1300.1487603305786
,,,2626000000.0,2626.0,1314.206611570248
,,,2627000000.0,2627.0,1259.8869565217392
,,,2628000000.0,2628.0,1330.6166666666666
,,,2629000000.0,2629.0,1310.7438016528927
,,,2630000000.0,2630.0,1320.603305785124
,,,2631000000.0,2631.0,1245.3727272727272
,,,2632000000.0,2632.0,1303.9504132231405
,,,2633000000.0,2633.0,1279.1083333333333
,,,2634000000.0,2634.0,1300.9322033898304
,,,2635000000.0,2635.0,1300.7603305785124
,,,2636000000.0,2636.0,1303.892561983471
,,,2637000000.0,2637.0,1300.084745762712
,,,2638000000.0,2638.0,1298.1735537190082
,,,2639000000.0,2639.0,1306.7833333333333
,,,2640000000.0,2640.0,1301.1570247933885
,,,2641000000.0,2641.0,1279.4351851851852
,,,2642000000.0,2642.0,1318.2314049586778
,,,2643000000.0,2643.0,1357.2815533980583
,,,2644000000.0,2644.0,1413.7254901960785
,,,2645000000.0,2645.0,1328.404958677686
,,,2646000000.0,2646.0,1305.8333333333333
,,,2647000000.0,2647.0,1306.051282051282
,,,2648000000.0,2648.0,1323.0826446280992
,,,2649000000.0,2649.0,1315.9752066115702
,,,2650000000.0,2650.0,1304.9159663865546
,,,2651000000.0,2651.0,2102.474358974359
,,,2652000000.0,2652.0,1321.9833333333333
,,,2653000000.0,2653.0,1321.7272727272727
,,,2654000000.0,2654.0,1313.9741379310344
,,,2655000000.0,2655.0,1303.0578512396694
,,,2656000000.0,2656.0,1293.8333333333333
,,,2657000000.0,2657.0,1318.2627118644068
,,,2658000000.0,2658.0,1295.7478991596638
,,,2659000000.0,2659.0,1316.2892561983472
,,,2660000000.0,2660.0,1323.3636363636363
,,,2661000000.0,2661.0,1316.6785714285713
,,,2662000000.0,2662.0,1318.3057851239669
,,,2663000000.0,2663.0,1300.4
,,,2664000000.0,2664.0,1303.8050847457628
,,,2665000000.0,2665.0,1336.6949152542372
,,,2666000000.0,2666.0,1291.4310344827586
,,,2667000000.0,2667.0,1037.36
,,,2668000000.0,2668.0,1253.6333333333334
,,,2669000000.0,2669.0,1316.2727272727273
,,,2670000000.0,2670.0,1335.7403846153845
,,,2671000000.0,2671.0,1338.65625
,,,2672000000.0,2672.0,1319.2396694214876
,,,2673000000.0,2673.0,1304.702479338843
,,,2674000000.0,2674.0,1305.4913793103449
,,,2675000000.0,2675.0,1317.5702479338843
,,,2676000000.0,2676.0,1312.793388429752
,,,2677000000.0,2677.0,1296.4173913043478
,,,2678000000.0,2678.0,1415.780487804878
,,,2679000000.0,2679.0,1316.1570247933885
,,,2680000000.0,2680.0,1292.4132231404958
,,,2681000000.0,2681.0,1355.5982142857142
,,,2682000000.0,2682.0,1305.7685950413222
,,,2683000000.0,2683.0,1307.9586776859503
,,,2684000000.0,2684.0,1301.7413793103449
,,,2685000000.0,2685.0,1315.7685950413222
,,,2686000000.0,2686.0,1322.5785123966941
,,,2687000000.0,2687.0,1299.7542372881355
,,,2688000000.0,2688.0,1303.0330578512396
,,,2689000000.0,2689.0,1282.6198347107438
,,,2690000000.0,2690.0,1309.2892561983472
,,,2691000000.0,2691.0,1278.6262626262626
,,,2692000000.0,2692.0,1276.6916666666666
,,,2693000000.0,2693.0,1319.9669421487604
,,,2694000000.0,2694.0,1403.790909090909
,,,2695000000.0,2695.0,1283.4038461538462
,,,2696000000.0,2696.0,1334.6416666666667
,,,2697000000.0,2697.0,1317.2068965517242
,,,2698000000.0,2698.0,1316.6198347107438
,,,2699000000.0,2699.0,1311.8264462809918
,,,2700000000.0,2700.0,1320.5123966942149
,,,2701000000.0,2701.0,1323.0973451327434
,,,2702000000.0,2702.0,1297.6666666666667
,,,2703000000.0,2703.0,1317.1083333333333
,,,2704000000.0,2704.0,1310.5677966101696
,,,2705000000.0,2705.0,1308.2916666666667
,,,2706000000.0,2706.0,1316.1652892561983
,,,2707000000.0,2707.0,1305.8728813559321
,,,2708000000.0,2708.0,1306.6611570247933
,,,2709000000.0,2709.0,1303.2583333333334
,,,2710000000.0,2710.0,1311.198347107438
,,,2711000000.0,2711.0,1284.3584905660377
,,,2712000000.0,2712.0,1303.4380165289256
,,,2713000000.0,2713.0,1298.6363636363637
,,,2714000000.0,2714.0,1316.111111111111
,,,2715000000.0,2715.0,1281.65
,,,2716000000.0,2716.0,1313.0495867768595
,,,2717000000.0,2717.0,1298.2711864406779
,,,2718000000.0,2718.0,1272.892561983471
,,,2719000000.0,2719.0,1296.809917355372
,,,2720000000.0,2720.0,1309.01652892562
,,,2721000000.0,2721.0,1362.0442477876106
,,,2722000000.0,2722.0,1284.5916666666667
,,,2723000000.0,2723.0,1302.5371900826447
,,,2724000000.0,2724.0,1325.0762711864406
,,,2725000000.0,2725.0,1296.8595041322315
,,,2726000000.0,2726.0,1298.4462809917356
,,,2727000000.0,2727.0,1337.3739130434783
,,,2728000000.0,2728.0,1292.126050420168
,,,2729000000.0,2729.0,1287.0916666666667
,,,2730000000.0,2730.0,1326.7416666666666
,,,2731000000.0,2731.0,1295.581818181818
,,,2732000000.0,2732.0,1328.35
,,,2733000000.0,2733.0,1315.6446280991736
,,,2734000000.0,2734.0,1292.1880341880342
,,,2735000000.0,2735.0,1319.9917355371902
,,,2736000000.0,2736.0,1310.9916666666666
,,,2737000000.0,2737.0,1321.3865546218487
,,,2738000000.0,2738.0,1302.1570247933885
,,,2739000000.0,2739.0,1327.2231404958677
,,,2740000000.0,2740.0,1324.325
,,,2741000000.0,2741.0,1412.2222222222222
,,,2742000000.0,2742.0,1302.1157024793388
,,,2743000000.0,2743.0,1297.1833333333334
,,,2744000000.0,2744.0,1306.8141592920354
,,,2745000000.0,2745.0,1312.0416666666667
,,,2746000000.0,2746.0,1305.579831932773
,,,2747000000.0,2747.0,1296.8119658119658
,,,2748000000.0,2748.0,1270.8076923076924
,,,2749000000.0,2749.0,1411.8521739130435
,,,2750000000.0,2750.0,1297.6333333333334
,,,2751000000.0,2751.0,2316.768115942029
,,,2752000000.0,2752.0,1320.672131147541
,,,2753000000.0,2753.0,1317.925
,,,2754000000.0,2754.0,1314.5775862068965
,,,2755000000.0,2755.0,1312.0743801652893
,,,2756000000.0,2756.0,1331.1570247933885
,,,2757000000.0,2757.0,1316.0504201680671
,,,2758000000.0,2758.0,1326.4793388429753
,,,2759000000.0,2759.0,1310.55
,,,2760000000.0,2760.0,1329.6528925619834
,,,2761000000.0,2761.0,1309.6814159292035
,,,2762000000.0,2762.0,1304.875
,,,2763000000.0,2763.0,1317.6528925619834
,,,2764000000.0,2764.0,1307.6694915254238
,,,2765000000.0,2765.0,1326.8181818181818
,,,2766000000.0,2766.0,1331.7666666666667
,,,2767000000.0,2767.0,1311.4033613445379
,,,2768000000.0,2768.0,1308.6611570247933
,,,2769000000.0,2769.0,1296.638655462185
,,,2770000000.0,2770.0,1325.5454545454545
,,,2771000000.0,2771.0,1257.8990825688074
,,,2772000000.0,2772.0,1321.9421487603306
,,,2773000000.0,2773.0,1320.1735537190082
,,,2774000000.0,2774.0,1294.931623931624
,,,2775000000.0,2775.0,1309.504132231405
,,,2776000000.0,2776.0,1291.3416666666667
,,,2777000000.0,2777.0,1312.4137931034484
,,,2778000000.0,2778.0,1291.7768595041323
,,,2779000000.0,2779.0,1321.7603305785124
,,,2780000000.0,2780.0,1320.9583333333333
,,,2781000000.0,2781.0,1295.7105263157894
,,,2782000000.0,2782.0,1309.8833333333334
,,,2783000000.0,2783.0,1302.603305785124
,,,2784000000.0,2784.0,1288.8135593220338
,,,2785000000.0,2785.0,1299.2644628099174
,,,2786000000.0,2786.0,1318.7603305785124
,,,2787000000.0,2787.0,1282.2542372881355
,,,2788000000.0,2788.0,1293.2231404958677
,,,2789000000.0,2789.0,1305.0330578512396
,,,2790000000.0,2790.0,1322.9669421487604
,,,2791000000.0,2791.0,1248.5533980582525
,,,2792000000.0,2792.0,1311.1065573770493
,,,2793000000.0,2793.0,1293.388429752066
,,,2794000000.0,2794.0,1285.5350877192982
,,,2795000000.0,2795.0,1305.45
,,,2796000000.0,2796.0,1302.8934426229507
,,,2797000000.0,2797.0,1313.2881355932204
,,,2798000000.0,2798.0,1316.6776859504132
,,,2799000000.0,2799.0,1323.1570247933885
,,,2800000000.0,2800.0,1321.7438016528927
,,,2801000000.0,2801.0,1329.9565217391305
,,,2802000000.0,2802.0,1310.2644628099174
,,,2803000000.0,2803.0,1308.0413223140497
,,,2804000000.0,2804.0,1320.906779661017
,,,2805000000.0,2805.0,1316.5916666666667
,,,2806000000.0,2806.0,1313.6528925619834
,,,2807000000.0,2807.0,1315.91452991453
,,,2808000000.0,2808.0,1322.5867768595042
,,,2809000000.0,2809.0,1312.3223140495868
,,,2810000000.0,2810.0,1332.975
,,,2811000000.0,2811.0,1252.0185185185185
,,,2812000000.0,2812.0,1304.8347107438017
,,,2813000000.0,2813.0,1326.6942148760331
,,,2814000000.0,2814.0,1315.7094017094016
,,,2815000000.0,2815.0,1294.7
,,,2816000000.0,2816.0,1313.0583333333334
,,,2817000000.0,2817.0,1300.0168067226891
,,,2818000000.0,2818.0,1324.8677685950413
,,,2819000000.0,2819.0,1294.525
,,,2820000000.0,2820.0,1328.3305785123966
,,,2821000000.0,2821.0,1344.8684210526317
,,,2822000000.0,2822.0,1309.1735537190082
,,,2823000000.0,2823.0,1320.125
,,,2824000000.0,2824.0,1306.2203389830509
,,,2825000000.0,2825.0,1281.888888888889
,,,2826000000.0,2826.0,1464.955357142857
,,,2827000000.0,2827.0,1308.7247706422017
,,,2828000000.0,2828.0,1297.017094017094
,,,2829000000.0,2829.0,1291.7333333333333
,,,2830000000.0,2830.0,1288.099173553719
,,,2831000000.0,2831.0,1245.1792452830189
,,,2832000000.0,2832.0,1322.4083333333333
,,,2833000000.0,2833.0,1326.7768595041323
,,,2834000000.0,2834.0,1308.6410256410256
,,,2835000000.0,2835.0,1324.595041322314
,,,2836000000.0,2836.0,1311.2231404958677
,,,2837000000.0,2837.0,1294.3728813559321
,,,2838000000.0,2838.0,1298.0916666666667
,,,2839000000.0,2839.0,1306.6694214876034
,,,2840000000.0,2840.0,1317.2561983471073
,,,2841000000.0,2841.0,1356.141414141414
,,,2842000000.0,2842.0,1446.3214285714287
,,,2843000000.0,2843.0,1255.4033613445379
,,,2844000000.0,2844.0,1246.9074074074074
,,,2845000000.0,2845.0,1319.575
,,,2846000000.0,2846.0,1308.0661157024792
,,,2847000000.0,2847.0,1305.2016806722688
,,,2848000000.0,2848.0,1318.2666666666667
,,,2849000000.0,2849.0,1311.280991735537
,,,2850000000.0,2850.0,1330.3636363636363
,,,2851000000.0,2851.0,2279.16
,,,2852000000.0,2852.0,1330.793388429752
,,,2853000000.0,2853.0,1317.5289256198348
,,,2854000000.0,2854.0,1320.8189655172414
,,,2855000000.0,2855.0,1287.9833333333333
,,,2856000000.0,2856.0,1308.75
,,,2857000000.0,2857.0,1279.0254237288136
,,,2858000000.0,2858.0,1307.4710743801652
,,,2859000000.0,2859.0,1307.7166666666667
,,,2860000000.0,2860.0,1303.809917355372
,,,2861000000.0,2861.0,1335.203539823009
,,,2862000000.0,2862.0,1311.719008264463
,,,2863000000.0,2863.0,1310.6198347107438
,,,2864000000.0,2864.0,1298.9245283018868
,,,2865000000.0,2865.0,1344.5535714285713
,,,2866000000.0,2866.0,1333.3963963963963
,,,2867000000.0,2867.0,1284.3274336283187
,,,2868000000.0,2868.0,1331.7272727272727
,,,2869000000.0,2869.0,1322.6333333333334
,,,2870000000.0,2870.0,1332.685950413223
,,,2871000000.0,2871.0,1282.9714285714285
,,,2872000000.0,2872.0,1311.3719008264463
,,,2873000000.0,2873.0,1303.495867768595
,,,2874000000.0,2874.0,1305.7264957264956
,,,2875000000.0,2875.0,1315.6611570247933
,,,2876000000.0,2876.0,1329.4876033057851
,,,2877000000.0,2877.0,1304.1052631578948
,,,2878000000.0,2878.0,1314.6416666666667
,,,2879000000.0,2879.0,1332.6611570247933
,,,2880000000.0,2880.0,1321.075
,,,2881000000.0,2881.0,1343.798245614035
,,,2882000000.0,2882.0,1329.2892561983472
,,,2883000000.0,2883.0,1311.280991735537
,,,2884000000.0,2884.0,1316.353448275862
,,,2885000000.0,2885.0,1310.892561983471
,,,2886000000.0,2886.0,1291.925
,,,2887000000.0,2887.0,1334.1525423728813
,,,2888000000.0,2888.0,1313.8166666666666
,,,2889000000.0,2889.0,1310.5454545454545
,,,2890000000.0,2890.0,1320.5785123966941
,,,2891000000.0,2891.0,1366.6930693069307
,,,2892000000.0,2892.0,1308.3388429752067
,,,2893000000.0,2893.0,1296.6776859504132
,,,2894000000.0,2894.0,1318.7719298245613
,,,2895000000.0,2895.0,1317.1487603305786
,,,2896000000.0,2896.0,1300.775
,,,2897000000.0,2897.0,1332.0169491525423
,,,2898000000.0,2898.0,1306.1570247933885
,,,2899000000.0,2899.0,1319.6446280991736
,,,2900000000.0,2900.0,1329.2166666666667
,,,2901000000.0,2901.0,1327.4205607476636
,,,2902000000.0,2902.0,1324.3801652892562
,,,2903000000.0,2903.0,1310.5916666666667
,,,2904000000.0,2904.0,1325.5811965811965
,,,2905000000.0,2905.0,1299.7272727272727
,,,2906000000.0,2906.0,1315.5
,,,2907000000.0,2907.0,1296.3529411764705
,,,2908000000.0,2908.0,1327.3471074380166
,,,2909000000.0,2909.0,1302.3305785123966
,,,2910000000.0,2910.0,1302.314049586777
,,,2911000000.0,2911.0,1257.2752293577983
,,,2912000000.0,2912.0,1318.3801652892562
,,,2913000000.0,2913.0,1310.495867768595
,,,2914000000.0,2914.0,1296.3333333333333
,,,2915000000.0,2915.0,1324.8264462809918
,,,2916000000.0,2916.0,1288.8595041322315
,,,2917000000.0,2917.0,1313.7372881355932
,,,2918000000.0,2918.0,1305.7272727272727
,,,2919000000.0,2919.0,1296.5289256198348
,,,2920000000.0,2920.0,1277.8166666666666
,,,2921000000.0,2921.0,1291.713043478261
,,,2922000000.0,2922.0,1305.725
,,,2923000000.0,2923.0,1309.685950413223
,,,2924000000.0,2924.0,1318.6153846153845
,,,2925000000.0,2925.0,1274.775
,,,2926000000.0,2926.0,1319.8760330578511
,,,2927000000.0,2927.0,1293.1652173913044
,,,2928000000.0,2928.0,1299.6416666666667
,,,2929000000.0,2929.0,1322.719008264463
,,,2930000000.0,2930.0,1289.6776859504132
,,,2931000000.0,2931.0,1324.7727272727273
,,,2932000000.0,2932.0,1323.3553719008264
,,,2933000000.0,2933.0,1314.4545454545455
,,,2934000000.0,2934.0,1317.042372881356
,,,2935000000.0,2935.0,1311.0330578512396
,,,2936000000.0,2936.0,1307.2396694214876
,,,2937000000.0,2937.0,1316.5966386554621
,,,2938000000.0,2938.0,1327.6416666666667
,,,2939000000.0,2939.0,1325.3057851239669
,,,2940000000.0,2940.0,1312.2231404958677
,,,2941000000.0,2941.0,1297.605504587156
,,,2942000000.0,2942.0,1340.9345794392523
,,,2943000000.0,2943.0,1294.7043478260869
,,,2944000000.0,2944.0,1316.7692307692307
,,,2945000000.0,2945.0,1294.9
,,,2946000000.0,2946.0,1324.725
,,,2947000000.0,2947.0,1291.017094017094
,,,2948000000.0,2948.0,1294.314049586777
,,,2949000000.0,2949.0,1322.4
,,,2950000000.0,2950.0,1299.801652892562
,,,2951000000.0,2951.0,2456.7051282051284
,,,2952000000.0,2952.0,1303.875
,,,2953000000.0,2953.0,1311.5371900826447
,,,2954000000.0,2954.0,1300.603448275862
,,,2955000000.0,2955.0,1316.4132231404958
,,,2956000000.0,2956.0,1319.1583333333333
,,,2957000000.0,2957.0,1303.3559322033898
,,,2958000000.0,2958.0,1293.3471074380166
,,,2959000000.0,2959.0,1306.6083333333333
,,,2960000000.0,2960.0,1326.01652892562
,,,2961000000.0,2961.0,1343.274336283186
,,,2962000000.0,2962.0,1325.4876033057851
,,,2963000000.0,2963.0,1299.9173553719008
,,,2964000000.0,2964.0,1307.8290598290598
,,,2965000000.0,2965.0,1320.2521008403362
,,,2966000000.0,2966.0,1308.206611570248
,,,2967000000.0,2967.0,1308.1186440677966
,,,2968000000.0,2968.0,1323.4710743801652
,,,2969000000.0,2969.0,1316.9916666666666
,,,2970000000.0,2970.0,1296.5289256198348
,,,2971000000.0,2971.0,1250.3761467889908
,,,2972000000.0,2972.0,1319.4
,,,2973000000.0,2973.0,1291.685950413223
,,,2974000000.0,2974.0,1315.042735042735
,,,2975000000.0,2975.0,1301.8760330578511
,,,2976000000.0,2976.0,1257.8916666666667
,,,2977000000.0,2977.0,1380.6140350877192
,,,2978000000.0,2978.0,1280.6583333333333
,,,2979000000.0,2979.0,1312.0
,,,2980000000.0,2980.0,1310.5371900826447
,,,2981000000.0,2981.0,1267.125
,,,2982000000.0,2982.0,1320.3223140495868
,,,2983000000.0,2983.0,1326.75
,,,2984000000.0,2984.0,1303.008547008547
,,,2985000000.0,2985.0,1310.6198347107438
,,,2986000000.0,2986.0,1296.6694214876034
,,,2987000000.0,2987.0,1318.457627118644
,,,2988000000.0,2988.0,1323.504132231405
,,,2989000000.0,2989.0,1313.702479338843
,,,2990000000.0,2990.0,1301.0166666666667
,,,2991000000.0,2991.0,1232.3592233009708
,,,2992000000.0,2992.0,1315.9669421487604
,,,2993000000.0,2993.0,1303.5
,,,2994000000.0,2994.0,1285.6814159292035
,,,2995000000.0,2995.0,1326.2314049586778
,,,2996000000.0,2996.0,1325.900826446281
,,,2997000000.0,2997.0,1314.3898305084747
,,,2998000000.0,2998.0,1316.396694214876
,,,2999000000.0,2999.0,1333.8833333333334
,,,3000000000.0,3000.0,1309.0826446280992
,,,3001000000.0,3001.0,1267.0782608695652
,,,3002000000.0,3002.0,1308.4380165289256
,,,3003000000.0,3003.0,1314.1333333333334
,,,3004000000.0,3004.0,1291.0084745762713
,,,3005000000.0,3005.0,1287.685950413223
,,,3006000000.0,3006.0,1318.7833333333333
,,,3007000000.0,3007.0,1323.90756302521
,,,3008000000.0,3008.0,1301.9333333333334
,,,3009000000.0,3009.0,1305.7107438016528
,,,3010000000.0,3010.0,1304.1239669421489
,,,3011000000.0,3011.0,1215.861111111111
,,,3012000000.0,3012.0,1325.98347107438
,,,3013000000.0,3013.0,1300.6363636363637
,,,3014000000.0,3014.0,1306.5897435897436
,,,3015000000.0,3015.0,1310.2396694214876
,,,3016000000.0,3016.0,1324.9416666666666
,,,3017000000.0,3017.0,1321.0762711864406
,,,3018000000.0,3018.0,1314.6694214876034
,,,3019000000.0,3019.0,1317.0661157024792
,,,3020000000.0,3020.0,1369.7211538461538
,,,3021000000.0,3021.0,1325.5904761904762
,,,3022000000.0,3022.0,1317.719008264463
,,,3023000000.0,3023.0,1306.611570247934
,,,3024000000.0,3024.0,1308.9739130434782
,,,3025000000.0,3025.0,1299.0666666666666
,,,3026000000.0,3026.0,1321.090909090909
,,,3027000000.0,3027.0,1304.9469026548672
,,,3028000000.0,3028.0,1337.4957983193278
,,,3029000000.0,3029.0,1320.5901639344263
,,,3030000000.0,3030.0,1318.4166666666667
,,,3031000000.0,3031.0,1253.4571428571428
,,,3032000000.0,3032.0,1311.2727272727273
,,,3033000000.0,3033.0,1324.4545454545455
,,,3034000000.0,3034.0,1317.2307692307693
,,,3035000000.0,3035.0,1299.0916666666667
,,,3036000000.0,3036.0,1292.6416666666667
,,,3037000000.0,3037.0,1311.1440677966102
,,,3038000000.0,3038.0,1300.7603305785124
,,,3039000000.0,3039.0,1296.4710743801652
,,,3040000000.0,3040.0,1310.7
,,,3041000000.0,3041.0,1298.2407407407406
,,,3042000000.0,3042.0,1308.280991735537
,,,3043000000.0,3043.0,1305.5333333333333
,,,3044000000.0,3044.0,1293.1810344827586
,,,3045000000.0,3045.0,1307.3057851239669
,,,3046000000.0,3046.0,1313.3801652892562
,,,3047000000.0,3047.0,1333.1610169491526
,,,3048000000.0,3048.0,1318.2561983471073
,,,3049000000.0,3049.0,1310.4297520661157
,,,3050000000.0,3050.0,1323.5867768595042
,,,3051000000.0,3051.0,2165.73417721519
,,,3052000000.0,3052.0,1290.6942148760331
,,,3053000000.0,3053.0,1312.5833333333333
,,,3054000000.0,3054.0,1294.2222222222222
,,,3055000000.0,3055.0,1324.6776859504132
,,,3056000000.0,3056.0,1312.7603305785124
,,,3057000000.0,3057.0,1316.4745762711864
,,,3058000000.0,3058.0,1315.9752066115702
,,,3059000000.0,3059.0,1376.7884615384614
,,,3060000000.0,3060.0,1356.0086956521739
,,,3061000000.0,3061.0,1311.0566037735848
,,,3062000000.0,3062.0,1328.8595041322315
,,,3063000000.0,3063.0,1318.8347107438017
,,,3064000000.0,3064.0,1244.6470588235295
,,,3065000000.0,3065.0,1295.9917355371902
,,,3066000000.0,3066.0,1286.6916666666666
,,,3067000000.0,3067.0,1298.6016949152543
,,,3068000000.0,3068.0,1306.327731092437
,,,3069000000.0,3069.0,1314.107438016529
,,,3070000000.0,3070.0,1316.4380165289256
,,,3071000000.0,3071.0,1275.3301886792453
,,,3072000000.0,3072.0,1323.2727272727273
,,,3073000000.0,3073.0,1292.575
,,,3074000000.0,3074.0,1310.949152542373
,,,3075000000.0,3075.0,1320.4132231404958
,,,3076000000.0,3076.0,1326.1333333333334
,,,3077000000.0,3077.0,1386.421052631579
,,,3078000000.0,3078.0,1311.280991735537
,,,3079000000.0,3079.0,1315.793388429752
,,,3080000000.0,3080.0,1303.975
,,,3081000000.0,3081.0,1315.4473684210527
,,,3082000000.0,3082.0,1307.4545454545455
,,,3083000000.0,3083.0,1316.2583333333334
,,,3084000000.0,3084.0,1317.9915254237287
,,,3085000000.0,3085.0,1313.1818181818182
,,,3086000000.0,3086.0,1313.685950413223
,,,3087000000.0,3087.0,1329.8474576271187
,,,3088000000.0,3088.0,1312.9917355371902
,,,3089000000.0,3089.0,1298.9421487603306
,,,3090000000.0,3090.0,1304.314049586777
,,,3091000000.0,3091.0,1290.8431372549019
,,,3092000000.0,3092.0,1306.3719008264463
,,,3093000000.0,3093.0,1321.603305785124
,,,3094000000.0,3094.0,1297.5
,,,3095000000.0,3095.0,1308.7107438016528
,,,3096000000.0,3096.0,1296.6198347107438
,,,3097000000.0,3097.0,1298.094017094017
,,,3098000000.0,3098.0,1310.9256198347107
,,,3099000000.0,3099.0,1328.3636363636363
,,,3100000000.0,3100.0,1312.595041322314
,,,3101000000.0,3101.0,1282.078947368421
,,,3102000000.0,3102.0,1322.5371900826447
,,,3103000000.0,3103.0,1304.9917355371902
,,,3104000000.0,3104.0,1271.6810344827586
,,,3105000000.0,3105.0,1332.2231404958677
,,,3106000000.0,3106.0,1306.6942148760331
,,,3107000000.0,3107.0,1325.1694915254238
,,,3108000000.0,3108.0,1333.3333333333333
,,,3109000000.0,3109.0,1300.8842975206612
,,,3110000000.0,3110.0,1265.3833333333334
,,,3111000000.0,3111.0,1296.6792452830189
,,,3112000000.0,3112.0,1307.9917355371902
,,,3113000000.0,3113.0,1308.892561983471
,,,3114000000.0,3114.0,1317.025641025641
,,,3115000000.0,3115.0,1323.1735537190082
,,,3116000000.0,3116.0,1315.3801652892562
,,,3117000000.0,3117.0,1305.235294117647
,,,3118000000.0,3118.0,1302.2892561983472
,,,3119000000.0,3119.0,1307.5289256198348
,,,3120000000.0,3120.0,1305.8264462809918
,,,3121000000.0,3121.0,1323.4649122807018
,,,3122000000.0,3122.0,1309.611570247934
,,,3123000000.0,3123.0,1316.4545454545455
,,,3124000000.0,3124.0,1288.4957264957266
,,,3125000000.0,3125.0,1294.396694214876
,,,3126000000.0,3126.0,1295.2396694214876
,,,3127000000.0,3127.0,1297.8
,,,3128000000.0,3128.0,1294.1666666666667
,,,3129000000.0,3129.0,1319.8264462809918
,,,3130000000.0,3130.0,1326.0495867768595
,,,3131000000.0,3131.0,1273.7477477477478
,,,3132000000.0,3132.0,1314.1570247933885
,,,3133000000.0,3133.0,1302.1322314049587
,,,3134000000.0,3134.0,1320.179487179487
,,,3135000000.0,3135.0,1263.5833333333333
,,,3136000000.0,3136.0,1294.9586776859503
,,,3137000000.0,3137.0,1393.381443298969
,,,3138000000.0,3138.0,1374.2155172413793
,,,3139000000.0,3139.0,1297.900826446281
,,,3140000000.0,3140.0,1300.892561983471
,,,3141000000.0,3141.0,1342.04
,,,3142000000.0,3142.0,1316.0330578512396
,,,3143000000.0,3143.0,1300.0578512396694
,,,3144000000.0,3144.0,1310.342105263158
,,,3145000000.0,3145.0,1314.2416666666666
,,,3146000000.0,3146.0,1319.909090909091
,,,3147000000.0,3147.0,1310.7457627118645
,,,3148000000.0,3148.0,1297.2396694214876
,,,3149000000.0,3149.0,1306.5454545454545
,,,3150000000.0,3150.0,1295.0333333333333
,,,3151000000.0,3151.0,2081.259259259259
,,,3152000000.0,3152.0,1310.175
,,,3153000000.0,3153.0,1303.809917355372
,,,3154000000.0,3154.0,1301.1120689655172
,,,3155000000.0,3155.0,1291.0743801652893
,,,3156000000.0,3156.0,1322.2314049586778
,,,3157000000.0,3157.0,1304.3813559322034
,,,3158000000.0,3158.0,1298.7333333333333
,,,3159000000.0,3159.0,1293.3719008264463
,,,3160000000.0,3160.0,1322.775
,,,3161000000.0,3161.0,1329.5575221238937
,,,3162000000.0,3162.0,1296.9586776859503
,,,3163000000.0,3163.0,1296.8347107438017
,,,3164000000.0,3164.0,1299.7033898305085
,,,3165000000.0,3165.0,1315.6916666666666
,,,3166000000.0,3166.0,1298.1735537190082
,,,3167000000.0,3167.0,1311.008547008547
,,,3168000000.0,3168.0,1316.595041322314
,,,3169000000.0,3169.0,1318.8833333333334
,,,3170000000.0,3170.0,1320.4545454545455
,,,3171000000.0,3171.0,1218.3727272727272
,,,3172000000.0,3172.0,1303.4876033057851
,,,3173000000.0,3173.0,1317.6666666666667
,,,3174000000.0,3174.0,1317.9237288135594
,,,3175000000.0,3175.0,1300.3471074380166
,,,3176000000.0,3176.0,1311.4297520661157
,,,3177000000.0,3177.0,1326.5304347826086
,,,3178000000.0,3178.0,1302.575
,,,3179000000.0,3179.0,1321.3801652892562
,,,3180000000.0,3180.0,1307.1583333333333
,,,3181000000.0,3181.0,1278.5263157894738
,,,3182000000.0,3182.0,1283.25
,,,3183000000.0,3183.0,1309.090909090909
,,,3184000000.0,3184.0,1312.915254237288
,,,3185000000.0,3185.0,1313.6528925619834
,,,3186000000.0,3186.0,1298.9917355371902
,,,3187000000.0,3187.0,1296.7966101694915
,,,3188000000.0,3188.0,1300.388429752066
,,,3189000000.0,3189.0,1321.8524590163934
,,,3190000000.0,3190.0,1307.2148760330579
,,,3191000000.0,3191.0,1403.3564356435643
,,,3192000000.0,3192.0,1300.793388429752
,,,3193000000.0,3193.0,1308.4545454545455
,,,3194000000.0,3194.0,1265.982608695652
,,,3195000000.0,3195.0,1318.0833333333333
,,,3196000000.0,3196.0,1306.6611570247933
,,,3197000000.0,3197.0,1307.9745762711864
,,,3198000000.0,3198.0,1307.9586776859503
,,,3199000000.0,3199.0,1314.4462809917356
,,,3200000000.0,3200.0,1313.2396694214876
,,,3201000000.0,3201.0,1283.904347826087
,,,3202000000.0,3202.0,1317.9421487603306
,,,3203000000.0,3203.0,1301.5785123966941
,,,3204000000.0,3204.0,1284.9915254237287
,,,3205000000.0,3205.0,1303.8583333333333
,,,3206000000.0,3206.0,1320.5454545454545
,,,3207000000.0,3207.0,1332.6101694915253
,,,3208000000.0,3208.0,1305.4380165289256
,,,3209000000.0,3209.0,1267.595238095238
,,,3210000000.0,3210.0,1456.6222222222223
,,,3211000000.0,3211.0,1515.816091954023
,,,3212000000.0,3212.0,1389.3125
,,,3213000000.0,3213.0,1314.7
,,,3214000000.0,3214.0,1526.8333333333333
,,,3215000000.0,3215.0,1396.7777777777778
,,,3216000000.0,3216.0,1465.7790697674418
,,,3217000000.0,3217.0,1469.1162790697674
,,,3218000000.0,3218.0,1480.1714285714286
,,,3219000000.0,3219.0,2541.875
,,,3220000000.0,3220.0,1057.8761061946902
,,,3221000000.0,3221.0,826.4140625
,,,3222000000.0,3222.0,772.0671140939597
,,,3223000000.0,3223.0,815.7519379844962
,,,3224000000.0,3224.0,772.3388429752066
,392.0,,3224883967.0,3224.0,392.0
,,,3225000000.0,3225.0,770.3492063492064
,,,3226000000.0,3226.0,1116.9545454545455
,,,3227000000.0,3227.0,795.1127819548872
,,,3228000000.0,3228.0,762.8791946308725
,,,3229000000.0,3229.0,825.0916030534352
,374.0,,3229141832.0,3229.0,374.0
,366.0,,3229872717.0,3229.0,366.0
,,,3230000000.0,3230.0,817.0944881889764
,381.0,,3230181363.0,3230.0,381.0
,,,3231000000.0,3231.0,758.632
,,,3232000000.0,3232.0,763.6866666666666
,,,3233000000.0,3233.0,767.7818181818182
,,,3234000000.0,3234.0,956.4565217391304
,394.0,,3234749905.0,3234.0,394.0
,,,3235000000.0,3235.0,780.7905405405405
,,,3236000000.0,3236.0,774.5133333333333
,,,3237000000.0,3237.0,813.7096774193549
,388.0,,3237933864.0,3237.0,388.0
,,,3238000000.0,3238.0,922.8424657534247
,,,3239000000.0,3239.0,841.5646258503401
,,,3240000000.0,3240.0,807.7894736842105
,,,3241000000.0,3241.0,1097.5510204081634
,391.0,,3241591573.0,3241.0,391.0
,,,3242000000.0,3242.0,784.0612244897959
,382.0,,3242573239.0,3242.0,382.0
,393.0,,3242686729.0,3242.0,393.0
,362.0,,3242735635.0,3242.0,362.0
,,,3243000000.0,3243.0,937.969696969697
,,,3244000000.0,3244.0,762.3661971830986
,391.0,,3244399542.0,3244.0,391.0
,,,3245000000.0,3245.0,831.5211267605633
,,,3246000000.0,3246.0,796.3021582733813
,390.0,,3246331052.0,3246.0,390.0
,367.0,,3246362458.0,3246.0,367.0
,,,3247000000.0,3247.0,760.0945945945946
,391.0,,3247474854.0,3247.0,391.0
,,,3248000000.0,3248.0,762.8896103896104
,,,3249000000.0,3249.0,787.6865671641791
,391.0,,3249443969.0,3249.0,391.0
,,,3250000000.0,3250.0,1053.2745098039215
,,,3251000000.0,3251.0,1471.0884955752213
,,,3252000000.0,3252.0,769.5419354838709
,,,3253000000.0,3253.0,797.4846153846154
,,,3254000000.0,3254.0,763.2352941176471
,,,3255000000.0,3255.0,880.0428571428571
,,,3256000000.0,3256.0,904.5070422535211
,,,3257000000.0,3257.0,853.5416666666666
,391.0,,3257365949.0,3257.0,391.0
,,,3258000000.0,3258.0,1191.7272727272727
,,,3259000000.0,3259.0,895.0977443609023
,,,3260000000.0,3260.0,846.7202797202797
,,,3261000000.0,3261.0,833.910569105691
,,,3262000000.0,3262.0,799.9455782312925
,,,3263000000.0,3263.0,902.5384615384615
,,,3264000000.0,3264.0,908.0955882352941
,,,3265000000.0,3265.0,894.0070422535211
,,,3266000000.0,3266.0,913.7297297297297
,,,3267000000.0,3267.0,1182.590909090909
,,,3268000000.0,3268.0,1104.6694214876034
,,,3269000000.0,3269.0,1303.093023255814
,,,3270000000.0,3270.0,1183.0375939849623
,,,3271000000.0,3271.0,1246.2018348623853
,,,3272000000.0,3272.0,1348.7372262773722
,,,3273000000.0,3273.0,1322.6611570247933
,,,3274000000.0,3274.0,1673.25
,,,3275000000.0,3275.0,1295.9619047619049
,,,3276000000.0,3276.0,1152.8222222222223
,,,3277000000.0,3277.0,1215.2396694214876
,,,3278000000.0,3278.0,1525.4684684684685
,,,3279000000.0,3279.0,1191.5114503816794
,,,3280000000.0,3280.0,848.5769230769231
,,,3281000000.0,3281.0,902.5496183206106
,,,3282000000.0,3282.0,887.8928571428571
,,,3283000000.0,3283.0,1277.8688524590164
,,,3284000000.0,3284.0,1020.9541984732824
,,,3285000000.0,3285.0,928.984375
,,,3286000000.0,3286.0,1036.3382352941176
,,,3287000000.0,3287.0,1151.5905511811025
,,,3288000000.0,3288.0,1338.1492537313434
,,,3289000000.0,3289.0,1304.911111111111
,,,3290000000.0,3290.0,1268.2285714285715
,,,3291000000.0,3291.0,1499.6136363636363
,,,3292000000.0,3292.0,1233.6838235294117
,,,3293000000.0,3293.0,1358.3162393162393
,,,3294000000.0,3294.0,1253.705357142857
,,,3295000000.0,3295.0,1338.392
,,,3296000000.0,3296.0,982.2837837837837
,,,3297000000.0,3297.0,871.3285714285714
,,,3298000000.0,3298.0,875.2826086956521
,,,3299000000.0,3299.0,1196.554054054054
,,,3300000000.0,3300.0,1176.639097744361
,,,3301000000.0,3301.0,1370.0330578512396
,,,3302000000.0,3302.0,865.9072847682119
,,,3303000000.0,3303.0,1220.234375
,,,3304000000.0,3304.0,1040.639097744361
,,,3305000000.0,3305.0,881.0882352941177
,,,3306000000.0,3306.0,1211.2444444444445
,,,3307000000.0,3307.0,1229.9038461538462
,,,3308000000.0,3308.0,1212.5620437956204
,,,3309000000.0,3309.0,1202.3382352941176
,,,3310000000.0,3310.0,1264.2457627118645
,,,3311000000.0,3311.0,1256.0102040816328
,,,3312000000.0,3312.0,1087.525179856115
,,,3313000000.0,3313.0,945.8300653594771
,,,3314000000.0,3314.0,1041.6491228070176
,,,3315000000.0,3315.0,1246.0258620689656
,,,3316000000.0,3316.0,950.7210884353741
,,,3317000000.0,3317.0,881.2237762237762
,,,3318000000.0,3318.0,1813.7473684210527
,,,3319000000.0,3319.0,1775.8482142857142
,,,3320000000.0,3320.0,2027.7589285714287
,,,3321000000.0,3321.0,1434.6806722689075
,,,3322000000.0,3322.0,1620.7462686567164
,,,3323000000.0,3323.0,1463.7981651376147
,,,3324000000.0,3324.0,1699.304
,,,3325000000.0,3325.0,1486.0
,,,3326000000.0,3326.0,1574.950819672131
,,,3327000000.0,3327.0,1600.0521739130436
,,,3328000000.0,3328.0,1836.146551724138
,,,3329000000.0,3329.0,1487.5725190839694
,,,3330000000.0,3330.0,1213.8095238095239
,,,3331000000.0,3331.0,1407.8533333333332
,,,3332000000.0,3332.0,2042.0366972477063
,,,3333000000.0,3333.0,1467.0814814814814
,,,3334000000.0,3334.0,1061.860465116279
,,,3335000000.0,3335.0,1603.0353982300885
,,,3336000000.0,3336.0,1639.4094488188975
,,,3337000000.0,3337.0,1573.436507936508
,,,3338000000.0,3338.0,1692.2875
,,,3339000000.0,3339.0,1598.9605263157894
,,,3340000000.0,3340.0,1938.2413793103449
,,,3341000000.0,3341.0,2037.3076923076924
,,,3342000000.0,3342.0,1585.5384615384614
,,,3343000000.0,3343.0,1738.7685185185185
,,,3344000000.0,3344.0,1637.7592592592594
,,,3345000000.0,3345.0,2191.348214285714
,,,3346000000.0,3346.0,1865.5974025974026
,,,3347000000.0,3347.0,1610.3090909090909
,,,3348000000.0,3348.0,1616.3947368421052
,,,3349000000.0,3349.0,1110.418918918919
,,,3350000000.0,3350.0,1075.7733333333333
,,,3351000000.0,3351.0,2545.5205479452056
,,,3352000000.0,3352.0,1791.701754385965
,,,3353000000.0,3353.0,1614.1194029850747
,,,3354000000.0,3354.0,1609.483870967742
,,,3355000000.0,3355.0,1447.063829787234
,,,3356000000.0,3356.0,1833.0720720720722
,,,3357000000.0,3357.0,1622.904761904762
,,,3358000000.0,3358.0,1586.4615384615386
,,,3359000000.0,3359.0,1787.078947368421
,,,3360000000.0,3360.0,1824.716814159292
,,,3361000000.0,3361.0,1451.7777777777778
,,,3362000000.0,3362.0,1264.701754385965
,,,3363000000.0,3363.0,1633.3873873873874
,,,3364000000.0,3364.0,1404.1374045801526
,,,3365000000.0,3365.0,1070.4900662251655
,,,3366000000.0,3366.0,1189.765625
,,,3367000000.0,3367.0,1646.2574257425742
,,,3368000000.0,3368.0,1571.3740458015268
,,,3369000000.0,3369.0,1064.52
,,,3370000000.0,3370.0,1071.8695652173913
,,,3372000000.0,3372.0,1761.5876288659795
,,,3373000000.0,3373.0,1255.7952755905512
,,,3374000000.0,3374.0,1386.320610687023
,,,3375000000.0,3375.0,1507.855855855856
,,,3376000000.0,3376.0,1770.8058252427184
,,,3377000000.0,3377.0,1204.0247933884298
,,,3378000000.0,3378.0,1102.410071942446
,,,3379000000.0,3379.0,1582.0
,,,3380000000.0,3380.0,1907.9906542056074
,,,3381000000.0,3381.0,1590.2755102040817
,,,3382000000.0,3382.0,1793.1944444444443
,,,3383000000.0,3383.0,1924.361344537815
,,,3384000000.0,3384.0,1730.7196261682243
,,,3385000000.0,3385.0,1664.55
,,,3386000000.0,3386.0,1833.611570247934
,,,3387000000.0,3387.0,1259.75
,,,3388000000.0,3388.0,1878.2043010752689
,,,3389000000.0,3389.0,1824.5714285714287
,,,3390000000.0,3390.0,2362.159420289855
,,,3391000000.0,3391.0,1626.673076923077
,,,3392000000.0,3392.0,877.8225806451613
,374.0,,3392216171.0,3392.0,374.0
,,,3393000000.0,3393.0,803.75
,,,3394000000.0,3394.0,752.4710144927536
,375.0,,3394679921.0,3394.0,375.0
,393.0,,3394726171.0,3394.0,393.0
,356.0,,3394757734.0,3394.0,356.0
,386.0,,3394922473.0,3394.0,386.0
,,,3395000000.0,3395.0,836.625
,,,3396000000.0,3396.0,856.5826771653543
,355.0,,3396165182.0,3396.0,355.0
,377.0,,3396202734.0,3396.0,377.0
,379.0,,3396426588.0,3396.0,379.0
,393.0,,3396758932.0,3396.0,393.0
,,,3397000000.0,3397.0,669.510067114094
,381.0,,3397232057.0,3397.0,381.0
,396.0,,3397270442.0,3397.0,396.0
,377.0,,3397391223.0,3397.0,377.0
,371.0,,3397545390.0,3397.0,371.0
,369.0,,3397634557.0,3397.0,369.0
,388.0,,3397755963.0,3397.0,388.0
,,,3398000000.0,3398.0,658.493670886076
,389.0,,3398172057.0,3398.0,389.0
,381.0,,3398216224.0,3398.0,381.0
,397.0,,3398571328.0,3398.0,397.0
,353.0,,3398610182.0,3398.0,353.0
,368.0,,3398692994.0,3398.0,368.0
,389.0,,3398737526.0,3398.0,389.0
,383.0,,3398781953.0,3398.0,383.0
,391.0,,3398997526.0,3398.0,391.0
,,,3399000000.0,3399.0,906.8196721311475
,,,3400000000.0,3400.0,741.2894736842105
,374.0,,3400104088.0,3400.0,374.0
,387.0,,3400377630.0,3400.0,387.0
,393.0,,3400544870.0,3400.0,393.0
,396.0,,3400971901.0,3400.0,396.0
,,,3401000000.0,3401.0,820.7641509433962
,369.0,,3401143568.0,3401.0,369.0
,394.0,,3401196120.0,3401.0,394.0
,,,3402000000.0,3402.0,664.0880503144654
,381.0,,3402056797.0,3402.0,381.0
,378.0,,3402542839.0,3402.0,378.0
,384.0,,3402715391.0,3402.0,384.0
,399.0,,3402846901.0,3402.0,399.0
,387.0,,3402853464.0,3402.0,387.0
,373.0,,3402897682.0,3402.0,373.0
,365.0,,3402941641.0,3402.0,365.0
,,,3403000000.0,3403.0,910.8222222222222
,387.0,,3403062474.0,3403.0,387.0
,,,3404000000.0,3404.0,840.1923076923077
,,,3405000000.0,3405.0,958.7730496453901
,,,3406000000.0,3406.0,899.1037037037037
,,,3407000000.0,3407.0,872.016393442623
,,,3408000000.0,3408.0,1020.2571428571429
,,,3409000000.0,3409.0,804.8333333333334
,395.0,,3409938568.0,3409.0,395.0
,,,3410000000.0,3410.0,1174.9923664122136
,396.0,,3410061693.0,3410.0,396.0
,,,3411000000.0,3411.0,981.5888888888888
,,,3412000000.0,3412.0,902.0
,,,3413000000.0,3413.0,691.8311688311688
,369.0,,3413187475.0,3413.0,369.0
,382.0,,3413686486.0,3413.0,382.0
,373.0,,3413858725.0,3413.0,373.0
,397.0,,3413974923.0,3413.0,397.0
,,,3414000000.0,3414.0,692.9859154929577
,392.0,,3414313933.0,3414.0,392.0
,379.0,,3414358517.0,3414.0,379.0
,387.0,,3414537319.0,3414.0,387.0
,399.0,,3414811017.0,3414.0,399.0
,396.0,,3414856017.0,3414.0,396.0
,,,3415000000.0,3415.0,918.3629629629629
,398.0,,3415155704.0,3415.0,398.0
,,,3416000000.0,3416.0,767.6066666666667
,397.0,,3416495080.0,3416.0,397.0
,397.0,,3416722788.0,3416.0,397.0
,,,3417000000.0,3417.0,666.8859060402684
,395.0,,3417283153.0,3417.0,395.0
,382.0,,3417537475.0,3417.0,382.0
,389.0,,3417713465.0,3417.0,389.0
,364.0,,3417840132.0,3417.0,364.0
,,,3418000000.0,3418.0,659.75
,359.0,,3418420444.0,3418.0,359.0
,377.0,,3418541903.0,3418.0,377.0
,365.0,,3418663569.0,3418.0,365.0
,358.0,,3418702007.0,3418.0,358.0
,364.0,,3418790757.0,3418.0,364.0
,380.0,,3418880132.0,3418.0,380.0
,,,3419000000.0,3419.0,704.955223880597
,372.0,,3419185028.0,3419.0,372.0
,380.0,,3419229455.0,3419.0,380.0
,,,3420000000.0,3420.0,1050.1333333333334
,,,3421000000.0,3421.0,938.4166666666666
,386.0,,3421351643.0,3421.0,386.0
,,,3422000000.0,3422.0,919.7956204379562
,,,3423000000.0,3423.0,814.0153846153846
,,,3424000000.0,3424.0,891.0
,399.0,,3424049507.0,3424.0,399.0
,,,3425000000.0,3425.0,868.7272727272727
,,,3426000000.0,3426.0,801.5971223021583
,398.0,,3426760133.0,3426.0,398.0
,,,3427000000.0,3427.0,890.5128205128206
,,,3428000000.0,3428.0,906.2705882352941
,378.0,,3428697997.0,3428.0,378.0
,368.0,,3428862268.0,3428.0,368.0
,399.0,,3428918779.0,3428.0,399.0
,392.0,,3428932893.0,3428.0,392.0
,,,3429000000.0,3429.0,936.35
,391.0,,3429099872.0,3429.0,391.0
,398.0,,3429112581.0,3429.0,398.0
,385.0,,3429148310.0,3429.0,385.0
,362.0,,3429164925.0,3429.0,362.0
,391.0,,3429470341.0,3429.0,391.0
,376.0,,3429592164.0,3429.0,376.0
,375.0,,3429801487.0,3429.0,375.0
,370.0,,3429851695.0,3429.0,370.0
,374.0,,3429889664.0,3429.0,374.0
,389.0,,3429940550.0,3429.0,389.0
,,,3430000000.0,3430.0,670.4871794871794
,398.0,,3430057425.0,3430.0,398.0
,370.0,,3430268518.0,3430.0,370.0
,376.0,,3430313154.0,3430.0,376.0
,344.0,,3430595654.0,3430.0,344.0
,364.0,,3430677893.0,3430.0,364.0
,361.0,,3430805966.0,3430.0,361.0
,384.0,,3430978206.0,3430.0,384.0
,,,3431000000.0,3431.0,730.9915254237288
,396.0,,3431150237.0,3431.0,396.0
,383.0,,3431562008.0,3431.0,383.0
,392.0,,3431647321.0,3431.0,392.0
,,,3432000000.0,3432.0,790.3214285714286
,,,3433000000.0,3433.0,669.4683544303797
,399.0,,3433140550.0,3433.0,399.0
,387.0,,3433688258.0,3433.0,387.0
,365.0,,3433814821.0,3433.0,365.0
,,,3434000000.0,3434.0,662.8412698412699
,370.0,,3434106279.0,3434.0,370.0
,379.0,,3434365706.0,3434.0,379.0
,396.0,,3434655602.0,3434.0,396.0
,377.0,,3434770081.0,3434.0,377.0
,388.0,,3434808050.0,3434.0,388.0
,,,3435000000.0,3435.0,1008.9263157894737
,,,3436000000.0,3436.0,974.1037037037037
,,,3437000000.0,3437.0,903.1397058823529
,,,3438000000.0,3438.0,880.7686567164179
,,,3439000000.0,3439.0,810.9172932330827
,,,3440000000.0,3440.0,797.2015503875969
,,,3441000000.0,3441.0,1031.1583333333333
,,,3442000000.0,3442.0,1213.6134453781513
,,,3443000000.0,3443.0,1555.122807017544
,,,3444000000.0,3444.0,1717.969696969697
,,,3445000000.0,3445.0,1480.4158415841584
,,,3446000000.0,3446.0,1603.357142857143
,,,3447000000.0,3447.0,1838.611650485437
,,,3448000000.0,3448.0,1489.088888888889
,,,3449000000.0,3449.0,1350.1357142857144
,,,3450000000.0,3450.0,1480.4592592592592
,,,3451000000.0,3451.0,2778.7083333333335
,,,3452000000.0,3452.0,1621.1451612903227
,,,3453000000.0,3453.0,1476.6724137931035
,,,3454000000.0,3454.0,2192.472222222222
,,,3455000000.0,3455.0,1968.7029702970297
,,,3456000000.0,3456.0,2058.6974789915967
,,,3457000000.0,3457.0,2344.7466666666664
,,,3458000000.0,3458.0,1184.6766917293232
,,,3459000000.0,3459.0,1305.6842105263158
,,,3460000000.0,3460.0,1325.1925925925925
,,,3461000000.0,3461.0,1030.233870967742
,,,3462000000.0,3462.0,1335.159090909091
,,,3463000000.0,3463.0,1189.3169014084508
,,,3464000000.0,3464.0,1136.3333333333333
,,,3465000000.0,3465.0,1088.1468531468531
,,,3466000000.0,3466.0,1517.7047619047619
,,,3467000000.0,3467.0,1548.0232558139535
,,,3468000000.0,3468.0,1060.85
,,,3469000000.0,3469.0,1319.3037037037036
,,,3470000000.0,3470.0,1278.6716417910447
,,,3471000000.0,3471.0,1176.7543859649122
,,,3472000000.0,3472.0,1272.4296296296295
,,,3473000000.0,3473.0,1309.3553719008264
,,,3474000000.0,3474.0,1301.4769230769232
,,,3475000000.0,3475.0,1258.2262773722628
,,,3476000000.0,3476.0,1132.4892086330935
,,,3477000000.0,3477.0,1286.6434108527133
,,,3478000000.0,3478.0,1411.0962962962963
,,,3479000000.0,3479.0,1245.6350364963503
,,,3480000000.0,3480.0,974.9647887323944
,,,3481000000.0,3481.0,865.556338028169
,,,3482000000.0,3482.0,845.3636363636364
,,,3483000000.0,3483.0,858.7051282051282
,,,3484000000.0,3484.0,1101.402985074627
,,,3485000000.0,3485.0,876.3618421052631
,,,3486000000.0,3486.0,893.774834437086
,,,3487000000.0,3487.0,863.1869158878504
,,,3488000000.0,3488.0,1210.5483870967741
,,,3489000000.0,3489.0,1293.4814814814815
,,,3490000000.0,3490.0,1327.9918699186992
,,,3491000000.0,3491.0,1326.3177570093458
,,,3492000000.0,3492.0,1326.8970588235295
,,,3493000000.0,3493.0,1330.2700729927008
,,,3494000000.0,3494.0,1314.7131782945737
,,,3495000000.0,3495.0,1294.3037037037036
,,,3496000000.0,3496.0,1314.8529411764705
,,,3497000000.0,3497.0,1360.0
,,,3498000000.0,3498.0,936.8120805369127
,,,3499000000.0,3499.0,863.5909090909091
,,,3500000000.0,3500.0,886.6688311688312
,,,3501000000.0,3501.0,943.2661870503597
,,,3502000000.0,3502.0,874.0645161290323
,,,3503000000.0,3503.0,881.4064516129032
,,,3504000000.0,3504.0,867.08
,,,3505000000.0,3505.0,876.1038961038961
,,,3506000000.0,3506.0,859.5526315789474
,,,3507000000.0,3507.0,925.7076923076924
,,,3508000000.0,3508.0,885.4313725490196
,,,3509000000.0,3509.0,871.538961038961
,,,3510000000.0,3510.0,870.5714285714286
,,,3511000000.0,3511.0,977.376923076923
,,,3512000000.0,3512.0,871.8064516129032
,,,3513000000.0,3513.0,874.6516129032258
,,,3514000000.0,3514.0,884.4662162162163
,,,3515000000.0,3515.0,877.7337662337662
,,,3516000000.0,3516.0,858.0194805194806
,,,3517000000.0,3517.0,959.7379310344828
,,,3518000000.0,3518.0,854.3701298701299
,,,3519000000.0,3519.0,878.6535947712418
,,,3520000000.0,3520.0,865.6623376623377
,,,3521000000.0,3521.0,882.7972027972028
,,,3522000000.0,3522.0,868.3589743589744
,,,3523000000.0,3523.0,890.4405594405595
,,,3524000000.0,3524.0,903.4275862068965
,,,3525000000.0,3525.0,1384.4848484848485
,,,3526000000.0,3526.0,1144.5258620689656
,,,3527000000.0,3527.0,1222.2314049586778
,,,3528000000.0,3528.0,1321.7238805970148
,,,3529000000.0,3529.0,1321.6888888888889
,,,3530000000.0,3530.0,1305.5882352941176
,,,3531000000.0,3531.0,1296.175
,,,3532000000.0,3532.0,1319.087591240876
,,,3533000000.0,3533.0,1311.610294117647
,,,3534000000.0,3534.0,1334.7089552238806
,,,3535000000.0,3535.0,1307.9555555555555
,,,3536000000.0,3536.0,1312.0592592592593
,,,3537000000.0,3537.0,1303.590909090909
,,,3538000000.0,3538.0,1290.3478260869565
,,,3539000000.0,3539.0,2202.057142857143
,,,3540000000.0,3540.0,1263.688524590164
,,,3541000000.0,3541.0,1821.7586206896551
,,,3542000000.0,3542.0,1327.0483870967741
,,,3543000000.0,3543.0,1082.0592105263158
,,,3544000000.0,3544.0,1135.9097744360902
,,,3545000000.0,3545.0,1078.96
,,,3546000000.0,3546.0,1091.54
,,,3547000000.0,3547.0,1081.952380952381
,,,3548000000.0,3548.0,1076.48
,,,3549000000.0,3549.0,1084.0733333333333
,,,3550000000.0,3550.0,1080.4701986754967
,,,3551000000.0,3551.0,1451.8235294117646
,,,3552000000.0,3552.0,1037.0
,,,3553000000.0,3553.0,1282.7272727272727
,,,3554000000.0,3554.0,1026.4647887323943
,,,3555000000.0,3555.0,1086.4044117647059
,,,3556000000.0,3556.0,1597.1209677419354
,,,3557000000.0,3557.0,1510.3589743589744
,,,3558000000.0,3558.0,1096.1655629139073
,,,3559000000.0,3559.0,1090.794701986755
,,,3560000000.0,3560.0,1078.523178807947
,,,3561000000.0,3561.0,1203.4274193548388
,,,3562000000.0,3562.0,1070.682119205298
,,,3563000000.0,3563.0,1088.6666666666667
,,,3564000000.0,3564.0,1093.7972027972028
,,,3565000000.0,3565.0,1101.34
,,,3566000000.0,3566.0,1114.9109589041095
,,,3567000000.0,3567.0,1087.9251700680272
,,,3568000000.0,3568.0,1082.8255033557048
,,,3569000000.0,3569.0,1067.3266666666666
,,,3570000000.0,3570.0,1586.6076923076923
,,,3571000000.0,3571.0,1246.6521739130435
,,,3572000000.0,3572.0,1084.3708609271523
,,,3573000000.0,3573.0,1083.5
,,,3574000000.0,3574.0,1069.0633802816901
,,,3575000000.0,3575.0,1096.450331125828
,,,3576000000.0,3576.0,1076.48
,,,3577000000.0,3577.0,1067.2957746478874
,,,3578000000.0,3578.0,1097.248322147651
,,,3579000000.0,3579.0,1094.9666666666667
,,,3580000000.0,3580.0,1082.9801324503312
,,,3581000000.0,3581.0,1068.5531914893618
,,,3582000000.0,3582.0,1086.8445945945946
,,,3583000000.0,3583.0,1072.9666666666667
,,,3584000000.0,3584.0,1077.5804195804196
,,,3585000000.0,3585.0,1072.1333333333334
,,,3586000000.0,3586.0,1081.7333333333333
,,,3587000000.0,3587.0,1202.1914893617022
,,,3588000000.0,3588.0,1091.58940397351
,,,3589000000.0,3589.0,1080.62
,,,3590000000.0,3590.0,1099.6423841059602
,,,3591000000.0,3591.0,1346.882882882883
,,,3592000000.0,3592.0,1082.0529801324503
,,,3593000000.0,3593.0,1083.0662251655629
,,,3594000000.0,3594.0,1089.9357142857143
,,,3595000000.0,3595.0,1092.6291390728477
,,,3596000000.0,3596.0,1087.1133333333332
,,,3597000000.0,3597.0,1098.9863945578231
,,,3598000000.0,3598.0,1093.0794701986756
,,,3599000000.0,3599.0,1082.0066666666667
,,,3600000000.0,3600.0,1092.112582781457
,,,3601000000.0,3601.0,1090.2112676056338
,,,3602000000.0,3602.0,1263.6312056737588
,,,3603000000.0,3603.0,1076.2066666666667
,,,3604000000.0,3604.0,1368.093220338983
,,,3605000000.0,3605.0,1861.4416666666666
,,,3606000000.0,3606.0,1099.8590604026845
,,,3607000000.0,3607.0,1080.840579710145
,,,3608000000.0,3608.0,1070.9602649006622
,,,3609000000.0,3609.0,1083.7266666666667
,,,3610000000.0,3610.0,1089.7666666666667
,,,3611000000.0,3611.0,1119.890756302521
,,,3612000000.0,3612.0,1089.1523178807947
,,,3613000000.0,3613.0,1078.2251655629138
,,,3614000000.0,3614.0,1082.055944055944
,,,3615000000.0,3615.0,1070.5466666666666
,,,3616000000.0,3616.0,1076.76
,,,3617000000.0,3617.0,1153.9722222222222
,,,3618000000.0,3618.0,1092.288590604027
,,,3619000000.0,3619.0,1083.842105263158
,,,3620000000.0,3620.0,1314.0
,,,3621000000.0,3621.0,1249.2335766423357
,,,3622000000.0,3622.0,1101.3576158940398
,,,3623000000.0,3623.0,1105.4333333333334
,,,3624000000.0,3624.0,1072.9795918367347
,,,3625000000.0,3625.0,1087.4834437086092
,,,3626000000.0,3626.0,1091.3443708609273
,,,3627000000.0,3627.0,1113.7762237762238
,,,3628000000.0,3628.0,1139.734693877551
,,,3629000000.0,3629.0,1078.74
,,,3630000000.0,3630.0,1080.4437086092714
,,,3631000000.0,3631.0,1158.1023622047244
,,,3632000000.0,3632.0,1085.4172185430464
,,,3633000000.0,3633.0,1099.8552631578948
,,,3634000000.0,3634.0,1077.2534246575342
,,,3635000000.0,3635.0,1088.8266666666666
,,,3636000000.0,3636.0,1086.5629139072848
,,,3637000000.0,3637.0,1086.843537414966
,,,3638000000.0,3638.0,1082.7466666666667
,,,3639000000.0,3639.0,1063.4966887417218
,,,3640000000.0,3640.0,1116.3877551020407
,,,3641000000.0,3641.0,1164.7674418604652
,,,3642000000.0,3642.0,1085.4437086092714
,,,3643000000.0,3643.0,1092.9276315789473
,,,3644000000.0,3644.0,1096.119718309859
,,,3645000000.0,3645.0,1083.4161073825503
,,,3646000000.0,3646.0,1340.880281690141
,,,3647000000.0,3647.0,1092.0
,,,3648000000.0,3648.0,1087.5960264900662
,,,3649000000.0,3649.0,1079.9466666666667
,,,3650000000.0,3650.0,1074.7666666666667
,,,3651000000.0,3651.0,2117.191489361702
,,,3652000000.0,3652.0,1081.3815789473683
,,,3653000000.0,3653.0,1101.2368421052631
,,,3654000000.0,3654.0,1077.496551724138
,,,3655000000.0,3655.0,1083.4701986754967
,,,3656000000.0,3656.0,1085.9271523178809
,,,3657000000.0,3657.0,1097.1891891891892
,,,3658000000.0,3658.0,1084.94
,,,3659000000.0,3659.0,1097.1133333333332
,,,3660000000.0,3660.0,1079.2533333333333
,,,3661000000.0,3661.0,1133.0072463768115
,,,3662000000.0,3662.0,1089.5723684210527
,,,3663000000.0,3663.0,1172.855172413793
,,,3664000000.0,3664.0,1086.2312925170068
,,,3665000000.0,3665.0,1090.8322147651006
,,,3666000000.0,3666.0,1089.4966887417218
,,,3667000000.0,3667.0,1099.700680272109
,,,3668000000.0,3668.0,1078.14
,,,3669000000.0,3669.0,1080.4066666666668
,,,3670000000.0,3670.0,1071.2847682119204
,,,3671000000.0,3671.0,1137.7288135593221
,,,3672000000.0,3672.0,1089.1266666666668
,,,3673000000.0,3673.0,1069.0331125827815
,,,3674000000.0,3674.0,1091.781690140845
,,,3675000000.0,3675.0,1095.8322147651006
,,,3676000000.0,3676.0,1180.3724137931035
,,,3677000000.0,3677.0,1126.2587412587413
,,,3678000000.0,3678.0,1113.3288590604027
,,,3679000000.0,3679.0,1070.9066666666668
,,,3680000000.0,3680.0,1086.9066666666668
,,,3681000000.0,3681.0,1059.0281690140846
,,,3682000000.0,3682.0,1378.983606557377
,,,3683000000.0,3683.0,1543.5118110236222
,,,3684000000.0,3684.0,1092.0294117647059
,,,3685000000.0,3685.0,1088.76821192053
,,,3686000000.0,3686.0,1073.1986754966888
,,,3687000000.0,3687.0,1112.0277777777778
,,,3688000000.0,3688.0,1382.1929824561403
,,,3689000000.0,3689.0,1075.0860927152319
,,,3690000000.0,3690.0,1088.54
,,,3691000000.0,3691.0,1132.2924528301887
,,,3692000000.0,3692.0,1086.9666666666667
,,,3693000000.0,3693.0,1105.364238410596
,,,3694000000.0,3694.0,1172.7573529411766
,,,3695000000.0,3695.0,1499.9333333333334
,,,3696000000.0,3696.0,1097.68
,,,3697000000.0,3697.0,1091.3401360544217
,,,3698000000.0,3698.0,1085.96
,,,3699000000.0,3699.0,1076.9403973509934
,,,3700000000.0,3700.0,1093.76
,,,3701000000.0,3701.0,1171.4214285714286
,,,3702000000.0,3702.0,1097.203947368421
,,,3703000000.0,3703.0,1085.0723684210527
,,,3704000000.0,3704.0,1087.7297297297298
,,,3705000000.0,3705.0,1098.9801324503312
,,,3706000000.0,3706.0,1085.5533333333333
,,,3707000000.0,3707.0,1082.6216216216217
,,,3708000000.0,3708.0,1082.6291390728477
,,,3709000000.0,3709.0,1081.0333333333333
,,,3710000000.0,3710.0,1076.3973509933776
,,,3711000000.0,3711.0,1188.6209677419354
,,,3712000000.0,3712.0,1233.1549295774648
,,,3713000000.0,3713.0,1064.8807947019868
,,,3714000000.0,3714.0,1087.6482758620689
,,,3715000000.0,3715.0,1079.5933333333332
,,,3716000000.0,3716.0,1090.3576158940398
,,,3717000000.0,3717.0,1088.8299319727892
,,,3718000000.0,3718.0,1058.1666666666667
,,,3719000000.0,3719.0,1068.6933333333334
,,,3720000000.0,3720.0,1062.5
,,,3721000000.0,3721.0,1125.4366197183099
,,,3722000000.0,3722.0,1078.0394736842106
,,,3723000000.0,3723.0,1078.5033112582782
,,,3724000000.0,3724.0,1092.8639455782313
,,,3725000000.0,3725.0,1090.0397350993378
,,,3726000000.0,3726.0,1101.1283783783783
,,,3727000000.0,3727.0,1077.3636363636363
,,,3728000000.0,3728.0,1090.9733333333334
,,,3729000000.0,3729.0,1069.7615894039734
,,,3730000000.0,3730.0,1091.4933333333333
,,,3731000000.0,3731.0,1200.536
,,,3732000000.0,3732.0,1084.1184210526317
,,,3733000000.0,3733.0,1084.2302631578948
,,,3734000000.0,3734.0,1087.6666666666667
,,,3735000000.0,3735.0,1080.92
,,,3736000000.0,3736.0,1070.36
,,,3737000000.0,3737.0,1071.087837837838
,,,3738000000.0,3738.0,1073.08
,,,3739000000.0,3739.0,1073.2516556291391
,,,3740000000.0,3740.0,1103.5666666666666
,,,3741000000.0,3741.0,1136.2460317460318
,,,3742000000.0,3742.0,1079.4868421052631
,,,3743000000.0,3743.0,1099.1118421052631
,,,3744000000.0,3744.0,1101.2323943661972
,,,3745000000.0,3745.0,1087.9
,,,3746000000.0,3746.0,1099.28
,,,3747000000.0,3747.0,1103.9594594594594
,,,3748000000.0,3748.0,1084.4333333333334
,,,3749000000.0,3749.0,1206.8881118881118
,,,3750000000.0,3750.0,1077.6
,,,3751000000.0,3751.0,2479.4615384615386
,,,3752000000.0,3752.0,1099.0466666666666
,,,3753000000.0,3753.0,1093.1788079470198
,,,3754000000.0,3754.0,1083.1608391608393
,,,3755000000.0,3755.0,1080.62
,,,3756000000.0,3756.0,1101.4466666666667
,,,3757000000.0,3757.0,1090.668918918919
,,,3758000000.0,3758.0,1085.0
,,,3759000000.0,3759.0,1070.64
,,,3760000000.0,3760.0,1503.608695652174
,,,3761000000.0,3761.0,1602.2300884955753
,,,3762000000.0,3762.0,1078.3157894736842
,,,3763000000.0,3763.0,1089.8026315789473
,,,3764000000.0,3764.0,1093.701388888889
,,,3765000000.0,3765.0,1079.41059602649
,,,3766000000.0,3766.0,1688.4307692307693
,,,3767000000.0,3767.0,1099.0344827586207
,,,3768000000.0,3768.0,1098.132450331126
,,,3769000000.0,3769.0,1095.6291390728477
,,,3770000000.0,3770.0,1088.1059602649007
,,,3771000000.0,3771.0,1199.5934959349593
,,,3772000000.0,3772.0,1099.25
,,,3773000000.0,3773.0,1085.4276315789473
,,,3774000000.0,3774.0,1087.9315068493152
,,,3775000000.0,3775.0,1071.953642384106
,,,3776000000.0,3776.0,1083.28
,,,3777000000.0,3777.0,1093.2569444444443
,,,3778000000.0,3778.0,1116.0680272108843
,,,3779000000.0,3779.0,1176.4013605442176
,,,3780000000.0,3780.0,1092.82
,,,3781000000.0,3781.0,1141.2071428571428
,,,3782000000.0,3782.0,1076.5855263157894
,,,3783000000.0,3783.0,1071.9470198675497
,,,3784000000.0,3784.0,1081.3469387755101
,,,3785000000.0,3785.0,1088.8013245033112
,,,3786000000.0,3786.0,1076.0529801324503
,,,3787000000.0,3787.0,1080.7702702702702
,,,3788000000.0,3788.0,1087.6666666666667
,,,3789000000.0,3789.0,1083.9066666666668
,,,3790000000.0,3790.0,1120.4897959183672
,,,3791000000.0,3791.0,1366.4905660377358
,,,3792000000.0,3792.0,1087.7152317880796
,,,3793000000.0,3793.0,1087.9466666666667
,,,3794000000.0,3794.0,1186.0797101449275
,,,3795000000.0,3795.0,1078.0
,,,3796000000.0,3796.0,1083.2450331125829
,,,3797000000.0,3797.0,1090.5850340136055
,,,3798000000.0,3798.0,1085.8
,,,3799000000.0,3799.0,1515.377192982456
,,,3800000000.0,3800.0,1381.3059701492537
,,,3801000000.0,3801.0,1149.3664122137404
,,,3802000000.0,3802.0,1088.0794701986756
,,,3803000000.0,3803.0,1080.5165562913908
,,,3804000000.0,3804.0,1080.3561643835617
,,,3805000000.0,3805.0,1129.109589041096
,,,3806000000.0,3806.0,1087.1258278145694
,,,3807000000.0,3807.0,1087.5337837837837
,,,3808000000.0,3808.0,1076.2847682119204
,,,3809000000.0,3809.0,1089.7266666666667
,,,3810000000.0,3810.0,1090.4172185430464
,,,3811000000.0,3811.0,1152.3193277310925
,,,3812000000.0,3812.0,1083.2933333333333
,,,3813000000.0,3813.0,1089.2582781456954
,,,3814000000.0,3814.0,1084.2657342657342
,,,3815000000.0,3815.0,1094.6291390728477
,,,3816000000.0,3816.0,1644.2824427480916
,,,3817000000.0,3817.0,1080.0945945945946
,,,3818000000.0,3818.0,1084.6
,,,3819000000.0,3819.0,1078.3708609271523
,,,3820000000.0,3820.0,1085.5960264900662
,,,3821000000.0,3821.0,1172.9712230215828
,,,3822000000.0,3822.0,1077.04
,,,3823000000.0,3823.0,1084.9866666666667
,,,3824000000.0,3824.0,1077.3197278911564
,,,3825000000.0,3825.0,1079.1920529801325
,,,3826000000.0,3826.0,1081.8079470198675
,,,3827000000.0,3827.0,1068.3972602739725
,,,3828000000.0,3828.0,1083.5333333333333
,,,3829000000.0,3829.0,1150.2925170068027
,,,3830000000.0,3830.0,1107.6266666666668
,,,3831000000.0,3831.0,1143.6846153846154
,,,3832000000.0,3832.0,1089.2236842105262
,,,3833000000.0,3833.0,1099.0860927152319
,,,3834000000.0,3834.0,1083.3517241379311
,,,3835000000.0,3835.0,1100.6225165562914
,,,3836000000.0,3836.0,1088.02
,,,3837000000.0,3837.0,1095.5578231292518
,,,3838000000.0,3838.0,1070.5466666666666
,,,3839000000.0,3839.0,1086.6158940397352
,,,3840000000.0,3840.0,1074.1879194630872
,,,3841000000.0,3841.0,1256.3089430894308
,,,3842000000.0,3842.0,1072.0066666666667
,,,3843000000.0,3843.0,1226.6039603960396
,,,3844000000.0,3844.0,1488.2300884955753
,,,3845000000.0,3845.0,1093.6891891891892
,,,3846000000.0,3846.0,1088.3533333333332
,,,3847000000.0,3847.0,1070.8513513513512
,,,3848000000.0,3848.0,1090.4266666666667
,,,3849000000.0,3849.0,1045.7103448275861
,,,3850000000.0,3850.0,1066.0666666666666
,,,3851000000.0,3851.0,2138.0
,,,3852000000.0,3852.0,1079.0675675675675
,,,3853000000.0,3853.0,1075.2251655629138
,,,3854000000.0,3854.0,1084.3916083916083
,,,3855000000.0,3855.0,1099.4172185430464
,,,3856000000.0,3856.0,1073.4933333333333
,,,3857000000.0,3857.0,1069.835616438356
,,,3858000000.0,3858.0,1081.0198675496688
,,,3859000000.0,3859.0,1079.4933333333333
,,,3860000000.0,3860.0,1071.6026490066224
,,,3861000000.0,3861.0,1150.905109489051
,,,3862000000.0,3862.0,1513.7462686567164
,,,3863000000.0,3863.0,1096.16
,,,3864000000.0,3864.0,1071.9931506849316
,,,3865000000.0,3865.0,1082.3266666666666
,,,3866000000.0,3866.0,1083.682119205298
,,,3867000000.0,3867.0,1075.4932432432433
,,,3868000000.0,3868.0,1077.4133333333334
,,,3869000000.0,3869.0,1088.8807947019868
,,,3870000000.0,3870.0,1090.728476821192
,,,3871000000.0,3871.0,1185.7777777777778
,,,3872000000.0,3872.0,1062.523178807947
,,,3873000000.0,3873.0,1080.1052631578948
,,,3874000000.0,3874.0,1093.4344827586208
,,,3875000000.0,3875.0,1086.41059602649
,,,3876000000.0,3876.0,1089.4666666666667
,,,3877000000.0,3877.0,1608.25
,,,3878000000.0,3878.0,1413.3488372093022
,,,3879000000.0,3879.0,1170.5821917808219
,,,3880000000.0,3880.0,1076.2333333333333
,,,3881000000.0,3881.0,1065.9180327868853
,,,3882000000.0,3882.0,1090.3066666666666
,,,3883000000.0,3883.0,1072.3
,,,3884000000.0,3884.0,1097.0
,,,3885000000.0,3885.0,1075.0604026845638
,,,3886000000.0,3886.0,1080.8807947019868
,,,3887000000.0,3887.0,1092.7687074829932
,,,3888000000.0,3888.0,1093.1266666666668
,,,3889000000.0,3889.0,1065.94
,,,3890000000.0,3890.0,1069.7733333333333
,,,3891000000.0,3891.0,1114.657894736842
,,,3892000000.0,3892.0,1103.9668874172185
,,,3893000000.0,3893.0,1088.7549668874171
,,,3894000000.0,3894.0,1086.0791366906474
,,,3895000000.0,3895.0,1079.7152317880796
,,,3896000000.0,3896.0,1084.8133333333333
,,,3897000000.0,3897.0,1084.9097222222222
,,,3898000000.0,3898.0,1092.9470198675497
,,,3899000000.0,3899.0,1095.32
,,,3900000000.0,3900.0,1092.6754966887418
,,,3901000000.0,3901.0,1095.4545454545455
,,,3902000000.0,3902.0,1077.0529801324503
,,,3903000000.0,3903.0,1104.7350993377484
,,,3904000000.0,3904.0,1099.5616438356165
,,,3905000000.0,3905.0,1075.16
,,,3906000000.0,3906.0,1049.5067567567567
,,,3907000000.0,3907.0,1071.445945945946
,,,3908000000.0,3908.0,1073.291390728477
,,,3909000000.0,3909.0,1092.2333333333333
,,,3910000000.0,3910.0,1096.6266666666668
,,,3911000000.0,3911.0,1185.504
,,,3912000000.0,3912.0,1071.7880794701987
,,,3913000000.0,3913.0,1081.4701986754967
,,,3914000000.0,3914.0,1181.9712230215828
,,,3915000000.0,3915.0,1360.0526315789473
,,,3916000000.0,3916.0,1085.0933333333332
,,,3917000000.0,3917.0,1076.4520547945206
,,,3918000000.0,3918.0,1089.2013422818793
,,,3919000000.0,3919.0,1083.8145695364237
,,,3920000000.0,3920.0,1063.34
,,,3921000000.0,3921.0,1117.5071428571428
,,,3922000000.0,3922.0,1077.4802631578948
,,,3923000000.0,3923.0,1085.6973684210527
,,,3924000000.0,3924.0,1079.6216216216217
,,,3925000000.0,3925.0,1081.112582781457
,,,3926000000.0,3926.0,1097.4533333333334
,,,3927000000.0,3927.0,1094.4246575342465
,,,3928000000.0,3928.0,1106.912162162162
,,,3929000000.0,3929.0,1081.1533333333334
,,,3930000000.0,3930.0,1092.450331125828
,,,3931000000.0,3931.0,1195.2045454545455
,,,3932000000.0,3932.0,1078.7697368421052
,,,3933000000.0,3933.0,1065.3624161073826
,,,3934000000.0,3934.0,1089.469387755102
,,,3935000000.0,3935.0,1085.6066666666666
,,,3936000000.0,3936.0,1279.097902097902
,,,3937000000.0,3937.0,1084.3108108108108
,,,3938000000.0,3938.0,1089.3066666666666
,,,3939000000.0,3939.0,1084.8476821192053
,,,3940000000.0,3940.0,1073.2980132450332
,,,3941000000.0,3941.0,1541.8260869565217
,,,3942000000.0,3942.0,1098.682119205298
,,,3943000000.0,3943.0,1078.0986842105262
,,,3944000000.0,3944.0,1127.2857142857142
,,,3945000000.0,3945.0,1088.22
,,,3946000000.0,3946.0,1086.569536423841
,,,3947000000.0,3947.0,1071.8163265306123
,,,3948000000.0,3948.0,1096.52
,,,3949000000.0,3949.0,1079.6866666666667
,,,3950000000.0,3950.0,1063.88
,,,3951000000.0,3951.0,1771.030303030303
,,,3952000000.0,3952.0,1073.5197368421052
,,,3953000000.0,3953.0,1079.132450331126
,,,3954000000.0,3954.0,1154.864
,,,3955000000.0,3955.0,1746.8306451612902
,,,3956000000.0,3956.0,1207.0833333333333
,,,3957000000.0,3957.0,1102.125925925926
,,,3958000000.0,3958.0,1078.0331125827815
,,,3959000000.0,3959.0,1085.4370860927152
,,,3960000000.0,3960.0,1085.9205298013244
,,,3961000000.0,3961.0,1195.6764705882354
,,,3962000000.0,3962.0,1082.8609271523178
,,,3963000000.0,3963.0,1089.6554054054054
,,,3964000000.0,3964.0,1082.0680272108843
,,,3965000000.0,3965.0,1068.0264900662253
,,,3966000000.0,3966.0,1077.6225165562914
,,,3967000000.0,3967.0,1088.695945945946
,,,3968000000.0,3968.0,1083.5933333333332
,,,3969000000.0,3969.0,1078.4966887417218
,,,3970000000.0,3970.0,1083.1266666666668
,,,3971000000.0,3971.0,1146.171875
,,,3972000000.0,3972.0,1077.9735099337747
,,,3973000000.0,3973.0,1087.1052631578948
,,,3974000000.0,3974.0,1097.6923076923076
,,,3975000000.0,3975.0,1063.7880794701987
,,,3976000000.0,3976.0,1085.7266666666667
,,,3977000000.0,3977.0,1081.3006993006993
,,,3978000000.0,3978.0,1115.5066666666667
,,,3979000000.0,3979.0,1071.794701986755
,,,3980000000.0,3980.0,1072.9933774834437
,,,3981000000.0,3981.0,1120.7902097902097
,,,3982000000.0,3982.0,1086.2434210526317
,,,3983000000.0,3983.0,1074.364238410596
,,,3984000000.0,3984.0,1090.4662162162163
,,,3985000000.0,3985.0,1082.4834437086092
,,,3986000000.0,3986.0,1056.5369127516778
,,,3987000000.0,3987.0,1081.0204081632653
,,,3988000000.0,3988.0,1088.4635761589404
,,,3989000000.0,3989.0,1083.34
,,,3990000000.0,3990.0,1072.08
,,,3991000000.0,3991.0,1571.7339449541284
,,,3992000000.0,3992.0,1105.2434210526317
,,,3993000000.0,3993.0,1209.7441860465117
,,,3994000000.0,3994.0,2026.0865384615386
,,,3995000000.0,3995.0,1494.2666666666667
,,,3996000000.0,3996.0,1077.44
,,,3997000000.0,3997.0,1075.5428571428572
,,,3998000000.0,3998.0,1080.993288590604
,,,3999000000.0,3999.0,1083.5761589403974
,,,4000000000.0,4000.0,1079.78
,,,4001000000.0,4001.0,1154.2335766423357
,,,4002000000.0,4002.0,1085.0860927152319
,,,4003000000.0,4003.0,1074.5197368421052
,,,4004000000.0,4004.0,1087.938775510204
,,,4005000000.0,4005.0,1077.6225165562914
,,,4006000000.0,4006.0,1075.9668874172185
,,,4007000000.0,4007.0,1084.5986394557824
,,,4008000000.0,4008.0,1138.8424657534247
,,,4009000000.0,4009.0,1081.6266666666668
,,,4010000000.0,4010.0,1077.6423841059602
,,,4011000000.0,4011.0,1117.016
,,,4012000000.0,4012.0,1085.203947368421
,,,4013000000.0,4013.0,1098.751677852349
,,,4014000000.0,4014.0,1079.890410958904
,,,4015000000.0,4015.0,1237.832167832168
,,,4016000000.0,4016.0,1090.3
,,,4017000000.0,4017.0,1081.578231292517
,,,4018000000.0,4018.0,1093.08
,,,4019000000.0,4019.0,1077.0860927152319
,,,4020000000.0,4020.0,1090.2582781456954
,,,4021000000.0,4021.0,1106.6312056737588
,,,4022000000.0,4022.0,1093.6644736842106
,,,4023000000.0,4023.0,1076.2516556291391
,,,4024000000.0,4024.0,1077.734693877551
,,,4025000000.0,4025.0,1099.7152317880796
,,,4026000000.0,4026.0,1077.82
,,,4027000000.0,4027.0,1090.903448275862
,,,4028000000.0,4028.0,1087.5364238410596
,,,4029000000.0,4029.0,1104.288590604027
,,,4030000000.0,4030.0,1082.682119205298
,,,4031000000.0,4031.0,1128.8091603053435
,,,4032000000.0,4032.0,1082.7631578947369
,,,4033000000.0,4033.0,1086.1973684210527
,,,4034000000.0,4034.0,1096.0620689655173
,,,4035000000.0,4035.0,1088.3733333333332
,,,4036000000.0,4036.0,1094.5827814569536
,,,4037000000.0,4037.0,1266.55
,,,4038000000.0,4038.0,1081.32
,,,4039000000.0,4039.0,1079.58
,,,4040000000.0,4040.0,1086.2450331125829
,,,4041000000.0,4041.0,1359.8842975206612
,,,4042000000.0,4042.0,1085.1666666666667
,,,4043000000.0,4043.0,1090.0993377483444
,,,4044000000.0,4044.0,1097.7357142857143
,,,4045000000.0,4045.0,1085.0
,,,4046000000.0,4046.0,1076.3684210526317
,,,4047000000.0,4047.0,1081.5850340136055
,,,4048000000.0,4048.0,1088.6887417218543
,,,4049000000.0,4049.0,1088.0331125827815
,,,4050000000.0,4050.0,1075.4866666666667
,,,4051000000.0,4051.0,1891.1632653061224
,,,4052000000.0,4052.0,1101.6490066225165
,,,4053000000.0,4053.0,1128.7260273972602
,,,4054000000.0,4054.0,1085.296551724138
,,,4055000000.0,4055.0,1075.62
,,,4056000000.0,4056.0,1096.5430463576158
,,,4057000000.0,4057.0,1090.8255033557048
,,,4058000000.0,4058.0,1097.06
,,,4059000000.0,4059.0,1089.8145695364237
,,,4060000000.0,4060.0,1078.0133333333333
,,,4061000000.0,4061.0,1074.2553191489362
,,,4062000000.0,4062.0,1089.4466666666667
,,,4063000000.0,4063.0,1317.4785714285715
,,,4064000000.0,4064.0,1087.9659863945578
,,,4065000000.0,4065.0,1084.9735099337747
,,,4066000000.0,4066.0,1076.96
,,,4067000000.0,4067.0,1074.2837837837837
,,,4068000000.0,4068.0,1092.1466666666668
,,,4069000000.0,4069.0,1086.7880794701987
,,,4070000000.0,4070.0,1090.953642384106
,,,4071000000.0,4071.0,1462.5865384615386
,,,4072000000.0,4072.0,1622.28125
,,,4073000000.0,4073.0,1087.0
,,,4074000000.0,4074.0,1100.8721804511279
,,,4075000000.0,4075.0,1099.3666666666666
,,,4076000000.0,4076.0,1072.7733333333333
,,,4077000000.0,4077.0,1086.5915492957747
,,,4078000000.0,4078.0,1100.472972972973
,,,4079000000.0,4079.0,1095.6266666666668
,,,4080000000.0,4080.0,1129.2027027027027
,,,4081000000.0,4081.0,1531.6333333333334
,,,4082000000.0,4082.0,1080.7152317880796
,,,4083000000.0,4083.0,1084.569536423841
,,,4084000000.0,4084.0,1090.3809523809523
,,,4085000000.0,4085.0,1068.06
,,,4086000000.0,4086.0,1078.88
,,,4087000000.0,4087.0,1084.700680272109
,,,4088000000.0,4088.0,1078.44
,,,4089000000.0,4089.0,1078.0662251655629
,,,4090000000.0,4090.0,1077.7
,,,4091000000.0,4091.0,1175.111111111111
,,,4092000000.0,4092.0,1074.9933774834437
,,,4093000000.0,4093.0,1094.9470198675497
,,,4094000000.0,4094.0,1078.85401459854
,,,4095000000.0,4095.0,1178.6573426573427
,,,4096000000.0,4096.0,1073.2450331125829
,,,4097000000.0,4097.0,1082.9172413793103
,,,4098000000.0,4098.0,1093.06
,,,4099000000.0,4099.0,1080.94
,,,4100000000.0,4100.0,1083.7748344370862
,,,4101000000.0,4101.0,1180.6043165467627
,,,4102000000.0,4102.0,1068.9735099337747
,,,4103000000.0,4103.0,1090.36
,,,4104000000.0,4104.0,1086.4353741496598
,,,4105000000.0,4105.0,1083.04
,,,4106000000.0,4106.0,1102.046357615894
,,,4107000000.0,4107.0,1076.5510204081634
,,,4108000000.0,4108.0,1077.1721854304635
,,,4109000000.0,4109.0,1082.8866666666668
,,,4110000000.0,4110.0,1097.4533333333334
,,,4111000000.0,4111.0,1173.672
,,,4112000000.0,4112.0,1227.7676056338028
,,,4113000000.0,4113.0,1081.1733333333334
,,,4114000000.0,4114.0,1100.335616438356
,,,4115000000.0,4115.0,1086.96
,,,4116000000.0,4116.0,1085.5960264900662
,,,4117000000.0,4117.0,1080.0608108108108
,,,4118000000.0,4118.0,1079.72
,,,4119000000.0,4119.0,1085.3933333333334
,,,4120000000.0,4120.0,1059.2333333333333
,,,4121000000.0,4121.0,1127.6474820143885
,,,4122000000.0,4122.0,1083.5866666666666
,,,4123000000.0,4123.0,1068.8476821192053
,,,4124000000.0,4124.0,1085.4931506849316
,,,4125000000.0,4125.0,1091.0333333333333
,,,4126000000.0,4126.0,1084.8
,,,4127000000.0,4127.0,1086.4930555555557
,,,4128000000.0,4128.0,1082.62
,,,4129000000.0,4129.0,1074.08
,,,4130000000.0,4130.0,1081.6933333333334
,,,4131000000.0,4131.0,1138.3984962406016
,,,4132000000.0,4132.0,1138.4344827586208
,,,4133000000.0,4133.0,1108.4701986754967
,,,4134000000.0,4134.0,1080.5172413793102
,,,4135000000.0,4135.0,1095.0533333333333
,,,4136000000.0,4136.0,1102.4533333333334
,,,4137000000.0,4137.0,1080.7837837837837
,,,4138000000.0,4138.0,1087.2533333333333
,,,4139000000.0,4139.0,1079.1006711409395
,,,4140000000.0,4140.0,1081.5033112582782
,,,4141000000.0,4141.0,1304.9024390243903
,,,4142000000.0,4142.0,1088.2733333333333
,,,4143000000.0,4143.0,1081.6266666666668
,,,4144000000.0,4144.0,1103.8450704225352
,,,4145000000.0,4145.0,1087.3266666666666
,,,4146000000.0,4146.0,1068.3533333333332
,,,4147000000.0,4147.0,1082.469387755102
,,,4148000000.0,4148.0,1072.2533333333333
,,,4149000000.0,4149.0,1303.696
,,,4150000000.0,4150.0,2040.0263157894738
,,,4151000000.0,4151.0,2193.3048780487807
,,,4152000000.0,4152.0,1109.2866666666666
,,,4153000000.0,4153.0,1087.9866666666667
,,,4154000000.0,4154.0,1081.4383561643835
,,,4155000000.0,4155.0,1089.4832214765102
,,,4156000000.0,4156.0,1076.476821192053
,,,4157000000.0,4157.0,1084.6258503401361
,,,4158000000.0,4158.0,1083.8066666666666
,,,4159000000.0,4159.0,1071.6887417218543
,,,4160000000.0,4160.0,1082.4697986577182
,,,4161000000.0,4161.0,1156.0229007633588
,,,4162000000.0,4162.0,1082.8666666666666
,,,4163000000.0,4163.0,1075.2066666666667
,,,4164000000.0,4164.0,1064.335616438356
,,,4165000000.0,4165.0,1074.1266666666668
,,,4166000000.0,4166.0,1140.3287671232877
,,,4167000000.0,4167.0,1081.5342465753424
,,,4168000000.0,4168.0,1091.450331125828
,,,4169000000.0,4169.0,1075.1533333333334
,,,4170000000.0,4170.0,1064.3933333333334
,,,4171000000.0,4171.0,1194.3307692307692
,,,4172000000.0,4172.0,1231.119718309859
,,,4173000000.0,4173.0,1096.2781456953642
,,,4174000000.0,4174.0,1077.0275862068966
,,,4175000000.0,4175.0,1085.74
,,,4176000000.0,4176.0,1072.5133333333333
,,,4177000000.0,4177.0,1121.6503496503497
,,,4178000000.0,4178.0,1083.2013422818793
,,,4179000000.0,4179.0,1084.03355704698
,,,4180000000.0,4180.0,1073.5466666666666
,,,4181000000.0,4181.0,1068.8239436619717
,,,4182000000.0,4182.0,1094.0939597315437
,,,4183000000.0,4183.0,1081.5666666666666
,,,4184000000.0,4184.0,1089.8027210884354
,,,4185000000.0,4185.0,1177.1538461538462
,,,4186000000.0,4186.0,1063.03355704698
,,,4187000000.0,4187.0,1068.5714285714287
,,,4188000000.0,4188.0,1068.6778523489934
,,,4189000000.0,4189.0,1083.68
,,,4190000000.0,4190.0,1085.36
,,,4191000000.0,4191.0,1202.0181818181818
,,,4192000000.0,4192.0,1077.7880794701987
,,,4193000000.0,4193.0,1096.2251655629138
,,,4194000000.0,4194.0,1067.2553191489362
,,,4195000000.0,4195.0,1061.6375838926174
,,,4196000000.0,4196.0,1083.5866666666666
,,,4197000000.0,4197.0,1097.2857142857142
,,,4198000000.0,4198.0,1076.1
,,,4199000000.0,4199.0,1083.7046979865772
,,,4200000000.0,4200.0,1074.2533333333333
,,,4201000000.0,4201.0,1125.5277777777778
,,,4202000000.0,4202.0,1117.5714285714287
,,,4203000000.0,4203.0,1098.0728476821191
,,,4204000000.0,4204.0,1077.4013605442176
,,,4205000000.0,4205.0,1069.1733333333334
,,,4206000000.0,4206.0,1078.88
,,,4207000000.0,4207.0,1063.4315068493152
,,,4208000000.0,4208.0,1058.765100671141
,,,4209000000.0,4209.0,1095.5133333333333
,,,4210000000.0,4210.0,1072.7066666666667
,,,4211000000.0,4211.0,1121.6190476190477
,,,4212000000.0,4212.0,1086.2266666666667
,,,4213000000.0,4213.0,1077.5906040268455
,,,4214000000.0,4214.0,1272.3560606060605
,,,4215000000.0,4215.0,1209.3356643356644
,,,4216000000.0,4216.0,1079.9731543624162
,,,4217000000.0,4217.0,1080.0479452054794
,,,4218000000.0,4218.0,1084.7483443708609
,,,4219000000.0,4219.0,1078.3288590604027
,,,4220000000.0,4220.0,1087.5333333333333
,,,4221000000.0,4221.0,1072.1205673758866
,,,4222000000.0,4222.0,1086.1933333333334
,,,4223000000.0,4223.0,1047.255033557047
,,,4224000000.0,4224.0,1081.4761904761904
,,,4225000000.0,4225.0,1089.1275167785234
,,,4226000000.0,4226.0,1085.6933333333334
,,,4227000000.0,4227.0,1437.5272727272727
,,,4228000000.0,4228.0,1569.1496062992126
,,,4229000000.0,4229.0,1079.44
,,,4230000000.0,4230.0,1077.5906040268455
,,,4231000000.0,4231.0,1583.631067961165
,,,4232000000.0,4232.0,1342.0349650349651
,,,4233000000.0,4233.0,1081.112582781457
,,,4234000000.0,4234.0,1084.423611111111
,,,4235000000.0,4235.0,1080.4266666666667
,,,4236000000.0,4236.0,1069.1192052980132
,,,4237000000.0,4237.0,1079.1632653061224
,,,4238000000.0,4238.0,1076.2133333333334
,,,4239000000.0,4239.0,1094.1733333333334
,,,4240000000.0,4240.0,1086.201388888889
,,,4241000000.0,4241.0,1279.5537190082644
,,,4242000000.0,4242.0,1087.2666666666667
,,,4243000000.0,4243.0,1075.6622516556292
,,,4244000000.0,4244.0,1082.4676258992806
,,,4245000000.0,4245.0,1078.3841059602648
,,,4246000000.0,4246.0,1069.8266666666666
,,,4247000000.0,4247.0,1082.9054054054054
,,,4248000000.0,4248.0,1186.894366197183
,,,4249000000.0,4249.0,1087.5973154362416
,,,4250000000.0,4250.0,1078.0397350993378
,,,4251000000.0,4251.0,1606.1714285714286
,,,4252000000.0,4252.0,1079.4630872483222
,,,4253000000.0,4253.0,1091.5099337748345
,,,4254000000.0,4254.0,1079.2569444444443
,,,4255000000.0,4255.0,1092.08
,,,4256000000.0,4256.0,1098.317880794702
,,,4257000000.0,4257.0,1077.162162162162
,,,4258000000.0,4258.0,1094.7466666666667
,,,4259000000.0,4259.0,1089.7266666666667
,,,4260000000.0,4260.0,1070.9133333333334
,,,4261000000.0,4261.0,1071.4744525547446
,,,4262000000.0,4262.0,1069.0592105263158
,,,4263000000.0,4263.0,1088.7727272727273
,,,4264000000.0,4264.0,1109.75
,,,4265000000.0,4265.0,1579.8217821782177
,,,4266000000.0,4266.0,1614.198113207547
,,,4267000000.0,4267.0,1971.588785046729
,,,4268000000.0,4268.0,1662.0307692307692
,,,4269000000.0,4269.0,1084.84
,,,4270000000.0,4270.0,1650.7926829268292
,,,4271000000.0,4271.0,1941.6760563380283
,,,4272000000.0,4272.0,1974.5111111111112
,,,4273000000.0,4273.0,1821.2222222222222
,,,4274000000.0,4274.0,1677.0555555555557
,,,4275000000.0,4275.0,3216.9736842105262
,,,4276000000.0,4276.0,2087.990099009901
,,,4277000000.0,4277.0,1152.4710743801652
,,,4278000000.0,4278.0,919.3262411347517
,,,4279000000.0,4279.0,1070.7890625
,,,4280000000.0,4280.0,1273.1076923076923
,,,4281000000.0,4281.0,1424.2564102564102
,,,4282000000.0,4282.0,1424.5855855855855
,,,4283000000.0,4283.0,856.4066666666666
,,,4284000000.0,4284.0,1096.4765625
,,,4285000000.0,4285.0,1148.3461538461538
,,,4286000000.0,4286.0,1248.975806451613
,,,4287000000.0,4287.0,840.5035971223022
,,,4288000000.0,4288.0,989.5151515151515
,,,4289000000.0,4289.0,1397.482142857143
,,,4290000000.0,4290.0,967.1560283687943
,,,4291000000.0,4291.0,1302.8918918918919
,,,4292000000.0,4292.0,1150.8661417322835
,,,4293000000.0,4293.0,1376.4545454545455
,,,4294000000.0,4294.0,993.936
,,,4295000000.0,4295.0,859.1895424836601
,,,4296000000.0,4296.0,866.7142857142857
,,,4297000000.0,4297.0,1211.918918918919
,,,4298000000.0,4298.0,1100.63309352518
,,,4299000000.0,4299.0,882.8169934640523
,,,4300000000.0,4300.0,1061.1374045801526
,,,4301000000.0,4301.0,1122.475806451613
,,,4302000000.0,4302.0,876.2763157894736
,,,4303000000.0,4303.0,865.1161290322581
,,,4304000000.0,4304.0,857.0
,,,4305000000.0,4305.0,1484.0
,,,4306000000.0,4306.0,1095.4262295081967
,361.0,,4306881106.0,4306.0,361.0
,372.0,,4306921054.0,4306.0,372.0
,,,4307000000.0,4307.0,679.3233082706766
,373.0,,4307025377.0,4307.0,373.0
,365.0,,4307040064.0,4307.0,365.0
,371.0,,4307055168.0,4307.0,371.0
,383.0,,4307062668.0,4307.0,383.0
,391.0,,4307271418.0,4307.0,391.0
,375.0,,4307706054.0,4307.0,375.0
,343.0,,4307928606.0,4307.0,343.0
,353.0,,4307962564.0,4307.0,353.0
,,,4308000000.0,4308.0,648.8931297709923
,353.0,,4308363554.0,4308.0,353.0
,397.0,,4308403814.0,4308.0,397.0
,359.0,,4308502929.0,4308.0,359.0
,394.0,,4308690012.0,4308.0,394.0
,390.0,,4308710950.0,4308.0,390.0
,394.0,,4308724543.0,4308.0,394.0
,362.0,,4308737408.0,4308.0,362.0
,397.0,,4308749752.0,4308.0,397.0
,396.0,,4308784856.0,4308.0,396.0
,399.0,,4308815116.0,4308.0,399.0
,393.0,,4308830637.0,4308.0,393.0
,378.0,,4308853241.0,4308.0,378.0
,382.0,,4308891575.0,4308.0,382.0
,360.0,,4308899335.0,4308.0,360.0
,358.0,,4308923398.0,4308.0,358.0
,346.0,,4308930846.0,4308.0,346.0
,369.0,,4308946158.0,4308.0,369.0
,347.0,,4308954127.0,4308.0,347.0
,,,4309000000.0,4309.0,679.9387755102041
,392.0,,4309019491.0,4309.0,392.0
,362.0,,4309712564.0,4309.0,362.0
,392.0,,4309844804.0,4309.0,392.0
,371.0,,4309914752.0,4309.0,371.0
,372.0,,4309976002.0,4309.0,372.0
,,,4310000000.0,4310.0,581.7042253521126
,374.0,,4310021471.0,4310.0,374.0
,397.0,,4310082825.0,4310.0,397.0
,394.0,,4310188866.0,4310.0,394.0
,375.0,,4310228814.0,4310.0,375.0
,389.0,,4310244179.0,4310.0,389.0
,366.0,,4310251731.0,4310.0,366.0
,373.0,,4310267356.0,4310.0,373.0
,382.0,,4310313502.0,4310.0,382.0
,372.0,,4310409752.0,4310.0,372.0
,379.0,,4310466992.0,4310.0,379.0
,372.0,,4310479648.0,4310.0,372.0
,361.0,,4310507981.0,4310.0,361.0
,389.0,,4310739127.0,4310.0,389.0
,350.0,,4310745429.0,4310.0,350.0
,371.0,,4310789179.0,4310.0,371.0
,373.0,,4310845846.0,4310.0,373.0
,356.0,,4310883502.0,4310.0,356.0
,345.0,,4310933346.0,4310.0,345.0
,365.0,,4310977617.0,4310.0,365.0
,,,4311000000.0,4311.0,565.7452830188679
,392.0,,4311034596.0,4311.0,392.0
,335.0,,4311083815.0,4311.0,335.0
,372.0,,4311134023.0,4311.0,372.0
,370.0,,4311178554.0,4311.0,370.0
,311.0,,4311467200.0,4311.0,311.0
,378.0,,4311523137.0,4311.0,378.0
,395.0,,4311667669.0,4311.0,395.0
,391.0,,4311773346.0,4311.0,391.0
,351.0,,4311781887.0,4311.0,351.0
,379.0,,4311850950.0,4311.0,379.0
,393.0,,4311882669.0,4311.0,393.0
,384.0,,4311918033.0,4311.0,384.0
,,,4312000000.0,4312.0,566.1666666666666
,358.0,,4312042773.0,4312.0,358.0
,378.0,,4312079596.0,4312.0,378.0
,327.0,,4312147096.0,4312.0,327.0
,375.0,,4312190221.0,4312.0,375.0
,372.0,,4312262981.0,4312.0,372.0
,363.0,,4312925533.0,4312.0,363.0
,398.0,,4312965429.0,4312.0,398.0
,,,4313000000.0,4313.0,750.2720588235294
,376.0,,4313003763.0,4313.0,376.0
,392.0,,4313028658.0,4313.0,392.0
,379.0,,4313166367.0,4313.0,379.0
,373.0,,4313251836.0,4313.0,373.0
,363.0,,4313390117.0,4313.0,363.0
,364.0,,4313435273.0,4313.0,364.0
,363.0,,4313488867.0,4313.0,363.0
,371.0,,4313508919.0,4313.0,371.0
,334.0,,4313530013.0,4313.0,334.0
,388.0,,4313612773.0,4313.0,388.0
,369.0,,4313687044.0,4313.0,369.0
,397.0,,4313726836.0,4313.0,397.0
,374.0,,4313747513.0,4313.0,374.0
,,,4314000000.0,4314.0,607.2466666666667
,398.0,,4314002252.0,4314.0,398.0
,367.0,,4314438867.0,4314.0,367.0
,353.0,,4314483138.0,4314.0,353.0
,377.0,,4314593450.0,4314.0,377.0
,343.0,,4314599804.0,4314.0,343.0
,378.0,,4314644648.0,4314.0,378.0
,357.0,,4314650742.0,4314.0,357.0
,369.0,,4314693554.0,4314.0,369.0
,338.0,,4314737877.0,4314.0,338.0
,333.0,,4314775586.0,4314.0,333.0
,367.0,,4314781992.0,4314.0,367.0
,364.0,,4314825377.0,4314.0,364.0
,373.0,,4314831679.0,4314.0,373.0
,366.0,,4314887409.0,4314.0,366.0
,372.0,,4314925169.0,4314.0,372.0
,353.0,,4314931679.0,4314.0,353.0
,390.0,,4314969909.0,4314.0,390.0
,,,4315000000.0,4315.0,550.40625
,387.0,,4315057148.0,4315.0,387.0
,357.0,,4315162825.0,4315.0,357.0
,337.0,,4315306784.0,4315.0,337.0
,372.0,,4315344544.0,4315.0,372.0
,350.0,,4315394700.0,4315.0,350.0
,372.0,,4315444857.0,4315.0,372.0
,346.0,,4315532773.0,4315.0,346.0
,394.0,,4315539127.0,4315.0,394.0
,325.0,,4315583190.0,4315.0,325.0
,371.0,,4315627200.0,4315.0,371.0
,363.0,,4315670950.0,4315.0,363.0
,356.0,,4315715117.0,4315.0,356.0
,356.0,,4315759336.0,4315.0,356.0
,358.0,,4315803607.0,4315.0,358.0
,372.0,,4315853398.0,4315.0,372.0
,313.0,,4315897461.0,4315.0,313.0
,380.0,,4315941888.0,4315.0,380.0
,374.0,,4315985117.0,4315.0,374.0
,,,4316000000.0,4316.0,657.1319444444445
,362.0,,4316029127.0,4316.0,362.0
,383.0,,4316072773.0,4316.0,383.0
,322.0,,4316116784.0,4316.0,322.0
,372.0,,4316122930.0,4316.0,372.0
,390.0,,4316179075.0,4316.0,390.0
,396.0,,4316223346.0,4316.0,396.0
,374.0,,4316229596.0,4316.0,374.0
,321.0,,4316273034.0,4316.0,321.0
,371.0,,4316317096.0,4316.0,371.0
,367.0,,4316376003.0,4316.0,367.0
,380.0,,4316489909.0,4316.0,380.0
,366.0,,4316558971.0,4316.0,366.0
,399.0,,4316684232.0,4316.0,399.0
,393.0,,4316794909.0,4316.0,393.0
,361.0,,4316891159.0,4316.0,361.0
,390.0,,4316974440.0,4316.0,390.0
,,,4317000000.0,4317.0,617.7
,365.0,,4317204805.0,4317.0,365.0
,384.0,,4317415846.0,4317.0,384.0
,377.0,,4317443555.0,4317.0,377.0
,396.0,,4317485794.0,4317.0,396.0
,387.0,,4317714648.0,4317.0,387.0
,350.0,,4317741159.0,4317.0,350.0
,349.0,,4317784492.0,4317.0,349.0
,332.0,,4317866784.0,4317.0,332.0
,360.0,,4317991576.0,4317.0,360.0
,,,4318000000.0,4318.0,626.3548387096774
,367.0,,4318118034.0,4318.0,367.0
,371.0,,4318161784.0,4318.0,371.0
,399.0,,4318205013.0,4318.0,399.0
,372.0,,4318211471.0,4318.0,372.0
,381.0,,4318236680.0,4318.0,381.0
,369.0,,4318319596.0,4318.0,369.0
,361.0,,4318332774.0,4318.0,361.0
,374.0,,4318528659.0,4318.0,374.0
,345.0,,4318572305.0,4318.0,345.0
,354.0,,4318627878.0,4318.0,354.0
,375.0,,4318671784.0,4318.0,375.0
,371.0,,4318716211.0,4318.0,371.0
,370.0,,4318760065.0,4318.0,370.0
,326.0,,4318864753.0,4318.0,326.0
,397.0,,4318914492.0,4318.0,397.0
,343.0,,4318958190.0,4318.0,343.0
,,,4319000000.0,4319.0,547.6375
,345.0,,4319007253.0,4319.0,345.0
,396.0,,4319057565.0,4319.0,396.0
,349.0,,4319156524.0,4319.0,349.0
,349.0,,4319300169.0,4319.0,349.0
,319.0,,4319344024.0,4319.0,319.0
,385.0,,4319381992.0,4319.0,385.0
,343.0,,4319431784.0,4319.0,343.0
,355.0,,4319524545.0,4319.0,355.0
,369.0,,4319580690.0,4319.0,369.0
,338.0,,4319624232.0,4319.0,338.0
,396.0,,4319674232.0,4319.0,396.0
,399.0,,4319711836.0,4319.0,399.0
,319.0,,4319718242.0,4319.0,319.0
,370.0,,4319768295.0,4319.0,370.0
,358.0,,4319806628.0,4319.0,358.0
,372.0,,4319856367.0,4319.0,372.0
,373.0,,4319906940.0,4319.0,373.0
,370.0,,4319956628.0,4319.0,370.0
,,,4320000000.0,4320.0,544.3875
,314.0,,4320006315.0,4320.0,314.0
,362.0,,4320050742.0,4320.0,362.0
,345.0,,4320093763.0,4320.0,345.0
,369.0,,4320181680.0,4320.0,369.0
,381.0,,4320231055.0,4320.0,381.0
,371.0,,4320237305.0,4320.0,371.0
,351.0,,4320331368.0,4320.0,351.0
,335.0,,4320381211.0,4320.0,335.0
,370.0,,4320424649.0,4320.0,370.0
,,,4321000000.0,4321.0,784.9036144578313
,374.0,,4321358868.0,4321.0,374.0
,391.0,,4321568972.0,4321.0,391.0
,370.0,,4321583086.0,4321.0,370.0
,360.0,,4321692097.0,4321.0,360.0
,391.0,,4321763659.0,4321.0,391.0
,,,4322000000.0,4322.0,742.3928571428571
,388.0,,4322155430.0,4322.0,388.0
,,,4323000000.0,4323.0,735.9310344827586
,395.0,,4323180378.0,4323.0,395.0
,,,4324000000.0,4324.0,706.6949152542373
,384.0,,4324705535.0,4324.0,384.0
,396.0,,4324876524.0,4324.0,396.0
,,,4325000000.0,4325.0,674.2721088435375
,396.0,,4325068399.0,4325.0,396.0
,365.0,,4325095847.0,4325.0,365.0
,394.0,,4325615066.0,4325.0,394.0
,399.0,,4325659441.0,4325.0,399.0
,,,4326000000.0,4326.0,652.2925170068028
,389.0,,4326441889.0,4326.0,389.0
,393.0,,4326500483.0,4326.0,393.0
,398.0,,4326520379.0,4326.0,398.0
,398.0,,4326644649.0,4326.0,398.0
,380.0,,4326891472.0,4326.0,380.0
,,,4327000000.0,4327.0,600.705035971223
,383.0,,4327146941.0,4327.0,383.0
,383.0,,4327243712.0,4327.0,383.0
,371.0,,4327494024.0,4327.0,371.0
,351.0,,4327605743.0,4327.0,351.0
,368.0,,4327655379.0,4327.0,368.0
,313.0,,4327699337.0,4327.0,313.0
,333.0,,4327705743.0,4327.0,333.0
,358.0,,4327804962.0,4327.0,358.0
,,,4328000000.0,4328.0,559.25
,390.0,,4328012462.0,4328.0,390.0
,350.0,,4328057254.0,4328.0,350.0
,321.0,,4328064650.0,4328.0,321.0
,397.0,,4328071316.0,4328.0,397.0
,352.0,,4328091212.0,4328.0,352.0
,326.0,,4328155900.0,4328.0,326.0
,372.0,,4328205587.0,4328.0,372.0
,328.0,,4328255066.0,4328.0,328.0
,370.0,,4328298452.0,4328.0,370.0
,326.0,,4328342983.0,4328.0,326.0
,387.0,,4328381004.0,4328.0,387.0
,327.0,,4328430639.0,4328.0,327.0
,391.0,,4328436837.0,4328.0,391.0
,350.0,,4328475014.0,4328.0,350.0
,357.0,,4328524337.0,4328.0,357.0
,,,4329000000.0,4329.0,774.8777777777777
,397.0,,4329397983.0,4329.0,397.0
,385.0,,4329417514.0,4329.0,385.0
,370.0,,4329436837.0,4329.0,370.0
,393.0,,4329567462.0,4329.0,393.0
,366.0,,4329581941.0,4329.0,366.0
,354.0,,4329629025.0,4329.0,354.0
,392.0,,4329653400.0,4329.0,392.0
,303.0,,4329702827.0,4329.0,303.0
,392.0,,4329716525.0,4329.0,392.0
,345.0,,4329723191.0,4329.0,345.0
,361.0,,4329785952.0,4329.0,361.0
,370.0,,4329817150.0,4329.0,370.0
,394.0,,4329892254.0,4329.0,394.0
,,,4330000000.0,4330.0,607.2434210526316
,368.0,,4330072358.0,4330.0,368.0
,355.0,,4330141733.0,4330.0,355.0
,397.0,,4330175223.0,4330.0,397.0
,359.0,,4330250743.0,4330.0,359.0
,352.0,,4330337723.0,4330.0,352.0
,372.0,,4330357775.0,4330.0,372.0
,370.0,,4330371837.0,4330.0,370.0
,397.0,,4330385275.0,4330.0,397.0
,390.0,,4330418244.0,4330.0,390.0
,371.0,,4330461837.0,4330.0,371.0
,337.0,,4330554702.0,4330.0,337.0
,355.0,,4330660379.0,4330.0,355.0
,384.0,,4330704441.0,4330.0,384.0
,398.0,,4330792410.0,4330.0,398.0
,361.0,,4330798921.0,4330.0,361.0
,356.0,,4330843087.0,4330.0,356.0
,389.0,,4330930691.0,4330.0,389.0
,,,4331000000.0,4331.0,582.6131386861314
,322.0,,4331018712.0,4331.0,322.0
,371.0,,4331063035.0,4331.0,371.0
,374.0,,4331112410.0,4331.0,374.0
,321.0,,4331118816.0,4331.0,321.0
,371.0,,4331212254.0,4331.0,371.0
,394.0,,4331409598.0,4331.0,394.0
,365.0,,4331559702.0,4331.0,365.0
,327.0,,4331641942.0,4331.0,327.0
,372.0,,4331648139.0,4331.0,372.0
,370.0,,4331691785.0,4331.0,370.0
,313.0,,4331773973.0,4331.0,313.0
,363.0,,4331817514.0,4331.0,363.0
,333.0,,4331998504.0,4331.0,333.0
,,,4332000000.0,4332.0,588.4375
,387.0,,4332080223.0,4332.0,387.0
,372.0,,4332136004.0,4332.0,372.0
,370.0,,4332191785.0,4332.0,370.0
,353.0,,4332229598.0,4332.0,353.0
,353.0,,4332279754.0,4332.0,353.0
,386.0,,4332323869.0,4332.0,386.0
,373.0,,4332367358.0,4332.0,373.0
,395.0,,4332477462.0,4332.0,395.0
,337.0,,4332491160.0,4332.0,337.0
,376.0,,4332505119.0,4332.0,376.0
,395.0,,4332539858.0,4332.0,395.0
,387.0,,4332560015.0,4332.0,387.0
,373.0,,4332580275.0,4332.0,373.0
,387.0,,4332608087.0,4332.0,387.0
,347.0,,4332688504.0,4332.0,347.0
,360.0,,4332707775.0,4332.0,360.0
,,,4333000000.0,4333.0,596.9078947368421
,398.0,,4333147306.0,4333.0,398.0
,389.0,,4333201525.0,4333.0,389.0
,396.0,,4333256681.0,4333.0,396.0
,359.0,,4333378348.0,4333.0,359.0
,391.0,,4333595900.0,4333.0,391.0
,398.0,,4333624129.0,4333.0,398.0
,391.0,,4333682723.0,4333.0,391.0
,337.0,,4333742723.0,4333.0,337.0
,350.0,,4333748869.0,4333.0,350.0
,349.0,,4333799025.0,4333.0,349.0
,327.0,,4333898504.0,4333.0,327.0
,333.0,,4333987619.0,4333.0,333.0
,,,4334000000.0,4334.0,549.9668874172186
,380.0,,4334037411.0,4334.0,380.0
,378.0,,4334124963.0,4334.0,378.0
,349.0,,4334131317.0,4334.0,349.0
,340.0,,4334181213.0,4334.0,340.0
,350.0,,4334274911.0,4334.0,350.0
,372.0,,4334319025.0,4334.0,372.0
,371.0,,4334356056.0,4334.0,371.0
,371.0,,4334406161.0,4334.0,371.0
,369.0,,4334456421.0,4334.0,369.0
,371.0,,4334495275.0,4334.0,371.0
,316.0,,4334539390.0,4334.0,316.0
,398.0,,4334617879.0,4334.0,398.0
,385.0,,4334661681.0,4334.0,385.0
,320.0,,4334711265.0,4334.0,320.0
,388.0,,4334717671.0,4334.0,388.0
,343.0,,4334761317.0,4334.0,343.0
,353.0,,4334767567.0,4334.0,353.0
,354.0,,4334811369.0,4334.0,354.0
,369.0,,4334861317.0,4334.0,369.0
,371.0,,4334961421.0,4334.0,371.0
,,,4335000000.0,4335.0,549.0822784810126
,334.0,,4335004598.0,4335.0,334.0
,355.0,,4335010848.0,4335.0,355.0
,398.0,,4335054025.0,4335.0,398.0
,330.0,,4335103713.0,4335.0,330.0
,398.0,,4335197827.0,4335.0,398.0
,337.0,,4335247775.0,4335.0,337.0
,372.0,,4335286369.0,4335.0,372.0
,363.0,,4335359859.0,4335.0,363.0
,382.0,,4335373088.0,4335.0,382.0
,313.0,,4335394650.0,4335.0,313.0
,352.0,,4335415015.0,4335.0,352.0
,373.0,,4335428400.0,4335.0,373.0
,339.0,,4335472411.0,4335.0,339.0
,348.0,,4335478921.0,4335.0,348.0
,341.0,,4335522307.0,4335.0,341.0
,371.0,,4335711213.0,4335.0,371.0
,332.0,,4335760744.0,4335.0,332.0
,359.0,,4335810692.0,4335.0,359.0
,370.0,,4335855223.0,4335.0,370.0
,348.0,,4335904702.0,4335.0,348.0
,360.0,,4335942411.0,4335.0,360.0
,359.0,,4335991734.0,4335.0,359.0
,,,4336000000.0,4336.0,552.6530612244898
,382.0,,4336035223.0,4336.0,382.0
,346.0,,4336041577.0,4336.0,346.0
,355.0,,4336085484.0,4336.0,355.0
,346.0,,4336173036.0,4336.0,346.0
,397.0,,4336223192.0,4336.0,397.0
,397.0,,4336261525.0,4336.0,397.0
,347.0,,4336311525.0,4336.0,347.0
,336.0,,4336367567.0,4336.0,336.0
,398.0,,4336405015.0,4336.0,398.0
,341.0,,4336411265.0,4336.0,341.0
,372.0,,4336455119.0,4336.0,372.0
,388.0,,4336499442.0,4336.0,388.0
,357.0,,4336536838.0,4336.0,357.0
,371.0,,4336580692.0,4336.0,371.0
,,,4337000000.0,4337.0,704.952380952381
,352.0,,4337752775.0,4337.0,352.0
,391.0,,4337962567.0,4337.0,391.0
,,,4338000000.0,4338.0,944.264
,386.0,,4338672671.0,4338.0,386.0
,,,4339000000.0,4339.0,721.0
,377.0,,4339082724.0,4339.0,377.0
,,,4340000000.0,4340.0,729.7173913043479
,387.0,,4340923609.0,4340.0,387.0
,,,4341000000.0,4341.0,720.0097087378641
,378.0,,4341033036.0,4341.0,378.0
,364.0,,4341212515.0,4341.0,364.0
,385.0,,4341542620.0,4341.0,385.0
,376.0,,4341616318.0,4341.0,376.0
,352.0,,4341632099.0,4341.0,352.0
,345.0,,4341639703.0,4341.0,345.0
,353.0,,4341698036.0,4341.0,353.0
,360.0,,4341755745.0,4341.0,360.0
,340.0,,4341804547.0,4341.0,340.0
,,,4342000000.0,4342.0,703.9428571428572
,,,4343000000.0,4343.0,649.1712328767123
,385.0,,4343031057.0,4343.0,385.0
,390.0,,4343049964.0,4343.0,390.0
,394.0,,4343422516.0,4343.0,394.0
,376.0,,4343441995.0,4343.0,376.0
,387.0,,4343461214.0,4343.0,387.0
,398.0,,4343549755.0,4343.0,398.0
,365.0,,4343588714.0,4343.0,365.0
,385.0,,4343773453.0,4343.0,385.0
,,,4344000000.0,4344.0,589.4675324675325
,344.0,,4344031318.0,4344.0,344.0
,370.0,,4344038453.0,4344.0,370.0
,393.0,,4344165172.0,4344.0,393.0
,399.0,,4344293193.0,4344.0,399.0
,381.0,,4344509547.0,4344.0,381.0
,,,4345000000.0,4345.0,695.2452830188679
,369.0,,4345708818.0,4345.0,369.0
,396.0,,4345728505.0,4345.0,396.0
,353.0,,4345767620.0,4345.0,353.0
,390.0,,4345852464.0,4345.0,390.0
,381.0,,4345985016.0,4345.0,381.0
,,,4346000000.0,4346.0,786.7794117647059
,357.0,,4346188974.0,4346.0,357.0
,352.0,,4346215276.0,4346.0,352.0
,374.0,,4346235068.0,4346.0,374.0
,397.0,,4346254547.0,4346.0,397.0
,392.0,,4346596839.0,4346.0,392.0
,384.0,,4346665224.0,4346.0,384.0
,385.0,,4346717776.0,4346.0,385.0
,376.0,,4346748037.0,4346.0,376.0
,379.0,,4346789808.0,4346.0,379.0
,,,4347000000.0,4347.0,574.5496688741722
,372.0,,4347069599.0,4347.0,372.0
,399.0,,4347114651.0,4347.0,399.0
,371.0,,4347256891.0,4347.0,371.0
,349.0,,4347300849.0,4347.0,349.0
,364.0,,4347345016.0,4347.0,364.0
,333.0,,4347388610.0,4347.0,333.0
,399.0,,4347426474.0,4347.0,399.0
,376.0,,4347464495.0,4347.0,376.0
,371.0,,4347470901.0,4347.0,371.0
,370.0,,4347508766.0,4347.0,370.0
,383.0,,4347515172.0,4347.0,383.0
,353.0,,4347553297.0,4347.0,353.0
,381.0,,4347596787.0,4347.0,381.0
,340.0,,4347641162.0,4347.0,340.0
,337.0,,4347735485.0,4347.0,337.0
,362.0,,4347779339.0,4347.0,362.0
,371.0,,4347829704.0,4347.0,371.0
,359.0,,4347873193.0,4347.0,359.0
,349.0,,4347962412.0,4347.0,349.0
,,,4348000000.0,4348.0,550.6875
,348.0,,4348006631.0,4348.0,348.0
,369.0,,4348050849.0,4348.0,369.0
,372.0,,4348094287.0,4348.0,372.0
,370.0,,4348132152.0,4348.0,370.0
,370.0,,4348138610.0,4348.0,370.0
,396.0,,4348170797.0,4348.0,396.0
,371.0,,4348177099.0,4348.0,371.0
,370.0,,4348221162.0,4348.0,370.0
,393.0,,4348259183.0,4348.0,393.0
,366.0,,4348348245.0,4348.0,366.0
,328.0,,4348392777.0,4348.0,328.0
,386.0,,4348430277.0,4348.0,386.0
,338.0,,4348480589.0,4348.0,338.0
,314.0,,4348530693.0,4348.0,314.0
,372.0,,4348574756.0,4348.0,372.0
,322.0,,4348673454.0,4348.0,322.0
,324.0,,4348767464.0,4348.0,324.0
,339.0,,4348823402.0,4348.0,339.0
,344.0,,4348867152.0,4348.0,344.0
,372.0,,4348917100.0,4348.0,372.0
,357.0,,4348960954.0,4348.0,357.0
,312.0,,4348998454.0,4348.0,312.0
,,,4349000000.0,4349.0,595.955223880597
,381.0,,4349004912.0,4349.0,381.0
,372.0,,4349091891.0,4349.0,372.0
,361.0,,4349202568.0,4349.0,361.0
,333.0,,4349314183.0,4349.0,333.0
,385.0,,4349334808.0,4349.0,385.0
,355.0,,4349496839.0,4349.0,355.0
,387.0,,4349576423.0,4349.0,387.0
,367.0,,4349604443.0,4349.0,367.0
,398.0,,4349623454.0,4349.0,398.0
,399.0,,4349642829.0,4349.0,399.0
,387.0,,4349655798.0,4349.0,387.0
,398.0,,4349669912.0,4349.0,398.0
,365.0,,4349726839.0,4349.0,365.0
,394.0,,4349733923.0,4349.0,394.0
,389.0,,4349762673.0,4349.0,389.0
,391.0,,4349816683.0,4349.0,391.0
,,,4350000000.0,4350.0,577.5448717948718
,367.0,,4350040954.0,4350.0,367.0
,365.0,,4350147412.0,4350.0,365.0
,378.0,,4350167620.0,4350.0,378.0
,319.0,,4350233245.0,4350.0,319.0
,374.0,,4350289912.0,4350.0,374.0
,334.0,,4350340173.0,4350.0,334.0
,358.0,,4350390121.0,4350.0,358.0
,376.0,,4350440277.0,4350.0,376.0
,317.0,,4350528714.0,4350.0,317.0
,357.0,,4350579235.0,4350.0,357.0
,345.0,,4350622725.0,4350.0,345.0
,372.0,,4350667256.0,4350.0,372.0
,322.0,,4350755016.0,4350.0,322.0
,349.0,,4350804600.0,4350.0,349.0
,351.0,,4350848558.0,4350.0,351.0
,364.0,,4350898662.0,4350.0,364.0
,343.0,,4350948923.0,4350.0,343.0
,,,4351000000.0,4351.0,797.16
,354.0,,4351005068.0,4351.0,354.0
,355.0,,4351099652.0,4351.0,355.0
,325.0,,4351149652.0,4351.0,325.0
,367.0,,4351187412.0,4351.0,367.0
,357.0,,4351193506.0,4351.0,357.0
,392.0,,4351642360.0,4351.0,392.0
,395.0,,4351669600.0,4351.0,395.0
,381.0,,4351713194.0,4351.0,381.0
,339.0,,4351763089.0,4351.0,339.0
,338.0,,4351824287.0,4351.0,338.0
,350.0,,4351966996.0,4351.0,350.0
,,,4352000000.0,4352.0,541.26
,346.0,,4352011006.0,4352.0,346.0
,337.0,,4352060329.0,4352.0,337.0
,371.0,,4352104652.0,4352.0,371.0
,368.0,,4352148194.0,4352.0,368.0
,371.0,,4352154392.0,4352.0,371.0
,388.0,,4352197777.0,4352.0,388.0
,375.0,,4352328662.0,4352.0,375.0
,325.0,,4352378350.0,4352.0,325.0
,324.0,,4352422517.0,4352.0,324.0
,384.0,,4352472100.0,4352.0,384.0
,367.0,,4352521579.0,4352.0,367.0
,342.0,,4352571631.0,4352.0,342.0
,349.0,,4352609235.0,4352.0,349.0
,,,4353000000.0,4353.0,740.3103448275862
,398.0,,4353411631.0,4353.0,398.0
,396.0,,4353543402.0,4353.0,396.0
,393.0,,4353666215.0,4353.0,393.0
,385.0,,4353679392.0,4353.0,385.0
,393.0,,4353711735.0,4353.0,393.0
,362.0,,4353740954.0,4353.0,362.0
,376.0,,4353764340.0,4353.0,376.0
,319.0,,4353786944.0,4353.0,319.0
,392.0,,4353800902.0,4353.0,392.0
,358.0,,4353822985.0,4353.0,358.0
,362.0,,4353912621.0,4353.0,362.0
,372.0,,4353953715.0,4353.0,372.0
,371.0,,4353986944.0,4353.0,371.0
,354.0,,4353999913.0,4353.0,354.0
,,,4354000000.0,4354.0,671.9457364341085
,324.0,,4354014131.0,4354.0,324.0
,347.0,,4354047933.0,4354.0,347.0
,354.0,,4354062048.0,4354.0,354.0
,348.0,,4354075902.0,4354.0,348.0
,373.0,,4354167725.0,4354.0,373.0
,373.0,,4354175381.0,4354.0,373.0
,372.0,,4354200485.0,4354.0,372.0
,392.0,,4354228194.0,4354.0,392.0
,336.0,,4354468663.0,4354.0,336.0
,375.0,,4354716892.0,4354.0,375.0
,358.0,,4354754704.0,4354.0,358.0
,380.0,,4354858194.0,4354.0,380.0
,,,4355000000.0,4355.0,803.5757575757576
,,,4356000000.0,4356.0,1083.7007299270074
,,,4357000000.0,4357.0,1277.949494949495
,,,4358000000.0,4358.0,1294.5223880597016
,,,4359000000.0,4359.0,1242.355072463768
,,,4360000000.0,4360.0,1296.0825688073394
,,,4361000000.0,4361.0,1319.5377358490566
,,,4362000000.0,4362.0,1102.3125
,,,4363000000.0,4363.0,1286.7941176470588
,,,4364000000.0,4364.0,1291.969465648855
,,,4365000000.0,4365.0,1288.1935483870968
,,,4366000000.0,4366.0,1240.2537313432836
,,,4367000000.0,4367.0,1311.984251968504
,,,4368000000.0,4368.0,1299.5084745762713
,,,4369000000.0,4369.0,1146.2222222222222
,,,4370000000.0,4370.0,1445.0521739130436
,,,4371000000.0,4371.0,939.8389830508474
,,,4372000000.0,4372.0,869.2727272727273
,,,4373000000.0,4373.0,1225.8062015503876
,,,4374000000.0,4374.0,1405.4019607843138
,,,4375000000.0,4375.0,1643.53
,,,4376000000.0,4376.0,1443.605504587156
,,,4378000000.0,4378.0,1357.859649122807
,,,4379000000.0,4379.0,1085.7823129251701
,,,4380000000.0,4380.0,917.578947368421
,,,4381000000.0,4381.0,1354.0892857142858
,,,4382000000.0,4382.0,1185.503816793893
,,,4383000000.0,4383.0,1308.2878787878788
,,,4384000000.0,4384.0,859.0642857142857
,,,4385000000.0,4385.0,1167.0238095238096
,,,4386000000.0,4386.0,1525.834862385321
,,,4387000000.0,4387.0,1352.9133858267717
,,,4388000000.0,4388.0,1313.911111111111
,,,4389000000.0,4389.0,1380.781512605042
,,,4390000000.0,4390.0,1335.0381679389313
,,,4391000000.0,4391.0,1346.411111111111
,,,4392000000.0,4392.0,1309.1953125
,,,4393000000.0,4393.0,1410.4666666666667
,,,4394000000.0,4394.0,1309.7
,,,4395000000.0,4395.0,1037.700680272109
,,,4396000000.0,4396.0,1019.1323529411765
,,,4397000000.0,4397.0,1263.0564516129032
,,,4398000000.0,4398.0,895.8881578947369
,,,4399000000.0,4399.0,890.2142857142857
,,,4400000000.0,4400.0,878.8888888888889
,,,4401000000.0,4401.0,1280.6883116883116
,,,4402000000.0,4402.0,1242.755905511811
,,,4403000000.0,4403.0,864.7402597402597
,,,4404000000.0,4404.0,1044.2727272727273
,,,4405000000.0,4405.0,1515.811320754717
,,,4406000000.0,4406.0,1400.6642335766423
,,,4407000000.0,4407.0,1070.146551724138
,,,4408000000.0,4408.0,1572.553846153846
,,,4409000000.0,4409.0,1510.2941176470588
,,,4410000000.0,4410.0,1832.5140186915887
,,,4411000000.0,4411.0,2044.3444444444444
,,,4412000000.0,4412.0,1191.1418439716313
,,,4413000000.0,4413.0,1133.9597315436242
,,,4414000000.0,4414.0,1384.2735849056603
,,,4415000000.0,4415.0,1842.6068376068376
,,,4416000000.0,4416.0,1463.6825396825398
,,,4417000000.0,4417.0,2021.6
,,,4418000000.0,4418.0,1623.8035714285713
,,,4419000000.0,4419.0,1153.4397163120568
,,,4420000000.0,4420.0,1085.9139072847681
,,,4421000000.0,4421.0,1586.5591397849462
,,,4422000000.0,4422.0,1622.834862385321
,,,4423000000.0,4423.0,1363.4117647058824
,,,4424000000.0,4424.0,1290.4476190476191
,,,4425000000.0,4425.0,1520.875
,,,4426000000.0,4426.0,1703.070796460177
,,,4427000000.0,4427.0,1963.221052631579
,,,4428000000.0,4428.0,1165.781690140845
,,,4429000000.0,4429.0,1564.957627118644
,,,4430000000.0,4430.0,1638.9917355371902
,,,4431000000.0,4431.0,1306.1340206185566
,,,4432000000.0,4432.0,1051.0526315789473
,,,4433000000.0,4433.0,1416.9866666666667
,,,4434000000.0,4434.0,1544.7431192660551
,,,4435000000.0,4435.0,1151.0805369127518
,,,4436000000.0,4436.0,1073.9470198675497
,,,4437000000.0,4437.0,1686.2897196261683
,,,4438000000.0,4438.0,1348.3461538461538
,,,4439000000.0,4439.0,1300.108695652174
,,,4440000000.0,4440.0,1556.2571428571428
,,,4442000000.0,4442.0,1818.704081632653
,,,4443000000.0,4443.0,1314.087591240876
,,,4444000000.0,4444.0,1615.8991596638655
,,,4445000000.0,4445.0,1890.731182795699
,,,4446000000.0,4446.0,1759.5377358490566
,,,4447000000.0,4447.0,1237.424
,,,4448000000.0,4448.0,1089.0662251655629
,,,4449000000.0,4449.0,1065.8466666666666
,,,4450000000.0,4450.0,1079.271523178808
,,,4451000000.0,4451.0,2323.090909090909
,,,4452000000.0,4452.0,1070.1333333333334
,,,4453000000.0,4453.0,1081.2980132450332
,,,4454000000.0,4454.0,1094.4233576642337
,,,4455000000.0,4455.0,1075.7733333333333
,,,4456000000.0,4456.0,1122.4391891891892
,,,4457000000.0,4457.0,1053.5655737704917
,,,4458000000.0,4458.0,1291.8014184397164
,,,4459000000.0,4459.0,1292.546762589928
,,,4460000000.0,4460.0,1821.5346534653465
,,,4461000000.0,4461.0,1716.9787234042553
,,,4462000000.0,4462.0,1954.4742268041236
,,,4463000000.0,4463.0,1786.1626016260163
,,,4464000000.0,4464.0,1480.9370078740158
,,,4465000000.0,4465.0,1400.2888888888888
,,,4466000000.0,4466.0,1547.578947368421
,,,4467000000.0,4467.0,1615.4923076923078
,,,4468000000.0,4468.0,1726.4122137404581
,,,4469000000.0,4469.0,1561.0545454545454
,,,4470000000.0,4470.0,2583.6326530612246
,,,4471000000.0,4471.0,1538.8645833333333
,,,4472000000.0,4472.0,1925.4
,,,4473000000.0,4473.0,2332.2285714285713
,,,4474000000.0,4474.0,1318.2079207920792
,,,4475000000.0,4475.0,1315.264705882353
,,,4476000000.0,4476.0,1247.9558823529412
,,,4477000000.0,4477.0,1306.452380952381
,,,4478000000.0,4478.0,1239.3111111111111
,,,4479000000.0,4479.0,1322.2962962962963
,,,4480000000.0,4480.0,1288.2142857142858
,,,4481000000.0,4481.0,1351.6542056074766
,,,4482000000.0,4482.0,1121.9407407407407
,,,4483000000.0,4483.0,1447.406779661017
,,,4484000000.0,4484.0,1944.6633663366338
,,,4485000000.0,4485.0,1228.5573770491803
,,,4486000000.0,4486.0,1300.9855072463768
,,,4487000000.0,4487.0,1203.3305785123966
,,,4488000000.0,4488.0,1047.5642857142857
,,,4489000000.0,4489.0,1314.7851851851851
,,,4490000000.0,4490.0,1305.1167883211679
,,,4491000000.0,4491.0,1220.3578947368421
,,,4492000000.0,4492.0,1300.1176470588234
,,,4493000000.0,4493.0,1180.8214285714287
,,,4494000000.0,4494.0,1290.3700787401574
,,,4495000000.0,4495.0,1321.9411764705883
,,,4496000000.0,4496.0,1283.9259259259259
,,,4497000000.0,4497.0,1235.2700729927008
,,,4498000000.0,4498.0,890.8874172185431
,,,4499000000.0,4499.0,859.1103896103896
,,,4500000000.0,4500.0,853.8838709677419
,,,4501000000.0,4501.0,1158.6639344262296
,,,4502000000.0,4502.0,879.2913907284768
,,,4503000000.0,4503.0,853.6538461538462
,,,4504000000.0,4504.0,925.5971223021583
,,,4505000000.0,4505.0,878.3050847457627
,,,4506000000.0,4506.0,854.3051948051948
,,,4507000000.0,4507.0,906.837037037037
,,,4508000000.0,4508.0,1318.874074074074
,,,4509000000.0,4509.0,1337.8321167883212
,,,4510000000.0,4510.0,1337.1470588235295
,,,4511000000.0,4511.0,1285.5087719298247
,,,4512000000.0,4512.0,1308.7372262773722
,,,4513000000.0,4513.0,1292.1703703703704
,,,4514000000.0,4514.0,1071.187969924812
,,,4515000000.0,4515.0,861.9350649350649
,,,4516000000.0,4516.0,866.0516129032258
,,,4517000000.0,4517.0,856.3355263157895
,,,4518000000.0,4518.0,885.6490066225166
,,,4519000000.0,4519.0,862.3831168831168
,,,4520000000.0,4520.0,860.6258064516129
,,,4521000000.0,4521.0,865.1971830985915
,,,4522000000.0,4522.0,857.7662337662338
,,,4523000000.0,4523.0,866.2597402597403
,,,4524000000.0,4524.0,922.1590909090909
,,,4525000000.0,4525.0,861.825806451613
,,,4526000000.0,4526.0,1235.970802919708
,,,4527000000.0,4527.0,935.1363636363636
,,,4528000000.0,4528.0,884.6225165562914
,,,4529000000.0,4529.0,867.8961038961039
,,,4530000000.0,4530.0,1001.8972602739726
,,,4531000000.0,4531.0,1015.76
,,,4532000000.0,4532.0,867.6987179487179
,,,4533000000.0,4533.0,873.275641025641
,,,4534000000.0,4534.0,875.3825503355705
,,,4535000000.0,4535.0,867.9545454545455
,,,4536000000.0,4536.0,860.4025974025974
,,,4537000000.0,4537.0,868.3092105263158
,,,4538000000.0,4538.0,935.7209302325581
,,,4539000000.0,4539.0,1268.2537313432836
,,,4540000000.0,4540.0,890.5592105263158
,,,4541000000.0,4541.0,955.7864077669902
,,,4542000000.0,4542.0,853.0705128205128
,,,4543000000.0,4543.0,866.6474358974359
,,,4544000000.0,4544.0,869.1517241379311
,,,4545000000.0,4545.0,855.9350649350649
,,,4546000000.0,4546.0,866.6493506493506
,,,4547000000.0,4547.0,881.7619047619048
,,,4548000000.0,4548.0,867.2857142857143
,,,4549000000.0,4549.0,866.5519480519481
,,,4550000000.0,4550.0,878.461038961039
,,,4551000000.0,4551.0,1854.4343434343434
,,,4552000000.0,4552.0,1356.1454545454546
,,,4553000000.0,4553.0,1533.404761904762
,,,4554000000.0,4554.0,1152.9098360655737
,,,4555000000.0,4555.0,1105.0743243243244
,,,4556000000.0,4556.0,1096.9271523178809
,,,4557000000.0,4557.0,1084.875968992248
,,,4558000000.0,4558.0,1670.563025210084
,,,4559000000.0,4559.0,1696.0
,,,4560000000.0,4560.0,1090.3026315789473
,,,4561000000.0,4561.0,1173.7222222222222
,,,4562000000.0,4562.0,1083.5430463576158
,,,4563000000.0,4563.0,1077.1184210526317
,,,4564000000.0,4564.0,1080.4285714285713
,,,4565000000.0,4565.0,1095.9470198675497
,,,4566000000.0,4566.0,1102.1788079470198
,,,4567000000.0,4567.0,1074.0337837837837
,,,4568000000.0,4568.0,1088.2266666666667
,,,4569000000.0,4569.0,1079.708609271523
,,,4570000000.0,4570.0,1084.3576158940398
,,,4571000000.0,4571.0,1287.4594594594594
,,,4572000000.0,4572.0,1186.551724137931
,,,4573000000.0,4573.0,1281.909090909091
,,,4574000000.0,4574.0,1166.5272727272727
,,,4575000000.0,4575.0,1079.7565789473683
,,,4576000000.0,4576.0,1625.5757575757575
,,,4577000000.0,4577.0,1121.8085106382978
,,,4578000000.0,4578.0,1181.4206896551725
,,,4579000000.0,4579.0,1092.9205298013244
,,,4580000000.0,4580.0,1094.7066666666667
,,,4581000000.0,4581.0,1240.4191176470588
,,,4582000000.0,4582.0,1082.58
,,,4583000000.0,4583.0,1089.5761589403974
,,,4584000000.0,4584.0,1075.876712328767
,,,4585000000.0,4585.0,1079.6953642384105
,,,4586000000.0,4586.0,1097.24
,,,4587000000.0,4587.0,1087.8648648648648
,,,4588000000.0,4588.0,1084.8344370860927
,,,4589000000.0,4589.0,1072.3103448275863
,,,4590000000.0,4590.0,1101.4333333333334
,,,4591000000.0,4591.0,1358.2075471698113
,,,4592000000.0,4592.0,1067.4834437086092
,,,4593000000.0,4593.0,1075.328947368421
,,,4594000000.0,4594.0,1157.8840579710145
,,,4595000000.0,4595.0,1089.4238410596026
,,,4596000000.0,4596.0,1090.1266666666668
,,,4597000000.0,4597.0,1089.4256756756756
,,,4598000000.0,4598.0,1077.0728476821191
,,,4599000000.0,4599.0,1085.8666666666666
,,,4600000000.0,4600.0,1096.1466666666668
,,,4601000000.0,4601.0,1139.0694444444443
,,,4602000000.0,4602.0,1087.7763157894738
,,,4603000000.0,4603.0,1269.6597222222222
,,,4604000000.0,4604.0,1185.4142857142858
,,,4605000000.0,4605.0,1068.5866666666666
,,,4606000000.0,4606.0,1078.205298013245
,,,4607000000.0,4607.0,1072.8775510204082
,,,4608000000.0,4608.0,1067.6291390728477
,,,4609000000.0,4609.0,1103.4161073825503
,,,4610000000.0,4610.0,1069.5033112582782
,,,4611000000.0,4611.0,1224.704918032787
,,,4612000000.0,4612.0,1078.4276315789473
,,,4613000000.0,4613.0,1087.0397350993378
,,,4614000000.0,4614.0,1088.2916666666667
,,,4615000000.0,4615.0,1084.8211920529802
,,,4616000000.0,4616.0,1227.6692307692308
,,,4617000000.0,4617.0,1652.1130434782608
,,,4618000000.0,4618.0,1194.3986013986014
,,,4619000000.0,4619.0,1073.3377483443708
,,,4620000000.0,4620.0,1078.9066666666668
,,,4621000000.0,4621.0,1142.5620437956204
,,,4622000000.0,4622.0,1082.7631578947369
,,,4623000000.0,4623.0,1485.8615384615384
,,,4624000000.0,4624.0,1074.591836734694
,,,4625000000.0,4625.0,1081.3266666666666
,,,4626000000.0,4626.0,1101.0066225165563
,,,4627000000.0,4627.0,1125.7801418439717
,,,4628000000.0,4628.0,1118.9109589041095
,,,4629000000.0,4629.0,1097.84
,,,4630000000.0,4630.0,1074.0933333333332
,,,4631000000.0,4631.0,1156.5983606557377
,,,4632000000.0,4632.0,1072.7483443708609
,,,4633000000.0,4633.0,1090.7434210526317
,,,4634000000.0,4634.0,1079.2916666666667
,,,4635000000.0,4635.0,1081.7933333333333
,,,4636000000.0,4636.0,1075.248322147651
,,,4637000000.0,4637.0,1085.162162162162
,,,4638000000.0,4638.0,1067.4172185430464
,,,4639000000.0,4639.0,1122.7123287671234
,,,4640000000.0,4640.0,1087.8466666666666
,,,4641000000.0,4641.0,1127.732283464567
,,,4642000000.0,4642.0,1080.569536423841
,,,4643000000.0,4643.0,1079.7350993377484
,,,4644000000.0,4644.0,1070.177304964539
,,,4645000000.0,4645.0,1100.3223684210527
,,,4646000000.0,4646.0,1086.282894736842
,,,4647000000.0,4647.0,1091.1073825503356
,,,4648000000.0,4648.0,1080.9602649006622
,,,4649000000.0,4649.0,1084.9866666666667
,,,4650000000.0,4650.0,1088.4834437086092
,,,4651000000.0,4651.0,2265.8958333333335
,,,4652000000.0,4652.0,1088.3708609271523
,,,4653000000.0,4653.0,1117.8590604026845
,,,4654000000.0,4654.0,1091.578947368421
,,,4655000000.0,4655.0,1085.7019867549668
,,,4656000000.0,4656.0,1085.7814569536424
,,,4657000000.0,4657.0,1096.6575342465753
,,,4658000000.0,4658.0,1100.3708609271523
,,,4659000000.0,4659.0,1081.3266666666666
,,,4660000000.0,4660.0,1093.23178807947
,,,4661000000.0,4661.0,1277.7744360902257
,,,4662000000.0,4662.0,1094.8609271523178
,,,4663000000.0,4663.0,1075.36
,,,4664000000.0,4664.0,1068.9041095890411
,,,4665000000.0,4665.0,1092.1854304635763
,,,4666000000.0,4666.0,1074.14
,,,4667000000.0,4667.0,1073.4353741496598
,,,4668000000.0,4668.0,1093.6666666666667
,,,4669000000.0,4669.0,1088.2781456953642
,,,4670000000.0,4670.0,1088.4172185430464
,,,4671000000.0,4671.0,1151.291338582677
,,,4672000000.0,4672.0,1098.9602649006622
,,,4673000000.0,4673.0,1083.1986754966888
,,,4674000000.0,4674.0,1092.6458333333333
,,,4675000000.0,4675.0,1115.472602739726
,,,4676000000.0,4676.0,1095.52
,,,4677000000.0,4677.0,1084.986013986014
,,,4678000000.0,4678.0,1076.6107382550335
,,,4679000000.0,4679.0,1088.8866666666668
,,,4680000000.0,4680.0,1082.8666666666666
,,,4681000000.0,4681.0,1084.9219858156027
,,,4682000000.0,4682.0,1080.4605263157894
,,,4683000000.0,4683.0,1080.5986842105262
,,,4684000000.0,4684.0,1096.3673469387754
,,,4685000000.0,4685.0,1073.1066666666666
,,,4686000000.0,4686.0,1065.1456953642385
,,,4687000000.0,4687.0,1073.6054421768708
,,,4688000000.0,4688.0,1098.918918918919
,,,4689000000.0,4689.0,1075.14
,,,4690000000.0,4690.0,1083.2516556291391
,,,4691000000.0,4691.0,1361.0087719298247
,,,4692000000.0,4692.0,1085.2516556291391
,,,4693000000.0,4693.0,1083.9934210526317
,,,4694000000.0,4694.0,1568.9816513761468
,,,4695000000.0,4695.0,2220.6315789473683
,,,4696000000.0,4696.0,1365.3741007194244
,,,4697000000.0,4697.0,1064.2962962962963
,,,4698000000.0,4698.0,1072.1933333333334
,,,4699000000.0,4699.0,1078.54
,,,4700000000.0,4700.0,1093.3377483443708
,,,4701000000.0,4701.0,1088.283464566929
,,,4702000000.0,4702.0,1097.5033112582782
,,,4703000000.0,4703.0,1089.7302631578948
,,,4704000000.0,4704.0,1081.7042253521126
,,,4705000000.0,4705.0,1087.3066666666666
,,,4706000000.0,4706.0,1083.3443708609273
,,,4707000000.0,4707.0,1096.013888888889
,,,4708000000.0,4708.0,1067.7066666666667
,,,4709000000.0,4709.0,1092.7133333333334
,,,4710000000.0,4710.0,1091.18
,,,4711000000.0,4711.0,1121.258064516129
,,,4712000000.0,4712.0,1080.48
,,,4713000000.0,4713.0,1085.3973509933776
,,,4714000000.0,4714.0,1101.75
,,,4715000000.0,4715.0,1088.8807947019868
,,,4716000000.0,4716.0,1077.02
,,,4717000000.0,4717.0,1255.402985074627
,,,4718000000.0,4718.0,1118.3933333333334
,,,4719000000.0,4719.0,1088.5
,,,4720000000.0,4720.0,1087.4701986754967
,,,4721000000.0,4721.0,1198.1014492753623
,,,4722000000.0,4722.0,1070.7894736842106
,,,4723000000.0,4723.0,1087.6052631578948
,,,4724000000.0,4724.0,1094.4353741496598
,,,4725000000.0,4725.0,1077.6423841059602
,,,4726000000.0,4726.0,1086.841059602649
,,,4727000000.0,4727.0,1123.8206896551724
,,,4728000000.0,4728.0,1093.4161073825503
,,,4729000000.0,4729.0,1085.6733333333334
,,,4730000000.0,4730.0,1079.0728476821191
,,,4731000000.0,4731.0,1141.6666666666667
,,,4732000000.0,4732.0,1084.9337748344371
,,,4733000000.0,4733.0,1363.2131147540983
,,,4734000000.0,4734.0,1548.4462809917356
,,,4735000000.0,4735.0,1088.8609271523178
,,,4736000000.0,4736.0,1084.317880794702
,,,4737000000.0,4737.0,1334.1746031746031
,,,4738000000.0,4738.0,1091.58
,,,4739000000.0,4739.0,1089.0397350993378
,,,4740000000.0,4740.0,1088.8333333333333
,,,4741000000.0,4741.0,1447.655172413793
,,,4742000000.0,4742.0,1087.7533333333333
,,,4743000000.0,4743.0,1080.9602649006622
,,,4744000000.0,4744.0,1104.8970588235295
,,,4745000000.0,4745.0,1074.5065789473683
,,,4746000000.0,4746.0,1096.0526315789473
,,,4747000000.0,4747.0,1077.4864864864865
,,,4748000000.0,4748.0,1076.4333333333334
,,,4749000000.0,4749.0,1086.9470198675497
,,,4750000000.0,4750.0,1094.72
,,,4751000000.0,4751.0,1908.494623655914
,,,4752000000.0,4752.0,1093.9333333333334
,,,4753000000.0,4753.0,1220.7762237762238
,,,4754000000.0,4754.0,1197.0152671755725
,,,4755000000.0,4755.0,1090.8947368421052
,,,4756000000.0,4756.0,1092.6158940397352
,,,4757000000.0,4757.0,1081.7142857142858
,,,4758000000.0,4758.0,1100.8933333333334
,,,4759000000.0,4759.0,1078.1258278145694
,,,4760000000.0,4760.0,1090.1533333333334
,,,4761000000.0,4761.0,1116.2877697841727
,,,4762000000.0,4762.0,1084.9602649006622
,,,4763000000.0,4763.0,898.974025974026
,,,4764000000.0,4764.0,860.3815789473684
,,,4765000000.0,4765.0,809.551724137931
,,,4766000000.0,4766.0,861.2638888888889
,,,4767000000.0,4767.0,796.2620689655172
,,,4768000000.0,4768.0,707.9487179487179
,393.0,,4768111881.0,4768.0,393.0
,399.0,,4768227193.0,4768.0,399.0
,392.0,,4768265527.0,4768.0,392.0
,386.0,,4768310006.0,4768.0,386.0
,390.0,,4768514381.0,4768.0,390.0
,369.0,,4768892037.0,4768.0,369.0
,,,4769000000.0,4769.0,707.5350318471337
,399.0,,4769341985.0,4769.0,399.0
,374.0,,4769386985.0,4769.0,374.0
,388.0,,4769700475.0,4769.0,388.0
,357.0,,4769738652.0,4769.0,357.0
,,,4770000000.0,4770.0,811.2467532467532
,398.0,,4770030579.0,4770.0,398.0
,398.0,,4770367714.0,4770.0,398.0
,,,4771000000.0,4771.0,958.2076923076924
,,,4772000000.0,4772.0,865.2857142857143
,,,4773000000.0,4773.0,880.3161290322581
,,,4774000000.0,4774.0,866.62
,,,4775000000.0,4775.0,856.8026315789474
,,,4776000000.0,4776.0,880.7077922077922
,,,4777000000.0,4777.0,846.1543624161073
,,,4778000000.0,4778.0,1214.2624113475176
,,,4779000000.0,4779.0,902.2026143790849
,,,4780000000.0,4780.0,1070.06
,,,4781000000.0,4781.0,1185.355072463768
,,,4782000000.0,4782.0,1089.52
,,,4783000000.0,4783.0,1075.12
,,,4784000000.0,4784.0,1084.2857142857142
,,,4785000000.0,4785.0,1093.2080536912752
,,,4786000000.0,4786.0,1087.5298013245033
,,,4787000000.0,4787.0,1100.7142857142858
,,,4788000000.0,4788.0,1088.6158940397352
,,,4789000000.0,4789.0,1089.1133333333332
,,,4790000000.0,4790.0,1086.4
,,,4791000000.0,4791.0,1508.8598130841121
,,,4792000000.0,4792.0,1095.205298013245
,,,4793000000.0,4793.0,1083.9867549668875
,,,4794000000.0,4794.0,1075.6423357664235
,,,4795000000.0,4795.0,1080.9735099337747
,,,4796000000.0,4796.0,1098.86
,,,4797000000.0,4797.0,1097.8095238095239
,,,4798000000.0,4798.0,1085.6953642384105
,,,4799000000.0,4799.0,1079.291390728477
,,,4800000000.0,4800.0,1078.6622516556292
,,,4801000000.0,4801.0,1119.8591549295775
,,,4802000000.0,4802.0,1102.7814569536424
,,,4803000000.0,4803.0,1260.1172413793104
,,,4804000000.0,4804.0,1148.8785714285714
,,,4805000000.0,4805.0,1087.2980132450332
,,,4806000000.0,4806.0,1076.5133333333333
,,,4807000000.0,4807.0,1098.8095238095239
,,,4808000000.0,4808.0,1087.0733333333333
,,,4809000000.0,4809.0,1098.8066666666666
,,,4810000000.0,4810.0,1066.2251655629138
,,,4811000000.0,4811.0,1718.4782608695652
,,,4812000000.0,4812.0,1711.9349593495936
,,,4813000000.0,4813.0,1098.717105263158
,,,4814000000.0,4814.0,1091.310606060606
,,,4815000000.0,4815.0,1163.054794520548
,,,4816000000.0,4816.0,1074.14
,,,4817000000.0,4817.0,1083.4054054054054
,,,4818000000.0,4818.0,1085.9066666666668
,,,4819000000.0,4819.0,1074.3509933774835
,,,4820000000.0,4820.0,1082.8866666666668
,,,4821000000.0,4821.0,1116.3185185185184
,,,4822000000.0,4822.0,1097.157894736842
,,,4823000000.0,4823.0,1090.2781456953642
,,,4824000000.0,4824.0,1094.2789115646258
,,,4825000000.0,4825.0,1075.7350993377484
,,,4826000000.0,4826.0,1075.92
,,,4827000000.0,4827.0,1070.8881118881118
,,,4828000000.0,4828.0,1090.3
,,,4829000000.0,4829.0,1076.1
,,,4830000000.0,4830.0,1146.1496598639455
,,,4831000000.0,4831.0,1130.023622047244
,,,4832000000.0,4832.0,1085.0728476821191
,,,4833000000.0,4833.0,1081.9013157894738
,,,4834000000.0,4834.0,1087.2397260273972
,,,4835000000.0,4835.0,1097.06
,,,4836000000.0,4836.0,1102.2582781456954
,,,4837000000.0,4837.0,1503.7716535433071
,,,4838000000.0,4838.0,1092.4701986754967
,,,4839000000.0,4839.0,1100.5733333333333
,,,4840000000.0,4840.0,1089.2781456953642
,,,4841000000.0,4841.0,1402.4918032786886
,,,4842000000.0,4842.0,1082.0132450331125
,,,4843000000.0,4843.0,1072.0657894736842
,,,4844000000.0,4844.0,1127.4255319148936
,,,4845000000.0,4845.0,1382.7692307692307
,,,4846000000.0,4846.0,1316.6567164179105
,,,4847000000.0,4847.0,1080.9071428571428
,,,4848000000.0,4848.0,1085.44
,,,4849000000.0,4849.0,1091.0733333333333
,,,4850000000.0,4850.0,1100.0529801324503
,,,4851000000.0,4851.0,2337.8
,,,4852000000.0,4852.0,1112.9060402684563
,,,4853000000.0,4853.0,1096.6158940397352
,,,4854000000.0,4854.0,1146.072463768116
,,,4855000000.0,4855.0,1086.4701986754967
,,,4856000000.0,4856.0,1160.530612244898
,,,4857000000.0,4857.0,1093.1319444444443
,,,4858000000.0,4858.0,1402.5035971223022
,,,4859000000.0,4859.0,1084.6266666666668
,,,4860000000.0,4860.0,1070.1920529801325
,,,4861000000.0,4861.0,1323.824427480916
,,,4862000000.0,4862.0,1079.2516556291391
,,,4863000000.0,4863.0,1074.5933333333332
,,,4864000000.0,4864.0,1083.4444444444443
,,,4865000000.0,4865.0,1084.64
,,,4866000000.0,4866.0,1078.1866666666667
,,,4867000000.0,4867.0,1086.700680272109
,,,4868000000.0,4868.0,1085.64
,,,4869000000.0,4869.0,1077.6887417218543
,,,4870000000.0,4870.0,1097.0805369127518
,,,4871000000.0,4871.0,1154.5079365079366
,,,4872000000.0,4872.0,1077.2434210526317
,,,4873000000.0,4873.0,1111.3815789473683
,,,4874000000.0,4874.0,1088.056338028169
,,,4875000000.0,4875.0,1084.5298013245033
,,,4876000000.0,4876.0,1081.4834437086092
,,,4877000000.0,4877.0,1081.1527777777778
,,,4878000000.0,4878.0,1076.1466666666668
,,,4879000000.0,4879.0,1095.7866666666666
,,,4880000000.0,4880.0,1150.1575342465753
,,,4881000000.0,4881.0,1187.644927536232
,,,4882000000.0,4882.0,1082.75
,,,4883000000.0,4883.0,1092.2302631578948
,,,4884000000.0,4884.0,1104.094890510949
,,,4885000000.0,4885.0,1089.0331125827815
,,,4886000000.0,4886.0,1081.0132450331125
,,,4887000000.0,4887.0,1081.5714285714287
,,,4888000000.0,4888.0,1094.8145695364237
,,,4889000000.0,4889.0,1554.1238938053098
,,,4890000000.0,4890.0,1471.5
,,,4891000000.0,4891.0,1234.4639175257732
,,,4892000000.0,4892.0,1081.12
,,,4893000000.0,4893.0,1089.4569536423842
,,,4894000000.0,4894.0,1172.2058823529412
,,,4895000000.0,4895.0,1086.42
,,,4896000000.0,4896.0,1094.46
,,,4897000000.0,4897.0,1144.107142857143
,,,4898000000.0,4898.0,1429.7251908396947
,,,4899000000.0,4899.0,1071.9139072847681
,,,4900000000.0,4900.0,1086.2933333333333
,,,4901000000.0,4901.0,1145.1376811594203
,,,4902000000.0,4902.0,1084.6953642384105
,,,4903000000.0,4903.0,1085.56
,,,4904000000.0,4904.0,1163.6640625
,,,4905000000.0,4905.0,1089.0
,,,4906000000.0,4906.0,1099.7615894039734
,,,4907000000.0,4907.0,1086.0272108843537
,,,4908000000.0,4908.0,1079.9
,,,4909000000.0,4909.0,1088.4533333333334
,,,4910000000.0,4910.0,1082.6225165562914
,,,4911000000.0,4911.0,1370.6528925619834
,,,4912000000.0,4912.0,1091.3881578947369
,,,4913000000.0,4913.0,1094.953947368421
,,,4914000000.0,4914.0,1086.0827586206897
,,,4915000000.0,4915.0,1076.0
,,,4916000000.0,4916.0,1081.3933333333334
,,,4917000000.0,4917.0,1217.1357142857144
,,,4918000000.0,4918.0,1073.4266666666667
,,,4919000000.0,4919.0,1076.41059602649
,,,4920000000.0,4920.0,1087.7266666666667
,,,4921000000.0,4921.0,1121.8920863309352
,,,4922000000.0,4922.0,1078.3486842105262
,,,4923000000.0,4923.0,1105.5065789473683
,,,4924000000.0,4924.0,1083.8513513513512
,,,4925000000.0,4925.0,1079.2333333333333
,,,4926000000.0,4926.0,1079.3533333333332
,,,4927000000.0,4927.0,1095.890510948905
,,,4928000000.0,4928.0,1559.4083333333333
,,,4929000000.0,4929.0,1319.5323741007194
,,,4930000000.0,4930.0,1104.4966887417218
,,,4931000000.0,4931.0,1134.132743362832
,,,4932000000.0,4932.0,1078.4802631578948
,,,4933000000.0,4933.0,1088.328947368421
,,,4934000000.0,4934.0,1095.655172413793
,,,4935000000.0,4935.0,1090.364238410596
,,,4936000000.0,4936.0,1082.5266666666666
,,,4937000000.0,4937.0,1096.8843537414966
,,,4938000000.0,4938.0,1074.1066666666666
,,,4939000000.0,4939.0,1092.0536912751677
,,,4940000000.0,4940.0,1080.9006622516556
,,,4941000000.0,4941.0,1264.357142857143
,,,4942000000.0,4942.0,1087.0065789473683
,,,4943000000.0,4943.0,1086.6291390728477
,,,4944000000.0,4944.0,1097.5034965034965
,,,4945000000.0,4945.0,1076.9668874172185
,,,4946000000.0,4946.0,1062.8926174496644
,,,4947000000.0,4947.0,1104.1216216216217
,,,4948000000.0,4948.0,1088.0927152317881
,,,4949000000.0,4949.0,1085.9403973509934
,,,4950000000.0,4950.0,1089.6754966887418
,,,4951000000.0,4951.0,2239.9347826086955
,,,4952000000.0,4952.0,1093.708609271523
,,,4953000000.0,4953.0,1084.8807947019868
,,,4954000000.0,4954.0,1169.6618705035971
,,,4955000000.0,4955.0,1364.8652482269504
,,,4956000000.0,4956.0,1207.63698630137
,,,4957000000.0,4957.0,1085.2137931034483
,,,4958000000.0,4958.0,1080.4701986754967
,,,4959000000.0,4959.0,1092.7533333333333
,,,4960000000.0,4960.0,1088.569536423841
,,,4961000000.0,4961.0,1185.058394160584
,,,4962000000.0,4962.0,1087.58940397351
,,,4963000000.0,4963.0,1090.6733333333334
,,,4964000000.0,4964.0,1097.6413793103447
,,,4965000000.0,4965.0,1083.8
,,,4966000000.0,4966.0,1080.2384105960266
,,,4967000000.0,4967.0,1089.5578231292518
,,,4968000000.0,4968.0,1103.544217687075
,,,4969000000.0,4969.0,1144.2945205479452
,,,4970000000.0,4970.0,1078.56
,,,4971000000.0,4971.0,1237.248
,,,4972000000.0,4972.0,1099.0066225165563
,,,4973000000.0,4973.0,1074.390728476821
,,,4974000000.0,4974.0,1080.0275862068966
,,,4975000000.0,4975.0,1091.1866666666667
,,,4976000000.0,4976.0,1094.132450331126
,,,4977000000.0,4977.0,1111.380281690141
,,,4978000000.0,4978.0,1093.0268456375838
,,,4979000000.0,4979.0,1083.3333333333333
,,,4980000000.0,4980.0,1062.5333333333333
,,,4981000000.0,4981.0,1131.2535211267605
,,,4982000000.0,4982.0,1087.1523178807947
,,,4983000000.0,4983.0,1102.2894736842106
,,,4984000000.0,4984.0,1081.5405405405406
,,,4985000000.0,4985.0,1079.8
,,,4986000000.0,4986.0,1205.2777777777778
,,,4987000000.0,4987.0,1081.0067567567567
,,,4988000000.0,4988.0,1089.5629139072848
,,,4989000000.0,4989.0,1080.711409395973
,,,4990000000.0,4990.0,1091.0728476821191
,,,4991000000.0,4991.0,1206.9913793103449
,,,4992000000.0,4992.0,1085.390728476821
,,,4993000000.0,4993.0,1079.549668874172
,,,4994000000.0,4994.0,1108.2887323943662
,,,4995000000.0,4995.0,1086.2333333333333
,,,4996000000.0,4996.0,1096.9602649006622
,,,4997000000.0,4997.0,1091.8503401360545
,,,4998000000.0,4998.0,1085.6026490066224
,,,4999000000.0,4999.0,1102.0266666666666
,,,5000000000.0,5000.0,1243.7972027972028
,,,5001000000.0,5001.0,1127.645390070922
,,,5002000000.0,5002.0,1081.271523178808
,,,5003000000.0,5003.0,1084.6513157894738
,,,5004000000.0,5004.0,1128.225352112676
,,,5005000000.0,5005.0,1162.8208955223881
,,,5006000000.0,5006.0,1608.256
,,,5007000000.0,5007.0,1256.6612903225807
,,,5008000000.0,5008.0,1093.6503496503497
,,,5009000000.0,5009.0,1077.1554054054054
,,,5010000000.0,5010.0,1079.5838926174497
,,,5011000000.0,5011.0,1177.957264957265
,,,5012000000.0,5012.0,1079.979865771812
,,,5013000000.0,5013.0,1075.5704697986578
,,,5014000000.0,5014.0,1093.872340425532
,,,5015000000.0,5015.0,1152.1118881118882
,,,5016000000.0,5016.0,1080.1632653061224
,,,5017000000.0,5017.0,1059.0833333333333
,,,5018000000.0,5018.0,1085.2448979591836
,,,5019000000.0,5019.0,1079.2432432432433
,,,5020000000.0,5020.0,1095.2328767123288
,,,5021000000.0,5021.0,1064.4142857142858
,,,5022000000.0,5022.0,1067.1756756756756
,,,5023000000.0,5023.0,1087.1418918918919
,,,5024000000.0,5024.0,1076.8333333333333
,,,5025000000.0,5025.0,1068.1438356164383
,,,5026000000.0,5026.0,1089.8150684931506
,,,5027000000.0,5027.0,1076.380281690141
,,,5028000000.0,5028.0,1080.6258503401361
,,,5029000000.0,5029.0,1087.3197278911564
,,,5030000000.0,5030.0,1073.4657534246576
,,,5031000000.0,5031.0,1121.6015625
,,,5032000000.0,5032.0,1495.0697674418604
,,,5033000000.0,5033.0,1081.9054054054054
,,,5034000000.0,5034.0,1091.338028169014
,,,5035000000.0,5035.0,1066.8243243243244
,,,5036000000.0,5036.0,1065.795918367347
,,,5037000000.0,5037.0,1080.5277777777778
,,,5038000000.0,5038.0,1070.8231292517007
,,,5039000000.0,5039.0,1059.857142857143
,,,5040000000.0,5040.0,1060.5337837837837
,,,5041000000.0,5041.0,1170.9296875
,,,5042000000.0,5042.0,1099.2333333333333
,,,5043000000.0,5043.0,1079.450331125828
,,,5044000000.0,5044.0,1084.2042253521126
,,,5045000000.0,5045.0,1090.4802631578948
,,,5046000000.0,5046.0,1078.56
,,,5047000000.0,5047.0,1084.7094594594594
,,,5048000000.0,5048.0,1086.6933333333334
,,,5049000000.0,5049.0,1085.8940397350993
,,,5050000000.0,5050.0,1256.8741258741259
,,,5051000000.0,5051.0,2137.054945054945
,,,5052000000.0,5052.0,1084.41059602649
,,,5053000000.0,5053.0,1093.6026490066224
,,,5054000000.0,5054.0,1130.1363636363637
,,,5055000000.0,5055.0,1091.4172185430464
,,,5056000000.0,5056.0,1092.7266666666667
,,,5057000000.0,5057.0,1084.0816326530612
,,,5058000000.0,5058.0,1075.2847682119204
,,,5059000000.0,5059.0,1094.4066666666668
,,,5060000000.0,5060.0,1088.96
,,,5061000000.0,5061.0,1120.9208633093526
,,,5062000000.0,5062.0,1084.9333333333334
,,,5063000000.0,5063.0,1091.9668874172185
,,,5064000000.0,5064.0,1075.4315068493152
,,,5065000000.0,5065.0,1096.48
,,,5066000000.0,5066.0,1101.5033112582782
,,,5067000000.0,5067.0,1086.6308724832215
,,,5068000000.0,5068.0,1089.8175675675675
,,,5069000000.0,5069.0,1091.86
,,,5070000000.0,5070.0,1087.0066666666667
,,,5071000000.0,5071.0,1139.676923076923
,,,5072000000.0,5072.0,1089.7549668874171
,,,5073000000.0,5073.0,1087.205298013245
,,,5074000000.0,5074.0,1077.263888888889
,,,5075000000.0,5075.0,1181.8041958041958
,,,5076000000.0,5076.0,1091.5266666666666
,,,5077000000.0,5077.0,1094.2937062937062
,,,5078000000.0,5078.0,1089.2080536912752
,,,5079000000.0,5079.0,1079.476821192053
,,,5080000000.0,5080.0,1083.12
,,,5081000000.0,5081.0,1082.943661971831
,,,5082000000.0,5082.0,1081.6513157894738
,,,5083000000.0,5083.0,1154.5338345864661
,,,5084000000.0,5084.0,1542.0252100840337
,,,5085000000.0,5085.0,1260.8309859154929
,,,5086000000.0,5086.0,1075.364238410596
,,,5087000000.0,5087.0,1139.8455882352941
,,,5088000000.0,5088.0,1085.5562913907286
,,,5089000000.0,5089.0,1086.9006622516556
,,,5090000000.0,5090.0,1079.0132450331125
,,,5091000000.0,5091.0,1228.9537037037037
,,,5092000000.0,5092.0,1098.0728476821191
,,,5093000000.0,5093.0,1077.2251655629138
,,,5094000000.0,5094.0,1079.875968992248
,,,5095000000.0,5095.0,1095.4701986754967
,,,5096000000.0,5096.0,1086.5562913907286
,,,5097000000.0,5097.0,1079.8013698630136
,,,5098000000.0,5098.0,1073.489932885906
,,,5099000000.0,5099.0,1079.76
,,,5100000000.0,5100.0,1093.9006622516556
,,,5101000000.0,5101.0,1106.3566433566434
,,,5102000000.0,5102.0,1086.0733333333333
,,,5103000000.0,5103.0,1096.887417218543
,,,5104000000.0,5104.0,1109.3986013986014
,,,5105000000.0,5105.0,1052.6442953020135
,,,5106000000.0,5106.0,1087.7666666666667
,,,5107000000.0,5107.0,1105.75
,,,5108000000.0,5108.0,1477.753846153846
,,,5109000000.0,5109.0,1090.1059602649007
,,,5110000000.0,5110.0,1079.2666666666667
,,,5111000000.0,5111.0,1199.8346456692914
,,,5112000000.0,5112.0,1104.4238410596026
,,,5113000000.0,5113.0,1089.8543046357615
,,,5114000000.0,5114.0,1090.9657534246576
,,,5115000000.0,5115.0,1093.4933333333333
,,,5116000000.0,5116.0,1080.5761589403974
,,,5117000000.0,5117.0,1084.4932432432433
,,,5118000000.0,5118.0,1077.7152317880796
,,,5119000000.0,5119.0,1088.76
,,,5120000000.0,5120.0,1085.6133333333332
,,,5121000000.0,5121.0,1174.2857142857142
,,,5122000000.0,5122.0,1087.9205298013244
,,,5123000000.0,5123.0,1196.5172413793102
,,,5124000000.0,5124.0,1085.7465753424658
,,,5125000000.0,5125.0,1095.3066666666666
,,,5126000000.0,5126.0,1089.5364238410596
,,,5127000000.0,5127.0,1077.9583333333333
,,,5128000000.0,5128.0,1090.9662162162163
,,,5129000000.0,5129.0,1083.04
,,,5130000000.0,5130.0,1087.4533333333334
,,,5131000000.0,5131.0,1169.032258064516
,,,5132000000.0,5132.0,1076.0529801324503
,,,5133000000.0,5133.0,1076.9668874172185
,,,5134000000.0,5134.0,1082.548611111111
,,,5135000000.0,5135.0,1087.8278145695365
,,,5136000000.0,5136.0,1088.0733333333333
,,,5137000000.0,5137.0,1090.9324324324325
,,,5138000000.0,5138.0,1075.9205298013244
,,,5139000000.0,5139.0,1071.82
,,,5140000000.0,5140.0,1066.6
,,,5141000000.0,5141.0,1291.3464566929133
,,,5142000000.0,5142.0,1125.587837837838
,,,5143000000.0,5143.0,1080.3
,,,5144000000.0,5144.0,1303.9545454545455
,,,5145000000.0,5145.0,1068.0333333333333
,,,5146000000.0,5146.0,1095.1854304635763
,,,5147000000.0,5147.0,1084.8986486486488
,,,5148000000.0,5148.0,1082.9266666666667
,,,5149000000.0,5149.0,1081.6423841059602
,,,5150000000.0,5150.0,1110.2933333333333
,,,5151000000.0,5151.0,2002.0531914893618
,,,5152000000.0,5152.0,1070.1986754966888
,,,5153000000.0,5153.0,1080.6754966887418
,,,5154000000.0,5154.0,1124.5179856115108
,,,5155000000.0,5155.0,1078.0333333333333
,,,5156000000.0,5156.0,1076.9933774834437
,,,5157000000.0,5157.0,1093.6756756756756
,,,5158000000.0,5158.0,1089.44
,,,5159000000.0,5159.0,1094.9933774834437
,,,5160000000.0,5160.0,1081.3708609271523
,,,5161000000.0,5161.0,1241.6923076923076
,,,5162000000.0,5162.0,1746.8360655737704
,,,5163000000.0,5163.0,1079.6933333333334
,,,5164000000.0,5164.0,1082.9615384615386
,,,5165000000.0,5165.0,1076.2333333333333
,,,5166000000.0,5166.0,1084.6622516556292
,,,5167000000.0,5167.0,1070.6081081081081
,,,5168000000.0,5168.0,1085.28
,,,5169000000.0,5169.0,1098.2
,,,5170000000.0,5170.0,1073.2933333333333
,,,5171000000.0,5171.0,1765.6442307692307
,,,5172000000.0,5172.0,1081.76821192053
,,,5173000000.0,5173.0,1085.76821192053
,,,5174000000.0,5174.0,1098.7724137931034
,,,5175000000.0,5175.0,1092.4437086092714
,,,5176000000.0,5176.0,1099.2333333333333
,,,5177000000.0,5177.0,1128.612676056338
,,,5178000000.0,5178.0,1081.222972972973
,,,5179000000.0,5179.0,1091.5333333333333
,,,5180000000.0,5180.0,1059.450331125828
,,,5181000000.0,5181.0,1090.4214285714286
,,,5182000000.0,5182.0,1085.7549668874171
,,,5183000000.0,5183.0,1097.125
,,,5184000000.0,5184.0,1078.2108843537414
,,,5185000000.0,5185.0,1083.158940397351
,,,5186000000.0,5186.0,1069.609271523179
,,,5187000000.0,5187.0,1080.5
,,,5188000000.0,5188.0,1089.2
,,,5189000000.0,5189.0,1207.3472222222222
,,,5190000000.0,5190.0,1104.1
,,,5191000000.0,5191.0,1571.233644859813
,,,5192000000.0,5192.0,1074.0666666666666
,,,5193000000.0,5193.0,1078.205298013245
,,,5194000000.0,5194.0,1062.4857142857143
,,,5195000000.0,5195.0,1081.48
,,,5196000000.0,5196.0,1079.1523178807947
,,,5197000000.0,5197.0,1077.8783783783783
,,,5198000000.0,5198.0,1091.4701986754967
,,,5199000000.0,5199.0,1082.76821192053
,,,5200000000.0,5200.0,1317.6935483870968
,,,5201000000.0,5201.0,1663.2222222222222
,,,5202000000.0,5202.0,1112.0469798657718
,,,5203000000.0,5203.0,1084.1059602649007
,,,5204000000.0,5204.0,1116.6074074074074
,,,5205000000.0,5205.0,1087.6225165562914
,,,5206000000.0,5206.0,1090.3245033112582
,,,5207000000.0,5207.0,1086.639455782313
,,,5208000000.0,5208.0,1098.5167785234898
,,,5209000000.0,5209.0,1107.0066225165563
,,,5210000000.0,5210.0,1094.6490066225165
,,,5211000000.0,5211.0,1202.008064516129
,,,5212000000.0,5212.0,1104.9205298013244
,,,5213000000.0,5213.0,1092.4733333333334
,,,5214000000.0,5214.0,1093.806896551724
,,,5215000000.0,5215.0,1084.6866666666667
,,,5216000000.0,5216.0,1299.25
,,,5217000000.0,5217.0,1240.6258992805756
,,,5218000000.0,5218.0,1091.7549668874171
,,,5219000000.0,5219.0,1086.390728476821
,,,5220000000.0,5220.0,1097.3933333333334
,,,5221000000.0,5221.0,1149.4225352112676
,,,5222000000.0,5222.0,1079.4569536423842
,,,5223000000.0,5223.0,1077.5933333333332
,,,5224000000.0,5224.0,1087.7142857142858
,,,5225000000.0,5225.0,1081.8066666666666
,,,5226000000.0,5226.0,1074.2185430463576
,,,5227000000.0,5227.0,1428.967741935484
,,,5228000000.0,5228.0,1129.4178082191781
,,,5229000000.0,5229.0,1079.6466666666668
,,,5230000000.0,5230.0,1085.046357615894
,,,5231000000.0,5231.0,1188.8629032258063
,,,5232000000.0,5232.0,1083.3973509933776
,,,5233000000.0,5233.0,1072.4039735099338
,,,5234000000.0,5234.0,1093.4305555555557
,,,5235000000.0,5235.0,1081.7549668874171
,,,5236000000.0,5236.0,1085.430463576159
,,,5237000000.0,5237.0,1097.2857142857142
,,,5238000000.0,5238.0,1081.0728476821191
,,,5239000000.0,5239.0,1099.2933333333333
,,,5240000000.0,5240.0,1088.08
,,,5241000000.0,5241.0,1261.48
,,,5242000000.0,5242.0,1089.6466666666668
,,,5243000000.0,5243.0,1071.9867549668875
,,,5244000000.0,5244.0,1093.3921568627452
,,,5245000000.0,5245.0,1674.1976744186047
,,,5246000000.0,5246.0,1746.482456140351
,,,5247000000.0,5247.0,1577.2782608695652
,,,5248000000.0,5248.0,1093.9735099337747
,,,5249000000.0,5249.0,1597.9885057471265
,,,5250000000.0,5250.0,1874.8709677419354
,,,5251000000.0,5251.0,2242.9285714285716
,,,5252000000.0,5252.0,2182.25
,,,5253000000.0,5253.0,1363.092105263158
,397.0,,5253802294.0,5253.0,397.0
,,,5254000000.0,5254.0,2744.543209876543
,381.0,,5254616408.0,5254.0,381.0
,,,5255000000.0,5255.0,1394.4310344827586
,375.0,,5255333700.0,5255.0,375.0
,,,5256000000.0,5256.0,774.12
,,,5257000000.0,5257.0,769.3731343283582
,394.0,,5257787503.0,5257.0,394.0
,,,5258000000.0,5258.0,978.563492063492
,,,5259000000.0,5259.0,813.1532846715329
,,,5260000000.0,5260.0,774.5684210526316
,,,5261000000.0,5261.0,1077.6206896551723
,371.0,,5261547034.0,5261.0,371.0
,,,5262000000.0,5262.0,859.875
,,,5263000000.0,5263.0,808.0661764705883
,,,5264000000.0,5264.0,902.8715596330276
,,,5265000000.0,5265.0,685.8206896551724
,386.0,,5265329743.0,5265.0,386.0
,393.0,,5265545524.0,5265.0,393.0
,384.0,,5265634535.0,5265.0,384.0
,399.0,,5265665680.0,5265.0,399.0
,383.0,,5265779483.0,5265.0,383.0
,391.0,,5265807920.0,5265.0,391.0
,,,5266000000.0,5266.0,661.174193548387
,395.0,,5266164378.0,5266.0,395.0
,399.0,,5266241514.0,5266.0,399.0
,392.0,,5266461306.0,5266.0,392.0
,386.0,,5266726983.0,5266.0,386.0
,348.0,,5266947399.0,5266.0,348.0
,361.0,,5266980472.0,5266.0,361.0
,,,5267000000.0,5267.0,661.9041095890411
,357.0,,5267012920.0,5267.0,357.0
,370.0,,5267051670.0,5267.0,370.0
,383.0,,5267173024.0,5267.0,383.0
,386.0,,5267289379.0,5267.0,386.0
,395.0,,5267366931.0,5267.0,395.0
,398.0,,5267494795.0,5267.0,398.0
,384.0,,5267605108.0,5267.0,384.0
,384.0,,5267676306.0,5267.0,384.0
,379.0,,5267715629.0,5267.0,379.0
,391.0,,5267760056.0,5267.0,391.0
,379.0,,5267792556.0,5267.0,379.0
,376.0,,5267831410.0,5267.0,376.0
,,,5268000000.0,5268.0,664.9101123595506
,380.0,,5268013649.0,5268.0,380.0
,,,5269000000.0,5269.0,883.9625
,383.0,,5269993077.0,5269.0,383.0
,,,5270000000.0,5270.0,799.6312056737588
,,,5271000000.0,5271.0,689.6279069767442
,392.0,,5271035681.0,5271.0,392.0
,377.0,,5271140368.0,5271.0,377.0
,384.0,,5271211566.0,5271.0,384.0
,366.0,,5271757139.0,5271.0,366.0
,369.0,,5271796098.0,5271.0,369.0
,,,5272000000.0,5272.0,719.5140845070423
,393.0,,5272446410.0,5272.0,393.0
,,,5273000000.0,5273.0,783.3211678832117
,395.0,,5273045056.0,5273.0,395.0
,378.0,,5273286619.0,5273.0,378.0
,359.0,,5273318754.0,5273.0,359.0
,,,5274000000.0,5274.0,764.6766917293234
,,,5275000000.0,5275.0,788.1632653061224
,394.0,,5275978598.0,5275.0,394.0
,,,5276000000.0,5276.0,779.3010752688172
,,,5277000000.0,5277.0,1107.9186046511627
,368.0,,5277546307.0,5277.0,368.0
,,,5278000000.0,5278.0,833.1916666666667
,,,5279000000.0,5279.0,707.486301369863
,380.0,,5279383651.0,5279.0,380.0
,393.0,,5279631776.0,5279.0,393.0
,390.0,,5279746463.0,5279.0,390.0
,,,5280000000.0,5280.0,810.9923664122138
,399.0,,5280082661.0,5280.0,399.0
,376.0,,5280831932.0,5280.0,376.0
,,,5281000000.0,5281.0,742.390977443609
,375.0,,5281542922.0,5281.0,375.0
,394.0,,5281910942.0,5281.0,394.0
,,,5282000000.0,5282.0,662.4683544303797
,394.0,,5282119953.0,5282.0,394.0
,361.0,,5282322453.0,5282.0,361.0
,398.0,,5282537661.0,5282.0,398.0
,347.0,,5282631880.0,5282.0,347.0
,393.0,,5282713703.0,5282.0,393.0
,399.0,,5282928651.0,5282.0,399.0
,,,5283000000.0,5283.0,668.4267515923567
,393.0,,5283054849.0,5283.0,393.0
,378.0,,5283401255.0,5283.0,378.0
,368.0,,5283538755.0,5283.0,368.0
,396.0,,5283671672.0,5283.0,396.0
,388.0,,5283887453.0,5283.0,388.0
,,,5284000000.0,5284.0,679.6574074074074
,359.0,,5284200734.0,5284.0,359.0
,357.0,,5284683964.0,5284.0,357.0
,,,5285000000.0,5285.0,967.0560747663551
,388.0,,5285638391.0,5285.0,388.0
,,,5286000000.0,5286.0,699.8831168831168
,373.0,,5286313026.0,5286.0,373.0
,364.0,,5286357089.0,5286.0,364.0
,383.0,,5286439641.0,5286.0,383.0
,363.0,,5286523078.0,5286.0,363.0
,369.0,,5286826308.0,5286.0,369.0
,393.0,,5286870943.0,5286.0,393.0
,388.0,,5286985891.0,5286.0,388.0
,,,5287000000.0,5287.0,672.0266666666666
,399.0,,5287074797.0,5287.0,399.0
,393.0,,5287406516.0,5287.0,393.0
,384.0,,5287590474.0,5287.0,384.0
,397.0,,5287794485.0,5287.0,397.0
,360.0,,5287832870.0,5287.0,360.0
,379.0,,5287877401.0,5287.0,379.0
,,,5288000000.0,5288.0,789.3015873015873
,385.0,,5288084537.0,5288.0,385.0
,366.0,,5288285631.0,5288.0,366.0
,398.0,,5288358756.0,5288.0,398.0
,375.0,,5288550579.0,5288.0,375.0
,,,5289000000.0,5289.0,995.1958041958042
,,,5290000000.0,5290.0,1064.4113475177305
,,,5291000000.0,5291.0,995.49
,,,5292000000.0,5292.0,921.0438596491229
,,,5293000000.0,5293.0,960.6186440677966
,,,5294000000.0,5294.0,828.92700729927
,,,5295000000.0,5295.0,867.4027777777778
,396.0,,5295772246.0,5295.0,396.0
,,,5296000000.0,5296.0,783.439393939394
,,,5297000000.0,5297.0,739.3758865248227
,355.0,,5297492715.0,5297.0,355.0
,398.0,,5297935423.0,5297.0,398.0
,370.0,,5297949434.0,5297.0,370.0
,,,5298000000.0,5298.0,677.1548387096774
,386.0,,5298294798.0,5298.0,386.0
,361.0,,5298378080.0,5298.0,361.0
,399.0,,5298924590.0,5298.0,399.0
,,,5299000000.0,5299.0,668.0822784810126
,376.0,,5299398132.0,5299.0,376.0
,370.0,,5299714173.0,5299.0,370.0
,379.0,,5299841673.0,5299.0,379.0
,,,5300000000.0,5300.0,670.0454545454545
,397.0,,5300000319.0,5300.0,397.0
,365.0,,5300171309.0,5300.0,365.0
,384.0,,5300291673.0,5300.0,384.0
,362.0,,5300596205.0,5300.0,362.0
,,,5301000000.0,5301.0,868.9
,,,5302000000.0,5302.0,1103.3793103448277
,,,5303000000.0,5303.0,1247.1777777777777
,,,5304000000.0,5304.0,1300.7878787878788
,,,5305000000.0,5305.0,1289.024193548387
,,,5306000000.0,5306.0,1223.639097744361
,,,5307000000.0,5307.0,1430.0655737704917
,,,5308000000.0,5308.0,1277.1941747572816
,,,5309000000.0,5309.0,1257.125
,,,5310000000.0,5310.0,1253.3360655737704
,,,5311000000.0,5311.0,1363.4270833333333
,,,5312000000.0,5312.0,1046.2857142857142
,,,5313000000.0,5313.0,916.538961038961
,,,5314000000.0,5314.0,1003.4344262295082
,,,5315000000.0,5315.0,1274.6940298507463
,,,5316000000.0,5316.0,972.4965986394558
,,,5318000000.0,5318.0,1234.0796460176991
,,,5319000000.0,5319.0,955.9310344827586
,,,5320000000.0,5320.0,865.7662337662338
,,,5321000000.0,5321.0,1199.34
,,,5322000000.0,5322.0,1216.923076923077
,,,5323000000.0,5323.0,949.3708609271523
,,,5324000000.0,5324.0,875.1111111111111
,,,5325000000.0,5325.0,1236.7619047619048
,,,5326000000.0,5326.0,1430.3628318584072
,,,5327000000.0,5327.0,1240.595238095238
,,,5328000000.0,5328.0,1184.2121212121212
,,,5329000000.0,5329.0,1069.9923076923078
,,,5330000000.0,5330.0,1409.8064516129032
,,,5331000000.0,5331.0,1058.5135135135135
,,,5332000000.0,5332.0,866.6623376623377
,,,5333000000.0,5333.0,1217.8666666666666
,,,5334000000.0,5334.0,1140.336
,,,5335000000.0,5335.0,873.922077922078
,,,5336000000.0,5336.0,992.7279411764706
,,,5337000000.0,5337.0,1255.0081300813008
,,,5338000000.0,5338.0,1318.2537313432836
,,,5339000000.0,5339.0,1304.0294117647059
,,,5340000000.0,5340.0,1327.7703703703703
,,,5341000000.0,5341.0,1461.952380952381
,,,5342000000.0,5342.0,1369.155172413793
,,,5343000000.0,5343.0,1195.2992700729926
,,,5344000000.0,5344.0,1360.8
,,,5345000000.0,5345.0,1257.2347826086957
,,,5346000000.0,5346.0,1270.3383458646617
,,,5347000000.0,5347.0,1322.282258064516
,,,5348000000.0,5348.0,1317.9411764705883
,,,5349000000.0,5349.0,1317.1724137931035
,,,5350000000.0,5350.0,1172.3813559322034
,,,5351000000.0,5351.0,2150.6428571428573
,,,5352000000.0,5352.0,886.2147651006711
,,,5353000000.0,5353.0,922.1267605633802
,,,5354000000.0,5354.0,1362.1774193548388
,,,5355000000.0,5355.0,1907.25
,,,5356000000.0,5356.0,1922.13
,,,5357000000.0,5357.0,1706.2
,,,5358000000.0,5358.0,1816.030303030303
,,,5359000000.0,5359.0,1623.676923076923
,,,5360000000.0,5360.0,1621.8125
,,,5361000000.0,5361.0,1928.2888888888888
,,,5362000000.0,5362.0,1786.781512605042
,,,5363000000.0,5363.0,1704.9032258064517
,,,5364000000.0,5364.0,1101.6323529411766
,,,5365000000.0,5365.0,1346.025641025641
,,,5366000000.0,5366.0,1524.8521739130435
,,,5367000000.0,5367.0,1246.6641221374045
,,,5368000000.0,5368.0,1069.3443708609273
,,,5369000000.0,5369.0,1362.8492063492063
,,,5370000000.0,5370.0,1676.01652892562
,,,5371000000.0,5371.0,1873.2168674698796
,,,5372000000.0,5372.0,1602.3533834586467
,,,5373000000.0,5373.0,1529.1454545454546
,,,5374000000.0,5374.0,1471.4352941176471
,,,5375000000.0,5375.0,1728.2761904761905
,,,5376000000.0,5376.0,1545.8962962962962
,,,5377000000.0,5377.0,1519.4793388429753
,,,5378000000.0,5378.0,1775.3240740740741
,,,5379000000.0,5379.0,1524.2764227642276
,,,5380000000.0,5380.0,1084.44
,,,5381000000.0,5381.0,1421.7464788732395
,,,5382000000.0,5382.0,1492.7542372881355
,,,5383000000.0,5383.0,1203.1408450704225
,,,5384000000.0,5384.0,1084.0373134328358
,,,5385000000.0,5385.0,1277.8650793650793
,,,5386000000.0,5386.0,1471.1162790697674
,,,5387000000.0,5387.0,1596.728
,,,5388000000.0,5388.0,1594.2537313432836
,,,5389000000.0,5389.0,1541.1666666666667
,,,5390000000.0,5390.0,1577.6097560975609
,,,5391000000.0,5391.0,1642.8275862068965
,,,5392000000.0,5392.0,1544.6222222222223
,,,5393000000.0,5393.0,1547.9430894308944
,,,5394000000.0,5394.0,1960.4607843137255
,,,5395000000.0,5395.0,1906.1530612244899
,,,5396000000.0,5396.0,1903.763440860215
,,,5397000000.0,5397.0,1703.870588235294
,,,5398000000.0,5398.0,1470.752
,,,5399000000.0,5399.0,1400.2700729927008
,,,5400000000.0,5400.0,1079.5629139072848
,,,5401000000.0,5401.0,1326.8962264150944
,,,5402000000.0,5402.0,1629.2636363636364
,,,5403000000.0,5403.0,1205.360544217687
,,,5404000000.0,5404.0,1210.8840579710145
,,,5405000000.0,5405.0,1221.6868686868686
,,,5406000000.0,5406.0,1569.698275862069
,,,5407000000.0,5407.0,1201.8041958041958
,,,5408000000.0,5408.0,1377.5206611570247
,,,5409000000.0,5409.0,1610.4363636363637
,,,5410000000.0,5410.0,1540.7377049180327
,,,5411000000.0,5411.0,1709.1785714285713
,,,5412000000.0,5412.0,1550.7931034482758
,,,5413000000.0,5413.0,1070.0568181818182
,,,5414000000.0,5414.0,1480.5581395348838
,,,5415000000.0,5415.0,1295.7659574468084
,,,5416000000.0,5416.0,1076.5866666666666
,,,5417000000.0,5417.0,1330.467213114754
,,,5418000000.0,5418.0,1793.8803418803418
,,,5419000000.0,5419.0,1165.8716216216217
,,,5420000000.0,5420.0,1070.3533333333332
,,,5421000000.0,5421.0,1068.5757575757575
,,,5422000000.0,5422.0,1481.6315789473683
,,,5423000000.0,5423.0,1821.3418803418804
,,,5424000000.0,5424.0,1083.2867647058824
,,,5425000000.0,5425.0,1810.340425531915
,,,5426000000.0,5426.0,1887.3979591836735
,,,5427000000.0,5427.0,2009.0229885057472
,,,5428000000.0,5428.0,2095.0
,,,5429000000.0,5429.0,1871.0674157303372
,,,5430000000.0,5430.0,1220.448275862069
,394.0,,5430689707.0,5430.0,394.0
,,,5431000000.0,5431.0,680.7102803738318
,375.0,,5431443301.0,5431.0,375.0
,385.0,,5431517780.0,5431.0,385.0
,382.0,,5431671114.0,5431.0,382.0
,398.0,,5431729291.0,5431.0,398.0
,,,5432000000.0,5432.0,863.1632653061224
,374.0,,5432166426.0,5432.0,374.0
,371.0,,5432222416.0,5432.0,371.0
,381.0,,5432401635.0,5432.0,381.0
,375.0,,5432504916.0,5432.0,375.0
,395.0,,5432512676.0,5432.0,395.0
,394.0,,5432529291.0,5432.0,394.0
,384.0,,5432536895.0,5432.0,384.0
,381.0,,5432544707.0,5432.0,381.0
,372.0,,5432574603.0,5432.0,372.0
,366.0,,5432774864.0,5432.0,366.0
,363.0,,5432800072.0,5432.0,363.0
,,,5433000000.0,5433.0,1669.4788732394366
,373.0,,5433829343.0,5433.0,373.0
,,,5434000000.0,5434.0,1152.2608695652175
,387.0,,5434330385.0,5434.0,387.0
,,,5435000000.0,5435.0,1013.1222222222223
,399.0,,5435281166.0,5435.0,399.0
,390.0,,5435336739.0,5435.0,390.0
,,,5436000000.0,5436.0,787.1138211382114
,,,5437000000.0,5437.0,774.4405594405595
,,,5438000000.0,5438.0,751.0909090909091
,385.0,,5438690646.0,5438.0,385.0
,383.0,,5438713406.0,5438.0,383.0
,,,5439000000.0,5439.0,736.887323943662
,,,5440000000.0,5440.0,770.0
,,,5441000000.0,5441.0,658.960396039604
,397.0,,5441430333.0,5441.0,397.0
,394.0,,5441473875.0,5441.0,394.0
,389.0,,5441894708.0,5441.0,389.0
,382.0,,5441902938.0,5441.0,382.0
,390.0,,5441969188.0,5441.0,390.0
,,,5442000000.0,5442.0,852.3900709219859
,,,5443000000.0,5443.0,813.1971830985915
,364.0,,5443733198.0,5443.0,364.0
,,,5444000000.0,5444.0,894.5373134328358
,397.0,,5444645125.0,5444.0,397.0
,397.0,,5444721219.0,5444.0,397.0
,,,5445000000.0,5445.0,823.0529801324503
,,,5446000000.0,5446.0,814.7933333333333
,,,5447000000.0,5447.0,847.4244604316547
,,,5448000000.0,5448.0,821.9733333333334
,394.0,,5448801428.0,5448.0,394.0
,,,5449000000.0,5449.0,1137.1846153846154
,394.0,,5449408042.0,5449.0,394.0
,,,5450000000.0,5450.0,1646.7102803738317
,391.0,,5450086480.0,5450.0,391.0
,396.0,,5450250855.0,5450.0,396.0
,359.0,,5450679501.0,5450.0,359.0
,,,5451000000.0,5451.0,1277.3557692307693
,370.0,,5451697209.0,5451.0,370.0
,392.0,,5451774032.0,5451.0,392.0
,,,5452000000.0,5452.0,837.6052631578947
,,,5453000000.0,5453.0,828.6776315789474
,,,5454000000.0,5454.0,785.1678321678322
,362.0,,5454705699.0,5454.0,362.0
,387.0,,5454759658.0,5454.0,387.0
,,,5455000000.0,5455.0,829.1184210526316
,,,5456000000.0,5456.0,828.8684210526316
,,,5457000000.0,5457.0,801.9597315436241
,,,5458000000.0,5458.0,778.0461538461539
,350.0,,5458070595.0,5458.0,350.0
,397.0,,5458110648.0,5458.0,397.0
,,,5459000000.0,5459.0,824.3933333333333
,397.0,,5459785023.0,5459.0,397.0
,,,5460000000.0,5460.0,797.0878378378378
,388.0,,5460472367.0,5460.0,388.0
,,,5461000000.0,5461.0,830.7404580152672
,397.0,,5461334919.0,5461.0,397.0
,394.0,,5461429867.0,5461.0,394.0
,362.0,,5461453877.0,5461.0,362.0
,389.0,,5461655023.0,5461.0,389.0
,,,5462000000.0,5462.0,822.3026315789474
,,,5463000000.0,5463.0,839.8506493506494
,,,5464000000.0,5464.0,846.0069444444445
,,,5465000000.0,5465.0,817.3486842105264
,,,5466000000.0,5466.0,834.22
,,,5467000000.0,5467.0,816.7162162162163
,,,5468000000.0,5468.0,834.7210884353741
,,,5469000000.0,5469.0,823.1644736842105
,,,5470000000.0,5470.0,836.8609271523179
,,,5471000000.0,5471.0,860.096
,,,5472000000.0,5472.0,898.6833333333333
,,,5473000000.0,5473.0,848.8636363636364
,398.0,,5473549139.0,5473.0,398.0
,,,5474000000.0,5474.0,869.1481481481482
,,,5475000000.0,5475.0,824.0
,397.0,,5475397524.0,5475.0,397.0
,388.0,,5475558306.0,5475.0,388.0
,381.0,,5475627212.0,5475.0,381.0
,389.0,,5475647472.0,5475.0,389.0
,378.0,,5475812941.0,5475.0,378.0
,386.0,,5475977889.0,5475.0,386.0
,,,5476000000.0,5476.0,669.5443037974684
,380.0,,5476282420.0,5476.0,380.0
,393.0,,5476705441.0,5476.0,393.0
,373.0,,5476749868.0,5476.0,373.0
,360.0,,5476756118.0,5476.0,360.0
,367.0,,5476844712.0,5476.0,367.0
,383.0,,5476888514.0,5476.0,383.0
,383.0,,5476932420.0,5476.0,383.0
,,,5477000000.0,5477.0,674.7638888888889
,384.0,,5477014868.0,5477.0,384.0
,372.0,,5477141014.0,5477.0,372.0
,388.0,,5477179504.0,5477.0,388.0
,354.0,,5477401535.0,5477.0,354.0
,374.0,,5477527889.0,5477.0,374.0
,388.0,,5477743879.0,5477.0,388.0
,368.0,,5477976795.0,5477.0,368.0
,,,5478000000.0,5478.0,964.5968992248062
,399.0,,5478030858.0,5478.0,399.0
,,,5479000000.0,5479.0,966.0704225352113
,,,5480000000.0,5480.0,861.487012987013
,,,5481000000.0,5481.0,928.1007194244604
,,,5482000000.0,5482.0,874.2402597402597
,,,5483000000.0,5483.0,866.8831168831168
,,,5484000000.0,5484.0,865.1533333333333
,,,5485000000.0,5485.0,870.038961038961
,,,5486000000.0,5486.0,860.5354838709677
,,,5487000000.0,5487.0,867.7218543046357
,,,5488000000.0,5488.0,859.3806451612903
,,,5489000000.0,5489.0,857.9675324675325
,,,5490000000.0,5490.0,860.1548387096774
,,,5491000000.0,5491.0,974.0294117647059
,,,5492000000.0,5492.0,866.7354838709678
,,,5493000000.0,5493.0,907.1390728476821
,,,5494000000.0,5494.0,1129.910447761194
,,,5495000000.0,5495.0,871.1168831168832
,,,5496000000.0,5496.0,862.4155844155844
,,,5497000000.0,5497.0,870.0466666666666
,,,5498000000.0,5498.0,866.1363636363636
,,,5499000000.0,5499.0,867.9350649350649
,,,5500000000.0,5500.0,858.9677419354839
,,,5501000000.0,5501.0,902.6573426573426
,,,5502000000.0,5502.0,860.7051282051282
,,,5503000000.0,5503.0,863.8717948717949
,,,5504000000.0,5504.0,871.9271523178808
,,,5505000000.0,5505.0,871.1623376623377
,,,5506000000.0,5506.0,906.0397350993378
,,,5507000000.0,5507.0,863.4635761589404
,,,5508000000.0,5508.0,888.6546762589928
,,,5509000000.0,5509.0,871.3766233766233
,,,5510000000.0,5510.0,856.7662337662338
,,,5511000000.0,5511.0,973.4645669291339
,,,5512000000.0,5512.0,867.2451612903226
,,,5513000000.0,5513.0,862.2838709677419
,,,5514000000.0,5514.0,1053.0071428571428
,,,5515000000.0,5515.0,1359.517543859649
,,,5516000000.0,5516.0,1024.7534246575342
,,,5517000000.0,5517.0,865.7034482758621
,,,5518000000.0,5518.0,877.1161290322581
,,,5519000000.0,5519.0,874.2129032258065
,,,5520000000.0,5520.0,865.1233766233767
,,,5521000000.0,5521.0,905.5104895104895
,,,5522000000.0,5522.0,867.5548387096774
,,,5523000000.0,5523.0,863.8376623376623
,,,5524000000.0,5524.0,859.2
,,,5525000000.0,5525.0,1217.3304347826088
,,,5526000000.0,5526.0,1363.328244274809
,,,5527000000.0,5527.0,1365.225
,,,5528000000.0,5528.0,1332.7345132743362
,,,5529000000.0,5529.0,1125.4405594405594
,,,5530000000.0,5530.0,1085.6754966887418
,,,5531000000.0,5531.0,1154.078947368421
,,,5532000000.0,5532.0,1085.6026490066224
,,,5533000000.0,5533.0,1073.205298013245
,,,5534000000.0,5534.0,1087.3972602739725
,,,5535000000.0,5535.0,1070.0933333333332
,,,5536000000.0,5536.0,1100.28
,,,5537000000.0,5537.0,1067.4436090225563
,,,5538000000.0,5538.0,992.5
,,,5539000000.0,5539.0,1270.5
,,,5540000000.0,5540.0,1235.3333333333333
,,,5541000000.0,5541.0,1152.0093457943926
,,,5542000000.0,5542.0,1088.7631578947369
,,,5543000000.0,5543.0,1080.8940397350993
,,,5544000000.0,5544.0,1126.0071428571428
,,,5545000000.0,5545.0,1057.6887417218543
,,,5546000000.0,5546.0,1081.58
,,,5547000000.0,5547.0,1080.1768707482993
,,,5548000000.0,5548.0,1052.8456375838925
,,,5549000000.0,5549.0,1072.132450331126
,,,5550000000.0,5550.0,1078.2847222222222
,,,5551000000.0,5551.0,2274.731707317073
,,,5552000000.0,5552.0,1717.4333333333334
,,,5553000000.0,5553.0,1090.1192052980132
,,,5554000000.0,5554.0,1077.4545454545455
,,,5555000000.0,5555.0,1072.0198675496688
,,,5556000000.0,5556.0,1081.02
,,,5557000000.0,5557.0,1071.4965986394557
,,,5558000000.0,5558.0,1088.4437086092714
,,,5559000000.0,5559.0,1066.0733333333333
,,,5560000000.0,5560.0,1077.450331125828
,,,5561000000.0,5561.0,1140.6376811594203
,,,5562000000.0,5562.0,1087.5
,,,5563000000.0,5563.0,1353.7391304347825
,,,5564000000.0,5564.0,1362.4117647058824
,,,5565000000.0,5565.0,1080.1192052980132
,,,5566000000.0,5566.0,1071.6556291390727
,,,5567000000.0,5567.0,1085.6891891891892
,,,5568000000.0,5568.0,1062.3933333333334
,,,5569000000.0,5569.0,1078.0466666666666
,,,5570000000.0,5570.0,1066.0529801324503
,,,5571000000.0,5571.0,1167.5079365079366
,,,5572000000.0,5572.0,1077.450331125828
,,,5573000000.0,5573.0,1067.4901960784314
,,,5574000000.0,5574.0,1092.1379310344828
,,,5575000000.0,5575.0,1069.4437086092714
,,,5576000000.0,5576.0,1105.3648648648648
,,,5577000000.0,5577.0,1147.057142857143
,,,5578000000.0,5578.0,1074.150684931507
,,,5579000000.0,5579.0,1079.1184210526317
,,,5580000000.0,5580.0,1073.41059602649
,,,5581000000.0,5581.0,1133.268115942029
,,,5582000000.0,5582.0,1078.3774834437086
,,,5583000000.0,5583.0,1082.532894736842
,,,5584000000.0,5584.0,1070.541095890411
,,,5585000000.0,5585.0,1071.867549668874
,,,5586000000.0,5586.0,1060.993288590604
,,,5587000000.0,5587.0,1086.9597315436242
,,,5588000000.0,5588.0,1083.3866666666668
,,,5589000000.0,5589.0,1072.609271523179
,,,5590000000.0,5590.0,1089.2980132450332
,,,5591000000.0,5591.0,1362.6666666666667
,,,5592000000.0,5592.0,1063.794701986755
,,,5593000000.0,5593.0,1104.9662162162163
,,,5594000000.0,5594.0,1087.5460992907801
,,,5595000000.0,5595.0,1078.953642384106
,,,5596000000.0,5596.0,1064.74
,,,5597000000.0,5597.0,1075.1013513513512
,,,5598000000.0,5598.0,1078.8543046357615
,,,5599000000.0,5599.0,1068.82
,,,5600000000.0,5600.0,1073.450331125828
,,,5601000000.0,5601.0,1246.6323529411766
,,,5602000000.0,5602.0,1086.424836601307
,,,5603000000.0,5603.0,1080.6953642384105
,,,5604000000.0,5604.0,1083.4829931972788
,,,5605000000.0,5605.0,1068.1907894736842
,,,5606000000.0,5606.0,1072.1666666666667
,,,5607000000.0,5607.0,1062.7162162162163
,,,5608000000.0,5608.0,1071.2516556291391
,,,5609000000.0,5609.0,1051.7019867549668
,,,5610000000.0,5610.0,1079.9666666666667
,,,5611000000.0,5611.0,1123.2170542635658
,,,5612000000.0,5612.0,1075.5197368421052
,,,5613000000.0,5613.0,1086.6143790849674
,,,5614000000.0,5614.0,1091.3194444444443
,,,5615000000.0,5615.0,1082.953642384106
,,,5616000000.0,5616.0,1067.5298013245033
,,,5617000000.0,5617.0,1065.1972789115646
,,,5618000000.0,5618.0,1186.3172413793104
,,,5619000000.0,5619.0,1081.364238410596
,,,5620000000.0,5620.0,1083.5562913907286
,,,5621000000.0,5621.0,1150.7801418439717
,,,5622000000.0,5622.0,1081.0933333333332
,,,5623000000.0,5623.0,1075.8278145695365
,,,5624000000.0,5624.0,1084.3809523809523
,,,5625000000.0,5625.0,1080.5364238410596
,,,5626000000.0,5626.0,1070.9933774834437
,,,5627000000.0,5627.0,1103.5874125874127
,,,5628000000.0,5628.0,1261.007874015748
,,,5629000000.0,5629.0,1562.8110236220473
,,,5630000000.0,5630.0,1143.4256756756756
,,,5631000000.0,5631.0,1133.580357142857
,,,5632000000.0,5632.0,1085.6423841059602
,,,5633000000.0,5633.0,1084.62
,,,5634000000.0,5634.0,1072.3517241379311
,,,5635000000.0,5635.0,1076.9403973509934
,,,5636000000.0,5636.0,1133.513698630137
,,,5637000000.0,5637.0,1080.9183673469388
,,,5638000000.0,5638.0,1080.76821192053
,,,5639000000.0,5639.0,1083.2384105960266
,,,5640000000.0,5640.0,1071.2933333333333
,,,5641000000.0,5641.0,1282.936
,,,5642000000.0,5642.0,1092.5592105263158
,,,5643000000.0,5643.0,1071.9013157894738
,,,5644000000.0,5644.0,1103.7535211267605
,,,5645000000.0,5645.0,1068.6711409395973
,,,5646000000.0,5646.0,1082.1266666666668
,,,5647000000.0,5647.0,1074.912162162162
,,,5648000000.0,5648.0,1073.54
,,,5649000000.0,5649.0,1089.7218543046358
,,,5650000000.0,5650.0,1072.682119205298
,,,5651000000.0,5651.0,2092.747252747253
,,,5652000000.0,5652.0,1073.6423841059602
,,,5653000000.0,5653.0,1065.711409395973
,,,5654000000.0,5654.0,1097.7448275862068
,,,5655000000.0,5655.0,1070.1333333333334
,,,5656000000.0,5656.0,1384.610294117647
,,,5657000000.0,5657.0,1083.578231292517
,,,5658000000.0,5658.0,1065.3576158940398
,,,5659000000.0,5659.0,1068.5866666666666
,,,5660000000.0,5660.0,1089.02
,,,5661000000.0,5661.0,1140.2014388489208
,,,5662000000.0,5662.0,1070.625
,,,5663000000.0,5663.0,1065.1447368421052
,,,5664000000.0,5664.0,1069.7297297297298
,,,5665000000.0,5665.0,1072.5033112582782
,,,5666000000.0,5666.0,1083.0733333333333
,,,5667000000.0,5667.0,1218.8292682926829
,,,5668000000.0,5668.0,1596.3916666666667
,,,5669000000.0,5669.0,1193.0275862068966
,,,5670000000.0,5670.0,1072.8807947019868
,,,5671000000.0,5671.0,1238.1818181818182
,,,5672000000.0,5672.0,1084.671052631579
,,,5673000000.0,5673.0,1082.5526315789473
,,,5674000000.0,5674.0,1299.7727272727273
,,,5675000000.0,5675.0,1115.2015503875969
,,,5676000000.0,5676.0,1076.1513157894738
,,,5677000000.0,5677.0,1072.7222222222222
,,,5678000000.0,5678.0,1102.6258503401361
,,,5679000000.0,5679.0,1078.4266666666667
,,,5680000000.0,5680.0,1073.158940397351
,,,5681000000.0,5681.0,1184.674074074074
,,,5682000000.0,5682.0,1075.8079470198675
,,,5683000000.0,5683.0,1077.7218543046358
,,,5684000000.0,5684.0,1073.0684931506848
,,,5685000000.0,5685.0,1087.3466666666666
,,,5686000000.0,5686.0,1083.9735099337747
,,,5687000000.0,5687.0,1080.609589041096
,,,5688000000.0,5688.0,1079.9867549668875
,,,5689000000.0,5689.0,1075.4370860927152
,,,5690000000.0,5690.0,1262.4964539007092
,,,5691000000.0,5691.0,1704.6435643564357
,,,5692000000.0,5692.0,1078.0986842105262
,,,5693000000.0,5693.0,1072.5629139072848
,,,5694000000.0,5694.0,1138.768115942029
,,,5695000000.0,5695.0,1070.841059602649
,,,5696000000.0,5696.0,1063.7417218543046
,,,5697000000.0,5697.0,1065.095238095238
,,,5698000000.0,5698.0,1069.7019867549668
,,,5699000000.0,5699.0,1078.12
,,,5700000000.0,5700.0,1076.0533333333333
,,,5701000000.0,5701.0,1127.758865248227
,,,5702000000.0,5702.0,1061.3533333333332
,,,5703000000.0,5703.0,1082.2066666666667
,,,5704000000.0,5704.0,1051.6756756756756
,,,5705000000.0,5705.0,1084.7666666666667
,,,5706000000.0,5706.0,1057.6184210526317
,,,5707000000.0,5707.0,1077.6824324324325
,,,5708000000.0,5708.0,1085.7814569536424
,,,5709000000.0,5709.0,1102.2312925170068
,,,5710000000.0,5710.0,1083.3841059602648
,,,5711000000.0,5711.0,1151.6615384615384
,,,5712000000.0,5712.0,1084.796052631579
,,,5713000000.0,5713.0,1063.8355263157894
,,,5714000000.0,5714.0,1083.2191780821918
,,,5715000000.0,5715.0,1075.1721854304635
,,,5716000000.0,5716.0,1070.3533333333332
,,,5717000000.0,5717.0,1079.5333333333333
,,,5718000000.0,5718.0,1096.3825503355704
,,,5719000000.0,5719.0,1091.2649006622516
,,,5720000000.0,5720.0,1067.7748344370862
,,,5721000000.0,5721.0,1112.4475524475524
,,,5722000000.0,5722.0,1064.9735099337747
,,,5723000000.0,5723.0,1073.8266666666666
,,,5724000000.0,5724.0,1095.0675675675675
,,,5725000000.0,5725.0,1070.476821192053
,,,5726000000.0,5726.0,1075.8
,,,5727000000.0,5727.0,1082.5734265734266
,,,5728000000.0,5728.0,1078.6133333333332
,,,5729000000.0,5729.0,1070.3112582781457
,,,5730000000.0,5730.0,1086.7066666666667
,,,5731000000.0,5731.0,1150.1716417910447
,,,5732000000.0,5732.0,1077.8618421052631
,,,5733000000.0,5733.0,1072.282894736842
,,,5734000000.0,5734.0,1076.496551724138
,,,5735000000.0,5735.0,1285.3525179856115
,,,5736000000.0,5736.0,1094.5
,,,5737000000.0,5737.0,1083.162162162162
,,,5738000000.0,5738.0,1076.2119205298013
,,,5739000000.0,5739.0,1082.9801324503312
,,,5740000000.0,5740.0,1084.291390728477
,,,5741000000.0,5741.0,1173.7384615384615
,,,5742000000.0,5742.0,1077.5364238410596
,,,5743000000.0,5743.0,1081.0397350993378
,,,5744000000.0,5744.0,1101.1159420289855
,,,5745000000.0,5745.0,1348.861788617886
,,,5746000000.0,5746.0,1558.1484375
,,,5747000000.0,5747.0,1072.8814814814814
,,,5748000000.0,5748.0,1073.5960264900662
,,,5749000000.0,5749.0,1067.1986754966888
,,,5750000000.0,5750.0,1075.2251655629138
,,,5751000000.0,5751.0,2430.5176470588235
,,,5752000000.0,5752.0,1105.6666666666667
,,,5753000000.0,5753.0,1067.7152317880796
,,,5754000000.0,5754.0,1553.611111111111
,,,5755000000.0,5755.0,1068.3133333333333
,,,5756000000.0,5756.0,1078.3576158940398
,,,5757000000.0,5757.0,1081.9662162162163
,,,5758000000.0,5758.0,1078.6026490066224
,,,5759000000.0,5759.0,1063.1986754966888
,,,5760000000.0,5760.0,1062.9072847682119
,,,5761000000.0,5761.0,1180.6304347826087
,,,5762000000.0,5762.0,1067.467105263158
,,,5763000000.0,5763.0,1071.2763157894738
,,,5764000000.0,5764.0,1080.7297297297298
,,,5765000000.0,5765.0,1074.4635761589404
,,,5766000000.0,5766.0,1081.18
,,,5767000000.0,5767.0,1060.8639455782313
,,,5768000000.0,5768.0,1135.4137931034484
,,,5769000000.0,5769.0,1074.84
,,,5770000000.0,5770.0,1054.2119205298013
,,,5771000000.0,5771.0,1118.1317829457364
,,,5772000000.0,5772.0,1087.1721854304635
,,,5773000000.0,5773.0,1077.9013157894738
,,,5774000000.0,5774.0,1076.2739726027398
,,,5775000000.0,5775.0,1073.9
,,,5776000000.0,5776.0,1068.0662251655629
,,,5777000000.0,5777.0,1091.5869565217392
,,,5778000000.0,5778.0,1080.288590604027
,,,5779000000.0,5779.0,1060.2933333333333
,,,5780000000.0,5780.0,1057.6754966887418
,,,5781000000.0,5781.0,1070.048951048951
,,,5782000000.0,5782.0,1082.5973154362416
,,,5783000000.0,5783.0,1068.8947368421052
,,,5784000000.0,5784.0,1073.3783783783783
,,,5785000000.0,5785.0,1065.3266666666666
,,,5786000000.0,5786.0,1092.1333333333334
,,,5787000000.0,5787.0,1068.4324324324325
,,,5788000000.0,5788.0,1052.8145695364237
,,,5789000000.0,5789.0,1076.8211920529802
,,,5790000000.0,5790.0,1088.52
,,,5791000000.0,5791.0,1143.9327731092437
,,,5792000000.0,5792.0,1069.9802631578948
,,,5793000000.0,5793.0,1351.1313868613138
,,,5794000000.0,5794.0,1147.5652173913043
,,,5795000000.0,5795.0,1077.4066666666668
,,,5796000000.0,5796.0,1058.5960264900662
,,,5797000000.0,5797.0,1058.7687074829932
,,,5798000000.0,5798.0,1079.7266666666667
,,,5799000000.0,5799.0,1077.9666666666667
,,,5800000000.0,5800.0,1071.7748344370862
,,,5801000000.0,5801.0,1098.3262411347519
,,,5802000000.0,5802.0,1058.2
,,,5803000000.0,5803.0,1068.5761589403974
,,,5804000000.0,5804.0,1082.2534246575342
,,,5805000000.0,5805.0,1074.0662251655629
,,,5806000000.0,5806.0,1066.953642384106
,,,5807000000.0,5807.0,1124.9724137931034
,,,5808000000.0,5808.0,1074.549668874172
,,,5809000000.0,5809.0,1080.5866666666666
,,,5810000000.0,5810.0,1083.0794701986756
,,,5811000000.0,5811.0,1145.0390625
,,,5812000000.0,5812.0,1067.430463576159
,,,5813000000.0,5813.0,1082.23178807947
,,,5814000000.0,5814.0,1111.2413793103449
,,,5815000000.0,5815.0,1057.569536423841
,,,5816000000.0,5816.0,1073.2013422818793
,,,5817000000.0,5817.0,1077.687074829932
,,,5818000000.0,5818.0,1068.0333333333333
,,,5819000000.0,5819.0,1468.4307692307693
,,,5820000000.0,5820.0,1077.8733333333332
,,,5821000000.0,5821.0,1052.125
,,,5822000000.0,5822.0,1070.8145695364237
,,,5823000000.0,5823.0,1475.5299145299145
,,,5824000000.0,5824.0,2352.598039215686
,,,5825000000.0,5825.0,1642.7954545454545
,,,5826000000.0,5826.0,1596.55223880597
,,,5827000000.0,5827.0,1586.6147540983607
,,,5828000000.0,5828.0,1609.2403100775193
,,,5829000000.0,5829.0,1602.851851851852
,,,5830000000.0,5830.0,1434.2074074074073
,,,5831000000.0,5831.0,1225.6166666666666
,,,5832000000.0,5832.0,1064.5430463576158
,,,5833000000.0,5833.0,1064.7266666666667
,,,5834000000.0,5834.0,1069.1875
,,,5835000000.0,5835.0,1070.1610738255033
,,,5836000000.0,5836.0,1076.76821192053
,,,5837000000.0,5837.0,1086.4932432432433
,,,5838000000.0,5838.0,1060.2133333333334
,,,5839000000.0,5839.0,1063.364238410596
,,,5840000000.0,5840.0,1066.8
,,,5841000000.0,5841.0,1089.6796875
,,,5842000000.0,5842.0,1064.1721854304635
,,,5843000000.0,5843.0,1189.700680272109
,,,5844000000.0,5844.0,1057.6760563380283
,,,5845000000.0,5845.0,1061.3466666666666
,,,5846000000.0,5846.0,1067.9466666666667
,,,5847000000.0,5847.0,1491.4342105263158
,,,5848000000.0,5848.0,1226.3840579710145
,,,5849000000.0,5849.0,1119.8082191780823
,,,5850000000.0,5850.0,1074.9139072847681
,,,5851000000.0,5851.0,2226.5975609756097
,,,5852000000.0,5852.0,1070.8513513513512
,,,5853000000.0,5853.0,1079.5
,,,5854000000.0,5854.0,1071.118881118881
,,,5855000000.0,5855.0,1078.1133333333332
,,,5856000000.0,5856.0,1067.54
,,,5857000000.0,5857.0,1048.312925170068
,,,5858000000.0,5858.0,1083.972972972973
,,,5859000000.0,5859.0,1051.9127516778524
,,,5860000000.0,5860.0,1062.1533333333334
,,,5861000000.0,5861.0,1098.4244604316548
,,,5862000000.0,5862.0,1530.438596491228
,,,5863000000.0,5863.0,1394.5546875
,,,5864000000.0,5864.0,1288.8203125
,,,5865000000.0,5865.0,1125.3576642335765
,,,5866000000.0,5866.0,1090.0533333333333
,,,5867000000.0,5867.0,1070.1597222222222
,,,5868000000.0,5868.0,1067.0860927152319
,,,5869000000.0,5869.0,1071.92
,,,5870000000.0,5870.0,1057.867549668874
,,,5871000000.0,5871.0,1121.6260162601627
,,,5872000000.0,5872.0,1068.3398692810458
,,,5873000000.0,5873.0,1077.7218543046358
,,,5874000000.0,5874.0,1078.6
,,,5875000000.0,5875.0,1075.24
,,,5876000000.0,5876.0,1431.911111111111
,,,5877000000.0,5877.0,1285.1167883211679
,,,5878000000.0,5878.0,1114.6944444444443
,,,5879000000.0,5879.0,1063.8866666666668
,,,5880000000.0,5880.0,1069.728476821192
,,,5881000000.0,5881.0,1129.7372262773722
,,,5882000000.0,5882.0,1059.453947368421
,,,5883000000.0,5883.0,1073.3881578947369
,,,5884000000.0,5884.0,1074.041095890411
,,,5885000000.0,5885.0,1064.6510067114093
,,,5886000000.0,5886.0,1062.609271523179
,,,5887000000.0,5887.0,1063.6351351351352
,,,5888000000.0,5888.0,1069.2733333333333
,,,5889000000.0,5889.0,1061.88
,,,5890000000.0,5890.0,1082.3466666666666
,,,5891000000.0,5891.0,1266.1538461538462
,,,5892000000.0,5892.0,1084.6026490066224
,,,5893000000.0,5893.0,1187.2867132867134
,,,5894000000.0,5894.0,1137.6350364963503
,,,5895000000.0,5895.0,1061.5
,,,5896000000.0,5896.0,1072.6953642384105
,,,5897000000.0,5897.0,1073.4931506849316
,,,5898000000.0,5898.0,1074.1466666666668
,,,5899000000.0,5899.0,1068.8609271523178
,,,5900000000.0,5900.0,1065.221476510067
,,,5901000000.0,5901.0,1141.113475177305
,,,5902000000.0,5902.0,1061.18
,,,5903000000.0,5903.0,1079.6933333333334
,,,5904000000.0,5904.0,1071.3430656934306
,,,5905000000.0,5905.0,1079.841059602649
,,,5906000000.0,5906.0,1071.0133333333333
,,,5907000000.0,5907.0,1076.1768707482993
,,,5908000000.0,5908.0,1156.591836734694
,,,5909000000.0,5909.0,1082.0268456375838
,,,5910000000.0,5910.0,1085.1666666666667
,,,5911000000.0,5911.0,1163.9606299212599
,,,5912000000.0,5912.0,1067.4834437086092
,,,5913000000.0,5913.0,1075.9470198675497
,,,5914000000.0,5914.0,1069.3172413793104
,,,5915000000.0,5915.0,1074.8733333333332
,,,5916000000.0,5916.0,1067.7986577181207
,,,5917000000.0,5917.0,1081.9183673469388
,,,5918000000.0,5918.0,1074.32
,,,5919000000.0,5919.0,1073.7666666666667
,,,5920000000.0,5920.0,1098.6216216216217
,,,5921000000.0,5921.0,1257.781954887218
,,,5922000000.0,5922.0,1077.9006622516556
,,,5923000000.0,5923.0,1076.9801324503312
,,,5924000000.0,5924.0,1068.9931506849316
,,,5925000000.0,5925.0,1078.2
,,,5926000000.0,5926.0,1068.0266666666666
,,,5927000000.0,5927.0,1105.2237762237762
,,,5928000000.0,5928.0,1095.904761904762
,,,5929000000.0,5929.0,1082.0469798657718
,,,5930000000.0,5930.0,1065.7266666666667
,,,5931000000.0,5931.0,1105.8863636363637
,,,5932000000.0,5932.0,1080.5827814569536
,,,5933000000.0,5933.0,1066.569536423841
,,,5934000000.0,5934.0,1066.2
,,,5935000000.0,5935.0,1078.3866666666668
,,,5936000000.0,5936.0,1071.74
,,,5937000000.0,5937.0,1104.048275862069
,,,5938000000.0,5938.0,1061.78
,,,5939000000.0,5939.0,1058.2066666666667
,,,5940000000.0,5940.0,1534.871794871795
,,,5941000000.0,5941.0,1553.4134615384614
,,,5942000000.0,5942.0,1091.7019867549668
,,,5943000000.0,5943.0,1061.0266666666666
,,,5944000000.0,5944.0,1098.3478260869565
,,,5945000000.0,5945.0,1094.6040268456377
,,,5946000000.0,5946.0,1514.6439393939395
,,,5947000000.0,5947.0,1069.2585034013605
,,,5948000000.0,5948.0,1065.1133333333332
,,,5949000000.0,5949.0,1069.9006622516556
,,,5950000000.0,5950.0,1072.364238410596
,,,5951000000.0,5951.0,2069.4725274725274
,,,5952000000.0,5952.0,1088.8684210526317
,,,5953000000.0,5953.0,1079.8157894736842
,,,5954000000.0,5954.0,1085.9246575342465
,,,5955000000.0,5955.0,1072.7266666666667
,,,5956000000.0,5956.0,1059.2847682119204
,,,5957000000.0,5957.0,1056.312925170068
,,,5958000000.0,5958.0,1083.0397350993378
,,,5959000000.0,5959.0,1078.4
,,,5960000000.0,5960.0,1087.7297297297298
,,,5961000000.0,5961.0,1116.8714285714286
,,,5962000000.0,5962.0,1077.1523178807947
,,,5963000000.0,5963.0,1201.1608391608393
,,,5964000000.0,5964.0,1073.530612244898
,,,5965000000.0,5965.0,1069.6066666666666
,,,5966000000.0,5966.0,1063.16
,,,5967000000.0,5967.0,1068.9183673469388
,,,5968000000.0,5968.0,1068.2333333333333
,,,5969000000.0,5969.0,1085.98
,,,5970000000.0,5970.0,1083.5430463576158
,,,5971000000.0,5971.0,1203.9765625
,,,5972000000.0,5972.0,1077.5960264900662
,,,5973000000.0,5973.0,1088.9735099337747
,,,5974000000.0,5974.0,1075.1156462585034
,,,5975000000.0,5975.0,1086.4666666666667
,,,5976000000.0,5976.0,1072.3311258278145
,,,5977000000.0,5977.0,1111.0074626865671
,,,5978000000.0,5978.0,1171.9448275862069
,,,5979000000.0,5979.0,1077.6556291390727
,,,5980000000.0,5980.0,1055.2733333333333
,,,5981000000.0,5981.0,1130.7246376811595
,,,5982000000.0,5982.0,1077.1045751633987
,,,5983000000.0,5983.0,1078.4172185430464
,,,5984000000.0,5984.0,1158.4214285714286
,,,5985000000.0,5985.0,1064.6066666666666
,,,5986000000.0,5986.0,1057.1192052980132
,,,5987000000.0,5987.0,1068.5241379310344
,,,5988000000.0,5988.0,1067.4
,,,5989000000.0,5989.0,1071.1523178807947
,,,5990000000.0,5990.0,1079.8211920529802
,,,5991000000.0,5991.0,1151.8333333333333
,,,5992000000.0,5992.0,1077.9933774834437
,,,5993000000.0,5993.0,1072.842105263158
,,,5994000000.0,5994.0,1090.2357142857143
,,,5995000000.0,5995.0,1072.38
,,,5996000000.0,5996.0,1059.4966887417218
,,,5997000000.0,5997.0,1080.0344827586207
,,,5998000000.0,5998.0,1101.2666666666667
,,,5999000000.0,5999.0,1073.23178807947
,,,6000000000.0,6000.0,1074.56
,,,6001000000.0,6001.0,1102.7062937062938
,,,6002000000.0,6002.0,1078.887417218543
,,,6003000000.0,6003.0,1075.0728476821191
,,,6004000000.0,6004.0,1069.2191780821918
,,,6005000000.0,6005.0,1084.8940397350993
,,,6006000000.0,6006.0,1063.0333333333333
,,,6007000000.0,6007.0,1225.7769784172663
,,,6008000000.0,6008.0,1087.4238410596026
,,,6009000000.0,6009.0,1082.6026490066224
,,,6010000000.0,6010.0,1073.0066666666667
,,,6011000000.0,6011.0,1147.5968992248063
,,,6012000000.0,6012.0,1075.453947368421
,,,6013000000.0,6013.0,1074.342105263158
,,,6014000000.0,6014.0,1071.8689655172413
,,,6015000000.0,6015.0,1073.2847682119204
,,,6016000000.0,6016.0,1065.98
,,,6017000000.0,6017.0,1076.4295774647887
,,,6018000000.0,6018.0,1597.8290598290598
,,,6019000000.0,6019.0,1386.051094890511
,,,6020000000.0,6020.0,1090.9266666666667
,,,6021000000.0,6021.0,1141.0806451612902
,,,6022000000.0,6022.0,1082.1184210526317
,,,6023000000.0,6023.0,1140.349315068493
,,,6024000000.0,6024.0,1077.5342465753424
,,,6025000000.0,6025.0,1066.1333333333334
,,,6026000000.0,6026.0,1073.2266666666667
,,,6027000000.0,6027.0,1104.9366197183099
,,,6028000000.0,6028.0,1080.3741496598639
,,,6029000000.0,6029.0,1072.2251655629138
,,,6030000000.0,6030.0,1081.2
,,,6031000000.0,6031.0,1109.9922480620155
,,,6032000000.0,6032.0,1060.7615894039734
,,,6033000000.0,6033.0,1078.6513157894738
,,,6034000000.0,6034.0,1074.7862068965517
,,,6035000000.0,6035.0,1064.8266666666666
,,,6036000000.0,6036.0,1062.3509933774835
,,,6037000000.0,6037.0,1065.0748299319728
,,,6038000000.0,6038.0,1087.1866666666667
,,,6039000000.0,6039.0,1080.087837837838
,,,6040000000.0,6040.0,1079.3466666666666
,,,6041000000.0,6041.0,1110.6153846153845
,,,6042000000.0,6042.0,1079.3333333333333
,,,6043000000.0,6043.0,1075.1066666666666
,,,6044000000.0,6044.0,1086.9929577464789
,,,6045000000.0,6045.0,1064.8344370860927
,,,6046000000.0,6046.0,1072.9337748344371
,,,6047000000.0,6047.0,1151.840579710145
,,,6048000000.0,6048.0,1306.8489208633093
,,,6049000000.0,6049.0,1066.8
,,,6050000000.0,6050.0,1089.3266666666666
,,,6051000000.0,6051.0,2246.6354166666665
,,,6052000000.0,6052.0,1068.2847682119204
,,,6053000000.0,6053.0,1082.9013157894738
,,,6054000000.0,6054.0,1076.8896551724138
,,,6055000000.0,6055.0,1058.8476821192053
,,,6056000000.0,6056.0,1069.0533333333333
,,,6057000000.0,6057.0,1082.5405405405406
,,,6058000000.0,6058.0,1074.8666666666666
,,,6059000000.0,6059.0,1071.9
,,,6060000000.0,6060.0,1064.2733333333333
,,,6061000000.0,6061.0,1115.970802919708
,,,6062000000.0,6062.0,1076.2105263157894
,,,6063000000.0,6063.0,1080.4144736842106
,,,6064000000.0,6064.0,1077.041095890411
,,,6065000000.0,6065.0,1102.25
,,,6066000000.0,6066.0,1077.9533333333334
,,,6067000000.0,6067.0,1078.6462585034014
,,,6068000000.0,6068.0,1070.84
,,,6069000000.0,6069.0,1063.64
,,,6070000000.0,6070.0,1148.393103448276
,,,6071000000.0,6071.0,1157.6461538461538
,,,6072000000.0,6072.0,1066.5866666666666
,,,6073000000.0,6073.0,1063.8947368421052
,,,6074000000.0,6074.0,1067.5277777777778
,,,6075000000.0,6075.0,1073.94
,,,6076000000.0,6076.0,1075.2185430463576
,,,6077000000.0,6077.0,1083.9929577464789
,,,6078000000.0,6078.0,1107.4324324324325
,,,6079000000.0,6079.0,1079.0662251655629
,,,6080000000.0,6080.0,1067.18
,,,6081000000.0,6081.0,1078.887323943662
,,,6082000000.0,6082.0,1223.361111111111
,,,6083000000.0,6083.0,1080.0657894736842
,,,6084000000.0,6084.0,1064.734693877551
,,,6085000000.0,6085.0,1067.22
,,,6086000000.0,6086.0,1086.0533333333333
,,,6087000000.0,6087.0,1063.1156462585034
,,,6088000000.0,6088.0,1066.08
,,,6089000000.0,6089.0,1061.6533333333334
,,,6090000000.0,6090.0,1069.9530201342282
,,,6091000000.0,6091.0,1233.788990825688
,,,6092000000.0,6092.0,1067.8145695364237
,,,6093000000.0,6093.0,1079.98
,,,6094000000.0,6094.0,1068.5
,,,6095000000.0,6095.0,1164.446153846154
,,,6096000000.0,6096.0,1649.1138211382113
,,,6097000000.0,6097.0,1255.1349206349207
,,,6098000000.0,6098.0,1089.5785714285714
,,,6099000000.0,6099.0,1061.0794701986756
,,,6100000000.0,6100.0,1061.728476821192
,,,6101000000.0,6101.0,1108.437037037037
,,,6102000000.0,6102.0,1067.2781456953642
,,,6103000000.0,6103.0,1078.0993377483444
,,,6104000000.0,6104.0,1069.2635135135135
,,,6105000000.0,6105.0,1081.3866666666668
,,,6106000000.0,6106.0,1590.3720930232557
,,,6107000000.0,6107.0,1070.2721088435374
,,,6108000000.0,6108.0,1064.3708609271523
,,,6109000000.0,6109.0,1074.74
,,,6110000000.0,6110.0,1054.8013245033112
,,,6111000000.0,6111.0,1186.8655462184875
,,,6112000000.0,6112.0,1053.7152317880796
,,,6113000000.0,6113.0,1079.7
,,,6114000000.0,6114.0,1071.909090909091
,,,6115000000.0,6115.0,1073.18
,,,6116000000.0,6116.0,1061.0794701986756
,,,6117000000.0,6117.0,1071.8851351351352
,,,6118000000.0,6118.0,1065.390728476821
,,,6119000000.0,6119.0,1076.3666666666666
,,,6120000000.0,6120.0,1072.8866666666668
,,,6121000000.0,6121.0,1146.5107913669065
,,,6122000000.0,6122.0,1063.205298013245
,,,6123000000.0,6123.0,1070.5723684210527
,,,6124000000.0,6124.0,1077.0555555555557
,,,6125000000.0,6125.0,1074.7417218543046
,,,6126000000.0,6126.0,1079.7466666666667
,,,6127000000.0,6127.0,1126.6363636363637
,,,6128000000.0,6128.0,1051.6554054054054
,,,6129000000.0,6129.0,1164.5069444444443
,,,6130000000.0,6130.0,1074.7019867549668
,,,6131000000.0,6131.0,1172.15503875969
,,,6132000000.0,6132.0,1077.703947368421
,,,6133000000.0,6133.0,1075.7880794701987
,,,6134000000.0,6134.0,1091.2015503875969
,,,6135000000.0,6135.0,1581.8064516129032
,,,6136000000.0,6136.0,1290.404255319149
,,,6137000000.0,6137.0,1066.6985294117646
,,,6138000000.0,6138.0,1054.4900662251655
,,,6139000000.0,6139.0,1052.6133333333332
,,,6140000000.0,6140.0,1069.36
,,,6141000000.0,6141.0,1224.040650406504
,,,6142000000.0,6142.0,1121.1301369863013
,,,6143000000.0,6143.0,1083.9266666666667
,,,6144000000.0,6144.0,1096.7304964539007
,,,6145000000.0,6145.0,1073.782894736842
,,,6146000000.0,6146.0,1072.6315789473683
,,,6147000000.0,6147.0,1071.2905405405406
,,,6148000000.0,6148.0,1080.2133333333334
,,,6149000000.0,6149.0,1071.2027027027027
,,,6150000000.0,6150.0,1062.9266666666667
,,,6151000000.0,6151.0,2247.511111111111
,,,6152000000.0,6152.0,1076.1655629139073
,,,6153000000.0,6153.0,1067.8741721854306
,,,6154000000.0,6154.0,1091.3076923076924
,,,6155000000.0,6155.0,1076.5333333333333
,,,6156000000.0,6156.0,1054.158940397351
,,,6157000000.0,6157.0,1078.412162162162
,,,6158000000.0,6158.0,1072.268456375839
,,,6159000000.0,6159.0,1055.4295302013422
,,,6160000000.0,6160.0,1086.2847682119204
,,,6161000000.0,6161.0,1099.0851063829787
,,,6162000000.0,6162.0,1079.1523178807947
,,,6163000000.0,6163.0,1066.5960264900662
,,,6164000000.0,6164.0,1067.2925170068027
,,,6165000000.0,6165.0,1082.722972972973
,,,6166000000.0,6166.0,1078.5133333333333
,,,6167000000.0,6167.0,1071.1013513513512
,,,6168000000.0,6168.0,1072.28
,,,6169000000.0,6169.0,1135.623287671233
,,,6170000000.0,6170.0,1315.2028985507247
,,,6171000000.0,6171.0,1262.2125984251968
,,,6172000000.0,6172.0,1084.7483443708609
,,,6173000000.0,6173.0,1061.1
,,,6174000000.0,6174.0,1090.9241379310345
,,,6175000000.0,6175.0,1066.794701986755
,,,6176000000.0,6176.0,1082.1333333333334
,,,6177000000.0,6177.0,1124.062937062937
,,,6178000000.0,6178.0,1163.7876712328766
,,,6179000000.0,6179.0,1081.9133333333334
,,,6180000000.0,6180.0,1066.0866666666666
,,,6181000000.0,6181.0,1089.5704225352113
,,,6182000000.0,6182.0,1083.3552631578948
,,,6183000000.0,6183.0,1075.4238410596026
,,,6184000000.0,6184.0,1067.2635135135135
,,,6185000000.0,6185.0,1076.6333333333334
,,,6186000000.0,6186.0,1066.12
,,,6187000000.0,6187.0,1069.2432432432433
,,,6188000000.0,6188.0,1226.7887323943662
,,,6189000000.0,6189.0,1066.6
,,,6190000000.0,6190.0,1068.4722222222222
,,,6191000000.0,6191.0,1146.0
,,,6192000000.0,6192.0,1760.1333333333334
,,,6193000000.0,6193.0,1216.4453781512605
,385.0,,6193479992.0,6193.0,385.0
,,,6194000000.0,6194.0,660.7391304347826
,390.0,,6194083638.0,6194.0,390.0
,352.0,,6194171710.0,6194.0,352.0
,374.0,,6194209419.0,6194.0,374.0
,380.0,,6194215721.0,6194.0,380.0
,387.0,,6194419367.0,6194.0,387.0
,372.0,,6194457544.0,6194.0,372.0
,387.0,,6194841033.0,6194.0,387.0
,367.0,,6194930252.0,6194.0,367.0
,,,6195000000.0,6195.0,664.1075949367089
,351.0,,6195306294.0,6195.0,351.0
,365.0,,6195395252.0,6195.0,365.0
,391.0,,6195483742.0,6195.0,391.0
,381.0,,6195700252.0,6195.0,381.0
,392.0,,6195826606.0,6195.0,392.0
,390.0,,6195870669.0,6195.0,390.0
,,,6196000000.0,6196.0,657.0891719745223
,354.0,,6196074575.0,6196.0,354.0
,398.0,,6196640200.0,6196.0,398.0
,375.0,,6196722752.0,6196.0,375.0
,378.0,,6196767127.0,6196.0,378.0
,,,6197000000.0,6197.0,666.2662337662338
,390.0,,6197027336.0,6197.0,390.0
,371.0,,6197072492.0,6197.0,371.0
,380.0,,6197404471.0,6197.0,380.0
,390.0,,6197448950.0,6197.0,390.0
,393.0,,6197581971.0,6197.0,393.0
,389.0,,6197652596.0,6197.0,389.0
,384.0,,6197697075.0,6197.0,384.0
,398.0,,6197742127.0,6197.0,398.0
,382.0,,6197786555.0,6197.0,382.0
,,,6198000000.0,6198.0,670.1019108280254
,370.0,,6198041502.0,6198.0,370.0
,396.0,,6198213638.0,6198.0,396.0
,389.0,,6198251190.0,6198.0,389.0
,385.0,,6198295721.0,6198.0,385.0
,367.0,,6198423221.0,6198.0,367.0
,359.0,,6198505357.0,6198.0,359.0
,361.0,,6198665825.0,6198.0,361.0
,398.0,,6198704992.0,6198.0,398.0
,378.0,,6198881919.0,6198.0,378.0
,,,6199000000.0,6199.0,657.7834394904459
,352.0,,6199167909.0,6199.0,352.0
,375.0,,6199295461.0,6199.0,375.0
,396.0,,6199460461.0,6199.0,396.0
,397.0,,6199726659.0,6199.0,397.0
,374.0,,6199893065.0,6199.0,374.0
,398.0,,6199937492.0,6199.0,398.0
,,,6200000000.0,6200.0,654.5031847133758
,346.0,,6200059315.0,6200.0,346.0
,391.0,,6200097701.0,6200.0,391.0
,365.0,,6200135774.0,6200.0,365.0
,398.0,,6200595357.0,6200.0,398.0
,357.0,,6200672024.0,6200.0,357.0
,389.0,,6200716451.0,6200.0,389.0
,394.0,,6200754524.0,6200.0,394.0
,377.0,,6200925878.0,6200.0,377.0
,374.0,,6200969940.0,6200.0,374.0
,,,6201000000.0,6201.0,693.6979865771812
,396.0,,6201659420.0,6201.0,396.0
,,,6202000000.0,6202.0,668.5316455696203
,371.0,,6202090982.0,6202.0,371.0
,390.0,,6202903534.0,6202.0,390.0
,,,6203000000.0,6203.0,672.0584415584416
,370.0,,6203152493.0,6203.0,370.0
,393.0,,6203350930.0,6203.0,393.0
,389.0,,6203594263.0,6203.0,389.0
,392.0,,6203677441.0,6203.0,392.0
,370.0,,6203716295.0,6203.0,370.0
,383.0,,6203799211.0,6203.0,383.0
,397.0,,6203920826.0,6203.0,397.0
,,,6204000000.0,6204.0,665.7792207792207
,359.0,,6204086763.0,6204.0,359.0
,394.0,,6204176034.0,6204.0,394.0
,354.0,,6204303014.0,6204.0,354.0
,381.0,,6204347128.0,6204.0,381.0
,396.0,,6204505461.0,6204.0,396.0
,383.0,,6204606034.0,6204.0,383.0
,354.0,,6204745097.0,6204.0,354.0
,386.0,,6204834107.0,6204.0,386.0
,,,6205000000.0,6205.0,665.7898089171974
,395.0,,6205017857.0,6205.0,395.0
,383.0,,6205062076.0,6205.0,383.0
,363.0,,6205195670.0,6205.0,363.0
,364.0,,6205239524.0,6205.0,364.0
,363.0,,6205482857.0,6205.0,363.0
,345.0,,6205616503.0,6205.0,345.0
,351.0,,6205660618.0,6205.0,351.0
,389.0,,6205749993.0,6205.0,389.0
,392.0,,6205871295.0,6205.0,392.0
,,,6206000000.0,6206.0,657.4713375796179
,356.0,,6206329628.0,6206.0,356.0
,361.0,,6206545982.0,6206.0,361.0
,393.0,,6206673639.0,6206.0,393.0
,393.0,,6206807024.0,6206.0,393.0
,387.0,,6206889576.0,6206.0,387.0
,376.0,,6206927597.0,6206.0,376.0
,382.0,,6206972441.0,6206.0,382.0
,,,6207000000.0,6207.0,679.5909090909091
,387.0,,6207307285.0,6207.0,387.0
,367.0,,6207778170.0,6207.0,367.0
,384.0,,6207922910.0,6207.0,384.0
,,,6208000000.0,6208.0,653.9615384615385
,383.0,,6208055201.0,6208.0,383.0
,381.0,,6208276243.0,6208.0,381.0
,399.0,,6208453170.0,6208.0,399.0
,360.0,,6208491712.0,6208.0,360.0
,380.0,,6208704004.0,6208.0,380.0
,391.0,,6208731868.0,6208.0,391.0
,,,6209000000.0,6209.0,671.0189873417721
,385.0,,6209014576.0,6209.0,385.0
,387.0,,6209053066.0,6209.0,387.0
,386.0,,6209534629.0,6209.0,386.0
,367.0,,6209623743.0,6209.0,367.0
,392.0,,6209662024.0,6209.0,392.0
,393.0,,6209700358.0,6209.0,393.0
,,,6210000000.0,6210.0,678.6178343949044
,377.0,,6210048795.0,6210.0,377.0
,382.0,,6210131347.0,6210.0,382.0
,390.0,,6210257806.0,6210.0,390.0
,351.0,,6210428535.0,6210.0,351.0
,389.0,,6210588222.0,6210.0,389.0
,379.0,,6210670306.0,6210.0,379.0
,,,6211000000.0,6211.0,729.0948905109489
,370.0,,6211540150.0,6211.0,370.0
,397.0,,6211666400.0,6211.0,397.0
,367.0,,6211908900.0,6211.0,367.0
,397.0,,6211997493.0,6211.0,397.0
,,,6212000000.0,6212.0,684.1448275862069
,396.0,,6212086035.0,6212.0,396.0
,380.0,,6212460931.0,6212.0,380.0
,,,6213000000.0,6213.0,820.3561643835617
,398.0,,6213835202.0,6213.0,398.0
,393.0,,6213873431.0,6213.0,393.0
,381.0,,6213917910.0,6213.0,381.0
,,,6214000000.0,6214.0,667.6598639455782
,390.0,,6214000306.0,6214.0,390.0
,370.0,,6214101139.0,6214.0,370.0
,372.0,,6214183692.0,6214.0,372.0
,371.0,,6214227546.0,6214.0,371.0
,369.0,,6214626608.0,6214.0,369.0
,,,6215000000.0,6215.0,654.8846153846154
,378.0,,6215358483.0,6215.0,378.0
,369.0,,6215485254.0,6215.0,369.0
,390.0,,6215523431.0,6215.0,390.0
,369.0,,6215606088.0,6215.0,369.0
,394.0,,6215612442.0,6215.0,394.0
,399.0,,6215650775.0,6215.0,399.0
,387.0,,6215695150.0,6215.0,387.0
,383.0,,6215777858.0,6215.0,383.0
,378.0,,6215943588.0,6215.0,378.0
,,,6216000000.0,6216.0,661.3962264150944
,394.0,,6216197650.0,6216.0,394.0
,381.0,,6216374994.0,6216.0,381.0
,386.0,,6216412806.0,6216.0,386.0
,363.0,,6216690359.0,6216.0,363.0
,376.0,,6216740775.0,6216.0,376.0
,385.0,,6216785150.0,6216.0,385.0
,399.0,,6216867598.0,6216.0,399.0
,371.0,,6216911713.0,6216.0,371.0
,364.0,,6216999734.0,6216.0,364.0
,,,6217000000.0,6217.0,896.8333333333334
,392.0,,6217087806.0,6217.0,392.0
,392.0,,6217342650.0,6217.0,392.0
,366.0,,6217515254.0,6217.0,366.0
,399.0,,6217720359.0,6217.0,399.0
,,,6218000000.0,6218.0,667.891719745223
,393.0,,6218324942.0,6218.0,393.0
,350.0,,6218369525.0,6218.0,350.0
,386.0,,6218954421.0,6218.0,386.0
,398.0,,6218960880.0,6218.0,398.0
,387.0,,6218999734.0,6218.0,387.0
,,,6219000000.0,6219.0,1120.7625899280577
,393.0,,6219104109.0,6219.0,393.0
,394.0,,6219171661.0,6219.0,394.0
,396.0,,6219584473.0,6219.0,396.0
,396.0,,6219622703.0,6219.0,396.0
,394.0,,6219761921.0,6219.0,394.0
,361.0,,6219966869.0,6219.0,361.0
,,,6220000000.0,6220.0,667.3949044585987
,353.0,,6220547546.0,6220.0,353.0
,369.0,,6220597390.0,6220.0,369.0
,391.0,,6220641661.0,6220.0,391.0
,398.0,,6220724473.0,6220.0,398.0
,395.0,,6220807078.0,6220.0,395.0
,394.0,,6220979005.0,6220.0,394.0
,,,6221000000.0,6221.0,691.9931506849315
,384.0,,6221112859.0,6221.0,384.0
,386.0,,6221151140.0,6221.0,386.0
,386.0,,6221249578.0,6221.0,386.0
,392.0,,6221494474.0,6221.0,392.0
,397.0,,6221538901.0,6221.0,397.0
,396.0,,6221711244.0,6221.0,396.0
,395.0,,6221749682.0,6221.0,395.0
,374.0,,6221877130.0,6221.0,374.0
,376.0,,6221920828.0,6221.0,376.0
,,,6222000000.0,6222.0,677.5095541401274
,380.0,,6222193067.0,6222.0,380.0
,370.0,,6222397234.0,6222.0,370.0
,396.0,,6222818797.0,6222.0,396.0
,,,6223000000.0,6223.0,660.828025477707
,359.0,,6223401245.0,6223.0,359.0
,391.0,,6223483536.0,6223.0,391.0
,381.0,,6223872182.0,6223.0,381.0
,374.0,,6223916401.0,6223.0,374.0
,,,6224000000.0,6224.0,668.8181818181819
,397.0,,6224043849.0,6224.0,397.0
,370.0,,6224444995.0,6224.0,370.0
,376.0,,6224599630.0,6224.0,376.0
,391.0,,6224676766.0,6224.0,391.0
,386.0,,6224936661.0,6224.0,386.0
,,,6225000000.0,6225.0,663.2993630573249
,367.0,,6225152182.0,6225.0,367.0
,380.0,,6225240516.0,6225.0,380.0
,378.0,,6225323068.0,6225.0,378.0
,395.0,,6225711349.0,6225.0,395.0
,371.0,,6225882287.0,6225.0,371.0
,,,6226000000.0,6226.0,662.9044585987261
,373.0,,6226099109.0,6226.0,373.0
,375.0,,6226181922.0,6226.0,375.0
,366.0,,6226309005.0,6226.0,366.0
,371.0,,6226442339.0,6226.0,371.0
,370.0,,6226614057.0,6226.0,370.0
,373.0,,6226652599.0,6226.0,373.0
,352.0,,6226697026.0,6226.0,352.0
,379.0,,6226862860.0,6226.0,379.0
,386.0,,6226907078.0,6226.0,386.0
,383.0,,6226951349.0,6226.0,383.0
,,,6227000000.0,6227.0,689.2847682119206
,391.0,,6227154526.0,6227.0,391.0
,377.0,,6227701349.0,6227.0,377.0
,384.0,,6227784370.0,6227.0,384.0
,,,6228000000.0,6228.0,658.4871794871794
,376.0,,6228274058.0,6228.0,376.0
,393.0,,6228528641.0,6228.0,393.0
,398.0,,6228661922.0,6228.0,398.0
,378.0,,6228782808.0,6228.0,378.0
,393.0,,6228827391.0,6228.0,393.0
,361.0,,6228871766.0,6228.0,361.0
,,,6229000000.0,6229.0,665.7452229299363
,388.0,,6229869579.0,6229.0,388.0
,,,6230000000.0,6230.0,664.1656050955414
,386.0,,6230067912.0,6230.0,386.0
,395.0,,6230074006.0,6230.0,395.0
,392.0,,6230201089.0,6230.0,392.0
,398.0,,6230278277.0,6230.0,398.0
,379.0,,6230406818.0,6230.0,379.0
,381.0,,6230534474.0,6230.0,381.0
,361.0,,6230622808.0,6230.0,361.0
,378.0,,6230712027.0,6230.0,378.0
,388.0,,6230851245.0,6230.0,388.0
,395.0,,6230935464.0,6230.0,395.0
,373.0,,6230979787.0,6230.0,373.0
,,,6231000000.0,6231.0,692.8188405797101
,355.0,,6231537339.0,6231.0,355.0
,374.0,,6231739943.0,6231.0,374.0
,385.0,,6231867027.0,6231.0,385.0
,382.0,,6231905568.0,6231.0,382.0
,369.0,,6231987964.0,6231.0,369.0
,,,6232000000.0,6232.0,660.8227848101266
,397.0,,6232285777.0,6232.0,397.0
,375.0,,6232552131.0,6232.0,375.0
,399.0,,6232635048.0,6232.0,399.0
,387.0,,6232793225.0,6232.0,387.0
,392.0,,6232831298.0,6232.0,392.0
,,,6233000000.0,6233.0,673.7324840764331
,343.0,,6233211141.0,6233.0,343.0
,374.0,,6233249371.0,6233.0,374.0
,396.0,,6233491141.0,6233.0,396.0
,399.0,,6233756558.0,6233.0,399.0
,354.0,,6233876923.0,6233.0,354.0
,396.0,,6233945985.0,6233.0,396.0
,,,6234000000.0,6234.0,743.1486486486486
,396.0,,6234193694.0,6234.0,396.0
,399.0,,6234238329.0,6234.0,399.0
,384.0,,6234281975.0,6234.0,384.0
,385.0,,6234402756.0,6234.0,385.0
,396.0,,6234529319.0,6234.0,396.0
,385.0,,6234740881.0,6234.0,385.0
,397.0,,6234824058.0,6234.0,397.0
,370.0,,6234907079.0,6234.0,370.0
,,,6235000000.0,6235.0,665.6433121019109
,372.0,,6235606819.0,6235.0,372.0
,393.0,,6235945308.0,6235.0,393.0
,,,6236000000.0,6236.0,674.3630573248407
,383.0,,6236110881.0,6236.0,383.0
,383.0,,6236160829.0,6236.0,383.0
,399.0,,6236256298.0,6236.0,399.0
,398.0,,6236333277.0,6236.0,398.0
,390.0,,6236416142.0,6236.0,390.0
,368.0,,6236542965.0,6236.0,368.0
,388.0,,6236682027.0,6236.0,388.0
,372.0,,6236720360.0,6236.0,372.0
,,,6237000000.0,6237.0,669.8506493506494
,380.0,,6237097079.0,6237.0,380.0
,372.0,,6237469319.0,6237.0,372.0
,387.0,,6237917496.0,6237.0,387.0
,383.0,,6237994684.0,6237.0,383.0
,,,6238000000.0,6238.0,654.2675159235669
,387.0,,6238045152.0,6238.0,387.0
,393.0,,6238228121.0,6238.0,393.0
,394.0,,6238433538.0,6238.0,394.0
,395.0,,6238516402.0,6238.0,395.0
,386.0,,6238752392.0,6238.0,386.0
,,,6239000000.0,6239.0,663.1783439490446
,380.0,,6239089527.0,6239.0,380.0
,390.0,,6239134007.0,6239.0,390.0
,367.0,,6239223329.0,6239.0,367.0
,392.0,,6239261923.0,6239.0,392.0
,361.0,,6239299996.0,6239.0,361.0
,361.0,,6239478382.0,6239.0,361.0
,378.0,,6239605621.0,6239.0,378.0
,366.0,,6239776402.0,6239.0,366.0
,385.0,,6239852861.0,6239.0,385.0
,385.0,,6239859423.0,6239.0,385.0
,384.0,,6239898121.0,6239.0,384.0
,387.0,,6239975257.0,6239.0,387.0
,,,6240000000.0,6240.0,665.9810126582279
,363.0,,6240108173.0,6240.0,363.0
,393.0,,6240159423.0,6240.0,393.0
,399.0,,6240407600.0,6240.0,399.0
,383.0,,6240572444.0,6240.0,383.0
,393.0,,6240699580.0,6240.0,393.0
,374.0,,6240782757.0,6240.0,374.0
,,,6241000000.0,6241.0,796.1653543307086
,374.0,,6241042548.0,6241.0,374.0
,378.0,,6241699371.0,6241.0,378.0
,,,6242000000.0,6242.0,1059.4850746268658
,,,6243000000.0,6243.0,1083.3377483443708
,,,6244000000.0,6244.0,1080.1785714285713
,,,6245000000.0,6245.0,1061.7019867549668
,,,6246000000.0,6246.0,1107.6148648648648
,,,6247000000.0,6247.0,1071.1768707482993
,,,6248000000.0,6248.0,1075.728476821192
,,,6249000000.0,6249.0,1058.456375838926
,,,6250000000.0,6250.0,1062.94
,,,6251000000.0,6251.0,1834.0434782608695
,,,6252000000.0,6252.0,1068.3377483443708
,,,6253000000.0,6253.0,1064.4172185430464
,,,6254000000.0,6254.0,1066.1875
,,,6255000000.0,6255.0,1076.0331125827815
,,,6256000000.0,6256.0,1070.222972972973
,,,6257000000.0,6257.0,1066.9659863945578
,,,6258000000.0,6258.0,1061.3933333333334
,,,6259000000.0,6259.0,1064.0
,,,6260000000.0,6260.0,1065.5933333333332
,,,6261000000.0,6261.0,1143.9642857142858
,,,6262000000.0,6262.0,1061.2434210526317
,,,6263000000.0,6263.0,1066.828947368421
,,,6264000000.0,6264.0,1067.9931972789116
,,,6265000000.0,6265.0,1092.312925170068
,,,6266000000.0,6266.0,1354.404255319149
,,,6267000000.0,6267.0,1078.448275862069
,,,6268000000.0,6268.0,1058.9866666666667
,,,6269000000.0,6269.0,1058.1812080536913
,,,6270000000.0,6270.0,1057.5933333333332
,,,6271000000.0,6271.0,1303.4285714285713
,,,6272000000.0,6272.0,1072.430463576159
,,,6273000000.0,6273.0,1057.1854304635763
,,,6274000000.0,6274.0,1070.5862068965516
,,,6275000000.0,6275.0,1080.2933333333333
,,,6276000000.0,6276.0,1077.6174496644296
,,,6277000000.0,6277.0,1118.2027972027972
,,,6278000000.0,6278.0,1069.6644295302012
,,,6279000000.0,6279.0,1073.6066666666666
,,,6280000000.0,6280.0,1063.9337748344371
,,,6281000000.0,6281.0,1088.281690140845
,,,6282000000.0,6282.0,1063.9
,,,6283000000.0,6283.0,1076.271523178808
,,,6284000000.0,6284.0,1069.0422535211267
,,,6285000000.0,6285.0,1064.5167785234898
,,,6286000000.0,6286.0,1069.6133333333332
,,,6287000000.0,6287.0,1077.304054054054
,,,6288000000.0,6288.0,1084.4
,,,6289000000.0,6289.0,1072.8344370860927
,,,6290000000.0,6290.0,1354.8650793650793
,,,6291000000.0,6291.0,1658.5529411764705
,,,6292000000.0,6292.0,1118.1946308724832
,,,6293000000.0,6293.0,1434.7007299270074
,,,6294000000.0,6294.0,1266.192
,,,6295000000.0,6295.0,1067.9668874172185
,,,6296000000.0,6296.0,1065.9867549668875
,,,6297000000.0,6297.0,1059.5616438356165
,,,6298000000.0,6298.0,1077.9668874172185
,,,6299000000.0,6299.0,1080.9470198675497
,,,6300000000.0,6300.0,1070.5629139072848
,,,6301000000.0,6301.0,1086.2571428571428
,,,6302000000.0,6302.0,1065.6066666666666
,,,6303000000.0,6303.0,1083.9666666666667
,,,6304000000.0,6304.0,1090.0608108108108
,,,6305000000.0,6305.0,1059.9533333333334
,,,6306000000.0,6306.0,1078.4966887417218
,,,6307000000.0,6307.0,1072.5109489051094
,,,6308000000.0,6308.0,1095.945945945946
,,,6309000000.0,6309.0,1079.5533333333333
,,,6310000000.0,6310.0,1078.8940397350993
,,,6311000000.0,6311.0,1098.0546875
,,,6312000000.0,6312.0,1069.6447368421052
,,,6313000000.0,6313.0,1053.9337748344371
,,,6314000000.0,6314.0,1217.2589928057555
,,,6315000000.0,6315.0,1065.9133333333334
,,,6316000000.0,6316.0,1082.2119205298013
,,,6317000000.0,6317.0,1066.5838926174497
,,,6318000000.0,6318.0,1072.0132450331125
,,,6319000000.0,6319.0,1076.9139072847681
,,,6320000000.0,6320.0,1071.5666666666666
,,,6321000000.0,6321.0,1102.6546762589928
,,,6322000000.0,6322.0,1068.424836601307
,,,6323000000.0,6323.0,1087.7152317880796
,,,6324000000.0,6324.0,1072.5945945945946
,,,6325000000.0,6325.0,1073.8741721854306
,,,6326000000.0,6326.0,1092.2702702702702
,,,6327000000.0,6327.0,1072.6527777777778
,,,6328000000.0,6328.0,1073.8
,,,6329000000.0,6329.0,1432.4262295081967
,,,6330000000.0,6330.0,1570.375
,,,6331000000.0,6331.0,1465.4174757281553
,,,6332000000.0,6332.0,1086.0533333333333
,,,6333000000.0,6333.0,1079.3841059602648
,,,6334000000.0,6334.0,1078.820143884892
,,,6335000000.0,6335.0,1084.3
,,,6336000000.0,6336.0,1076.26
,,,6337000000.0,6337.0,1075.668918918919
,,,6338000000.0,6338.0,1084.682119205298
,,,6339000000.0,6339.0,1054.205298013245
,,,6340000000.0,6340.0,1053.18
,,,6341000000.0,6341.0,1124.708661417323
,,,6342000000.0,6342.0,1067.6513157894738
,,,6343000000.0,6343.0,1079.271523178808
,,,6344000000.0,6344.0,1095.7957746478874
,,,6345000000.0,6345.0,1070.8133333333333
,,,6346000000.0,6346.0,1319.9285714285713
,,,6347000000.0,6347.0,1061.8843537414966
,,,6348000000.0,6348.0,1082.158940397351
,,,6349000000.0,6349.0,1077.4966887417218
,,,6350000000.0,6350.0,1060.9006622516556
,,,6351000000.0,6351.0,2114.3061224489797
,,,6352000000.0,6352.0,1070.8079470198675
,,,6353000000.0,6353.0,1079.6184210526317
,,,6354000000.0,6354.0,1089.393103448276
,,,6355000000.0,6355.0,1076.3973509933776
,,,6356000000.0,6356.0,1068.6466666666668
,,,6357000000.0,6357.0,1072.6081081081081
,,,6358000000.0,6358.0,1161.5310344827585
,,,6359000000.0,6359.0,1071.4900662251655
,,,6360000000.0,6360.0,1077.5761589403974
,,,6361000000.0,6361.0,1095.6861313868612
,,,6362000000.0,6362.0,1098.7483443708609
,,,6363000000.0,6363.0,1063.3006535947713
,,,6364000000.0,6364.0,1087.1156462585034
,,,6365000000.0,6365.0,1077.3443708609273
,,,6366000000.0,6366.0,1072.2866666666666
,,,6367000000.0,6367.0,1068.081081081081
,,,6368000000.0,6368.0,1061.7
,,,6369000000.0,6369.0,1071.9470198675497
,,,6370000000.0,6370.0,1093.56
,,,6371000000.0,6371.0,1358.984126984127
,,,6372000000.0,6372.0,1067.953947368421
,,,6373000000.0,6373.0,1067.6776315789473
,,,6374000000.0,6374.0,1072.1793103448276
,,,6375000000.0,6375.0,1069.6333333333334
,,,6376000000.0,6376.0,1074.74
,,,6377000000.0,6377.0,1113.2937062937062
,,,6378000000.0,6378.0,1061.0268456375838
,,,6379000000.0,6379.0,1076.4900662251655
,,,6380000000.0,6380.0,1060.0933333333332
,,,6381000000.0,6381.0,1096.595744680851
,,,6382000000.0,6382.0,1072.41059602649
,,,6383000000.0,6383.0,1079.0394736842106
,,,6384000000.0,6384.0,1074.0068027210884
,,,6385000000.0,6385.0,1069.8466666666666
,,,6386000000.0,6386.0,1069.96
,,,6387000000.0,6387.0,1067.6148648648648
,,,6388000000.0,6388.0,1069.4733333333334
,,,6389000000.0,6389.0,1074.56
,,,6390000000.0,6390.0,1118.544217687075
,,,6391000000.0,6391.0,1239.895652173913
,,,6392000000.0,6392.0,1074.248322147651
,,,6393000000.0,6393.0,1076.8066666666666
,,,6394000000.0,6394.0,1072.6906474820144
,,,6395000000.0,6395.0,1064.2133333333334
,,,6396000000.0,6396.0,1076.2733333333333
,,,6397000000.0,6397.0,1073.0136054421769
,,,6398000000.0,6398.0,1085.2666666666667
,,,6399000000.0,6399.0,1081.6533333333334
,,,6400000000.0,6400.0,1075.2333333333333
,,,6401000000.0,6401.0,1079.4647887323943
,,,6402000000.0,6402.0,1058.7236842105262
,,,6403000000.0,6403.0,1070.9735099337747
,,,6404000000.0,6404.0,1065.0204081632653
,,,6405000000.0,6405.0,1065.4797297297298
,,,6406000000.0,6406.0,1126.4315068493152
,,,6407000000.0,6407.0,1575.5
,,,6408000000.0,6408.0,1790.7642276422764
,,,6409000000.0,6409.0,1073.54
,,,6410000000.0,6410.0,1096.2649006622516
,,,6411000000.0,6411.0,1187.219298245614
,,,6412000000.0,6412.0,1081.6533333333334
,,,6413000000.0,6413.0,1072.2119205298013
,,,6414000000.0,6414.0,1068.4125874125873
,,,6415000000.0,6415.0,1083.34
,,,6416000000.0,6416.0,1066.569536423841
,,,6417000000.0,6417.0,1081.8775510204082
,,,6418000000.0,6418.0,1075.06
,,,6419000000.0,6419.0,1065.1655629139073
,,,6420000000.0,6420.0,1080.2533333333333
,,,6421000000.0,6421.0,1138.8260869565217
,,,6422000000.0,6422.0,1111.0402684563758
,,,6423000000.0,6423.0,1074.2119205298013
,,,6424000000.0,6424.0,1078.6891891891892
,,,6425000000.0,6425.0,1074.1866666666667
,,,6426000000.0,6426.0,1063.8
,,,6427000000.0,6427.0,1042.2328767123288
,,,6428000000.0,6428.0,1243.9078014184397
,,,6429000000.0,6429.0,1070.5629139072848
,,,6430000000.0,6430.0,1064.8333333333333
,,,6431000000.0,6431.0,1226.4330708661416
,,,6432000000.0,6432.0,1078.66
,,,6433000000.0,6433.0,1083.96
,,,6434000000.0,6434.0,1068.4068965517242
,,,6435000000.0,6435.0,1062.4900662251655
,,,6436000000.0,6436.0,1069.58940397351
,,,6437000000.0,6437.0,1069.2972972972973
,,,6438000000.0,6438.0,1064.54
,,,6439000000.0,6439.0,1067.94
,,,6440000000.0,6440.0,1078.7466666666667
,,,6441000000.0,6441.0,1111.864
,,,6442000000.0,6442.0,1076.430463576159
,,,6443000000.0,6443.0,1073.2105263157894
,,,6444000000.0,6444.0,1075.0985915492959
,,,6445000000.0,6445.0,1071.8533333333332
,,,6446000000.0,6446.0,1083.2582781456954
,,,6447000000.0,6447.0,1216.474820143885
,,,6448000000.0,6448.0,1068.7733333333333
,,,6449000000.0,6449.0,1069.4333333333334
,,,6450000000.0,6450.0,1066.4238410596026
,,,6451000000.0,6451.0,2021.39
,,,6452000000.0,6452.0,1081.921052631579
,,,6453000000.0,6453.0,1060.450331125828
,,,6454000000.0,6454.0,1070.096551724138
,,,6455000000.0,6455.0,1074.9666666666667
,,,6456000000.0,6456.0,1066.0662251655629
,,,6457000000.0,6457.0,1059.4149659863945
,,,6458000000.0,6458.0,1080.8933333333334
,,,6459000000.0,6459.0,1083.6887417218543
,,,6460000000.0,6460.0,1084.7066666666667
,,,6461000000.0,6461.0,1243.4885496183206
,,,6462000000.0,6462.0,1078.2649006622516
,,,6463000000.0,6463.0,1074.0596026490066
,,,6464000000.0,6464.0,1079.7808219178082
,,,6465000000.0,6465.0,1070.3245033112582
,,,6466000000.0,6466.0,1073.2733333333333
,,,6467000000.0,6467.0,1083.3945578231292
,,,6468000000.0,6468.0,1067.4161073825503
,,,6469000000.0,6469.0,1059.0331125827815
,,,6470000000.0,6470.0,1062.9867549668875
,,,6471000000.0,6471.0,1173.2403100775193
,,,6472000000.0,6472.0,1085.8211920529802
,,,6473000000.0,6473.0,1084.3552631578948
,,,6474000000.0,6474.0,1065.1805555555557
,,,6475000000.0,6475.0,1068.0866666666666
,,,6476000000.0,6476.0,1062.22
,,,6477000000.0,6477.0,1083.5314685314686
,,,6478000000.0,6478.0,1072.0266666666666
,,,6479000000.0,6479.0,1068.9133333333334
,,,6480000000.0,6480.0,1081.6283783783783
,,,6481000000.0,6481.0,1286.1629629629629
,,,6482000000.0,6482.0,1064.8223684210527
,,,6483000000.0,6483.0,1074.4238410596026
,,,6484000000.0,6484.0,1077.63698630137
,,,6485000000.0,6485.0,1619.2972972972973
,,,6486000000.0,6486.0,1793.5206611570247
,,,6487000000.0,6487.0,1057.2518518518518
,,,6488000000.0,6488.0,1066.3733333333332
,,,6489000000.0,6489.0,1078.7933333333333
,,,6490000000.0,6490.0,1075.1933333333334
,,,6491000000.0,6491.0,1160.8557692307693
,,,6492000000.0,6492.0,1065.8133333333333
,,,6493000000.0,6493.0,1069.6733333333334
,,,6494000000.0,6494.0,1078.557142857143
,,,6495000000.0,6495.0,1077.0402684563758
,,,6496000000.0,6496.0,1077.2119205298013
,,,6497000000.0,6497.0,1063.734693877551
,,,6498000000.0,6498.0,1075.8466666666666
,,,6499000000.0,6499.0,1137.3424657534247
,,,6500000000.0,6500.0,1060.16
,,,6501000000.0,6501.0,1089.4755244755245
,,,6502000000.0,6502.0,1075.28
,,,6503000000.0,6503.0,1064.6333333333334
,,,6504000000.0,6504.0,1074.0202702702702
,,,6505000000.0,6505.0,1090.24
,,,6506000000.0,6506.0,1068.8079470198675
,,,6507000000.0,6507.0,1060.8299319727892
,,,6508000000.0,6508.0,1073.0728476821191
,,,6509000000.0,6509.0,1086.3877551020407
,,,6510000000.0,6510.0,1069.76821192053
,,,6511000000.0,6511.0,1075.1384615384616
,,,6512000000.0,6512.0,1064.9066666666668
,,,6513000000.0,6513.0,1049.5704697986578
,,,6514000000.0,6514.0,1081.0205479452054
,,,6515000000.0,6515.0,1071.6866666666667
,,,6516000000.0,6516.0,1065.0
,,,6517000000.0,6517.0,1059.6891891891892
,,,6518000000.0,6518.0,1074.1059602649007
,,,6519000000.0,6519.0,1045.8648648648648
,,,6520000000.0,6520.0,1073.2450331125829
,,,6521000000.0,6521.0,1061.7132867132866
,,,6522000000.0,6522.0,1077.0394736842106
,,,6523000000.0,6523.0,1060.06993006993
,,,6524000000.0,6524.0,1457.0344827586207
,,,6525000000.0,6525.0,1336.846715328467
,,,6526000000.0,6526.0,1066.7
,,,6527000000.0,6527.0,1068.2761194029852
,,,6528000000.0,6528.0,1093.918918918919
,,,6529000000.0,6529.0,1541.340909090909
,,,6530000000.0,6530.0,1528.5348837209303
,,,6531000000.0,6531.0,1194.1089108910892
,,,6532000000.0,6532.0,1065.6423841059602
,,,6533000000.0,6533.0,1500.6328125
,,,6534000000.0,6534.0,1066.3356643356644
,,,6535000000.0,6535.0,1053.8666666666666
,,,6536000000.0,6536.0,1068.3066666666666
,,,6537000000.0,6537.0,1062.3175675675675
,,,6538000000.0,6538.0,1068.02
,,,6539000000.0,6539.0,1054.8
,,,6540000000.0,6540.0,1081.48
,,,6541000000.0,6541.0,1176.3467741935483
,,,6542000000.0,6542.0,1072.6026490066224
,,,6543000000.0,6543.0,1071.0133333333333
,,,6544000000.0,6544.0,1097.6312056737588
,,,6545000000.0,6545.0,1067.78
,,,6546000000.0,6546.0,1083.6225165562914
,,,6547000000.0,6547.0,1073.3424657534247
,,,6548000000.0,6548.0,1069.36
,,,6549000000.0,6549.0,1081.0066225165563
,,,6550000000.0,6550.0,1080.0198675496688
,,,6551000000.0,6551.0,1944.6063829787233
,,,6552000000.0,6552.0,1071.581081081081
,,,6553000000.0,6553.0,1065.317880794702
,,,6554000000.0,6554.0,1074.0416666666667
,,,6555000000.0,6555.0,1077.5866666666666
,,,6556000000.0,6556.0,1067.450331125828
,,,6557000000.0,6557.0,1074.6164383561643
,,,6558000000.0,6558.0,1078.3933333333334
,,,6559000000.0,6559.0,1067.275167785235
,,,6560000000.0,6560.0,1047.8523489932886
,,,6561000000.0,6561.0,1125.6170212765958
,,,6562000000.0,6562.0,1070.3092105263158
,,,6563000000.0,6563.0,1078.1986754966888
,,,6564000000.0,6564.0,1085.9455782312925
,,,6565000000.0,6565.0,1071.867549668874
,,,6566000000.0,6566.0,1074.6466666666668
,,,6567000000.0,6567.0,1069.8120805369128
,,,6568000000.0,6568.0,1070.9
,,,6569000000.0,6569.0,1066.7549668874171
,,,6570000000.0,6570.0,1204.7913669064749
,,,6571000000.0,6571.0,1218.109375
,,,6572000000.0,6572.0,1062.158940397351
,,,6573000000.0,6573.0,1080.4276315789473
,,,6574000000.0,6574.0,1092.548611111111
,,,6575000000.0,6575.0,1073.5466666666666
,,,6576000000.0,6576.0,1080.0
,,,6577000000.0,6577.0,1091.3986013986014
,,,6578000000.0,6578.0,1088.2
,,,6579000000.0,6579.0,1059.4266666666667
,,,6580000000.0,6580.0,1076.2781456953642
,,,6581000000.0,6581.0,1095.8309859154929
,,,6582000000.0,6582.0,1079.2894736842106
,,,6583000000.0,6583.0,1066.682119205298
,,,6584000000.0,6584.0,1075.6486486486488
,,,6585000000.0,6585.0,1068.728476821192
,,,6586000000.0,6586.0,1100.8513513513512
,,,6587000000.0,6587.0,1164.3146853146852
,,,6588000000.0,6588.0,1067.291390728477
,,,6589000000.0,6589.0,1085.5466666666666
,,,6590000000.0,6590.0,1074.1390728476822
,,,6591000000.0,6591.0,1113.9649122807018
,,,6592000000.0,6592.0,1070.0733333333333
,,,6593000000.0,6593.0,1065.158940397351
,,,6594000000.0,6594.0,1101.8985507246377
,,,6595000000.0,6595.0,1081.1854304635763
,,,6596000000.0,6596.0,1077.3066666666666
,,,6597000000.0,6597.0,1072.3741496598639
,,,6598000000.0,6598.0,1072.0066225165563
,,,6599000000.0,6599.0,1069.5
,,,6600000000.0,6600.0,1081.7019867549668
,,,6601000000.0,6601.0,1113.4803149606298
,,,6602000000.0,6602.0,1603.608
,,,6603000000.0,6603.0,1418.414814814815
,,,6604000000.0,6604.0,1098.0597014925372
,,,6605000000.0,6605.0,1083.0794701986756
,,,6606000000.0,6606.0,1082.9072847682119
,,,6607000000.0,6607.0,1063.6734693877552
,,,6608000000.0,6608.0,1076.74
,,,6609000000.0,6609.0,1065.66
,,,6610000000.0,6610.0,1071.8278145695365
,,,6611000000.0,6611.0,1157.6239316239316
,,,6612000000.0,6612.0,1081.1283783783783
,,,6613000000.0,6613.0,1060.6225165562914
,,,6614000000.0,6614.0,1072.503448275862
,,,6615000000.0,6615.0,1067.569536423841
,,,6616000000.0,6616.0,1087.42
,,,6617000000.0,6617.0,1050.63698630137
,,,6618000000.0,6618.0,1069.6158940397352
,,,6619000000.0,6619.0,1065.5
,,,6620000000.0,6620.0,1051.953642384106
,,,6621000000.0,6621.0,1072.7323943661972
,,,6622000000.0,6622.0,1084.1390728476822
,,,6623000000.0,6623.0,1073.6184210526317
,,,6624000000.0,6624.0,1070.421768707483
,,,6625000000.0,6625.0,1083.6158940397352
,,,6626000000.0,6626.0,1086.4533333333334
,,,6627000000.0,6627.0,1095.3450704225352
,,,6628000000.0,6628.0,1099.14
,,,6629000000.0,6629.0,1068.3576158940398
,,,6630000000.0,6630.0,1061.9733333333334
,,,6631000000.0,6631.0,1426.2583333333334
,,,6632000000.0,6632.0,1137.2068965517242
,,,6633000000.0,6633.0,1063.6
,,,6634000000.0,6634.0,1077.7191780821918
,,,6635000000.0,6635.0,1060.9139072847681
,,,6636000000.0,6636.0,1080.2516556291391
,,,6637000000.0,6637.0,1065.8581081081081
,,,6638000000.0,6638.0,1075.1066666666666
,,,6639000000.0,6639.0,1060.9466666666667
,,,6640000000.0,6640.0,1071.9466666666667
,,,6641000000.0,6641.0,1155.4094488188975
,,,6642000000.0,6642.0,1076.728476821192
,,,6643000000.0,6643.0,1067.62
,,,6644000000.0,6644.0,1225.3925925925926
,,,6645000000.0,6645.0,1082.6688741721855
,,,6646000000.0,6646.0,1078.1133333333332
,,,6647000000.0,6647.0,1062.1836734693877
,,,6648000000.0,6648.0,1079.48
,,,6649000000.0,6649.0,1076.8807947019868
,,,6650000000.0,6650.0,1066.64
,,,6651000000.0,6651.0,1881.7604166666667
,,,6652000000.0,6652.0,1087.1466666666668
,,,6653000000.0,6653.0,1092.0466666666666
,,,6654000000.0,6654.0,1063.9097222222222
,,,6655000000.0,6655.0,1073.476821192053
,,,6656000000.0,6656.0,1079.7133333333334
,,,6657000000.0,6657.0,1077.687074829932
,,,6658000000.0,6658.0,1072.98
,,,6659000000.0,6659.0,1081.2251655629138
,,,6660000000.0,6660.0,1191.0347222222222
,,,6661000000.0,6661.0,1203.2941176470588
,,,6662000000.0,6662.0,1072.78
,,,6663000000.0,6663.0,1076.2866666666666
,,,6664000000.0,6664.0,1076.4178082191781
,,,6665000000.0,6665.0,1075.7866666666666
,,,6666000000.0,6666.0,1073.0933333333332
,,,6667000000.0,6667.0,1092.7432432432433
,,,6668000000.0,6668.0,1060.5933333333332
,,,6669000000.0,6669.0,1073.7333333333333
,,,6670000000.0,6670.0,1082.9933333333333
,,,6671000000.0,6671.0,1136.2868217054263
,,,6672000000.0,6672.0,1068.7066666666667
,,,6673000000.0,6673.0,1082.4489795918366
,,,6674000000.0,6674.0,1047.6301369863013
,,,6675000000.0,6675.0,1083.0067567567567
,,,6676000000.0,6676.0,1067.56
,,,6677000000.0,6677.0,1070.5310344827585
,,,6678000000.0,6678.0,1162.5
,,,6679000000.0,6679.0,1156.2230769230769
,,,6680000000.0,6680.0,1735.516393442623
,,,6681000000.0,6681.0,1117.6209677419354
,,,6682000000.0,6682.0,1057.5364238410596
,,,6683000000.0,6683.0,1078.8933333333334
,,,6684000000.0,6684.0,1079.1554054054054
,,,6685000000.0,6685.0,1068.1866666666667
,,,6686000000.0,6686.0,1067.6266666666668
,,,6687000000.0,6687.0,1062.054054054054
,,,6688000000.0,6688.0,1071.7483443708609
,,,6689000000.0,6689.0,1078.5133333333333
,,,6690000000.0,6690.0,1145.3862068965518
,,,6691000000.0,6691.0,1749.095744680851
,,,6692000000.0,6692.0,1072.0855263157894
,,,6693000000.0,6693.0,1070.9933774834437
,,,6694000000.0,6694.0,1153.3868613138686
,,,6695000000.0,6695.0,1074.1788079470198
,,,6696000000.0,6696.0,1059.7666666666667
,,,6697000000.0,6697.0,1084.7328767123288
,,,6698000000.0,6698.0,1061.5933333333332
,,,6699000000.0,6699.0,1066.1854304635763
,,,6700000000.0,6700.0,1081.7866666666666
,,,6701000000.0,6701.0,1125.2340425531916
,,,6702000000.0,6702.0,1071.6887417218543
,,,6703000000.0,6703.0,1086.24
,,,6704000000.0,6704.0,1086.5510204081634
,,,6705000000.0,6705.0,1072.317880794702
,,,6706000000.0,6706.0,1091.7972972972973
,,,6707000000.0,6707.0,1061.0743243243244
,,,6708000000.0,6708.0,1067.5066666666667
,,,6709000000.0,6709.0,1069.6266666666668
,,,6710000000.0,6710.0,1085.3112582781457
,,,6711000000.0,6711.0,1103.4573643410852
,,,6712000000.0,6712.0,1079.8866666666668
,,,6713000000.0,6713.0,1061.450331125828
,,,6714000000.0,6714.0,1066.8689655172413
,,,6715000000.0,6715.0,1179.892857142857
,,,6716000000.0,6716.0,1080.728476821192
,,,6717000000.0,6717.0,1084.5510204081634
,,,6718000000.0,6718.0,1089.3066666666666
,,,6719000000.0,6719.0,1081.4333333333334
,,,6720000000.0,6720.0,1064.9866666666667
,,,6721000000.0,6721.0,1116.1560283687943
,,,6722000000.0,6722.0,1070.0860927152319
,,,6723000000.0,6723.0,1079.4407894736842
,,,6724000000.0,6724.0,1085.722972972973
,,,6725000000.0,6725.0,1063.7066666666667
,,,6726000000.0,6726.0,1080.4466666666667
,,,6727000000.0,6727.0,1065.144827586207
,,,6728000000.0,6728.0,1069.74
,,,6729000000.0,6729.0,1077.14
,,,6730000000.0,6730.0,1158.388888888889
,,,6731000000.0,6731.0,1146.3643410852712
,,,6732000000.0,6732.0,1079.0131578947369
,,,6733000000.0,6733.0,1076.9801324503312
,,,6734000000.0,6734.0,1055.1241379310345
,,,6735000000.0,6735.0,1081.56
,,,6736000000.0,6736.0,1059.2666666666667
,,,6737000000.0,6737.0,1073.0805369127518
,,,6738000000.0,6738.0,1065.2733333333333
,,,6739000000.0,6739.0,1051.8211920529802
,,,6740000000.0,6740.0,1064.6133333333332
,,,6741000000.0,6741.0,1306.69918699187
,,,6742000000.0,6742.0,1076.032894736842
,,,6743000000.0,6743.0,1077.4370860927152
,,,6744000000.0,6744.0,1067.0774647887324
,,,6745000000.0,6745.0,1056.8344370860927
,,,6746000000.0,6746.0,1077.7066666666667
,,,6747000000.0,6747.0,1058.5067567567567
,,,6748000000.0,6748.0,1077.6644295302012
,,,6749000000.0,6749.0,1073.72
,,,6750000000.0,6750.0,1071.9933333333333
,,,6751000000.0,6751.0,1963.0729166666667
,,,6752000000.0,6752.0,1078.8013245033112
,,,6753000000.0,6753.0,1082.2980132450332
,,,6754000000.0,6754.0,1067.1527777777778
,,,6755000000.0,6755.0,1300.6808510638298
,,,6756000000.0,6756.0,1081.4733333333334
,,,6757000000.0,6757.0,1360.957264957265
,,,6758000000.0,6758.0,1922.5565217391304
,,,6759000000.0,6759.0,1106.8639455782313
,,,6760000000.0,6760.0,1081.1266666666668
,,,6761000000.0,6761.0,1193.3467741935483
,,,6762000000.0,6762.0,1078.6466666666668
,,,6763000000.0,6763.0,1077.5466666666666
,,,6764000000.0,6764.0,1065.7534246575342
,,,6765000000.0,6765.0,1061.94
,,,6766000000.0,6766.0,1073.291390728477
,,,6767000000.0,6767.0,1079.142857142857
,,,6768000000.0,6768.0,1069.4039735099338
,,,6769000000.0,6769.0,1077.1466666666668
,,,6770000000.0,6770.0,1069.9
,,,6771000000.0,6771.0,1200.0569105691056
,,,6772000000.0,6772.0,1064.3881578947369
,,,6773000000.0,6773.0,1077.3223684210527
,,,6774000000.0,6774.0,1077.902097902098
,,,6775000000.0,6775.0,1073.32
,,,6776000000.0,6776.0,1077.6158940397352
,,,6777000000.0,6777.0,1090.8461538461538
,,,6778000000.0,6778.0,1092.4496644295302
,,,6779000000.0,6779.0,1068.38
,,,6780000000.0,6780.0,1075.4533333333334
,,,6781000000.0,6781.0,1061.6993006993007
,,,6782000000.0,6782.0,1076.7748344370862
,,,6783000000.0,6783.0,1072.6644736842106
,,,6784000000.0,6784.0,1086.6734693877552
,,,6785000000.0,6785.0,1059.1920529801325
,,,6786000000.0,6786.0,1070.38
,,,6787000000.0,6787.0,1074.3265306122448
,,,6788000000.0,6788.0,1080.0666666666666
,,,6789000000.0,6789.0,1069.2781456953642
,,,6790000000.0,6790.0,1064.0666666666666
,,,6791000000.0,6791.0,1434.3063063063064
,,,6792000000.0,6792.0,1079.66
,,,6793000000.0,6793.0,1079.1006711409395
,,,6794000000.0,6794.0,1085.9219858156027
,,,6795000000.0,6795.0,1065.4733333333334
,,,6796000000.0,6796.0,1357.8455284552845
,,,6797000000.0,6797.0,1598.578947368421
,,,6798000000.0,6798.0,1072.609271523179
,,,6799000000.0,6799.0,1090.1632653061224
,,,6800000000.0,6800.0,1077.9533333333334
,,,6801000000.0,6801.0,1181.6546762589928
,,,6802000000.0,6802.0,1086.5723684210527
,,,6803000000.0,6803.0,1080.5
,,,6804000000.0,6804.0,1083.6013513513512
,,,6805000000.0,6805.0,1048.8187919463087
,,,6806000000.0,6806.0,1064.5733333333333
,,,6807000000.0,6807.0,1417.0
,,,6808000000.0,6808.0,1083.1192052980132
,,,6809000000.0,6809.0,1065.7733333333333
,,,6810000000.0,6810.0,1095.46
,,,6811000000.0,6811.0,1177.3471074380166
,,,6812000000.0,6812.0,1072.74
,,,6813000000.0,6813.0,1064.2466666666667
,,,6814000000.0,6814.0,1063.5310344827585
,,,6815000000.0,6815.0,1054.8523489932886
,,,6816000000.0,6816.0,1079.0794701986756
,,,6817000000.0,6817.0,1402.8045977011495
,,,6818000000.0,6818.0,1359.1553398058252
,,,6819000000.0,6819.0,1508.248
,,,6820000000.0,6820.0,1093.9733333333334
,,,6821000000.0,6821.0,1290.654867256637
,,,6822000000.0,6822.0,1630.9375
,,,6823000000.0,6823.0,1939.2
,,,6824000000.0,6824.0,1789.657894736842
,,,6825000000.0,6825.0,1722.076923076923
,,,6826000000.0,6826.0,3319.1
,,,6827000000.0,6827.0,2082.978260869565
,,,6828000000.0,6828.0,1356.8468468468468
,,,6829000000.0,6829.0,853.1
,,,6830000000.0,6830.0,879.082191780822
,,,6831000000.0,6831.0,1309.0
,,,6832000000.0,6832.0,1271.611111111111
,,,6833000000.0,6833.0,1104.409090909091
,,,6834000000.0,6834.0,1221.7457627118645
,,,6835000000.0,6835.0,1195.1031746031747
,,,6836000000.0,6836.0,854.3774834437086
,,,6837000000.0,6837.0,951.0592592592593
,,,6838000000.0,6838.0,1202.4180327868853
,,,6839000000.0,6839.0,982.7210884353741
,,,6840000000.0,6840.0,1020.4125874125874
,,,6841000000.0,6841.0,1613.6279069767443
,,,6842000000.0,6842.0,1394.1666666666667
,,,6843000000.0,6843.0,1041.4965034965035
,,,6844000000.0,6844.0,1157.7209302325582
,,,6845000000.0,6845.0,1284.3796296296296
,,,6846000000.0,6846.0,1038.3525179856115
,,,6847000000.0,6847.0,847.2907801418439
,,,6848000000.0,6848.0,864.876923076923
,,,6849000000.0,6849.0,1187.5925925925926
,,,6850000000.0,6850.0,1177.113924050633
,,,6851000000.0,6851.0,1767.725
,,,6852000000.0,6852.0,855.6623376623377
,,,6853000000.0,6853.0,979.0294117647059
,,,6854000000.0,6854.0,1196.4513274336284
,,,6855000000.0,6855.0,1121.0731707317073
,,,6856000000.0,6856.0,1128.3333333333333
,,,6857000000.0,6857.0,970.483870967742
,,,6858000000.0,6858.0,1168.337837837838
,,,6859000000.0,6859.0,1111.6915887850466
,,,6860000000.0,6860.0,836.6343283582089
,,,6861000000.0,6861.0,1053.27
,,,6862000000.0,6862.0,954.4444444444445
,,,6863000000.0,6863.0,996.1904761904761
,,,6864000000.0,6864.0,1034.051282051282
,,,6865000000.0,6865.0,1022.6987951807229
,,,6866000000.0,6866.0,1007.3085106382979
,,,6867000000.0,6867.0,1019.5254237288135
,,,6868000000.0,6868.0,763.1925925925926
,,,6869000000.0,6869.0,832.172131147541
,,,6870000000.0,6870.0,1057.4655172413793
,,,6871000000.0,6871.0,943.9809523809524
,,,6872000000.0,6872.0,1287.9565217391305
,,,6873000000.0,6873.0,1122.1875
,,,6874000000.0,6874.0,1033.025
,,,6875000000.0,6875.0,1409.857142857143
,,,6876000000.0,6876.0,1160.2231404958677
,,,6877000000.0,6877.0,1059.9217391304348
,,,6878000000.0,6878.0,1113.8288288288288
,,,6879000000.0,6879.0,1023.7372881355932
,,,6880000000.0,6880.0,782.3805970149253
,,,6881000000.0,6881.0,845.5119047619048
,,,6882000000.0,6882.0,907.2941176470588
,,,6883000000.0,6883.0,1069.3076923076924
,,,6884000000.0,6884.0,816.34375
,,,6885000000.0,6885.0,725.2101449275362
,,,6886000000.0,6886.0,879.1880341880342
,,,6887000000.0,6887.0,973.3928571428571
,,,6888000000.0,6888.0,1127.7096774193549
,,,6889000000.0,6889.0,1129.7685185185185
,,,6890000000.0,6890.0,859.7755102040817
,,,6891000000.0,6891.0,997.3456790123457
,,,6892000000.0,6892.0,994.4824561403509
,,,6893000000.0,6893.0,1125.341463414634
,,,6894000000.0,6894.0,1088.9905660377358
,,,6895000000.0,6895.0,1088.8823529411766
,,,6896000000.0,6896.0,1006.0686274509804
,,,6897000000.0,6897.0,735.9672131147541
,,,6898000000.0,6898.0,873.40625
,,,6899000000.0,6899.0,900.0916666666667
,,,6900000000.0,6900.0,728.0072463768116
,,,6901000000.0,6901.0,1198.2395833333333
,,,6902000000.0,6902.0,952.8852459016393
,,,6903000000.0,6903.0,1268.9565217391305
,,,6904000000.0,6904.0,1128.982608695652
,,,6905000000.0,6905.0,1124.8048780487804
,,,6906000000.0,6906.0,946.1538461538462
,,,6907000000.0,6907.0,1127.731182795699
,,,6908000000.0,6908.0,1155.5
,,,6909000000.0,6909.0,1040.9724770642201
,,,6910000000.0,6910.0,1093.5486725663716
,,,6911000000.0,6911.0,1075.6145833333333
,,,6912000000.0,6912.0,1024.070796460177
,,,6913000000.0,6913.0,1083.6532258064517
,,,6914000000.0,6914.0,1183.6
,,,6915000000.0,6915.0,1015.1504424778761
,,,6916000000.0,6916.0,1043.872
,,,6917000000.0,6917.0,1150.975
,,,6918000000.0,6918.0,1081.9310344827586
,,,6919000000.0,6919.0,969.8166666666667
,,,6920000000.0,6920.0,1038.0086206896551
,,,6921000000.0,6921.0,1035.2307692307693
,,,6922000000.0,6922.0,1111.142857142857
,,,6923000000.0,6923.0,1015.1946902654868
,,,6924000000.0,6924.0,1014.7627118644068
,,,6925000000.0,6925.0,1499.8961038961038
,,,6926000000.0,6926.0,2338.3928571428573
,,,6927000000.0,6927.0,1418.5757575757575
,,,6928000000.0,6928.0,1490.7272727272727
,,,6929000000.0,6929.0,1320.2389380530974
,,,6930000000.0,6930.0,1330.4
,,,6931000000.0,6931.0,1239.2558139534883
,,,6932000000.0,6932.0,1102.3228346456692
,,,6933000000.0,6933.0,921.4222222222222
,,,6934000000.0,6934.0,1018.8495575221239
,,,6935000000.0,6935.0,1379.6106194690265
,,,6936000000.0,6936.0,1185.7226890756303
,,,6937000000.0,6937.0,1325.6371681415928
,,,6938000000.0,6938.0,1968.6296296296296
,,,6939000000.0,6939.0,1616.141414141414
,,,6940000000.0,6940.0,1364.1196581196582
,,,6941000000.0,6941.0,1322.7894736842106
,,,6942000000.0,6942.0,1334.7956989247311
,,,6943000000.0,6943.0,1351.8318584070796
,,,6944000000.0,6944.0,1254.9326923076924
,,,6945000000.0,6945.0,1290.0409836065573
,,,6946000000.0,6946.0,1143.9347826086957
,,,6947000000.0,6947.0,1257.642857142857
,,,6948000000.0,6948.0,1182.1803278688524
,,,6949000000.0,6949.0,889.8592592592593
,,,6950000000.0,6950.0,1041.5128205128206
,,,6951000000.0,6951.0,2307.268656716418
,,,6952000000.0,6952.0,1267.7757009345794
,,,6953000000.0,6953.0,1221.625
,,,6954000000.0,6954.0,1184.378048780488
,,,6955000000.0,6955.0,1267.344827586207
,,,6956000000.0,6956.0,1278.702479338843
,,,6957000000.0,6957.0,1294.1538461538462
,,,6958000000.0,6958.0,1423.433962264151
,,,6959000000.0,6959.0,1275.618556701031
,,,6960000000.0,6960.0,1292.875
,,,6961000000.0,6961.0,1469.1136363636363
,,,6962000000.0,6962.0,1450.0689655172414
,,,6963000000.0,6963.0,1564.8877551020407
,,,6964000000.0,6964.0,1115.5575221238937
,,,6965000000.0,6965.0,924.5407407407407
,,,6966000000.0,6966.0,1072.2410714285713
,,,6967000000.0,6967.0,1346.0747663551401
,,,6968000000.0,6968.0,1437.8318584070796
,,,6969000000.0,6969.0,986.8604651162791
,,,6970000000.0,6970.0,924.3880597014926
,,,6971000000.0,6971.0,1025.8494623655913
,,,6972000000.0,6972.0,927.9851851851852
,,,6973000000.0,6973.0,907.0
,,,6974000000.0,6974.0,906.9609375
,,,6975000000.0,6975.0,915.5304347826087
,,,6976000000.0,6976.0,1294.5583333333334
,,,6977000000.0,6977.0,1280.8
,,,6978000000.0,6978.0,1194.7033898305085
,,,6979000000.0,6979.0,1499.945945945946
,,,6980000000.0,6980.0,1359.7545454545455
,,,6981000000.0,6981.0,1507.7173913043478
,,,6982000000.0,6982.0,1585.0714285714287
,,,6983000000.0,6983.0,1408.6666666666667
,,,6984000000.0,6984.0,1557.142857142857
,,,6985000000.0,6985.0,1581.0
,,,6986000000.0,6986.0,1474.28125
,,,6987000000.0,6987.0,2811.5285714285715
,,,6988000000.0,6988.0,1894.1688311688313
,,,6989000000.0,6989.0,1975.919191919192
,,,6990000000.0,6990.0,1845.5257731958764
,,,6991000000.0,6991.0,990.4342105263158
,,,6992000000.0,6992.0,1123.3203883495146
,,,6993000000.0,6993.0,1115.377049180328
,,,6994000000.0,6994.0,1008.9043478260869
,,,6995000000.0,6995.0,1016.9291338582677
,,,6996000000.0,6996.0,1147.9674796747968
,,,6997000000.0,6997.0,1156.55
,,,6998000000.0,6998.0,1052.736
,,,6999000000.0,6999.0,936.0
,,,7000000000.0,7000.0,912.3461538461538
,,,7001000000.0,7001.0,1249.6470588235295
,,,7002000000.0,7002.0,1589.2083333333333
,,,7003000000.0,7003.0,1057.7844827586207
,,,7004000000.0,7004.0,983.3719008264463
,,,7005000000.0,7005.0,898.4955752212389
,,,7006000000.0,7006.0,1147.1048387096773
,,,7007000000.0,7007.0,1116.8181818181818
,,,7008000000.0,7008.0,1081.2561983471073
,,,7009000000.0,7009.0,1167.3551401869158
,,,7010000000.0,7010.0,1119.8292682926829
,,,7011000000.0,7011.0,888.4074074074074
,,,7012000000.0,7012.0,1100.2682926829268
,,,7013000000.0,7013.0,1124.2357723577236
,,,7014000000.0,7014.0,1135.7058823529412
,,,7015000000.0,7015.0,816.6691729323309
,,,7016000000.0,7016.0,721.9130434782609
,,,7017000000.0,7017.0,715.3007518796992
,,,7018000000.0,7018.0,715.7591240875912
,,,7019000000.0,7019.0,808.0522388059702
,,,7020000000.0,7020.0,922.6744186046511
,,,7021000000.0,7021.0,751.0854700854701
,,,7022000000.0,7022.0,716.9202898550725
,,,7023000000.0,7023.0,723.3861386138614
,,,7024000000.0,7024.0,766.4375
,,,7025000000.0,7025.0,729.3387096774194
,,,7026000000.0,7026.0,795.4740740740741
,,,7027000000.0,7027.0,762.9133858267717
,,,7028000000.0,7028.0,734.7443609022556
,,,7029000000.0,7029.0,729.6231884057971
,,,7030000000.0,7030.0,824.7348484848485
,,,7031000000.0,7031.0,868.7314814814815
,,,7032000000.0,7032.0,742.3405797101449
,,,7033000000.0,7033.0,729.2463768115942
,,,7034000000.0,7034.0,737.6439393939394
,,,7035000000.0,7035.0,726.5434782608696
,,,7036000000.0,7036.0,730.572463768116
,,,7037000000.0,7037.0,757.5703703703704
,,,7038000000.0,7038.0,731.8405797101449
,,,7039000000.0,7039.0,722.2391304347826
,,,7040000000.0,7040.0,737.1159420289855
,,,7041000000.0,7041.0,974.7575757575758
,,,7042000000.0,7042.0,946.8389830508474
,,,7043000000.0,7043.0,729.985401459854
,,,7044000000.0,7044.0,760.9032258064516
,,,7045000000.0,7045.0,722.8333333333334
,,,7046000000.0,7046.0,744.1086956521739
,,,7047000000.0,7047.0,725.5149253731344
,,,7048000000.0,7048.0,736.3405797101449
,,,7049000000.0,7049.0,748.3941605839416
,,,7050000000.0,7050.0,717.6115107913669
,,,7051000000.0,7051.0,1349.5434782608695
,,,7052000000.0,7052.0,728.4492753623189
,,,7053000000.0,7053.0,734.6521739130435
,,,7054000000.0,7054.0,739.0225563909775
,,,7055000000.0,7055.0,741.072463768116
,,,7056000000.0,7056.0,735.2608695652174
,,,7057000000.0,7057.0,724.5661764705883
,,,7058000000.0,7058.0,735.036231884058
,,,7059000000.0,7059.0,768.1311475409836
,,,7060000000.0,7060.0,735.5882352941177
,,,7061000000.0,7061.0,717.0
,,,7062000000.0,7062.0,745.0434782608696
,,,7063000000.0,7063.0,730.8550724637681
,,,7064000000.0,7064.0,790.7142857142857
,,,7065000000.0,7065.0,731.0289855072464
,,,7066000000.0,7066.0,735.0364963503649
,,,7067000000.0,7067.0,756.3609022556391
,,,7068000000.0,7068.0,740.503937007874
,,,7069000000.0,7069.0,912.456
,,,7070000000.0,7070.0,885.2307692307693
,,,7071000000.0,7071.0,986.4347826086956
,,,7072000000.0,7072.0,1459.8712871287128
,,,7073000000.0,7073.0,1750.1603773584907
,,,7074000000.0,7074.0,909.256
,,,7075000000.0,7075.0,928.3801652892562
,,,7076000000.0,7076.0,1269.2818181818182
,,,7077000000.0,7077.0,1220.2
,,,7078000000.0,7078.0,980.3206106870228
,,,7079000000.0,7079.0,898.1691176470588
,,,7080000000.0,7080.0,881.2
,,,7081000000.0,7081.0,973.758064516129
,,,7082000000.0,7082.0,913.4148148148148
,,,7083000000.0,7083.0,896.0296296296297
,,,7084000000.0,7084.0,902.5190839694657
,,,7085000000.0,7085.0,902.7037037037037
,,,7086000000.0,7086.0,904.5661764705883
,,,7087000000.0,7087.0,892.9747899159664
,,,7088000000.0,7088.0,1155.5
,,,7089000000.0,7089.0,882.9310344827586
,,,7090000000.0,7090.0,837.4545454545455
,,,7091000000.0,7091.0,1037.967741935484
,,,7092000000.0,7092.0,1138.217741935484
,,,7093000000.0,7093.0,1071.7076923076922
,,,7094000000.0,7094.0,934.0940170940171
,,,7095000000.0,7095.0,907.3161764705883
,,,7096000000.0,7096.0,907.7703703703704
,,,7097000000.0,7097.0,923.3615384615384
,,,7098000000.0,7098.0,898.562962962963
,,,7099000000.0,7099.0,924.9555555555555
,,,7100000000.0,7100.0,890.1185185185185
,,,7101000000.0,7101.0,910.4444444444445
,,,7102000000.0,7102.0,885.3481481481482
,,,7103000000.0,7103.0,904.1323529411765
,,,7104000000.0,7104.0,910.719696969697
,,,7105000000.0,7105.0,976.790909090909
,,,7106000000.0,7106.0,1374.104347826087
,,,7107000000.0,7107.0,1082.078947368421
,,,7108000000.0,7108.0,959.4015151515151
,,,7109000000.0,7109.0,908.0592592592593
,,,7110000000.0,7110.0,907.9925925925926
,,,7111000000.0,7111.0,976.1481481481482
,,,7112000000.0,7112.0,901.7462686567164
,,,7113000000.0,7113.0,894.3014705882352
,,,7114000000.0,7114.0,908.7364341085271
,,,7115000000.0,7115.0,894.0367647058823
,,,7116000000.0,7116.0,920.4592592592593
,,,7117000000.0,7117.0,897.015037593985
,,,7118000000.0,7118.0,901.2740740740741
,,,7119000000.0,7119.0,895.8888888888889
,,,7120000000.0,7120.0,922.7985074626865
,,,7121000000.0,7121.0,897.375
,,,7122000000.0,7122.0,907.0666666666667
,,,7123000000.0,7123.0,947.810606060606
,,,7124000000.0,7124.0,907.3953488372093
,,,7125000000.0,7125.0,914.7132352941177
,,,7126000000.0,7126.0,900.1407407407407
,,,7127000000.0,7127.0,896.8
,,,7128000000.0,7128.0,913.3703703703703
,,,7129000000.0,7129.0,1350.1440677966102
,,,7130000000.0,7130.0,904.0962962962963
,,,7131000000.0,7131.0,1017.0363636363636
,,,7132000000.0,7132.0,902.8962962962963
,,,7133000000.0,7133.0,906.9852941176471
,,,7134000000.0,7134.0,921.2558139534884
,,,7135000000.0,7135.0,911.0370370370371
,,,7136000000.0,7136.0,903.0222222222222
,,,7137000000.0,7137.0,897.827067669173
,,,7138000000.0,7138.0,886.2518518518518
,,,7139000000.0,7139.0,912.2666666666667
,,,7140000000.0,7140.0,901.2074074074075
,,,7141000000.0,7141.0,921.0192307692307
,,,7142000000.0,7142.0,907.6470588235294
,,,7143000000.0,7143.0,897.1037037037037
,,,7144000000.0,7144.0,909.9448818897638
,,,7145000000.0,7145.0,1028.3228346456692
,,,7146000000.0,7146.0,953.4453781512605
,,,7147000000.0,7147.0,1481.254716981132
,,,7148000000.0,7148.0,1232.7851239669421
,,,7149000000.0,7149.0,898.762962962963
,,,7150000000.0,7150.0,909.0147058823529
,,,7151000000.0,7151.0,1865.0389610389611
,,,7152000000.0,7152.0,906.2592592592592
,,,7153000000.0,7153.0,890.6666666666666
,,,7154000000.0,7154.0,910.6328125
,,,7155000000.0,7155.0,895.0
,,,7156000000.0,7156.0,906.3851851851852
,,,7157000000.0,7157.0,917.3157894736842
,,,7158000000.0,7158.0,881.2592592592592
,,,7159000000.0,7159.0,893.9850746268656
,,,7160000000.0,7160.0,902.7132352941177
,,,7161000000.0,7161.0,894.8306451612904
,,,7162000000.0,7162.0,951.5114503816794
,,,7163000000.0,7163.0,894.1407407407407
,,,7164000000.0,7164.0,896.9242424242424
,,,7165000000.0,7165.0,900.6296296296297
,,,7166000000.0,7166.0,890.0820895522388
,,,7167000000.0,7167.0,884.5801526717557
,,,7168000000.0,7168.0,874.7111111111111
,,,7169000000.0,7169.0,911.7259259259259
,,,7170000000.0,7170.0,885.5777777777778
,,,7171000000.0,7171.0,945.0
,,,7172000000.0,7172.0,890.6492537313433
,,,7173000000.0,7173.0,904.8970588235294
,,,7174000000.0,7174.0,1043.5573770491803
,,,7175000000.0,7175.0,925.3455882352941
,,,7176000000.0,7176.0,900.0814814814814
,,,7177000000.0,7177.0,928.8267716535433
,,,7178000000.0,7178.0,929.4328358208955
,,,7179000000.0,7179.0,903.7481481481482
,,,7180000000.0,7180.0,905.1691176470588
,,,7181000000.0,7181.0,908.544
,,,7182000000.0,7182.0,902.3185185185185
,,,7183000000.0,7183.0,909.125
,,,7184000000.0,7184.0,917.8030303030303
,,,7185000000.0,7185.0,905.8382352941177
,,,7186000000.0,7186.0,904.8888888888889
,,,7187000000.0,7187.0,910.4511278195489
,,,7188000000.0,7188.0,905.1544117647059
,,,7189000000.0,7189.0,899.3185185185185
,,,7190000000.0,7190.0,908.5808823529412
,,,7191000000.0,7191.0,997.0952380952381
,,,7192000000.0,7192.0,906.5955882352941
,,,7193000000.0,7193.0,903.1940298507462
,,,7194000000.0,7194.0,918.0
,,,7195000000.0,7195.0,908.3111111111111
,,,7196000000.0,7196.0,890.8666666666667
,,,7197000000.0,7197.0,896.9924242424242
,,,7198000000.0,7198.0,884.1777777777778
,,,7199000000.0,7199.0,889.0962962962963
,,,7200000000.0,7200.0,928.1185185185185
,,,7201000000.0,7201.0,939.4186046511628
,,,7202000000.0,7202.0,915.5298507462686
,,,7203000000.0,7203.0,906.0222222222222
,,,7204000000.0,7204.0,907.9015151515151
,,,7205000000.0,7205.0,895.0222222222222
,,,7206000000.0,7206.0,899.4962962962964
,,,7207000000.0,7207.0,910.187969924812
,,,7208000000.0,7208.0,913.5777777777778
,,,7209000000.0,7209.0,891.4850746268656
,,,7210000000.0,7210.0,909.2888888888889
,,,7211000000.0,7211.0,945.3965517241379
,,,7212000000.0,7212.0,912.3731343283582
,,,7213000000.0,7213.0,882.3432835820895
,,,7214000000.0,7214.0,1084.4583333333333
,,,7215000000.0,7215.0,900.9396551724138
,,,7216000000.0,7216.0,905.2814814814815
,,,7217000000.0,7217.0,898.5271317829457
,,,7218000000.0,7218.0,906.2148148148148
,,,7219000000.0,7219.0,978.0393700787401
,,,7220000000.0,7220.0,1070.9457364341085
,,,7221000000.0,7221.0,915.780487804878
,,,7222000000.0,7222.0,901.5925925925926
,,,7223000000.0,7223.0,904.8235294117648
,,,7224000000.0,7224.0,1020.141592920354
,,,7225000000.0,7225.0,1377.6842105263158
,,,7226000000.0,7226.0,943.390977443609
,,,7227000000.0,7227.0,882.5583333333333
,,,7228000000.0,7228.0,944.5681818181819
,,,7229000000.0,7229.0,1297.7948717948718
,,,7230000000.0,7230.0,907.5555555555555
,,,7231000000.0,7231.0,1055.648148148148
,,,7232000000.0,7232.0,895.3481481481482
,,,7233000000.0,7233.0,898.6074074074074
,,,7234000000.0,7234.0,920.8692307692307
,,,7235000000.0,7235.0,902.0518518518519
,,,7236000000.0,7236.0,899.2148148148148
,,,7237000000.0,7237.0,893.4015748031496
,,,7238000000.0,7238.0,904.4074074074074
,,,7239000000.0,7239.0,894.1851851851852
,,,7240000000.0,7240.0,904.4222222222222
,,,7241000000.0,7241.0,963.4298245614035
,,,7242000000.0,7242.0,914.2014925373135
,,,7243000000.0,7243.0,906.4044117647059
,,,7244000000.0,7244.0,1021.8360655737705
,,,7245000000.0,7245.0,892.1407407407407
,,,7246000000.0,7246.0,898.925925925926
,,,7247000000.0,7247.0,898.3560606060606
,,,7248000000.0,7248.0,923.9485294117648
,,,7249000000.0,7249.0,886.5074626865671
,,,7250000000.0,7250.0,885.1185185185185
,,,7251000000.0,7251.0,1728.9886363636363
,,,7252000000.0,7252.0,903.3455882352941
,,,7253000000.0,7253.0,880.4
,,,7254000000.0,7254.0,885.4573643410853
,,,7255000000.0,7255.0,887.0222222222222
,,,7256000000.0,7256.0,903.8222222222222
,,,7257000000.0,7257.0,892.8484848484849
,,,7258000000.0,7258.0,887.7686567164179
,,,7259000000.0,7259.0,906.3851851851852
,,,7260000000.0,7260.0,908.2962962962963
,,,7261000000.0,7261.0,922.512
,,,7262000000.0,7262.0,896.5073529411765
,,,7263000000.0,7263.0,1108.6272727272728
,,,7264000000.0,7264.0,1553.8725490196077
,,,7265000000.0,7265.0,963.6307692307693
,,,7266000000.0,7266.0,917.8740740740741
,,,7267000000.0,7267.0,924.5826771653543
,,,7268000000.0,7268.0,907.2
,,,7269000000.0,7269.0,910.5895522388059
,,,7270000000.0,7270.0,895.3529411764706
,,,7271000000.0,7271.0,956.8867924528302
,,,7272000000.0,7272.0,905.0514705882352
,,,7273000000.0,7273.0,889.5481481481481
,,,7274000000.0,7274.0,902.5230769230769
,,,7275000000.0,7275.0,894.6666666666666
,,,7276000000.0,7276.0,882.4296296296296
,,,7277000000.0,7277.0,928.436507936508
,,,7278000000.0,7278.0,893.1194029850747
,,,7279000000.0,7279.0,1052.75
,,,7280000000.0,7280.0,902.3333333333334
,,,7281000000.0,7281.0,968.664
,,,7282000000.0,7282.0,906.7333333333333
,,,7283000000.0,7283.0,911.5259259259259
,,,7284000000.0,7284.0,898.2137404580153
,,,7285000000.0,7285.0,902.5373134328358
,,,7286000000.0,7286.0,883.7555555555556
,,,7287000000.0,7287.0,893.7727272727273
,,,7288000000.0,7288.0,904.6592592592592
,,,7289000000.0,7289.0,895.1703703703704
,,,7290000000.0,7290.0,888.1911764705883
,,,7291000000.0,7291.0,918.5471698113207
,,,7292000000.0,7292.0,1020.4621212121212
,,,7293000000.0,7293.0,924.2222222222222
,,,7294000000.0,7294.0,934.5
,,,7295000000.0,7295.0,906.162962962963
,,,7296000000.0,7296.0,903.7851851851852
,,,7297000000.0,7297.0,910.2651515151515
,,,7298000000.0,7298.0,922.8
,,,7299000000.0,7299.0,875.1333333333333
,,,7300000000.0,7300.0,914.7481481481482
,,,7301000000.0,7301.0,928.8650793650794
,,,7302000000.0,7302.0,915.7185185185185
,,,7303000000.0,7303.0,909.2686567164179
,,,7304000000.0,7304.0,889.3257575757576
,,,7305000000.0,7305.0,905.1716417910447
,,,7306000000.0,7306.0,889.6592592592592
,,,7307000000.0,7307.0,890.4887218045113
,,,7308000000.0,7308.0,883.1343283582089
,,,7309000000.0,7309.0,896.1278195488721
,,,7310000000.0,7310.0,887.8444444444444
,,,7311000000.0,7311.0,870.0588235294117
,,,7312000000.0,7312.0,889.9777777777778
,,,7313000000.0,7313.0,888.7388059701492
,,,7314000000.0,7314.0,901.8449612403101
,,,7315000000.0,7315.0,902.1407407407407
,,,7316000000.0,7316.0,888.3308823529412
,,,7317000000.0,7317.0,919.6386554621848
,,,7318000000.0,7318.0,905.5038759689922
,,,7319000000.0,7319.0,921.1397058823529
,,,7320000000.0,7320.0,882.7481481481482
,,,7321000000.0,7321.0,918.047619047619
,,,7322000000.0,7322.0,905.3823529411765
,,,7323000000.0,7323.0,897.7910447761194
,,,7324000000.0,7324.0,905.9621212121212
,,,7325000000.0,7325.0,915.6888888888889
,,,7326000000.0,7326.0,910.7076923076924
,,,7327000000.0,7327.0,869.015503875969
,,,7328000000.0,7328.0,917.6592592592592
,,,7329000000.0,7329.0,764.0948905109489
,,,7330000000.0,7330.0,727.7101449275362
,,,7331000000.0,7331.0,775.025
,,,7332000000.0,7332.0,721.5942028985507
,,,7333000000.0,7333.0,736.7608695652174
,,,7334000000.0,7334.0,709.6212121212121
,,,7335000000.0,7335.0,734.1532846715329
,,,7336000000.0,7336.0,737.6884057971015
,,,7337000000.0,7337.0,724.5777777777778
,,,7338000000.0,7338.0,719.8540145985402
,,,7339000000.0,7339.0,727.7080291970802
,,,7340000000.0,7340.0,726.5217391304348
,,,7341000000.0,7341.0,893.7524752475248
,,,7342000000.0,7342.0,970.8823529411765
,,,7343000000.0,7343.0,910.9787234042553
,,,7344000000.0,7344.0,1074.936170212766
,,,7345000000.0,7345.0,1388.6509433962265
,,,7346000000.0,7346.0,1137.079365079365
,,,7347000000.0,7347.0,911.7822580645161
,,,7348000000.0,7348.0,1038.357142857143
,,,7349000000.0,7349.0,1453.7282608695652
,,,7350000000.0,7350.0,1503.7111111111112
,,,7351000000.0,7351.0,1357.95
,,,7352000000.0,7352.0,1483.4868421052631
,,,7353000000.0,7353.0,2247.4827586206898
,,,7354000000.0,7354.0,1574.0760869565217
,,,7355000000.0,7355.0,950.981981981982
,,,7356000000.0,7356.0,947.8474576271186
,,,7357000000.0,7357.0,836.2786885245902
,,,7358000000.0,7358.0,842.0686274509804
,,,7359000000.0,7359.0,1007.768115942029
,,,7360000000.0,7360.0,915.2295081967213
,,,7361000000.0,7361.0,1057.4811320754718
,,,7362000000.0,7362.0,1033.3301886792453
,,,7363000000.0,7363.0,850.0322580645161
,,,7364000000.0,7364.0,736.0819672131148
,,,7365000000.0,7365.0,725.9328358208955
,,,7366000000.0,7366.0,727.1896551724138
,,,7367000000.0,7367.0,947.1276595744681
,,,7368000000.0,7368.0,1006.421052631579
,,,7369000000.0,7369.0,844.6818181818181
,,,7370000000.0,7370.0,909.0655737704918
,,,7371000000.0,7371.0,897.7878787878788
,,,7372000000.0,7372.0,852.5801526717557
,,,7373000000.0,7373.0,840.5267175572519
,,,7374000000.0,7374.0,844.7264150943396
,,,7375000000.0,7375.0,911.8813559322034
,,,7376000000.0,7376.0,894.609756097561
,,,7377000000.0,7377.0,834.1532258064516
,,,7378000000.0,7378.0,1012.7407407407408
,,,7379000000.0,7379.0,972.6776859504132
,,,7380000000.0,7380.0,978.6134453781513
,,,7381000000.0,7381.0,703.3703703703703
,,,7382000000.0,7382.0,737.0833333333334
,,,7383000000.0,7383.0,899.2465753424658
,,,7384000000.0,7384.0,880.0862068965517
,,,7385000000.0,7385.0,846.3893129770993
,,,7386000000.0,7386.0,906.2605042016806
,,,7387000000.0,7387.0,861.6324786324786
,,,7388000000.0,7388.0,1030.4117647058824
,,,7389000000.0,7389.0,1133.25
,,,7390000000.0,7390.0,1122.5862068965516
,,,7391000000.0,7391.0,1155.3714285714286
,,,7392000000.0,7392.0,931.3504273504274
,,,7393000000.0,7393.0,1114.328
,,,7394000000.0,7394.0,1049.820512820513
,,,7395000000.0,7395.0,1067.8230088495575
,,,7396000000.0,7396.0,996.7058823529412
,,,7397000000.0,7397.0,987.8761061946902
,,,7398000000.0,7398.0,793.679104477612
,,,7399000000.0,7399.0,744.2142857142857
,,,7400000000.0,7400.0,1201.2941176470588
,,,7401000000.0,7401.0,1100.1603773584907
,,,7402000000.0,7402.0,1136.967741935484
,,,7403000000.0,7403.0,1111.716814159292
,,,7404000000.0,7404.0,899.6583333333333
,,,7405000000.0,7405.0,1128.8048780487804
,,,7406000000.0,7406.0,1125.1209677419354
,,,7407000000.0,7407.0,1057.0714285714287
,,,7408000000.0,7408.0,1220.1553398058252
,,,7409000000.0,7409.0,1134.5867768595042
,,,7410000000.0,7410.0,1146.0569105691056
,,,7411000000.0,7411.0,1126.8
,,,7412000000.0,7412.0,1006.5737704918033
,,,7413000000.0,7413.0,850.4461538461538
,,,7414000000.0,7414.0,723.5952380952381
,,,7415000000.0,7415.0,873.4358974358975
,,,7416000000.0,7416.0,1114.3818181818183
,,,7417000000.0,7417.0,724.5354330708661
,,,7418000000.0,7418.0,731.6335877862596
,,,7419000000.0,7419.0,999.5094339622641
,,,7420000000.0,7420.0,1065.0086206896551
,,,7421000000.0,7421.0,1494.7802197802198
,,,7422000000.0,7422.0,1252.9157894736843
,,,7423000000.0,7423.0,1169.7692307692307
,,,7424000000.0,7424.0,1149.150684931507
,,,7425000000.0,7425.0,1204.7413793103449
,,,7426000000.0,7426.0,1125.5528455284552
,,,7427000000.0,7427.0,1121.9809523809524
,,,7428000000.0,7428.0,1123.12
,,,7429000000.0,7429.0,1070.9615384615386
,,,7430000000.0,7430.0,988.704
,,,7431000000.0,7431.0,775.71875
,,,7432000000.0,7432.0,1053.287037037037
,,,7433000000.0,7433.0,863.3816793893129
,,,7434000000.0,7434.0,742.6356589147287
,,,7435000000.0,7435.0,906.0573770491803
,,,7436000000.0,7436.0,975.7758620689655
,,,7437000000.0,7437.0,1064.8879310344828
,,,7438000000.0,7438.0,1152.341463414634
,,,7439000000.0,7439.0,1117.04
,,,7440000000.0,7440.0,1153.764705882353
,,,7441000000.0,7441.0,1135.1397849462367
,,,7442000000.0,7442.0,1138.5447154471544
,,,7443000000.0,7443.0,1137.9827586206898
,,,7444000000.0,7444.0,1039.6517857142858
,,,7445000000.0,7445.0,991.9583333333334
,,,7446000000.0,7446.0,1084.4590163934427
,,,7447000000.0,7447.0,1158.4444444444443
,,,7448000000.0,7448.0,1078.2923076923078
,,,7449000000.0,7449.0,963.1487603305785
,,,7450000000.0,7450.0,725.9202898550725
,,,7451000000.0,7451.0,1651.28125
,,,7452000000.0,7452.0,1551.969696969697
,,,7453000000.0,7453.0,1499.1944444444443
,,,7454000000.0,7454.0,1283.081081081081
,,,7455000000.0,7455.0,1261.7714285714285
,,,7456000000.0,7456.0,1150.157894736842
,,,7457000000.0,7457.0,1289.059829059829
,,,7458000000.0,7458.0,1390.2156862745098
,,,7459000000.0,7459.0,1267.6822429906542
,,,7460000000.0,7460.0,1311.2654867256638
,,,7461000000.0,7461.0,1197.4835164835165
,,,7462000000.0,7462.0,1476.8288288288288
,,,7463000000.0,7463.0,1245.12
,,,7464000000.0,7464.0,1330.1473684210525
,,,7465000000.0,7465.0,1052.5546875
,,,7466000000.0,7466.0,894.237037037037
,,,7467000000.0,7467.0,1093.754716981132
,,,7468000000.0,7468.0,1392.2434782608696
,,,7469000000.0,7469.0,1510.7857142857142
,,,7470000000.0,7470.0,903.3676470588235
,,,7471000000.0,7471.0,1098.2051282051282
,,,7472000000.0,7472.0,1277.198113207547
,,,7473000000.0,7473.0,1235.8032786885246
,,,7474000000.0,7474.0,1313.128205128205
,,,7475000000.0,7475.0,1251.3796296296296
,,,7476000000.0,7476.0,1373.9727272727273
,,,7477000000.0,7477.0,1305.7777777777778
,,,7478000000.0,7478.0,1355.5641025641025
,,,7479000000.0,7479.0,1551.695652173913
,,,7480000000.0,7480.0,1314.0972222222222
,,,7481000000.0,7481.0,1234.029702970297
,,,7482000000.0,7482.0,920.3481481481482
,,,7483000000.0,7483.0,917.9037037037037
,,,7484000000.0,7484.0,1282.3942307692307
,,,7485000000.0,7485.0,1491.0
,,,7486000000.0,7486.0,1484.0535714285713
,,,7487000000.0,7487.0,905.8595041322315
,,,7488000000.0,7488.0,918.4926470588235
,,,7489000000.0,7489.0,915.5407407407407
,,,7490000000.0,7490.0,902.5185185185185
,,,7491000000.0,7491.0,1114.5595238095239
,,,7492000000.0,7492.0,898.6029411764706
,,,7493000000.0,7493.0,919.1102941176471
,,,7494000000.0,7494.0,974.0743801652893
,,,7495000000.0,7495.0,1278.5641025641025
,,,7496000000.0,7496.0,1466.5929203539822
,,,7497000000.0,7497.0,1450.5643564356435
,,,7498000000.0,7498.0,1493.4583333333333
,,,7499000000.0,7499.0,1692.219512195122
,,,7500000000.0,7500.0,1243.8163265306123
,,,7501000000.0,7501.0,1138.892857142857
,,,7502000000.0,7502.0,1233.944
,,,7503000000.0,7503.0,1359.5546218487395
,,,7504000000.0,7504.0,1356.3162393162393
,,,7505000000.0,7505.0,1475.2201834862385
,,,7506000000.0,7506.0,1859.3163265306123
,,,7507000000.0,7507.0,1648.6969696969697
,,,7508000000.0,7508.0,1504.28
,,,7509000000.0,7509.0,1528.148148148148
,,,7510000000.0,7510.0,1269.9166666666667
,,,7511000000.0,7511.0,1350.5851063829787
,,,7512000000.0,7512.0,1067.491935483871
,,,7513000000.0,7513.0,1007.130081300813
,,,7514000000.0,7514.0,1039.9396551724137
,,,7515000000.0,7515.0,1140.9349593495936
,,,7516000000.0,7516.0,1122.7723577235772
,,,7517000000.0,7517.0,999.8617886178862
,,,7518000000.0,7518.0,910.7637795275591
,,,7519000000.0,7519.0,917.448
,,,7520000000.0,7520.0,1285.2252252252251
,,,7521000000.0,7521.0,1481.525
,,,7522000000.0,7522.0,958.6491228070175
,,,7523000000.0,7523.0,1064.3629032258063
,,,7524000000.0,7524.0,1028.0573770491803
,,,7525000000.0,7525.0,1137.0325203252032
,,,7526000000.0,7526.0,1018.8558558558559
,,,7527000000.0,7527.0,1118.6896551724137
,,,7528000000.0,7528.0,1279.1315789473683
,,,7529000000.0,7529.0,1134.991935483871
,,,7530000000.0,7530.0,1171.584745762712
,,,7531000000.0,7531.0,1016.4646464646464
,,,7532000000.0,7532.0,824.8939393939394
,,,7533000000.0,7533.0,728.589928057554
,,,7534000000.0,7534.0,733.6015037593985
,,,7535000000.0,7535.0,730.0144927536232
,,,7536000000.0,7536.0,889.697247706422
,,,7537000000.0,7537.0,982.9152542372881
,,,7538000000.0,7538.0,1144.7435897435898
,,,7539000000.0,7539.0,1135.741935483871
,,,7540000000.0,7540.0,1119.516129032258
,,,7541000000.0,7541.0,1117.7307692307693
,,,7542000000.0,7542.0,1136.212389380531
,,,7543000000.0,7543.0,1114.549180327869
,,,7544000000.0,7544.0,1085.4017094017095
,,,7545000000.0,7545.0,1132.739837398374
,,,7546000000.0,7546.0,1143.008064516129
,,,7547000000.0,7547.0,1152.436974789916
,,,7548000000.0,7548.0,1118.0487804878048
,,,7549000000.0,7549.0,1139.6097560975609
,,,7550000000.0,7550.0,1037.5806451612902
,,,7551000000.0,7551.0,1518.6705882352942
,,,7552000000.0,7552.0,722.1449275362319
,,,7553000000.0,7553.0,722.2230215827338
,,,7554000000.0,7554.0,728.2213740458016
,,,7555000000.0,7555.0,726.5985401459855
,,,7556000000.0,7556.0,726.1521739130435
,,,7557000000.0,7557.0,718.7686567164179
,,,7558000000.0,7558.0,743.294964028777
,,,7559000000.0,7559.0,970.0884955752213
,,,7560000000.0,7560.0,841.2058823529412
,,,7561000000.0,7561.0,779.4959349593496
,,,7562000000.0,7562.0,724.6594202898551
,,,7563000000.0,7563.0,728.136690647482
,,,7564000000.0,7564.0,722.3037037037037
,,,7565000000.0,7565.0,735.8768115942029
,,,7566000000.0,7566.0,721.956834532374
,,,7567000000.0,7567.0,723.9852941176471
,,,7568000000.0,7568.0,733.1014492753624
,,,7569000000.0,7569.0,738.731884057971
,,,7570000000.0,7570.0,721.3453237410072
,,,7571000000.0,7571.0,759.1016949152543
,,,7572000000.0,7572.0,718.3913043478261
,,,7573000000.0,7573.0,731.8550724637681
,,,7574000000.0,7574.0,727.9242424242424
,,,7575000000.0,7575.0,735.5507246376811
,,,7576000000.0,7576.0,732.9262295081967
,,,7577000000.0,7577.0,722.2461538461539
,,,7578000000.0,7578.0,729.2463768115942
,,,7579000000.0,7579.0,740.1666666666666
,,,7580000000.0,7580.0,724.5072463768116
,,,7581000000.0,7581.0,731.2109375
,,,7582000000.0,7582.0,720.8776978417267
,,,7583000000.0,7583.0,735.4927536231884
,,,7584000000.0,7584.0,733.2148148148148
,,,7585000000.0,7585.0,729.7753623188406
,,,7586000000.0,7586.0,725.9124087591241
,,,7587000000.0,7587.0,748.7185185185185
,,,7588000000.0,7588.0,959.6116504854369
,,,7589000000.0,7589.0,1911.357142857143
,,,7590000000.0,7590.0,922.4296296296296
,,,7591000000.0,7591.0,1136.3373493975903
,,,7592000000.0,7592.0,913.8067226890756
,,,7593000000.0,7593.0,971.4732824427481
,,,7594000000.0,7594.0,888.016393442623
,,,7595000000.0,7595.0,922.4740740740741
,,,7596000000.0,7596.0,925.1925925925926
,,,7597000000.0,7597.0,914.1590909090909
,,,7598000000.0,7598.0,920.3629629629629
,,,7599000000.0,7599.0,919.325925925926
,,,7600000000.0,7600.0,907.6962962962963
,,,7601000000.0,7601.0,934.0629921259842
,,,7602000000.0,7602.0,898.9851851851852
,,,7603000000.0,7603.0,1263.3636363636363
,,,7604000000.0,7604.0,913.3414634146342
,,,7605000000.0,7605.0,937.0384615384615
,,,7606000000.0,7606.0,904.875
,,,7607000000.0,7607.0,902.0387596899225
,,,7608000000.0,7608.0,933.0962962962963
,,,7609000000.0,7609.0,1143.7105263157894
,,,7610000000.0,7610.0,1192.2079207920792
,,,7611000000.0,7611.0,1108.775
,,,7612000000.0,7612.0,941.5151515151515
,,,7613000000.0,7613.0,905.9126984126984
,,,7614000000.0,7614.0,1246.5514018691588
,,,7615000000.0,7615.0,1238.1735537190082
,,,7616000000.0,7616.0,910.0666666666667
,,,7617000000.0,7617.0,961.457627118644
,,,7618000000.0,7618.0,1337.1864406779662
,,,7619000000.0,7619.0,906.9185185185186
,,,7620000000.0,7620.0,919.8
,,,7621000000.0,7621.0,1001.7868852459017
,,,7622000000.0,7622.0,900.9926470588235
,,,7623000000.0,7623.0,900.2205882352941
,,,7624000000.0,7624.0,910.0916030534352
,,,7625000000.0,7625.0,915.5
,,,7626000000.0,7626.0,883.3037037037037
,,,7627000000.0,7627.0,922.9922480620155
,,,7628000000.0,7628.0,919.3805970149253
,,,7629000000.0,7629.0,913.9555555555555
,,,7630000000.0,7630.0,913.0074074074074
,,,7631000000.0,7631.0,973.2321428571429
,,,7632000000.0,7632.0,910.2888888888889
,,,7633000000.0,7633.0,919.0592592592593
,,,7634000000.0,7634.0,909.9069767441861
,,,7635000000.0,7635.0,917.9407407407407
,,,7636000000.0,7636.0,915.0444444444445
,,,7637000000.0,7637.0,911.1954887218045
,,,7638000000.0,7638.0,925.7037037037037
,,,7639000000.0,7639.0,922.9555555555555
,,,7640000000.0,7640.0,917.6119402985074
,,,7641000000.0,7641.0,1007.0775862068965
,,,7642000000.0,7642.0,910.5777777777778
,,,7643000000.0,7643.0,913.437037037037
,,,7644000000.0,7644.0,913.5234375
,,,7645000000.0,7645.0,932.187969924812
,,,7646000000.0,7646.0,912.8296296296296
,,,7647000000.0,7647.0,940.189393939394
,,,7648000000.0,7648.0,925.5259259259259
,,,7649000000.0,7649.0,930.2444444444444
,,,7650000000.0,7650.0,1220.5882352941176
,,,7651000000.0,7651.0,2079.9473684210525
,,,7652000000.0,7652.0,911.7259259259259
,,,7653000000.0,7653.0,933.4592592592593
,,,7654000000.0,7654.0,931.1705426356589
,,,7655000000.0,7655.0,911.8074074074074
,,,7656000000.0,7656.0,904.162962962963
,,,7657000000.0,7657.0,899.9160305343512
,,,7658000000.0,7658.0,897.1417910447761
,,,7659000000.0,7659.0,908.7703703703704
,,,7660000000.0,7660.0,929.5925925925926
,,,7661000000.0,7661.0,908.2682926829268
,,,7662000000.0,7662.0,922.8592592592593
,,,7663000000.0,7663.0,955.8345864661654
,,,7664000000.0,7664.0,912.9160305343512
,,,7665000000.0,7665.0,965.0454545454545
,,,7666000000.0,7666.0,909.0962962962963
,,,7667000000.0,7667.0,896.2272727272727
,,,7668000000.0,7668.0,904.9185185185186
,,,7669000000.0,7669.0,906.3507462686567
,,,7670000000.0,7670.0,912.3555555555556
,,,7671000000.0,7671.0,992.4260869565218
,,,7672000000.0,7672.0,928.5703703703704
,,,7673000000.0,7673.0,899.9411764705883
,,,7674000000.0,7674.0,906.0930232558139
,,,7675000000.0,7675.0,912.7037037037037
,,,7676000000.0,7676.0,913.8656716417911
,,,7677000000.0,7677.0,919.968992248062
,,,7678000000.0,7678.0,938.3925925925926
,,,7679000000.0,7679.0,920.5746268656717
,,,7680000000.0,7680.0,908.9037037037037
,,,7681000000.0,7681.0,935.46875
,,,7682000000.0,7682.0,938.203007518797
,,,7683000000.0,7683.0,987.7424242424242
,,,7684000000.0,7684.0,913.6923076923077
,,,7685000000.0,7685.0,922.5333333333333
,,,7686000000.0,7686.0,912.2647058823529
,,,7687000000.0,7687.0,919.5454545454545
,,,7688000000.0,7688.0,912.8888888888889
,,,7689000000.0,7689.0,923.0444444444445
,,,7690000000.0,7690.0,919.8
,,,7691000000.0,7691.0,989.2471910112359
,,,7692000000.0,7692.0,1178.7563025210084
,,,7693000000.0,7693.0,1085.4761904761904
,,,7694000000.0,7694.0,920.7652173913043
,,,7695000000.0,7695.0,930.7089552238806
,,,7696000000.0,7696.0,933.7462686567164
,,,7697000000.0,7697.0,905.1666666666666
,,,7698000000.0,7698.0,908.1492537313433
,,,7699000000.0,7699.0,897.0
,,,7700000000.0,7700.0,983.3282442748092
,,,7701000000.0,7701.0,1387.6272727272728
,,,7702000000.0,7702.0,910.2
,,,7703000000.0,7703.0,921.4592592592593
,,,7704000000.0,7704.0,926.2061068702291
,,,7705000000.0,7705.0,916.4852941176471
,,,7706000000.0,7706.0,889.4148148148148
,,,7707000000.0,7707.0,900.310606060606
,,,7708000000.0,7708.0,907.4148148148148
,,,7709000000.0,7709.0,932.3777777777777
,,,7710000000.0,7710.0,903.3407407407408
,,,7711000000.0,7711.0,931.4414414414415
,,,7712000000.0,7712.0,907.762962962963
,,,7713000000.0,7713.0,913.1111111111111
,,,7714000000.0,7714.0,911.4108527131783
,,,7715000000.0,7715.0,941.203007518797
,,,7716000000.0,7716.0,926.325925925926
,,,7717000000.0,7717.0,918.2330827067669
,,,7718000000.0,7718.0,909.5925925925926
,,,7719000000.0,7719.0,922.5373134328358
,,,7720000000.0,7720.0,931.1764705882352
,,,7721000000.0,7721.0,893.7007874015748
,,,7722000000.0,7722.0,921.2444444444444
,,,7723000000.0,7723.0,916.3555555555556
,,,7724000000.0,7724.0,922.9007633587786
,,,7725000000.0,7725.0,913.4626865671642
,,,7726000000.0,7726.0,911.8296296296296
,,,7727000000.0,7727.0,909.4351145038167
,,,7728000000.0,7728.0,932.4360902255639
,,,7729000000.0,7729.0,910.1838235294117
,,,7730000000.0,7730.0,928.2033898305085
,,,7731000000.0,7731.0,1557.987012987013
,,,7732000000.0,7732.0,1112.5677966101696
,,,7733000000.0,7733.0,920.0588235294117
,,,7734000000.0,7734.0,915.3360655737705
,,,7735000000.0,7735.0,918.8074074074074
,,,7736000000.0,7736.0,923.9044117647059
,,,7737000000.0,7737.0,929.0681818181819
,,,7738000000.0,7738.0,912.2573529411765
,,,7739000000.0,7739.0,914.6888888888889
,,,7740000000.0,7740.0,924.9485294117648
,,,7741000000.0,7741.0,1005.9181818181818
,,,7742000000.0,7742.0,910.0074074074074
,,,7743000000.0,7743.0,943.609022556391
,,,7744000000.0,7744.0,950.408
,,,7745000000.0,7745.0,1316.546218487395
,,,7746000000.0,7746.0,923.5777777777778
,,,7747000000.0,7747.0,912.7862595419847
,,,7748000000.0,7748.0,937.1851851851852
,,,7749000000.0,7749.0,917.2592592592592
,,,7750000000.0,7750.0,900.1985294117648
,,,7751000000.0,7751.0,1861.9036144578313
,,,7752000000.0,7752.0,894.4044117647059
,,,7753000000.0,7753.0,916.5185185185185
,,,7754000000.0,7754.0,894.8449612403101
,,,7755000000.0,7755.0,906.1481481481482
,,,7756000000.0,7756.0,902.1259259259259
,,,7757000000.0,7757.0,910.578947368421
,,,7758000000.0,7758.0,944.3432835820895
,,,7759000000.0,7759.0,920.9104477611941
,,,7760000000.0,7760.0,921.4191176470588
,,,7761000000.0,7761.0,915.144
,,,7762000000.0,7762.0,913.9925925925926
,,,7763000000.0,7763.0,913.5661764705883
,,,7764000000.0,7764.0,907.0763358778626
,,,7765000000.0,7765.0,909.3676470588235
,,,7766000000.0,7766.0,900.9555555555555
,,,7767000000.0,7767.0,897.3181818181819
,,,7768000000.0,7768.0,912.9185185185186
,,,7769000000.0,7769.0,898.8731343283582
,,,7770000000.0,7770.0,893.5955882352941
,,,7771000000.0,7771.0,942.4224137931035
,,,7772000000.0,7772.0,923.1851851851852
,,,7773000000.0,7773.0,908.8
,,,7774000000.0,7774.0,915.2076923076924
,,,7775000000.0,7775.0,911.7407407407408
,,,7776000000.0,7776.0,916.2814814814815
,,,7777000000.0,7777.0,904.7421875
,,,7778000000.0,7778.0,1087.9448818897638
,,,7779000000.0,7779.0,887.762962962963
,,,7780000000.0,7780.0,910.2074074074075
,,,7781000000.0,7781.0,983.0
,,,7782000000.0,7782.0,918.5777777777778
,,,7783000000.0,7783.0,913.8666666666667
,,,7784000000.0,7784.0,927.0305343511451
,,,7785000000.0,7785.0,931.4740740740741
,,,7786000000.0,7786.0,925.7851851851852
,,,7787000000.0,7787.0,911.8333333333334
,,,7788000000.0,7788.0,911.7703703703704
,,,7789000000.0,7789.0,917.9407407407407
,,,7790000000.0,7790.0,925.7703703703704
,,,7791000000.0,7791.0,1102.83
,,,7792000000.0,7792.0,916.9411764705883
,,,7793000000.0,7793.0,914.4148148148148
,,,7794000000.0,7794.0,911.8225806451613
,,,7795000000.0,7795.0,917.2222222222222
,,,7796000000.0,7796.0,930.0666666666667
,,,7797000000.0,7797.0,927.7709923664122
,,,7798000000.0,7798.0,926.0444444444445
,,,7799000000.0,7799.0,915.6888888888889
,,,7800000000.0,7800.0,889.8296296296296
,,,7801000000.0,7801.0,907.109375
,,,7802000000.0,7802.0,914.6148148148148
,,,7803000000.0,7803.0,924.5185185185185
,,,7804000000.0,7804.0,900.7348484848485
,,,7805000000.0,7805.0,923.6814814814815
,,,7806000000.0,7806.0,934.455223880597
,,,7807000000.0,7807.0,896.406015037594
,,,7808000000.0,7808.0,1077.4298245614036
,,,7809000000.0,7809.0,1340.286956521739
,,,7810000000.0,7810.0,927.544776119403
,,,7811000000.0,7811.0,958.8020833333334
,,,7812000000.0,7812.0,937.6518518518518
,,,7813000000.0,7813.0,904.0073529411765
,,,7814000000.0,7814.0,941.5396825396825
,,,7815000000.0,7815.0,908.0444444444445
,,,7816000000.0,7816.0,920.1851851851852
,,,7817000000.0,7817.0,908.6015037593985
,,,7818000000.0,7818.0,911.2074074074075
,,,7819000000.0,7819.0,898.3703703703703
,,,7820000000.0,7820.0,910.237037037037
,,,7821000000.0,7821.0,918.6328125
,,,7822000000.0,7822.0,919.0882352941177
,,,7823000000.0,7823.0,930.5746268656717
,,,7824000000.0,7824.0,918.0305343511451
,,,7825000000.0,7825.0,935.7407407407408
,,,7826000000.0,7826.0,924.9485294117648
,,,7827000000.0,7827.0,886.5658914728682
,,,7828000000.0,7828.0,920.7462686567164
,,,7829000000.0,7829.0,922.3529411764706
,,,7830000000.0,7830.0,925.9555555555555
,,,7831000000.0,7831.0,955.9823008849557
,,,7832000000.0,7832.0,914.4833333333333
,,100.0,1300136848.0,,
,,100.0,2245455380.0,,
,,100.0,3214653602.0,,
,,100.0,4270607718.0,,
,,100.0,5249647450.0,,
,,100.0,6822094794.0,,
,,100.0,7348805628.0,,


==> data/layer3_prime_probe_with_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,1.8333333333333335
,,440000.00000000006,1.1,1.44375
,,880000.0000000001,2.2,1.3588235294117648
,,1320000.0,3.3000000000000003,0.6470588235294118
,,1760000.0000000002,4.4,0.7333333333333334
,,2200000.0,5.5,0.55
,,2640000.0,6.6000000000000005,0.5866666666666667
,,3080000.0000000005,7.700000000000001,0.6470588235294118
,,3520000.0000000005,8.8,0.7117647058823531
,,3960000.0,9.9,0.7117647058823531
,,4400000.0,11.0,0.5176470588235295
,,4840000.000000001,12.100000000000001,0.3666666666666667
,,5280000.0,13.200000000000001,0.25882352941176473
,,5720000.0,14.3,0.19411764705882356
,,6160000.000000001,15.400000000000002,0.5823529411764706
,,6600000.0,16.5,0.6470588235294118
,,7040000.000000001,17.6,0.55
,,7480000.000000001,18.700000000000003,0.6470588235294118
,,7920000.0,19.8,0.9166666666666667
,,8360000.000000001,20.900000000000002,0.7117647058823531
,,8800000.0,22.0,0.7764705882352942
,,9240000.0,23.1,0.55
,,9680000.000000002,24.200000000000003,0.5176470588235295
,,10120000.0,25.3,0.7764705882352942
,,10560000.0,26.400000000000002,0.7117647058823531
,,11000000.000000002,27.500000000000004,0.6470588235294118
,,11440000.0,28.6,0.44000000000000006
,,11880000.000000002,29.700000000000003,0.7071428571428573
,,12320000.000000002,30.800000000000004,0.7562500000000001
,,12760000.0,31.900000000000002,0.6722222222222223
,,13200000.0,33.0,0.8800000000000001
,,13640000.0,34.1,1.1916666666666667
,,14080000.000000002,35.2,0.8411764705882353
,,14520000.000000002,36.300000000000004,0.89375
,,14960000.000000002,37.400000000000006,1.1
,,15400000.0,38.5,0.9058823529411765
,,15840000.0,39.6,0.7857142857142858
,,16280000.000000002,40.7,0.3882352941176471
,,16720000.000000002,41.800000000000004,0.5823529411764706
,,17160000.000000004,42.900000000000006,0.45294117647058824
,,17600000.0,44.0,0.55
,,18040000.0,45.1,0.66
,,18480000.0,46.2,0.41250000000000003
,,18920000.0,47.300000000000004,0.5176470588235295
,,19360000.000000004,48.400000000000006,0.5176470588235295
,,19800000.000000004,49.50000000000001,0.7117647058823531
,,20240000.0,50.6,0.7764705882352942
,,20680000.0,51.7,0.55
,,21120000.0,52.800000000000004,0.7117647058823531
,,21560000.000000004,53.900000000000006,0.7764705882352942
,,22000000.000000004,55.00000000000001,0.7764705882352942
,,22440000.0,56.1,0.3882352941176471
,,22880000.0,57.2,0.8642857142857143
,,23320000.0,58.300000000000004,0.3882352941176471
,,23760000.000000004,59.400000000000006,0.3666666666666667
,,24200000.000000004,60.50000000000001,0.6470588235294118
,,24640000.000000004,61.60000000000001,0.5176470588235295
,,25080000.0,62.7,0.55
,,25520000.0,63.800000000000004,0.7117647058823531
,,25960000.000000004,64.9,0.45294117647058824
,,26400000.0,66.0,0.5823529411764706
,,26840000.000000004,67.10000000000001,0.8555555555555556
,,27280000.0,68.2,0.55
,,27720000.000000004,69.30000000000001,1.7600000000000002
,,28160000.000000004,70.4,1.1733333333333333
,,28600000.0,71.5,1.6076923076923078
,,29040000.000000004,72.60000000000001,1.2833333333333334
,,29480000.0,73.7,0.41250000000000003
,,29920000.000000004,74.80000000000001,0.4714285714285714
,,30360000.000000004,75.9,0.6285714285714286
,,30800000.0,77.0,0.8411764705882353
,,31240000.000000004,78.10000000000001,1.03125
,,31680000.0,79.2,0.7562500000000001
,,32120000.000000004,80.30000000000001,1.1
,,32560000.000000004,81.4,0.6470588235294118
,,33000000.0,82.5,0.7117647058823531
,,33440000.000000004,83.60000000000001,0.6470588235294118
,,33880000.0,84.7,0.48125000000000007
,,34320000.00000001,85.80000000000001,0.5176470588235295
,,34760000.0,86.9,1.03125
,,35200000.0,88.0,1.8333333333333335
,,35640000.0,89.10000000000001,1.4142857142857146
,,36080000.0,90.2,0.7071428571428573
,,36520000.00000001,91.30000000000001,0.44000000000000006
,,36960000.0,92.4,0.5076923076923078
,,37400000.00000001,93.50000000000001,0.8066666666666666
,,37840000.0,94.60000000000001,1.03125
,,38280000.0,95.7,1.1785714285714286
,,38720000.00000001,96.80000000000001,1.038888888888889
,,39160000.0,97.9,0.9058823529411765
,,39600000.00000001,99.00000000000001,0.9166666666666667
,,40040000.0,100.10000000000001,0.8555555555555556
,,40480000.0,101.2,1.1
,,40920000.00000001,102.30000000000001,1.038888888888889
,,41360000.0,103.4,0.9777777777777779
,,41800000.00000001,104.50000000000001,0.9705882352941178
,,42240000.0,105.60000000000001,0.8411764705882353
,,42680000.0,106.7,0.9777777777777779
,,43120000.00000001,107.80000000000001,1.035294117647059
,,43560000.0,108.9,0.9777777777777779
,,44000000.00000001,110.00000000000001,0.9058823529411765
,,44440000.0,111.10000000000001,0.9705882352941178
,,44880000.0,112.2,1.038888888888889
,,45320000.00000001,113.30000000000001,0.7333333333333334
,,45760000.0,114.4,0.9705882352941178
,,46200000.00000001,115.50000000000001,0.8411764705882353
,,46640000.0,116.60000000000001,0.7117647058823531
,,47080000.0,117.7,0.8555555555555556
,,47520000.00000001,118.80000000000001,1.035294117647059
,,47960000.0,119.9,0.9166666666666667
,,48400000.00000001,121.00000000000001,0.9166666666666667
,,48840000.0,122.10000000000001,0.7333333333333334
,,49280000.00000001,123.20000000000002,0.8555555555555556
,,49720000.00000001,124.30000000000001,0.9166666666666667
,,50160000.0,125.4,0.9058823529411765
,,50600000.00000001,126.50000000000001,0.8555555555555556
,,51040000.0,127.60000000000001,0.7562500000000001
,,51480000.00000001,128.70000000000002,0.8555555555555556
,,51920000.00000001,129.8,1.038888888888889
,,52360000.0,130.9,1.038888888888889
,,52800000.0,132.0,0.7764705882352942
,,53240000.00000001,133.10000000000002,0.89375
,,53680000.00000001,134.20000000000002,0.6470588235294118
,,54120000.00000001,135.3,2.5142857142857142
,,54560000.0,136.4,2.0058823529411764
,,55000000.0,137.5,1.9411764705882355
,,55440000.00000001,138.60000000000002,1.686666666666667
,,55880000.00000001,139.70000000000002,2.6714285714285713
,,56320000.00000001,140.8,2.5384615384615383
,,56760000.0,141.9,1.8857142857142857
,,57200000.0,143.0,2.435714285714286
,,57640000.00000001,144.10000000000002,2.1214285714285714
,,58080000.00000001,145.20000000000002,2.5142857142857142
,,58520000.00000001,146.3,2.2
,,58960000.0,147.4,1.7285714285714286
,,59400000.0,148.5,2.623076923076923
,,59840000.00000001,149.60000000000002,2.2
,,60280000.00000001,150.70000000000002,1.686666666666667
,,60720000.00000001,151.8,2.713333333333334
,,61160000.0,152.9,2.4
,,61600000.0,154.0,1.5125000000000002
,,62040000.00000001,155.10000000000002,1.0153846153846156
,,62480000.00000001,156.20000000000002,1.3000000000000003
,,62920000.00000001,157.3,2.2
,,63360000.0,158.4,1.8857142857142857
,,63800000.0,159.5,1.5
,,64240000.00000001,160.60000000000002,0.8250000000000001
,,64680000.00000001,161.70000000000002,2.7923076923076926
,,65120000.00000001,162.8,1.1
,,65560000.0,163.9,0.9777777777777779
,,66000000.0,165.0,0.7764705882352942
,,66440000.00000001,166.10000000000002,0.8800000000000001
,,66880000.00000001,167.20000000000002,0.9058823529411765
,,67320000.0,168.3,0.6111111111111112
,,67760000.0,169.4,0.45294117647058824
,,68200000.0,170.5,0.8411764705882353
,,68640000.00000001,171.60000000000002,0.61875
,,69080000.0,172.70000000000002,0.9058823529411765
,,69520000.0,173.8,0.61875
,,69960000.0,174.9,0.7764705882352942
,,70400000.0,176.0,0.6470588235294118
,,70840000.00000001,177.10000000000002,0.9058823529411765
,,71280000.0,178.20000000000002,0.6875
,,71720000.0,179.3,0.7764705882352942
,,72160000.0,180.4,1.1
,,72600000.00000001,181.50000000000003,0.7764705882352942
,,73040000.00000001,182.60000000000002,0.7764705882352942
,,73480000.0,183.70000000000002,0.61875
,,73920000.0,184.8,0.7764705882352942
,,74360000.0,185.9,0.9777777777777779
,,74800000.00000001,187.00000000000003,0.5823529411764706
,,75240000.00000001,188.10000000000002,1.1
,,75680000.0,189.20000000000002,0.6416666666666667
,,76120000.0,190.3,2.453846153846154
,,76560000.0,191.4,0.9705882352941178
,,77000000.00000001,192.50000000000003,1.9937500000000001
,,77440000.00000001,193.60000000000002,2.278571428571429
,,77880000.0,194.70000000000002,0.7333333333333334
,,78320000.0,195.8,0.6470588235294118
,,78760000.0,196.9,0.8555555555555556
,,79200000.00000001,198.00000000000003,0.6470588235294118
,,79640000.00000001,199.10000000000002,0.3882352941176471
,,80080000.0,200.20000000000002,0.6875
,,80520000.0,201.3,0.6470588235294118
,,80960000.0,202.4,0.7117647058823531
,,81400000.00000001,203.50000000000003,0.5823529411764706
,,81840000.00000001,204.60000000000002,0.45294117647058824
,,82280000.0,205.70000000000002,0.6470588235294118
,,82720000.0,206.8,0.6470588235294118
,,83160000.0,207.9,0.8411764705882353
,,83600000.00000001,209.00000000000003,0.7333333333333334
,,84040000.00000001,210.10000000000002,0.9058823529411765
,,84480000.0,211.20000000000002,0.9058823529411765
,,84920000.0,212.3,0.45294117647058824
,,85360000.0,213.4,0.5133333333333334
,,85800000.00000001,214.50000000000003,0.8066666666666666
,,86240000.00000001,215.60000000000002,0.7117647058823531
,,86680000.0,216.70000000000002,0.5823529411764706
,,87120000.0,217.8,0.3055555555555556
,,87560000.0,218.9,0.5823529411764706
,,88000000.00000001,220.00000000000003,0.89375
,,88440000.00000001,221.10000000000002,0.7764705882352942
,,88880000.0,222.20000000000002,0.5823529411764706
,,89320000.0,223.3,0.3235294117647059
,,89760000.0,224.4,0.6470588235294118
,,90200000.00000001,225.50000000000003,0.7562500000000001
,,90640000.00000001,226.60000000000002,0.41250000000000003
,,91080000.0,227.70000000000002,0.7764705882352942
,,91520000.0,228.8,0.5176470588235295
,,91960000.0,229.9,0.5176470588235295
,,92400000.00000001,231.00000000000003,0.34375
,,92840000.00000001,232.10000000000002,0.7764705882352942
,,93280000.0,233.20000000000002,0.8411764705882353
,,93720000.0,234.3,0.5823529411764706
,,94160000.0,235.4,0.6722222222222223
,,94600000.00000001,236.50000000000003,0.8250000000000001
,,95040000.00000001,237.60000000000002,0.7117647058823531
,,95480000.0,238.70000000000002,0.7117647058823531
,,95920000.0,239.8,1.1
,,96360000.0,240.9,0.7117647058823531
,,96800000.00000001,242.00000000000003,0.5176470588235295
,,97240000.00000001,243.10000000000002,0.44000000000000006
,,97680000.0,244.20000000000002,0.7333333333333334
,,98120000.0,245.3,0.9625000000000001
,,98560000.00000001,246.40000000000003,1.1
,,99000000.00000001,247.50000000000003,1.035294117647059
,,99440000.00000001,248.60000000000002,0.8250000000000001
,,99880000.0,249.70000000000002,1.035294117647059
,,100320000.0,250.8,1.1
,,100760000.00000001,251.90000000000003,0.8411764705882353
,,101200000.00000001,253.00000000000003,1.1
,,101640000.00000001,254.10000000000002,0.61875
,,102080000.0,255.20000000000002,0.6111111111111112
,,102520000.0,256.3,0.5823529411764706
,,102960000.00000001,257.40000000000003,0.5176470588235295
,,103400000.0,258.5,0.34375
,,103840000.00000001,259.6,1.1
,,104280000.00000001,260.70000000000005,0.7944444444444445
,,104720000.0,261.8,0.6470588235294118
,,105160000.00000001,262.90000000000003,0.6416666666666667
,,105600000.0,264.0,0.9625000000000001
,,106040000.00000001,265.1,0.5823529411764706
,,106480000.00000001,266.20000000000005,0.7117647058823531
,,106920000.0,267.3,0.7764705882352942
,,107360000.00000001,268.40000000000003,0.89375
,,107800000.0,269.5,0.8066666666666666
,,108240000.00000001,270.6,0.89375
,,108680000.00000001,271.70000000000005,0.7117647058823531
,,109120000.0,272.8,0.7562500000000001
,,109560000.00000001,273.90000000000003,0.7764705882352942
,,110000000.0,275.0,0.6285714285714286
,,110440000.00000001,276.1,0.55
,,110880000.00000001,277.20000000000005,0.9705882352941178
,,111320000.0,278.3,0.9058823529411765
,,111760000.00000001,279.40000000000003,0.9625000000000001
,,112200000.0,280.5,0.7857142857142858
,,112640000.00000001,281.6,1.035294117647059
,,113080000.00000001,282.70000000000005,0.89375
,,113520000.0,283.8,0.7117647058823531
,,113960000.00000001,284.90000000000003,0.7764705882352942
,,114400000.0,286.0,0.6285714285714286
,,114840000.00000001,287.1,0.5823529411764706
,,115280000.00000001,288.20000000000005,0.5176470588235295
,,115720000.0,289.3,0.7764705882352942
,,116160000.00000001,290.40000000000003,1.1
,,116600000.0,291.5,0.7857142857142858
,,117040000.00000001,292.6,1.03125
,,117480000.00000001,293.70000000000005,2.273333333333334
,,117920000.0,294.8,1.9800000000000002
,,118360000.00000001,295.90000000000003,1.1
,,118800000.0,297.0,0.3384615384615385
,,119240000.00000001,298.1,0.44000000000000006
,,119680000.00000001,299.20000000000005,0.7117647058823531
,,120120000.0,300.3,0.5176470588235295
,,120560000.00000001,301.40000000000003,0.7117647058823531
,,121000000.0,302.5,0.55
,,121440000.00000001,303.6,0.61875
,,121880000.00000001,304.70000000000005,0.5176470588235295
,,122320000.0,305.8,0.9705882352941178
,,122760000.00000001,306.90000000000003,0.9058823529411765
,,123200000.0,308.0,0.7764705882352942
,,123640000.00000001,309.1,0.7764705882352942
,,124080000.00000001,310.20000000000005,0.45294117647058824
,,124520000.0,311.3,0.19411764705882356
,,124960000.00000001,312.40000000000003,0.7562500000000001
,,125400000.0,313.5,0.7764705882352942
,,125840000.00000001,314.6,0.6470588235294118
,,126280000.00000001,315.70000000000005,0.8411764705882353
,,126720000.0,316.8,0.7117647058823531
,,127160000.00000001,317.90000000000003,0.45294117647058824
,,127600000.0,319.0,0.5176470588235295
,,128040000.00000001,320.1,0.5176470588235295
,,128480000.00000001,321.20000000000005,0.3235294117647059
,,128920000.0,322.3,0.6470588235294118
,,129360000.00000001,323.40000000000003,0.3235294117647059
,,129800000.0,324.5,0.9705882352941178
,,130240000.00000001,325.6,0.45294117647058824
,,130680000.00000001,326.70000000000005,0.5823529411764706
,,131120000.0,327.8,0.6470588235294118
,,131560000.00000001,328.90000000000003,0.7764705882352942
,,132000000.0,330.0,0.89375
,,132440000.00000001,331.1,0.7117647058823531
,,132880000.00000001,332.20000000000005,0.6470588235294118
,,133320000.0,333.3,0.9058823529411765
,,133760000.00000001,334.40000000000003,0.7117647058823531
,,134200000.0,335.5,0.34375
,,134640000.0,336.6,0.8411764705882353
,,135080000.00000003,337.70000000000005,0.7117647058823531
,,135520000.0,338.8,0.3882352941176471
,,135960000.0,339.90000000000003,1.1
,,136400000.0,341.0,1.03125
,,136840000.0,342.1,0.8411764705882353
,,137280000.00000003,343.20000000000005,1.7000000000000002
,,137720000.0,344.3,1.4882352941176473
,,138160000.0,345.40000000000003,2.126666666666667
,,138600000.0,346.5,1.3062500000000001
,,139040000.0,347.6,0.9625000000000001
,,139480000.00000003,348.70000000000005,0.8411764705882353
,,139920000.0,349.8,0.7764705882352942
,,140360000.0,350.90000000000003,0.7117647058823531
,,140800000.0,352.0,0.7117647058823531
,,141240000.0,353.1,0.48125000000000007
,,141680000.00000003,354.20000000000005,0.8411764705882353
,,142120000.0,355.3,0.7117647058823531
,,142560000.0,356.40000000000003,0.7117647058823531
,,143000000.00000003,357.50000000000006,0.7117647058823531
,,143440000.0,358.6,0.5133333333333334
,,143880000.00000003,359.70000000000005,0.9166666666666667
,,144320000.0,360.8,0.25882352941176473
,,144760000.0,361.90000000000003,0.3882352941176471
,,145200000.00000003,363.00000000000006,0.5823529411764706
,,145640000.0,364.1,0.275
,,146080000.00000003,365.20000000000005,0.5176470588235295
,,146520000.0,366.3,0.6470588235294118
,,146960000.0,367.40000000000003,0.7764705882352942
,,147400000.00000003,368.50000000000006,0.5823529411764706
,,147840000.0,369.6,0.41250000000000003
,,148280000.00000003,370.70000000000005,0.5823529411764706
,,148720000.0,371.8,0.3882352941176471
,,149160000.0,372.90000000000003,0.45294117647058824
,,149600000.00000003,374.00000000000006,0.7117647058823531
,,150040000.0,375.1,0.55
,,150480000.00000003,376.20000000000005,0.5823529411764706
,,150920000.0,377.3,0.3882352941176471
,,151360000.0,378.40000000000003,0.7764705882352942
,,151800000.00000003,379.50000000000006,0.3882352941176471
,,152240000.0,380.6,0.8066666666666666
,,152680000.00000003,381.70000000000005,0.5176470588235295
,,153120000.0,382.8,0.12941176470588237
,,153560000.0,383.90000000000003,0.3235294117647059
,,154000000.00000003,385.00000000000006,0.7117647058823531
,,154440000.0,386.1,0.6875
,,154880000.00000003,387.20000000000005,0.7764705882352942
,,155320000.0,388.3,0.6470588235294118
,,155760000.0,389.40000000000003,0.8555555555555556
,,156200000.00000003,390.50000000000006,0.7764705882352942
,,156640000.0,391.6,0.8066666666666666
,,157080000.00000003,392.70000000000005,1.1
,,157520000.0,393.8,0.7764705882352942
,,157960000.0,394.90000000000003,0.7944444444444445
,,158400000.00000003,396.00000000000006,0.8411764705882353
,,158840000.0,397.1,0.7333333333333334
,,159280000.00000003,398.20000000000005,0.5823529411764706
,,159720000.0,399.3,0.7764705882352942
,,160160000.0,400.40000000000003,0.7117647058823531
,,160600000.00000003,401.50000000000006,0.5176470588235295
,,161040000.0,402.6,0.48125000000000007
,,161480000.00000003,403.70000000000005,0.5823529411764706
,,161920000.0,404.8,0.5823529411764706
,,162360000.0,405.90000000000003,0.7117647058823531
,,162800000.00000003,407.00000000000006,0.7764705882352942
,,163240000.0,408.1,1.035294117647059
,,163680000.00000003,409.20000000000005,0.89375
,,164120000.0,410.3,1.1
,,164560000.0,411.40000000000003,0.7764705882352942
,,165000000.00000003,412.50000000000006,0.9058823529411765
,,165440000.0,413.6,0.9058823529411765
,,165880000.00000003,414.70000000000005,1.3000000000000003
,,166320000.0,415.8,1.6823529411764706
,,166760000.0,416.90000000000003,1.7187500000000002
,,167200000.00000003,418.00000000000006,2.9333333333333336
,,167640000.0,419.1,0.6470588235294118
,,168080000.00000003,420.20000000000005,0.9705882352941178
,,168520000.0,421.3,0.45294117647058824
,,168960000.0,422.40000000000003,0.7562500000000001
,,169400000.00000003,423.50000000000006,0.8411764705882353
,,169840000.0,424.6,0.48888888888888893
,,170280000.00000003,425.70000000000005,0.45294117647058824
,,170720000.0,426.8,0.45294117647058824
,,171160000.0,427.90000000000003,0.5823529411764706
,,171600000.00000003,429.00000000000006,0.3882352941176471
,,172040000.0,430.1,0.6470588235294118
,,172480000.00000003,431.20000000000005,0.7117647058823531
,,172920000.0,432.3,0.7764705882352942
,,173360000.0,433.40000000000003,0.7764705882352942
,,173800000.00000003,434.50000000000006,0.6875
,,174240000.0,435.6,0.7117647058823531
,,174680000.00000003,436.70000000000005,1.1
,,175120000.0,437.8,0.6875
,,175560000.0,438.90000000000003,0.6470588235294118
,,176000000.00000003,440.00000000000006,0.0
,,176440000.0,441.1,0.06470588235294118
,,176880000.00000003,442.20000000000005,0.0
,,177320000.0,443.3,0.0
,,177760000.0,444.40000000000003,0.0
,,178200000.00000003,445.50000000000006,0.0
,,178640000.0,446.6,0.0
,,179080000.00000003,447.70000000000005,0.06470588235294118
,,179520000.0,448.8,0.0
,,179960000.0,449.90000000000003,0.0
,,180400000.00000003,451.00000000000006,0.0
,,180840000.0,452.1,0.0
,,181280000.00000003,453.20000000000005,0.0
,,181720000.0,454.3,0.0
,,182160000.0,455.40000000000003,0.0
,,182600000.00000003,456.50000000000006,0.0
,,183040000.0,457.6,0.0
,,183480000.00000003,458.70000000000005,0.0
,,183920000.0,459.8,0.0
,,184360000.0,460.90000000000003,0.0
,,184800000.00000003,462.00000000000006,0.0
,,185240000.0,463.1,0.0
,,185680000.00000003,464.20000000000005,0.0
,,186120000.0,465.3,0.0
,,186560000.0,466.40000000000003,0.0
,,187000000.00000003,467.50000000000006,0.0
,,187440000.0,468.6,0.0
,,187880000.00000003,469.70000000000005,0.0
,,188320000.0,470.8,0.0
,,188760000.0,471.90000000000003,0.0
,,189200000.00000003,473.00000000000006,0.0
,,189640000.0,474.1,0.0
,,190080000.00000003,475.20000000000005,0.0
,,190520000.0,476.3,0.0
,,190960000.0,477.40000000000003,0.0
,,191400000.00000003,478.50000000000006,0.5176470588235295
,,191840000.0,479.6,0.9625000000000001
,,192280000.00000003,480.70000000000005,0.7117647058823531
,,192720000.0,481.8,0.7117647058823531
,,193160000.0,482.90000000000003,0.5823529411764706
,,193600000.00000003,484.00000000000006,1.035294117647059
,,194040000.0,485.1,1.6133333333333333
,,194480000.00000003,486.20000000000005,0.7764705882352942
,,194920000.0,487.3,0.4277777777777778
,,195360000.0,488.40000000000003,0.8250000000000001
,,195800000.00000003,489.50000000000006,0.9705882352941178
,,196240000.0,490.6,0.61875
,,196680000.00000003,491.70000000000005,0.6875
,,197120000.00000003,492.80000000000007,1.8333333333333335
,,197560000.0,493.90000000000003,1.0153846153846156
,,198000000.00000003,495.00000000000006,0.7764705882352942
,,198440000.0,496.1,0.89375
,,198880000.00000003,497.20000000000005,0.6470588235294118
,,199320000.00000003,498.30000000000007,0.8411764705882353
,,199760000.0,499.40000000000003,0.5923076923076923
,,200200000.00000003,500.50000000000006,1.035294117647059
,,200640000.0,501.6,0.9058823529411765
,,201080000.00000003,502.70000000000005,1.035294117647059
,,201520000.00000003,503.80000000000007,1.035294117647059
,,201960000.0,504.90000000000003,1.0153846153846156
,,202400000.00000003,506.00000000000006,0.9058823529411765
,,202840000.0,507.1,0.9058823529411765
,,203280000.00000003,508.20000000000005,0.9166666666666667
,,203720000.00000003,509.30000000000007,0.12941176470588237
,,204160000.0,510.40000000000003,0.06470588235294118
,,204600000.00000003,511.50000000000006,0.0
,,205040000.0,512.6,0.06470588235294118
,,205480000.00000003,513.7,0.0
,,205920000.00000003,514.8000000000001,0.0
,,206360000.00000003,515.9000000000001,0.0
,,206800000.0,517.0,0.06875
,,207240000.0,518.1,1.9250000000000003
,,207680000.00000003,519.2,0.5133333333333334
,,208120000.00000003,520.3000000000001,0.7117647058823531
,,208560000.00000003,521.4000000000001,0.9705882352941178
,,209000000.0,522.5,0.8411764705882353
,,209440000.0,523.6,0.55
,,209880000.00000003,524.7,0.5133333333333334
,,210320000.00000003,525.8000000000001,0.9166666666666667
,,210760000.00000003,526.9000000000001,1.035294117647059
,,211200000.0,528.0,0.8411764705882353
,,211640000.0,529.1,0.8411764705882353
,,212080000.00000003,530.2,1.035294117647059
,,212520000.00000003,531.3000000000001,1.035294117647059
,,212960000.00000003,532.4000000000001,0.7562500000000001
,,213400000.0,533.5,0.7117647058823531
,,213840000.0,534.6,0.5176470588235295
,,214280000.00000003,535.7,0.6111111111111112
,,214720000.00000003,536.8000000000001,0.6470588235294118
,,215160000.00000003,537.9000000000001,0.5176470588235295
,,215600000.0,539.0,0.6470588235294118
,,216040000.0,540.1,0.9058823529411765
,,216480000.00000003,541.2,0.8411764705882353
,,216920000.00000003,542.3000000000001,0.6470588235294118
,,217360000.00000003,543.4000000000001,0.6470588235294118
,,217800000.0,544.5,0.6875
,,218240000.0,545.6,0.6722222222222223
,,218680000.00000003,546.7,0.5176470588235295
,,219120000.00000003,547.8000000000001,0.5823529411764706
,,219560000.00000003,548.9000000000001,0.6470588235294118
,,220000000.0,550.0,0.48125000000000007
,,220440000.0,551.1,0.7117647058823531
,,220880000.00000003,552.2,0.7764705882352942
,,221320000.00000003,553.3000000000001,0.5823529411764706
,,221760000.00000003,554.4000000000001,0.6470588235294118
,,222200000.0,555.5,0.48125000000000007
,,222640000.0,556.6,0.3882352941176471
,,223080000.00000003,557.7,0.7117647058823531
,,223520000.00000003,558.8000000000001,0.8411764705882353
,,223960000.00000003,559.9000000000001,0.7857142857142858
,,224400000.0,561.0,0.4714285714285714
,,224840000.0,562.1,0.7764705882352942
,,225280000.00000003,563.2,0.55
,,225720000.00000003,564.3000000000001,0.7117647058823531
,,226160000.00000003,565.4000000000001,0.9533333333333335
,,226600000.0,566.5,0.7333333333333334
,,227040000.0,567.6,0.7117647058823531
,,227480000.00000003,568.7,0.48125000000000007
,,227920000.00000003,569.8000000000001,0.89375
,,228360000.00000003,570.9000000000001,0.7764705882352942
,,228800000.0,572.0,0.8642857142857143
,,229240000.0,573.1,1.03125
,,229680000.00000003,574.2,0.5823529411764706
,,230120000.00000003,575.3000000000001,0.7562500000000001
,,230560000.00000003,576.4000000000001,0.7764705882352942
,,231000000.0,577.5,1.0214285714285716
,,231440000.0,578.6,0.8411764705882353
,,231880000.00000003,579.7,0.6470588235294118
,,232320000.00000003,580.8000000000001,0.48125000000000007
,,232760000.00000003,581.9000000000001,0.5823529411764706
,,233200000.0,583.0,0.55
,,233640000.0,584.1,0.48125000000000007
,,234080000.00000003,585.2,0.6470588235294118
,,234520000.00000003,586.3000000000001,0.5176470588235295
,,234960000.00000003,587.4000000000001,0.89375
,,235400000.0,588.5,0.6285714285714286
,,235840000.0,589.6,0.5823529411764706
,,236280000.00000003,590.7,0.89375
,,236720000.00000003,591.8000000000001,0.6470588235294118
,,237160000.00000003,592.9000000000001,0.7764705882352942
,,237600000.0,594.0,0.6285714285714286
,,238040000.0,595.1,0.7562500000000001
,,238480000.00000003,596.2,0.7117647058823531
,,238920000.00000003,597.3000000000001,0.6875
,,239360000.00000003,598.4000000000001,0.7764705882352942
,,239800000.0,599.5,0.7333333333333334
,,240240000.0,600.6,0.89375
,,240680000.00000003,601.7,0.8411764705882353
,,241120000.00000003,602.8000000000001,0.7562500000000001
,,241560000.00000003,603.9000000000001,0.5176470588235295
,,242000000.0,605.0,0.6875
,,242440000.0,606.1,0.55
,,242880000.00000003,607.2,0.7117647058823531
,,243320000.00000003,608.3000000000001,0.41250000000000003
,,243760000.00000003,609.4000000000001,0.8411764705882353
,,244200000.0,610.5,0.61875
,,244640000.0,611.6,0.6285714285714286
,,245080000.00000003,612.7,0.7117647058823531
,,245520000.00000003,613.8000000000001,0.6470588235294118
,,245960000.00000003,614.9000000000001,0.7764705882352942
,,246400000.0,616.0,0.7117647058823531
,,246840000.0,617.1,0.8800000000000001
,,247280000.00000003,618.2,0.7333333333333334
,,247720000.00000003,619.3000000000001,1.3062500000000001
,,248160000.00000003,620.4000000000001,1.6133333333333333
,,248600000.0,621.5,2.4444444444444446
,,249040000.0,622.6,1.1
,,249480000.00000003,623.7,1.7600000000000002
,,249920000.00000003,624.8000000000001,1.5529411764705885
,,250360000.00000003,625.9000000000001,1.3444444444444446
,,250800000.0,627.0,0.5866666666666667
,,251240000.0,628.1,1.7187500000000002
,,251680000.00000003,629.2,0.41250000000000003
,,252120000.00000003,630.3000000000001,0.9705882352941178
,,252560000.00000003,631.4000000000001,0.5176470588235295
,,253000000.0,632.5,0.61875
,,253440000.0,633.6,0.5176470588235295
,,253880000.00000003,634.7,0.7764705882352942
,,254320000.00000003,635.8000000000001,0.9058823529411765
,,254760000.00000003,636.9000000000001,0.9777777777777779
,,255200000.0,638.0,0.61875
,,255640000.0,639.1,0.8411764705882353
,,256080000.00000003,640.2,0.7764705882352942
,,256520000.00000003,641.3000000000001,0.8411764705882353
,,256960000.00000003,642.4000000000001,0.61875
,,257400000.0,643.5,0.4277777777777778
,,257840000.0,644.6,0.8411764705882353
,,258280000.00000003,645.7,0.8411764705882353
,,258720000.00000003,646.8000000000001,0.5823529411764706
,,259160000.00000003,647.9000000000001,0.6470588235294118
,,259600000.0,649.0,0.5176470588235295
,,260040000.0,650.1,0.7764705882352942
,,260480000.00000003,651.2,0.6470588235294118
,,260920000.00000003,652.3000000000001,0.9058823529411765
,,261360000.00000003,653.4000000000001,0.6470588235294118
,,261800000.0,654.5,0.8250000000000001
,,262240000.0,655.6,0.5176470588235295
,,262680000.00000003,656.7,1.1
,,263120000.00000003,657.8000000000001,1.6500000000000001
,,263560000.00000003,658.9000000000001,1.7470588235294118
,,264000000.0,660.0,1.9642857142857146
,,264440000.0,661.1,0.9777777777777779
,,264880000.00000003,662.2,0.6470588235294118
,,265320000.00000003,663.3000000000001,0.6470588235294118
,,265760000.00000003,664.4000000000001,0.5823529411764706
,,266200000.0,665.5,0.7562500000000001
,,266640000.0,666.6,1.035294117647059
,,267080000.00000003,667.7,0.5823529411764706
,,267520000.00000003,668.8000000000001,0.7117647058823531
,,267960000.00000003,669.9000000000001,0.5823529411764706
,,268400000.0,671.0,0.55
,,268840000.0,672.1,0.6470588235294118
,,269280000.0,673.2,0.7764705882352942
,,269720000.0,674.3000000000001,1.54
,,270160000.00000006,675.4000000000001,2.435714285714286
,,270600000.0,676.5,2.273333333333334
,,271040000.0,677.6,1.2833333333333334
,,271480000.0,678.7,2.2
,,271920000.0,679.8000000000001,1.3062500000000001
,,272360000.00000006,680.9000000000001,0.9058823529411765
,,272800000.0,682.0,0.6722222222222223
,,273240000.0,683.1,0.5866666666666667
,,273680000.0,684.2,0.9705882352941178
,,274120000.0,685.3000000000001,0.9777777777777779
,,274560000.00000006,686.4000000000001,0.7764705882352942
,,275000000.0,687.5,0.5823529411764706
,,275440000.0,688.6,0.89375
,,275880000.0,689.7,0.7333333333333334
,,276320000.0,690.8000000000001,0.7117647058823531
,,276760000.00000006,691.9000000000001,0.6875
,,277200000.0,693.0,0.55
,,277640000.0,694.1,0.9533333333333335
,,278080000.0,695.2,0.7764705882352942
,,278520000.0,696.3000000000001,0.5823529411764706
,,278960000.00000006,697.4000000000001,0.8411764705882353
,,279400000.0,698.5,0.3235294117647059
,,279840000.0,699.6,0.55
,,280280000.0,700.7,0.6470588235294118
,,280720000.0,701.8000000000001,0.9058823529411765
,,281160000.00000006,702.9000000000001,1.035294117647059
,,281600000.0,704.0,0.7764705882352942
,,282040000.0,705.1,0.6875
,,282480000.0,706.2,0.6470588235294118
,,282920000.0,707.3000000000001,0.3882352941176471
,,283360000.00000006,708.4000000000001,0.7764705882352942
,,283800000.00000006,709.5000000000001,0.45294117647058824
,,284240000.0,710.6,0.41250000000000003
,,284680000.0,711.7,0.5823529411764706
,,285120000.0,712.8000000000001,0.9058823529411765
,,285560000.00000006,713.9000000000001,1.1
,,286000000.00000006,715.0000000000001,0.5866666666666667
,,286440000.0,716.1,1.3000000000000003
,,286880000.0,717.2,1.44375
,,287320000.0,718.3000000000001,1.9411764705882355
,,287760000.00000006,719.4000000000001,1.9800000000000002
,,288200000.00000006,720.5000000000001,1.2294117647058824
,,288640000.0,721.6,0.9533333333333335
,,289080000.0,722.7,0.8555555555555556
,,289520000.0,723.8000000000001,0.8411764705882353
,,289960000.00000006,724.9000000000001,0.9058823529411765
,,290400000.00000006,726.0000000000001,0.8411764705882353
,,290840000.0,727.1,0.66
,,291280000.0,728.2,0.6470588235294118
,,291720000.0,729.3000000000001,0.8411764705882353
,,292160000.00000006,730.4000000000001,0.5823529411764706
,,292600000.00000006,731.5000000000001,0.8411764705882353
,,293040000.0,732.6,0.55
,,293480000.0,733.7,0.7117647058823531
,,293920000.0,734.8000000000001,1.035294117647059
,,294360000.00000006,735.9000000000001,0.8555555555555556
,,294800000.00000006,737.0000000000001,0.7117647058823531
,,295240000.0,738.1,0.41250000000000003
,,295680000.0,739.2,0.9058823529411765
,,296120000.0,740.3000000000001,1.1
,,296560000.00000006,741.4000000000001,1.035294117647059
,,297000000.00000006,742.5000000000001,0.5823529411764706
,,297440000.0,743.6,0.7117647058823531
,,297880000.0,744.7,0.8250000000000001
,,298320000.0,745.8000000000001,0.5823529411764706
,,298760000.00000006,746.9000000000001,0.9058823529411765
,,299200000.00000006,748.0000000000001,0.7764705882352942
,,299640000.0,749.1,0.7333333333333334
,,300080000.0,750.2,0.8250000000000001
,,300520000.0,751.3000000000001,0.7764705882352942
,,300960000.00000006,752.4000000000001,0.7117647058823531
,,301400000.00000006,753.5000000000001,0.5823529411764706
,,301840000.0,754.6,0.9705882352941178
,,302280000.0,755.7,0.9058823529411765
,,302720000.0,756.8000000000001,0.6470588235294118
,,303160000.00000006,757.9000000000001,0.7764705882352942
,,303600000.00000006,759.0000000000001,0.5176470588235295
,,304040000.0,760.1,0.9705882352941178
,,304480000.0,761.2,0.6470588235294118
,,304920000.0,762.3000000000001,0.7944444444444445
,,305360000.00000006,763.4000000000001,0.9058823529411765
,,305800000.00000006,764.5000000000001,0.7562500000000001
,,306240000.0,765.6,1.038888888888889
,,306680000.0,766.7,0.9705882352941178
,,307120000.0,767.8000000000001,0.8411764705882353
,,307560000.00000006,768.9000000000001,0.5176470588235295
,,308000000.00000006,770.0000000000001,0.8250000000000001
,,308440000.0,771.1,0.7117647058823531
,,308880000.0,772.2,0.7117647058823531
,,309320000.0,773.3000000000001,0.6470588235294118
,,309760000.00000006,774.4000000000001,0.6470588235294118
,,310200000.00000006,775.5000000000001,0.61875
,,310640000.0,776.6,0.9058823529411765
,,311080000.0,777.7,0.7117647058823531
,,311520000.0,778.8000000000001,0.5823529411764706
,,311960000.00000006,779.9000000000001,0.7764705882352942
,,312400000.00000006,781.0000000000001,0.61875
,,312840000.0,782.1,0.5823529411764706
,,313280000.0,783.2,0.7117647058823531
,,313720000.0,784.3000000000001,0.5076923076923078
,,314160000.00000006,785.4000000000001,0.8250000000000001
,,314600000.00000006,786.5000000000001,0.89375
,,315040000.0,787.6,0.8250000000000001
,,315480000.0,788.7,0.6470588235294118
,,315920000.0,789.8000000000001,0.44000000000000006
,,316360000.00000006,790.9000000000001,0.6875
,,316800000.00000006,792.0000000000001,0.8250000000000001
,,317240000.0,793.1,0.7764705882352942
,,317680000.0,794.2,0.6875
,,318120000.0,795.3000000000001,0.5176470588235295
,,318560000.00000006,796.4000000000001,0.9428571428571428
,,319000000.00000006,797.5000000000001,1.03125
,,319440000.0,798.6,0.8411764705882353
,,319880000.0,799.7,0.7764705882352942
,,320320000.0,800.8000000000001,0.7562500000000001
,,320760000.00000006,801.9000000000001,0.8800000000000001
,,321200000.00000006,803.0000000000001,0.8411764705882353
,,321640000.0,804.1,0.7562500000000001
,,322080000.0,805.2,0.6470588235294118
,,322520000.0,806.3000000000001,0.6875
,,322960000.00000006,807.4000000000001,0.9428571428571428
,,323400000.00000006,808.5000000000001,1.1
,,323840000.0,809.6,1.03125
,,324280000.0,810.7,1.7187500000000002
,,324720000.0,811.8000000000001,2.75
,,325160000.00000006,812.9000000000001,0.8555555555555556
,,325600000.00000006,814.0000000000001,0.55
,,326040000.0,815.1,0.7764705882352942
,,326480000.0,816.2,0.6470588235294118
,,326920000.0,817.3000000000001,0.45294117647058824
,,327360000.00000006,818.4000000000001,0.55
,,327800000.00000006,819.5000000000001,0.5823529411764706
,,328240000.0,820.6,0.8411764705882353
,,328680000.0,821.7,0.3235294117647059
,,329120000.0,822.8000000000001,0.5176470588235295
,,329560000.00000006,823.9000000000001,0.8250000000000001
,,330000000.00000006,825.0000000000001,0.6470588235294118
,,330440000.0,826.1,0.3235294117647059
,,330880000.0,827.2,0.6470588235294118
,,331320000.0,828.3000000000001,0.5823529411764706
,,331760000.00000006,829.4000000000001,0.66
,,332200000.00000006,830.5000000000001,0.7117647058823531
,,332640000.0,831.6,1.038888888888889
,,333080000.0,832.7,0.7764705882352942
,,333520000.0,833.8000000000001,0.61875
,,333960000.00000006,834.9000000000001,0.275
,,334400000.00000006,836.0000000000001,0.5823529411764706
,,334840000.0,837.1,0.8411764705882353
,,335280000.0,838.2,0.7117647058823531
,,335720000.0,839.3000000000001,0.9705882352941178
,,336160000.00000006,840.4000000000001,0.7562500000000001
,,336600000.00000006,841.5000000000001,0.7117647058823531
,,337040000.0,842.6,0.5176470588235295
,,337480000.0,843.7,0.7333333333333334
,,337920000.0,844.8000000000001,0.9705882352941178
,,338360000.00000006,845.9000000000001,0.6875
,,338800000.00000006,847.0000000000001,1.035294117647059
,,339240000.0,848.1,0.9705882352941178
,,339680000.0,849.2,0.5176470588235295
,,340120000.0,850.3000000000001,0.7944444444444445
,,340560000.00000006,851.4000000000001,0.41250000000000003
,,341000000.00000006,852.5000000000001,0.6875
,,341440000.0,853.6,0.5823529411764706
,,341880000.0,854.7,0.9705882352941178
,,342320000.0,855.8000000000001,0.5176470588235295
,,342760000.00000006,856.9000000000001,0.7117647058823531
,,343200000.00000006,858.0000000000001,0.9058823529411765
,,343640000.0,859.1,0.3882352941176471
,,344080000.0,860.2,0.45294117647058824
,,344520000.0,861.3000000000001,0.6470588235294118
,,344960000.00000006,862.4000000000001,0.34375
,,345400000.00000006,863.5000000000001,0.45294117647058824
,,345840000.0,864.6,0.8411764705882353
,,346280000.0,865.7,0.7117647058823531
,,346720000.0,866.8000000000001,0.9058823529411765
,,347160000.00000006,867.9000000000001,0.6722222222222223
,,347600000.00000006,869.0000000000001,0.8411764705882353
,,348040000.0,870.1,1.035294117647059
,,348480000.0,871.2,0.7117647058823531
,,348920000.0,872.3000000000001,0.8411764705882353
,,349360000.00000006,873.4000000000001,0.7764705882352942
,,349800000.00000006,874.5000000000001,0.3235294117647059
,,350240000.0,875.6,0.5176470588235295
,,350680000.0,876.7,0.7764705882352942
,,351120000.0,877.8000000000001,1.1
,,351560000.00000006,878.9000000000001,0.45294117647058824
,,352000000.00000006,880.0000000000001,0.275
,,352440000.0,881.1,0.7764705882352942
,,352880000.0,882.2,0.41250000000000003
,,353320000.0,883.3000000000001,0.4714285714285714
,,353760000.00000006,884.4000000000001,0.7764705882352942
,,354200000.00000006,885.5000000000001,0.5176470588235295
,,354640000.0,886.6,0.275
,,355080000.0,887.7,0.3235294117647059
,,355520000.0,888.8000000000001,0.55
,,355960000.00000006,889.9000000000001,0.7562500000000001
,,356400000.00000006,891.0000000000001,0.6470588235294118
,,356840000.0,892.1,0.55
,,357280000.0,893.2,0.8411764705882353
,,357720000.0,894.3000000000001,0.7857142857142858
,,358160000.00000006,895.4000000000001,0.8411764705882353
,,358600000.00000006,896.5000000000001,0.61875
,,359040000.0,897.6,0.6470588235294118
,,359480000.0,898.7,0.7764705882352942
,,359920000.0,899.8000000000001,0.3142857142857143
,,360360000.00000006,900.9000000000001,0.6470588235294118
,,360800000.00000006,902.0000000000001,0.5823529411764706
,,361240000.0,903.1,0.48125000000000007
,,361680000.0,904.2,0.3882352941176471
,,362120000.0,905.3000000000001,0.6285714285714286
,,362560000.00000006,906.4000000000001,0.7117647058823531
,,363000000.00000006,907.5000000000001,0.61875
,,363440000.0,908.6,1.035294117647059
,,363880000.0,909.7,0.9058823529411765
,,364320000.0,910.8000000000001,0.7071428571428573
,,364760000.00000006,911.9000000000001,0.41250000000000003
,,365200000.00000006,913.0000000000001,0.3882352941176471
,,365640000.0,914.1,0.61875
,,366080000.0,915.2,0.9058823529411765
,,366520000.0,916.3000000000001,0.8800000000000001
,,366960000.00000006,917.4000000000001,0.48125000000000007
,,367400000.00000006,918.5000000000001,0.89375
,,367840000.0,919.6,0.7117647058823531
,,368280000.0,920.7,1.2100000000000002
,,368720000.0,921.8000000000001,1.2375
,,369160000.00000006,922.9000000000001,1.2
,,369600000.00000006,924.0000000000001,0.8250000000000001
,,370040000.0,925.1,1.9000000000000001
,,370480000.0,926.2,1.7600000000000002
,,370920000.0,927.3000000000001,2.475
,,371360000.00000006,928.4000000000001,1.9411764705882355
,,371800000.00000006,929.5000000000001,1.7470588235294118
,,372240000.0,930.6,0.5866666666666667
,,372680000.0,931.7,0.9058823529411765
,,373120000.0,932.8000000000001,1.035294117647059
,,373560000.00000006,933.9000000000001,0.8411764705882353
,,374000000.00000006,935.0000000000001,0.5176470588235295
,,374440000.0,936.1,0.9533333333333335
,,374880000.0,937.2,0.45294117647058824
,,375320000.0,938.3000000000001,0.45294117647058824
,,375760000.00000006,939.4000000000001,0.6470588235294118
,,376200000.00000006,940.5000000000001,0.9777777777777779
,,376640000.0,941.6,0.8800000000000001
,,377080000.0,942.7,0.9705882352941178
,,377520000.0,943.8000000000001,0.6470588235294118
,,377960000.00000006,944.9000000000001,0.9705882352941178
,,378400000.00000006,946.0000000000001,0.7764705882352942
,,378840000.0,947.1,0.9625000000000001
,,379280000.0,948.2,0.9058823529411765
,,379720000.0,949.3000000000001,0.9058823529411765
,,380160000.00000006,950.4000000000001,0.45294117647058824
,,380600000.00000006,951.5000000000001,1.038888888888889
,,381040000.0,952.6,0.7333333333333334
,,381480000.0,953.7,0.9058823529411765
,,381920000.0,954.8000000000001,0.7944444444444445
,,382360000.00000006,955.9000000000001,0.45294117647058824
,,382800000.00000006,957.0000000000001,0.7764705882352942
,,383240000.0,958.1,0.48125000000000007
,,383680000.0,959.2,0.9058823529411765
,,384120000.0,960.3000000000001,0.7117647058823531
,,384560000.00000006,961.4000000000001,0.7117647058823531
,,385000000.00000006,962.5000000000001,0.7764705882352942
,,385440000.0,963.6,0.89375
,,385880000.0,964.7,0.9705882352941178
,,386320000.0,965.8000000000001,0.9625000000000001
,,386760000.00000006,966.9000000000001,0.9777777777777779
,,387200000.00000006,968.0000000000001,0.6470588235294118
,,387640000.0,969.1,1.0153846153846156
,,388080000.0,970.2,1.2375
,,388520000.0,971.3000000000001,2.13125
,,388960000.00000006,972.4000000000001,1.4666666666666668
,,389400000.00000006,973.5000000000001,0.7764705882352942
,,389840000.0,974.6,0.6722222222222223
,,390280000.0,975.7,0.3882352941176471
,,390720000.0,976.8000000000001,0.6470588235294118
,,391160000.00000006,977.9000000000001,0.8411764705882353
,,391600000.00000006,979.0000000000001,0.5176470588235295
,,392040000.0,980.1,0.5823529411764706
,,392480000.0,981.2,0.7764705882352942
,,392920000.0,982.3000000000001,0.7117647058823531
,,393360000.00000006,983.4000000000001,0.4277777777777778
,,393800000.00000006,984.5000000000001,0.41250000000000003
,,394240000.00000006,985.6000000000001,0.55
,,394680000.0,986.7,1.03125
,,395120000.0,987.8000000000001,1.8764705882352941
,,395560000.00000006,988.9000000000001,2.273333333333334
,,396000000.00000006,990.0000000000001,0.6875
,,396440000.00000006,991.1000000000001,0.5823529411764706
,,396880000.0,992.2,0.3235294117647059
,,397320000.0,993.3000000000001,0.6470588235294118
,,397760000.00000006,994.4000000000001,0.3882352941176471
,,398200000.00000006,995.5000000000001,0.8250000000000001
,,398640000.00000006,996.6000000000001,0.5823529411764706
,,399080000.0,997.7,0.9166666666666667
,,399520000.0,998.8000000000001,0.6470588235294118
,,399960000.00000006,999.9000000000001,0.7562500000000001
,,400400000.00000006,1001.0000000000001,0.7562500000000001
,,400840000.00000006,1002.1000000000001,0.8411764705882353
,,401280000.0,1003.2,0.6470588235294118
,,401720000.0,1004.3000000000001,0.5823529411764706
,,402160000.00000006,1005.4000000000001,0.9777777777777779
,,402600000.00000006,1006.5000000000001,0.9625000000000001
,,403040000.00000006,1007.6000000000001,0.8411764705882353
,,403480000.0,1008.7,0.5176470588235295
,,403920000.0,1009.8000000000001,0.5176470588235295
,,404360000.00000006,1010.9000000000001,0.9058823529411765
,,404800000.00000006,1012.0000000000001,0.9058823529411765
,,405240000.00000006,1013.1000000000001,0.7333333333333334
,,405680000.0,1014.2,0.7764705882352942
,,406120000.0,1015.3000000000001,0.6722222222222223
,,406560000.00000006,1016.4000000000001,0.6470588235294118
,,407000000.00000006,1017.5000000000001,0.5823529411764706
,,407440000.00000006,1018.6000000000001,0.66
,,407880000.0,1019.7,0.5866666666666667
,,408320000.0,1020.8000000000001,1.3062500000000001
,,408760000.00000006,1021.9000000000001,2.2
,,409200000.00000006,1023.0000000000001,2.1
,,409640000.00000006,1024.1000000000001,1.6133333333333333
,,410080000.0,1025.2,2.475
,,410520000.00000006,1026.3000000000002,2.13125
,,410960000.00000006,1027.4,0.7117647058823531
,,411400000.0,1028.5,0.7117647058823531
,,411840000.00000006,1029.6000000000001,0.55
,,412280000.0,1030.7,1.035294117647059
,,412720000.00000006,1031.8000000000002,0.5176470588235295
,,413160000.00000006,1032.9,0.6470588235294118
,,413600000.0,1034.0,0.7117647058823531
,,414040000.00000006,1035.1000000000001,0.61875
,,414480000.0,1036.2,0.6470588235294118
,,414920000.00000006,1037.3000000000002,0.9058823529411765
,,415360000.00000006,1038.4,0.7764705882352942
,,415800000.0,1039.5,0.7764705882352942
,,416240000.00000006,1040.6000000000001,0.41250000000000003
,,416680000.0,1041.7,0.9058823529411765
,,417120000.00000006,1042.8000000000002,0.3235294117647059
,,417560000.00000006,1043.9,0.7117647058823531
,,418000000.0,1045.0,0.3235294117647059
,,418440000.00000006,1046.1000000000001,0.66
,,418880000.0,1047.2,0.9166666666666667
,,419320000.00000006,1048.3000000000002,0.3235294117647059
,,419760000.00000006,1049.4,0.7117647058823531
,,420200000.0,1050.5,0.5176470588235295
,,420640000.00000006,1051.6000000000001,0.48125000000000007
,,421080000.0,1052.7,0.45294117647058824
,,421520000.00000006,1053.8000000000002,0.6470588235294118
,,421960000.00000006,1054.9,0.6470588235294118
,,422400000.0,1056.0,0.7117647058823531
,,422840000.00000006,1057.1000000000001,0.89375
,,423280000.0,1058.2,1.1
,,423720000.00000006,1059.3000000000002,0.8555555555555556
,,424160000.00000006,1060.4,0.8411764705882353
,,424600000.0,1061.5,0.6470588235294118
,,425040000.00000006,1062.6000000000001,0.41250000000000003
,,425480000.0,1063.7,0.8411764705882353
,,425920000.00000006,1064.8000000000002,0.7764705882352942
,,426360000.00000006,1065.9,0.8555555555555556
,,426800000.0,1067.0,0.45294117647058824
,,427240000.00000006,1068.1000000000001,0.61875
,,427680000.0,1069.2,0.45294117647058824
,,428120000.00000006,1070.3000000000002,0.7117647058823531
,,428560000.00000006,1071.4,0.6875
,,429000000.0,1072.5,0.7117647058823531
,,429440000.00000006,1073.6000000000001,0.7764705882352942
,,429880000.0,1074.7,0.61875
,,430320000.00000006,1075.8000000000002,0.7117647058823531
,,430760000.00000006,1076.9,0.5823529411764706
,,431200000.0,1078.0,0.7764705882352942
,,431640000.00000006,1079.1000000000001,0.6470588235294118
,,432080000.0,1080.2,0.45294117647058824
,,432520000.00000006,1081.3000000000002,0.7764705882352942
,,432960000.00000006,1082.4,0.7562500000000001
,,433400000.0,1083.5,0.25882352941176473
,,433840000.00000006,1084.6000000000001,0.7117647058823531
,,434280000.0,1085.7,0.6722222222222223
,,434720000.00000006,1086.8000000000002,0.3882352941176471
,,435160000.00000006,1087.9,0.8411764705882353
,,435600000.0,1089.0,0.6470588235294118
,,436040000.00000006,1090.1000000000001,0.6470588235294118
,,436480000.0,1091.2,0.5176470588235295
,,436920000.00000006,1092.3000000000002,0.9705882352941178
,,437360000.00000006,1093.4,0.9705882352941178
,,437800000.0,1094.5,0.41250000000000003
,,438240000.00000006,1095.6000000000001,0.55
,,438680000.0,1096.7,0.8250000000000001
,,439120000.00000006,1097.8000000000002,0.8411764705882353
,,439560000.00000006,1098.9,0.8250000000000001
,,440000000.0,1100.0,0.6470588235294118
,,440440000.00000006,1101.1000000000001,0.7071428571428573
,,440880000.0,1102.2,0.8411764705882353
,,441320000.00000006,1103.3000000000002,0.8250000000000001
,,441760000.00000006,1104.4,0.7764705882352942
,,442200000.0,1105.5,0.6875
,,442640000.00000006,1106.6000000000001,0.4714285714285714
,,443080000.0,1107.7,0.6470588235294118
,,443520000.00000006,1108.8000000000002,0.89375
,,443960000.00000006,1109.9,0.6285714285714286
,,444400000.0,1111.0,1.8562500000000002
,,444840000.00000006,1112.1000000000001,1.1846153846153846
,,445280000.0,1113.2,1.3933333333333333
,,445720000.00000006,1114.3000000000002,0.89375
,,446160000.00000006,1115.4,0.7562500000000001
,,446600000.0,1116.5,0.8250000000000001
,,447040000.00000006,1117.6000000000001,1.1
,,447480000.0,1118.7,0.9705882352941178
,,447920000.00000006,1119.8000000000002,0.7333333333333334
,,448360000.00000006,1120.9,0.9058823529411765
,,448800000.0,1122.0,0.8066666666666666
,,449240000.00000006,1123.1000000000001,0.8411764705882353
,,449680000.0,1124.2,0.7764705882352942
,,450120000.00000006,1125.3000000000002,0.45294117647058824
,,450560000.00000006,1126.4,0.6111111111111112
,,451000000.0,1127.5,0.5866666666666667
,,451440000.00000006,1128.6000000000001,0.48888888888888893
,,451880000.0,1129.7,0.5176470588235295
,,452320000.00000006,1130.8000000000002,0.5823529411764706
,,452760000.00000006,1131.9,0.5823529411764706
,,453200000.0,1133.0,0.55
,,453640000.00000006,1134.1000000000001,0.5823529411764706
,,454080000.0,1135.2,0.7117647058823531
,,454520000.00000006,1136.3000000000002,0.7117647058823531
,,454960000.00000006,1137.4,0.5176470588235295
,,455400000.0,1138.5,0.5866666666666667
,,455840000.00000006,1139.6000000000001,0.45294117647058824
,,456280000.0,1140.7,0.7944444444444445
,,456720000.00000006,1141.8000000000002,0.9058823529411765
,,457160000.00000006,1142.9,0.7764705882352942
,,457600000.0,1144.0,0.61875
,,458040000.00000006,1145.1000000000001,0.3882352941176471
,,458480000.0,1146.2,0.5823529411764706
,,458920000.00000006,1147.3000000000002,0.3882352941176471
,,459360000.00000006,1148.4,0.5176470588235295
,,459800000.0,1149.5,0.7562500000000001
,,460240000.00000006,1150.6000000000001,1.035294117647059
,,460680000.0,1151.7,0.9058823529411765
,,461120000.00000006,1152.8000000000002,0.5823529411764706
,,461560000.00000006,1153.9,0.7117647058823531
,,462000000.0,1155.0,0.48125000000000007
,,462440000.00000006,1156.1000000000001,0.45294117647058824
,,462880000.0,1157.2,0.5823529411764706
,,463320000.00000006,1158.3000000000002,0.7117647058823531
,,463760000.00000006,1159.4,0.5176470588235295
,,464200000.0,1160.5,0.5866666666666667
,,464640000.00000006,1161.6000000000001,0.7333333333333334
,,465080000.0,1162.7,0.9705882352941178
,,465520000.00000006,1163.8000000000002,0.8411764705882353
,,465960000.00000006,1164.9,0.7764705882352942
,,466400000.0,1166.0,0.55
,,466840000.00000006,1167.1000000000001,1.1
,,467280000.0,1168.2,0.7944444444444445
,,467720000.00000006,1169.3000000000002,0.3882352941176471
,,468160000.00000006,1170.4,0.9705882352941178
,,468600000.0,1171.5,0.5133333333333334
,,469040000.00000006,1172.6000000000001,0.8555555555555556
,,469480000.0,1173.7,0.5823529411764706
,,469920000.00000006,1174.8000000000002,0.7117647058823531
,,470360000.00000006,1175.9,0.45294117647058824
,,470800000.0,1177.0,0.6875
,,471240000.00000006,1178.1000000000001,0.19411764705882356
,,471680000.0,1179.2,2.13125
,,472120000.00000006,1180.3000000000002,0.8411764705882353
,,472560000.00000006,1181.4,0.5923076923076923
,,473000000.0,1182.5,0.61875
,,473440000.00000006,1183.6000000000001,0.7117647058823531
,,473880000.0,1184.7,0.7562500000000001
,,474320000.00000006,1185.8000000000002,0.6470588235294118
,,474760000.00000006,1186.9,0.6285714285714286
,,475200000.0,1188.0,0.3882352941176471
,,475640000.00000006,1189.1000000000001,0.61875
,,476080000.0,1190.2,0.3235294117647059
,,476520000.00000006,1191.3000000000002,0.48125000000000007
,,476960000.00000006,1192.4,0.5133333333333334
,,477400000.0,1193.5,0.9058823529411765
,,477840000.00000006,1194.6000000000001,0.9625000000000001
,,478280000.0,1195.7,0.3235294117647059
,,478720000.00000006,1196.8000000000002,0.7764705882352942
,,479160000.00000006,1197.9,0.34375
,,479600000.0,1199.0,0.7117647058823531
,,480040000.00000006,1200.1000000000001,0.7764705882352942
,,480480000.0,1201.2,0.7117647058823531
,,480920000.00000006,1202.3000000000002,0.48125000000000007
,,481360000.00000006,1203.4,0.61875
,,481800000.0,1204.5,0.3666666666666667
,,482240000.00000006,1205.6000000000001,0.48125000000000007
,,482680000.0,1206.7,0.6470588235294118
,,483120000.00000006,1207.8000000000002,0.6470588235294118
,,483560000.00000006,1208.9,0.7562500000000001
,,484000000.0,1210.0,0.61875
,,484440000.00000006,1211.1000000000001,0.48125000000000007
,,484880000.0,1212.2,0.89375
,,485320000.00000006,1213.3000000000002,0.6470588235294118
,,485760000.00000006,1214.4,0.7562500000000001
,,486200000.0,1215.5,0.7117647058823531
,,486640000.00000006,1216.6000000000001,0.6285714285714286
,,487080000.0,1217.7,0.55
,,487520000.00000006,1218.8000000000002,0.9705882352941178
,,487960000.00000006,1219.9,0.7117647058823531
,,488400000.0,1221.0,0.7562500000000001
,,488840000.00000006,1222.1000000000001,0.44000000000000006
,,489280000.0,1223.2,0.7562500000000001
,,489720000.00000006,1224.3000000000002,0.5176470588235295
,,490160000.00000006,1225.4,0.8250000000000001
,,490600000.0,1226.5,0.9705882352941178
,,491040000.00000006,1227.6000000000001,0.9428571428571428
,,491480000.0,1228.7,0.45294117647058824
,,491920000.00000006,1229.8000000000002,0.7562500000000001
,,492360000.00000006,1230.9,0.8411764705882353
,,492800000.0,1232.0,0.7764705882352942
,,493240000.00000006,1233.1000000000001,0.7071428571428573
,,493680000.0,1234.2,0.8800000000000001
,,494120000.00000006,1235.3000000000002,1.3062500000000001
,,494560000.00000006,1236.4,1.6500000000000001
,,495000000.0,1237.5,1.9642857142857146
,,495440000.00000006,1238.6000000000001,0.4714285714285714
,,495880000.0,1239.7,0.6875
,,496320000.00000006,1240.8000000000002,0.6470588235294118
,,496760000.00000006,1241.9,0.55
,,497200000.0,1243.0,0.5823529411764706
,,497640000.00000006,1244.1000000000001,0.5823529411764706
,,498080000.0,1245.2,0.5823529411764706
,,498520000.00000006,1246.3000000000002,0.5823529411764706
,,498960000.00000006,1247.4,0.6875
,,499400000.0,1248.5,0.9058823529411765
,,499840000.00000006,1249.6000000000001,0.8411764705882353
,,500280000.0,1250.7,0.7333333333333334
,,500720000.00000006,1251.8000000000002,0.5823529411764706
,,501160000.00000006,1252.9,0.5866666666666667
,,501600000.0,1254.0,0.9058823529411765
,,502040000.00000006,1255.1000000000001,0.5823529411764706
,,502480000.0,1256.2,0.7562500000000001
,,502920000.00000006,1257.3000000000002,0.5823529411764706
,,503360000.00000006,1258.4,0.6875
,,503800000.0,1259.5,0.8411764705882353
,,504240000.00000006,1260.6000000000001,0.9058823529411765
,,504680000.0,1261.7,0.7117647058823531
,,505120000.00000006,1262.8000000000002,0.7764705882352942
,,505560000.00000006,1263.9,0.55
,,506000000.0,1265.0,0.8411764705882353
,,506440000.00000006,1266.1000000000001,0.7857142857142858
,,506880000.0,1267.2,0.7764705882352942
,,507320000.00000006,1268.3000000000002,2.3294117647058825
,,507760000.00000006,1269.4,2.961538461538462
,,508200000.0,1270.5,0.9777777777777779
,,508640000.00000006,1271.6000000000001,0.7117647058823531
,,509080000.0,1272.7,0.7117647058823531
,,509520000.00000006,1273.8000000000002,0.6470588235294118
,,509960000.00000006,1274.9,0.6875
,,510400000.0,1276.0,0.48125000000000007
,,510840000.00000006,1277.1000000000001,0.8411764705882353
,,511280000.0,1278.2,0.7944444444444445
,,511720000.00000006,1279.3000000000002,0.8411764705882353
,,512160000.00000006,1280.4,0.8411764705882353
,,512600000.0,1281.5,0.6875
,,513040000.00000006,1282.6000000000001,0.9705882352941178
,,513480000.0,1283.7,0.8250000000000001
,,513920000.00000006,1284.8000000000002,0.7944444444444445
,,514360000.00000006,1285.9,0.7764705882352942
,,514800000.0,1287.0,0.8250000000000001
,,515240000.00000006,1288.1000000000001,0.7117647058823531
,,515680000.0,1289.2,0.9705882352941178
,,516120000.00000006,1290.3000000000002,0.7764705882352942
,,516560000.00000006,1291.4,0.9705882352941178
,,517000000.0,1292.5,1.0153846153846156
,,517440000.00000006,1293.6000000000001,2.0058823529411764
,,517880000.0,1294.7,2.4933333333333336
,,518320000.00000006,1295.8000000000002,0.9058823529411765
,,518760000.00000006,1296.9,0.6470588235294118
,,519200000.0,1298.0,0.61875
,,519640000.00000006,1299.1000000000001,0.5823529411764706
,,520080000.0,1300.2,0.6470588235294118
,,520520000.00000006,1301.3000000000002,0.7333333333333334
,,520960000.00000006,1302.4,0.61875
,,521400000.0,1303.5,0.45294117647058824
,,521840000.00000006,1304.6000000000001,0.5823529411764706
,,522280000.0,1305.7,0.5133333333333334
,,522720000.00000006,1306.8000000000002,0.61875
,,523160000.00000006,1307.9,0.6875
,,523600000.0,1309.0,0.41250000000000003
,,524040000.00000006,1310.1000000000001,0.6470588235294118
,,524480000.0,1311.2,0.6470588235294118
,,524920000.00000006,1312.3000000000002,0.7117647058823531
,,525360000.00000006,1313.4,0.8250000000000001
,,525800000.0,1314.5,0.66
,,526240000.00000006,1315.6000000000001,0.7562500000000001
,,526680000.0,1316.7,0.7764705882352942
,,527120000.00000006,1317.8000000000002,0.8250000000000001
,,527560000.00000006,1318.9,0.5176470588235295
,,528000000.0,1320.0,0.44000000000000006
,,528440000.00000006,1321.1000000000001,0.3666666666666667
,,528880000.0,1322.2,0.41250000000000003
,,529320000.00000006,1323.3000000000002,0.45294117647058824
,,529760000.00000006,1324.4,0.45294117647058824
,,530200000.0,1325.5,0.8411764705882353
,,530640000.00000006,1326.6000000000001,0.4714285714285714
,,531080000.0,1327.7,0.5076923076923078
,,531520000.00000006,1328.8000000000002,0.5176470588235295
,,531960000.00000006,1329.9,0.8411764705882353
,,532400000.0,1331.0,0.5176470588235295
,,532840000.00000006,1332.1000000000001,0.45294117647058824
,,533280000.0,1333.2,0.61875
,,533720000.00000006,1334.3000000000002,0.5823529411764706
,,534160000.00000006,1335.4,0.3882352941176471
,,534600000.0,1336.5,0.6722222222222223
,,535040000.00000006,1337.6000000000001,0.5823529411764706
,,535480000.0,1338.7,0.29333333333333333
,,535920000.00000006,1339.8000000000002,0.7117647058823531
,,536360000.00000006,1340.9,0.7333333333333334
,,536800000.0,1342.0,0.5823529411764706
,,537240000.0,1343.1000000000001,0.9058823529411765
,,537680000.0,1344.2,0.7562500000000001
,,538120000.0000001,1345.3000000000002,0.7117647058823531
,,538560000.0,1346.4,0.7117647058823531
,,539000000.0,1347.5,0.45294117647058824
,,539440000.0,1348.6000000000001,1.035294117647059
,,539880000.0,1349.7,0.7562500000000001
,,540320000.0000001,1350.8000000000002,0.9705882352941178
,,540760000.0,1351.9,1.1
,,541200000.0,1353.0,0.9705882352941178
,,541640000.0,1354.1000000000001,0.9777777777777779
,,542080000.0,1355.2,0.6875
,,542520000.0000001,1356.3000000000002,0.6470588235294118
,,542960000.0,1357.4,0.8411764705882353
,,543400000.0,1358.5,1.1
,,543840000.0,1359.6000000000001,1.1
,,544280000.0,1360.7,1.0266666666666668
,,544720000.0000001,1361.8000000000002,2.0058823529411764
,,545160000.0,1362.9,0.7117647058823531
,,545600000.0,1364.0,1.2294117647058824
,,546040000.0,1365.1000000000001,0.8411764705882353
,,546480000.0,1366.2,0.66
,,546920000.0000001,1367.3000000000002,0.5823529411764706
,,547360000.0,1368.4,0.3882352941176471
,,547800000.0,1369.5,0.44000000000000006
,,548240000.0,1370.6000000000001,0.8066666666666666
,,548680000.0,1371.7,1.375
,,549120000.0000001,1372.8000000000002,1.6133333333333333
,,549560000.0,1373.9,1.7187500000000002
,,550000000.0,1375.0,0.3882352941176471
,,550440000.0,1376.1000000000001,0.45294117647058824
,,550880000.0,1377.2,0.7562500000000001
,,551320000.0000001,1378.3000000000002,0.41250000000000003
,,551760000.0,1379.4,0.3666666666666667
,,552200000.0,1380.5,0.3882352941176471
,,552640000.0,1381.6000000000001,0.5823529411764706
,,553080000.0,1382.7,0.66
,,553520000.0000001,1383.8000000000002,0.7764705882352942
,,553960000.0,1384.9,1.035294117647059
,,554400000.0,1386.0,0.48888888888888893
,,554840000.0,1387.1000000000001,0.9058823529411765
,,555280000.0,1388.2,0.48125000000000007
,,555720000.0000001,1389.3000000000002,0.48125000000000007
,,556160000.0,1390.4,0.3235294117647059
,,556600000.0,1391.5,0.8555555555555556
,,557040000.0,1392.6000000000001,0.9705882352941178
,,557480000.0,1393.7,0.7764705882352942
,,557920000.0000001,1394.8000000000002,0.6875
,,558360000.0,1395.9,0.8555555555555556
,,558800000.0,1397.0,2.623076923076923
,,559240000.0,1398.1000000000001,1.7470588235294118
,,559680000.0,1399.2,1.811764705882353
,,560120000.0000001,1400.3000000000002,1.6500000000000001
,,560560000.0,1401.4,1.035294117647059
,,561000000.0,1402.5,0.7117647058823531
,,561440000.0,1403.6000000000001,0.5176470588235295
,,561880000.0,1404.7,0.6722222222222223
,,562320000.0000001,1405.8000000000002,0.66
,,562760000.0,1406.9,1.03125
,,563200000.0,1408.0,1.375
,,563640000.0,1409.1000000000001,1.2941176470588236
,,564080000.0,1410.2,2.4933333333333336
,,564520000.0000001,1411.3000000000002,0.9705882352941178
,,564960000.0,1412.4,0.61875
,,565400000.0000001,1413.5000000000002,0.8411764705882353
,,565840000.0,1414.6000000000001,1.03125
,,566280000.0,1415.7,0.9705882352941178
,,566720000.0000001,1416.8000000000002,0.6470588235294118
,,567160000.0,1417.9,0.6470588235294118
,,567600000.0000001,1419.0000000000002,0.7764705882352942
,,568040000.0,1420.1000000000001,0.6470588235294118
,,568480000.0,1421.2,0.5176470588235295
,,568920000.0000001,1422.3000000000002,0.6470588235294118
,,569360000.0,1423.4,0.8411764705882353
,,569800000.0000001,1424.5000000000002,0.61875
,,570240000.0,1425.6000000000001,0.4277777777777778
,,570680000.0,1426.7,0.45294117647058824
,,571120000.0000001,1427.8000000000002,0.9058823529411765
,,571560000.0,1428.9,0.7764705882352942
,,572000000.0000001,1430.0000000000002,0.48125000000000007
,,572440000.0,1431.1000000000001,0.45294117647058824
,,572880000.0,1432.2,0.8411764705882353
,,573320000.0000001,1433.3000000000002,0.9058823529411765
,,573760000.0,1434.4,0.45294117647058824
,,574200000.0000001,1435.5000000000002,0.34375
,,574640000.0,1436.6000000000001,0.5176470588235295
,,575080000.0,1437.7,0.9058823529411765
,,575520000.0000001,1438.8000000000002,0.6470588235294118
,,575960000.0,1439.9,0.8411764705882353
,,576400000.0000001,1441.0000000000002,0.61875
,,576840000.0,1442.1000000000001,0.45294117647058824
,,577280000.0,1443.2,0.5176470588235295
,,577720000.0000001,1444.3000000000002,0.5823529411764706
,,578160000.0,1445.4,0.5823529411764706
,,578600000.0000001,1446.5000000000002,0.7117647058823531
,,579040000.0,1447.6000000000001,0.48125000000000007
,,579480000.0,1448.7,0.3882352941176471
,,579920000.0000001,1449.8000000000002,0.3882352941176471
,,580360000.0,1450.9,0.5823529411764706
,,580800000.0000001,1452.0000000000002,0.7333333333333334
,,581240000.0,1453.1000000000001,0.7333333333333334
,,581680000.0,1454.2,0.6470588235294118
,,582120000.0000001,1455.3000000000002,0.8411764705882353
,,582560000.0,1456.4,1.038888888888889
,,583000000.0000001,1457.5000000000002,0.9058823529411765
,,583440000.0,1458.6000000000001,0.61875
,,583880000.0,1459.7,0.7117647058823531
,,584320000.0000001,1460.8000000000002,0.8411764705882353
,,584760000.0,1461.9,0.7764705882352942
,,585200000.0000001,1463.0000000000002,0.8411764705882353
,,585640000.0,1464.1000000000001,0.55
,,586080000.0,1465.2,0.5823529411764706
,,586520000.0000001,1466.3000000000002,0.9058823529411765
,,586960000.0,1467.4,0.5176470588235295
,,587400000.0000001,1468.5000000000002,0.7117647058823531
,,587840000.0,1469.6000000000001,0.61875
,,588280000.0,1470.7,0.7117647058823531
,,588720000.0000001,1471.8000000000002,0.5823529411764706
,,589160000.0,1472.9,0.5176470588235295
,,589600000.0000001,1474.0000000000002,0.7117647058823531
,,590040000.0,1475.1000000000001,0.5866666666666667
,,590480000.0,1476.2,0.7944444444444445
,,590920000.0000001,1477.3000000000002,1.44375
,,591360000.0,1478.4,0.5923076923076923
,,591800000.0000001,1479.5000000000002,0.6875
,,592240000.0,1480.6000000000001,0.48125000000000007
,,592680000.0,1481.7,0.5823529411764706
,,593120000.0000001,1482.8000000000002,0.5176470588235295
,,593560000.0,1483.9,0.5923076923076923
,,594000000.0000001,1485.0000000000002,0.7764705882352942
,,594440000.0,1486.1000000000001,0.89375
,,594880000.0,1487.2,0.6470588235294118
,,595320000.0000001,1488.3000000000002,0.7764705882352942
,,595760000.0,1489.4,0.55
,,596200000.0000001,1490.5000000000002,0.61875
,,596640000.0,1491.6000000000001,0.7764705882352942
,,597080000.0,1492.7,0.5823529411764706
,,597520000.0000001,1493.8000000000002,0.55
,,597960000.0,1494.9,0.6285714285714286
,,598400000.0000001,1496.0000000000002,0.55
,,598840000.0,1497.1000000000001,0.7764705882352942
,,599280000.0,1498.2,0.5823529411764706
,,599720000.0000001,1499.3000000000002,0.55
,,600160000.0,1500.4,0.6285714285714286
,,600600000.0000001,1501.5000000000002,0.7764705882352942
,,601040000.0,1502.6000000000001,0.5176470588235295
,,601480000.0,1503.7,0.48125000000000007
,,601920000.0000001,1504.8000000000002,0.6470588235294118
,,602360000.0,1505.9,0.3142857142857143
,,602800000.0000001,1507.0000000000002,0.5176470588235295
,,603240000.0,1508.1000000000001,0.7117647058823531
,,603680000.0,1509.2,0.6875
,,604120000.0000001,1510.3000000000002,0.5823529411764706
,,604560000.0,1511.4,0.7071428571428573
,,605000000.0000001,1512.5000000000002,0.9058823529411765
,,605440000.0,1513.6000000000001,0.55
,,605880000.0,1514.7,0.5176470588235295
,,606320000.0000001,1515.8000000000002,0.7562500000000001
,,606760000.0,1516.9,0.7333333333333334
,,607200000.0000001,1518.0000000000002,0.55
,,607640000.0,1519.1000000000001,0.9058823529411765
,,608080000.0,1520.2,0.77
,,608520000.0000001,1521.3000000000002,1.8562500000000002
,,608960000.0,1522.4,0.8642857142857143
,,609400000.0000001,1523.5000000000002,1.7285714285714286
,,609840000.0,1524.6000000000001,2.475
,,610280000.0,1525.7,2.5142857142857142
,,610720000.0000001,1526.8000000000002,1.9411764705882355
,,611160000.0,1527.9,1.4882352941176473
,,611600000.0000001,1529.0000000000002,1.811764705882353
,,612040000.0,1530.1000000000001,1.7470588235294118
,,612480000.0,1531.2,1.8764705882352941
,,612920000.0000001,1532.3000000000002,1.811764705882353
,,613360000.0,1533.4,1.035294117647059
,,613800000.0000001,1534.5000000000002,0.8250000000000001
,,614240000.0,1535.6000000000001,0.5823529411764706
,,614680000.0,1536.7,0.4277777777777778
,,615120000.0000001,1537.8000000000002,0.3882352941176471
,,615560000.0,1538.9,0.8411764705882353
,,616000000.0000001,1540.0000000000002,0.7333333333333334
,,616440000.0,1541.1000000000001,0.7333333333333334
,,616880000.0,1542.2,0.8411764705882353
,,617320000.0000001,1543.3000000000002,0.3882352941176471
,,617760000.0,1544.4,0.8411764705882353
,,618200000.0000001,1545.5000000000002,0.55
,,618640000.0,1546.6000000000001,0.8250000000000001
,,619080000.0,1547.7,0.9058823529411765
,,619520000.0000001,1548.8000000000002,0.7764705882352942
,,619960000.0,1549.9,0.6470588235294118
,,620400000.0000001,1551.0000000000002,0.6470588235294118
,,620840000.0,1552.1000000000001,0.275
,,621280000.0,1553.2,0.6470588235294118
,,621720000.0000001,1554.3000000000002,0.3235294117647059
,,622160000.0,1555.4,0.5176470588235295
,,622600000.0000001,1556.5000000000002,0.5823529411764706
,,623040000.0,1557.6000000000001,0.55
,,623480000.0,1558.7,0.5176470588235295
,,623920000.0000001,1559.8000000000002,0.8411764705882353
,,624360000.0,1560.9,0.45294117647058824
,,624800000.0000001,1562.0000000000002,0.45294117647058824
,,625240000.0,1563.1000000000001,0.48125000000000007
,,625680000.0,1564.2,0.7764705882352942
,,626120000.0000001,1565.3000000000002,0.7117647058823531
,,626560000.0,1566.4,0.7764705882352942
,,627000000.0000001,1567.5000000000002,0.8555555555555556
,,627440000.0,1568.6000000000001,0.66
,,627880000.0,1569.7,0.6111111111111112
,,628320000.0000001,1570.8000000000002,0.7117647058823531
,,628760000.0,1571.9,0.6470588235294118
,,629200000.0000001,1573.0000000000002,0.6470588235294118
,,629640000.0,1574.1000000000001,0.8250000000000001
,,630080000.0,1575.2,0.7764705882352942
,,630520000.0000001,1576.3000000000002,0.3882352941176471
,,630960000.0,1577.4,0.5823529411764706
,,631400000.0000001,1578.5000000000002,0.7117647058823531
,,631840000.0,1579.6000000000001,0.6875
,,632280000.0,1580.7,1.1
,,632720000.0000001,1581.8000000000002,1.8333333333333335
,,633160000.0,1582.9,2.0058823529411764
,,633600000.0000001,1584.0000000000002,3.006666666666667
,,634040000.0,1585.1000000000001,1.2466666666666668
,,634480000.0,1586.2,0.5176470588235295
,,634920000.0000001,1587.3000000000002,0.7764705882352942
,,635360000.0,1588.4,0.55
,,635800000.0000001,1589.5000000000002,0.7333333333333334
,,636240000.0,1590.6000000000001,0.7615384615384616
,,636680000.0,1591.7,0.8411764705882353
,,637120000.0000001,1592.8000000000002,0.7117647058823531
,,637560000.0,1593.9,0.7562500000000001
,,638000000.0000001,1595.0000000000002,0.8411764705882353
,,638440000.0,1596.1000000000001,0.55
,,638880000.0,1597.2,0.7071428571428573
,,639320000.0000001,1598.3000000000002,1.0266666666666668
,,639760000.0,1599.4,1.375
,,640200000.0000001,1600.5000000000002,2.75
,,640640000.0,1601.6000000000001,0.8642857142857143
,,641080000.0,1602.7,0.89375
,,641520000.0000001,1603.8000000000002,0.7117647058823531
,,641960000.0,1604.9,0.6875
,,642400000.0000001,1606.0000000000002,0.5176470588235295
,,642840000.0,1607.1000000000001,0.4714285714285714
,,643280000.0,1608.2,0.7117647058823531
,,643720000.0000001,1609.3000000000002,0.9058823529411765
,,644160000.0,1610.4,0.5
,,644600000.0000001,1611.5000000000002,0.7333333333333334
,,645040000.0,1612.6000000000001,0.6470588235294118
,,645480000.0,1613.7,0.45294117647058824
,,645920000.0000001,1614.8000000000002,0.8411764705882353
,,646360000.0,1615.9,0.48125000000000007
,,646800000.0000001,1617.0000000000002,0.7117647058823531
,,647240000.0,1618.1000000000001,0.9705882352941178
,,647680000.0,1619.2,0.7117647058823531
,,648120000.0000001,1620.3000000000002,0.8411764705882353
,,648560000.0,1621.4,0.9625000000000001
,,649000000.0000001,1622.5000000000002,0.6470588235294118
,,649440000.0,1623.6000000000001,1.1
,,649880000.0,1624.7,0.9058823529411765
,,650320000.0000001,1625.8000000000002,0.6470588235294118
,,650760000.0,1626.9,0.6875
,,651200000.0000001,1628.0000000000002,0.6470588235294118
,,651640000.0,1629.1000000000001,0.9705882352941178
,,652080000.0,1630.2,0.9166666666666667
,,652520000.0000001,1631.3000000000002,0.8411764705882353
,,652960000.0,1632.4,0.61875
,,653400000.0000001,1633.5000000000002,0.5176470588235295
,,653840000.0,1634.6000000000001,0.7117647058823531
,,654280000.0,1635.7,0.9705882352941178
,,654720000.0000001,1636.8000000000002,1.1
,,655160000.0,1637.9,0.7764705882352942
,,655600000.0000001,1639.0000000000002,0.8411764705882353
,,656040000.0,1640.1000000000001,0.7764705882352942
,,656480000.0,1641.2,0.8411764705882353
,,656920000.0000001,1642.3000000000002,0.5823529411764706
,,657360000.0,1643.4,0.7764705882352942
,,657800000.0000001,1644.5000000000002,0.55
,,658240000.0,1645.6000000000001,1.035294117647059
,,658680000.0,1646.7,0.8411764705882353
,,659120000.0000001,1647.8000000000002,0.5176470588235295
,,659560000.0,1648.9,0.7117647058823531
,,660000000.0000001,1650.0000000000002,0.55
,,660440000.0,1651.1000000000001,0.5823529411764706
,,660880000.0,1652.2,0.5176470588235295
,,661320000.0000001,1653.3000000000002,0.8411764705882353
,,661760000.0,1654.4,0.6470588235294118
,,662200000.0000001,1655.5000000000002,0.8250000000000001
,,662640000.0,1656.6000000000001,0.5823529411764706
,,663080000.0,1657.7,0.6470588235294118
,,663520000.0000001,1658.8000000000002,0.7117647058823531
,,663960000.0,1659.9,0.7764705882352942
,,664400000.0000001,1661.0000000000002,0.55
,,664840000.0,1662.1000000000001,0.9058823529411765
,,665280000.0,1663.2,0.7764705882352942
,,665720000.0000001,1664.3000000000002,0.9058823529411765
,,666160000.0,1665.4,0.9705882352941178
,,666600000.0000001,1666.5000000000002,1.035294117647059
,,667040000.0,1667.6000000000001,1.6500000000000001
,,667480000.0,1668.7,1.035294117647059
,,667920000.0000001,1669.8000000000002,0.7615384615384616
,,668360000.0,1670.9,0.8250000000000001
,,668800000.0000001,1672.0000000000002,0.6470588235294118
,,669240000.0,1673.1000000000001,0.9705882352941178
,,669680000.0,1674.2,0.7562500000000001
,,670120000.0000001,1675.3000000000002,0.8066666666666666
,,670560000.0,1676.4,0.9625000000000001
,,671000000.0000001,1677.5000000000002,0.9705882352941178
,,671440000.0,1678.6000000000001,0.8250000000000001
,,671880000.0,1679.7,0.8411764705882353
,,672320000.0000001,1680.8000000000002,0.7071428571428573
,,672760000.0,1681.9,0.9058823529411765
,,673200000.0000001,1683.0000000000002,0.9058823529411765
,,673640000.0,1684.1000000000001,0.7562500000000001
,,674080000.0,1685.2,0.9058823529411765
,,674520000.0000001,1686.3000000000002,0.7857142857142858
,,674960000.0,1687.4,0.8411764705882353
,,675400000.0000001,1688.5000000000002,0.7764705882352942
,,675840000.0,1689.6000000000001,0.8250000000000001
,,676280000.0,1690.7,0.9058823529411765
,,676720000.0000001,1691.8000000000002,0.7071428571428573
,,677160000.0,1692.9,0.8411764705882353
,,677600000.0000001,1694.0000000000002,0.89375
,,678040000.0,1695.1000000000001,0.7764705882352942
,,678480000.0,1696.2,0.8250000000000001
,,678920000.0000001,1697.3000000000002,0.8800000000000001
,,679360000.0,1698.4,0.8250000000000001
,,679800000.0000001,1699.5000000000002,0.7117647058823531
,,680240000.0,1700.6000000000001,0.8411764705882353
,,680680000.0,1701.7,0.9625000000000001
,,681120000.0000001,1702.8000000000002,0.7071428571428573
,,681560000.0,1703.9,0.7117647058823531
,,682000000.0000001,1705.0000000000002,0.9625000000000001
,,682440000.0,1706.1000000000001,0.8411764705882353
,,682880000.0,1707.2,0.9705882352941178
,,683320000.0000001,1708.3000000000002,0.8250000000000001
,,683760000.0,1709.4,0.9777777777777779
,,684200000.0000001,1710.5000000000002,1.1687500000000002
,,684640000.0,1711.6000000000001,2.2687500000000003
,,685080000.0,1712.7,1.7285714285714286
,,685520000.0000001,1713.8000000000002,1.3933333333333333
,,685960000.0,1714.9,0.676923076923077
,,686400000.0000001,1716.0000000000002,1.035294117647059
,,686840000.0,1717.1000000000001,1.1916666666666667
,,687280000.0,1718.2,1.035294117647059
,,687720000.0000001,1719.3000000000002,0.8250000000000001
,,688160000.0,1720.4,1.44375
,,688600000.0000001,1721.5000000000002,0.8800000000000001
,,689040000.0,1722.6000000000001,0.7117647058823531
,,689480000.0,1723.7,0.5823529411764706
,,689920000.0000001,1724.8000000000002,0.5176470588235295
,,690360000.0,1725.9,0.7764705882352942
,,690800000.0000001,1727.0000000000002,0.7117647058823531
,,691240000.0,1728.1000000000001,0.7562500000000001
,,691680000.0,1729.2,0.6470588235294118
,,692120000.0000001,1730.3000000000002,0.8411764705882353
,,692560000.0,1731.4,0.7562500000000001
,,693000000.0000001,1732.5000000000002,1.3062500000000001
,,693440000.0,1733.6000000000001,0.7333333333333334
,,693880000.0,1734.7,0.5823529411764706
,,694320000.0000001,1735.8000000000002,0.6722222222222223
,,694760000.0,1736.9,1.035294117647059
,,695200000.0000001,1738.0000000000002,1.1
,,695640000.0,1739.1000000000001,0.9625000000000001
,,696080000.0,1740.2,1.038888888888889
,,696520000.0000001,1741.3000000000002,0.7764705882352942
,,696960000.0,1742.4,0.7562500000000001
,,697400000.0000001,1743.5000000000002,0.6470588235294118
,,697840000.0,1744.6000000000001,0.5823529411764706
,,698280000.0,1745.7,0.5823529411764706
,,698720000.0000001,1746.8000000000002,0.5823529411764706
,,699160000.0,1747.9,0.9058823529411765
,,699600000.0000001,1749.0000000000002,0.6470588235294118
,,700040000.0,1750.1000000000001,0.5176470588235295
,,700480000.0,1751.2,0.6722222222222223
,,700920000.0000001,1752.3000000000002,0.6470588235294118
,,701360000.0,1753.4,0.6470588235294118
,,701800000.0000001,1754.5000000000002,1.03125
,,702240000.0,1755.6000000000001,0.9058823529411765
,,702680000.0,1756.7,0.7764705882352942
,,703120000.0000001,1757.8000000000002,0.7117647058823531
,,703560000.0,1758.9,0.9058823529411765
,,704000000.0000001,1760.0000000000002,1.1
,,704440000.0,1761.1000000000001,2.4933333333333336
,,704880000.0,1762.2,2.592857142857143
,,705320000.0000001,1763.3000000000002,1.6923076923076925
,,705760000.0,1764.4,1.1733333333333333
,,706200000.0000001,1765.5000000000002,1.776923076923077
,,706640000.0,1766.6000000000001,0.9705882352941178
,,707080000.0,1767.7,0.9058823529411765
,,707520000.0000001,1768.8000000000002,0.5176470588235295
,,707960000.0,1769.9,0.7117647058823531
,,708400000.0000001,1771.0000000000002,0.89375
,,708840000.0,1772.1000000000001,0.9058823529411765
,,709280000.0,1773.2,0.7117647058823531
,,709720000.0000001,1774.3000000000002,0.3235294117647059
,,710160000.0,1775.4,0.45294117647058824
,,710600000.0000001,1776.5000000000002,0.7117647058823531
,,711040000.0,1777.6000000000001,0.61875
,,711480000.0,1778.7,1.1
,,711920000.0000001,1779.8000000000002,0.9058823529411765
,,712360000.0,1780.9,0.8555555555555556
,,712800000.0000001,1782.0000000000002,0.6470588235294118
,,713240000.0,1783.1000000000001,0.8800000000000001
,,713680000.0,1784.2,1.035294117647059
,,714120000.0000001,1785.3000000000002,0.9058823529411765
,,714560000.0,1786.4,0.5823529411764706
,,715000000.0000001,1787.5000000000002,0.7764705882352942
,,715440000.0,1788.6000000000001,0.6875
,,715880000.0,1789.7,1.1
,,716320000.0000001,1790.8000000000002,0.9625000000000001
,,716760000.0,1791.9,1.6823529411764706
,,717200000.0000001,1793.0000000000002,1.8562500000000002
,,717640000.0,1794.1000000000001,2.828571428571429
,,718080000.0,1795.2,2.0058823529411764
,,718520000.0000001,1796.3000000000002,1.6823529411764706
,,718960000.0,1797.4,1.038888888888889
,,719400000.0000001,1798.5000000000002,1.1
,,719840000.0,1799.6000000000001,0.89375
,,720280000.0,1800.7,0.9058823529411765
,,720720000.0000001,1801.8000000000002,0.9058823529411765
,,721160000.0,1802.9,0.7944444444444445
,,721600000.0000001,1804.0000000000002,1.035294117647059
,,722040000.0,1805.1000000000001,0.8250000000000001
,,722480000.0,1806.2,0.6470588235294118
,,722920000.0000001,1807.3000000000002,0.5823529411764706
,,723360000.0,1808.4,0.9705882352941178
,,723800000.0000001,1809.5000000000002,0.7117647058823531
,,724240000.0,1810.6000000000001,0.8800000000000001
,,724680000.0,1811.7,0.55
,,725120000.0000001,1812.8000000000002,0.45294117647058824
,,725560000.0,1813.9,0.7764705882352942
,,726000000.0000001,1815.0000000000002,0.6470588235294118
,,726440000.0,1816.1000000000001,0.44000000000000006
,,726880000.0,1817.2,0.6470588235294118
,,727320000.0000001,1818.3000000000002,0.7764705882352942
,,727760000.0,1819.4,0.55
,,728200000.0000001,1820.5000000000002,0.6470588235294118
,,728640000.0,1821.6000000000001,0.9533333333333335
,,729080000.0,1822.7,1.4235294117647062
,,729520000.0000001,1823.8000000000002,1.9411764705882355
,,729960000.0,1824.9,1.9411764705882355
,,730400000.0000001,1826.0000000000002,1.7470588235294118
,,730840000.0,1827.1000000000001,0.8250000000000001
,,731280000.0,1828.2,0.7117647058823531
,,731720000.0000001,1829.3000000000002,0.6470588235294118
,,732160000.0,1830.4,0.7764705882352942
,,732600000.0000001,1831.5000000000002,0.7117647058823531
,,733040000.0,1832.6000000000001,0.55
,,733480000.0,1833.7,0.7764705882352942
,,733920000.0000001,1834.8000000000002,0.7764705882352942
,,734360000.0,1835.9,0.7764705882352942
,,734800000.0000001,1837.0000000000002,1.1
,,735240000.0,1838.1000000000001,0.7764705882352942
,,735680000.0,1839.2,0.8411764705882353
,,736120000.0000001,1840.3000000000002,0.8411764705882353
,,736560000.0,1841.4,0.9705882352941178
,,737000000.0000001,1842.5000000000002,0.5823529411764706
,,737440000.0,1843.6000000000001,0.7764705882352942
,,737880000.0,1844.7,0.7562500000000001
,,738320000.0000001,1845.8000000000002,0.8411764705882353
,,738760000.0,1846.9,0.7764705882352942
,,739200000.0000001,1848.0000000000002,0.45294117647058824
,,739640000.0,1849.1000000000001,0.7117647058823531
,,740080000.0,1850.2,0.7562500000000001
,,740520000.0000001,1851.3000000000002,0.6470588235294118
,,740960000.0,1852.4,0.5176470588235295
,,741400000.0000001,1853.5000000000002,0.9705882352941178
,,741840000.0,1854.6000000000001,0.9058823529411765
,,742280000.0,1855.7,1.035294117647059
,,742720000.0000001,1856.8000000000002,0.9058823529411765
,,743160000.0,1857.9,0.5823529411764706
,,743600000.0000001,1859.0000000000002,0.6470588235294118
,,744040000.0,1860.1000000000001,0.8411764705882353
,,744480000.0,1861.2,0.7615384615384616
,,744920000.0000001,1862.3000000000002,0.7562500000000001
,,745360000.0,1863.4,0.6470588235294118
,,745800000.0000001,1864.5000000000002,0.7562500000000001
,,746240000.0,1865.6000000000001,0.7562500000000001
,,746680000.0,1866.7,0.5133333333333334
,,747120000.0000001,1867.8000000000002,1.1
,,747560000.0,1868.9,0.9058823529411765
,,748000000.0000001,1870.0000000000002,1.1647058823529413
,,748440000.0,1871.1000000000001,0.9625000000000001
,,748880000.0,1872.2,0.8066666666666666
,,749320000.0000001,1873.3000000000002,0.6875
,,749760000.0,1874.4,0.9705882352941178
,,750200000.0000001,1875.5000000000002,0.9705882352941178
,,750640000.0,1876.6000000000001,0.9625000000000001
,,751080000.0,1877.7,0.7857142857142858
,,751520000.0000001,1878.8000000000002,0.9058823529411765
,,751960000.0,1879.9,0.6875
,,752400000.0000001,1881.0000000000002,0.7764705882352942
,,752840000.0,1882.1000000000001,0.9058823529411765
,,753280000.0,1883.2,0.2357142857142857
,,753720000.0000001,1884.3000000000002,0.5823529411764706
,,754160000.0,1885.4,0.7562500000000001
,,754600000.0000001,1886.5000000000002,0.7117647058823531
,,755040000.0,1887.6000000000001,0.8250000000000001
,,755480000.0,1888.7,0.66
,,755920000.0000001,1889.8000000000002,0.7562500000000001
,,756360000.0,1890.9,0.7117647058823531
,,756800000.0000001,1892.0000000000002,0.48125000000000007
,,757240000.0,1893.1000000000001,0.8411764705882353
,,757680000.0,1894.2,0.7857142857142858
,,758120000.0000001,1895.3000000000002,0.8411764705882353
,,758560000.0,1896.4,0.8411764705882353
,,759000000.0000001,1897.5000000000002,0.89375
,,759440000.0,1898.6000000000001,1.035294117647059
,,759880000.0,1899.7,0.6285714285714286
,,760320000.0000001,1900.8000000000002,0.9705882352941178
,,760760000.0,1901.9,0.7562500000000001
,,761200000.0000001,1903.0000000000002,0.7117647058823531
,,761640000.0,1904.1000000000001,0.7764705882352942
,,762080000.0,1905.2,0.8800000000000001
,,762520000.0000001,1906.3000000000002,0.8066666666666666
,,762960000.0,1907.4,0.6470588235294118
,,763400000.0000001,1908.5000000000002,1.03125
,,763840000.0,1909.6000000000001,0.7117647058823531
,,764280000.0,1910.7,0.5823529411764706
,,764720000.0000001,1911.8000000000002,0.7857142857142858
,,765160000.0,1912.9,0.89375
,,765600000.0000001,1914.0000000000002,0.9058823529411765
,,766040000.0,1915.1000000000001,0.7764705882352942
,,766480000.0,1916.2,0.7333333333333334
,,766920000.0000001,1917.3000000000002,0.4714285714285714
,,767360000.0,1918.4,0.8411764705882353
,,767800000.0000001,1919.5000000000002,0.8250000000000001
,,768240000.0,1920.6000000000001,0.7764705882352942
,,768680000.0,1921.7,1.3444444444444446
,,769120000.0000001,1922.8000000000002,1.1846153846153846
,,769560000.0,1923.9,1.2375
,,770000000.0000001,1925.0000000000002,2.2
,,770440000.0,1926.1000000000001,0.9705882352941178
,,770880000.0,1927.2,0.7562500000000001
,,771320000.0000001,1928.3000000000002,0.66
,,771760000.0,1929.4,0.7117647058823531
,,772200000.0000001,1930.5000000000002,0.7117647058823531
,,772640000.0,1931.6000000000001,0.8411764705882353
,,773080000.0,1932.7,0.7944444444444445
,,773520000.0000001,1933.8000000000002,0.9533333333333335
,,773960000.0,1934.9,0.6470588235294118
,,774400000.0000001,1936.0000000000002,0.7333333333333334
,,774840000.0,1937.1000000000001,0.8411764705882353
,,775280000.0,1938.2,0.9058823529411765
,,775720000.0000001,1939.3000000000002,0.7562500000000001
,,776160000.0,1940.4,0.45294117647058824
,,776600000.0000001,1941.5000000000002,0.3235294117647059
,,777040000.0,1942.6000000000001,0.6470588235294118
,,777480000.0,1943.7,0.9705882352941178
,,777920000.0000001,1944.8000000000002,0.66
,,778360000.0,1945.9,0.6470588235294118
,,778800000.0000001,1947.0000000000002,1.038888888888889
,,779240000.0,1948.1000000000001,0.7117647058823531
,,779680000.0,1949.2,0.7764705882352942
,,780120000.0000001,1950.3000000000002,0.89375
,,780560000.0,1951.4,0.45294117647058824
,,781000000.0000001,1952.5000000000002,0.6470588235294118
,,781440000.0,1953.6000000000001,0.9058823529411765
,,781880000.0,1954.7,1.035294117647059
,,782320000.0000001,1955.8000000000002,0.6470588235294118
,,782760000.0,1956.9,0.7117647058823531
,,783200000.0000001,1958.0000000000002,0.7764705882352942
,,783640000.0,1959.1000000000001,0.7117647058823531
,,784080000.0,1960.2,0.6470588235294118
,,784520000.0000001,1961.3000000000002,0.7117647058823531
,,784960000.0,1962.4,0.48125000000000007
,,785400000.0000001,1963.5000000000002,0.45294117647058824
,,785840000.0,1964.6000000000001,0.45294117647058824
,,786280000.0,1965.7,0.3882352941176471
,,786720000.0000001,1966.8000000000002,0.3666666666666667
,,787160000.0,1967.9,0.45294117647058824
,,787600000.0000001,1969.0000000000002,0.5176470588235295
,,788040000.0,1970.1000000000001,0.45294117647058824
,,788480000.0000001,1971.2000000000003,0.5176470588235295
,,788920000.0000001,1972.3000000000002,0.9705882352941178
,,789360000.0,1973.4,0.6470588235294118
,,789800000.0000001,1974.5000000000002,0.9625000000000001
,,790240000.0,1975.6000000000001,0.8555555555555556
,,790680000.0000001,1976.7000000000003,0.9705882352941178
,,791120000.0000001,1977.8000000000002,0.9058823529411765
,,791560000.0,1978.9,0.6470588235294118
,,792000000.0000001,1980.0000000000002,0.48125000000000007
,,792440000.0,1981.1000000000001,0.5823529411764706
,,792880000.0000001,1982.2000000000003,0.5823529411764706
,,793320000.0000001,1983.3000000000002,0.45294117647058824
,,793760000.0,1984.4,0.6111111111111112
,,794200000.0000001,1985.5000000000002,0.8800000000000001
,,794640000.0,1986.6000000000001,0.5176470588235295
,,795080000.0000001,1987.7000000000003,0.55
,,795520000.0000001,1988.8000000000002,0.6470588235294118
,,795960000.0,1989.9,0.5823529411764706
,,796400000.0000001,1991.0000000000002,0.66
,,796840000.0,1992.1000000000001,0.7117647058823531
,,797280000.0000001,1993.2000000000003,0.676923076923077
,,797720000.0000001,1994.3000000000002,0.48125000000000007
,,798160000.0,1995.4,0.7117647058823531
,,798600000.0000001,1996.5000000000002,0.7562500000000001
,,799040000.0,1997.6000000000001,0.5823529411764706
,,799480000.0000001,1998.7000000000003,0.7071428571428573
,,799920000.0000001,1999.8000000000002,0.8411764705882353
,,800360000.0,2000.9,1.1
,,800800000.0000001,2002.0000000000002,0.7764705882352942
,,801240000.0,2003.1000000000001,1.035294117647059
,,801680000.0000001,2004.2000000000003,0.8642857142857143
,,802120000.0000001,2005.3000000000002,0.4
,,802560000.0,2006.4,1.32
,,803000000.0000001,2007.5000000000002,1.6500000000000001
,,803440000.0,2008.6000000000001,2.0533333333333337
,,803880000.0000001,2009.7000000000003,2.0166666666666666
,,804320000.0000001,2010.8000000000002,1.4142857142857146
,,804760000.0,2011.9,1.375
,,805200000.0000001,2013.0000000000002,2.6714285714285713
,,805640000.0,2014.1000000000001,1.0
,,806080000.0000001,2015.2000000000003,0.5823529411764706
,,806520000.0000001,2016.3000000000002,0.45294117647058824
,,806960000.0,2017.4,0.6722222222222223
,,807400000.0000001,2018.5000000000002,0.6470588235294118
,,807840000.0,2019.6000000000001,0.7333333333333334
,,808280000.0000001,2020.7000000000003,0.5823529411764706
,,808720000.0000001,2021.8000000000002,0.7764705882352942
,,809160000.0,2022.9,0.7117647058823531
,,809600000.0000001,2024.0000000000002,0.7117647058823531
,,810040000.0,2025.1000000000001,0.41250000000000003
,,810480000.0000001,2026.2000000000003,0.6470588235294118
,,810920000.0000001,2027.3000000000002,0.7117647058823531
,,811360000.0,2028.4,0.6470588235294118
,,811800000.0000001,2029.5000000000002,0.6470588235294118
,,812240000.0,2030.6000000000001,0.89375
,,812680000.0000001,2031.7000000000003,0.7117647058823531
,,813120000.0000001,2032.8000000000002,0.9058823529411765
,,813560000.0,2033.9,0.9058823529411765
,,814000000.0000001,2035.0000000000002,0.7117647058823531
,,814440000.0,2036.1000000000001,0.55
,,814880000.0000001,2037.2000000000003,0.7117647058823531
,,815320000.0000001,2038.3000000000002,0.6470588235294118
,,815760000.0,2039.4,0.7764705882352942
,,816200000.0000001,2040.5000000000002,0.7764705882352942
,,816640000.0,2041.6000000000001,0.61875
,,817080000.0000001,2042.7000000000003,0.7764705882352942
,,817520000.0000001,2043.8000000000002,0.5176470588235295
,,817960000.0,2044.9,0.8411764705882353
,,818400000.0000001,2046.0000000000002,0.8411764705882353
,,818840000.0,2047.1000000000001,0.8066666666666666
,,819280000.0000001,2048.2000000000003,0.9705882352941178
,,819720000.0000001,2049.3,0.7764705882352942
,,820160000.0,2050.4,0.7333333333333334
,,820600000.0,2051.5,0.5823529411764706
,,821040000.0000001,2052.6000000000004,0.7333333333333334
,,821480000.0000001,2053.7000000000003,0.7117647058823531
,,821920000.0000001,2054.8,1.1
,,822360000.0,2055.9,0.4277777777777778
,,822800000.0,2057.0,0.5176470588235295
,,823240000.0000001,2058.1000000000004,1.2466666666666668
,,823680000.0000001,2059.2000000000003,0.7117647058823531
,,824120000.0000001,2060.3,0.6470588235294118
,,824560000.0,2061.4,0.3882352941176471
,,825000000.0,2062.5,0.7117647058823531
,,825440000.0000001,2063.6000000000004,0.7562500000000001
,,825880000.0000001,2064.7000000000003,0.8250000000000001
,,826320000.0000001,2065.8,0.7117647058823531
,,826760000.0,2066.9,0.8411764705882353
,,827200000.0,2068.0,0.7333333333333334
,,827640000.0000001,2069.1000000000004,0.5176470588235295
,,828080000.0000001,2070.2000000000003,0.6875
,,828520000.0000001,2071.3,0.6470588235294118
,,828960000.0,2072.4,0.7764705882352942
,,829400000.0,2073.5,0.7117647058823531
,,829840000.0000001,2074.6000000000004,0.8411764705882353
,,830280000.0000001,2075.7000000000003,0.7117647058823531
,,830720000.0000001,2076.8,0.6470588235294118
,,831160000.0,2077.9,0.5923076923076923
,,831600000.0,2079.0,1.1647058823529413
,,832040000.0000001,2080.1000000000004,1.6500000000000001
,,832480000.0000001,2081.2000000000003,1.7187500000000002
,,832920000.0000001,2082.3,1.2294117647058824
,,833360000.0,2083.4,0.89375
,,833800000.0,2084.5,0.7071428571428573
,,834240000.0000001,2085.6000000000004,0.7117647058823531
,,834680000.0000001,2086.7000000000003,0.6470588235294118
,,835120000.0000001,2087.8,0.8250000000000001
,,835560000.0,2088.9,0.8411764705882353
,,836000000.0,2090.0,0.66
,,836440000.0000001,2091.1000000000004,0.7333333333333334
,,836880000.0000001,2092.2000000000003,0.5176470588235295
,,837320000.0000001,2093.3,0.9625000000000001
,,837760000.0,2094.4,0.7117647058823531
,,838200000.0,2095.5,0.89375
,,838640000.0000001,2096.6000000000004,0.7857142857142858
,,839080000.0000001,2097.7000000000003,0.7117647058823531
,,839520000.0000001,2098.8,0.89375
,,839960000.0,2099.9,0.9705882352941178
,,840400000.0,2101.0,0.6875
,,840840000.0000001,2102.1000000000004,1.54
,,841280000.0000001,2103.2000000000003,1.44375
,,841720000.0000001,2104.3,1.4666666666666668
,,842160000.0,2105.4,2.3466666666666667
,,842600000.0,2106.5,0.9428571428571428
,,843040000.0000001,2107.6000000000004,0.9307692307692308
,,843480000.0000001,2108.7000000000003,1.2222222222222223
,,843920000.0000001,2109.8,0.5823529411764706
,,844360000.0,2110.9,0.5823529411764706
,,844800000.0,2112.0,0.6470588235294118
,,845240000.0000001,2113.1000000000004,0.6875
,,845680000.0000001,2114.2000000000003,0.8411764705882353
,,846120000.0000001,2115.3,0.8411764705882353
,,846560000.0,2116.4,0.7117647058823531
,,847000000.0,2117.5,0.7764705882352942
,,847440000.0000001,2118.6000000000004,1.03125
,,847880000.0000001,2119.7000000000003,0.6111111111111112
,,848320000.0000001,2120.8,0.9058823529411765
,,848760000.0,2121.9,0.9705882352941178
,,849200000.0,2123.0,0.9058823529411765
,,849640000.0000001,2124.1000000000004,0.61875
,,850080000.0000001,2125.2000000000003,0.8411764705882353
,,850520000.0000001,2126.3,0.9166666666666667
,,850960000.0,2127.4,1.03125
,,851400000.0,2128.5,0.7764705882352942
,,851840000.0000001,2129.6000000000004,0.8250000000000001
,,852280000.0000001,2130.7000000000003,0.8411764705882353
,,852720000.0000001,2131.8,0.9058823529411765
,,853160000.0,2132.9,0.9058823529411765
,,853600000.0,2134.0,0.6470588235294118
,,854040000.0000001,2135.1000000000004,0.34375
,,854480000.0000001,2136.2000000000003,0.7117647058823531
,,854920000.0000001,2137.3,0.7117647058823531
,,855360000.0,2138.4,0.6470588235294118
,,855800000.0,2139.5,0.6111111111111112
,,856240000.0000001,2140.6000000000004,0.8800000000000001
,,856680000.0000001,2141.7000000000003,1.038888888888889
,,857120000.0000001,2142.8,0.8411764705882353
,,857560000.0,2143.9,0.9705882352941178
,,858000000.0,2145.0,0.8411764705882353
,,858440000.0000001,2146.1000000000004,0.20625000000000002
,,858880000.0000001,2147.2000000000003,0.3235294117647059
,,859320000.0000001,2148.3,0.25882352941176473
,,859760000.0,2149.4,0.7117647058823531
,,860200000.0,2150.5,0.8411764705882353
,,860640000.0000001,2151.6000000000004,0.8800000000000001
,,861080000.0000001,2152.7000000000003,1.1
,,861520000.0000001,2153.8,0.7764705882352942
,,861960000.0,2154.9,0.5823529411764706
,,862400000.0,2156.0,0.7117647058823531
,,862840000.0000001,2157.1000000000004,0.9625000000000001
,,863280000.0000001,2158.2000000000003,0.9705882352941178
,,863720000.0000001,2159.3,0.8411764705882353
,,864160000.0,2160.4,0.6722222222222223
,,864600000.0,2161.5,0.7117647058823531
,,865040000.0000001,2162.6000000000004,0.61875
,,865480000.0000001,2163.7000000000003,0.6470588235294118
,,865920000.0000001,2164.8,0.45294117647058824
,,866360000.0,2165.9,0.7764705882352942
,,866800000.0,2167.0,0.8411764705882353
,,867240000.0000001,2168.1000000000004,0.61875
,,867680000.0000001,2169.2000000000003,0.9625000000000001
,,868120000.0000001,2170.3,0.7562500000000001
,,868560000.0,2171.4,0.7857142857142858
,,869000000.0,2172.5,0.89375
,,869440000.0000001,2173.6000000000004,0.8411764705882353
,,869880000.0000001,2174.7000000000003,0.7562500000000001
,,870320000.0000001,2175.8,0.8066666666666666
,,870760000.0,2176.9,0.7562500000000001
,,871200000.0,2178.0,0.7117647058823531
,,871640000.0000001,2179.1000000000004,0.6875
,,872080000.0000001,2180.2000000000003,0.5823529411764706
,,872520000.0000001,2181.3,0.7562500000000001
,,872960000.0,2182.4,0.5866666666666667
,,873400000.0,2183.5,0.89375
,,873840000.0000001,2184.6000000000004,0.8411764705882353
,,874280000.0000001,2185.7000000000003,0.7117647058823531
,,874720000.0000001,2186.8,0.89375
,,875160000.0,2187.9,0.9058823529411765
,,875600000.0,2189.0,0.8411764705882353
,,876040000.0000001,2190.1000000000004,0.9705882352941178
,,876480000.0000001,2191.2000000000003,0.8250000000000001
,,876920000.0000001,2192.3,0.7764705882352942
,,877360000.0,2193.4,0.61875
,,877800000.0,2194.5,0.8642857142857143
,,878240000.0000001,2195.6000000000004,0.9058823529411765
,,878680000.0000001,2196.7000000000003,0.9625000000000001
,,879120000.0000001,2197.8,0.9058823529411765
,,879560000.0,2198.9,0.9058823529411765
,,880000000.0,2200.0,0.8066666666666666
,,880440000.0000001,2201.1000000000004,0.8800000000000001
,,880880000.0000001,2202.2000000000003,0.7764705882352942
,,881320000.0000001,2203.3,0.7117647058823531
,,881760000.0,2204.4,0.89375
,,882200000.0,2205.5,0.9000000000000001
,,882640000.0000001,2206.6000000000004,0.9166666666666667
,,883080000.0000001,2207.7000000000003,1.44375
,,883520000.0000001,2208.8,2.828571428571429
,,883960000.0,2209.9,1.03125
,,884400000.0,2211.0,0.9428571428571428
,,884840000.0000001,2212.1000000000004,0.676923076923077
,,885280000.0000001,2213.2000000000003,0.7117647058823531
,,885720000.0000001,2214.3,0.6470588235294118
,,886160000.0,2215.4,0.6470588235294118
,,886600000.0,2216.5,0.9777777777777779
,,887040000.0000001,2217.6000000000004,0.5133333333333334
,,887480000.0000001,2218.7000000000003,0.5176470588235295
,,887920000.0000001,2219.8,1.1
,,888360000.0,2220.9,1.038888888888889
,,888800000.0,2222.0,1.1
,,889240000.0000001,2223.1000000000004,0.8250000000000001
,,889680000.0000001,2224.2000000000003,1.035294117647059
,,890120000.0000001,2225.3,0.5176470588235295
,,890560000.0,2226.4,0.9705882352941178
,,891000000.0,2227.5,0.7764705882352942
,,891440000.0000001,2228.6000000000004,0.34375
,,891880000.0000001,2229.7000000000003,0.6470588235294118
,,892320000.0000001,2230.8,0.7764705882352942
,,892760000.0,2231.9,0.9705882352941178
,,893200000.0,2233.0,0.5176470588235295
,,893640000.0000001,2234.1000000000004,0.61875
,,894080000.0000001,2235.2000000000003,0.5176470588235295
,,894520000.0000001,2236.3,0.7117647058823531
,,894960000.0,2237.4,0.7764705882352942
,,895400000.0,2238.5,0.9705882352941178
,,895840000.0000001,2239.6000000000004,0.5866666666666667
,,896280000.0000001,2240.7000000000003,0.9705882352941178
,,896720000.0000001,2241.8,0.9777777777777779
,,897160000.0,2242.9,0.6470588235294118
,,897600000.0,2244.0,0.7117647058823531
,,898040000.0000001,2245.1000000000004,0.7333333333333334
,,898480000.0000001,2246.2000000000003,1.038888888888889
,,898920000.0000001,2247.3,0.7764705882352942
,,899360000.0,2248.4,0.5176470588235295
,,899800000.0,2249.5,0.6470588235294118
,,900240000.0000001,2250.6000000000004,0.48125000000000007
,,900680000.0000001,2251.7000000000003,0.7117647058823531
,,901120000.0000001,2252.8,0.7117647058823531
,,901560000.0,2253.9,0.45294117647058824
,,902000000.0,2255.0,0.6111111111111112
,,902440000.0000001,2256.1000000000004,0.5866666666666667
,,902880000.0000001,2257.2000000000003,0.8411764705882353
,,903320000.0000001,2258.3,0.9777777777777779
,,903760000.0,2259.4,0.61875
,,904200000.0,2260.5,0.7764705882352942
,,904640000.0000001,2261.6000000000004,0.7562500000000001
,,905080000.0000001,2262.7000000000003,0.6470588235294118
,,905520000.0000001,2263.8,0.7764705882352942
,,905960000.0,2264.9,0.7117647058823531
,,906400000.0,2266.0,0.6470588235294118
,,906840000.0000001,2267.1000000000004,0.6875
,,907280000.0000001,2268.2000000000003,0.48888888888888893
,,907720000.0000001,2269.3,0.6470588235294118
,,908160000.0,2270.4,0.7562500000000001
,,908600000.0,2271.5,0.55
,,909040000.0000001,2272.6000000000004,0.34375
,,909480000.0000001,2273.7000000000003,0.7117647058823531
,,909920000.0000001,2274.8,0.9705882352941178
,,910360000.0,2275.9,1.0214285714285716
,,910800000.0,2277.0,0.44000000000000006
,,911240000.0000001,2278.1000000000004,0.7562500000000001
,,911680000.0000001,2279.2000000000003,0.8411764705882353
,,912120000.0000001,2280.3,0.5176470588235295
,,912560000.0,2281.4,0.7333333333333334
,,913000000.0,2282.5,0.7333333333333334
,,913440000.0000001,2283.6000000000004,0.3235294117647059
,,913880000.0000001,2284.7000000000003,0.7764705882352942
,,914320000.0000001,2285.8,0.9625000000000001
,,914760000.0,2286.9,1.035294117647059
,,915200000.0,2288.0,0.4714285714285714
,,915640000.0000001,2289.1000000000004,0.7117647058823531
,,916080000.0000001,2290.2000000000003,0.41250000000000003
,,916520000.0000001,2291.3,0.7764705882352942
,,916960000.0,2292.4,0.29333333333333333
,,917400000.0,2293.5,0.48125000000000007
,,917840000.0000001,2294.6000000000004,0.6470588235294118
,,918280000.0000001,2295.7000000000003,0.275
,,918720000.0000001,2296.8,0.5823529411764706
,,919160000.0,2297.9,0.7562500000000001
,,919600000.0,2299.0,0.6470588235294118
,,920040000.0000001,2300.1000000000004,0.5176470588235295
,,920480000.0000001,2301.2000000000003,0.7764705882352942
,,920920000.0000001,2302.3,0.48125000000000007
,,921360000.0,2303.4,0.6470588235294118
,,921800000.0,2304.5,0.55
,,922240000.0000001,2305.6000000000004,0.6470588235294118
,,922680000.0000001,2306.7000000000003,0.6875
,,923120000.0000001,2307.8,0.7764705882352942
,,923560000.0,2308.9,0.89375
,,924000000.0,2310.0,0.61875
,,924440000.0000001,2311.1000000000004,0.8066666666666666
,,924880000.0000001,2312.2000000000003,0.6470588235294118
,,925320000.0000001,2313.3,0.7117647058823531
,,925760000.0,2314.4,1.03125
,,926200000.0,2315.5,1.035294117647059
,,926640000.0000001,2316.6000000000004,0.5133333333333334
,,927080000.0000001,2317.7000000000003,0.6875
,,927520000.0000001,2318.8,1.2100000000000002
,,927960000.0,2319.9,1.1
,,928400000.0,2321.0,1.8562500000000002
,,928840000.0000001,2322.1000000000004,1.9000000000000001
,,929280000.0000001,2323.2000000000003,0.6875
,,929720000.0000001,2324.3,0.7333333333333334
,,930160000.0,2325.4,0.9777777777777779
,,930600000.0,2326.5,0.3882352941176471
,,931040000.0000001,2327.6000000000004,0.5823529411764706
,,931480000.0000001,2328.7000000000003,0.45294117647058824
,,931920000.0000001,2329.8,0.89375
,,932360000.0,2330.9,0.5823529411764706
,,932800000.0,2332.0,0.6470588235294118
,,933240000.0000001,2333.1000000000004,0.8411764705882353
,,933680000.0000001,2334.2000000000003,0.45294117647058824
,,934120000.0000001,2335.3,0.61875
,,934560000.0,2336.4,0.5823529411764706
,,935000000.0,2337.5,1.1
,,935440000.0000001,2338.6000000000004,0.8411764705882353
,,935880000.0000001,2339.7000000000003,0.7764705882352942
,,936320000.0000001,2340.8,0.61875
,,936760000.0,2341.9,0.45294117647058824
,,937200000.0,2343.0,0.5823529411764706
,,937640000.0000001,2344.1000000000004,0.5823529411764706
,,938080000.0000001,2345.2000000000003,0.9058823529411765
,,938520000.0000001,2346.3,0.48125000000000007
,,938960000.0,2347.4,0.45294117647058824
,,939400000.0,2348.5,0.7944444444444445
,,939840000.0000001,2349.6000000000004,0.7764705882352942
,,940280000.0000001,2350.7000000000003,0.7117647058823531
,,940720000.0000001,2351.8,0.34375
,,941160000.0,2352.9,0.55
,,941600000.0,2354.0,0.8555555555555556
,,942040000.0000001,2355.1000000000004,0.45294117647058824
,,942480000.0000001,2356.2000000000003,0.6470588235294118
,,942920000.0000001,2357.3,0.8411764705882353
,,943360000.0,2358.4,0.7562500000000001
,,943800000.0,2359.5,0.8411764705882353
,,944240000.0000001,2360.6000000000004,0.5176470588235295
,,944680000.0000001,2361.7000000000003,0.5823529411764706
,,945120000.0000001,2362.8,0.5176470588235295
,,945560000.0,2363.9,0.34375
,,946000000.0,2365.0,0.9705882352941178
,,946440000.0000001,2366.1000000000004,0.5823529411764706
,,946880000.0000001,2367.2000000000003,0.9058823529411765
,,947320000.0000001,2368.3,0.7117647058823531
,,947760000.0,2369.4,1.3933333333333333
,,948200000.0,2370.5,2.0625
,,948640000.0000001,2371.6000000000004,2.64
,,949080000.0000001,2372.7000000000003,1.8333333333333335
,,949520000.0000001,2373.8,1.3062500000000001
,,949960000.0,2374.9,1.9642857142857146
,,950400000.0,2376.0,2.3466666666666667
,,950840000.0000001,2377.1000000000004,2.3466666666666667
,,951280000.0000001,2378.2000000000003,2.713333333333334
,,951720000.0000001,2379.3,2.2
,,952160000.0,2380.4,2.042857142857143
,,952600000.0,2381.5,1.7600000000000002
,,953040000.0000001,2382.6000000000004,2.4200000000000004
,,953480000.0000001,2383.7000000000003,2.3466666666666667
,,953920000.0000001,2384.8,2.592857142857143
,,954360000.0,2385.9,2.623076923076923
,,954800000.0,2387.0,2.13125
,,955240000.0000001,2388.1000000000004,1.686666666666667
,,955680000.0000001,2389.2000000000003,1.58125
,,956120000.0000001,2390.3,2.2
,,956560000.0,2391.4,2.2
,,957000000.0,2392.5,1.9800000000000002
,,957440000.0000001,2393.6000000000004,2.4200000000000004
,,957880000.0000001,2394.7000000000003,2.75
,,958320000.0000001,2395.8,2.9071428571428575
,,958760000.0,2396.9,3.384615384615385
,,959200000.0,2398.0,3.2153846153846155
,,959640000.0000001,2399.1000000000004,3.2266666666666666
,,960080000.0000001,2400.2000000000003,2.985714285714286
,,960520000.0000001,2401.3,2.3466666666666667
,,960960000.0,2402.4,2.357142857142857
,,961400000.0,2403.5,2.1214285714285714
,,961840000.0000001,2404.6000000000004,3.1428571428571432
,,962280000.0000001,2405.7000000000003,1.54
,,962720000.0000001,2406.8,2.0166666666666666
,,963160000.0,2407.9,3.4571428571428573
,,963600000.0,2409.0,3.4571428571428573
,,964040000.0000001,2410.1000000000004,2.9071428571428575
,,964480000.0000001,2411.2000000000003,3.0642857142857145
,,964920000.0000001,2412.3,3.1428571428571432
,,965360000.0,2413.4,3.2214285714285715
,,965800000.0,2414.5,2.284615384615385
,,966240000.0000001,2415.6000000000004,2.985714285714286
,,966680000.0000001,2416.7000000000003,3.378571428571429
,,967120000.0000001,2417.8,2.6714285714285713
,,967560000.0,2418.9,2.9071428571428575
,,968000000.0,2420.0,1.9800000000000002
,,968440000.0000001,2421.1000000000004,1.7600000000000002
,,968880000.0000001,2422.2000000000003,1.6133333333333333
,,969320000.0000001,2423.3,3.0642857142857145
,,969760000.0,2424.4,1.8615384615384616
,,970200000.0,2425.5,1.5230769230769232
,,970640000.0000001,2426.6000000000004,2.707692307692308
,,971080000.0000001,2427.7000000000003,2.623076923076923
,,971520000.0000001,2428.8,2.435714285714286
,,971960000.0,2429.9,2.75
,,972400000.0,2431.0,3.0461538461538464
,,972840000.0000001,2432.1000000000004,3.3000000000000003
,,973280000.0000001,2433.2000000000003,3.1428571428571432
,,973720000.0000001,2434.3,3.535714285714286
,,974160000.0,2435.4,3.6142857142857143
,,974600000.0,2436.5,2.9071428571428575
,,975040000.0000001,2437.6000000000004,3.384615384615385
,,975480000.0000001,2438.7000000000003,3.2214285714285715
,,975920000.0000001,2439.8,3.1428571428571432
,,976360000.0,2440.9,2.2
,,976800000.0,2442.0,2.4200000000000004
,,977240000.0000001,2443.1000000000004,2.592857142857143
,,977680000.0000001,2444.2000000000003,0.9705882352941178
,,978120000.0000001,2445.3,1.035294117647059
,,978560000.0,2446.4,1.1
,,979000000.0,2447.5,0.9058823529411765
,,979440000.0000001,2448.6000000000004,0.9625000000000001
,,979880000.0000001,2449.7000000000003,0.8411764705882353
,,980320000.0000001,2450.8,0.8411764705882353
,,980760000.0,2451.9,0.9625000000000001
,,981200000.0,2453.0,0.7944444444444445
,,981640000.0000001,2454.1000000000004,0.9625000000000001
,,982080000.0000001,2455.2000000000003,0.45294117647058824
,,982520000.0000001,2456.3,0.9058823529411765
,,982960000.0,2457.4,0.9705882352941178
,,983400000.0,2458.5,0.6470588235294118
,,983840000.0000001,2459.6000000000004,0.6875
,,984280000.0000001,2460.7000000000003,0.9058823529411765
,,984720000.0000001,2461.8,0.7333333333333334
,,985160000.0,2462.9,0.7117647058823531
,,985600000.0,2464.0,0.6470588235294118
,,986040000.0000001,2465.1000000000004,0.3666666666666667
,,986480000.0000001,2466.2000000000003,0.9166666666666667
,,986920000.0000001,2467.3,0.7117647058823531
,,987360000.0,2468.4,0.8411764705882353
,,987800000.0,2469.5,0.5823529411764706
,,988240000.0000001,2470.6000000000004,0.8066666666666666
,,988680000.0000001,2471.7000000000003,0.7333333333333334
,,989120000.0000001,2472.8,0.7117647058823531
,,989560000.0,2473.9,0.8411764705882353
,,990000000.0,2475.0,0.7117647058823531
,,990440000.0000001,2476.1000000000004,0.66
,,990880000.0000001,2477.2000000000003,0.7944444444444445
,,991320000.0000001,2478.3,0.6470588235294118
,,991760000.0,2479.4,0.7117647058823531
,,992200000.0,2480.5,0.5823529411764706
,,992640000.0000001,2481.6000000000004,0.6875
,,993080000.0000001,2482.7000000000003,0.8411764705882353
,,993520000.0000001,2483.8,0.5176470588235295
,,993960000.0,2484.9,0.8411764705882353
,,994400000.0,2486.0,0.6470588235294118
,,994840000.0000001,2487.1000000000004,0.48125000000000007
,,995280000.0000001,2488.2000000000003,0.8411764705882353
,,995720000.0000001,2489.3,0.9705882352941178
,,996160000.0,2490.4,0.45294117647058824
,,996600000.0,2491.5,0.8411764705882353
,,997040000.0000001,2492.6000000000004,0.6875
,,997480000.0000001,2493.7000000000003,0.8411764705882353
,,997920000.0000001,2494.8,0.7764705882352942
,,998360000.0,2495.9,0.8411764705882353
,,998800000.0,2497.0,0.7764705882352942
,,999240000.0000001,2498.1000000000004,0.7117647058823531
,,999680000.0000001,2499.2000000000003,0.41250000000000003
,,1000120000.0000001,2500.3,0.7117647058823531
,,1000560000.0,2501.4,0.5176470588235295
,,1001000000.0,2502.5,0.6470588235294118
,,1001440000.0000001,2503.6000000000004,0.9166666666666667
,,1001880000.0000001,2504.7000000000003,0.8066666666666666
,,1002320000.0000001,2505.8,0.8411764705882353
,,1002760000.0,2506.9,0.7117647058823531
,,1003200000.0,2508.0,0.9777777777777779
,,1003640000.0000001,2509.1000000000004,0.7764705882352942
,,1004080000.0000001,2510.2000000000003,1.1
,,1004520000.0000001,2511.3,0.8411764705882353
,,1004960000.0,2512.4,0.66
,,1005400000.0,2513.5,1.44375
,,1005840000.0000001,2514.6000000000004,0.9705882352941178
,,1006280000.0000001,2515.7000000000003,0.7764705882352942
,,1006720000.0000001,2516.8,0.8555555555555556
,,1007160000.0,2517.9,0.8411764705882353
,,1007600000.0,2519.0,0.9058823529411765
,,1008040000.0000001,2520.1000000000004,0.9705882352941178
,,1008480000.0000001,2521.2000000000003,0.9705882352941178
,,1008920000.0000001,2522.3,0.6470588235294118
,,1009360000.0,2523.4,0.7764705882352942
,,1009800000.0,2524.5,0.89375
,,1010240000.0000001,2525.6000000000004,1.2
,,1010680000.0000001,2526.7000000000003,0.9625000000000001
,,1011120000.0000001,2527.8,1.3588235294117648
,,1011560000.0,2528.9,2.40625
,,1012000000.0,2530.0,1.1
,,1012440000.0000001,2531.1000000000004,0.7117647058823531
,,1012880000.0000001,2532.2000000000003,1.035294117647059
,,1013320000.0000001,2533.3,0.5176470588235295
,,1013760000.0,2534.4,0.5823529411764706
,,1014200000.0,2535.5,0.5176470588235295
,,1014640000.0000001,2536.6000000000004,0.7562500000000001
,,1015080000.0000001,2537.7000000000003,0.7117647058823531
,,1015520000.0000001,2538.8,0.45294117647058824
,,1015960000.0,2539.9,0.6470588235294118
,,1016400000.0,2541.0,0.5176470588235295
,,1016840000.0000001,2542.1000000000004,0.61875
,,1017280000.0000001,2543.2000000000003,0.9705882352941178
,,1017720000.0000001,2544.3,0.5823529411764706
,,1018160000.0,2545.4,0.5823529411764706
,,1018600000.0,2546.5,0.8411764705882353
,,1019040000.0000001,2547.6000000000004,0.20625000000000002
,,1019480000.0000001,2548.7000000000003,0.6875
,,1019920000.0000001,2549.8,0.8411764705882353
,,1020360000.0,2550.9,0.9705882352941178
,,1020800000.0,2552.0,0.3235294117647059
,,1021240000.0000001,2553.1000000000004,0.3666666666666667
,,1021680000.0000001,2554.2000000000003,0.5176470588235295
,,1022120000.0000001,2555.3,0.55
,,1022560000.0,2556.4,0.6470588235294118
,,1023000000.0,2557.5,0.3882352941176471
,,1023440000.0000001,2558.6000000000004,0.9625000000000001
,,1023880000.0000001,2559.7000000000003,0.7117647058823531
,,1024320000.0000001,2560.8,0.7764705882352942
,,1024760000.0,2561.9,0.5823529411764706
,,1025200000.0,2563.0,0.3235294117647059
,,1025640000.0000001,2564.1000000000004,0.55
,,1026080000.0000001,2565.2000000000003,0.3235294117647059
,,1026520000.0000001,2566.3,0.7117647058823531
,,1026960000.0,2567.4,0.6470588235294118
,,1027400000.0,2568.5,0.8411764705882353
,,1027840000.0000001,2569.6000000000004,0.61875
,,1028280000.0000001,2570.7000000000003,0.7117647058823531
,,1028720000.0000001,2571.8,0.7117647058823531
,,1029160000.0,2572.9,0.9705882352941178
,,1029600000.0,2574.0,0.7117647058823531
,,1030040000.0000001,2575.1000000000004,0.275
,,1030480000.0000001,2576.2000000000003,0.9625000000000001
,,1030920000.0000001,2577.3,0.6722222222222223
,,1031360000.0,2578.4,0.45294117647058824
,,1031800000.0,2579.5,0.7117647058823531
,,1032240000.0000001,2580.6000000000004,0.48125000000000007
,,1032680000.0000001,2581.7000000000003,0.7117647058823531
,,1033120000.0000001,2582.8,1.58125
,,1033560000.0,2583.9,1.8333333333333335
,,1034000000.0,2585.0,1.58125
,,1034440000.0000001,2586.1000000000004,2.2
,,1034880000.0000001,2587.2000000000003,1.6923076923076925
,,1035320000.0000001,2588.3,1.4666666666666668
,,1035760000.0,2589.4,1.8333333333333335
,,1036200000.0,2590.5,2.2
,,1036640000.0000001,2591.6000000000004,2.2
,,1037080000.0000001,2592.7000000000003,2.9071428571428575
,,1037520000.0000001,2593.8,2.475
,,1037960000.0,2594.9,2.4933333333333336
,,1038400000.0,2596.0,2.9071428571428575
,,1038840000.0000001,2597.1000000000004,2.5142857142857142
,,1039280000.0000001,2598.2000000000003,2.357142857142857
,,1039720000.0000001,2599.3,2.2
,,1040160000.0,2600.4,1.3062500000000001
,,1040600000.0,2601.5,1.1647058823529413
,,1041040000.0000001,2602.6000000000004,2.2
,,1041480000.0000001,2603.7000000000003,2.75
,,1041920000.0000001,2604.8,2.828571428571429
,,1042360000.0,2605.9,3.5200000000000005
,,1042800000.0,2607.0,3.378571428571429
,,1043240000.0000001,2608.1000000000004,3.378571428571429
,,1043680000.0000001,2609.2000000000003,3.6384615384615384
,,1044120000.0000001,2610.3,3.692857142857143
,,1044560000.0,2611.4,3.2214285714285715
,,1045000000.0,2612.5,3.0642857142857145
,,1045440000.0000001,2613.6000000000004,2.5142857142857142
,,1045880000.0000001,2614.7000000000003,3.3000000000000003
,,1046320000.0000001,2615.8,2.2
,,1046760000.0,2616.9,0.8411764705882353
,,1047200000.0,2618.0,0.7764705882352942
,,1047640000.0000001,2619.1000000000004,0.5176470588235295
,,1048080000.0000001,2620.2000000000003,0.55
,,1048520000.0000001,2621.3,0.7117647058823531
,,1048960000.0,2622.4,0.8066666666666666
,,1049400000.0,2623.5,2.0058823529411764
,,1049840000.0000001,2624.6000000000004,0.8411764705882353
,,1050280000.0000001,2625.7000000000003,0.9705882352941178
,,1050720000.0000001,2626.8,0.7117647058823531
,,1051160000.0,2627.9,0.45294117647058824
,,1051600000.0,2629.0,0.7562500000000001
,,1052040000.0000001,2630.1000000000004,1.1
,,1052480000.0000001,2631.2000000000003,0.6470588235294118
,,1052920000.0000001,2632.3,0.5176470588235295
,,1053360000.0,2633.4,0.6470588235294118
,,1053800000.0,2634.5,0.6875
,,1054240000.0000001,2635.6000000000004,0.9058823529411765
,,1054680000.0000001,2636.7000000000003,0.5823529411764706
,,1055120000.0000001,2637.8,0.5176470588235295
,,1055560000.0,2638.9,0.7117647058823531
,,1056000000.0,2640.0,0.5176470588235295
,,1056440000.0000001,2641.1000000000004,0.45294117647058824
,,1056880000.0000001,2642.2000000000003,0.6470588235294118
,,1057320000.0000001,2643.3,0.9058823529411765
,,1057760000.0,2644.4,0.9058823529411765
,,1058200000.0,2645.5,0.8411764705882353
,,1058640000.0000001,2646.6000000000004,0.89375
,,1059080000.0000001,2647.7000000000003,1.035294117647059
,,1059520000.0000001,2648.8,1.1
,,1059960000.0,2649.9,1.8562500000000002
,,1060400000.0,2651.0,1.1
,,1060840000.0000001,2652.1000000000004,0.48125000000000007
,,1061280000.0000001,2653.2000000000003,0.8411764705882353
,,1061720000.0000001,2654.3,0.6111111111111112
,,1062160000.0,2655.4,0.48125000000000007
,,1062600000.0,2656.5,0.9058823529411765
,,1063040000.0000001,2657.6000000000004,0.5866666666666667
,,1063480000.0000001,2658.7000000000003,0.7333333333333334
,,1063920000.0000001,2659.8,0.7562500000000001
,,1064360000.0,2660.9,0.8411764705882353
,,1064800000.0,2662.0,0.3882352941176471
,,1065240000.0000001,2663.1000000000004,0.7562500000000001
,,1065680000.0000001,2664.2000000000003,0.8411764705882353
,,1066120000.0000001,2665.3,0.7117647058823531
,,1066560000.0,2666.4,1.776923076923077
,,1067000000.0,2667.5,1.7470588235294118
,,1067440000.0000001,2668.6000000000004,1.44375
,,1067880000.0000001,2669.7000000000003,1.8333333333333335
,,1068320000.0000001,2670.8,2.6812500000000004
,,1068760000.0,2671.9,2.264705882352941
,,1069200000.0,2673.0,1.811764705882353
,,1069640000.0000001,2674.1000000000004,1.5125000000000002
,,1070080000.0000001,2675.2000000000003,0.6470588235294118
,,1070520000.0000001,2676.3,0.5823529411764706
,,1070960000.0,2677.4,0.3235294117647059
,,1071400000.0,2678.5,0.9058823529411765
,,1071840000.0000001,2679.6000000000004,0.48125000000000007
,,1072280000.0000001,2680.7000000000003,0.5823529411764706
,,1072720000.0000001,2681.8,0.8411764705882353
,,1073160000.0,2682.9,0.7117647058823531
,,1073600000.0,2684.0,0.5176470588235295
,,1074040000.0000002,2685.1000000000004,0.61875
,,1074480000.0,2686.2000000000003,0.8411764705882353
,,1074920000.0,2687.3,0.7764705882352942
,,1075360000.0,2688.4,1.035294117647059
,,1075800000.0,2689.5,1.035294117647059
,,1076240000.0000002,2690.6000000000004,1.54
,,1076680000.0,2691.7000000000003,1.375
,,1077120000.0,2692.8,0.6875
,,1077560000.0,2693.9,2.592857142857143
,,1078000000.0,2695.0,2.4933333333333336
,,1078440000.0000002,2696.1000000000004,2.1153846153846154
,,1078880000.0,2697.2000000000003,1.6500000000000001
,,1079320000.0,2698.3,2.828571428571429
,,1079760000.0,2699.4,1.1
,,1080200000.0,2700.5,1.1687500000000002
,,1080640000.0000002,2701.6000000000004,2.030769230769231
,,1081080000.0,2702.7000000000003,1.4666666666666668
,,1081520000.0,2703.8,2.435714285714286
,,1081960000.0,2704.9,2.278571428571429
,,1082400000.0,2706.0,2.3466666666666667
,,1082840000.0000002,2707.1000000000004,1.54
,,1083280000.0,2708.2000000000003,2.453846153846154
,,1083720000.0,2709.3,2.64
,,1084160000.0,2710.4,2.5142857142857142
,,1084600000.0,2711.5,1.906666666666667
,,1085040000.0000002,2712.6000000000004,2.278571428571429
,,1085480000.0,2713.7000000000003,1.3062500000000001
,,1085920000.0,2714.8,1.6133333333333333
,,1086360000.0,2715.9,2.9071428571428575
,,1086800000.0,2717.0,2.592857142857143
,,1087240000.0000002,2718.1000000000004,3.1428571428571432
,,1087680000.0,2719.2000000000003,2.7923076923076926
,,1088120000.0,2720.3,3.3000000000000003
,,1088560000.0,2721.4,3.4571428571428573
,,1089000000.0,2722.5,3.2214285714285715
,,1089440000.0000002,2723.6000000000004,2.9071428571428575
,,1089880000.0,2724.7000000000003,2.9333333333333336
,,1090320000.0,2725.8,3.1428571428571432
,,1090760000.0,2726.9,3.1428571428571432
,,1091200000.0,2728.0,2.9071428571428575
,,1091640000.0000002,2729.1000000000004,1.4235294117647062
,,1092080000.0,2730.2000000000003,0.8250000000000001
,,1092520000.0,2731.3,0.9705882352941178
,,1092960000.0,2732.4,0.5866666666666667
,,1093400000.0,2733.5,1.6500000000000001
,,1093840000.0000002,2734.6000000000004,0.7764705882352942
,,1094280000.0,2735.7000000000003,0.45294117647058824
,,1094720000.0,2736.8,0.7764705882352942
,,1095160000.0,2737.9,0.7117647058823531
,,1095600000.0,2739.0,0.5176470588235295
,,1096040000.0000002,2740.1000000000004,0.5823529411764706
,,1096480000.0,2741.2000000000003,0.5176470588235295
,,1096920000.0,2742.3,0.5823529411764706
,,1097360000.0,2743.4,0.9777777777777779
,,1097800000.0,2744.5,0.6875
,,1098240000.0000002,2745.6000000000004,0.7117647058823531
,,1098680000.0,2746.7000000000003,0.8411764705882353
,,1099120000.0,2747.8,0.45294117647058824
,,1099560000.0,2748.9,0.3882352941176471
,,1100000000.0,2750.0,0.48125000000000007
,,1100440000.0000002,2751.1000000000004,0.7764705882352942
,,1100880000.0,2752.2000000000003,0.6470588235294118
,,1101320000.0,2753.3,0.7333333333333334
,,1101760000.0,2754.4,0.9705882352941178
,,1102200000.0,2755.5,0.61875
,,1102640000.0000002,2756.6000000000004,0.6470588235294118
,,1103080000.0,2757.7000000000003,0.45294117647058824
,,1103520000.0,2758.8,0.7117647058823531
,,1103960000.0,2759.9,1.1647058823529413
,,1104400000.0,2761.0,1.1
,,1104840000.0000002,2762.1000000000004,0.7562500000000001
,,1105280000.0,2763.2000000000003,1.1
,,1105720000.0,2764.3,1.4235294117647062
,,1106160000.0,2765.4,2.40625
,,1106600000.0,2766.5,1.1687500000000002
,,1107040000.0000002,2767.6000000000004,0.61875
,,1107480000.0,2768.7000000000003,1.58125
,,1107920000.0,2769.8,0.9000000000000001
,,1108360000.0,2770.9,2.566666666666667
,,1108800000.0,2772.0,1.7875
,,1109240000.0000002,2773.1000000000004,2.6714285714285713
,,1109680000.0,2774.2000000000003,2.4933333333333336
,,1110120000.0,2775.3,2.3375000000000004
,,1110560000.0,2776.4,1.7722222222222224
,,1111000000.0,2777.5,1.811764705882353
,,1111440000.0000002,2778.6000000000004,1.1733333333333333
,,1111880000.0,2779.7000000000003,1.6176470588235297
,,1112320000.0,2780.8,1.1
,,1112760000.0,2781.9,1.7187500000000002
,,1113200000.0,2783.0,2.0058823529411764
,,1113640000.0000002,2784.1000000000004,2.3833333333333333
,,1114080000.0,2785.2000000000003,2.2
,,1114520000.0,2786.3,2.278571428571429
,,1114960000.0,2787.4,2.357142857142857
,,1115400000.0,2788.5,1.2375
,,1115840000.0000002,2789.6000000000004,0.41250000000000003
,,1116280000.0,2790.7000000000003,0.8411764705882353
,,1116720000.0,2791.8,0.9058823529411765
,,1117160000.0,2792.9,0.7764705882352942
,,1117600000.0,2794.0,0.7117647058823531
,,1118040000.0000002,2795.1000000000004,1.4666666666666668
,,1118480000.0,2796.2000000000003,1.6500000000000001
,,1118920000.0,2797.3,0.8250000000000001
,,1119360000.0,2798.4,2.2
,,1119800000.0,2799.5,1.906666666666667
,,1120240000.0000002,2800.6000000000004,1.8857142857142857
,,1120680000.0,2801.7000000000003,1.8333333333333335
,,1121120000.0,2802.8,2.828571428571429
,,1121560000.0,2803.9,1.4666666666666668
,,1122000000.0,2805.0,1.4142857142857146
,,1122440000.0000002,2806.1000000000004,2.7923076923076926
,,1122880000.0,2807.2000000000003,1.8333333333333335
,,1123320000.0,2808.3,1.44375
,,1123760000.0,2809.4,2.435714285714286
,,1124200000.0,2810.5,1.8071428571428572
,,1124640000.0000002,2811.6000000000004,2.5384615384615383
,,1125080000.0,2812.7000000000003,2.566666666666667
,,1125520000.0,2813.8,2.1214285714285714
,,1125960000.0,2814.9,2.0533333333333337
,,1126400000.0,2816.0,1.1687500000000002
,,1126840000.0000002,2817.1000000000004,1.58125
,,1127280000.0,2818.2000000000003,2.278571428571429
,,1127720000.0,2819.3,3.3000000000000003
,,1128160000.0,2820.4,3.692857142857143
,,1128600000.0000002,2821.5000000000005,2.9071428571428575
,,1129040000.0000002,2822.6000000000004,3.3000000000000003
,,1129480000.0,2823.7000000000003,3.384615384615385
,,1129920000.0,2824.8,3.1428571428571432
,,1130360000.0,2825.9,3.0642857142857145
,,1130800000.0000002,2827.0000000000005,2.985714285714286
,,1131240000.0000002,2828.1000000000004,2.8600000000000003
,,1131680000.0,2829.2000000000003,2.75
,,1132120000.0,2830.3,3.130769230769231
,,1132560000.0,2831.4,2.7866666666666666
,,1133000000.0000002,2832.5000000000005,1.7470588235294118
,,1133440000.0000002,2833.6000000000004,0.7764705882352942
,,1133880000.0,2834.7000000000003,0.5866666666666667
,,1134320000.0,2835.8,0.7764705882352942
,,1134760000.0,2836.9,0.6470588235294118
,,1135200000.0000002,2838.0000000000005,0.8250000000000001
,,1135640000.0000002,2839.1000000000004,1.32
,,1136080000.0,2840.2000000000003,1.2571428571428571
,,1136520000.0,2841.3,0.7764705882352942
,,1136960000.0,2842.4,0.4714285714285714
,,1137400000.0000002,2843.5000000000005,1.1687500000000002
,,1137840000.0000002,2844.6000000000004,0.7764705882352942
,,1138280000.0,2845.7000000000003,0.8411764705882353
,,1138720000.0,2846.8,0.9166666666666667
,,1139160000.0,2847.9,1.1
,,1139600000.0000002,2849.0000000000005,0.5176470588235295
,,1140040000.0000002,2850.1000000000004,0.45294117647058824
,,1140480000.0,2851.2000000000003,0.8411764705882353
,,1140920000.0,2852.3,0.9307692307692308
,,1141360000.0,2853.4,0.9058823529411765
,,1141800000.0000002,2854.5000000000005,1.2375
,,1142240000.0000002,2855.6000000000004,2.126666666666667
,,1142680000.0,2856.7000000000003,2.0058823529411764
,,1143120000.0,2857.8,1.811764705882353
,,1143560000.0,2858.9,1.811764705882353
,,1144000000.0000002,2860.0000000000005,1.3062500000000001
,,1144440000.0000002,2861.1000000000004,1.6823529411764706
,,1144880000.0,2862.2000000000003,1.6176470588235297
,,1145320000.0,2863.3,2.070588235294118
,,1145760000.0,2864.4,1.6823529411764706
,,1146200000.0000002,2865.5000000000005,1.6500000000000001
,,1146640000.0000002,2866.6000000000004,1.58125
,,1147080000.0,2867.7000000000003,1.7470588235294118
,,1147520000.0,2868.8,1.5529411764705885
,,1147960000.0,2869.9,2.0058823529411764
,,1148400000.0000002,2871.0000000000005,0.7764705882352942
,,1148840000.0000002,2872.1000000000004,1.4666666666666668
,,1149280000.0,2873.2000000000003,1.1647058823529413
,,1149720000.0,2874.3,2.13125
,,1150160000.0,2875.4,1.4882352941176473
,,1150600000.0000002,2876.5000000000005,0.9777777777777779
,,1151040000.0000002,2877.6000000000004,1.87
,,1151480000.0,2878.7000000000003,1.6923076923076925
,,1151920000.0,2879.8,2.1083333333333334
,,1152360000.0,2880.9,1.5714285714285716
,,1152800000.0000002,2882.0000000000005,1.9642857142857146
,,1153240000.0000002,2883.1000000000004,1.492857142857143
,,1153680000.0,2884.2000000000003,1.7187500000000002
,,1154120000.0,2885.3,2.623076923076923
,,1154560000.0,2886.4,2.042857142857143
,,1155000000.0000002,2887.5000000000005,2.75
,,1155440000.0000002,2888.6000000000004,2.828571428571429
,,1155880000.0,2889.7000000000003,2.5142857142857142
,,1156320000.0,2890.8,3.1533333333333338
,,1156760000.0,2891.9,3.2214285714285715
,,1157200000.0000002,2893.0000000000005,3.0642857142857145
,,1157640000.0000002,2894.1000000000004,1.0266666666666668
,,1158080000.0,2895.2000000000003,0.6470588235294118
,,1158520000.0,2896.3,1.1647058823529413
,,1158960000.0,2897.4,1.2941176470588236
,,1159400000.0000002,2898.5000000000005,1.2941176470588236
,,1159840000.0000002,2899.6000000000004,1.8857142857142857
,,1160280000.0,2900.7000000000003,2.6714285714285713
,,1160720000.0,2901.8,1.03125
,,1161160000.0,2902.9,2.13125
,,1161600000.0000002,2904.0000000000005,0.9705882352941178
,,1162040000.0000002,2905.1000000000004,0.5866666666666667
,,1162480000.0,2906.2000000000003,0.9777777777777779
,,1162920000.0,2907.3,0.7117647058823531
,,1163360000.0,2908.4,0.6470588235294118
,,1163800000.0000002,2909.5000000000005,0.8411764705882353
,,1164240000.0000002,2910.6000000000004,0.66
,,1164680000.0,2911.7000000000003,0.5176470588235295
,,1165120000.0,2912.8,0.7764705882352942
,,1165560000.0,2913.9,0.8555555555555556
,,1166000000.0000002,2915.0000000000005,0.9625000000000001
,,1166440000.0000002,2916.1000000000004,0.44000000000000006
,,1166880000.0,2917.2000000000003,0.8411764705882353
,,1167320000.0,2918.3,0.7333333333333334
,,1167760000.0,2919.4,0.61875
,,1168200000.0000002,2920.5000000000005,0.7333333333333334
,,1168640000.0000002,2921.6000000000004,0.22000000000000003
,,1169080000.0,2922.7000000000003,0.9166666666666667
,,1169520000.0,2923.8,0.7117647058823531
,,1169960000.0,2924.9,0.6470588235294118
,,1170400000.0000002,2926.0000000000005,0.7117647058823531
,,1170840000.0000002,2927.1000000000004,0.6875
,,1171280000.0,2928.2000000000003,0.9058823529411765
,,1171720000.0,2929.3,0.7764705882352942
,,1172160000.0,2930.4,0.7764705882352942
,,1172600000.0000002,2931.5000000000005,0.9166666666666667
,,1173040000.0000002,2932.6000000000004,0.7764705882352942
,,1173480000.0,2933.7000000000003,0.55
,,1173920000.0,2934.8,0.7117647058823531
,,1174360000.0,2935.9,1.1
,,1174800000.0000002,2937.0000000000005,0.9058823529411765
,,1175240000.0000002,2938.1000000000004,0.5823529411764706
,,1175680000.0,2939.2000000000003,0.9625000000000001
,,1176120000.0,2940.3,0.8411764705882353
,,1176560000.0,2941.4,0.7764705882352942
,,1177000000.0000002,2942.5000000000005,0.9058823529411765
,,1177440000.0000002,2943.6000000000004,0.6470588235294118
,,1177880000.0,2944.7000000000003,1.03125
,,1178320000.0,2945.8,0.8411764705882353
,,1178760000.0,2946.9,0.6470588235294118
,,1179200000.0000002,2948.0000000000005,0.9058823529411765
,,1179640000.0000002,2949.1000000000004,0.5823529411764706
,,1180080000.0,2950.2000000000003,0.7764705882352942
,,1180520000.0,2951.3,0.7764705882352942
,,1180960000.0,2952.4,0.8800000000000001
,,1181400000.0000002,2953.5000000000005,1.4882352941176473
,,1181840000.0000002,2954.6000000000004,0.6470588235294118
,,1182280000.0,2955.7000000000003,0.7764705882352942
,,1182720000.0,2956.8,0.7764705882352942
,,1183160000.0,2957.9,0.9777777777777779
,,1183600000.0000002,2959.0000000000005,0.8411764705882353
,,1184040000.0000002,2960.1000000000004,0.9058823529411765
,,1184480000.0,2961.2000000000003,0.7764705882352942
,,1184920000.0,2962.3,0.45294117647058824
,,1185360000.0,2963.4,0.7117647058823531
,,1185800000.0000002,2964.5000000000005,0.89375
,,1186240000.0000002,2965.6000000000004,0.3882352941176471
,,1186680000.0,2966.7000000000003,0.6470588235294118
,,1187120000.0,2967.8,0.6722222222222223
,,1187560000.0,2968.9,1.0214285714285716
,,1188000000.0000002,2970.0000000000005,0.8642857142857143
,,1188440000.0000002,2971.1000000000004,0.7764705882352942
,,1188880000.0,2972.2000000000003,0.89375
,,1189320000.0,2973.3,0.6
,,1189760000.0,2974.4,1.1
,,1190200000.0000002,2975.5000000000005,1.5714285714285716
,,1190640000.0000002,2976.6000000000004,2.278571428571429
,,1191080000.0,2977.7000000000003,2.2
,,1191520000.0,2978.8,1.3062500000000001
,,1191960000.0,2979.9,0.7562500000000001
,,1192400000.0000002,2981.0000000000005,0.9307692307692308
,,1192840000.0000002,2982.1000000000004,2.126666666666667
,,1193280000.0,2983.2000000000003,1.2
,,1193720000.0,2984.3,2.0625
,,1194160000.0,2985.4,0.4714285714285714
,,1194600000.0000002,2986.5000000000005,1.2375
,,1195040000.0000002,2987.6000000000004,1.9800000000000002
,,1195480000.0,2988.7000000000003,2.0166666666666666
,,1195920000.0,2989.8,1.03125
,,1196360000.0,2990.9,0.45833333333333337
,,1196800000.0000002,2992.0000000000005,0.45294117647058824
,,1197240000.0000002,2993.1000000000004,0.7764705882352942
,,1197680000.0,2994.2000000000003,0.9705882352941178
,,1198120000.0,2995.3,0.7117647058823531
,,1198560000.0,2996.4,0.48125000000000007
,,1199000000.0000002,2997.5000000000005,0.3882352941176471
,,1199440000.0000002,2998.6000000000004,0.41250000000000003
,,1199880000.0,2999.7000000000003,0.8411764705882353
,,1200320000.0,3000.8,0.5176470588235295
,,1200760000.0,3001.9,0.55
,,1201200000.0000002,3003.0000000000005,0.7117647058823531
,,1201640000.0000002,3004.1000000000004,0.6470588235294118
,,1202080000.0,3005.2000000000003,0.6470588235294118
,,1202520000.0,3006.3,0.7764705882352942
,,1202960000.0,3007.4,0.8250000000000001
,,1203400000.0000002,3008.5000000000005,0.3882352941176471
,,1203840000.0000002,3009.6000000000004,0.7944444444444445
,,1204280000.0,3010.7000000000003,0.5823529411764706
,,1204720000.0,3011.8,2.0533333333333337
,,1205160000.0,3012.9,0.7333333333333334
,,1205600000.0000002,3014.0000000000005,1.035294117647059
,,1206040000.0000002,3015.1000000000004,1.1
,,1206480000.0,3016.2000000000003,1.035294117647059
,,1206920000.0,3017.3,0.5176470588235295
,,1207360000.0,3018.4,0.7857142857142858
,,1207800000.0000002,3019.5000000000005,2.6000000000000005
,,1208240000.0000002,3020.6000000000004,3.6142857142857143
,,1208680000.0,3021.7000000000003,3.4692307692307693
,,1209120000.0,3022.8,3.6142857142857143
,,1209560000.0,3023.9,3.3000000000000003
,,1210000000.0000002,3025.0000000000005,2.828571428571429
,,1210440000.0000002,3026.1000000000004,2.9071428571428575
,,1210880000.0,3027.2000000000003,3.1428571428571432
,,1211320000.0,3028.3,3.378571428571429
,,1211760000.0,3029.4,3.130769230769231
,,1212200000.0000002,3030.5000000000005,3.535714285714286
,,1212640000.0000002,3031.6000000000004,3.3000000000000003
,,1213080000.0,3032.7000000000003,3.6142857142857143
,,1213520000.0,3033.8,3.692857142857143
,,1213960000.0,3034.9,2.7923076923076926
,,1214400000.0000002,3036.0000000000005,2.5142857142857142
,,1214840000.0000002,3037.1000000000004,0.8411764705882353
,,1215280000.0,3038.2000000000003,0.9058823529411765
,,1215720000.0,3039.3,0.9705882352941178
,,1216160000.0,3040.4,0.34375
,,1216600000.0000002,3041.5000000000005,0.3882352941176471
,,1217040000.0000002,3042.6000000000004,0.55
,,1217480000.0,3043.7000000000003,0.6470588235294118
,,1217920000.0,3044.8,0.5823529411764706
,,1218360000.0,3045.9,0.7333333333333334
,,1218800000.0000002,3047.0000000000005,0.6470588235294118
,,1219240000.0000002,3048.1000000000004,0.6470588235294118
,,1219680000.0,3049.2000000000003,0.8411764705882353
,,1220120000.0,3050.3,0.5823529411764706
,,1220560000.0,3051.4,0.9705882352941178
,,1221000000.0000002,3052.5000000000005,0.8066666666666666
,,1221440000.0000002,3053.6000000000004,0.6111111111111112
,,1221880000.0,3054.7000000000003,0.9058823529411765
,,1222320000.0,3055.8,0.5823529411764706
,,1222760000.0,3056.9,0.7764705882352942
,,1223200000.0000002,3058.0000000000005,0.8250000000000001
,,1223640000.0000002,3059.1000000000004,0.7764705882352942
,,1224080000.0,3060.2000000000003,0.7117647058823531
,,1224520000.0,3061.3,0.6470588235294118
,,1224960000.0,3062.4,0.8800000000000001
,,1225400000.0000002,3063.5000000000005,1.9937500000000001
,,1225840000.0000002,3064.6000000000004,0.5823529411764706
,,1226280000.0,3065.7000000000003,0.7333333333333334
,,1226720000.0,3066.8,1.6133333333333333
,,1227160000.0,3067.9,2.278571428571429
,,1227600000.0000002,3069.0000000000005,2.566666666666667
,,1228040000.0000002,3070.1000000000004,1.7600000000000002
,,1228480000.0,3071.2000000000003,0.5823529411764706
,,1228920000.0,3072.3,0.8411764705882353
,,1229360000.0,3073.4,1.038888888888889
,,1229800000.0000002,3074.5000000000005,0.9625000000000001
,,1230240000.0000002,3075.6000000000004,0.9058823529411765
,,1230680000.0,3076.7000000000003,0.25882352941176473
,,1231120000.0,3077.8,0.5823529411764706
,,1231560000.0,3078.9,0.6470588235294118
,,1232000000.0000002,3080.0000000000005,0.89375
,,1232440000.0000002,3081.1000000000004,0.8411764705882353
,,1232880000.0,3082.2000000000003,0.8411764705882353
,,1233320000.0,3083.3,0.9166666666666667
,,1233760000.0,3084.4,0.3235294117647059
,,1234200000.0000002,3085.5000000000005,0.41250000000000003
,,1234640000.0000002,3086.6000000000004,0.61875
,,1235080000.0,3087.7000000000003,0.6470588235294118
,,1235520000.0,3088.8,0.9705882352941178
,,1235960000.0,3089.9,1.1647058823529413
,,1236400000.0000002,3091.0000000000005,1.6176470588235297
,,1236840000.0000002,3092.1000000000004,1.1
,,1237280000.0,3093.2000000000003,1.1
,,1237720000.0,3094.3,2.3375000000000004
,,1238160000.0,3095.4,2.0058823529411764
,,1238600000.0000002,3096.5000000000005,2.2
,,1239040000.0000002,3097.6000000000004,2.8600000000000003
,,1239480000.0,3098.7000000000003,2.291666666666667
,,1239920000.0,3099.8,1.6500000000000001
,,1240360000.0,3100.9,1.7285714285714286
,,1240800000.0000002,3102.0000000000005,2.5142857142857142
,,1241240000.0000002,3103.1000000000004,1.54
,,1241680000.0,3104.2000000000003,0.89375
,,1242120000.0,3105.3,1.2941176470588236
,,1242560000.0,3106.4,0.6470588235294118
,,1243000000.0000002,3107.5000000000005,0.7764705882352942
,,1243440000.0000002,3108.6000000000004,0.8250000000000001
,,1243880000.0,3109.7000000000003,0.7764705882352942
,,1244320000.0,3110.8,1.1
,,1244760000.0,3111.9,0.7117647058823531
,,1245200000.0000002,3113.0000000000005,0.7764705882352942
,,1245640000.0000002,3114.1000000000004,0.6875
,,1246080000.0,3115.2000000000003,0.8411764705882353
,,1246520000.0,3116.3,1.3062500000000001
,,1246960000.0,3117.4,1.035294117647059
,,1247400000.0000002,3118.5000000000005,0.5176470588235295
,,1247840000.0000002,3119.6000000000004,0.8800000000000001
,,1248280000.0,3120.7000000000003,0.7333333333333334
,,1248720000.0,3121.8,0.6875
,,1249160000.0,3122.9,0.9058823529411765
,,1249600000.0000002,3124.0000000000005,2.0
,,1250040000.0000002,3125.1000000000004,3.0250000000000004
,,1250480000.0,3126.2000000000003,2.9071428571428575
,,1250920000.0,3127.3,3.378571428571429
,,1251360000.0,3128.4,3.7714285714285714
,,1251800000.0000002,3129.5000000000005,3.2214285714285715
,,1252240000.0000002,3130.6000000000004,3.4833333333333334
,,1252680000.0,3131.7000000000003,3.3000000000000003
,,1253120000.0,3132.8,3.535714285714286
,,1253560000.0,3133.9,3.1428571428571432
,,1254000000.0000002,3135.0000000000005,2.985714285714286
,,1254440000.0000002,3136.1000000000004,3.384615384615385
,,1254880000.0,3137.2000000000003,3.7714285714285714
,,1255320000.0,3138.3,1.8000000000000003
,,1255760000.0,3139.4,3.6142857142857143
,,1256200000.0000002,3140.5000000000005,3.8500000000000005
,,1256640000.0000002,3141.6000000000004,2.2
,,1257080000.0,3142.7000000000003,2.566666666666667
,,1257520000.0,3143.8,2.435714285714286
,,1257960000.0,3144.9,2.475
,,1258400000.0000002,3146.0000000000005,1.811764705882353
,,1258840000.0000002,3147.1000000000004,1.7875
,,1259280000.0,3148.2000000000003,1.7187500000000002
,,1259720000.0,3149.3,1.811764705882353
,,1260160000.0,3150.4,1.6823529411764706
,,1260600000.0000002,3151.5000000000005,1.811764705882353
,,1261040000.0000002,3152.6000000000004,1.1
,,1261480000.0,3153.7000000000003,0.48125000000000007
,,1261920000.0,3154.8,0.5823529411764706
,,1262360000.0,3155.9,0.9058823529411765
,,1262800000.0000002,3157.0000000000005,0.5176470588235295
,,1263240000.0000002,3158.1000000000004,0.8411764705882353
,,1263680000.0,3159.2000000000003,0.61875
,,1264120000.0,3160.3,0.6470588235294118
,,1264560000.0,3161.4,0.6722222222222223
,,1265000000.0000002,3162.5000000000005,1.1
,,1265440000.0000002,3163.6000000000004,1.1
,,1265880000.0,3164.7000000000003,1.03125
,,1266320000.0,3165.8,0.7562500000000001
,,1266760000.0,3166.9,0.8411764705882353
,,1267200000.0000002,3168.0000000000005,0.25882352941176473
,,1267640000.0000002,3169.1000000000004,0.4277777777777778
,,1268080000.0,3170.2000000000003,0.34375
,,1268520000.0,3171.3,0.5823529411764706
,,1268960000.0,3172.4,0.8800000000000001
,,1269400000.0000002,3173.5000000000005,2.2
,,1269840000.0000002,3174.6000000000004,1.5529411764705885
,,1270280000.0,3175.7000000000003,1.5529411764705885
,,1270720000.0,3176.8,0.7117647058823531
,,1271160000.0,3177.9,0.6470588235294118
,,1271600000.0000002,3179.0000000000005,0.6470588235294118
,,1272040000.0000002,3180.1000000000004,1.9250000000000003
,,1272480000.0,3181.2000000000003,3.0642857142857145
,,1272920000.0,3182.3,2.985714285714286
,,1273360000.0,3183.4,1.7187500000000002
,,1273800000.0000002,3184.5000000000005,0.89375
,,1274240000.0000002,3185.6000000000004,1.035294117647059
,,1274680000.0,3186.7000000000003,0.9058823529411765
,,1275120000.0,3187.8,0.7944444444444445
,,1275560000.0,3188.9,0.8411764705882353
,,1276000000.0000002,3190.0000000000005,0.8250000000000001
,,1276440000.0000002,3191.1000000000004,0.3882352941176471
,,1276880000.0,3192.2000000000003,0.5823529411764706
,,1277320000.0,3193.3,0.8411764705882353
,,1277760000.0,3194.4,0.7764705882352942
,,1278200000.0000002,3195.5000000000005,0.5176470588235295
,,1278640000.0000002,3196.6000000000004,0.6875
,,1279080000.0,3197.7000000000003,0.7764705882352942
,,1279520000.0,3198.8,0.7117647058823531
,,1279960000.0,3199.9,0.9058823529411765
,,1280400000.0000002,3201.0000000000005,0.7117647058823531
,,1280840000.0000002,3202.1000000000004,0.8066666666666666
,,1281280000.0,3203.2000000000003,0.5823529411764706
,,1281720000.0,3204.3,1.8562500000000002
,,1282160000.0,3205.4,0.9058823529411765
,,1282600000.0000002,3206.5000000000005,1.4882352941176473
,,1283040000.0000002,3207.6000000000004,1.8857142857142857
,,1283480000.0,3208.7000000000003,2.5142857142857142
,,1283920000.0,3209.8,2.3375000000000004
,,1284360000.0,3210.9,1.6
,,1284800000.0000002,3212.0000000000005,2.4933333333333336
,,1285240000.0000002,3213.1000000000004,2.658333333333333
,,1285680000.0,3214.2000000000003,1.58125
,,1286120000.0,3215.3,0.9705882352941178
,,1286560000.0,3216.4,1.1733333333333333
,,1287000000.0000002,3217.5000000000005,2.2
,,1287440000.0000002,3218.6000000000004,1.1
,,1287880000.0,3219.7000000000003,1.1
,,1288320000.0,3220.8,0.9058823529411765
,,1288760000.0,3221.9,1.1
,,1289200000.0000002,3223.0000000000005,0.9625000000000001
,,1289640000.0000002,3224.1000000000004,1.9250000000000003
,,1290080000.0,3225.2000000000003,3.3000000000000003
,,1290520000.0,3226.3,3.2214285714285715
,,1290960000.0,3227.4,2.9071428571428575
,,1291400000.0000002,3228.5000000000005,2.985714285714286
,,1291840000.0000002,3229.6000000000004,3.4692307692307693
,,1292280000.0,3230.7000000000003,3.0642857142857145
,,1292720000.0,3231.8,2.6714285714285713
,,1293160000.0,3232.9,2.623076923076923
,,1293600000.0000002,3234.0000000000005,3.378571428571429
,,1294040000.0000002,3235.1000000000004,2.961538461538462
,,1294480000.0,3236.2000000000003,3.384615384615385
,,1294920000.0,3237.3,3.6142857142857143
,,1295360000.0,3238.4,3.3000000000000003
,,1295800000.0000002,3239.5000000000005,2.9071428571428575
,,1296240000.0000002,3240.6000000000004,1.776923076923077
,,1296680000.0,3241.7000000000003,0.9058823529411765
,,1297120000.0,3242.8,0.6470588235294118
,,1297560000.0,3243.9,0.6722222222222223
,,1298000000.0000002,3245.0000000000005,0.9058823529411765
,,1298440000.0000002,3246.1000000000004,0.66
,,1298880000.0,3247.2000000000003,0.6470588235294118
,,1299320000.0,3248.3,0.8411764705882353
,,1299760000.0,3249.4,1.035294117647059
,,1300200000.0000002,3250.5000000000005,0.5176470588235295
,,1300640000.0000002,3251.6000000000004,0.61875
,,1301080000.0,3252.7000000000003,0.3882352941176471
,,1301520000.0,3253.8,0.9058823529411765
,,1301960000.0,3254.9,0.8411764705882353
,,1302400000.0000002,3256.0000000000005,0.3882352941176471
,,1302840000.0000002,3257.1000000000004,0.55
,,1303280000.0,3258.2000000000003,0.5823529411764706
,,1303720000.0,3259.3,0.5823529411764706
,,1304160000.0,3260.4,0.5176470588235295
,,1304600000.0000002,3261.5000000000005,0.5176470588235295
,,1305040000.0000002,3262.6000000000004,0.7117647058823531
,,1305480000.0,3263.7000000000003,0.8066666666666666
,,1305920000.0,3264.8,0.8411764705882353
,,1306360000.0,3265.9,0.9777777777777779
,,1306800000.0000002,3267.0000000000005,0.7764705882352942
,,1307240000.0000002,3268.1000000000004,0.9058823529411765
,,1307680000.0,3269.2000000000003,0.7333333333333334
,,1308120000.0,3270.3,0.7764705882352942
,,1308560000.0,3271.4,1.038888888888889
,,1309000000.0000002,3272.5000000000005,0.61875
,,1309440000.0000002,3273.6000000000004,0.45294117647058824
,,1309880000.0,3274.7000000000003,0.61875
,,1310320000.0,3275.8,0.7764705882352942
,,1310760000.0,3276.9,0.5176470588235295
,,1311200000.0000002,3278.0000000000005,0.8411764705882353
,,1311640000.0000002,3279.1000000000004,0.6470588235294118
,,1312080000.0,3280.2000000000003,0.9705882352941178
,,1312520000.0,3281.3,0.5176470588235295
,,1312960000.0,3282.4,0.8800000000000001
,,1313400000.0000002,3283.5000000000005,1.9250000000000003
,,1313840000.0000002,3284.6000000000004,1.3588235294117648
,,1314280000.0,3285.7000000000003,0.7764705882352942
,,1314720000.0,3286.8,0.5923076923076923
,,1315160000.0,3287.9,2.475
,,1315600000.0000002,3289.0000000000005,1.8562500000000002
,,1316040000.0000002,3290.1000000000004,2.828571428571429
,,1316480000.0,3291.2000000000003,1.4235294117647062
,,1316920000.0,3292.3,0.6470588235294118
,,1317360000.0,3293.4,0.8411764705882353
,,1317800000.0000002,3294.5000000000005,0.7562500000000001
,,1318240000.0000002,3295.6000000000004,0.7764705882352942
,,1318680000.0,3296.7000000000003,0.7117647058823531
,,1319120000.0,3297.8,0.9705882352941178
,,1319560000.0,3298.9,0.6111111111111112
,,1320000000.0000002,3300.0000000000005,0.48125000000000007
,,1320440000.0000002,3301.1000000000004,0.5176470588235295
,,1320880000.0,3302.2000000000003,0.5823529411764706
,,1321320000.0,3303.3,0.8411764705882353
,,1321760000.0,3304.4,0.7764705882352942
,,1322200000.0000002,3305.5000000000005,0.5823529411764706
,,1322640000.0000002,3306.6000000000004,0.7333333333333334
,,1323080000.0,3307.7000000000003,0.6470588235294118
,,1323520000.0,3308.8,0.6722222222222223
,,1323960000.0,3309.9,0.3882352941176471
,,1324400000.0000002,3311.0000000000005,0.7562500000000001
,,1324840000.0000002,3312.1000000000004,1.0
,,1325280000.0,3313.2000000000003,2.435714285714286
,,1325720000.0,3314.3,2.985714285714286
,,1326160000.0,3315.4,2.278571428571429
,,1326600000.0000002,3316.5000000000005,2.566666666666667
,,1327040000.0000002,3317.6000000000004,0.61875
,,1327480000.0,3318.7000000000003,1.32
,,1327920000.0,3319.8,2.0166666666666666
,,1328360000.0,3320.9,2.40625
,,1328800000.0000002,3322.0000000000005,2.435714285714286
,,1329240000.0000002,3323.1000000000004,0.9625000000000001
,,1329680000.0,3324.2000000000003,0.5176470588235295
,,1330120000.0,3325.3,0.45294117647058824
,,1330560000.0,3326.4,0.5176470588235295
,,1331000000.0000002,3327.5000000000005,0.6470588235294118
,,1331440000.0000002,3328.6000000000004,0.5866666666666667
,,1331880000.0,3329.7000000000003,2.273333333333334
,,1332320000.0,3330.8,1.1
,,1332760000.0,3331.9,1.035294117647059
,,1333200000.0000002,3333.0000000000005,1.2294117647058824
,,1333640000.0000002,3334.1000000000004,0.7562500000000001
,,1334080000.0,3335.2000000000003,0.7764705882352942
,,1334520000.0,3336.3,0.89375
,,1334960000.0,3337.4,2.2
,,1335400000.0000002,3338.5000000000005,3.4100000000000006
,,1335840000.0000002,3339.6000000000004,2.5142857142857142
,,1336280000.0,3340.7000000000003,2.435714285714286
,,1336720000.0,3341.8,3.535714285714286
,,1337160000.0,3342.9,3.0461538461538464
,,1337600000.0000002,3344.0000000000005,3.6142857142857143
,,1338040000.0000002,3345.1000000000004,2.9333333333333336
,,1338480000.0,3346.2000000000003,2.7923076923076926
,,1338920000.0,3347.3,3.1428571428571432
,,1339360000.0,3348.4,2.985714285714286
,,1339800000.0000002,3349.5000000000005,3.3000000000000003
,,1340240000.0000002,3350.6000000000004,2.8769230769230774
,,1340680000.0,3351.7000000000003,3.0642857142857145
,,1341120000.0,3352.8,3.553846153846154
,,1341560000.0,3353.9,3.1533333333333338
,,1342000000.0000002,3355.0000000000005,2.592857142857143
,,1342440000.0000002,3356.1000000000004,3.575
,,1342880000.0,3357.2000000000003,2.3466666666666667
,,1343320000.0,3358.3,3.2214285714285715
,,1343760000.0,3359.4,3.4571428571428573
,,1344200000.0000002,3360.5000000000005,1.375
,,1344640000.0000002,3361.6000000000004,0.66
,,1345080000.0,3362.7000000000003,0.6722222222222223
,,1345520000.0,3363.8,0.7764705882352942
,,1345960000.0,3364.9,0.7764705882352942
,,1346400000.0000002,3366.0000000000005,0.9705882352941178
,,1346840000.0000002,3367.1000000000004,1.1
,,1347280000.0,3368.2000000000003,0.41250000000000003
,,1347720000.0,3369.3,0.7764705882352942
,,1348160000.0,3370.4,0.45294117647058824
,,1348600000.0000002,3371.5000000000005,0.7764705882352942
,,1349040000.0000002,3372.6000000000004,0.9058823529411765
,,1349480000.0,3373.7000000000003,0.8250000000000001
,,1349920000.0,3374.8,0.7117647058823531
,,1350360000.0,3375.9,0.55
,,1350800000.0000002,3377.0000000000005,0.8411764705882353
,,1351240000.0000002,3378.1000000000004,0.25882352941176473
,,1351680000.0,3379.2000000000003,0.5866666666666667
,,1352120000.0,3380.3,0.7333333333333334
,,1352560000.0,3381.4,0.8250000000000001
,,1353000000.0000002,3382.5000000000005,0.5823529411764706
,,1353440000.0000002,3383.6000000000004,1.035294117647059
,,1353880000.0,3384.7000000000003,0.7333333333333334
,,1354320000.0,3385.8,0.7944444444444445
,,1354760000.0,3386.9,0.6470588235294118
,,1355200000.0000002,3388.0000000000005,0.7117647058823531
,,1355640000.0000002,3389.1000000000004,0.9705882352941178
,,1356080000.0,3390.2000000000003,0.5823529411764706
,,1356520000.0,3391.3,0.3882352941176471
,,1356960000.0,3392.4,1.1785714285714286
,,1357400000.0000002,3393.5000000000005,0.9705882352941178
,,1357840000.0000002,3394.6000000000004,0.5176470588235295
,,1358280000.0,3395.7000000000003,0.7764705882352942
,,1358720000.0,3396.8,1.2
,,1359160000.0,3397.9,2.8600000000000003
,,1359600000.0000002,3399.0000000000005,2.5142857142857142
,,1360040000.0000002,3400.1000000000004,2.4933333333333336
,,1360480000.0,3401.2000000000003,1.44375
,,1360920000.0,3402.3,0.7117647058823531
,,1361360000.0,3403.4,0.9058823529411765
,,1361800000.0000002,3404.5000000000005,0.9705882352941178
,,1362240000.0000002,3405.6000000000004,1.1
,,1362680000.0,3406.7000000000003,0.9705882352941178
,,1363120000.0,3407.8,1.1
,,1363560000.0,3408.9,1.035294117647059
,,1364000000.0000002,3410.0000000000005,0.89375
,,1364440000.0000002,3411.1000000000004,0.5823529411764706
,,1364880000.0,3412.2000000000003,0.8411764705882353
,,1365320000.0,3413.3,0.45294117647058824
,,1365760000.0,3414.4,0.7764705882352942
,,1366200000.0000002,3415.5000000000005,0.7764705882352942
,,1366640000.0000002,3416.6000000000004,0.7562500000000001
,,1367080000.0,3417.7000000000003,1.1
,,1367520000.0,3418.8,1.035294117647059
,,1367960000.0,3419.9,0.5176470588235295
,,1368400000.0000002,3421.0000000000005,1.4882352941176473
,,1368840000.0000002,3422.1000000000004,2.2
,,1369280000.0,3423.2000000000003,2.9071428571428575
,,1369720000.0,3424.3,2.985714285714286
,,1370160000.0,3425.4,1.9000000000000001
,,1370600000.0000002,3426.5000000000005,2.278571428571429
,,1371040000.0000002,3427.6000000000004,1.2833333333333334
,,1371480000.0,3428.7000000000003,1.1
,,1371920000.0,3429.8,1.54
,,1372360000.0,3430.9,2.291666666666667
,,1372800000.0000002,3432.0000000000005,2.2
,,1373240000.0000002,3433.1000000000004,1.5583333333333336
,,1373680000.0,3434.2000000000003,1.1
,,1374120000.0,3435.3,1.6133333333333333
,,1374560000.0,3436.4,0.4714285714285714
,,1375000000.0000002,3437.5000000000005,0.61875
,,1375440000.0000002,3438.6000000000004,0.61875
,,1375880000.0,3439.7000000000003,1.035294117647059
,,1376320000.0,3440.8,0.7764705882352942
,,1376760000.0,3441.9,0.6285714285714286
,,1377200000.0000002,3443.0000000000005,0.275
,,1377640000.0000002,3444.1000000000004,0.275
,,1378080000.0,3445.2000000000003,0.9166666666666667
,,1378520000.0,3446.3,0.7764705882352942
,,1378960000.0,3447.4,0.55
,,1379400000.0000002,3448.5000000000005,0.8411764705882353
,,1379840000.0000002,3449.6000000000004,0.8411764705882353
,,1380280000.0,3450.7000000000003,0.6875
,,1380720000.0,3451.8,1.5125000000000002
,,1381160000.0,3452.9,0.8411764705882353
,,1381600000.0000002,3454.0000000000005,1.03125
,,1382040000.0000002,3455.1000000000004,0.8555555555555556
,,1382480000.0,3456.2000000000003,0.9533333333333335
,,1382920000.0,3457.3,0.7764705882352942
,,1383360000.0,3458.4,0.9166666666666667
,,1383800000.0000002,3459.5000000000005,0.5176470588235295
,,1384240000.0000002,3460.6000000000004,0.5823529411764706
,,1384680000.0,3461.7000000000003,0.7333333333333334
,,1385120000.0,3462.8,0.9166666666666667
,,1385560000.0,3463.9,0.5823529411764706
,,1386000000.0000002,3465.0000000000005,0.7764705882352942
,,1386440000.0000002,3466.1000000000004,1.2294117647058824
,,1386880000.0,3467.2000000000003,0.5866666666666667
,,1387320000.0,3468.3,0.5176470588235295
,,1387760000.0,3469.4,0.3882352941176471
,,1388200000.0000002,3470.5000000000005,0.6111111111111112
,,1388640000.0000002,3471.6000000000004,0.7764705882352942
,,1389080000.0,3472.7000000000003,0.61875
,,1389520000.0,3473.8,0.55
,,1389960000.0,3474.9,0.8411764705882353
,,1390400000.0000002,3476.0000000000005,0.7117647058823531
,,1390840000.0000002,3477.1000000000004,0.5823529411764706
,,1391280000.0,3478.2000000000003,0.8411764705882353
,,1391720000.0,3479.3,0.7764705882352942
,,1392160000.0,3480.4,0.7764705882352942
,,1392600000.0000002,3481.5000000000005,0.7117647058823531
,,1393040000.0000002,3482.6000000000004,0.9705882352941178
,,1393480000.0,3483.7000000000003,0.5823529411764706
,,1393920000.0,3484.8,0.48125000000000007
,,1394360000.0,3485.9,0.8411764705882353
,,1394800000.0000002,3487.0000000000005,0.5823529411764706
,,1395240000.0000002,3488.1000000000004,0.7117647058823531
,,1395680000.0,3489.2000000000003,0.5823529411764706
,,1396120000.0,3490.3,0.66
,,1396560000.0,3491.4,0.6722222222222223
,,1397000000.0000002,3492.5000000000005,1.1
,,1397440000.0000002,3493.6000000000004,0.9058823529411765
,,1397880000.0,3494.7000000000003,0.9166666666666667
,,1398320000.0,3495.8,0.66
,,1398760000.0,3496.9,0.9058823529411765
,,1399200000.0000002,3498.0000000000005,0.6470588235294118
,,1399640000.0000002,3499.1000000000004,0.55
,,1400080000.0,3500.2000000000003,0.41250000000000003
,,1400520000.0,3501.3,0.6470588235294118
,,1400960000.0,3502.4,1.0
,,1401400000.0000002,3503.5000000000005,1.811764705882353
,,1401840000.0000002,3504.6000000000004,2.475
,,1402280000.0,3505.7000000000003,2.13125
,,1402720000.0,3506.8,0.9705882352941178
,,1403160000.0,3507.9,0.7117647058823531
,,1403600000.0000002,3509.0000000000005,0.5176470588235295
,,1404040000.0000002,3510.1000000000004,0.5176470588235295
,,1404480000.0,3511.2000000000003,0.5823529411764706
,,1404920000.0,3512.3,0.45294117647058824
,,1405360000.0,3513.4,0.45294117647058824
,,1405800000.0000002,3514.5000000000005,0.5176470588235295
,,1406240000.0000002,3515.6000000000004,0.41250000000000003
,,1406680000.0,3516.7000000000003,0.8555555555555556
,,1407120000.0,3517.8,0.6470588235294118
,,1407560000.0,3518.9,0.5823529411764706
,,1408000000.0000002,3520.0000000000005,0.8250000000000001
,,1408440000.0000002,3521.1000000000004,0.7764705882352942
,,1408880000.0,3522.2000000000003,0.7117647058823531
,,1409320000.0,3523.3,0.3882352941176471
,,1409760000.0,3524.4,0.7117647058823531
,,1410200000.0000002,3525.5000000000005,0.3882352941176471
,,1410640000.0000002,3526.6000000000004,0.61875
,,1411080000.0,3527.7000000000003,0.3882352941176471
,,1411520000.0,3528.8,0.3882352941176471
,,1411960000.0,3529.9,0.7764705882352942
,,1412400000.0000002,3531.0000000000005,0.9705882352941178
,,1412840000.0000002,3532.1000000000004,0.7562500000000001
,,1413280000.0,3533.2000000000003,0.9058823529411765
,,1413720000.0,3534.3,1.1
,,1414160000.0,3535.4,1.6500000000000001
,,1414600000.0000002,3536.5000000000005,1.811764705882353
,,1415040000.0000002,3537.6000000000004,1.6133333333333333
,,1415480000.0,3538.7000000000003,1.776923076923077
,,1415920000.0,3539.8,2.2
,,1416360000.0,3540.9,2.4933333333333336
,,1416800000.0000002,3542.0000000000005,2.2
,,1417240000.0000002,3543.1000000000004,2.278571428571429
,,1417680000.0,3544.2000000000003,2.2
,,1418120000.0,3545.3,2.3294117647058825
,,1418560000.0,3546.4,2.070588235294118
,,1419000000.0000002,3547.5000000000005,1.9411764705882355
,,1419440000.0000002,3548.6000000000004,1.7187500000000002
,,1419880000.0,3549.7000000000003,1.7470588235294118
,,1420320000.0,3550.8,1.6176470588235297
,,1420760000.0,3551.9,0.7764705882352942
,,1421200000.0000002,3553.0000000000005,0.6470588235294118
,,1421640000.0000002,3554.1000000000004,0.89375
,,1422080000.0,3555.2000000000003,0.7857142857142858
,,1422520000.0,3556.3,1.03125
,,1422960000.0,3557.4,0.9705882352941178
,,1423400000.0000002,3558.5000000000005,0.9058823529411765
,,1423840000.0000002,3559.6000000000004,0.9625000000000001
,,1424280000.0,3560.7000000000003,1.035294117647059
,,1424720000.0,3561.8,1.3588235294117648
,,1425160000.0,3562.9,1.2294117647058824
,,1425600000.0000002,3564.0000000000005,1.58125
,,1426040000.0000002,3565.1000000000004,2.3692307692307693
,,1426480000.0,3566.2000000000003,0.8411764705882353
,,1426920000.0,3567.3,0.7764705882352942
,,1427360000.0,3568.4,0.9058823529411765
,,1427800000.0000002,3569.5000000000005,0.7117647058823531
,,1428240000.0000002,3570.6000000000004,1.0153846153846156
,,1428680000.0,3571.7000000000003,0.89375
,,1429120000.0,3572.8,1.1647058823529413
,,1429560000.0,3573.9,2.64
,,1430000000.0000002,3575.0000000000005,2.2
,,1430440000.0000002,3576.1000000000004,0.9625000000000001
,,1430880000.0,3577.2000000000003,0.9058823529411765
,,1431320000.0,3578.3,0.9705882352941178
,,1431760000.0,3579.4,0.9705882352941178
,,1432200000.0000002,3580.5000000000005,0.9058823529411765
,,1432640000.0000002,3581.6000000000004,0.89375
,,1433080000.0,3582.7000000000003,0.7117647058823531
,,1433520000.0,3583.8,0.9058823529411765
,,1433960000.0,3584.9,0.7764705882352942
,,1434400000.0000002,3586.0000000000005,0.7117647058823531
,,1434840000.0000002,3587.1000000000004,0.6470588235294118
,,1435280000.0,3588.2000000000003,0.61875
,,1435720000.0,3589.3,0.7117647058823531
,,1436160000.0,3590.4,0.9058823529411765
,,1436600000.0000002,3591.5000000000005,0.9058823529411765
,,1437040000.0000002,3592.6000000000004,0.7117647058823531
,,1437480000.0,3593.7000000000003,0.7562500000000001
,,1437920000.0,3594.8,0.5823529411764706
,,1438360000.0,3595.9,0.5823529411764706
,,1438800000.0000002,3597.0000000000005,0.7117647058823531
,,1439240000.0000002,3598.1000000000004,0.7944444444444445
,,1439680000.0,3599.2000000000003,0.9533333333333335
,,1440120000.0,3600.3,1.035294117647059
,,1440560000.0,3601.4,0.8555555555555556
,,1441000000.0000002,3602.5000000000005,0.9058823529411765
,,1441440000.0000002,3603.6000000000004,0.8411764705882353
,,1441880000.0,3604.7000000000003,0.9625000000000001
,,1442320000.0,3605.8,0.55
,,1442760000.0,3606.9,0.9705882352941178
,,1443200000.0000002,3608.0000000000005,0.7764705882352942
,,1443640000.0000002,3609.1000000000004,0.7333333333333334
,,1444080000.0,3610.2000000000003,0.89375
,,1444520000.0,3611.3,0.8555555555555556
,,1444960000.0,3612.4,0.5866666666666667
,,1445400000.0000002,3613.5000000000005,1.2941176470588236
,,1445840000.0000002,3614.6000000000004,0.9058823529411765
,,1446280000.0,3615.7000000000003,0.7764705882352942
,,1446720000.0,3616.8,0.9705882352941178
,,1447160000.0,3617.9,0.6470588235294118
,,1447600000.0000002,3619.0000000000005,0.6470588235294118
,,1448040000.0000002,3620.1000000000004,0.7117647058823531
,,1448480000.0,3621.2000000000003,0.9058823529411765
,,1448920000.0,3622.3,0.6111111111111112
,,1449360000.0,3623.4,0.9058823529411765
,,1449800000.0000002,3624.5000000000005,0.8250000000000001
,,1450240000.0000002,3625.6000000000004,0.7764705882352942
,,1450680000.0,3626.7000000000003,0.6470588235294118
,,1451120000.0,3627.8,0.7764705882352942
,,1451560000.0,3628.9,0.7764705882352942
,,1452000000.0000002,3630.0000000000005,0.9625000000000001
,,1452440000.0000002,3631.1000000000004,0.6470588235294118
,,1452880000.0,3632.2000000000003,0.8411764705882353
,,1453320000.0,3633.3,0.7764705882352942
,,1453760000.0,3634.4,0.45294117647058824
,,1454200000.0000002,3635.5000000000005,0.89375
,,1454640000.0000002,3636.6000000000004,0.5823529411764706
,,1455080000.0,3637.7000000000003,0.5176470588235295
,,1455520000.0,3638.8,0.45294117647058824
,,1455960000.0,3639.9,0.45294117647058824
,,1456400000.0000002,3641.0000000000005,1.9642857142857146
,,1456840000.0000002,3642.1000000000004,1.776923076923077
,,1457280000.0,3643.2000000000003,1.1733333333333333
,,1457720000.0,3644.3,2.6714285714285713
,,1458160000.0,3645.4,2.40625
,,1458600000.0000002,3646.5000000000005,2.2
,,1459040000.0000002,3647.6000000000004,1.6500000000000001
,,1459480000.0,3648.7000000000003,1.7416666666666667
,,1459920000.0,3649.8,2.278571428571429
,,1460360000.0,3650.9,2.3466666666666667
,,1460800000.0000002,3652.0000000000005,2.5000000000000004
,,1461240000.0000002,3653.1000000000004,2.707692307692308
,,1461680000.0,3654.2000000000003,1.9250000000000003
,,1462120000.0,3655.3,2.4200000000000004
,,1462560000.0,3656.4,2.3294117647058825
,,1463000000.0000002,3657.5000000000005,1.5529411764705885
,,1463440000.0000002,3658.6000000000004,0.66
,,1463880000.0,3659.7000000000003,3.19
,,1464320000.0,3660.8,1.686666666666667
,,1464760000.0,3661.9,1.54
,,1465200000.0000002,3663.0000000000005,2.713333333333334
,,1465640000.0000002,3664.1000000000004,2.5384615384615383
,,1466080000.0,3665.2000000000003,2.828571428571429
,,1466520000.0,3666.3,2.592857142857143
,,1466960000.0,3667.4,2.713333333333334
,,1467400000.0000002,3668.5000000000005,1.54
,,1467840000.0000002,3669.6000000000004,1.32
,,1468280000.0,3670.7000000000003,3.1428571428571432
,,1468720000.0,3671.8,3.6142857142857143
,,1469160000.0,3672.9,3.0642857142857145
,,1469600000.0000002,3674.0000000000005,3.6142857142857143
,,1470040000.0000002,3675.1000000000004,3.3000000000000003
,,1470480000.0,3676.2000000000003,3.2214285714285715
,,1470920000.0,3677.3,3.6384615384615384
,,1471360000.0,3678.4,3.692857142857143
,,1471800000.0000002,3679.5000000000005,3.378571428571429
,,1472240000.0000002,3680.6000000000004,3.4692307692307693
,,1472680000.0,3681.7000000000003,3.692857142857143
,,1473120000.0,3682.8,3.2214285714285715
,,1473560000.0,3683.9,1.906666666666667
,,1474000000.0000002,3685.0000000000005,0.06875
,,1474440000.0000002,3686.1000000000004,0.22000000000000003
,,1474880000.0,3687.2000000000003,0.06470588235294118
,,1475320000.0,3688.3,0.0
,,1475760000.0,3689.4,0.06470588235294118
,,1476200000.0000002,3690.5000000000005,0.0
,,1476640000.0000002,3691.6000000000004,0.0
,,1477080000.0,3692.7000000000003,0.0
,,1477520000.0,3693.8,0.0
,,1477960000.0,3694.9,0.06470588235294118
,,1478400000.0000002,3696.0000000000005,0.0
,,1478840000.0000002,3697.1000000000004,0.0
,,1479280000.0,3698.2000000000003,0.0
,,1479720000.0,3699.3,0.0
,,1480160000.0,3700.4,0.12941176470588237
,,1480600000.0000002,3701.5000000000005,0.0
,,1481040000.0000002,3702.6000000000004,0.7333333333333334
,,1481480000.0,3703.7000000000003,1.1647058823529413
,,1481920000.0,3704.8,1.8764705882352941
,,1482360000.0,3705.9,2.7866666666666666
,,1482800000.0000002,3707.0000000000005,0.9625000000000001
,,1483240000.0000002,3708.1000000000004,0.8411764705882353
,,1483680000.0,3709.2000000000003,0.61875
,,1484120000.0,3710.3,0.6470588235294118
,,1484560000.0,3711.4,0.9705882352941178
,,1485000000.0000002,3712.5000000000005,0.7562500000000001
,,1485440000.0000002,3713.6000000000004,1.1647058823529413
,,1485880000.0,3714.7000000000003,0.41250000000000003
,,1486320000.0,3715.8,0.7764705882352942
,,1486760000.0,3716.9,0.7764705882352942
,,1487200000.0000002,3718.0000000000005,0.7117647058823531
,,1487640000.0000002,3719.1000000000004,0.8555555555555556
,,1488080000.0,3720.2000000000003,0.55
,,1488520000.0,3721.3,0.5823529411764706
,,1488960000.0,3722.4,1.0266666666666668
,,1489400000.0000002,3723.5000000000005,1.035294117647059
,,1489840000.0000002,3724.6000000000004,0.5176470588235295
,,1490280000.0,3725.7000000000003,0.8411764705882353
,,1490720000.0,3726.8,0.6470588235294118
,,1491160000.0,3727.9,0.3882352941176471
,,1491600000.0000002,3729.0000000000005,0.7764705882352942
,,1492040000.0000002,3730.1000000000004,0.6111111111111112
,,1492480000.0,3731.2000000000003,0.5823529411764706
,,1492920000.0,3732.3,0.5823529411764706
,,1493360000.0,3733.4,0.9058823529411765
,,1493800000.0000002,3734.5000000000005,0.6875
,,1494240000.0000002,3735.6000000000004,0.6470588235294118
,,1494680000.0,3736.7000000000003,0.7764705882352942
,,1495120000.0,3737.8,0.7764705882352942
,,1495560000.0,3738.9,0.5823529411764706
,,1496000000.0000002,3740.0000000000005,0.89375
,,1496440000.0000002,3741.1000000000004,0.6722222222222223
,,1496880000.0,3742.2000000000003,0.8411764705882353
,,1497320000.0,3743.3,0.7117647058823531
,,1497760000.0,3744.4,0.6470588235294118
,,1498200000.0000002,3745.5000000000005,0.7764705882352942
,,1498640000.0000002,3746.6000000000004,0.6875
,,1499080000.0,3747.7000000000003,0.9705882352941178
,,1499520000.0,3748.8,0.7764705882352942
,,1499960000.0,3749.9,1.44375
,,1500400000.0000002,3751.0000000000005,1.58125
,,1500840000.0000002,3752.1000000000004,0.8800000000000001
,,1501280000.0,3753.2000000000003,2.357142857142857
,,1501720000.0,3754.3,1.8333333333333335
,,1502160000.0,3755.4,1.1
,,1502600000.0000002,3756.5000000000005,2.75
,,1503040000.0000002,3757.6000000000004,1.2833333333333334
,,1503480000.0,3758.7000000000003,1.1785714285714286
,,1503920000.0,3759.8,1.58125
,,1504360000.0,3760.9,1.8562500000000002
,,1504800000.0000002,3762.0000000000005,0.9705882352941178
,,1505240000.0000002,3763.1000000000004,0.8250000000000001
,,1505680000.0,3764.2000000000003,0.7764705882352942
,,1506120000.0,3765.3,1.492857142857143
,,1506560000.0,3766.4,1.375
,,1507000000.0000002,3767.5000000000005,2.6714285714285713
,,1507440000.0000002,3768.6000000000004,2.3692307692307693
,,1507880000.0,3769.7000000000003,2.435714285714286
,,1508320000.0,3770.8,1.776923076923077
,,1508760000.0,3771.9,1.6500000000000001
,,1509200000.0000002,3773.0000000000005,2.2
,,1509640000.0000002,3774.1000000000004,1.6
,,1510080000.0,3775.2000000000003,2.357142857142857
,,1510520000.0,3776.3,2.3692307692307693
,,1510960000.0,3777.4,2.623076923076923
,,1511400000.0000002,3778.5000000000005,3.692857142857143
,,1511840000.0000002,3779.6000000000004,2.961538461538462
,,1512280000.0,3780.7000000000003,3.3000000000000003
,,1512720000.0,3781.8,2.09
,,1513160000.0,3782.9,2.828571428571429
,,1513600000.0000002,3784.0000000000005,2.8769230769230774
,,1514040000.0000002,3785.1000000000004,2.475
,,1514480000.0,3786.2000000000003,2.985714285714286
,,1514920000.0,3787.3,2.828571428571429
,,1515360000.0,3788.4,3.2214285714285715
,,1515800000.0000002,3789.5000000000005,3.2214285714285715
,,1516240000.0000002,3790.6000000000004,2.3692307692307693
,,1516680000.0,3791.7000000000003,0.7764705882352942
,,1517120000.0,3792.8,0.7764705882352942
,,1517560000.0,3793.9,0.7117647058823531
,,1518000000.0000002,3795.0000000000005,0.9058823529411765
,,1518440000.0000002,3796.1000000000004,0.61875
,,1518880000.0,3797.2000000000003,0.9058823529411765
,,1519320000.0,3798.3,0.8411764705882353
,,1519760000.0,3799.4,0.3882352941176471
,,1520200000.0000002,3800.5000000000005,0.7117647058823531
,,1520640000.0000002,3801.6000000000004,0.9625000000000001
,,1521080000.0,3802.7000000000003,0.9705882352941178
,,1521520000.0,3803.8,0.5823529411764706
,,1521960000.0,3804.9,0.5176470588235295
,,1522400000.0000002,3806.0000000000005,0.9058823529411765
,,1522840000.0000002,3807.1000000000004,0.89375
,,1523280000.0,3808.2000000000003,0.89375
,,1523720000.0,3809.3,0.6470588235294118
,,1524160000.0,3810.4,0.55
,,1524600000.0000002,3811.5000000000005,0.8411764705882353
,,1525040000.0000002,3812.6000000000004,0.5823529411764706
,,1525480000.0,3813.7000000000003,1.1
,,1525920000.0,3814.8,0.7117647058823531
,,1526360000.0,3815.9,0.6470588235294118
,,1526800000.0000002,3817.0000000000005,0.89375
,,1527240000.0000002,3818.1000000000004,1.4882352941176473
,,1527680000.0,3819.2000000000003,0.7562500000000001
,,1528120000.0,3820.3,0.5823529411764706
,,1528560000.0,3821.4,0.5176470588235295
,,1529000000.0000002,3822.5000000000005,0.6470588235294118
,,1529440000.0000002,3823.6000000000004,0.6470588235294118
,,1529880000.0,3824.7000000000003,0.61875
,,1530320000.0,3825.8,0.7764705882352942
,,1530760000.0,3826.9,0.9058823529411765
,,1531200000.0000002,3828.0000000000005,0.7764705882352942
,,1531640000.0000002,3829.1000000000004,0.9058823529411765
,,1532080000.0,3830.2000000000003,0.7764705882352942
,,1532520000.0,3831.3,1.0266666666666668
,,1532960000.0,3832.4,1.4000000000000001
,,1533400000.0000002,3833.5000000000005,1.9937500000000001
,,1533840000.0000002,3834.6000000000004,2.2
,,1534280000.0,3835.7000000000003,1.58125
,,1534720000.0,3836.8,1.1
,,1535160000.0,3837.9,0.9058823529411765
,,1535600000.0000002,3839.0000000000005,0.8411764705882353
,,1536040000.0000002,3840.1000000000004,0.9705882352941178
,,1536480000.0,3841.2000000000003,0.9705882352941178
,,1536920000.0,3842.3,0.7117647058823531
,,1537360000.0,3843.4,0.6470588235294118
,,1537800000.0000002,3844.5000000000005,0.55
,,1538240000.0000002,3845.6000000000004,0.7117647058823531
,,1538680000.0,3846.7000000000003,0.8411764705882353
,,1539120000.0,3847.8,0.45294117647058824
,,1539560000.0,3848.9,0.5176470588235295
,,1540000000.0000002,3850.0000000000005,0.5823529411764706
,,1540440000.0000002,3851.1000000000004,0.9705882352941178
,,1540880000.0,3852.2000000000003,0.3882352941176471
,,1541320000.0,3853.3,0.676923076923077
,,1541760000.0,3854.4,0.55
,,1542200000.0000002,3855.5000000000005,1.2375
,,1542640000.0000002,3856.6000000000004,1.3062500000000001
,,1543080000.0,3857.7000000000003,1.2466666666666668
,,1543520000.0,3858.8,1.2692307692307692
,,1543960000.0,3859.9,0.9307692307692308
,,1544400000.0000002,3861.0000000000005,1.8333333333333335
,,1544840000.0000002,3862.1000000000004,1.9800000000000002
,,1545280000.0,3863.2000000000003,2.623076923076923
,,1545720000.0,3864.3,2.475
,,1546160000.0,3865.4,1.2
,,1546600000.0000002,3866.5000000000005,0.8642857142857143
,,1547040000.0000002,3867.6000000000004,0.7764705882352942
,,1547480000.0,3868.7000000000003,1.6500000000000001
,,1547920000.0,3869.8,1.492857142857143
,,1548360000.0,3870.9,1.87
,,1548800000.0000002,3872.0000000000005,1.7000000000000002
,,1549240000.0000002,3873.1000000000004,2.6714285714285713
,,1549680000.0,3874.2000000000003,2.475
,,1550120000.0,3875.3,2.3000000000000003
,,1550560000.0,3876.4,2.3466666666666667
,,1551000000.0000002,3877.5000000000005,1.8071428571428572
,,1551440000.0000002,3878.6000000000004,1.7600000000000002
,,1551880000.0,3879.7000000000003,1.686666666666667
,,1552320000.0,3880.8,1.2571428571428571
,,1552760000.0,3881.9,1.1647058823529413
,,1553200000.0000002,3883.0000000000005,3.3000000000000003
,,1553640000.0000002,3884.1000000000004,3.1428571428571432
,,1554080000.0,3885.2000000000003,3.378571428571429
,,1554520000.0,3886.3,2.961538461538462
,,1554960000.0,3887.4,3.0642857142857145
,,1555400000.0000002,3888.5000000000005,3.692857142857143
,,1555840000.0000002,3889.6000000000004,3.1428571428571432
,,1556280000.0,3890.7000000000003,3.378571428571429
,,1556720000.0,3891.8,3.0461538461538464
,,1557160000.0,3892.9,3.7714285714285714
,,1557600000.0000002,3894.0000000000005,3.1428571428571432
,,1558040000.0000002,3895.1000000000004,3.535714285714286
,,1558480000.0,3896.2000000000003,1.3062500000000001
,,1558920000.0,3897.3,0.9533333333333335
,,1559360000.0,3898.4,0.7117647058823531
,,1559800000.0000002,3899.5000000000005,0.5823529411764706
,,1560240000.0000002,3900.6000000000004,0.45294117647058824
,,1560680000.0,3901.7000000000003,1.4882352941176473
,,1561120000.0,3902.8,1.1
,,1561560000.0,3903.9,0.3882352941176471
,,1562000000.0000002,3905.0000000000005,0.8411764705882353
,,1562440000.0000002,3906.1000000000004,0.5823529411764706
,,1562880000.0,3907.2000000000003,0.0
,,1563320000.0,3908.3,0.0
,,1563760000.0,3909.4,0.0
,,1564200000.0000002,3910.5000000000005,0.06470588235294118
,,1564640000.0000002,3911.6000000000004,0.0
,,1565080000.0,3912.7000000000003,0.0
,,1565520000.0,3913.8,0.6
,,1565960000.0,3914.9,1.1647058823529413
,,1566400000.0000002,3916.0000000000005,1.6823529411764706
,,1566840000.0000002,3917.1000000000004,1.9800000000000002
,,1567280000.0,3918.2000000000003,0.9058823529411765
,,1567720000.0,3919.3,0.48125000000000007
,,1568160000.0,3920.4,0.9058823529411765
,,1568600000.0000002,3921.5000000000005,0.8411764705882353
,,1569040000.0000002,3922.6000000000004,0.9705882352941178
,,1569480000.0,3923.7000000000003,0.7562500000000001
,,1569920000.0,3924.8,0.8250000000000001
,,1570360000.0,3925.9,0.9705882352941178
,,1570800000.0000002,3927.0000000000005,0.6111111111111112
,,1571240000.0000002,3928.1000000000004,0.5176470588235295
,,1571680000.0,3929.2000000000003,0.8411764705882353
,,1572120000.0,3930.3,0.8800000000000001
,,1572560000.0,3931.4,0.8411764705882353
,,1573000000.0000002,3932.5000000000005,0.8411764705882353
,,1573440000.0000002,3933.6000000000004,0.6470588235294118
,,1573880000.0,3934.7000000000003,0.55
,,1574320000.0,3935.8,0.48125000000000007
,,1574760000.0,3936.9,0.41250000000000003
,,1575200000.0000002,3938.0000000000005,0.6470588235294118
,,1575640000.0000002,3939.1000000000004,0.7944444444444445
,,1576080000.0,3940.2000000000003,0.6470588235294118
,,1576520000.0,3941.3,0.5176470588235295
,,1576960000.0000002,3942.4000000000005,0.66
,,1577400000.0000002,3943.5000000000005,0.9705882352941178
,,1577840000.0000002,3944.6000000000004,0.9705882352941178
,,1578280000.0,3945.7000000000003,0.45294117647058824
,,1578720000.0,3946.8,0.7764705882352942
,,1579160000.0000002,3947.9000000000005,0.5823529411764706
,,1579600000.0000002,3949.0000000000005,0.5823529411764706
,,1580040000.0000002,3950.1000000000004,0.61875
,,1580480000.0,3951.2000000000003,0.8411764705882353
,,1580920000.0,3952.3,0.7764705882352942
,,1581360000.0000002,3953.4000000000005,1.0
,,1581800000.0000002,3954.5000000000005,1.3062500000000001
,,1582240000.0000002,3955.6000000000004,1.8764705882352941
,,1582680000.0,3956.7000000000003,2.13125
,,1583120000.0,3957.8,1.3588235294117648
,,1583560000.0000002,3958.9000000000005,0.9058823529411765
,,1584000000.0000002,3960.0000000000005,0.41250000000000003
,,1584440000.0000002,3961.1000000000004,1.3588235294117648
,,1584880000.0,3962.2000000000003,2.2
,,1585320000.0,3963.3,2.2
,,1585760000.0000002,3964.4000000000005,1.2571428571428571
,,1586200000.0000002,3965.5000000000005,1.0266666666666668
,,1586640000.0000002,3966.6000000000004,1.1
,,1587080000.0,3967.7000000000003,1.686666666666667
,,1587520000.0,3968.8,2.5142857142857142
,,1587960000.0000002,3969.9000000000005,1.906666666666667
,,1588400000.0000002,3971.0000000000005,2.435714285714286
,,1588840000.0000002,3972.1000000000004,3.1428571428571432
,,1589280000.0,3973.2000000000003,2.475
,,1589720000.0,3974.3,0.9705882352941178
,,1590160000.0000002,3975.4000000000005,1.3933333333333333
,,1590600000.0000002,3976.5000000000005,1.54
,,1591040000.0000002,3977.6000000000004,1.5714285714285716
,,1591480000.0,3978.7000000000003,1.906666666666667
,,1591920000.0,3979.8,2.4933333333333336
,,1592360000.0000002,3980.9000000000005,1.8000000000000003
,,1592800000.0000002,3982.0000000000005,2.1083333333333334
,,1593240000.0000002,3983.1000000000004,2.475
,,1593680000.0,3984.2000000000003,2.1153846153846154
,,1594120000.0,3985.3,2.0533333333333337
,,1594560000.0000002,3986.4000000000005,1.1687500000000002
,,1595000000.0000002,3987.5000000000005,1.32
,,1595440000.0000002,3988.6000000000004,1.5125000000000002
,,1595880000.0,3989.7000000000003,2.75
,,1596320000.0,3990.8,3.378571428571429
,,1596760000.0000002,3991.9000000000005,3.1428571428571432
,,1597200000.0000002,3993.0000000000005,2.592857142857143
,,1597640000.0000002,3994.1000000000004,2.707692307692308
,,1598080000.0,3995.2000000000003,3.8500000000000005
,,1598520000.0,3996.3,2.985714285714286
,,1598960000.0000002,3997.4000000000005,3.692857142857143
,,1599400000.0000002,3998.5000000000005,3.378571428571429
,,1599840000.0000002,3999.6000000000004,2.7923076923076926
,,1600280000.0,4000.7000000000003,3.535714285714286
,,1600720000.0,4001.8,3.384615384615385
,,1601160000.0000002,4002.9000000000005,1.7187500000000002
,,1601600000.0000002,4004.0000000000005,0.8411764705882353
,,1602040000.0000002,4005.1000000000004,0.66
,,1602480000.0,4006.2000000000003,0.7117647058823531
,,1602920000.0,4007.3,0.8555555555555556
,,1603360000.0000002,4008.4000000000005,0.9705882352941178
,,1603800000.0000002,4009.5000000000005,0.6470588235294118
,,1604240000.0000002,4010.6000000000004,0.7333333333333334
,,1604680000.0,4011.7000000000003,0.8411764705882353
,,1605120000.0,4012.8,0.7764705882352942
,,1605560000.0000002,4013.9000000000005,0.8555555555555556
,,1606000000.0000002,4015.0000000000005,0.7117647058823531
,,1606440000.0000002,4016.1000000000004,0.48125000000000007
,,1606880000.0,4017.2000000000003,0.9058823529411765
,,1607320000.0,4018.3,0.3882352941176471
,,1607760000.0000002,4019.4000000000005,0.3235294117647059
,,1608200000.0000002,4020.5000000000005,0.6470588235294118
,,1608640000.0000002,4021.6000000000004,0.5866666666666667
,,1609080000.0,4022.7000000000003,0.9705882352941178
,,1609520000.0,4023.8,0.9705882352941178
,,1609960000.0000002,4024.9000000000005,0.7764705882352942
,,1610400000.0000002,4026.0000000000005,0.45294117647058824
,,1610840000.0000002,4027.1000000000004,0.7562500000000001
,,1611280000.0,4028.2000000000003,0.7117647058823531
,,1611720000.0,4029.3,1.3588235294117648
,,1612160000.0000002,4030.4000000000005,1.1
,,1612600000.0000002,4031.5000000000005,0.6470588235294118
,,1613040000.0000002,4032.6000000000004,0.55
,,1613480000.0,4033.7000000000003,0.5823529411764706
,,1613920000.0,4034.8,0.9058823529411765
,,1614360000.0000002,4035.9000000000005,1.2294117647058824
,,1614800000.0000002,4037.0000000000005,2.0
,,1615240000.0000002,4038.1000000000004,1.2375
,,1615680000.0,4039.2000000000003,1.6133333333333333
,,1616120000.0,4040.3,1.3588235294117648
,,1616560000.0000002,4041.4000000000005,1.686666666666667
,,1617000000.0000002,4042.5000000000005,2.2
,,1617440000.0000002,4043.6000000000004,1.1647058823529413
,,1617880000.0,4044.7000000000003,0.48125000000000007
,,1618320000.0,4045.8,0.45294117647058824
,,1618760000.0000002,4046.9000000000005,0.45294117647058824
,,1619200000.0000002,4048.0000000000005,0.7117647058823531
,,1619640000.0000002,4049.1000000000004,0.7764705882352942
,,1620080000.0,4050.2000000000003,1.035294117647059
,,1620520000.0,4051.3,1.035294117647059
,,1620960000.0000002,4052.4000000000005,0.29333333333333333
,,1621400000.0000002,4053.5000000000005,1.035294117647059
,,1621840000.0000002,4054.6000000000004,0.6875
,,1622280000.0,4055.7000000000003,1.1
,,1622720000.0,4056.8,0.8555555555555556
,,1623160000.0000002,4057.9000000000005,0.6875
,,1623600000.0000002,4059.0000000000005,0.8555555555555556
,,1624040000.0000002,4060.1000000000004,0.5823529411764706
,,1624480000.0,4061.2000000000003,0.7764705882352942
,,1624920000.0,4062.3,0.7764705882352942
,,1625360000.0000002,4063.4000000000005,0.7764705882352942
,,1625800000.0000002,4064.5000000000005,0.48125000000000007
,,1626240000.0000002,4065.6000000000004,0.5823529411764706
,,1626680000.0,4066.7000000000003,0.9705882352941178
,,1627120000.0,4067.8,1.3062500000000001
,,1627560000.0000002,4068.9000000000005,0.55
,,1628000000.0000002,4070.0000000000005,1.3357142857142856
,,1628440000.0000002,4071.1000000000004,1.906666666666667
,,1628880000.0,4072.2000000000003,1.2466666666666668
,,1629320000.0,4073.3,1.3933333333333333
,,1629760000.0000002,4074.4000000000005,2.828571428571429
,,1630200000.0000002,4075.5000000000005,1.2571428571428571
,,1630640000.0000002,4076.6000000000004,1.776923076923077
,,1631080000.0,4077.7000000000003,2.030769230769231
,,1631520000.0,4078.8,1.44375
,,1631960000.0000002,4079.9000000000005,2.592857142857143
,,1632400000.0000002,4081.0000000000005,2.1153846153846154
,,1632840000.0000002,4082.1000000000004,2.5384615384615383
,,1633280000.0,4083.2000000000003,2.435714285714286
,,1633720000.0,4084.3,2.985714285714286
,,1634160000.0000002,4085.4000000000005,2.2
,,1634600000.0000002,4086.5000000000005,2.5142857142857142
,,1635040000.0000002,4087.6000000000004,1.32
,,1635480000.0,4088.7000000000003,1.8071428571428572
,,1635920000.0,4089.8,2.40625
,,1636360000.0000002,4090.9000000000005,2.6714285714285713
,,1636800000.0000002,4092.0000000000005,2.828571428571429
,,1637240000.0000002,4093.1000000000004,3.384615384615385
,,1637680000.0,4094.2000000000003,3.535714285714286
,,1638120000.0,4095.3,3.2214285714285715
,,1638560000.0000002,4096.400000000001,2.9071428571428575
,,1639000000.0,4097.5,2.6714285714285713
,,1639440000.0000002,4098.6,3.0461538461538464
,,1639880000.0000002,4099.700000000001,2.828571428571429
,,1640320000.0,4100.8,3.0642857142857145
,,1640760000.0000002,4101.900000000001,3.535714285714286
,,1641200000.0,4103.0,3.6142857142857143
,,1641640000.0000002,4104.1,3.3000000000000003
,,1642080000.0000002,4105.200000000001,0.5823529411764706
,,1642520000.0,4106.3,1.035294117647059
,,1642960000.0000002,4107.400000000001,1.2294117647058824
,,1643400000.0,4108.5,1.2375
,,1643840000.0000002,4109.6,0.7562500000000001
,,1644280000.0000002,4110.700000000001,0.5176470588235295
,,1644720000.0,4111.8,0.3235294117647059
,,1645160000.0000002,4112.900000000001,0.7117647058823531
,,1645600000.0,4114.0,0.9307692307692308
,,1646040000.0000002,4115.1,0.7333333333333334
,,1646480000.0000002,4116.200000000001,1.4882352941176473
,,1646920000.0,4117.3,1.1687500000000002
,,1647360000.0000002,4118.400000000001,1.6500000000000001
,,1647800000.0,4119.5,0.9705882352941178
,,1648240000.0000002,4120.6,0.48125000000000007
,,1648680000.0000002,4121.700000000001,0.5176470588235295
,,1649120000.0,4122.8,0.7117647058823531
,,1649560000.0000002,4123.900000000001,0.3235294117647059
,,1650000000.0,4125.0,0.3882352941176471
,,1650440000.0000002,4126.1,0.41250000000000003
,,1650880000.0000002,4127.200000000001,0.3235294117647059
,,1651320000.0,4128.3,0.8411764705882353
,,1651760000.0000002,4129.400000000001,1.035294117647059
,,1652200000.0,4130.5,0.7764705882352942
,,1652640000.0000002,4131.6,0.5133333333333334
,,1653080000.0000002,4132.700000000001,0.45294117647058824
,,1653520000.0,4133.8,0.8411764705882353
,,1653960000.0000002,4134.900000000001,0.7764705882352942
,,1654400000.0,4136.0,0.9058823529411765
,,1654840000.0000002,4137.1,0.48125000000000007
,,1655280000.0000002,4138.200000000001,1.375
,,1655720000.0,4139.3,0.8411764705882353
,,1656160000.0000002,4140.400000000001,0.6470588235294118
,,1656600000.0,4141.5,0.7117647058823531
,,1657040000.0000002,4142.6,0.45294117647058824
,,1657480000.0000002,4143.700000000001,0.7764705882352942
,,1657920000.0,4144.8,0.45294117647058824
,,1658360000.0000002,4145.900000000001,0.5823529411764706
,,1658800000.0,4147.0,0.5823529411764706
,,1659240000.0000002,4148.1,0.8411764705882353
,,1659680000.0000002,4149.200000000001,0.8250000000000001
,,1660120000.0,4150.3,0.7764705882352942
,,1660560000.0000002,4151.400000000001,0.7764705882352942
,,1661000000.0,4152.5,0.6470588235294118
,,1661440000.0000002,4153.6,0.5823529411764706
,,1661880000.0000002,4154.700000000001,0.7562500000000001
,,1662320000.0,4155.8,0.6470588235294118
,,1662760000.0000002,4156.900000000001,0.8411764705882353
,,1663200000.0,4158.0,0.9058823529411765
,,1663640000.0000002,4159.1,0.9777777777777779
,,1664080000.0000002,4160.200000000001,0.61875
,,1664520000.0,4161.3,0.6470588235294118
,,1664960000.0000002,4162.400000000001,0.7333333333333334
,,1665400000.0,4163.5,1.03125
,,1665840000.0000002,4164.6,0.8411764705882353
,,1666280000.0000002,4165.700000000001,1.035294117647059
,,1666720000.0,4166.8,0.7333333333333334
,,1667160000.0000002,4167.900000000001,0.9058823529411765
,,1667600000.0,4169.0,0.5176470588235295
,,1668040000.0000002,4170.1,0.5823529411764706
,,1668480000.0000002,4171.200000000001,0.5823529411764706
,,1668920000.0,4172.3,0.7117647058823531
,,1669360000.0000002,4173.400000000001,0.8411764705882353
,,1669800000.0,4174.5,0.9705882352941178
,,1670240000.0000002,4175.6,0.7764705882352942
,,1670680000.0000002,4176.700000000001,1.44375
,,1671120000.0,4177.8,2.278571428571429
,,1671560000.0000002,4178.900000000001,1.9642857142857146
,,1672000000.0,4180.0,1.686666666666667
,,1672440000.0000002,4181.1,1.1733333333333333
,,1672880000.0000002,4182.200000000001,1.1687500000000002
,,1673320000.0,4183.3,1.3933333333333333
,,1673760000.0000002,4184.400000000001,1.906666666666667
,,1674200000.0,4185.5,2.453846153846154
,,1674640000.0000002,4186.6,0.9900000000000001
,,1675080000.0000002,4187.700000000001,1.32
,,1675520000.0,4188.8,1.6500000000000001
,,1675960000.0000002,4189.900000000001,1.1
,,1676400000.0,4191.0,1.1
,,1676840000.0000002,4192.1,2.042857142857143
,,1677280000.0000002,4193.200000000001,2.9071428571428575
,,1677720000.0,4194.3,2.357142857142857
,,1678160000.0000002,4195.400000000001,2.5142857142857142
,,1678600000.0,4196.5,2.2
,,1679040000.0000002,4197.6,2.5142857142857142
,,1679480000.0000002,4198.700000000001,1.906666666666667
,,1679920000.0,4199.8,1.3062500000000001
,,1680360000.0000002,4200.900000000001,1.7875
,,1680800000.0,4202.0,3.3000000000000003
,,1681240000.0000002,4203.1,3.4833333333333334
,,1681680000.0000002,4204.200000000001,3.3000000000000003
,,1682120000.0,4205.3,3.4571428571428573
,,1682560000.0000002,4206.400000000001,3.2214285714285715
,,1683000000.0,4207.5,3.2214285714285715
,,1683440000.0000002,4208.6,3.2153846153846155
,,1683880000.0000002,4209.700000000001,3.6142857142857143
,,1684320000.0,4210.8,3.6142857142857143
,,1684760000.0000002,4211.900000000001,3.0642857142857145
,,1685200000.0,4213.0,3.2153846153846155
,,1685640000.0000002,4214.1,2.5142857142857142
,,1686080000.0000002,4215.200000000001,0.7764705882352942
,,1686520000.0,4216.3,0.5823529411764706
,,1686960000.0000002,4217.400000000001,0.8411764705882353
,,1687400000.0,4218.5,0.7117647058823531
,,1687840000.0000002,4219.6,0.61875
,,1688280000.0000002,4220.700000000001,0.6470588235294118
,,1688720000.0,4221.8,0.6470588235294118
,,1689160000.0000002,4222.900000000001,0.5823529411764706
,,1689600000.0,4224.0,0.7764705882352942
,,1690040000.0000002,4225.1,0.7333333333333334
,,1690480000.0000002,4226.200000000001,0.9058823529411765
,,1690920000.0,4227.3,0.6722222222222223
,,1691360000.0000002,4228.400000000001,0.7117647058823531
,,1691800000.0,4229.5,0.9705882352941178
,,1692240000.0000002,4230.6,0.9533333333333335
,,1692680000.0000002,4231.700000000001,0.8411764705882353
,,1693120000.0,4232.8,1.3588235294117648
,,1693560000.0000002,4233.900000000001,0.6470588235294118
,,1694000000.0,4235.0,2.278571428571429
,,1694440000.0000002,4236.1,1.1733333333333333
,,1694880000.0000002,4237.200000000001,1.1647058823529413
,,1695320000.0,4238.3,1.9642857142857146
,,1695760000.0000002,4239.400000000001,2.135294117647059
,,1696200000.0,4240.5,1.686666666666667
,,1696640000.0000002,4241.6,1.7875
,,1697080000.0000002,4242.700000000001,1.811764705882353
,,1697520000.0,4243.8,1.6176470588235297
,,1697960000.0000002,4244.900000000001,1.5529411764705885
,,1698400000.0,4246.0,0.6470588235294118
,,1698840000.0000002,4247.1,0.6875
,,1699280000.0000002,4248.200000000001,0.5823529411764706
,,1699720000.0,4249.3,0.8411764705882353
,,1700160000.0000002,4250.400000000001,0.5176470588235295
,,1700600000.0,4251.5,0.9705882352941178
,,1701040000.0000002,4252.6,0.8411764705882353
,,1701480000.0000002,4253.700000000001,0.6875
,,1701920000.0,4254.8,0.9705882352941178
,,1702360000.0000002,4255.900000000001,0.8555555555555556
,,1702800000.0,4257.0,0.5823529411764706
,,1703240000.0000002,4258.1,0.7117647058823531
,,1703680000.0000002,4259.200000000001,1.03125
,,1704120000.0,4260.3,0.3882352941176471
,,1704560000.0000002,4261.400000000001,0.7117647058823531
,,1705000000.0,4262.5,0.6470588235294118
,,1705440000.0000002,4263.6,0.8411764705882353
,,1705880000.0000002,4264.700000000001,0.8066666666666666
,,1706320000.0,4265.8,0.25882352941176473
,,1706760000.0000002,4266.900000000001,0.7333333333333334
,,1707200000.0,4268.0,0.5176470588235295
,,1707640000.0000002,4269.1,0.5823529411764706
,,1708080000.0000002,4270.200000000001,0.3882352941176471
,,1708520000.0,4271.3,0.7117647058823531
,,1708960000.0000002,4272.400000000001,0.5133333333333334
,,1709400000.0,4273.5,2.0625
,,1709840000.0000002,4274.6,1.1
,,1710280000.0000002,4275.700000000001,0.8411764705882353
,,1710720000.0,4276.8,0.5823529411764706
,,1711160000.0000002,4277.900000000001,0.7117647058823531
,,1711600000.0,4279.0,0.5823529411764706
,,1712040000.0000002,4280.1,0.45294117647058824
,,1712480000.0000002,4281.200000000001,0.6470588235294118
,,1712920000.0,4282.3,0.8411764705882353
,,1713360000.0000002,4283.400000000001,0.4277777777777778
,,1713800000.0,4284.5,0.6875
,,1714240000.0000002,4285.6,0.5823529411764706
,,1714680000.0000002,4286.700000000001,0.45294117647058824
,,1715120000.0,4287.8,0.7117647058823531
,,1715560000.0000002,4288.900000000001,0.3235294117647059
,,1716000000.0,4290.0,0.6875
,,1716440000.0000002,4291.1,0.5176470588235295
,,1716880000.0000002,4292.200000000001,0.5823529411764706
,,1717320000.0,4293.3,0.5823529411764706
,,1717760000.0000002,4294.400000000001,0.8555555555555556
,,1718200000.0,4295.5,0.66
,,1718640000.0000002,4296.6,0.9058823529411765
,,1719080000.0000002,4297.700000000001,0.8555555555555556
,,1719520000.0,4298.8,0.7764705882352942
,,1719960000.0000002,4299.900000000001,0.9058823529411765
,,1720400000.0,4301.0,0.8250000000000001
,,1720840000.0000002,4302.1,0.6470588235294118
,,1721280000.0000002,4303.200000000001,0.5176470588235295
,,1721720000.0,4304.3,0.25882352941176473
,,1722160000.0000002,4305.400000000001,0.9058823529411765
,,1722600000.0,4306.5,0.6470588235294118
,,1723040000.0000002,4307.6,0.7333333333333334
,,1723480000.0000002,4308.700000000001,1.1
,,1723920000.0,4309.8,1.6823529411764706
,,1724360000.0000002,4310.900000000001,1.7875
,,1724800000.0,4312.0,2.3375000000000004
,,1725240000.0000002,4313.1,1.1
,,1725680000.0000002,4314.200000000001,0.7764705882352942
,,1726120000.0,4315.3,1.035294117647059
,,1726560000.0000002,4316.400000000001,0.6470588235294118
,,1727000000.0,4317.5,0.6470588235294118
,,1727440000.0000002,4318.6,0.7562500000000001
,,1727880000.0000002,4319.700000000001,0.8411764705882353
,,1728320000.0,4320.8,0.5823529411764706
,,1728760000.0000002,4321.900000000001,0.5823529411764706
,,1729200000.0,4323.0,0.7764705882352942
,,1729640000.0000002,4324.1,0.48125000000000007
,,1730080000.0000002,4325.200000000001,0.5176470588235295
,,1730520000.0,4326.3,0.6470588235294118
,,1730960000.0000002,4327.400000000001,0.6470588235294118
,,1731400000.0,4328.5,0.5176470588235295
,,1731840000.0000002,4329.6,0.55
,,1732280000.0000002,4330.700000000001,0.5866666666666667
,,1732720000.0,4331.8,1.1687500000000002
,,1733160000.0000002,4332.900000000001,1.5125000000000002
,,1733600000.0,4334.0,2.75
,,1734040000.0000002,4335.1,0.89375
,,1734480000.0000002,4336.200000000001,0.8411764705882353
,,1734920000.0,4337.3,0.9058823529411765
,,1735360000.0000002,4338.400000000001,0.6470588235294118
,,1735800000.0,4339.5,0.8411764705882353
,,1736240000.0000002,4340.6,0.41250000000000003
,,1736680000.0000002,4341.700000000001,0.9058823529411765
,,1737120000.0,4342.8,0.45294117647058824
,,1737560000.0000002,4343.900000000001,0.5823529411764706
,,1738000000.0,4345.0,0.8411764705882353
,,1738440000.0000002,4346.1,0.9625000000000001
,,1738880000.0000002,4347.200000000001,0.9705882352941178
,,1739320000.0,4348.3,0.6470588235294118
,,1739760000.0000002,4349.400000000001,0.9058823529411765
,,1740200000.0,4350.5,0.7117647058823531
,,1740640000.0000002,4351.6,0.9625000000000001
,,1741080000.0000002,4352.700000000001,0.8411764705882353
,,1741520000.0,4353.8,0.7764705882352942
,,1741960000.0000002,4354.900000000001,0.7117647058823531
,,1742400000.0,4356.0,0.7117647058823531
,,1742840000.0000002,4357.1,0.34375
,,1743280000.0000002,4358.200000000001,0.3882352941176471
,,1743720000.0,4359.3,0.7764705882352942
,,1744160000.0000002,4360.400000000001,0.7764705882352942
,,1744600000.0,4361.5,0.45294117647058824
,,1745040000.0000002,4362.6,0.48125000000000007
,,1745480000.0000002,4363.700000000001,0.8411764705882353
,,1745920000.0,4364.8,0.5823529411764706
,,1746360000.0000002,4365.900000000001,0.3882352941176471
,,1746800000.0,4367.0,0.8411764705882353
,,1747240000.0000002,4368.1,0.45294117647058824
,,1747680000.0000002,4369.200000000001,0.55
,,1748120000.0,4370.3,0.7117647058823531
,,1748560000.0000002,4371.400000000001,0.3882352941176471
,,1749000000.0,4372.5,0.6470588235294118
,,1749440000.0000002,4373.6,0.5823529411764706
,,1749880000.0000002,4374.700000000001,0.29333333333333333
,,1750320000.0,4375.8,0.8411764705882353
,,1750760000.0000002,4376.900000000001,0.5823529411764706
,,1751200000.0,4378.0,0.7117647058823531
,,1751640000.0000002,4379.1,0.8555555555555556
,,1752080000.0000002,4380.200000000001,0.6875
,,1752520000.0,4381.3,0.3235294117647059
,,1752960000.0000002,4382.400000000001,0.41250000000000003
,,1753400000.0,4383.5,0.7764705882352942
,,1753840000.0000002,4384.6,0.3882352941176471
,,1754280000.0000002,4385.700000000001,0.7117647058823531
,,1754720000.0,4386.8,0.5823529411764706
,,1755160000.0000002,4387.900000000001,0.7764705882352942
,,1755600000.0,4389.0,0.9777777777777779
,,1756040000.0000002,4390.1,0.45294117647058824
,,1756480000.0000002,4391.200000000001,0.7117647058823531
,,1756920000.0,4392.3,0.6470588235294118
,,1757360000.0000002,4393.400000000001,0.7117647058823531
,,1757800000.0,4394.5,0.41250000000000003
,,1758240000.0000002,4395.6,0.5176470588235295
,,1758680000.0000002,4396.700000000001,0.7764705882352942
,,1759120000.0,4397.8,0.5176470588235295
,,1759560000.0000002,4398.900000000001,0.6470588235294118
,,1760000000.0,4400.0,0.55
,,1760440000.0000002,4401.1,1.1785714285714286
,,1760880000.0000002,4402.200000000001,0.8250000000000001
,,1761320000.0,4403.3,0.6470588235294118
,,1761760000.0000002,4404.400000000001,0.61875
,,1762200000.0,4405.5,0.5176470588235295
,,1762640000.0000002,4406.6,0.55
,,1763080000.0000002,4407.700000000001,0.8411764705882353
,,1763520000.0,4408.8,0.55
,,1763960000.0000002,4409.900000000001,0.5823529411764706
,,1764400000.0,4411.0,0.7562500000000001
,,1764840000.0000002,4412.1,0.7333333333333334
,,1765280000.0000002,4413.200000000001,0.7562500000000001
,,1765720000.0,4414.3,0.9705882352941178
,,1766160000.0000002,4415.400000000001,0.5823529411764706
,,1766600000.0,4416.5,0.55
,,1767040000.0000002,4417.6,0.7764705882352942
,,1767480000.0000002,4418.700000000001,0.3928571428571429
,,1767920000.0,4419.8,0.5823529411764706
,,1768360000.0000002,4420.900000000001,0.7562500000000001
,,1768800000.0,4422.0,0.6470588235294118
,,1769240000.0000002,4423.1,0.9058823529411765
,,1769680000.0000002,4424.200000000001,0.6285714285714286
,,1770120000.0,4425.3,0.5176470588235295
,,1770560000.0000002,4426.400000000001,0.55
,,1771000000.0,4427.5,0.45294117647058824
,,1771440000.0000002,4428.6,0.7764705882352942
,,1771880000.0000002,4429.700000000001,0.55
,,1772320000.0,4430.8,0.3235294117647059
,,1772760000.0000002,4431.900000000001,0.6875
,,1773200000.0,4433.0,0.5176470588235295
,,1773640000.0000002,4434.1,0.7117647058823531
,,1774080000.0000002,4435.200000000001,0.9428571428571428
,,1774520000.0,4436.3,0.45294117647058824
,,1774960000.0000002,4437.400000000001,0.34375
,,1775400000.0,4438.5,0.6
,,1775840000.0000002,4439.6,0.41250000000000003
,,1776280000.0000002,4440.700000000001,1.353846153846154
,,1776720000.0,4441.8,1.7600000000000002
,,1777160000.0000002,4442.900000000001,2.2
,,1777600000.0,4444.0,0.5176470588235295
,,1778040000.0000002,4445.1,0.6470588235294118
,,1778480000.0000002,4446.200000000001,0.45294117647058824
,,1778920000.0,4447.3,0.6470588235294118
,,1779360000.0000002,4448.400000000001,0.5823529411764706
,,1779800000.0,4449.5,0.5176470588235295
,,1780240000.0000002,4450.6,0.45294117647058824
,,1780680000.0000002,4451.700000000001,0.0
,,1781120000.0,4452.8,0.0
,,1781560000.0000002,4453.900000000001,0.0
,,1782000000.0,4455.0,0.0
,,1782440000.0000002,4456.1,0.0
,,1782880000.0000002,4457.200000000001,0.0
,,1783320000.0,4458.3,0.06470588235294118
,,1783760000.0000002,4459.400000000001,0.07333333333333333
,,1784200000.0,4460.5,0.0
,,1784640000.0000002,4461.6,0.0
,,1785080000.0000002,4462.700000000001,0.0
,,1785520000.0,4463.8,0.0
,,1785960000.0000002,4464.900000000001,0.0
,,1786400000.0,4466.0,0.0
,,1786840000.0000002,4467.1,0.0
,,1787280000.0000002,4468.200000000001,0.06470588235294118
,,1787720000.0,4469.3,0.0
,,1788160000.0000002,4470.400000000001,0.0
,,1788600000.0,4471.5,0.0
,,1789040000.0000002,4472.6,0.0
,,1789480000.0000002,4473.700000000001,0.0
,,1789920000.0,4474.8,0.0
,,1790360000.0000002,4475.900000000001,0.07333333333333333
,,1790800000.0,4477.0,0.0
,,1791240000.0000002,4478.1,0.3882352941176471
,,1791680000.0000002,4479.200000000001,0.7117647058823531
,,1792120000.0,4480.3,0.3882352941176471
,,1792560000.0000002,4481.400000000001,0.61875
,,1793000000.0,4482.5,1.32
,,1793440000.0000002,4483.6,1.9411764705882355
,,1793880000.0000002,4484.700000000001,2.2687500000000003
,,1794320000.0,4485.8,2.2
,,1794760000.0000002,4486.900000000001,1.58125
,,1795200000.0,4488.0,1.9555555555555557
,,1795640000.0000002,4489.1,1.7470588235294118
,,1796080000.0000002,4490.200000000001,1.7470588235294118
,,1796520000.0,4491.3,0.5823529411764706
,,1796960000.0000002,4492.400000000001,0.7562500000000001
,,1797400000.0,4493.5,0.8411764705882353
,,1797840000.0000002,4494.6,0.9777777777777779
,,1798280000.0000002,4495.700000000001,0.7764705882352942
,,1798720000.0,4496.8,0.9705882352941178
,,1799160000.0000002,4497.900000000001,0.5176470588235295
,,1799600000.0,4499.0,0.7117647058823531
,,1800040000.0000002,4500.1,0.8411764705882353
,,1800480000.0000002,4501.200000000001,0.7333333333333334
,,1800920000.0,4502.3,0.0
,,1801360000.0000002,4503.400000000001,0.0
,,1801800000.0,4504.5,0.0
,,1802240000.0000002,4505.6,0.0
,,1802680000.0000002,4506.700000000001,0.0
,,1803120000.0,4507.8,0.0
,,1803560000.0000002,4508.900000000001,0.0
,,1804000000.0,4510.0,0.0
,,1804440000.0000002,4511.1,0.0
,,1804880000.0000002,4512.200000000001,0.0
,,1805320000.0,4513.3,0.0
,,1805760000.0000002,4514.400000000001,0.0
,,1806200000.0,4515.5,0.0
,,1806640000.0000002,4516.6,0.0
,,1807080000.0000002,4517.700000000001,0.0
,,1807520000.0,4518.8,0.0
,,1807960000.0000002,4519.900000000001,0.0
,,1808400000.0,4521.0,0.0
,,1808840000.0000002,4522.1,0.0
,,1809280000.0000002,4523.200000000001,0.0
,,1809720000.0,4524.3,0.0
,,1810160000.0000002,4525.400000000001,0.0
,,1810600000.0,4526.5,0.0
,,1811040000.0000002,4527.6,0.06875
,,1811480000.0000002,4528.700000000001,0.0
,,1811920000.0,4529.8,0.0
,,1812360000.0000002,4530.900000000001,0.6470588235294118
,,1812800000.0,4532.0,0.5176470588235295
,,1813240000.0000002,4533.1,0.89375
,,1813680000.0000002,4534.200000000001,1.4142857142857146
,,1814120000.0,4535.3,1.7187500000000002
,,1814560000.0000002,4536.400000000001,2.070588235294118
,,1815000000.0,4537.5,2.40625
,,1815440000.0000002,4538.6,1.58125
,,1815880000.0000002,4539.700000000001,1.7875
,,1816320000.0,4540.8,1.7416666666666667
,,1816760000.0000002,4541.900000000001,2.2
,,1817200000.0,4543.0,2.40625
,,1817640000.0000002,4544.1,1.906666666666667
,,1818080000.0000002,4545.200000000001,2.0058823529411764
,,1818520000.0,4546.3,1.9411764705882355
,,1818960000.0000002,4547.400000000001,1.4882352941176473
,,1819400000.0,4548.5,0.9705882352941178
,,1819840000.0000002,4549.6,0.7764705882352942
,,1820280000.0000002,4550.700000000001,0.5823529411764706
,,1820720000.0,4551.8,0.8411764705882353
,,1821160000.0000002,4552.900000000001,0.7333333333333334
,,1821600000.0,4554.0,0.7071428571428573
,,1822040000.0000002,4555.1,0.61875
,,1822480000.0000002,4556.200000000001,0.7117647058823531
,,1822920000.0,4557.3,0.8250000000000001
,,1823360000.0000002,4558.400000000001,0.61875
,,1823800000.0,4559.5,1.0266666666666668
,,1824240000.0000002,4560.6,0.7117647058823531
,,1824680000.0000002,4561.700000000001,0.61875
,,1825120000.0,4562.8,0.7117647058823531
,,1825560000.0000002,4563.900000000001,0.9705882352941178
,,1826000000.0,4565.0,0.3142857142857143
,,1826440000.0000002,4566.1,0.6875
,,1826880000.0000002,4567.200000000001,0.8411764705882353
,,1827320000.0,4568.3,0.7562500000000001
,,1827760000.0000002,4569.400000000001,0.9058823529411765
,,1828200000.0,4570.5,0.7071428571428573
,,1828640000.0000002,4571.6,0.9058823529411765
,,1829080000.0000002,4572.700000000001,0.89375
,,1829520000.0,4573.8,0.8411764705882353
,,1829960000.0000002,4574.900000000001,0.7764705882352942
,,1830400000.0,4576.0,0.7071428571428573
,,1830840000.0000002,4577.1,0.41250000000000003
,,1831280000.0000002,4578.200000000001,0.8411764705882353
,,1831720000.0,4579.3,0.48125000000000007
,,1832160000.0000002,4580.400000000001,0.7117647058823531
,,1832600000.0,4581.5,0.7857142857142858
,,1833040000.0000002,4582.6,0.8411764705882353
,,1833480000.0000002,4583.700000000001,0.9625000000000001
,,1833920000.0,4584.8,0.5823529411764706
,,1834360000.0000002,4585.900000000001,0.6875
,,1834800000.0,4587.0,0.44000000000000006
,,1835240000.0000002,4588.1,0.8250000000000001
,,1835680000.0000002,4589.200000000001,0.7117647058823531
,,1836120000.0,4590.3,0.6470588235294118
,,1836560000.0000002,4591.400000000001,0.7562500000000001
,,1837000000.0,4592.5,0.5866666666666667
,,1837440000.0000002,4593.6,0.8066666666666666
,,1837880000.0000002,4594.700000000001,0.6470588235294118
,,1838320000.0,4595.8,0.8411764705882353
,,1838760000.0000002,4596.900000000001,0.7764705882352942
,,1839200000.0,4598.0,0.8250000000000001
,,1839640000.0000002,4599.1,0.7333333333333334
,,1840080000.0000002,4600.200000000001,0.9705882352941178
,,1840520000.0,4601.3,0.6875
,,1840960000.0000002,4602.400000000001,0.7333333333333334
,,1841400000.0,4603.5,0.8250000000000001
,,1841840000.0000002,4604.6,0.9058823529411765
,,1842280000.0000002,4605.700000000001,0.55
,,1842720000.0,4606.8,0.7764705882352942
,,1843160000.0000002,4607.900000000001,1.035294117647059
,,1843600000.0,4609.0,0.89375
,,1844040000.0000002,4610.1,1.3062500000000001
,,1844480000.0000002,4611.200000000001,0.9705882352941178
,,1844920000.0,4612.3,0.6875
,,1845360000.0000002,4613.400000000001,0.6470588235294118
,,1845800000.0,4614.5,0.9428571428571428
,,1846240000.0000002,4615.6,0.8250000000000001
,,1846680000.0000002,4616.700000000001,0.7764705882352942
,,1847120000.0,4617.8,0.61875
,,1847560000.0000002,4618.900000000001,0.7764705882352942
,,1848000000.0,4620.0,0.8800000000000001
,,1848440000.0000002,4621.1,0.5866666666666667
,,1848880000.0000002,4622.200000000001,0.7562500000000001
,,1849320000.0,4623.3,1.2375
,,1849760000.0000002,4624.400000000001,0.8411764705882353
,,1850200000.0,4625.5,0.55
,,1850640000.0000002,4626.6,0.7857142857142858
,,1851080000.0000002,4627.700000000001,0.676923076923077
,,1851520000.0,4628.8,0.7333333333333334
,,1851960000.0000002,4629.900000000001,1.035294117647059
,,1852400000.0,4631.0,0.8411764705882353
,,1852840000.0000002,4632.1,0.7764705882352942
,,1853280000.0000002,4633.200000000001,0.61875
,,1853720000.0,4634.3,0.3882352941176471
,,1854160000.0000002,4635.400000000001,0.41250000000000003
,,1854600000.0,4636.5,0.3882352941176471
,,1855040000.0000002,4637.6,0.5176470588235295
,,1855480000.0000002,4638.700000000001,0.61875
,,1855920000.0,4639.8,0.8411764705882353
,,1856360000.0000002,4640.900000000001,0.7117647058823531
,,1856800000.0,4642.0,0.6722222222222223
,,1857240000.0000002,4643.1,0.45294117647058824
,,1857680000.0000002,4644.200000000001,0.8066666666666666
,,1858120000.0,4645.3,0.7117647058823531
,,1858560000.0000002,4646.400000000001,1.035294117647059
,,1859000000.0,4647.5,0.7117647058823531
,,1859440000.0000002,4648.6,0.7944444444444445
,,1859880000.0000002,4649.700000000001,0.8066666666666666
,,1860320000.0,4650.8,0.9058823529411765
,,1860760000.0000002,4651.900000000001,0.6470588235294118
,,1861200000.0,4653.0,0.9428571428571428
,,1861640000.0000002,4654.1,1.3588235294117648
,,1862080000.0000002,4655.200000000001,1.32
,,1862520000.0,4656.3,1.7875
,,1862960000.0000002,4657.400000000001,0.9705882352941178
,,1863400000.0,4658.5,0.9058823529411765
,,1863840000.0000002,4659.6,0.7117647058823531
,,1864280000.0000002,4660.700000000001,0.5866666666666667
,,1864720000.0,4661.8,0.5176470588235295
,,1865160000.0000002,4662.900000000001,0.9705882352941178
,,1865600000.0,4664.0,0.7117647058823531
,,1866040000.0000002,4665.1,0.8411764705882353
,,1866480000.0000002,4666.200000000001,0.55
,,1866920000.0,4667.3,0.7562500000000001
,,1867360000.0000002,4668.400000000001,0.6470588235294118
,,1867800000.0,4669.5,0.7764705882352942
,,1868240000.0000002,4670.6,0.6470588235294118
,,1868680000.0000002,4671.700000000001,0.7117647058823531
,,1869120000.0,4672.8,0.55
,,1869560000.0000002,4673.900000000001,0.7764705882352942
,,1870000000.0,4675.0,0.7764705882352942
,,1870440000.0000002,4676.1,0.45294117647058824
,,1870880000.0000002,4677.200000000001,0.45294117647058824
,,1871320000.0,4678.3,0.275
,,1871760000.0000002,4679.400000000001,0.6470588235294118
,,1872200000.0,4680.5,0.7764705882352942
,,1872640000.0000002,4681.6,1.035294117647059
,,1873080000.0000002,4682.700000000001,0.6722222222222223
,,1873520000.0,4683.8,0.5133333333333334
,,1873960000.0000002,4684.900000000001,0.7764705882352942
,,1874400000.0,4686.0,0.7117647058823531
,,1874840000.0000002,4687.1,0.5823529411764706
,,1875280000.0000002,4688.200000000001,0.6470588235294118
,,1875720000.0,4689.3,0.9625000000000001
,,1876160000.0000002,4690.400000000001,0.9058823529411765
,,1876600000.0,4691.5,0.3882352941176471
,,1877040000.0000002,4692.6,0.5823529411764706
,,1877480000.0000002,4693.700000000001,0.8411764705882353
,,1877920000.0,4694.8,0.89375
,,1878360000.0000002,4695.900000000001,0.5823529411764706
,,1878800000.0,4697.0,0.45294117647058824
,,1879240000.0000002,4698.1,0.5176470588235295
,,1879680000.0000002,4699.200000000001,0.5823529411764706
,,1880120000.0,4700.3,0.41250000000000003
,,1880560000.0000002,4701.400000000001,1.035294117647059
,,1881000000.0,4702.5,0.5176470588235295
,,1881440000.0000002,4703.6,0.6470588235294118
,,1881880000.0000002,4704.700000000001,0.8411764705882353
,,1882320000.0,4705.8,0.61875
,,1882760000.0000002,4706.900000000001,0.8411764705882353
,,1883200000.0,4708.0,0.9705882352941178
,,1883640000.0000002,4709.1,0.9058823529411765
,,1884080000.0000002,4710.200000000001,0.9058823529411765
,,1884520000.0,4711.3,0.7764705882352942
,,1884960000.0000002,4712.400000000001,0.34375
,,1885400000.0,4713.5,0.7764705882352942
,,1885840000.0000002,4714.6,0.9058823529411765
,,1886280000.0000002,4715.700000000001,0.9705882352941178
,,1886720000.0,4716.8,0.7764705882352942
,,1887160000.0000002,4717.900000000001,0.6470588235294118
,,1887600000.0,4719.0,0.7764705882352942
,,1888040000.0000002,4720.1,0.7117647058823531
,,1888480000.0000002,4721.200000000001,0.7117647058823531
,,1888920000.0,4722.3,0.5823529411764706
,,1889360000.0000002,4723.400000000001,1.2941176470588236
,,1889800000.0,4724.5,0.8642857142857143
,,1890240000.0000002,4725.6,0.8800000000000001
,,1890680000.0000002,4726.700000000001,1.1846153846153846
,,1891120000.0,4727.8,1.6500000000000001
,,1891560000.0000002,4728.900000000001,1.03125
,,1892000000.0,4730.0,0.8461538461538463
,,1892440000.0000002,4731.1,1.1
,,1892880000.0000002,4732.200000000001,0.7117647058823531
,,1893320000.0,4733.3,1.03125
,,1893760000.0000002,4734.400000000001,1.1687500000000002
,,1894200000.0,4735.5,0.8250000000000001
,,1894640000.0000002,4736.6,1.0
,,1895080000.0000002,4737.700000000001,1.1
,,1895520000.0,4738.8,1.1785714285714286
,,1895960000.0000002,4739.900000000001,0.9705882352941178
,,1896400000.0,4741.0,0.61875
,,1896840000.0000002,4742.1,1.6
,,1897280000.0000002,4743.200000000001,0.9705882352941178
,,1897720000.0,4744.3,0.5176470588235295
,,1898160000.0000002,4745.400000000001,0.5
,,1898600000.0,4746.5,0.5176470588235295
,,1899040000.0000002,4747.6,0.7764705882352942
,,1899480000.0000002,4748.700000000001,1.035294117647059
,,1899920000.0,4749.8,0.7764705882352942
,,1900360000.0000002,4750.900000000001,0.6875
,,1900800000.0,4752.0,0.8411764705882353
,,1901240000.0000002,4753.1,0.3882352941176471
,,1901680000.0000002,4754.200000000001,0.5176470588235295
,,1902120000.0,4755.3,0.5823529411764706
,,1902560000.0000002,4756.400000000001,0.7562500000000001
,,1903000000.0,4757.5,0.5176470588235295
,,1903440000.0000002,4758.6,0.6470588235294118
,,1903880000.0000002,4759.700000000001,0.7117647058823531
,,1904320000.0,4760.8,0.5176470588235295
,,1904760000.0000002,4761.900000000001,0.5176470588235295
,,1905200000.0,4763.0,0.61875
,,1905640000.0000002,4764.1,0.9705882352941178
,,1906080000.0000002,4765.200000000001,0.9705882352941178
,,1906520000.0,4766.3,0.7764705882352942
,,1906960000.0000002,4767.400000000001,0.9705882352941178
,,1907400000.0,4768.5,0.61875
,,1907840000.0000002,4769.6,0.9777777777777779
,,1908280000.0000002,4770.700000000001,1.1687500000000002
,,1908720000.0,4771.8,1.7187500000000002
,,1909160000.0000002,4772.900000000001,1.7187500000000002
,,1909600000.0,4774.0,1.9800000000000002
,,1910040000.0000002,4775.1,1.9000000000000001
,,1910480000.0000002,4776.200000000001,2.592857142857143
,,1910920000.0,4777.3,2.126666666666667
,,1911360000.0000002,4778.400000000001,1.5714285714285716
,,1911800000.0,4779.5,2.284615384615385
,,1912240000.0000002,4780.6,2.2
,,1912680000.0000002,4781.700000000001,1.4300000000000002
,,1913120000.0,4782.8,1.9937500000000001
,,1913560000.0000002,4783.900000000001,1.58125
,,1914000000.0,4785.0,1.0214285714285716
,,1914440000.0000002,4786.1,0.9058823529411765
,,1914880000.0000002,4787.200000000001,0.89375
,,1915320000.0,4788.3,0.9625000000000001
,,1915760000.0000002,4789.400000000001,1.8333333333333335
,,1916200000.0,4790.5,2.2
,,1916640000.0000002,4791.6,2.357142857142857
,,1917080000.0000002,4792.700000000001,2.4200000000000004
,,1917520000.0,4793.8,2.278571428571429
,,1917960000.0000002,4794.900000000001,2.713333333333334
,,1918400000.0,4796.0,1.8071428571428572
,,1918840000.0000002,4797.1,1.6500000000000001
,,1919280000.0000002,4798.200000000001,1.7187500000000002
,,1919720000.0,4799.3,3.1428571428571432
,,1920160000.0000002,4800.400000000001,3.6142857142857143
,,1920600000.0,4801.5,3.3000000000000003
,,1921040000.0000002,4802.6,3.535714285714286
,,1921480000.0000002,4803.700000000001,2.985714285714286
,,1921920000.0,4804.8,3.2214285714285715
,,1922360000.0000002,4805.900000000001,3.7714285714285714
,,1922800000.0,4807.0,2.75
,,1923240000.0000002,4808.1,3.4571428571428573
,,1923680000.0000002,4809.200000000001,3.4692307692307693
,,1924120000.0,4810.3,3.378571428571429
,,1924560000.0000002,4811.400000000001,3.0642857142857145
,,1925000000.0,4812.5,0.61875
,,1925440000.0000002,4813.6,0.5176470588235295
,,1925880000.0000002,4814.700000000001,0.5076923076923078
,,1926320000.0,4815.8,1.9250000000000003
,,1926760000.0000002,4816.900000000001,1.6500000000000001
,,1927200000.0,4818.0,1.1
,,1927640000.0000002,4819.1,2.2687500000000003
,,1928080000.0000002,4820.200000000001,0.5823529411764706
,,1928520000.0,4821.3,0.5823529411764706
,,1928960000.0000002,4822.400000000001,0.8800000000000001
,,1929400000.0,4823.5,2.2
,,1929840000.0000002,4824.6,1.6823529411764706
,,1930280000.0000002,4825.700000000001,1.6176470588235297
,,1930720000.0,4826.8,1.5529411764705885
,,1931160000.0000002,4827.900000000001,1.9411764705882355
,,1931600000.0,4829.0,1.5529411764705885
,,1932040000.0000002,4830.1,2.0058823529411764
,,1932480000.0000002,4831.200000000001,1.6823529411764706
,,1932920000.0,4832.3,1.6823529411764706
,,1933360000.0000002,4833.400000000001,1.6823529411764706
,,1933800000.0,4834.5,1.1
,,1934240000.0000002,4835.6,0.3882352941176471
,,1934680000.0000002,4836.700000000001,0.45294117647058824
,,1935120000.0,4837.8,0.7117647058823531
,,1935560000.0000002,4838.900000000001,0.5176470588235295
,,1936000000.0,4840.0,0.275
,,1936440000.0000002,4841.1,0.7117647058823531
,,1936880000.0000002,4842.200000000001,0.5823529411764706
,,1937320000.0,4843.3,1.2375
,,1937760000.0000002,4844.400000000001,0.7562500000000001
,,1938200000.0,4845.5,1.035294117647059
,,1938640000.0000002,4846.6,1.4666666666666668
,,1939080000.0000002,4847.700000000001,0.8411764705882353
,,1939520000.0,4848.8,0.7117647058823531
,,1939960000.0000002,4849.900000000001,0.4277777777777778
,,1940400000.0,4851.0,0.9058823529411765
,,1940840000.0000002,4852.1,0.34375
,,1941280000.0000002,4853.200000000001,0.7764705882352942
,,1941720000.0,4854.3,0.7764705882352942
,,1942160000.0000002,4855.400000000001,0.8411764705882353
,,1942600000.0,4856.5,0.5176470588235295
,,1943040000.0000002,4857.6,0.8250000000000001
,,1943480000.0000002,4858.700000000001,0.3882352941176471
,,1943920000.0,4859.8,0.7117647058823531
,,1944360000.0000002,4860.900000000001,0.6470588235294118
,,1944800000.0,4862.0,0.7117647058823531
,,1945240000.0000002,4863.1,0.9777777777777779
,,1945680000.0000002,4864.200000000001,1.1
,,1946120000.0,4865.3,1.3588235294117648
,,1946560000.0000002,4866.400000000001,1.1687500000000002
,,1947000000.0,4867.5,1.6500000000000001
,,1947440000.0000002,4868.6,1.1687500000000002
,,1947880000.0000002,4869.700000000001,0.7764705882352942
,,1948320000.0,4870.8,0.7117647058823531
,,1948760000.0000002,4871.900000000001,0.9705882352941178
,,1949200000.0,4873.0,0.9166666666666667
,,1949640000.0000002,4874.1,0.66
,,1950080000.0000002,4875.200000000001,0.8411764705882353
,,1950520000.0,4876.3,0.6470588235294118
,,1950960000.0000002,4877.400000000001,0.7333333333333334
,,1951400000.0,4878.5,0.3235294117647059
,,1951840000.0000002,4879.6,0.5133333333333334
,,1952280000.0000002,4880.700000000001,0.8411764705882353
,,1952720000.0,4881.8,0.7944444444444445
,,1953160000.0000002,4882.900000000001,0.3882352941176471
,,1953600000.0,4884.0,0.5823529411764706
,,1954040000.0000002,4885.1,0.5866666666666667
,,1954480000.0000002,4886.200000000001,0.5823529411764706
,,1954920000.0,4887.3,0.45294117647058824
,,1955360000.0000002,4888.400000000001,0.7117647058823531
,,1955800000.0,4889.5,0.8411764705882353
,,1956240000.0000002,4890.6,0.48125000000000007
,,1956680000.0000002,4891.700000000001,0.7764705882352942
,,1957120000.0,4892.8,0.9058823529411765
,,1957560000.0000002,4893.900000000001,0.25882352941176473
,,1958000000.0,4895.0,2.070588235294118
,,1958440000.0000002,4896.1,1.686666666666667
,,1958880000.0000002,4897.200000000001,2.126666666666667
,,1959320000.0,4898.3,1.9642857142857146
,,1959760000.0000002,4899.400000000001,2.588235294117647
,,1960200000.0,4900.5,2.75
,,1960640000.0000002,4901.6,2.2
,,1961080000.0000002,4902.700000000001,2.9333333333333336
,,1961520000.0,4903.8,2.126666666666667
,,1961960000.0000002,4904.900000000001,1.2294117647058824
,,1962400000.0,4906.0,0.7117647058823531
,,1962840000.0000002,4907.1,1.9250000000000003
,,1963280000.0000002,4908.200000000001,2.126666666666667
,,1963720000.0,4909.3,0.8411764705882353
,,1964160000.0000002,4910.400000000001,0.8411764705882353
,,1964600000.0,4911.5,0.7764705882352942
,,1965040000.0000002,4912.6,0.5823529411764706
,,1965480000.0000002,4913.700000000001,0.48125000000000007
,,1965920000.0,4914.8,0.5176470588235295
,,1966360000.0000002,4915.900000000001,0.5176470588235295
,,1966800000.0,4917.0,0.6722222222222223
,,1967240000.0000002,4918.1,0.5823529411764706
,,1967680000.0000002,4919.200000000001,0.5866666666666667
,,1968120000.0,4920.3,0.7764705882352942
,,1968560000.0000002,4921.400000000001,0.8411764705882353
,,1969000000.0,4922.5,0.8555555555555556
,,1969440000.0000002,4923.6,0.8411764705882353
,,1969880000.0000002,4924.700000000001,0.66
,,1970320000.0,4925.8,0.5823529411764706
,,1970760000.0000002,4926.900000000001,0.8411764705882353
,,1971200000.0,4928.0,0.9705882352941178
,,1971640000.0000002,4929.1,0.9705882352941178
,,1972080000.0000002,4930.200000000001,0.8411764705882353
,,1972520000.0,4931.3,0.9058823529411765
,,1972960000.0000002,4932.400000000001,0.61875
,,1973400000.0,4933.5,0.7764705882352942
,,1973840000.0000002,4934.6,0.8411764705882353
,,1974280000.0000002,4935.700000000001,0.6470588235294118
,,1974720000.0,4936.8,0.6470588235294118
,,1975160000.0000002,4937.900000000001,0.48888888888888893
,,1975600000.0,4939.0,0.5823529411764706
,,1976040000.0000002,4940.1,0.7117647058823531
,,1976480000.0000002,4941.200000000001,0.9058823529411765
,,1976920000.0,4942.3,0.9058823529411765
,,1977360000.0000002,4943.400000000001,0.5176470588235295
,,1977800000.0,4944.5,0.61875
,,1978240000.0000002,4945.6,0.9705882352941178
,,1978680000.0000002,4946.700000000001,1.035294117647059
,,1979120000.0,4947.8,0.9166666666666667
,,1979560000.0000002,4948.900000000001,0.9705882352941178
,,1980000000.0,4950.0,0.7562500000000001
,,1980440000.0000002,4951.1,0.5823529411764706
,,1980880000.0000002,4952.200000000001,0.7764705882352942
,,1981320000.0,4953.3,1.035294117647059
,,1981760000.0000002,4954.400000000001,0.9058823529411765
,,1982200000.0,4955.5,0.9625000000000001
,,1982640000.0000002,4956.6,0.9705882352941178
,,1983080000.0000002,4957.700000000001,0.9705882352941178
,,1983520000.0,4958.8,1.1
,,1983960000.0000002,4959.900000000001,0.6470588235294118
,,1984400000.0,4961.0,0.7764705882352942
,,1984840000.0000002,4962.1,0.6470588235294118
,,1985280000.0000002,4963.200000000001,0.8411764705882353
,,1985720000.0,4964.3,1.1846153846153846
,,1986160000.0000002,4965.400000000001,1.44375
,,1986600000.0,4966.5,1.2941176470588236
,,1987040000.0000002,4967.6,2.1214285714285714
,,1987480000.0000002,4968.700000000001,0.55
,,1987920000.0,4969.8,0.6470588235294118
,,1988360000.0000002,4970.900000000001,0.8411764705882353
,,1988800000.0,4972.0,0.3235294117647059
,,1989240000.0000002,4973.1,0.7562500000000001
,,1989680000.0000002,4974.200000000001,1.1
,,1990120000.0,4975.3,0.8411764705882353
,,1990560000.0000002,4976.400000000001,0.8411764705882353
,,1991000000.0,4977.5,0.5823529411764706
,,1991440000.0000002,4978.6,0.6875
,,1991880000.0000002,4979.700000000001,0.7764705882352942
,,1992320000.0,4980.8,0.5176470588235295
,,1992760000.0000002,4981.900000000001,0.9058823529411765
,,1993200000.0,4983.0,0.9777777777777779
,,1993640000.0000002,4984.1,0.55
,,1994080000.0000002,4985.200000000001,0.7764705882352942
,,1994520000.0,4986.3,0.6470588235294118
,,1994960000.0000002,4987.400000000001,0.9058823529411765
,,1995400000.0,4988.5,0.8411764705882353
,,1995840000.0000002,4989.6,0.89375
,,1996280000.0000002,4990.700000000001,0.7117647058823531
,,1996720000.0,4991.8,0.6111111111111112
,,1997160000.0000002,4992.900000000001,0.6470588235294118
,,1997600000.0,4994.0,0.9705882352941178
,,1998040000.0000002,4995.1,0.3666666666666667
,,1998480000.0000002,4996.200000000001,0.6470588235294118
,,1998920000.0,4997.3,0.9777777777777779
,,1999360000.0000002,4998.400000000001,0.8250000000000001
,,1999800000.0,4999.5,0.6722222222222223
,,2000240000.0000002,5000.6,0.8250000000000001
,,2000680000.0000002,5001.700000000001,0.7117647058823531
,,2001120000.0,5002.8,0.6470588235294118
,,2001560000.0000002,5003.900000000001,0.8411764705882353
,,2002000000.0,5005.0,0.5823529411764706
,,2002440000.0000002,5006.1,0.48125000000000007
,,2002880000.0000002,5007.200000000001,0.5823529411764706
,,2003320000.0,5008.3,0.9058823529411765
,,2003760000.0000002,5009.400000000001,0.8411764705882353
,,2004200000.0,5010.5,0.7764705882352942
,,2004640000.0000002,5011.6,0.7562500000000001
,,2005080000.0000002,5012.700000000001,1.7187500000000002
,,2005520000.0,5013.8,1.2941176470588236
,,2005960000.0000002,5014.900000000001,1.038888888888889
,,2006400000.0,5016.0,0.8411764705882353
,,2006840000.0000002,5017.1,0.61875
,,2007280000.0000002,5018.200000000001,0.8411764705882353
,,2007720000.0,5019.3,0.9058823529411765
,,2008160000.0000002,5020.400000000001,0.9705882352941178
,,2008600000.0,5021.5,0.7764705882352942
,,2009040000.0000002,5022.6,0.6875
,,2009480000.0000002,5023.700000000001,0.8411764705882353
,,2009920000.0,5024.8,0.6470588235294118
,,2010360000.0000002,5025.900000000001,0.8555555555555556
,,2010800000.0,5027.0,0.7117647058823531
,,2011240000.0000002,5028.1,1.035294117647059
,,2011680000.0000002,5029.200000000001,0.55
,,2012120000.0,5030.3,1.1
,,2012560000.0000002,5031.400000000001,0.8411764705882353
,,2013000000.0,5032.5,0.7764705882352942
,,2013440000.0000002,5033.6,0.9058823529411765
,,2013880000.0000002,5034.700000000001,0.6416666666666667
,,2014320000.0,5035.8,0.8250000000000001
,,2014760000.0000002,5036.900000000001,0.5823529411764706
,,2015200000.0,5038.0,0.9058823529411765
,,2015640000.0000002,5039.1,0.89375
,,2016080000.0000002,5040.200000000001,0.89375
,,2016520000.0,5041.3,0.7764705882352942
,,2016960000.0000002,5042.400000000001,0.9533333333333335
,,2017400000.0,5043.5,0.89375
,,2017840000.0000002,5044.6,1.035294117647059
,,2018280000.0000002,5045.700000000001,0.9625000000000001
,,2018720000.0,5046.8,0.5176470588235295
,,2019160000.0000002,5047.900000000001,0.9058823529411765
,,2019600000.0,5049.0,0.9625000000000001
,,2020040000.0000002,5050.1,0.9058823529411765
,,2020480000.0000002,5051.200000000001,0.8461538461538463
,,2020920000.0,5052.3,0.9307692307692308
,,2021360000.0000002,5053.400000000001,1.3933333333333333
,,2021800000.0,5054.5,0.9428571428571428
,,2022240000.0000002,5055.6,1.6133333333333333
,,2022680000.0000002,5056.700000000001,1.0153846153846156
,,2023120000.0,5057.8,0.7764705882352942
,,2023560000.0000002,5058.900000000001,0.48125000000000007
,,2024000000.0,5060.0,0.6111111111111112
,,2024440000.0000002,5061.1,0.3882352941176471
,,2024880000.0000002,5062.200000000001,0.55
,,2025320000.0,5063.3,0.7117647058823531
,,2025760000.0000002,5064.400000000001,0.7117647058823531
,,2026200000.0,5065.5,0.9058823529411765
,,2026640000.0000002,5066.6,0.8411764705882353
,,2027080000.0000002,5067.700000000001,0.61875
,,2027520000.0,5068.8,0.7117647058823531
,,2027960000.0000002,5069.900000000001,0.8411764705882353
,,2028400000.0,5071.0,0.5176470588235295
,,2028840000.0000002,5072.1,0.7117647058823531
,,2029280000.0000002,5073.200000000001,0.55
,,2029720000.0,5074.3,0.5176470588235295
,,2030160000.0000002,5075.400000000001,0.7117647058823531
,,2030600000.0,5076.5,0.6470588235294118
,,2031040000.0000002,5077.6,0.6470588235294118
,,2031480000.0000002,5078.700000000001,0.6875
,,2031920000.0,5079.8,0.7764705882352942
,,2032360000.0000002,5080.900000000001,0.7117647058823531
,,2032800000.0,5082.0,0.5176470588235295
,,2033240000.0000002,5083.1,0.7117647058823531
,,2033680000.0000002,5084.200000000001,0.7562500000000001
,,2034120000.0,5085.3,0.6470588235294118
,,2034560000.0000002,5086.400000000001,0.5823529411764706
,,2035000000.0,5087.5,0.6470588235294118
,,2035440000.0000002,5088.6,0.8411764705882353
,,2035880000.0000002,5089.700000000001,0.6875
,,2036320000.0,5090.8,0.7117647058823531
,,2036760000.0000002,5091.900000000001,0.9058823529411765
,,2037200000.0,5093.0,0.9058823529411765
,,2037640000.0000002,5094.1,0.9058823529411765
,,2038080000.0000002,5095.200000000001,0.89375
,,2038520000.0,5096.3,0.9058823529411765
,,2038960000.0000002,5097.400000000001,0.8411764705882353
,,2039400000.0,5098.5,0.6470588235294118
,,2039840000.0000002,5099.6,0.8411764705882353
,,2040280000.0000002,5100.700000000001,0.5823529411764706
,,2040720000.0,5101.8,0.06875
,,2041160000.0000002,5102.900000000001,0.7117647058823531
,,2041600000.0,5104.0,0.7764705882352942
,,2042040000.0000002,5105.1,0.5176470588235295
,,2042480000.0000002,5106.200000000001,0.7764705882352942
,,2042920000.0,5107.3,0.7562500000000001
,,2043360000.0000002,5108.400000000001,0.7764705882352942
,,2043800000.0,5109.5,0.5176470588235295
,,2044240000.0000002,5110.6,0.9058823529411765
,,2044680000.0000002,5111.700000000001,0.66
,,2045120000.0,5112.8,1.2833333333333334
,,2045560000.0000002,5113.900000000001,1.3062500000000001
,,2046000000.0,5115.0,2.40625
,,2046440000.0000002,5116.1,0.9705882352941178
,,2046880000.0000002,5117.200000000001,0.6722222222222223
,,2047320000.0,5118.3,0.66
,,2047760000.0000002,5119.400000000001,0.6722222222222223
,,2048200000.0,5120.5,0.6470588235294118
,,2048640000.0000002,5121.6,0.55
,,2049080000.0000002,5122.700000000001,0.66
,,2049520000.0,5123.8,0.8250000000000001
,,2049960000.0000002,5124.900000000001,1.1687500000000002
,,2050400000.0,5126.0,1.9800000000000002
,,2050840000.0000002,5127.1,1.4384615384615387
,,2051280000.0000002,5128.200000000001,0.5176470588235295
,,2051720000.0,5129.3,0.6470588235294118
,,2052160000.0000002,5130.400000000001,0.6875
,,2052600000.0,5131.5,0.5176470588235295
,,2053040000.0000002,5132.6,0.5866666666666667
,,2053480000.0000002,5133.700000000001,0.61875
,,2053920000.0,5134.8,0.6470588235294118
,,2054360000.0000002,5135.900000000001,0.45294117647058824
,,2054800000.0,5137.0,0.8250000000000001
,,2055240000.0000002,5138.1,0.6285714285714286
,,2055680000.0000002,5139.200000000001,0.9625000000000001
,,2056120000.0,5140.3,1.1
,,2056560000.0000002,5141.400000000001,1.1
,,2057000000.0,5142.5,0.6111111111111112
,,2057440000.0000002,5143.6,0.7764705882352942
,,2057880000.0000002,5144.700000000001,0.9058823529411765
,,2058320000.0,5145.8,0.7764705882352942
,,2058760000.0000002,5146.900000000001,0.6875
,,2059200000.0,5148.0,0.7764705882352942
,,2059640000.0000002,5149.1,0.9058823529411765
,,2060080000.0000002,5150.200000000001,0.6722222222222223
,,2060520000.0,5151.3,0.9058823529411765
,,2060960000.0000002,5152.400000000001,0.55
,,2061400000.0,5153.5,0.3882352941176471
,,2061840000.0000002,5154.6,0.8411764705882353
,,2062280000.0000002,5155.700000000001,0.45294117647058824
,,2062720000.0,5156.8,0.7764705882352942
,,2063160000.0000002,5157.900000000001,0.7764705882352942
,,2063600000.0,5159.0,0.7333333333333334
,,2064040000.0000002,5160.1,0.5176470588235295
,,2064480000.0000002,5161.200000000001,0.7764705882352942
,,2064920000.0,5162.3,0.9705882352941178
,,2065360000.0000002,5163.400000000001,0.9058823529411765
,,2065800000.0,5164.5,0.48125000000000007
,,2066240000.0000002,5165.6,0.7764705882352942
,,2066680000.0000002,5166.700000000001,1.035294117647059
,,2067120000.0,5167.8,0.8411764705882353
,,2067560000.0000002,5168.900000000001,0.7944444444444445
,,2068000000.0,5170.0,0.89375
,,2068440000.0000002,5171.1,0.8411764705882353
,,2068880000.0000002,5172.200000000001,0.9705882352941178
,,2069320000.0,5173.3,0.5823529411764706
,,2069760000.0000002,5174.400000000001,0.8411764705882353
,,2070200000.0,5175.5,0.5133333333333334
,,2070640000.0000002,5176.6,0.8555555555555556
,,2071080000.0000002,5177.700000000001,0.8411764705882353
,,2071520000.0,5178.8,0.6470588235294118
,,2071960000.0000002,5179.900000000001,0.7764705882352942
,,2072400000.0,5181.0,0.7764705882352942
,,2072840000.0000002,5182.1,0.6875
,,2073280000.0000002,5183.200000000001,0.6470588235294118
,,2073720000.0,5184.3,0.7117647058823531
,,2074160000.0000002,5185.400000000001,0.8411764705882353
,,2074600000.0,5186.5,0.9058823529411765
,,2075040000.0000002,5187.6,0.61875
,,2075480000.0000002,5188.700000000001,0.7117647058823531
,,2075920000.0,5189.8,0.6470588235294118
,,2076360000.0000002,5190.900000000001,0.7117647058823531
,,2076800000.0,5192.0,0.7117647058823531
,,2077240000.0000002,5193.1,1.5230769230769232
,,2077680000.0000002,5194.200000000001,1.1687500000000002
,,2078120000.0,5195.3,0.6875
,,2078560000.0000002,5196.400000000001,0.8411764705882353
,,2079000000.0,5197.5,0.6875
,,2079440000.0000002,5198.6,0.7071428571428573
,,2079880000.0000002,5199.700000000001,0.7562500000000001
,,2080320000.0,5200.8,0.9058823529411765
,,2080760000.0000002,5201.900000000001,0.6470588235294118
,,2081200000.0,5203.0,0.48125000000000007
,,2081640000.0000002,5204.1,0.8066666666666666
,,2082080000.0000002,5205.200000000001,0.61875
,,2082520000.0,5206.3,0.7117647058823531
,,2082960000.0000002,5207.400000000001,0.9625000000000001
,,2083400000.0,5208.5,0.9058823529411765
,,2083840000.0000002,5209.6,0.7117647058823531
,,2084280000.0000002,5210.700000000001,0.7857142857142858
,,2084720000.0,5211.8,1.1
,,2085160000.0000002,5212.900000000001,0.9705882352941178
,,2085600000.0,5214.0,0.9058823529411765
,,2086040000.0000002,5215.1,0.89375
,,2086480000.0000002,5216.200000000001,0.8642857142857143
,,2086920000.0,5217.3,0.89375
,,2087360000.0000002,5218.400000000001,0.7764705882352942
,,2087800000.0,5219.5,0.9705882352941178
,,2088240000.0000002,5220.6,0.9058823529411765
,,2088680000.0000002,5221.700000000001,0.7071428571428573
,,2089120000.0,5222.8,0.7562500000000001
,,2089560000.0000002,5223.900000000001,0.7764705882352942
,,2090000000.0,5225.0,0.7333333333333334
,,2090440000.0000002,5226.1,1.3062500000000001
,,2090880000.0000002,5227.200000000001,1.0153846153846156
,,2091320000.0,5228.3,1.6133333333333333
,,2091760000.0000002,5229.400000000001,0.7764705882352942
,,2092200000.0,5230.5,0.7764705882352942
,,2092640000.0000002,5231.6,0.8250000000000001
,,2093080000.0000002,5232.700000000001,0.55
,,2093520000.0,5233.8,0.5176470588235295
,,2093960000.0000002,5234.900000000001,0.5923076923076923
,,2094400000.0,5236.0,0.7117647058823531
,,2094840000.0000002,5237.1,0.5823529411764706
,,2095280000.0000002,5238.200000000001,0.3882352941176471
,,2095720000.0,5239.3,0.5176470588235295
,,2096160000.0000002,5240.400000000001,0.34375
,,2096600000.0,5241.5,0.7764705882352942
,,2097040000.0000002,5242.6,0.5176470588235295
,,2097480000.0000002,5243.700000000001,0.9705882352941178
,,2097920000.0,5244.8,1.1
,,2098360000.0000002,5245.900000000001,0.61875
,,2098800000.0,5247.0,0.6470588235294118
,,2099240000.0000002,5248.1,0.61875
,,2099680000.0000002,5249.200000000001,0.3235294117647059
,,2100120000.0,5250.3,0.3882352941176471
,,2100560000.0000002,5251.400000000001,0.61875
,,2101000000.0,5252.5,0.9705882352941178
,,2101440000.0000002,5253.6,0.9058823529411765
,,2101880000.0000002,5254.700000000001,0.7333333333333334
,,2102320000.0,5255.8,0.7117647058823531
,,2102760000.0000002,5256.900000000001,0.55
,,2103200000.0,5258.0,0.45294117647058824
,,2103640000.0000002,5259.1,0.3882352941176471
,,2104080000.0000002,5260.200000000001,0.7764705882352942
,,2104520000.0,5261.3,0.5176470588235295
,,2104960000.0000002,5262.400000000001,0.48125000000000007
,,2105400000.0,5263.5,0.8250000000000001
,,2105840000.0000002,5264.6,1.2375
,,2106280000.0000002,5265.700000000001,2.523529411764706
,,2106720000.0,5266.8,3.373333333333334
,,2107160000.0000002,5267.900000000001,1.038888888888889
,,2107600000.0,5269.0,0.8411764705882353
,,2108040000.0000002,5270.1,0.7562500000000001
,,2108480000.0000002,5271.200000000001,0.7117647058823531
,,2108920000.0,5272.3,0.5176470588235295
,,2109360000.0000002,5273.400000000001,0.5823529411764706
,,2109800000.0,5274.5,0.8250000000000001
,,2110240000.0000002,5275.6,1.1
,,2110680000.0000002,5276.700000000001,1.035294117647059
,,2111120000.0,5277.8,0.6722222222222223
,,2111560000.0000002,5278.900000000001,0.6470588235294118
,,2112000000.0,5280.0,0.8250000000000001
,,2112440000.0000002,5281.1,0.6470588235294118
,,2112880000.0000002,5282.200000000001,0.5176470588235295
,,2113320000.0,5283.3,0.7117647058823531
,,2113760000.0000002,5284.400000000001,0.5823529411764706
,,2114200000.0,5285.5,0.7562500000000001
,,2114640000.0000002,5286.6,0.7117647058823531
,,2115080000.0000002,5287.700000000001,0.7117647058823531
,,2115520000.0,5288.8,0.5176470588235295
,,2115960000.0000002,5289.900000000001,0.8411764705882353
,,2116400000.0,5291.0,0.5823529411764706
,,2116840000.0000002,5292.1,0.41250000000000003
,,2117280000.0000002,5293.200000000001,1.038888888888889
,,2117720000.0,5294.3,0.7117647058823531
,,2118160000.0000002,5295.400000000001,0.6470588235294118
,,2118600000.0,5296.5,0.89375
,,2119040000.0000002,5297.6,0.8250000000000001
,,2119480000.0000002,5298.700000000001,0.7615384615384616
,,2119920000.0,5299.8,0.8411764705882353
,,2120360000.0000002,5300.900000000001,0.8411764705882353
,,2120800000.0,5302.0,0.89375
,,2121240000.0000002,5303.1,0.7117647058823531
,,2121680000.0000002,5304.200000000001,0.8642857142857143
,,2122120000.0,5305.3,0.6875
,,2122560000.0000002,5306.400000000001,0.7764705882352942
,,2123000000.0,5307.5,0.8250000000000001
,,2123440000.0000002,5308.6,0.7117647058823531
,,2123880000.0000002,5309.700000000001,0.8250000000000001
,,2124320000.0,5310.8,0.9533333333333335
,,2124760000.0000002,5311.900000000001,0.9625000000000001
,,2125200000.0,5313.0,0.9058823529411765
,,2125640000.0000002,5314.1,0.6875
,,2126080000.0000002,5315.200000000001,0.7117647058823531
,,2126520000.0,5316.3,0.55
,,2126960000.0000002,5317.400000000001,0.8411764705882353
,,2127400000.0,5318.5,0.5176470588235295
,,2127840000.0000002,5319.6,0.61875
,,2128280000.0000002,5320.700000000001,0.8411764705882353
,,2128720000.0,5321.8,0.7857142857142858
,,2129160000.0000002,5322.900000000001,0.61875
,,2129600000.0,5324.0,0.6470588235294118
,,2130040000.0000002,5325.1,0.89375
,,2130480000.0000002,5326.200000000001,0.7764705882352942
,,2130920000.0,5327.3,0.55
,,2131360000.0000002,5328.400000000001,0.7764705882352942
,,2131800000.0,5329.5,0.7562500000000001
,,2132240000.0000002,5330.6,1.1687500000000002
,,2132680000.0000002,5331.700000000001,1.6823529411764706
,,2133120000.0,5332.8,0.5923076923076923
,,2133560000.0000002,5333.900000000001,0.9058823529411765
,,2134000000.0,5335.0,0.8250000000000001
,,2134440000.0000002,5336.1,0.89375
,,2134880000.0000002,5337.200000000001,0.7117647058823531
,,2135320000.0,5338.3,0.8642857142857143
,,2135760000.0000002,5339.400000000001,0.89375
,,2136200000.0,5340.5,0.7615384615384616
,,2136640000.0000002,5341.6,0.6470588235294118
,,2137080000.0000002,5342.700000000001,0.7764705882352942
,,2137520000.0,5343.8,0.6470588235294118
,,2137960000.0000002,5344.900000000001,0.7117647058823531
,,2138400000.0,5346.0,0.7562500000000001
,,2138840000.0000002,5347.1,0.8411764705882353
,,2139280000.0000002,5348.200000000001,0.9058823529411765
,,2139720000.0,5349.3,0.7117647058823531
,,2140160000.0000002,5350.400000000001,0.5176470588235295
,,2140600000.0,5351.5,0.6875
,,2141040000.0000002,5352.6,0.66
,,2141480000.0000002,5353.700000000001,0.8555555555555556
,,2141920000.0,5354.8,2.3000000000000003
,,2142360000.0000002,5355.900000000001,1.5125000000000002
,,2142800000.0,5357.0,2.357142857142857
,,2143240000.0000002,5358.1,2.3294117647058825
,,2143680000.0000002,5359.200000000001,0.7333333333333334
,,2144120000.0,5360.3,0.7117647058823531
,,2144560000.0000002,5361.400000000001,0.7117647058823531
,,2145000000.0,5362.5,0.7562500000000001
,,2145440000.0000002,5363.6,0.7117647058823531
,,2145880000.0000002,5364.700000000001,0.5176470588235295
,,2146320000.0,5365.8,0.5823529411764706
,,2146760000.0000002,5366.900000000001,0.3882352941176471
,,2147200000.0,5368.0,0.61875
,,2147640000.0,5369.1,0.3882352941176471
,,2148080000.0000005,5370.200000000001,0.7944444444444445
,,2148520000.0,5371.3,0.6470588235294118
,,2148960000.0,5372.400000000001,0.55
,,2149400000.0,5373.5,0.6285714285714286
,,2149840000.0,5374.6,1.3357142857142856
,,2150280000.0000005,5375.700000000001,2.2
,,2150720000.0,5376.8,1.8562500000000002
,,2151160000.0,5377.900000000001,2.13125
,,2151600000.0,5379.0,0.7117647058823531
,,2152040000.0,5380.1,0.6470588235294118
,,2152480000.0000005,5381.200000000001,0.8411764705882353
,,2152920000.0,5382.3,0.9058823529411765
,,2153360000.0,5383.400000000001,0.9058823529411765
,,2153800000.0,5384.5,0.6875
,,2154240000.0,5385.6,0.7117647058823531
,,2154680000.0000005,5386.700000000001,0.7764705882352942
,,2155120000.0,5387.8,0.7333333333333334
,,2155560000.0,5388.900000000001,0.8411764705882353
,,2156000000.0,5390.0,0.61875
,,2156440000.0,5391.1,0.7764705882352942
,,2156880000.0000005,5392.200000000001,0.45294117647058824
,,2157320000.0,5393.3,0.7764705882352942
,,2157760000.0,5394.400000000001,0.9705882352941178
,,2158200000.0,5395.5,0.6875
,,2158640000.0,5396.6,0.7117647058823531
,,2159080000.0000005,5397.700000000001,0.7117647058823531
,,2159520000.0,5398.8,0.7764705882352942
,,2159960000.0,5399.900000000001,0.5823529411764706
,,2160400000.0,5401.0,0.5176470588235295
,,2160840000.0,5402.1,0.8800000000000001
,,2161280000.0000005,5403.200000000001,0.9777777777777779
,,2161720000.0,5404.3,0.9705882352941178
,,2162160000.0,5405.400000000001,1.035294117647059
,,2162600000.0,5406.5,0.9705882352941178
,,2163040000.0,5407.6,0.89375
,,2163480000.0000005,5408.700000000001,0.7117647058823531
,,2163920000.0,5409.8,0.48888888888888893
,,2164360000.0,5410.900000000001,0.7764705882352942
,,2164800000.0,5412.0,0.89375
,,2165240000.0,5413.1,0.7562500000000001
,,2165680000.0000005,5414.200000000001,0.9058823529411765
,,2166120000.0,5415.3,0.6470588235294118
,,2166560000.0,5416.400000000001,0.7764705882352942
,,2167000000.0,5417.5,0.8411764705882353
,,2167440000.0,5418.6,0.6875
,,2167880000.0000005,5419.700000000001,0.7764705882352942
,,2168320000.0,5420.8,0.9166666666666667
,,2168760000.0,5421.900000000001,0.6470588235294118
,,2169200000.0,5423.0,0.8411764705882353
,,2169640000.0,5424.1,0.6875
,,2170080000.0000005,5425.200000000001,0.9058823529411765
,,2170520000.0,5426.3,0.6470588235294118
,,2170960000.0,5427.400000000001,0.5823529411764706
,,2171400000.0,5428.5,0.5823529411764706
,,2171840000.0,5429.6,0.5133333333333334
,,2172280000.0000005,5430.700000000001,0.7764705882352942
,,2172720000.0,5431.8,0.6722222222222223
,,2173160000.0,5432.900000000001,0.7764705882352942
,,2173600000.0,5434.0,0.9705882352941178
,,2174040000.0,5435.1,0.89375
,,2174480000.0000005,5436.200000000001,0.8411764705882353
,,2174920000.0,5437.3,0.9705882352941178
,,2175360000.0,5438.400000000001,0.9058823529411765
,,2175800000.0,5439.5,0.6470588235294118
,,2176240000.0,5440.6,0.8066666666666666
,,2176680000.0000005,5441.700000000001,0.7333333333333334
,,2177120000.0,5442.8,0.5176470588235295
,,2177560000.0,5443.900000000001,1.0083333333333333
,,2178000000.0,5445.0,1.44375
,,2178440000.0,5446.1,0.48125000000000007
,,2178880000.0000005,5447.200000000001,0.6875
,,2179320000.0,5448.3,0.9705882352941178
,,2179760000.0,5449.400000000001,0.7857142857142858
,,2180200000.0,5450.5,0.8250000000000001
,,2180640000.0,5451.6,1.035294117647059
,,2181080000.0000005,5452.700000000001,0.89375
,,2181520000.0,5453.8,0.7764705882352942
,,2181960000.0,5454.900000000001,0.7562500000000001
,,2182400000.0,5456.0,0.6285714285714286
,,2182840000.0,5457.1,0.8411764705882353
,,2183280000.0000005,5458.200000000001,0.6470588235294118
,,2183720000.0,5459.3,0.8250000000000001
,,2184160000.0,5460.400000000001,0.9705882352941178
,,2184600000.0,5461.5,0.7071428571428573
,,2185040000.0,5462.6,0.9900000000000001
,,2185480000.0000005,5463.700000000001,0.6875
,,2185920000.0,5464.8,1.1
,,2186360000.0,5465.900000000001,2.4200000000000004
,,2186800000.0,5467.0,1.5714285714285716
,,2187240000.0,5468.1,0.7764705882352942
,,2187680000.0000005,5469.200000000001,0.9625000000000001
,,2188120000.0,5470.3,1.035294117647059
,,2188560000.0,5471.400000000001,0.7562500000000001
,,2189000000.0,5472.5,0.8642857142857143
,,2189440000.0,5473.6,0.6285714285714286
,,2189880000.0000005,5474.700000000001,0.5823529411764706
,,2190320000.0,5475.8,0.5823529411764706
,,2190760000.0,5476.900000000001,0.8555555555555556
,,2191200000.0,5478.0,0.6875
,,2191640000.0,5479.1,1.3000000000000003
,,2192080000.0000005,5480.200000000001,1.6176470588235297
,,2192520000.0,5481.3,2.2
,,2192960000.0,5482.400000000001,2.3375000000000004
,,2193400000.0,5483.5,0.5823529411764706
,,2193840000.0,5484.6,0.5176470588235295
,,2194280000.0000005,5485.700000000001,0.7764705882352942
,,2194720000.0,5486.8,0.6470588235294118
,,2195160000.0,5487.900000000001,0.6470588235294118
,,2195600000.0,5489.0,0.7333333333333334
,,2196040000.0,5490.1,0.5823529411764706
,,2196480000.0000005,5491.200000000001,0.5176470588235295
,,2196920000.0,5492.3,0.7764705882352942
,,2197360000.0,5493.400000000001,0.8411764705882353
,,2197800000.0,5494.5,0.5823529411764706
,,2198240000.0,5495.6,0.8411764705882353
,,2198680000.0000005,5496.700000000001,0.45294117647058824
,,2199120000.0,5497.8,0.6470588235294118
,,2199560000.0,5498.900000000001,1.0214285714285716
,,2200000000.0,5500.0,1.686666666666667
,,2200440000.0,5501.1,2.3294117647058825
,,2200880000.0000005,5502.200000000001,2.0625
,,2201320000.0,5503.3,0.7117647058823531
,,2201760000.0,5504.400000000001,0.7764705882352942
,,2202200000.0,5505.5,0.8250000000000001
,,2202640000.0,5506.6,0.7117647058823531
,,2203080000.0000005,5507.700000000001,0.7764705882352942
,,2203520000.0,5508.8,1.1
,,2203960000.0,5509.900000000001,0.7764705882352942
,,2204400000.0,5511.0,1.1
,,2204840000.0,5512.1,0.6470588235294118
,,2205280000.0000005,5513.200000000001,0.9058823529411765
,,2205720000.0,5514.3,0.7764705882352942
,,2206160000.0,5515.400000000001,0.9705882352941178
,,2206600000.0,5516.5,0.6470588235294118
,,2207040000.0,5517.6,0.6875
,,2207480000.0000005,5518.700000000001,0.6470588235294118
,,2207920000.0,5519.8,1.1
,,2208360000.0,5520.900000000001,0.8411764705882353
,,2208800000.0,5522.0,1.035294117647059
,,2209240000.0,5523.1,0.6875
,,2209680000.0000005,5524.200000000001,0.9058823529411765
,,2210120000.0,5525.3,1.035294117647059
,,2210560000.0,5526.400000000001,0.7944444444444445
,,2211000000.0,5527.5,0.6470588235294118
,,2211440000.0,5528.6,0.7333333333333334
,,2211880000.0000005,5529.700000000001,0.9705882352941178
,,2212320000.0,5530.8,0.7333333333333334
,,2212760000.0,5531.900000000001,0.7117647058823531
,,2213200000.0,5533.0,0.6470588235294118
,,2213640000.0,5534.1,0.48125000000000007
,,2214080000.0000005,5535.200000000001,0.5176470588235295
,,2214520000.0,5536.3,0.7117647058823531
,,2214960000.0,5537.400000000001,0.9058823529411765
,,2215400000.0,5538.5,0.9058823529411765
,,2215840000.0,5539.6,0.8250000000000001
,,2216280000.0000005,5540.700000000001,0.45294117647058824
,,2216720000.0,5541.8,0.5823529411764706
,,2217160000.0,5542.900000000001,0.9705882352941178
,,2217600000.0,5544.0,0.6470588235294118
,,2218040000.0,5545.1,0.61875
,,2218480000.0000005,5546.200000000001,0.5176470588235295
,,2218920000.0,5547.3,0.5823529411764706
,,2219360000.0,5548.400000000001,0.5823529411764706
,,2219800000.0,5549.5,0.8800000000000001
,,2220240000.0,5550.6,0.676923076923077
,,2220680000.0000005,5551.700000000001,0.89375
,,2221120000.0,5552.8,0.7764705882352942
,,2221560000.0,5553.900000000001,0.61875
,,2222000000.0,5555.0,0.7764705882352942
,,2222440000.0,5556.1,0.6285714285714286
,,2222880000.0000005,5557.200000000001,0.7562500000000001
,,2223320000.0,5558.3,0.9058823529411765
,,2223760000.0,5559.400000000001,0.7562500000000001
,,2224200000.0,5560.5,0.8250000000000001
,,2224640000.0,5561.6,0.7857142857142858
,,2225080000.0000005,5562.700000000001,0.9058823529411765
,,2225520000.0,5563.8,0.89375
,,2225960000.0,5564.900000000001,0.8411764705882353
,,2226400000.0,5566.0,0.55
,,2226840000.0,5567.1,0.7071428571428573
,,2227280000.0000005,5568.200000000001,1.1687500000000002
,,2227720000.0,5569.3,0.89375
,,2228160000.0,5570.400000000001,0.8411764705882353
,,2228600000.0,5571.5,0.7562500000000001
,,2229040000.0,5572.6,0.8800000000000001
,,2229480000.0000005,5573.700000000001,0.9625000000000001
,,2229920000.0,5574.8,0.7764705882352942
,,2230360000.0,5575.900000000001,0.89375
,,2230800000.0,5577.0,0.8411764705882353
,,2231240000.0,5578.1,0.7857142857142858
,,2231680000.0000005,5579.200000000001,0.8250000000000001
,,2232120000.0,5580.3,0.6470588235294118
,,2232560000.0,5581.400000000001,0.7562500000000001
,,2233000000.0,5582.5,0.5176470588235295
,,2233440000.0,5583.6,0.55
,,2233880000.0000005,5584.700000000001,1.035294117647059
,,2234320000.0,5585.8,0.9625000000000001
,,2234760000.0,5586.900000000001,0.8411764705882353
,,2235200000.0,5588.0,0.8250000000000001
,,2235640000.0,5589.1,0.9900000000000001
,,2236080000.0000005,5590.200000000001,1.4666666666666668
,,2236520000.0,5591.3,1.58125
,,2236960000.0,5592.400000000001,1.6500000000000001
,,2237400000.0,5593.5,1.1733333333333333
,,2237840000.0,5594.6,0.3882352941176471
,,2238280000.0000005,5595.700000000001,0.45294117647058824
,,2238720000.0,5596.8,0.61875
,,2239160000.0,5597.900000000001,0.3142857142857143
,,2239600000.0,5599.0,0.7117647058823531
,,2240040000.0,5600.1,0.7764705882352942
,,2240480000.0000005,5601.200000000001,0.6470588235294118
,,2240920000.0,5602.3,0.9058823529411765
,,2241360000.0,5603.400000000001,0.7944444444444445
,,2241800000.0,5604.5,0.7562500000000001
,,2242240000.0,5605.6,0.9058823529411765
,,2242680000.0000005,5606.700000000001,0.7764705882352942
,,2243120000.0,5607.8,0.6470588235294118
,,2243560000.0,5608.900000000001,0.7117647058823531
,,2244000000.0,5610.0,0.5823529411764706
,,2244440000.0,5611.1,0.7562500000000001
,,2244880000.0000005,5612.200000000001,0.9166666666666667
,,2245320000.0,5613.3,0.89375
,,2245760000.0,5614.400000000001,0.9166666666666667
,,2246200000.0,5615.5,0.9058823529411765
,,2246640000.0,5616.6,1.0266666666666668
,,2247080000.0000005,5617.700000000001,0.5823529411764706
,,2247520000.0,5618.8,0.9058823529411765
,,2247960000.0,5619.900000000001,0.5176470588235295
,,2248400000.0,5621.0,0.9000000000000001
,,2248840000.0,5622.1,1.9800000000000002
,,2249280000.0000005,5623.200000000001,2.070588235294118
,,2249720000.0,5624.3,1.58125
,,2250160000.0,5625.400000000001,0.7764705882352942
,,2250600000.0,5626.5,0.7764705882352942
,,2251040000.0,5627.6,0.6875
,,2251480000.0000005,5628.700000000001,0.5823529411764706
,,2251920000.0,5629.8,0.7117647058823531
,,2252360000.0,5630.900000000001,0.6470588235294118
,,2252800000.0,5632.0,0.5176470588235295
,,2253240000.0,5633.1,1.03125
,,2253680000.0000005,5634.200000000001,0.8411764705882353
,,2254120000.0,5635.3,0.8411764705882353
,,2254560000.0,5636.400000000001,0.9777777777777779
,,2255000000.0000005,5637.500000000001,1.035294117647059
,,2255440000.0,5638.6,0.66
,,2255880000.0000005,5639.700000000001,0.9058823529411765
,,2256320000.0,5640.8,0.7117647058823531
,,2256760000.0,5641.900000000001,0.5823529411764706
,,2257200000.0000005,5643.000000000001,0.7117647058823531
,,2257640000.0,5644.1,0.55
,,2258080000.0000005,5645.200000000001,0.9705882352941178
,,2258520000.0,5646.3,0.7944444444444445
,,2258960000.0,5647.400000000001,0.9058823529411765
,,2259400000.0000005,5648.500000000001,1.035294117647059
,,2259840000.0,5649.6,0.7562500000000001
,,2260280000.0000005,5650.700000000001,0.8411764705882353
,,2260720000.0,5651.8,0.61875
,,2261160000.0,5652.900000000001,1.5714285714285716
,,2261600000.0000005,5654.000000000001,2.070588235294118
,,2262040000.0,5655.1,2.042857142857143
,,2262480000.0000005,5656.200000000001,1.6176470588235297
,,2262920000.0,5657.3,0.8411764705882353
,,2263360000.0,5658.400000000001,0.7117647058823531
,,2263800000.0000005,5659.500000000001,0.9166666666666667
,,2264240000.0,5660.6,0.55
,,2264680000.0000005,5661.700000000001,0.5923076923076923
,,2265120000.0,5662.8,0.5823529411764706
,,2265560000.0,5663.900000000001,0.8250000000000001
,,2266000000.0000005,5665.000000000001,0.7117647058823531
,,2266440000.0,5666.1,0.6875
,,2266880000.0000005,5667.200000000001,0.7071428571428573
,,2267320000.0,5668.3,0.7764705882352942
,,2267760000.0,5669.400000000001,0.7764705882352942
,,2268200000.0000005,5670.500000000001,0.61875
,,2268640000.0,5671.6,0.5176470588235295
,,2269080000.0000005,5672.700000000001,0.8066666666666666
,,2269520000.0,5673.8,0.7333333333333334
,,2269960000.0,5674.900000000001,0.45294117647058824
,,2270400000.0000005,5676.000000000001,0.61875
,,2270840000.0,5677.1,0.3882352941176471
,,2271280000.0000005,5678.200000000001,0.8411764705882353
,,2271720000.0,5679.3,0.6285714285714286
,,2272160000.0,5680.400000000001,0.5823529411764706
,,2272600000.0000005,5681.500000000001,0.48125000000000007
,,2273040000.0,5682.6,0.8411764705882353
,,2273480000.0000005,5683.700000000001,0.7117647058823531
,,2273920000.0,5684.8,0.8642857142857143
,,2274360000.0,5685.900000000001,0.9705882352941178
,,2274800000.0000005,5687.000000000001,1.035294117647059
,,2275240000.0,5688.1,0.7562500000000001
,,2275680000.0000005,5689.200000000001,0.7764705882352942
,,2276120000.0,5690.3,0.7857142857142858
,,2276560000.0,5691.400000000001,0.6470588235294118
,,2277000000.0000005,5692.500000000001,0.48125000000000007
,,2277440000.0,5693.6,0.9058823529411765
,,2277880000.0000005,5694.700000000001,0.9625000000000001
,,2278320000.0,5695.8,0.7333333333333334
,,2278760000.0,5696.900000000001,0.6875
,,2279200000.0000005,5698.000000000001,0.9058823529411765
,,2279640000.0,5699.1,0.9058823529411765
,,2280080000.0000005,5700.200000000001,0.9625000000000001
,,2280520000.0,5701.3,0.5823529411764706
,,2280960000.0,5702.400000000001,0.3666666666666667
,,2281400000.0000005,5703.500000000001,0.8250000000000001
,,2281840000.0,5704.6,0.5823529411764706
,,2282280000.0000005,5705.700000000001,0.6875
,,2282720000.0,5706.8,0.6470588235294118
,,2283160000.0,5707.900000000001,0.5176470588235295
,,2283600000.0000005,5709.000000000001,0.48125000000000007
,,2284040000.0,5710.1,0.6470588235294118
,,2284480000.0000005,5711.200000000001,0.6875
,,2284920000.0,5712.3,0.8411764705882353
,,2285360000.0,5713.400000000001,0.48125000000000007
,,2285800000.0000005,5714.500000000001,0.5133333333333334
,,2286240000.0,5715.6,0.61875
,,2286680000.0000005,5716.700000000001,0.7764705882352942
,,2287120000.0,5717.8,0.6470588235294118
,,2287560000.0,5718.900000000001,0.6875
,,2288000000.0000005,5720.000000000001,0.6875
,,2288440000.0,5721.1,0.66
,,2288880000.0000005,5722.200000000001,0.6875
,,2289320000.0,5723.3,0.55
,,2289760000.0,5724.400000000001,0.7117647058823531
,,2290200000.0000005,5725.500000000001,0.6875
,,2290640000.0,5726.6,0.44000000000000006
,,2291080000.0000005,5727.700000000001,0.8250000000000001
,,2291520000.0,5728.8,0.6470588235294118
,,2291960000.0,5729.900000000001,0.8411764705882353
,,2292400000.0000005,5731.000000000001,0.89375
,,2292840000.0,5732.1,0.5866666666666667
,,2293280000.0000005,5733.200000000001,0.55
,,2293720000.0,5734.3,0.5823529411764706
,,2294160000.0,5735.400000000001,0.61875
,,2294600000.0000005,5736.500000000001,0.7764705882352942
,,2295040000.0,5737.6,0.7071428571428573
,,2295480000.0000005,5738.700000000001,0.5823529411764706
,,2295920000.0,5739.8,0.34375
,,2296360000.0,5740.900000000001,0.6470588235294118
,,2296800000.0000005,5742.000000000001,0.7615384615384616
,,2297240000.0,5743.1,1.3357142857142856
,,2297680000.0000005,5744.200000000001,1.44375
,,2298120000.0,5745.3,1.4666666666666668
,,2298560000.0,5746.400000000001,0.89375
,,2299000000.0000005,5747.500000000001,0.7764705882352942
,,2299440000.0,5748.6,0.7857142857142858
,,2299880000.0000005,5749.700000000001,0.6285714285714286
,,2300320000.0,5750.8,0.5176470588235295
,,2300760000.0,5751.900000000001,0.6470588235294118
,,2301200000.0000005,5753.000000000001,0.6470588235294118
,,2301640000.0,5754.1,0.7117647058823531
,,2302080000.0000005,5755.200000000001,0.61875
,,2302520000.0,5756.3,0.9777777777777779
,,2302960000.0,5757.400000000001,0.8411764705882353
,,2303400000.0000005,5758.500000000001,1.035294117647059
,,2303840000.0,5759.6,0.5823529411764706
,,2304280000.0000005,5760.700000000001,0.5133333333333334
,,2304720000.0,5761.8,0.7764705882352942
,,2305160000.0,5762.900000000001,0.4277777777777778
,,2305600000.0000005,5764.000000000001,0.45294117647058824
,,2306040000.0,5765.1,0.5176470588235295
,,2306480000.0000005,5766.200000000001,0.5133333333333334
,,2306920000.0,5767.3,0.9058823529411765
,,2307360000.0,5768.400000000001,0.3235294117647059
,,2307800000.0000005,5769.500000000001,0.48888888888888893
,,2308240000.0,5770.6,0.5823529411764706
,,2308680000.0000005,5771.700000000001,0.44000000000000006
,,2309120000.0,5772.8,0.45294117647058824
,,2309560000.0,5773.900000000001,0.3882352941176471
,,2310000000.0000005,5775.000000000001,0.7764705882352942
,,2310440000.0,5776.1,0.7333333333333334
,,2310880000.0000005,5777.200000000001,0.3666666666666667
,,2311320000.0,5778.3,0.5823529411764706
,,2311760000.0,5779.400000000001,0.6722222222222223
,,2312200000.0000005,5780.500000000001,0.45294117647058824
,,2312640000.0,5781.6,0.5176470588235295
,,2313080000.0000005,5782.700000000001,0.8800000000000001
,,2313520000.0,5783.8,0.7764705882352942
,,2313960000.0,5784.900000000001,0.8411764705882353
,,2314400000.0000005,5786.000000000001,0.55
,,2314840000.0,5787.1,0.7764705882352942
,,2315280000.0000005,5788.200000000001,0.61875
,,2315720000.0,5789.3,0.9705882352941178
,,2316160000.0,5790.400000000001,0.7333333333333334
,,2316600000.0000005,5791.500000000001,1.9411764705882355
,,2317040000.0,5792.6,1.2375
,,2317480000.0000005,5793.700000000001,1.906666666666667
,,2317920000.0,5794.8,1.6500000000000001
,,2318360000.0,5795.900000000001,0.7764705882352942
,,2318800000.0000005,5797.000000000001,0.7764705882352942
,,2319240000.0,5798.1,1.54
,,2319680000.0000005,5799.200000000001,1.0266666666666668
,,2320120000.0,5800.3,1.58125
,,2320560000.0,5801.400000000001,0.5133333333333334
,,2321000000.0000005,5802.500000000001,0.9705882352941178
,,2321440000.0,5803.6,1.1
,,2321880000.0000005,5804.700000000001,0.41250000000000003
,,2322320000.0,5805.8,0.5823529411764706
,,2322760000.0,5806.900000000001,1.1647058823529413
,,2323200000.0000005,5808.000000000001,0.9705882352941178
,,2323640000.0,5809.1,0.7117647058823531
,,2324080000.0000005,5810.200000000001,0.5176470588235295
,,2324520000.0,5811.3,0.6470588235294118
,,2324960000.0,5812.400000000001,0.6875
,,2325400000.0000005,5813.500000000001,0.6470588235294118
,,2325840000.0,5814.6,0.5823529411764706
,,2326280000.0000005,5815.700000000001,1.035294117647059
,,2326720000.0,5816.8,0.8555555555555556
,,2327160000.0,5817.900000000001,0.8411764705882353
,,2327600000.0000005,5819.000000000001,0.7764705882352942
,,2328040000.0,5820.1,0.45294117647058824
,,2328480000.0000005,5821.200000000001,0.6470588235294118
,,2328920000.0,5822.3,0.5823529411764706
,,2329360000.0,5823.400000000001,0.6470588235294118
,,2329800000.0000005,5824.500000000001,0.61875
,,2330240000.0,5825.6,0.8555555555555556
,,2330680000.0000005,5826.700000000001,0.6875
,,2331120000.0,5827.8,0.7117647058823531
,,2331560000.0,5828.900000000001,1.035294117647059
,,2332000000.0000005,5830.000000000001,0.7562500000000001
,,2332440000.0,5831.1,0.7944444444444445
,,2332880000.0000005,5832.200000000001,0.45294117647058824
,,2333320000.0,5833.3,1.03125
,,2333760000.0,5834.400000000001,1.9937500000000001
,,2334200000.0000005,5835.500000000001,1.3933333333333333
,,2334640000.0,5836.6,1.2375
,,2335080000.0000005,5837.700000000001,2.278571428571429
,,2335520000.0,5838.8,2.0533333333333337
,,2335960000.0,5839.900000000001,1.9800000000000002
,,2336400000.0000005,5841.000000000001,2.273333333333334
,,2336840000.0,5842.1,2.2
,,2337280000.0000005,5843.200000000001,2.75
,,2337720000.0,5844.3,0.8250000000000001
,,2338160000.0,5845.400000000001,2.40625
,,2338600000.0000005,5846.500000000001,1.686666666666667
,,2339040000.0,5847.6,0.8461538461538463
,,2339480000.0000005,5848.700000000001,1.2466666666666668
,,2339920000.0,5849.8,2.8769230769230774
,,2340360000.0,5850.900000000001,2.623076923076923
,,2340800000.0000005,5852.000000000001,3.7714285714285714
,,2341240000.0,5853.1,2.707692307692308
,,2341680000.0000005,5854.200000000001,2.4200000000000004
,,2342120000.0,5855.3,2.126666666666667
,,2342560000.0,5856.400000000001,3.0642857142857145
,,2343000000.0000005,5857.500000000001,2.623076923076923
,,2343440000.0,5858.6,3.130769230769231
,,2343880000.0000005,5859.700000000001,3.4571428571428573
,,2344320000.0,5860.8,3.3000000000000003
,,2344760000.0,5861.900000000001,3.130769230769231
,,2345200000.0000005,5863.000000000001,3.4466666666666668
,,2345640000.0,5864.1,3.666666666666667
,,2346080000.0000005,5865.200000000001,3.535714285714286
,,2346520000.0,5866.3,3.4571428571428573
,,2346960000.0,5867.400000000001,3.3000000000000003
,,2347400000.0000005,5868.500000000001,2.4200000000000004
,,2347840000.0,5869.6,0.48125000000000007
,,2348280000.0000005,5870.700000000001,0.6470588235294118
,,2348720000.0,5871.8,0.7117647058823531
,,2349160000.0,5872.900000000001,0.3882352941176471
,,2349600000.0000005,5874.000000000001,0.7333333333333334
,,2350040000.0,5875.1,0.44000000000000006
,,2350480000.0000005,5876.200000000001,0.9000000000000001
,,2350920000.0,5877.3,1.1
,,2351360000.0,5878.400000000001,1.2941176470588236
,,2351800000.0000005,5879.500000000001,1.9250000000000003
,,2352240000.0,5880.6,2.278571428571429
,,2352680000.0000005,5881.700000000001,0.9058823529411765
,,2353120000.0,5882.8,0.8411764705882353
,,2353560000.0,5883.900000000001,0.9777777777777779
,,2354000000.0000005,5885.000000000001,0.8411764705882353
,,2354440000.0,5886.1,0.8800000000000001
,,2354880000.0000005,5887.200000000001,0.8411764705882353
,,2355320000.0,5888.3,0.5823529411764706
,,2355760000.0,5889.400000000001,0.7117647058823531
,,2356200000.0000005,5890.500000000001,0.5823529411764706
,,2356640000.0,5891.6,0.48125000000000007
,,2357080000.0000005,5892.700000000001,0.7117647058823531
,,2357520000.0,5893.8,0.7764705882352942
,,2357960000.0,5894.900000000001,0.8411764705882353
,,2358400000.0000005,5896.000000000001,0.7764705882352942
,,2358840000.0,5897.1,0.6875
,,2359280000.0000005,5898.200000000001,0.9058823529411765
,,2359720000.0,5899.3,0.48125000000000007
,,2360160000.0,5900.400000000001,0.5176470588235295
,,2360600000.0000005,5901.500000000001,0.5823529411764706
,,2361040000.0,5902.6,0.7764705882352942
,,2361480000.0000005,5903.700000000001,1.1
,,2361920000.0,5904.8,0.8411764705882353
,,2362360000.0,5905.900000000001,0.7117647058823531
,,2362800000.0000005,5907.000000000001,0.8555555555555556
,,2363240000.0,5908.1,0.9625000000000001
,,2363680000.0000005,5909.200000000001,0.48125000000000007
,,2364120000.0,5910.3,0.6470588235294118
,,2364560000.0,5911.400000000001,0.45294117647058824
,,2365000000.0000005,5912.500000000001,0.5176470588235295
,,2365440000.0,5913.6,1.035294117647059
,,2365880000.0000005,5914.700000000001,0.48125000000000007
,,2366320000.0,5915.8,0.6470588235294118
,,2366760000.0,5916.900000000001,0.5823529411764706
,,2367200000.0000005,5918.000000000001,0.5176470588235295
,,2367640000.0,5919.1,0.8411764705882353
,,2368080000.0000005,5920.200000000001,0.61875
,,2368520000.0,5921.3,0.7764705882352942
,,2368960000.0,5922.400000000001,0.89375
,,2369400000.0000005,5923.500000000001,1.58125
,,2369840000.0,5924.6,0.9705882352941178
,,2370280000.0000005,5925.700000000001,0.5823529411764706
,,2370720000.0,5926.8,0.5823529411764706
,,2371160000.0,5927.900000000001,0.5823529411764706
,,2371600000.0000005,5929.000000000001,0.45294117647058824
,,2372040000.0,5930.1,0.5176470588235295
,,2372480000.0000005,5931.200000000001,0.5176470588235295
,,2372920000.0,5932.3,0.7117647058823531
,,2373360000.0,5933.400000000001,0.45294117647058824
,,2373800000.0000005,5934.500000000001,0.41250000000000003
,,2374240000.0,5935.6,1.035294117647059
,,2374680000.0000005,5936.700000000001,0.6470588235294118
,,2375120000.0,5937.8,0.5823529411764706
,,2375560000.0,5938.900000000001,0.5176470588235295
,,2376000000.0000005,5940.000000000001,0.61875
,,2376440000.0,5941.1,0.8555555555555556
,,2376880000.0000005,5942.200000000001,0.7117647058823531
,,2377320000.0,5943.3,0.5823529411764706
,,2377760000.0,5944.400000000001,0.8411764705882353
,,2378200000.0000005,5945.500000000001,0.8800000000000001
,,2378640000.0,5946.6,0.55
,,2379080000.0000005,5947.700000000001,0.8250000000000001
,,2379520000.0,5948.8,0.6470588235294118
,,2379960000.0,5949.900000000001,0.7764705882352942
,,2380400000.0000005,5951.000000000001,0.6875
,,2380840000.0,5952.1,0.5133333333333334
,,2381280000.0000005,5953.200000000001,0.61875
,,2381720000.0,5954.3,1.44375
,,2382160000.0,5955.400000000001,0.89375
,,2382600000.0000005,5956.500000000001,1.6500000000000001
,,2383040000.0,5957.6,1.5230769230769232
,,2383480000.0000005,5958.700000000001,0.7117647058823531
,,2383920000.0,5959.8,1.32
,,2384360000.0,5960.900000000001,1.1846153846153846
,,2384800000.0000005,5962.000000000001,0.5176470588235295
,,2385240000.0,5963.1,1.4384615384615387
,,2385680000.0000005,5964.200000000001,2.273333333333334
,,2386120000.0,5965.3,1.54
,,2386560000.0,5966.400000000001,0.8
,,2387000000.0000005,5967.500000000001,0.5176470588235295
,,2387440000.0,5968.6,0.5823529411764706
,,2387880000.0000005,5969.700000000001,0.45294117647058824
,,2388320000.0,5970.8,0.6470588235294118
,,2388760000.0,5971.900000000001,0.7562500000000001
,,2389200000.0000005,5973.000000000001,0.5823529411764706
,,2389640000.0,5974.1,0.5176470588235295
,,2390080000.0000005,5975.200000000001,0.6470588235294118
,,2390520000.0,5976.3,0.5176470588235295
,,2390960000.0,5977.400000000001,0.61875
,,2391400000.0000005,5978.500000000001,0.45294117647058824
,,2391840000.0,5979.6,0.5823529411764706
,,2392280000.0000005,5980.700000000001,0.5176470588235295
,,2392720000.0,5981.8,0.9058823529411765
,,2393160000.0,5982.900000000001,0.7562500000000001
,,2393600000.0000005,5984.000000000001,0.7764705882352942
,,2394040000.0,5985.1,0.7117647058823531
,,2394480000.0000005,5986.200000000001,0.5176470588235295
,,2394920000.0,5987.3,0.5823529411764706
,,2395360000.0,5988.400000000001,0.8250000000000001
,,2395800000.0000005,5989.500000000001,0.6470588235294118
,,2396240000.0,5990.6,0.7117647058823531
,,2396680000.0000005,5991.700000000001,0.8555555555555556
,,2397120000.0,5992.8,0.8411764705882353
,,2397560000.0,5993.900000000001,0.61875
,,2398000000.0000005,5995.000000000001,0.61875
,,2398440000.0,5996.1,0.25882352941176473
,,2398880000.0000005,5997.200000000001,0.7117647058823531
,,2399320000.0,5998.3,0.3666666666666667
,,2399760000.0,5999.400000000001,0.6470588235294118
,,2400200000.0000005,6000.500000000001,0.7333333333333334
,,2400640000.0,6001.6,0.3882352941176471
,,2401080000.0000005,6002.700000000001,0.6470588235294118
,,2401520000.0,6003.8,0.5823529411764706
,,2401960000.0,6004.900000000001,0.6470588235294118
,,2402400000.0000005,6006.000000000001,0.8555555555555556
,,2402840000.0,6007.1,1.4882352941176473
,,2403280000.0000005,6008.200000000001,1.7875
,,2403720000.0,6009.3,1.9937500000000001
,,2404160000.0,6010.400000000001,1.8562500000000002
,,2404600000.0000005,6011.500000000001,0.48125000000000007
,,2405040000.0,6012.6,0.7117647058823531
,,2405480000.0000005,6013.700000000001,0.6470588235294118
,,2405920000.0,6014.8,0.45294117647058824
,,2406360000.0,6015.900000000001,0.66
,,2406800000.0000005,6017.000000000001,1.3000000000000003
,,2407240000.0,6018.1,1.811764705882353
,,2407680000.0000005,6019.200000000001,1.8562500000000002
,,2408120000.0,6020.3,1.1
,,2408560000.0,6021.400000000001,0.9705882352941178
,,2409000000.0000005,6022.500000000001,0.6875
,,2409440000.0,6023.6,0.9705882352941178
,,2409880000.0000005,6024.700000000001,0.8411764705882353
,,2410320000.0,6025.8,0.7117647058823531
,,2410760000.0,6026.900000000001,0.7117647058823531
,,2411200000.0000005,6028.000000000001,0.8250000000000001
,,2411640000.0,6029.1,0.8411764705882353
,,2412080000.0000005,6030.200000000001,1.035294117647059
,,2412520000.0,6031.3,0.9058823529411765
,,2412960000.0,6032.400000000001,0.8411764705882353
,,2413400000.0000005,6033.500000000001,0.7117647058823531
,,2413840000.0,6034.6,0.7764705882352942
,,2414280000.0000005,6035.700000000001,0.9058823529411765
,,2414720000.0,6036.8,0.8411764705882353
,,2415160000.0,6037.900000000001,1.035294117647059
,,2415600000.0000005,6039.000000000001,1.035294117647059
,,2416040000.0,6040.1,1.035294117647059
,,2416480000.0000005,6041.200000000001,0.8411764705882353
,,2416920000.0,6042.3,0.6722222222222223
,,2417360000.0,6043.400000000001,0.7117647058823531
,,2417800000.0000005,6044.500000000001,0.6875
,,2418240000.0,6045.6,0.5823529411764706
,,2418680000.0000005,6046.700000000001,0.7117647058823531
,,2419120000.0,6047.8,0.9705882352941178
,,2419560000.0,6048.900000000001,0.9705882352941178
,,2420000000.0000005,6050.000000000001,0.6875
,,2420440000.0,6051.1,0.8411764705882353
,,2420880000.0000005,6052.200000000001,0.8555555555555556
,,2421320000.0,6053.3,0.7117647058823531
,,2421760000.0,6054.400000000001,0.7764705882352942
,,2422200000.0000005,6055.500000000001,0.8250000000000001
,,2422640000.0,6056.6,0.9705882352941178
,,2423080000.0000005,6057.700000000001,0.5823529411764706
,,2423520000.0,6058.8,0.9705882352941178
,,2423960000.0,6059.900000000001,1.035294117647059
,,2424400000.0000005,6061.000000000001,0.9705882352941178
,,2424840000.0,6062.1,0.8250000000000001
,,2425280000.0000005,6063.200000000001,0.6470588235294118
,,2425720000.0,6064.3,0.7764705882352942
,,2426160000.0,6065.400000000001,0.8411764705882353
,,2426600000.0000005,6066.500000000001,0.7764705882352942
,,2427040000.0,6067.6,0.55
,,2427480000.0000005,6068.700000000001,0.6470588235294118
,,2427920000.0,6069.8,0.7764705882352942
,,2428360000.0,6070.900000000001,0.7764705882352942
,,2428800000.0000005,6072.000000000001,0.6470588235294118
,,2429240000.0,6073.1,0.48125000000000007
,,2429680000.0000005,6074.200000000001,0.5823529411764706
,,2430120000.0,6075.3,0.6470588235294118
,,2430560000.0,6076.400000000001,0.9705882352941178
,,2431000000.0000005,6077.500000000001,0.9307692307692308
,,2431440000.0,6078.6,0.7562500000000001
,,2431880000.0000005,6079.700000000001,0.6875
,,2432320000.0,6080.8,0.9705882352941178
,,2432760000.0,6081.900000000001,1.1
,,2433200000.0000005,6083.000000000001,0.8066666666666666
,,2433640000.0,6084.1,0.66
,,2434080000.0000005,6085.200000000001,0.5176470588235295
,,2434520000.0,6086.3,0.8411764705882353
,,2434960000.0,6087.400000000001,0.7562500000000001
,,2435400000.0000005,6088.500000000001,0.8250000000000001
,,2435840000.0,6089.6,0.7857142857142858
,,2436280000.0000005,6090.700000000001,0.8411764705882353
,,2436720000.0,6091.8,0.7764705882352942
,,2437160000.0,6092.900000000001,0.9625000000000001
,,2437600000.0000005,6094.000000000001,0.5823529411764706
,,2438040000.0,6095.1,0.55
,,2438480000.0000005,6096.200000000001,0.6875
,,2438920000.0,6097.3,0.9058823529411765
,,2439360000.0,6098.400000000001,0.6470588235294118
,,2439800000.0000005,6099.500000000001,0.7562500000000001
,,2440240000.0,6100.6,0.6285714285714286
,,2440680000.0000005,6101.700000000001,0.45294117647058824
,,2441120000.0,6102.8,0.45294117647058824
,,2441560000.0,6103.900000000001,0.6470588235294118
,,2442000000.0000005,6105.000000000001,0.6875
,,2442440000.0,6106.1,0.8642857142857143
,,2442880000.0000005,6107.200000000001,0.7117647058823531
,,2443320000.0,6108.3,0.8250000000000001
,,2443760000.0,6109.400000000001,0.8411764705882353
,,2444200000.0000005,6110.500000000001,0.8250000000000001
,,2444640000.0,6111.6,0.55
,,2445080000.0000005,6112.700000000001,0.9058823529411765
,,2445520000.0,6113.8,0.9705882352941178
,,2445960000.0,6114.900000000001,0.7562500000000001
,,2446400000.0000005,6116.000000000001,0.9705882352941178
,,2446840000.0,6117.1,0.7071428571428573
,,2447280000.0000005,6118.200000000001,0.7562500000000001
,,2447720000.0,6119.3,0.9705882352941178
,,2448160000.0,6120.400000000001,0.5823529411764706
,,2448600000.0000005,6121.500000000001,0.9625000000000001
,,2449040000.0,6122.6,0.89375
,,2449480000.0000005,6123.700000000001,0.9533333333333335
,,2449920000.0,6124.8,0.9705882352941178
,,2450360000.0,6125.900000000001,0.8250000000000001
,,2450800000.0000005,6127.000000000001,0.6470588235294118
,,2451240000.0,6128.1,0.9058823529411765
,,2451680000.0000005,6129.200000000001,0.7857142857142858
,,2452120000.0,6130.3,0.8411764705882353
,,2452560000.0,6131.400000000001,1.03125
,,2453000000.0000005,6132.500000000001,0.6470588235294118
,,2453440000.0,6133.6,0.8411764705882353
,,2453880000.0000005,6134.700000000001,0.8461538461538463
,,2454320000.0,6135.8,0.8411764705882353
,,2454760000.0,6136.900000000001,0.7117647058823531
,,2455200000.0000005,6138.000000000001,0.9625000000000001
,,2455640000.0,6139.1,0.8800000000000001
,,2456080000.0000005,6140.200000000001,1.3000000000000003
,,2456520000.0,6141.3,1.4666666666666668
,,2456960000.0,6142.400000000001,0.7071428571428573
,,2457400000.0000005,6143.500000000001,1.6500000000000001
,,2457840000.0,6144.6,0.7764705882352942
,,2458280000.0000005,6145.700000000001,0.8642857142857143
,,2458720000.0,6146.8,0.7764705882352942
,,2459160000.0,6147.900000000001,0.6470588235294118
,,2459600000.0000005,6149.000000000001,0.8411764705882353
,,2460040000.0,6150.1,0.7117647058823531
,,2460480000.0000005,6151.200000000001,0.6722222222222223
,,2460920000.0,6152.3,1.1
,,2461360000.0,6153.400000000001,0.7117647058823531
,,2461800000.0000005,6154.500000000001,0.6875
,,2462240000.0,6155.6,0.5823529411764706
,,2462680000.0000005,6156.700000000001,0.55
,,2463120000.0,6157.8,0.5823529411764706
,,2463560000.0,6158.900000000001,0.3235294117647059
,,2464000000.0000005,6160.000000000001,0.55
,,2464440000.0,6161.1,0.7117647058823531
,,2464880000.0000005,6162.200000000001,0.7117647058823531
,,2465320000.0,6163.3,0.9705882352941178
,,2465760000.0,6164.400000000001,0.8555555555555556
,,2466200000.0000005,6165.500000000001,0.9058823529411765
,,2466640000.0,6166.6,0.7562500000000001
,,2467080000.0000005,6167.700000000001,0.20625000000000002
,,2467520000.0,6168.8,0.7944444444444445
,,2467960000.0,6169.900000000001,0.45294117647058824
,,2468400000.0000005,6171.000000000001,0.45294117647058824
,,2468840000.0,6172.1,0.41250000000000003
,,2469280000.0000005,6173.200000000001,0.5823529411764706
,,2469720000.0,6174.3,0.89375
,,2470160000.0,6175.400000000001,0.7117647058823531
,,2470600000.0000005,6176.500000000001,0.7944444444444445
,,2471040000.0,6177.6,0.89375
,,2471480000.0000005,6178.700000000001,0.5823529411764706
,,2471920000.0,6179.8,0.5176470588235295
,,2472360000.0,6180.900000000001,0.5823529411764706
,,2472800000.0000005,6182.000000000001,0.6470588235294118
,,2473240000.0,6183.1,0.9625000000000001
,,2473680000.0000005,6184.200000000001,0.6470588235294118
,,2474120000.0,6185.3,0.5176470588235295
,,2474560000.0,6186.400000000001,0.9705882352941178
,,2475000000.0000005,6187.500000000001,0.9058823529411765
,,2475440000.0,6188.6,0.8250000000000001
,,2475880000.0000005,6189.700000000001,0.8411764705882353
,,2476320000.0,6190.8,0.6470588235294118
,,2476760000.0,6191.900000000001,0.6470588235294118
,,2477200000.0000005,6193.000000000001,0.7117647058823531
,,2477640000.0,6194.1,0.8800000000000001
,,2478080000.0000005,6195.200000000001,0.6470588235294118
,,2478520000.0,6196.3,0.45294117647058824
,,2478960000.0,6197.400000000001,0.6722222222222223
,,2479400000.0000005,6198.500000000001,0.3882352941176471
,,2479840000.0,6199.6,0.61875
,,2480280000.0000005,6200.700000000001,0.5176470588235295
,,2480720000.0,6201.8,0.5176470588235295
,,2481160000.0,6202.900000000001,0.5823529411764706
,,2481600000.0000005,6204.000000000001,1.0
,,2482040000.0,6205.1,1.5125000000000002
,,2482480000.0000005,6206.200000000001,1.58125
,,2482920000.0,6207.3,2.54375
,,2483360000.0,6208.400000000001,0.8411764705882353
,,2483800000.0000005,6209.500000000001,0.6470588235294118
,,2484240000.0,6210.6,0.5866666666666667
,,2484680000.0000005,6211.700000000001,0.7117647058823531
,,2485120000.0,6212.8,0.55
,,2485560000.0,6213.900000000001,0.6470588235294118
,,2486000000.0000005,6215.000000000001,0.7764705882352942
,,2486440000.0,6216.1,0.3666666666666667
,,2486880000.0000005,6217.200000000001,0.7764705882352942
,,2487320000.0,6218.3,0.7333333333333334
,,2487760000.0,6219.400000000001,0.5823529411764706
,,2488200000.0000005,6220.500000000001,1.1
,,2488640000.0,6221.6,0.7562500000000001
,,2489080000.0000005,6222.700000000001,0.7117647058823531
,,2489520000.0,6223.8,0.7117647058823531
,,2489960000.0,6224.900000000001,0.6470588235294118
,,2490400000.0000005,6226.000000000001,0.5823529411764706
,,2490840000.0,6227.1,1.035294117647059
,,2491280000.0000005,6228.200000000001,0.89375
,,2491720000.0,6229.3,0.8411764705882353
,,2492160000.0,6230.400000000001,0.6470588235294118
,,2492600000.0000005,6231.500000000001,0.8411764705882353
,,2493040000.0,6232.6,0.6470588235294118
,,2493480000.0000005,6233.700000000001,0.7117647058823531
,,2493920000.0,6234.8,0.7117647058823531
,,2494360000.0,6235.900000000001,0.6470588235294118
,,2494800000.0000005,6237.000000000001,0.6470588235294118
,,2495240000.0,6238.1,0.5823529411764706
,,2495680000.0000005,6239.200000000001,0.7562500000000001
,,2496120000.0,6240.3,0.7117647058823531
,,2496560000.0,6241.400000000001,0.7764705882352942
,,2497000000.0000005,6242.500000000001,0.9058823529411765
,,2497440000.0,6243.6,0.7117647058823531
,,2497880000.0000005,6244.700000000001,0.48125000000000007
,,2498320000.0,6245.8,0.8411764705882353
,,2498760000.0,6246.900000000001,0.9058823529411765
,,2499200000.0000005,6248.000000000001,0.7764705882352942
,,2499640000.0,6249.1,1.035294117647059
,,2500080000.0000005,6250.200000000001,0.8411764705882353
,,2500520000.0,6251.3,0.9705882352941178
,,2500960000.0,6252.400000000001,0.6875
,,2501400000.0000005,6253.500000000001,0.5823529411764706
,,2501840000.0,6254.6,0.9058823529411765
,,2502280000.0000005,6255.700000000001,1.035294117647059
,,2502720000.0,6256.8,0.9777777777777779
,,2503160000.0,6257.900000000001,0.8411764705882353
,,2503600000.0000005,6259.000000000001,1.035294117647059
,,2504040000.0,6260.1,0.7764705882352942
,,2504480000.0000005,6261.200000000001,0.5823529411764706
,,2504920000.0,6262.3,0.8411764705882353
,,2505360000.0,6263.400000000001,0.6470588235294118
,,2505800000.0000005,6264.500000000001,0.6470588235294118
,,2506240000.0,6265.6,0.7764705882352942
,,2506680000.0000005,6266.700000000001,1.035294117647059
,,2507120000.0,6267.8,0.9058823529411765
,,2507560000.0,6268.900000000001,0.5823529411764706
,,2508000000.0000005,6270.000000000001,0.8411764705882353
,,2508440000.0,6271.1,0.8411764705882353
,,2508880000.0000005,6272.200000000001,1.035294117647059
,,2509320000.0,6273.3,0.9058823529411765
,,2509760000.0,6274.400000000001,0.9058823529411765
,,2510200000.0000005,6275.500000000001,0.6285714285714286
,,2510640000.0,6276.6,0.8642857142857143
,,2511080000.0000005,6277.700000000001,0.9058823529411765
,,2511520000.0,6278.8,0.61875
,,2511960000.0,6279.900000000001,0.8411764705882353
,,2512400000.0000005,6281.000000000001,0.7333333333333334
,,2512840000.0,6282.1,0.8250000000000001
,,2513280000.0000005,6283.200000000001,0.7764705882352942
,,2513720000.0,6284.3,0.61875
,,2514160000.0,6285.400000000001,0.9705882352941178
,,2514600000.0000005,6286.500000000001,0.9705882352941178
,,2515040000.0,6287.6,0.8642857142857143
,,2515480000.0000005,6288.700000000001,0.7562500000000001
,,2515920000.0,6289.8,0.9705882352941178
,,2516360000.0,6290.900000000001,0.9705882352941178
,,2516800000.0000005,6292.000000000001,0.6875
,,2517240000.0,6293.1,0.6285714285714286
,,2517680000.0000005,6294.200000000001,0.7764705882352942
,,2518120000.0,6295.3,1.035294117647059
,,2518560000.0,6296.400000000001,0.8250000000000001
,,2519000000.0000005,6297.500000000001,0.8411764705882353
,,2519440000.0,6298.6,0.7071428571428573
,,2519880000.0000005,6299.700000000001,0.8250000000000001
,,2520320000.0,6300.8,0.9705882352941178
,,2520760000.0,6301.900000000001,0.8250000000000001
,,2521200000.0000005,6303.000000000001,0.6470588235294118
,,2521640000.0,6304.1,0.4714285714285714
,,2522080000.0000005,6305.200000000001,0.8411764705882353
,,2522520000.0,6306.3,0.9058823529411765
,,2522960000.0,6307.400000000001,0.55
,,2523400000.0000005,6308.500000000001,0.7764705882352942
,,2523840000.0,6309.6,0.55
,,2524280000.0000005,6310.700000000001,1.1
,,2524720000.0,6311.8,0.6875
,,2525160000.0,6312.900000000001,1.686666666666667
,,2525600000.0000005,6314.000000000001,1.03125
,,2526040000.0,6315.1,1.0153846153846156
,,2526480000.0000005,6316.200000000001,0.8411764705882353
,,2526920000.0,6317.3,1.1846153846153846
,,2527360000.0,6318.400000000001,0.9058823529411765
,,2527800000.0000005,6319.500000000001,0.9705882352941178
,,2528240000.0,6320.6,0.9058823529411765
,,2528680000.0000005,6321.700000000001,0.3882352941176471
,,2529120000.0,6322.8,0.8250000000000001
,,2529560000.0,6323.900000000001,0.5823529411764706
,,2530000000.0000005,6325.000000000001,0.6470588235294118
,,2530440000.0,6326.1,0.7764705882352942
,,2530880000.0000005,6327.200000000001,1.035294117647059
,,2531320000.0,6328.3,0.44000000000000006
,,2531760000.0,6329.400000000001,0.7333333333333334
,,2532200000.0000005,6330.500000000001,0.6470588235294118
,,2532640000.0,6331.6,0.6285714285714286
,,2533080000.0000005,6332.700000000001,1.811764705882353
,,2533520000.0,6333.8,2.357142857142857
,,2533960000.0,6334.900000000001,1.7187500000000002
,,2534400000.0000005,6336.000000000001,0.7944444444444445
,,2534840000.0,6337.1,0.8411764705882353
,,2535280000.0000005,6338.200000000001,0.8411764705882353
,,2535720000.0,6339.3,0.7333333333333334
,,2536160000.0,6340.400000000001,0.6722222222222223
,,2536600000.0000005,6341.500000000001,0.5823529411764706
,,2537040000.0,6342.6,0.5823529411764706
,,2537480000.0000005,6343.700000000001,0.9058823529411765
,,2537920000.0,6344.8,0.9533333333333335
,,2538360000.0,6345.900000000001,0.6470588235294118
,,2538800000.0000005,6347.000000000001,0.9166666666666667
,,2539240000.0,6348.1,0.9705882352941178
,,2539680000.0000005,6349.200000000001,0.5823529411764706
,,2540120000.0,6350.3,1.0083333333333333
,,2540560000.0,6351.400000000001,1.1
,,2541000000.0000005,6352.500000000001,2.0625
,,2541440000.0,6353.6,1.1
,,2541880000.0000005,6354.700000000001,0.5823529411764706
,,2542320000.0,6355.8,0.6470588235294118
,,2542760000.0,6356.900000000001,0.55
,,2543200000.0000005,6358.000000000001,0.45294117647058824
,,2543640000.0,6359.1,0.6470588235294118
,,2544080000.0000005,6360.200000000001,0.6470588235294118
,,2544520000.0,6361.3,0.7944444444444445
,,2544960000.0,6362.400000000001,0.7562500000000001
,,2545400000.0000005,6363.500000000001,0.5176470588235295
,,2545840000.0,6364.6,0.8411764705882353
,,2546280000.0000005,6365.700000000001,0.7764705882352942
,,2546720000.0,6366.8,0.9058823529411765
,,2547160000.0,6367.900000000001,0.5176470588235295
,,2547600000.0000005,6369.000000000001,0.25882352941176473
,,2548040000.0,6370.1,0.0
,,2548480000.0000005,6371.200000000001,0.06470588235294118
,,2548920000.0,6372.3,0.0
,,2549360000.0,6373.400000000001,0.0
,,2549800000.0000005,6374.500000000001,0.06875
,,2550240000.0,6375.6,0.0
,,2550680000.0000005,6376.700000000001,0.0
,,2551120000.0,6377.8,0.0
,,2551560000.0,6378.900000000001,0.7117647058823531
,,2552000000.0000005,6380.000000000001,0.89375
,,2552440000.0,6381.1,0.7117647058823531
,,2552880000.0000005,6382.200000000001,0.6470588235294118
,,2553320000.0,6383.3,0.5176470588235295
,,2553760000.0,6384.400000000001,0.25882352941176473
,,2554200000.0000005,6385.500000000001,0.34375
,,2554640000.0,6386.6,0.19411764705882356
,,2555080000.0000005,6387.700000000001,0.5176470588235295
,,2555520000.0,6388.8,0.5176470588235295
,,2555960000.0,6389.900000000001,0.45294117647058824
,,2556400000.0000005,6391.000000000001,0.3882352941176471
,,2556840000.0,6392.1,0.61875
,,2557280000.0000005,6393.200000000001,0.7764705882352942
,,2557720000.0,6394.3,0.55
,,2558160000.0,6395.400000000001,0.45294117647058824
,,2558600000.0000005,6396.500000000001,0.8411764705882353
,,2559040000.0,6397.6,0.6875
,,2559480000.0000005,6398.700000000001,0.7117647058823531
,,2559920000.0,6399.8,0.5823529411764706
,,2560360000.0,6400.900000000001,0.7333333333333334
,,2560800000.0000005,6402.000000000001,0.6285714285714286
,,2561240000.0,6403.1,0.7764705882352942
,,2561680000.0000005,6404.200000000001,0.61875
,,2562120000.0,6405.3,0.3882352941176471
,,2562560000.0,6406.400000000001,0.66
,,2563000000.0000005,6407.500000000001,0.66
,,2563440000.0,6408.6,0.7117647058823531
,,2563880000.0000005,6409.700000000001,0.7117647058823531
,,2564320000.0,6410.8,0.6875
,,2564760000.0,6411.900000000001,0.8411764705882353
,,2565200000.0000005,6413.000000000001,0.55
,,2565640000.0,6414.1,0.89375
,,2566080000.0000005,6415.200000000001,0.7117647058823531
,,2566520000.0,6416.3,0.5176470588235295
,,2566960000.0,6417.400000000001,0.48125000000000007
,,2567400000.0000005,6418.500000000001,0.7857142857142858
,,2567840000.0,6419.6,1.1
,,2568280000.0000005,6420.700000000001,0.55
,,2568720000.0,6421.8,0.48125000000000007
,,2569160000.0,6422.900000000001,0.6470588235294118
,,2569600000.0000005,6424.000000000001,0.9307692307692308
,,2570040000.0,6425.1,1.035294117647059
,,2570480000.0000005,6426.200000000001,0.9058823529411765
,,2570920000.0,6427.3,0.8411764705882353
,,2571360000.0,6428.400000000001,0.48125000000000007
,,2571800000.0000005,6429.500000000001,0.7071428571428573
,,2572240000.0,6430.6,0.6470588235294118
,,2572680000.0000005,6431.700000000001,0.55
,,2573120000.0,6432.8,0.7764705882352942
,,2573560000.0,6433.900000000001,0.34375
,,2574000000.0000005,6435.000000000001,0.7857142857142858
,,2574440000.0,6436.1,0.6470588235294118
,,2574880000.0000005,6437.200000000001,0.89375
,,2575320000.0,6438.3,0.5823529411764706
,,2575760000.0,6439.400000000001,0.5823529411764706
,,2576200000.0000005,6440.500000000001,0.7071428571428573
,,2576640000.0,6441.6,0.61875
,,2577080000.0000005,6442.700000000001,0.5176470588235295
,,2577520000.0,6443.8,0.61875
,,2577960000.0,6444.900000000001,0.5823529411764706
,,2578400000.0000005,6446.000000000001,0.55
,,2578840000.0,6447.1,0.3928571428571429
,,2579280000.0000005,6448.200000000001,0.6
,,2579720000.0,6449.3,0.7333333333333334
,,2580160000.0,6450.400000000001,1.3062500000000001
,,2580600000.0000005,6451.500000000001,2.2
,,2581040000.0,6452.6,1.1785714285714286
,,2581480000.0000005,6453.700000000001,0.6470588235294118
,,2581920000.0,6454.8,0.6875
,,2582360000.0,6455.900000000001,0.7333333333333334
,,2582800000.0000005,6457.000000000001,0.7764705882352942
,,2583240000.0,6458.1,0.6470588235294118
,,2583680000.0000005,6459.200000000001,0.5176470588235295
,,2584120000.0,6460.3,0.7764705882352942
,,2584560000.0,6461.400000000001,0.66
,,2585000000.0000005,6462.500000000001,1.038888888888889
,,2585440000.0,6463.6,0.8411764705882353
,,2585880000.0000005,6464.700000000001,0.7117647058823531
,,2586320000.0,6465.8,0.7764705882352942
,,2586760000.0,6466.900000000001,0.61875
,,2587200000.0000005,6468.000000000001,0.7117647058823531
,,2587640000.0,6469.1,0.5823529411764706
,,2588080000.0000005,6470.200000000001,1.035294117647059
,,2588520000.0,6471.3,0.7764705882352942
,,2588960000.0,6472.400000000001,0.6875
,,2589400000.0000005,6473.500000000001,1.1
,,2589840000.0,6474.6,0.5176470588235295
,,2590280000.0000005,6475.700000000001,0.7764705882352942
,,2590720000.0,6476.8,0.9705882352941178
,,2591160000.0,6477.900000000001,0.8411764705882353
,,2591600000.0000005,6479.000000000001,0.9058823529411765
,,2592040000.0,6480.1,0.7333333333333334
,,2592480000.0000005,6481.200000000001,0.7764705882352942
,,2592920000.0,6482.3,0.6875
,,2593360000.0,6483.400000000001,0.7764705882352942
,,2593800000.0000005,6484.500000000001,0.6470588235294118
,,2594240000.0,6485.6,0.7764705882352942
,,2594680000.0000005,6486.700000000001,0.7117647058823531
,,2595120000.0,6487.8,0.6470588235294118
,,2595560000.0,6488.900000000001,0.7764705882352942
,,2596000000.0000005,6490.000000000001,0.8250000000000001
,,2596440000.0,6491.1,0.8411764705882353
,,2596880000.0000005,6492.200000000001,0.6470588235294118
,,2597320000.0,6493.3,0.6470588235294118
,,2597760000.0,6494.400000000001,0.9058823529411765
,,2598200000.0000005,6495.500000000001,1.1
,,2598640000.0,6496.6,0.55
,,2599080000.0000005,6497.700000000001,0.9058823529411765
,,2599520000.0,6498.8,0.8411764705882353
,,2599960000.0,6499.900000000001,1.038888888888889
,,2600400000.0000005,6501.000000000001,0.7117647058823531
,,2600840000.0,6502.1,0.7333333333333334
,,2601280000.0000005,6503.200000000001,1.038888888888889
,,2601720000.0,6504.3,0.7764705882352942
,,2602160000.0,6505.400000000001,0.5823529411764706
,,2602600000.0000005,6506.500000000001,0.6470588235294118
,,2603040000.0,6507.6,0.55
,,2603480000.0000005,6508.700000000001,0.8411764705882353
,,2603920000.0,6509.8,1.7470588235294118
,,2604360000.0,6510.900000000001,2.4200000000000004
,,2604800000.0000005,6512.000000000001,1.035294117647059
,,2605240000.0,6513.1,0.7562500000000001
,,2605680000.0000005,6514.200000000001,0.8411764705882353
,,2606120000.0,6515.3,0.6470588235294118
,,2606560000.0,6516.400000000001,1.1
,,2607000000.0000005,6517.500000000001,0.7117647058823531
,,2607440000.0,6518.6,0.41250000000000003
,,2607880000.0000005,6519.700000000001,0.5823529411764706
,,2608320000.0,6520.8,0.7944444444444445
,,2608760000.0,6521.900000000001,0.5176470588235295
,,2609200000.0000005,6523.000000000001,0.5823529411764706
,,2609640000.0,6524.1,0.6875
,,2610080000.0000005,6525.200000000001,0.5823529411764706
,,2610520000.0,6526.3,0.7764705882352942
,,2610960000.0,6527.400000000001,0.6470588235294118
,,2611400000.0000005,6528.500000000001,0.6470588235294118
,,2611840000.0,6529.6,0.89375
,,2612280000.0000005,6530.700000000001,0.8411764705882353
,,2612720000.0,6531.8,1.035294117647059
,,2613160000.0,6532.900000000001,0.7764705882352942
,,2613600000.0000005,6534.000000000001,0.7764705882352942
,,2614040000.0,6535.1,0.7562500000000001
,,2614480000.0000005,6536.200000000001,0.9705882352941178
,,2614920000.0,6537.3,0.6470588235294118
,,2615360000.0,6538.400000000001,0.6470588235294118
,,2615800000.0000005,6539.500000000001,0.7117647058823531
,,2616240000.0,6540.6,0.6875
,,2616680000.0000005,6541.700000000001,0.7117647058823531
,,2617120000.0,6542.8,0.9058823529411765
,,2617560000.0,6543.900000000001,0.7117647058823531
,,2618000000.0000005,6545.000000000001,0.7117647058823531
,,2618440000.0,6546.1,0.3666666666666667
,,2618880000.0000005,6547.200000000001,0.5823529411764706
,,2619320000.0,6548.3,0.7117647058823531
,,2619760000.0,6549.400000000001,0.9058823529411765
,,2620200000.0000005,6550.500000000001,0.5823529411764706
,,2620640000.0,6551.6,0.89375
,,2621080000.0000005,6552.700000000001,0.8411764705882353
,,2621520000.0,6553.8,0.9705882352941178
,,2621960000.0,6554.900000000001,0.6722222222222223
,,2622400000.0000005,6556.000000000001,0.5823529411764706
,,2622840000.0,6557.1,0.55
,,2623280000.0000005,6558.200000000001,0.7764705882352942
,,2623720000.0,6559.3,0.6470588235294118
,,2624160000.0,6560.400000000001,0.9705882352941178
,,2624600000.0000005,6561.500000000001,0.3882352941176471
,,2625040000.0,6562.6,0.6470588235294118
,,2625480000.0000005,6563.700000000001,0.5133333333333334
,,2625920000.0,6564.8,0.55
,,2626360000.0,6565.900000000001,0.8411764705882353
,,2626800000.0000005,6567.000000000001,0.6470588235294118
,,2627240000.0,6568.1,0.8411764705882353
,,2627680000.0000005,6569.200000000001,1.1733333333333333
,,2628120000.0,6570.3,1.1
,,2628560000.0,6571.400000000001,1.038888888888889
,,2629000000.0000005,6572.500000000001,0.9058823529411765
,,2629440000.0,6573.6,0.6470588235294118
,,2629880000.0000005,6574.700000000001,0.41250000000000003
,,2630320000.0,6575.8,0.7117647058823531
,,2630760000.0,6576.900000000001,1.1785714285714286
,,2631200000.0000005,6578.000000000001,0.9625000000000001
,,2631640000.0,6579.1,1.4882352941176473
,,2632080000.0000005,6580.200000000001,2.0
,,2632520000.0,6581.3,1.1687500000000002
,,2632960000.0,6582.400000000001,1.1
,,2633400000.0000005,6583.500000000001,0.8800000000000001
,,2633840000.0,6584.6,1.1733333333333333
,,2634280000.0000005,6585.700000000001,1.5714285714285716
,,2634720000.0,6586.8,0.6875
,,2635160000.0,6587.900000000001,0.7764705882352942
,,2635600000.0000005,6589.000000000001,0.61875
,,2636040000.0,6590.1,1.32
,,2636480000.0000005,6591.200000000001,1.1733333333333333
,,2636920000.0,6592.3,1.686666666666667
,,2637360000.0,6593.400000000001,0.6285714285714286
,,2637800000.0000005,6594.500000000001,1.2692307692307692
,,2638240000.0,6595.6,0.7117647058823531
,,2638680000.0000005,6596.700000000001,0.7562500000000001
,,2639120000.0,6597.8,0.8411764705882353
,,2639560000.0,6598.900000000001,0.89375
,,2640000000.0000005,6600.000000000001,0.8066666666666666
,,2640440000.0,6601.1,0.6416666666666667
,,2640880000.0000005,6602.200000000001,0.6470588235294118
,,2641320000.0,6603.3,0.7764705882352942
,,2641760000.0,6604.400000000001,0.7944444444444445
,,2642200000.0000005,6605.500000000001,0.5823529411764706
,,2642640000.0,6606.6,0.7333333333333334
,,2643080000.0000005,6607.700000000001,0.9166666666666667
,,2643520000.0,6608.8,0.5823529411764706
,,2643960000.0,6609.900000000001,0.7764705882352942
,,2644400000.0000005,6611.000000000001,0.9058823529411765
,,2644840000.0,6612.1,0.6875
,,2645280000.0000005,6613.200000000001,0.7764705882352942
,,2645720000.0,6614.3,0.7117647058823531
,,2646160000.0,6615.400000000001,0.7117647058823531
,,2646600000.0000005,6616.500000000001,1.035294117647059
,,2647040000.0,6617.6,0.7333333333333334
,,2647480000.0000005,6618.700000000001,0.7764705882352942
,,2647920000.0,6619.8,0.9705882352941178
,,2648360000.0,6620.900000000001,0.7764705882352942
,,2648800000.0000005,6622.000000000001,0.3235294117647059
,,2649240000.0,6623.1,0.7562500000000001
,,2649680000.0000005,6624.200000000001,0.6470588235294118
,,2650120000.0,6625.3,0.8411764705882353
,,2650560000.0,6626.400000000001,1.9250000000000003
,,2651000000.0000005,6627.500000000001,1.3933333333333333
,,2651440000.0,6628.6,1.7285714285714286
,,2651880000.0000005,6629.700000000001,2.273333333333334
,,2652320000.0,6630.8,1.2
,,2652760000.0,6631.900000000001,1.5125000000000002
,,2653200000.0000005,6633.000000000001,3.0461538461538464
,,2653640000.0,6634.1,2.435714285714286
,,2654080000.0000005,6635.200000000001,2.985714285714286
,,2654520000.0,6636.3,2.9071428571428575
,,2654960000.0,6637.400000000001,2.8600000000000003
,,2655400000.0000005,6638.500000000001,2.9071428571428575
,,2655840000.0,6639.6,2.8769230769230774
,,2656280000.0000005,6640.700000000001,2.828571428571429
,,2656720000.0,6641.8,2.713333333333334
,,2657160000.0,6642.900000000001,2.357142857142857
,,2657600000.0000005,6644.000000000001,2.75
,,2658040000.0,6645.1,1.8615384615384616
,,2658480000.0000005,6646.200000000001,1.1733333333333333
,,2658920000.0,6647.3,2.4200000000000004
,,2659360000.0,6648.400000000001,3.807692307692308
,,2659800000.0000005,6649.500000000001,3.4571428571428573
,,2660240000.0,6650.6,1.3444444444444446
,,2660680000.0000005,6651.700000000001,3.0461538461538464
,,2661120000.0,6652.8,2.623076923076923
,,2661560000.0,6653.900000000001,2.7923076923076926
,,2662000000.0000005,6655.000000000001,3.116666666666667
,,2662440000.0,6656.1,3.4833333333333334
,,2662880000.0000005,6657.200000000001,2.75
,,2663320000.0,6658.3,2.985714285714286
,,2663760000.0,6659.400000000001,3.2214285714285715
,,2664200000.0000005,6660.500000000001,2.985714285714286
,,2664640000.0,6661.6,0.8066666666666666
,,2665080000.0000005,6662.700000000001,0.7764705882352942
,,2665520000.0,6663.8,0.5176470588235295
,,2665960000.0,6664.900000000001,0.6470588235294118
,,2666400000.0000005,6666.000000000001,0.6470588235294118
,,2666840000.0,6667.1,0.9058823529411765
,,2667280000.0000005,6668.200000000001,0.89375
,,2667720000.0,6669.3,0.89375
,,2668160000.0,6670.400000000001,0.5176470588235295
,,2668600000.0000005,6671.500000000001,0.9166666666666667
,,2669040000.0,6672.6,0.9058823529411765
,,2669480000.0000005,6673.700000000001,0.7562500000000001
,,2669920000.0,6674.8,1.035294117647059
,,2670360000.0,6675.900000000001,0.7764705882352942
,,2670800000.0000005,6677.000000000001,0.9058823529411765
,,2671240000.0,6678.1,0.7117647058823531
,,2671680000.0000005,6679.200000000001,0.48125000000000007
,,2672120000.0,6680.3,0.7117647058823531
,,2672560000.0,6681.400000000001,0.55
,,2673000000.0000005,6682.500000000001,0.8411764705882353
,,2673440000.0,6683.6,0.7764705882352942
,,2673880000.0000005,6684.700000000001,0.48125000000000007
,,2674320000.0,6685.8,0.8411764705882353
,,2674760000.0,6686.900000000001,0.6470588235294118
,,2675200000.0000005,6688.000000000001,1.1
,,2675640000.0,6689.1,0.9705882352941178
,,2676080000.0000005,6690.200000000001,0.6470588235294118
,,2676520000.0,6691.3,0.9705882352941178
,,2676960000.0,6692.400000000001,0.66
,,2677400000.0000005,6693.500000000001,1.4666666666666668
,,2677840000.0,6694.6,0.7117647058823531
,,2678280000.0000005,6695.700000000001,0.8411764705882353
,,2678720000.0,6696.8,0.7764705882352942
,,2679160000.0,6697.900000000001,0.6111111111111112
,,2679600000.0000005,6699.000000000001,0.9058823529411765
,,2680040000.0,6700.1,0.6470588235294118
,,2680480000.0000005,6701.200000000001,0.8411764705882353
,,2680920000.0,6702.3,0.7764705882352942
,,2681360000.0,6703.400000000001,1.0
,,2681800000.0000005,6704.500000000001,0.9625000000000001
,,2682240000.0,6705.6,1.2375
,,2682680000.0000005,6706.700000000001,2.3375000000000004
,,2683120000.0,6707.8,1.035294117647059
,,2683560000.0,6708.900000000001,0.9705882352941178
,,2684000000.0000005,6710.000000000001,0.9058823529411765
,,2684440000.0,6711.1,0.89375
,,2684880000.0000005,6712.200000000001,0.6470588235294118
,,2685320000.0,6713.3,1.035294117647059
,,2685760000.0,6714.400000000001,0.7333333333333334
,,2686200000.0000005,6715.500000000001,0.9705882352941178
,,2686640000.0,6716.6,0.44000000000000006
,,2687080000.0000005,6717.700000000001,0.3055555555555556
,,2687520000.0,6718.8,0.6470588235294118
,,2687960000.0,6719.900000000001,0.3666666666666667
,,2688400000.0000005,6721.000000000001,1.811764705882353
,,2688840000.0,6722.1,1.1
,,2689280000.0000005,6723.200000000001,0.5176470588235295
,,2689720000.0,6724.3,0.5176470588235295
,,2690160000.0,6725.400000000001,0.7117647058823531
,,2690600000.0000005,6726.500000000001,0.9705882352941178
,,2691040000.0,6727.6,0.6875
,,2691480000.0000005,6728.700000000001,0.7764705882352942
,,2691920000.0,6729.8,0.5823529411764706
,,2692360000.0,6730.900000000001,0.6470588235294118
,,2692800000.0000005,6732.000000000001,0.5176470588235295
,,2693240000.0,6733.1,0.8250000000000001
,,2693680000.0000005,6734.200000000001,0.6470588235294118
,,2694120000.0,6735.3,0.7764705882352942
,,2694560000.0,6736.400000000001,0.7764705882352942
,,2695000000.0000005,6737.500000000001,0.7117647058823531
,,2695440000.0,6738.6,0.61875
,,2695880000.0000005,6739.700000000001,0.7117647058823531
,,2696320000.0,6740.8,0.7764705882352942
,,2696760000.0,6741.900000000001,0.45294117647058824
,,2697200000.0000005,6743.000000000001,0.6470588235294118
,,2697640000.0,6744.1,0.61875
,,2698080000.0000005,6745.200000000001,0.5176470588235295
,,2698520000.0,6746.3,0.5176470588235295
,,2698960000.0,6747.400000000001,0.3882352941176471
,,2699400000.0000005,6748.500000000001,0.8411764705882353
,,2699840000.0,6749.6,0.7562500000000001
,,2700280000.0000005,6750.700000000001,0.9058823529411765
,,2700720000.0,6751.8,0.5823529411764706
,,2701160000.0,6752.900000000001,0.8411764705882353
,,2701600000.0000005,6754.000000000001,0.9058823529411765
,,2702040000.0,6755.1,0.44000000000000006
,,2702480000.0000005,6756.200000000001,0.7333333333333334
,,2702920000.0,6757.3,1.3000000000000003
,,2703360000.0,6758.400000000001,1.9411764705882355
,,2703800000.0000005,6759.500000000001,2.2
,,2704240000.0,6760.6,2.357142857142857
,,2704680000.0000005,6761.700000000001,1.1647058823529413
,,2705120000.0,6762.8,0.89375
,,2705560000.0,6763.900000000001,0.6722222222222223
,,2706000000.0000005,6765.000000000001,0.45294117647058824
,,2706440000.0,6766.1,0.5866666666666667
,,2706880000.0000005,6767.200000000001,0.7764705882352942
,,2707320000.0,6768.3,0.6470588235294118
,,2707760000.0,6769.400000000001,1.1916666666666667
,,2708200000.0000005,6770.500000000001,1.7875
,,2708640000.0,6771.6,2.828571428571429
,,2709080000.0000005,6772.700000000001,2.0625
,,2709520000.0,6773.8,1.8764705882352941
,,2709960000.0,6774.900000000001,1.035294117647059
,,2710400000.0000005,6776.000000000001,0.6470588235294118
,,2710840000.0,6777.1,0.3882352941176471
,,2711280000.0000005,6778.200000000001,0.6875
,,2711720000.0,6779.3,0.3882352941176471
,,2712160000.0,6780.400000000001,0.7117647058823531
,,2712600000.0000005,6781.500000000001,0.7117647058823531
,,2713040000.0,6782.6,0.6470588235294118
,,2713480000.0000005,6783.700000000001,0.48125000000000007
,,2713920000.0,6784.8,0.7764705882352942
,,2714360000.0,6785.900000000001,0.55
,,2714800000.0000005,6787.000000000001,0.7117647058823531
,,2715240000.0,6788.1,0.6470588235294118
,,2715680000.0000005,6789.200000000001,0.44000000000000006
,,2716120000.0,6790.3,0.8411764705882353
,,2716560000.0,6791.400000000001,0.48888888888888893
,,2717000000.0000005,6792.500000000001,0.45294117647058824
,,2717440000.0,6793.6,0.7764705882352942
,,2717880000.0000005,6794.700000000001,0.7562500000000001
,,2718320000.0,6795.8,0.6470588235294118
,,2718760000.0,6796.900000000001,0.7117647058823531
,,2719200000.0000005,6798.000000000001,0.9705882352941178
,,2719640000.0,6799.1,0.6470588235294118
,,2720080000.0000005,6800.200000000001,0.8411764705882353
,,2720520000.0,6801.3,0.7117647058823531
,,2720960000.0,6802.400000000001,0.89375
,,2721400000.0000005,6803.500000000001,0.25882352941176473
,,2721840000.0,6804.6,0.7117647058823531
,,2722280000.0000005,6805.700000000001,0.7117647058823531
,,2722720000.0,6806.8,0.7117647058823531
,,2723160000.0,6807.900000000001,1.1
,-0.5,179422764.0,,
,-0.5,224800401.0,,
,-0.5,508059256.0,,
,-0.5,621957025.0,,
,-0.5,943452340.0,,
,-0.5,1028814725.0,,
,-0.5,1331125760.0,,
,-0.5,1437950419.0,,
,-0.5,1718833327.0,,
,-0.5,1719298194.0,,
,-0.5,1947301996.0,,
,-0.5,2105965177.0,,
,-0.5,2393679455.0,,
,-0.5,2443978710.0,,
,-0.5,2751275390.0,,
-0.5,,24713432.0,,
-0.5,,56021358.0,,
-0.5,,69210316.0,,
-0.5,,105772226.0,,
-0.5,,124907710.0,,
-0.5,,150940416.0,,
-0.5,,238899876.0,,
-0.5,,260476244.0,,
-0.5,,294141674.0,,
-0.5,,334987518.0,,
-0.5,,335809860.0,,
-0.5,,352733336.0,,
-0.5,,358772630.0,,
-0.5,,371105364.0,,
-0.5,,372354040.0,,
-0.5,,403777972.0,,
-0.5,,448936744.0,,
-0.5,,460613460.0,,
-0.5,,470042326.0,,
-0.5,,498390290.0,,
-0.5,,511981894.0,,
-0.5,,553095126.0,,
-0.5,,575139140.0,,
-0.5,,581165540.0,,
-0.5,,651106210.0,,
-0.5,,698934350.0,,
-0.5,,729580250.0,,
-0.5,,731233818.0,,
-0.5,,764560650.0,,
-0.5,,802139756.0,,
-0.5,,843367548.0,,
-0.5,,887693928.0,,
-0.5,,918634530.0,,
-0.5,,969767798.0,,
-0.5,,984464866.0,,
-0.5,,1007555978.0,,
-0.5,,1012659754.0,,
-0.5,,1037432854.0,,
-0.5,,1081553798.0,,
-0.5,,1115136764.0,,
-0.5,,1126544726.0,,
-0.5,,1141250194.0,,
-0.5,,1156534584.0,,
-0.5,,1195616254.0,,
-0.5,,1204704140.0,,
-0.5,,1214368830.0,,
-0.5,,1216862268.0,,
-0.5,,1235530304.0,,
-0.5,,1273652128.0,,
-0.5,,1293147950.0,,
-0.5,,1298732902.0,,
-0.5,,1328359444.0,,
-0.5,,1346500650.0,,
-0.5,,1375436876.0,,
-0.5,,1393667286.0,,
-0.5,,1423324102.0,,
-0.5,,1468322016.0,,
-0.5,,1496256196.0,,
-0.5,,1523589340.0,,
-0.5,,1567063972.0,,
-0.5,,1575188352.0,,
-0.5,,1614337404.0,,
-0.5,,1630185780.0,,
-0.5,,1648932964.0,,
-0.5,,1651284490.0,,
-0.5,,1692251878.0,,
-0.5,,1736437152.0,,
-0.5,,1751178380.0,,
-0.5,,1768647456.0,,
-0.5,,1781209552.0,,
-0.5,,1805380610.0,,
-0.5,,1837221994.0,,
-0.5,,1859275100.0,,
-0.5,,1863281370.0,,
-0.5,,1900218982.0,,
-0.5,,1914272342.0,,
-0.5,,1946843794.0,,
-0.5,,1954414744.0,,
-0.5,,1986766614.0,,
-0.5,,1992681348.0,,
-0.5,,1999783140.0,,
-0.5,,2032579798.0,,
-0.5,,2044107924.0,,
-0.5,,2055610744.0,,
-0.5,,2088262306.0,,
-0.5,,2137095510.0,,
-0.5,,2184271386.0,,
-0.5,,2188061594.0,,
-0.5,,2232867704.0,,
-0.5,,2256239862.0,,
-0.5,,2294811760.0,,
-0.5,,2302478930.0,,
-0.5,,2309383122.0,,
-0.5,,2345147968.0,,
-0.5,,2366742400.0,,
-0.5,,2391900110.0,,
-0.5,,2437848010.0,,
-0.5,,2457457084.0,,
-0.5,,2461771002.0,,
-0.5,,2486868948.0,,


==> data/layer3_prime_probe_without_keydrown.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,3.5714285714285716
,,170000.0,1.0,2.142857142857143
,,340000.0,2.0,0.7
,,510000.0,3.0,0.2
,,680000.0,4.0,0.0
,,850000.0,5.0,0.2
,,1020000.0,6.0,0.0
,,1190000.0,7.0,0.2
,,1360000.0,8.0,0.1111111111111111
,,1530000.0,9.0,0.1
,,3060000.0,18.0,0.0
,,3230000.0,19.0,0.1
,,3400000.0,20.0,0.0
,,3570000.0,21.0,0.1
,,3740000.0,22.0,0.4444444444444444
,,3910000.0,23.0,0.4
,,5440000.0,32.0,0.0
,,6970000.0,41.0,0.0
,,8500000.0,50.0,0.0
,,8670000.0,51.0,0.1
,,8840000.0,52.0,0.1
,,9010000.0,53.0,0.1111111111111111
,,9180000.0,54.0,0.0
,,9350000.0,55.0,0.0
,,9520000.0,56.0,0.7777777777777778
,,9690000.0,57.0,1.2222222222222223
,,9860000.0,58.0,0.8571428571428571
,,10030000.0,59.0,0.5
,,10200000.0,60.0,0.5714285714285714
,,10370000.0,61.0,0.2
,,10540000.0,62.0,0.6
,,10710000.0,63.0,0.2222222222222222
,,10880000.0,64.0,0.0
,,11050000.0,65.0,0.1
,,11220000.0,66.0,0.4
,,11390000.0,67.0,0.1111111111111111
,,12240000.0,72.0,0.0
,,12410000.0,73.0,0.1
,,12580000.0,74.0,0.0
,,12750000.0,75.0,0.1111111111111111
,,12920000.0,76.0,0.1
,,13770000.0,81.0,0.0
,,13940000.0,82.0,0.1111111111111111
,,15130000.0,89.0,0.0
,,15300000.0,90.0,0.1111111111111111
,,15470000.0,91.0,0.1
,,17000000.0,100.0,0.0
,,17170000.0,101.0,0.7777777777777778
,,17680000.0,104.0,0.0
,,17850000.0,105.0,0.0
,,18020000.0,106.0,0.1
,,18190000.0,107.0,0.1111111111111111
,,19040000.0,112.0,0.0
,,19210000.0,113.0,0.1
,,20740000.0,122.0,0.0
,,21590000.0,127.0,0.0
,,21760000.0,128.0,0.1
,,21930000.0,129.0,0.0
,,22100000.0,130.0,0.0
,,22270000.0,131.0,0.3
,,23460000.0,138.0,0.0
,,23630000.0,139.0,0.0
,,23800000.0,140.0,0.1
,,24310000.0,143.0,0.0
,,24480000.0,144.0,0.25
,,24650000.0,145.0,0.8571428571428571
,,24820000.0,146.0,0.75
,,24990000.0,147.0,1.25
,,25160000.0,148.0,0.7777777777777778
,,25330000.0,149.0,0.625
,,25500000.0,150.0,0.4444444444444444
,,25670000.0,151.0,1.375
,,25840000.0,152.0,1.1111111111111112
,,26010000.0,153.0,0.7777777777777778
,,26180000.0,154.0,0.8888888888888888
,,26350000.0,155.0,1.125
,,26520000.0,156.0,0.6666666666666666
,,26690000.0,157.0,0.875
,,26860000.0,158.0,0.5
,,27030000.0,159.0,1.6
,,27200000.0,160.0,1.25
,,27370000.0,161.0,2.375
,,27540000.0,162.0,0.5555555555555556
,,27710000.0,163.0,0.7777777777777778
,,27880000.0,164.0,1.3333333333333333
,,28050000.0,165.0,0.6666666666666666
,,28220000.0,166.0,0.5
,,28390000.0,167.0,0.4444444444444444
,,28560000.0,168.0,0.4444444444444444
,,28730000.0,169.0,0.4
,,28900000.0,170.0,0.6666666666666666
,,29070000.0,171.0,0.3333333333333333
,,29240000.0,172.0,0.3
,,29410000.0,173.0,0.0
,,29580000.0,174.0,0.0
,,29750000.0,175.0,0.1111111111111111
,,29920000.0,176.0,0.2222222222222222
,,30090000.0,177.0,0.0
,,30260000.0,178.0,0.2222222222222222
,,30430000.0,179.0,0.0
,,30600000.0,180.0,0.1111111111111111
,,30770000.0,181.0,0.1111111111111111
,,30940000.0,182.0,0.2
,,31110000.0,183.0,0.75
,,31280000.0,184.0,0.8888888888888888
,,31450000.0,185.0,0.4444444444444444
,,31620000.0,186.0,0.7
,,31790000.0,187.0,0.4444444444444444
,,31960000.0,188.0,0.6666666666666666
,,32130000.0,189.0,0.2222222222222222
,,32300000.0,190.0,0.1
,,32470000.0,191.0,0.6666666666666666
,,32640000.0,192.0,2.25
,,32810000.0,193.0,1.5555555555555556
,,32980000.0,194.0,0.8
,,33150000.0,195.0,1.0
,,33320000.0,196.0,0.6
,,33490000.0,197.0,0.6666666666666666
,,33660000.0,198.0,0.7777777777777778
,,33830000.0,199.0,1.4444444444444444
,,34000000.0,200.0,2.3333333333333335
,,34170000.0,201.0,1.6666666666666667
,,34340000.0,202.0,1.1111111111111112
,,34510000.0,203.0,1.625
,,34680000.0,204.0,1.1111111111111112
,,34850000.0,205.0,1.8888888888888888
,,35020000.0,206.0,2.0
,,35190000.0,207.0,1.5555555555555556
,,35360000.0,208.0,1.5555555555555556
,,35530000.0,209.0,1.2222222222222223
,,35700000.0,210.0,1.0
,,35870000.0,211.0,1.8888888888888888
,,36040000.0,212.0,1.6666666666666667
,,36210000.0,213.0,1.7777777777777777
,,36380000.0,214.0,1.0
,,36550000.0,215.0,0.6666666666666666
,,36720000.0,216.0,0.625
,,36890000.0,217.0,0.0
,,37060000.0,218.0,0.3333333333333333
,,37230000.0,219.0,0.125
,,37400000.0,220.0,0.5
,,37570000.0,221.0,0.2
,,37740000.0,222.0,0.2
,,37910000.0,223.0,0.0
,,38080000.0,224.0,0.2
,,38250000.0,225.0,0.0
,,38420000.0,226.0,0.0
,,38590000.0,227.0,0.1111111111111111
,,38760000.0,228.0,0.0
,,38930000.0,229.0,0.0
,,39100000.0,230.0,0.1
,,39610000.0,233.0,0.0
,,40120000.0,236.0,0.0
,,40290000.0,237.0,0.1
,,41140000.0,242.0,0.0
,,41310000.0,243.0,0.1
,,41480000.0,244.0,0.0
,,41650000.0,245.0,0.0
,,41820000.0,246.0,0.125
,,42330000.0,249.0,0.0
,,42500000.0,250.0,0.1
,,44030000.0,259.0,0.0
,,45560000.0,268.0,0.0
,,47090000.0,277.0,0.0
,,48620000.0,286.0,0.0
,,48790000.0,287.0,1.375
,,48960000.0,288.0,1.6666666666666667
,,49130000.0,289.0,1.2222222222222223
,,49300000.0,290.0,1.0
,,49470000.0,291.0,1.2222222222222223
,,49640000.0,292.0,1.2
,,49810000.0,293.0,0.8888888888888888
,,49980000.0,294.0,0.8888888888888888
,,50150000.0,295.0,0.5555555555555556
,,50320000.0,296.0,0.4444444444444444
,,50490000.0,297.0,0.5
,,50660000.0,298.0,0.6666666666666666
,,50830000.0,299.0,1.3333333333333333
,,51000000.0,300.0,1.5714285714285714
,,51170000.0,301.0,1.375
,,51340000.0,302.0,2.0
,,51510000.0,303.0,1.3333333333333333
,,51680000.0,304.0,1.625
,,51850000.0,305.0,2.0
,,52020000.0,306.0,2.125
,,52190000.0,307.0,1.8
,,52360000.0,308.0,2.0
,,52530000.0,309.0,2.142857142857143
,,52700000.0,310.0,1.1111111111111112
,,52870000.0,311.0,1.875
,,53040000.0,312.0,2.375
,,53210000.0,313.0,2.6666666666666665
,,53380000.0,314.0,2.6666666666666665
,,53550000.0,315.0,3.125
,,53720000.0,316.0,3.0
,,53890000.0,317.0,2.5
,,54060000.0,318.0,2.125
,,54230000.0,319.0,2.2
,,54400000.0,320.0,2.5
,,54570000.0,321.0,2.25
,,54740000.0,322.0,1.625
,,54910000.0,323.0,2.5
,,55080000.0,324.0,1.8888888888888888
,,55250000.0,325.0,2.875
,,55420000.0,326.0,0.7777777777777778
,,55590000.0,327.0,2.0
,,55760000.0,328.0,2.7142857142857144
,,55930000.0,329.0,2.5
,,56100000.0,330.0,2.0
,,56270000.0,331.0,1.8333333333333333
,,56440000.0,332.0,2.0
,,56610000.0,333.0,2.0
,,56780000.0,334.0,1.375
,,56950000.0,335.0,1.8888888888888888
,,57120000.0,336.0,1.875
,,57290000.0,337.0,3.125
,,57460000.0,338.0,2.875
,,57630000.0,339.0,2.0
,,57800000.0,340.0,1.7142857142857142
,,57970000.0,341.0,1.2222222222222223
,,58140000.0,342.0,1.8888888888888888
,,58310000.0,343.0,1.2
,,58480000.0,344.0,2.2222222222222223
,,58650000.0,345.0,1.875
,,58820000.0,346.0,1.8888888888888888
,,58990000.0,347.0,2.5714285714285716
,,59160000.0,348.0,2.0
,,59330000.0,349.0,2.2222222222222223
,,59500000.0,350.0,2.3333333333333335
,,59670000.0,351.0,0.7777777777777778
,,59840000.0,352.0,1.0
,,60010000.0,353.0,1.7777777777777777
,,60180000.0,354.0,0.8888888888888888
,,60350000.0,355.0,0.7142857142857143
,,60520000.0,356.0,1.125
,,60690000.0,357.0,1.1111111111111112
,,60860000.0,358.0,0.2857142857142857
,,61030000.0,359.0,0.3
,,61200000.0,360.0,0.2222222222222222
,,61370000.0,361.0,0.0
,,61540000.0,362.0,0.16666666666666666
,,61710000.0,363.0,0.1
,,61880000.0,364.0,0.2
,,62050000.0,365.0,0.0
,,62220000.0,366.0,0.1
,,62390000.0,367.0,0.1
,,62900000.0,370.0,0.0
,,63070000.0,371.0,0.1
,,63240000.0,372.0,0.0
,,63410000.0,373.0,0.1111111111111111
,,64940000.0,382.0,0.0
,,65790000.0,387.0,0.0
,,65960000.0,388.0,1.375
,,66130000.0,389.0,0.2222222222222222
,,66300000.0,390.0,0.4
,,66470000.0,391.0,0.0
,,66640000.0,392.0,0.2
,,68170000.0,401.0,0.0
,,69700000.0,410.0,0.0
,,70210000.0,413.0,0.0
,,70380000.0,414.0,0.1111111111111111
,,70550000.0,415.0,0.1
,,70720000.0,416.0,0.0
,,70890000.0,417.0,0.0
,,71060000.0,418.0,0.375
,,71230000.0,419.0,0.0
,,71400000.0,420.0,0.0
,,71570000.0,421.0,0.6666666666666666
,,71740000.0,422.0,0.2222222222222222
,,71910000.0,423.0,0.2
,,72080000.0,424.0,0.0
,,72250000.0,425.0,0.125
,,73780000.0,434.0,0.0
,,75310000.0,443.0,0.0
,,76160000.0,448.0,0.0
,,76330000.0,449.0,0.1111111111111111
,,77860000.0,458.0,0.0
,,78030000.0,459.0,0.0
,,78200000.0,460.0,0.1
,,79730000.0,469.0,0.0
,,79900000.0,470.0,1.2857142857142858
,,80070000.0,471.0,0.7777777777777778
,,80240000.0,472.0,1.125
,,80410000.0,473.0,0.2222222222222222
,,80580000.0,474.0,0.0
,,80750000.0,475.0,0.0
,,80920000.0,476.0,0.2
,,81770000.0,481.0,0.0
,,81940000.0,482.0,0.1111111111111111
,,82110000.0,483.0,0.4
,,82960000.0,488.0,0.0
,,83130000.0,489.0,0.1
,,83300000.0,490.0,0.7777777777777778
,,83470000.0,491.0,1.0
,,83640000.0,492.0,0.7142857142857143
,,83810000.0,493.0,0.1
,,83980000.0,494.0,0.1111111111111111
,,84150000.0,495.0,0.3333333333333333
,,84320000.0,496.0,0.1
,,84490000.0,497.0,0.0
,,84660000.0,498.0,0.0
,,84830000.0,499.0,0.1
,,85000000.0,500.0,0.0
,,85170000.0,501.0,0.1
,,85340000.0,502.0,0.0
,,85510000.0,503.0,0.0
,,85680000.0,504.0,0.1111111111111111
,,86190000.0,507.0,0.0
,,86360000.0,508.0,0.1111111111111111
,,86530000.0,509.0,0.1
,,86700000.0,510.0,0.0
,,86870000.0,511.0,0.2
,,87380000.0,514.0,0.0
,,87890000.0,517.0,0.0
,,88060000.0,518.0,0.1111111111111111
,,88230000.0,519.0,0.0
,,88400000.0,520.0,0.3333333333333333
,,88910000.0,523.0,0.0
,,89420000.0,526.0,0.0
,,89590000.0,527.0,0.4444444444444444
,,91120000.0,536.0,0.0
,,91630000.0,539.0,0.0
,,91800000.0,540.0,0.1111111111111111
,,91970000.0,541.0,0.0
,,92140000.0,542.0,0.1
,,93670000.0,551.0,0.0
,,93840000.0,552.0,0.0
,,94010000.0,553.0,0.1
,,94180000.0,554.0,0.0
,,94350000.0,555.0,0.1
,,95880000.0,564.0,0.0
,,97070000.0,571.0,0.0
,,97240000.0,572.0,0.2
,,98770000.0,581.0,0.0
,,99280000.0,584.0,0.0
,,99450000.0,585.0,0.0
,,99620000.0,586.0,0.1
,,101150000.0,595.0,0.0
,,102000000.0,600.0,0.0
,,102170000.0,601.0,1.5555555555555556
,,102680000.0,604.0,0.0
,,102850000.0,605.0,0.0
,,103020000.0,606.0,0.1111111111111111
,,103190000.0,607.0,0.0
,,103360000.0,608.0,0.0
,,103530000.0,609.0,0.1
,,103700000.0,610.0,0.0
,,103870000.0,611.0,0.1
,,104380000.0,614.0,0.0
,,104550000.0,615.0,0.1
,,105060000.0,618.0,0.0
,,105230000.0,619.0,0.1
,,106760000.0,628.0,0.0
,,108290000.0,637.0,0.0
,,109480000.0,644.0,0.0
,,109650000.0,645.0,0.1
,,111180000.0,654.0,0.0
,,112710000.0,663.0,0.0
,,112880000.0,664.0,0.1
,,114410000.0,673.0,0.0
,,115940000.0,682.0,0.0
,,116790000.0,687.0,0.0
,,116960000.0,688.0,0.1
,,118490000.0,697.0,0.0
,,119000000.0,700.0,0.0
,,119510000.0,703.0,0.0
,,119680000.0,704.0,0.16666666666666666
,,121210000.0,713.0,0.0
,,121720000.0,716.0,0.0
,,121890000.0,717.0,0.1
,,122400000.0,720.0,0.0
,,122910000.0,723.0,0.0
,,123080000.0,724.0,0.5714285714285714
,,123250000.0,725.0,0.5714285714285714
,,123420000.0,726.0,2.5714285714285716
,,123590000.0,727.0,3.0
,,123760000.0,728.0,3.6666666666666665
,,123930000.0,729.0,2.3333333333333335
,,124100000.0,730.0,1.375
,,124270000.0,731.0,0.625
,,124440000.0,732.0,0.6
,,124610000.0,733.0,0.7777777777777778
,,124780000.0,734.0,0.3333333333333333
,,124950000.0,735.0,0.1
,,125120000.0,736.0,0.2222222222222222
,,125290000.0,737.0,0.1
,,125460000.0,738.0,0.0
,,125630000.0,739.0,0.1111111111111111
,,125800000.0,740.0,0.8888888888888888
,,125970000.0,741.0,0.1111111111111111
,,126140000.0,742.0,0.2
,,126310000.0,743.0,0.1111111111111111
,,126480000.0,744.0,0.0
,,126650000.0,745.0,0.0
,,126820000.0,746.0,0.1111111111111111
,,126990000.0,747.0,0.1
,,128520000.0,756.0,0.0
,,128690000.0,757.0,0.0
,,128860000.0,758.0,0.2222222222222222
,,129030000.0,759.0,0.1111111111111111
,,129200000.0,760.0,0.0
,,129370000.0,761.0,0.1111111111111111
,,129880000.0,764.0,0.0
,,130390000.0,767.0,0.0
,,130560000.0,768.0,0.4444444444444444
,,131070000.0,771.0,0.0
,,131240000.0,772.0,0.0
,,131410000.0,773.0,0.1
,,131580000.0,774.0,0.1111111111111111
,,131750000.0,775.0,0.3
,,131920000.0,776.0,0.0
,,132090000.0,777.0,0.1
,,132260000.0,778.0,0.1111111111111111
,,132770000.0,781.0,0.0
,,132940000.0,782.0,0.1
,,133450000.0,785.0,0.0
,,133960000.0,788.0,0.0
,,134130000.0,789.0,0.1
,,134980000.0,794.0,0.0
,,135150000.0,795.0,0.1111111111111111
,,135320000.0,796.0,0.0
,,135490000.0,797.0,0.1111111111111111
,,137020000.0,806.0,0.0
,,138550000.0,815.0,0.0
,,140080000.0,824.0,0.0
,,140590000.0,827.0,0.0
,,140760000.0,828.0,2.0
,,140930000.0,829.0,0.0
,,141100000.0,830.0,0.1111111111111111
,,141270000.0,831.0,0.0
,,141440000.0,832.0,0.1
,,142290000.0,837.0,0.0
,,142460000.0,838.0,1.875
,,142630000.0,839.0,0.4444444444444444
,,142800000.0,840.0,0.1
,,142970000.0,841.0,0.1111111111111111
,,143480000.0,844.0,0.0
,,143650000.0,845.0,0.3
,,143820000.0,846.0,0.0
,,143990000.0,847.0,0.1111111111111111
,,144160000.0,848.0,0.1
,,144330000.0,849.0,0.0
,,144500000.0,850.0,0.2
,,145010000.0,853.0,0.0
,,145520000.0,856.0,0.0
,,145690000.0,857.0,0.2
,,147220000.0,866.0,0.0
,,148750000.0,875.0,0.0
,,148920000.0,876.0,0.1111111111111111
,,149090000.0,877.0,0.2222222222222222
,,149260000.0,878.0,0.2
,,149430000.0,879.0,0.1111111111111111
,,149940000.0,882.0,0.0
,,150450000.0,885.0,0.0
,,150620000.0,886.0,0.1111111111111111
,,152150000.0,895.0,0.0
,,153340000.0,902.0,0.0
,,153510000.0,903.0,0.0
,,153680000.0,904.0,0.1
,,154190000.0,907.0,0.0
,,154360000.0,908.0,0.1
,,154870000.0,911.0,0.0
,,155380000.0,914.0,0.0
,,155550000.0,915.0,0.1
,,156400000.0,920.0,0.0
,,156570000.0,921.0,0.1111111111111111
,,157080000.0,924.0,0.0
,,157250000.0,925.0,0.0
,,157420000.0,926.0,0.1111111111111111
,,158950000.0,935.0,0.0
,,159460000.0,938.0,0.0
,,159630000.0,939.0,0.0
,,159800000.0,940.0,0.1
,,160310000.0,943.0,0.0
,,160480000.0,944.0,0.1111111111111111
,,160650000.0,945.0,0.0
,,160820000.0,946.0,0.0
,,160990000.0,947.0,0.1
,,161500000.0,950.0,0.0
,,161670000.0,951.0,0.0
,,161840000.0,952.0,0.4444444444444444
,,162010000.0,953.0,0.4
,,163540000.0,962.0,0.0
,,165070000.0,971.0,0.0
,,166600000.0,980.0,0.0
,,167110000.0,983.0,0.0
,,167280000.0,984.0,0.1111111111111111
,,167790000.0,987.0,0.0
,,167960000.0,988.0,0.0
,,168130000.0,989.0,0.1
,,169320000.0,996.0,0.0
,,169490000.0,997.0,0.1111111111111111
,,171020000.0,1006.0,0.0
,,172550000.0,1015.0,0.0
,,174080000.0,1024.0,0.0
,,174250000.0,1025.0,0.1111111111111111
,,174760000.0,1028.0,0.0
,,174930000.0,1029.0,0.1111111111111111
,,175100000.0,1030.0,0.0
,,175270000.0,1031.0,0.0
,,175440000.0,1032.0,0.1111111111111111
,,176630000.0,1039.0,0.0
,,176800000.0,1040.0,0.0
,,176970000.0,1041.0,0.1
,,178500000.0,1050.0,0.0
,,179010000.0,1053.0,0.0
,,179180000.0,1054.0,0.0
,,179350000.0,1055.0,1.5
,,179520000.0,1056.0,0.0
,,179690000.0,1057.0,0.1111111111111111
,,180200000.0,1060.0,0.0
,,180370000.0,1061.0,0.0
,,180540000.0,1062.0,0.1111111111111111
,,181050000.0,1065.0,0.0
,,181220000.0,1066.0,0.0
,,181390000.0,1067.0,0.1
,,182920000.0,1076.0,0.0
,,184450000.0,1085.0,0.0
,,184960000.0,1088.0,0.0
,,185130000.0,1089.0,0.2222222222222222
,,185300000.0,1090.0,0.0
,,185470000.0,1091.0,0.0
,,185640000.0,1092.0,0.1
,,185810000.0,1093.0,0.0
,,185980000.0,1094.0,0.0
,,186150000.0,1095.0,0.1111111111111111
,,186320000.0,1096.0,0.0
,,186490000.0,1097.0,0.1111111111111111
,,187000000.0,1100.0,0.0
,,187170000.0,1101.0,0.0
,,187340000.0,1102.0,0.2
,,188870000.0,1111.0,0.0
,,189040000.0,1112.0,0.1
,,190570000.0,1121.0,0.0
,,191420000.0,1126.0,0.0
,,191590000.0,1127.0,0.1111111111111111
,,191760000.0,1128.0,0.1
,,193290000.0,1137.0,0.0
,,194820000.0,1146.0,0.0
,,194990000.0,1147.0,0.1
,,196180000.0,1154.0,0.0
,,196350000.0,1155.0,0.0
,,196520000.0,1156.0,0.1
,,197030000.0,1159.0,0.0
,,197200000.0,1160.0,0.1
,,197710000.0,1163.0,0.0
,,197880000.0,1164.0,0.1111111111111111
,,198050000.0,1165.0,0.4444444444444444
,,198220000.0,1166.0,0.1111111111111111
,,199750000.0,1175.0,0.0
,,199920000.0,1176.0,0.1
,,201450000.0,1185.0,0.0
,,202980000.0,1194.0,0.0
,,204510000.0,1203.0,0.0
,,205020000.0,1206.0,0.0
,,205190000.0,1207.0,0.1111111111111111
,,206720000.0,1216.0,0.0
,,208250000.0,1225.0,0.0
,,208760000.0,1228.0,0.0
,,209270000.0,1231.0,0.0
,,209440000.0,1232.0,0.1
,,210970000.0,1241.0,0.0
,,212500000.0,1250.0,0.0
,,214030000.0,1259.0,0.0
,,214880000.0,1264.0,0.0
,,215050000.0,1265.0,0.1
,,216580000.0,1274.0,0.0
,,217770000.0,1281.0,0.0
,,217940000.0,1282.0,0.8888888888888888
,,219470000.0,1291.0,0.0
,,219640000.0,1292.0,0.1
,,221170000.0,1301.0,0.0
,,222020000.0,1306.0,0.0
,,222190000.0,1307.0,0.1111111111111111
,,223720000.0,1316.0,0.0
,,225250000.0,1325.0,0.0
,,225420000.0,1326.0,0.0
,,225590000.0,1327.0,0.0
,,225760000.0,1328.0,0.1
,,227290000.0,1337.0,0.0
,,228820000.0,1346.0,0.0
,,229330000.0,1349.0,0.0
,,229500000.0,1350.0,0.0
,,229670000.0,1351.0,0.1
,,231200000.0,1360.0,0.0
,,232730000.0,1369.0,0.0
,,233920000.0,1376.0,0.0
,,234090000.0,1377.0,0.0
,,234260000.0,1378.0,1.0
,,235790000.0,1387.0,0.0
,,236300000.0,1390.0,0.0
,,236470000.0,1391.0,0.1
,,238000000.0,1400.0,0.0
,,238510000.0,1403.0,0.0
,,238680000.0,1404.0,0.0
,,238850000.0,1405.0,0.2
,,240380000.0,1414.0,0.0
,,241910000.0,1423.0,0.0
,,242420000.0,1426.0,0.0
,,242590000.0,1427.0,0.0
,,242760000.0,1428.0,0.1111111111111111
,,244290000.0,1437.0,0.0
,,244460000.0,1438.0,0.1111111111111111
,,245990000.0,1447.0,0.0
,,247520000.0,1456.0,0.0
,,249050000.0,1465.0,0.0
,,250580000.0,1474.0,0.0
,,252110000.0,1483.0,0.0
,,253640000.0,1492.0,0.0
,,255170000.0,1501.0,0.0
,,255680000.0,1504.0,0.0
,,256190000.0,1507.0,0.0
,,256360000.0,1508.0,0.1
,,256530000.0,1509.0,1.0
,,258060000.0,1518.0,0.0
,,259590000.0,1527.0,0.0
,,261120000.0,1536.0,0.0
,,262650000.0,1545.0,0.0
,,264180000.0,1554.0,0.0
,,264350000.0,1555.0,0.0
,,264520000.0,1556.0,0.0
,,264690000.0,1557.0,0.42857142857142855
,,264860000.0,1558.0,0.3
,,265030000.0,1559.0,0.2222222222222222
,,265200000.0,1560.0,0.8888888888888888
,,265370000.0,1561.0,0.4444444444444444
,,265540000.0,1562.0,0.6666666666666666
,,265710000.0,1563.0,0.3333333333333333
,,265880000.0,1564.0,0.8
,,266050000.0,1565.0,0.4444444444444444
,,266220000.0,1566.0,0.5555555555555556
,,266390000.0,1567.0,2.0
,,266560000.0,1568.0,2.75
,,266730000.0,1569.0,1.7777777777777777
,,266900000.0,1570.0,1.1111111111111112
,,267070000.0,1571.0,3.0
,,267240000.0,1572.0,2.5
,,267410000.0,1573.0,2.4444444444444446
,,267580000.0,1574.0,2.5
,,267750000.0,1575.0,4.166666666666667
,,267920000.0,1576.0,3.7142857142857144
,,268090000.0,1577.0,4.166666666666667
,,268260000.0,1578.0,3.3333333333333335
,,268430000.0,1579.0,4.285714285714286
,,268600000.0,1580.0,3.6
,,268770000.0,1581.0,3.875
,,268940000.0,1582.0,3.4444444444444446
,,269110000.0,1583.0,1.7777777777777777
,,269280000.0,1584.0,0.8888888888888888
,,269450000.0,1585.0,1.4285714285714286
,,269620000.0,1586.0,0.6
,,269790000.0,1587.0,0.6
,,269960000.0,1588.0,0.2222222222222222
,,270130000.0,1589.0,0.6
,,270300000.0,1590.0,0.5555555555555556
,,270470000.0,1591.0,0.6666666666666666
,,270640000.0,1592.0,0.1
,,270810000.0,1593.0,0.0
,,270980000.0,1594.0,0.1
,,271150000.0,1595.0,0.1
,,271320000.0,1596.0,0.0
,,271490000.0,1597.0,0.1
,,271660000.0,1598.0,0.0
,,271830000.0,1599.0,0.1
,,272340000.0,1602.0,0.0
,,272510000.0,1603.0,0.2222222222222222
,,272680000.0,1604.0,0.75
,,272850000.0,1605.0,0.0
,,273020000.0,1606.0,0.1
,,273190000.0,1607.0,0.0
,,273360000.0,1608.0,0.0
,,273530000.0,1609.0,0.1
,,275060000.0,1618.0,0.0
,,275230000.0,1619.0,0.2222222222222222
,,275400000.0,1620.0,0.1111111111111111
,,276590000.0,1627.0,0.0
,,276760000.0,1628.0,0.0
,,276930000.0,1629.0,0.1
,,277440000.0,1632.0,0.0
,,277610000.0,1633.0,0.0
,,277780000.0,1634.0,0.1
,,277950000.0,1635.0,0.1111111111111111
,,278460000.0,1638.0,0.0
,,278630000.0,1639.0,0.0
,,278800000.0,1640.0,0.1111111111111111
,,280330000.0,1649.0,0.0
,,280840000.0,1652.0,0.0
,,281010000.0,1653.0,0.1
,,281180000.0,1654.0,0.0
,,281350000.0,1655.0,0.1
,,281520000.0,1656.0,0.2857142857142857
,,281690000.0,1657.0,0.6666666666666666
,,281860000.0,1658.0,0.7
,,282030000.0,1659.0,0.6666666666666666
,,282200000.0,1660.0,1.625
,,282370000.0,1661.0,1.4444444444444444
,,282540000.0,1662.0,1.1111111111111112
,,282710000.0,1663.0,1.1
,,282880000.0,1664.0,0.6666666666666666
,,283050000.0,1665.0,0.3333333333333333
,,283220000.0,1666.0,0.1111111111111111
,,283390000.0,1667.0,0.2
,,283560000.0,1668.0,1.3333333333333333
,,283730000.0,1669.0,1.7777777777777777
,,283900000.0,1670.0,1.0
,,284070000.0,1671.0,0.7142857142857143
,,284240000.0,1672.0,0.8888888888888888
,,284410000.0,1673.0,0.7777777777777778
,,284580000.0,1674.0,1.1111111111111112
,,284750000.0,1675.0,1.3333333333333333
,,284920000.0,1676.0,1.0
,,285090000.0,1677.0,1.0
,,285260000.0,1678.0,1.3333333333333333
,,285430000.0,1679.0,1.0
,,285600000.0,1680.0,1.0
,,285770000.0,1681.0,0.1
,,285940000.0,1682.0,0.7777777777777778
,,286110000.0,1683.0,0.75
,,286280000.0,1684.0,0.5555555555555556
,,286450000.0,1685.0,0.8888888888888888
,,286620000.0,1686.0,2.0
,,286790000.0,1687.0,1.5555555555555556
,,286960000.0,1688.0,1.6666666666666667
,,287130000.0,1689.0,0.8888888888888888
,,287300000.0,1690.0,2.25
,,287470000.0,1691.0,1.5555555555555556
,,287640000.0,1692.0,2.5555555555555554
,,287810000.0,1693.0,2.625
,,287980000.0,1694.0,2.5555555555555554
,,288150000.0,1695.0,2.1666666666666665
,,288320000.0,1696.0,2.25
,,288490000.0,1697.0,1.8888888888888888
,,288660000.0,1698.0,1.625
,,288830000.0,1699.0,1.4
,,289000000.0,1700.0,1.3333333333333333
,,289170000.0,1701.0,0.5555555555555556
,,289340000.0,1702.0,0.4444444444444444
,,289510000.0,1703.0,0.7777777777777778
,,289680000.0,1704.0,0.7777777777777778
,,289850000.0,1705.0,0.4
,,290020000.0,1706.0,0.5555555555555556
,,290190000.0,1707.0,0.125
,,290360000.0,1708.0,0.6666666666666666
,,290530000.0,1709.0,1.5555555555555556
,,290700000.0,1710.0,0.7777777777777778
,,290870000.0,1711.0,0.6666666666666666
,,291040000.0,1712.0,0.0
,,291210000.0,1713.0,0.0
,,291380000.0,1714.0,0.3333333333333333
,,291550000.0,1715.0,0.1
,,291720000.0,1716.0,0.0
,,291890000.0,1717.0,0.8571428571428571
,,292060000.0,1718.0,0.125
,,292230000.0,1719.0,0.2
,,292400000.0,1720.0,0.3
,,292570000.0,1721.0,0.2222222222222222
,,292740000.0,1722.0,0.0
,,292910000.0,1723.0,0.0
,,293080000.0,1724.0,0.2222222222222222
,,293250000.0,1725.0,0.1
,,293420000.0,1726.0,0.0
,,293590000.0,1727.0,0.0
,,293760000.0,1728.0,0.1111111111111111
,,294270000.0,1731.0,0.0
,,294440000.0,1732.0,0.1
,,294610000.0,1733.0,0.3
,,294780000.0,1734.0,0.1111111111111111
,,294950000.0,1735.0,0.3
,,295120000.0,1736.0,1.2857142857142858
,,295290000.0,1737.0,0.1
,,295460000.0,1738.0,0.0
,,295630000.0,1739.0,0.2
,,295800000.0,1740.0,0.1111111111111111
,,295970000.0,1741.0,0.1
,,296480000.0,1744.0,0.0
,,296650000.0,1745.0,0.1
,,296820000.0,1746.0,0.1111111111111111
,,296990000.0,1747.0,0.1
,,297160000.0,1748.0,0.0
,,297330000.0,1749.0,0.0
,,297500000.0,1750.0,0.1
,,298010000.0,1753.0,0.0
,,298180000.0,1754.0,0.1
,,299710000.0,1763.0,0.0
,,299880000.0,1764.0,0.0
,,300050000.0,1765.0,0.1
,,301240000.0,1772.0,0.0
,,301410000.0,1773.0,1.3333333333333333
,,301580000.0,1774.0,0.0
,,301750000.0,1775.0,0.125
,,303280000.0,1784.0,0.0
,,304810000.0,1793.0,0.0
,,304980000.0,1794.0,0.0
,,305150000.0,1795.0,0.1
,,305660000.0,1798.0,0.0
,,305830000.0,1799.0,0.1
,,306340000.0,1802.0,0.0
,,306510000.0,1803.0,0.3333333333333333
,,306680000.0,1804.0,0.4444444444444444
,,306850000.0,1805.0,0.0
,,307020000.0,1806.0,0.0
,,307190000.0,1807.0,0.14285714285714285
,,307360000.0,1808.0,0.8571428571428571
,,307530000.0,1809.0,0.125
,,307700000.0,1810.0,0.0
,,307870000.0,1811.0,0.3
,,308040000.0,1812.0,0.1111111111111111
,,308210000.0,1813.0,0.3
,,308380000.0,1814.0,1.0
,,308550000.0,1815.0,0.3333333333333333
,,308720000.0,1816.0,1.5714285714285714
,,308890000.0,1817.0,0.25
,,309060000.0,1818.0,0.2
,,309230000.0,1819.0,0.1111111111111111
,,309740000.0,1822.0,0.0
,,309910000.0,1823.0,0.1111111111111111
,,310760000.0,1828.0,0.0
,,310930000.0,1829.0,0.4444444444444444
,,311100000.0,1830.0,0.25
,,311610000.0,1833.0,0.0
,,311780000.0,1834.0,0.1
,,311950000.0,1835.0,1.2
,,312120000.0,1836.0,0.0
,,312290000.0,1837.0,0.0
,,312460000.0,1838.0,0.1
,,313310000.0,1843.0,0.0
,,313480000.0,1844.0,0.1
,,313990000.0,1847.0,0.0
,,314160000.0,1848.0,0.1
,,315690000.0,1857.0,0.0
,,316200000.0,1860.0,0.0
,,316710000.0,1863.0,0.0
,,316880000.0,1864.0,0.125
,,317390000.0,1867.0,0.0
,,317560000.0,1868.0,0.0
,,317730000.0,1869.0,0.1
,,318240000.0,1872.0,0.0
,,318410000.0,1873.0,0.1111111111111111
,,318920000.0,1876.0,0.0
,,319430000.0,1879.0,0.0
,,319600000.0,1880.0,0.1111111111111111
,,319770000.0,1881.0,0.0
,,319940000.0,1882.0,0.7142857142857143
,,320110000.0,1883.0,0.6666666666666666
,,320280000.0,1884.0,0.375
,,320450000.0,1885.0,0.3333333333333333
,,320620000.0,1886.0,0.625
,,320790000.0,1887.0,0.0
,,320960000.0,1888.0,0.0
,,321130000.0,1889.0,0.2
,,321300000.0,1890.0,0.0
,,321470000.0,1891.0,0.2222222222222222
,,321640000.0,1892.0,0.16666666666666666
,,321810000.0,1893.0,3.2
,,321980000.0,1894.0,1.7142857142857142
,,322150000.0,1895.0,2.2222222222222223
,,322320000.0,1896.0,2.8333333333333335
,,322490000.0,1897.0,3.4285714285714284
,,322660000.0,1898.0,3.7142857142857144
,,322830000.0,1899.0,3.5714285714285716
,,323000000.0,1900.0,4.166666666666667
,,323170000.0,1901.0,3.7142857142857144
,,323340000.0,1902.0,3.3333333333333335
,,323510000.0,1903.0,4.571428571428571
,,323680000.0,1904.0,3.142857142857143
,,323850000.0,1905.0,4.333333333333333
,,324020000.0,1906.0,4.285714285714286
,,324190000.0,1907.0,2.8333333333333335
,,324360000.0,1908.0,3.857142857142857
,,324530000.0,1909.0,3.6666666666666665
,,324700000.0,1910.0,4.714285714285714
,,324870000.0,1911.0,4.333333333333333
,,325040000.0,1912.0,4.0
,,325210000.0,1913.0,4.2
,,325380000.0,1914.0,4.0
,,325550000.0,1915.0,3.2857142857142856
,,325720000.0,1916.0,3.857142857142857
,,325890000.0,1917.0,2.875
,,326060000.0,1918.0,1.5714285714285714
,,326230000.0,1919.0,1.3333333333333333
,,326400000.0,1920.0,1.625
,,326570000.0,1921.0,0.1
,,326740000.0,1922.0,0.4444444444444444
,,326910000.0,1923.0,0.5714285714285714
,,327080000.0,1924.0,0.42857142857142855
,,327250000.0,1925.0,0.1111111111111111
,,327420000.0,1926.0,0.4
,,327930000.0,1929.0,0.0
,,328100000.0,1930.0,0.0
,,328270000.0,1931.0,0.3333333333333333
,,328440000.0,1932.0,0.0
,,328610000.0,1933.0,0.1
,,328780000.0,1934.0,0.1
,,328950000.0,1935.0,0.1111111111111111
,,329120000.0,1936.0,0.1
,,329290000.0,1937.0,0.0
,,329460000.0,1938.0,0.0
,,329630000.0,1939.0,0.1
,,329800000.0,1940.0,0.1
,,329970000.0,1941.0,0.0
,,330140000.0,1942.0,0.5
,,330310000.0,1943.0,2.0
,,330820000.0,1946.0,0.0
,,330990000.0,1947.0,0.1111111111111111
,,331160000.0,1948.0,0.0
,,331330000.0,1949.0,0.2
,,331840000.0,1952.0,0.0
,,332350000.0,1955.0,0.0
,,332520000.0,1956.0,0.1
,,332690000.0,1957.0,0.0
,,332860000.0,1958.0,0.0
,,333030000.0,1959.0,0.2
,,333540000.0,1962.0,0.0
,,333710000.0,1963.0,1.75
,,333880000.0,1964.0,0.9
,,334390000.0,1967.0,0.0
,,334560000.0,1968.0,0.2222222222222222
,,335070000.0,1971.0,0.0
,,335240000.0,1972.0,0.1111111111111111
,,335410000.0,1973.0,0.0
,,335580000.0,1974.0,0.0
,,335750000.0,1975.0,0.4444444444444444
,,336260000.0,1978.0,0.0
,,336430000.0,1979.0,0.2222222222222222
,,336600000.0,1980.0,0.0
,,336770000.0,1981.0,0.1
,,338300000.0,1990.0,0.0
,,338810000.0,1993.0,0.0
,,339320000.0,1996.0,0.0
,,339490000.0,1997.0,0.1111111111111111
,,340000000.0,2000.0,0.0
,,340170000.0,2001.0,0.0
,,340340000.0,2002.0,0.1
,,341190000.0,2007.0,0.0
,,341360000.0,2008.0,0.1
,,342550000.0,2015.0,0.0
,,342720000.0,2016.0,0.0
,,342890000.0,2017.0,1.4
,,343060000.0,2018.0,0.8888888888888888
,,343230000.0,2019.0,0.25
,,343400000.0,2020.0,0.2
,,343570000.0,2021.0,0.1111111111111111
,,343740000.0,2022.0,0.1
,,343910000.0,2023.0,0.1
,,344080000.0,2024.0,0.1
,,344250000.0,2025.0,0.0
,,344420000.0,2026.0,0.2857142857142857
,,345270000.0,2031.0,0.0
,,345440000.0,2032.0,0.2222222222222222
,,345610000.0,2033.0,0.0
,,345780000.0,2034.0,0.1
,,345950000.0,2035.0,0.0
,,346120000.0,2036.0,0.0
,,346290000.0,2037.0,0.1
,,346460000.0,2038.0,0.1
,,346630000.0,2039.0,0.0
,,346800000.0,2040.0,0.0
,,346970000.0,2041.0,0.1
,,348500000.0,2050.0,0.0
,,349010000.0,2053.0,0.0
,,349180000.0,2054.0,0.1
,,349350000.0,2055.0,0.0
,,349520000.0,2056.0,0.0
,,349690000.0,2057.0,0.1
,,349860000.0,2058.0,0.3333333333333333
,,350030000.0,2059.0,2.5714285714285716
,,350200000.0,2060.0,2.0
,,350370000.0,2061.0,2.0
,,350540000.0,2062.0,2.6
,,350710000.0,2063.0,2.8
,,350880000.0,2064.0,2.857142857142857
,,351050000.0,2065.0,3.5
,,351220000.0,2066.0,2.7142857142857144
,,351390000.0,2067.0,2.857142857142857
,,351560000.0,2068.0,2.75
,,351730000.0,2069.0,3.0
,,351900000.0,2070.0,1.875
,,352070000.0,2071.0,0.6
,,352240000.0,2072.0,0.2
,,352410000.0,2073.0,0.0
,,352580000.0,2074.0,0.2
,,352750000.0,2075.0,0.0
,,352920000.0,2076.0,0.1
,,353090000.0,2077.0,0.1
,,353260000.0,2078.0,0.0
,,353430000.0,2079.0,0.1111111111111111
,,353600000.0,2080.0,0.0
,,353770000.0,2081.0,0.2
,,353940000.0,2082.0,0.1
,,354110000.0,2083.0,0.0
,,354280000.0,2084.0,0.1
,,354790000.0,2087.0,0.0
,,354960000.0,2088.0,0.1
,,355810000.0,2093.0,0.0
,,355980000.0,2094.0,0.1
,,356150000.0,2095.0,0.2
,,356660000.0,2098.0,0.0
,,356830000.0,2099.0,0.1
,,357000000.0,2100.0,0.2
,,357510000.0,2103.0,0.0
,,358020000.0,2106.0,0.0
,,358190000.0,2107.0,0.1
,,359720000.0,2116.0,0.0
,,361250000.0,2125.0,0.0
,,361760000.0,2128.0,0.0
,,361930000.0,2129.0,0.1
,,362100000.0,2130.0,0.2857142857142857
,,362270000.0,2131.0,1.0
,,362440000.0,2132.0,1.6666666666666667
,,362610000.0,2133.0,0.8888888888888888
,,362780000.0,2134.0,1.9
,,362950000.0,2135.0,1.1111111111111112
,,363120000.0,2136.0,0.8888888888888888
,,363290000.0,2137.0,1.1111111111111112
,,363460000.0,2138.0,0.7
,,363630000.0,2139.0,1.0
,,363800000.0,2140.0,1.3333333333333333
,,363970000.0,2141.0,2.111111111111111
,,364140000.0,2142.0,1.1428571428571428
,,364310000.0,2143.0,1.6
,,364480000.0,2144.0,0.8571428571428571
,,364650000.0,2145.0,0.75
,,364820000.0,2146.0,0.6666666666666666
,,364990000.0,2147.0,0.5
,,365160000.0,2148.0,1.0
,,365330000.0,2149.0,0.3
,,365500000.0,2150.0,0.1111111111111111
,,365670000.0,2151.0,0.2
,,365840000.0,2152.0,0.2
,,366010000.0,2153.0,0.0
,,366180000.0,2154.0,0.2
,,366350000.0,2155.0,0.2222222222222222
,,366520000.0,2156.0,0.0
,,366690000.0,2157.0,0.4
,,366860000.0,2158.0,0.0
,,367030000.0,2159.0,0.1
,,367540000.0,2162.0,0.0
,,367710000.0,2163.0,0.1
,,368900000.0,2170.0,0.0
,,369070000.0,2171.0,0.0
,,369240000.0,2172.0,0.2222222222222222
,,369410000.0,2173.0,0.0
,,369580000.0,2174.0,0.0
,,369750000.0,2175.0,0.1
,,370940000.0,2182.0,0.0
,,371110000.0,2183.0,0.1111111111111111
,,371620000.0,2186.0,0.0
,,372130000.0,2189.0,0.0
,,372300000.0,2190.0,0.5555555555555556
,,372470000.0,2191.0,1.0
,,372640000.0,2192.0,0.1
,,373150000.0,2195.0,0.0
,,373320000.0,2196.0,0.1111111111111111
,,374510000.0,2203.0,0.0
,,374680000.0,2204.0,0.0
,,374850000.0,2205.0,0.2
,,375020000.0,2206.0,0.1
,,375190000.0,2207.0,0.0
,,375360000.0,2208.0,0.0
,,375530000.0,2209.0,0.1
,,375700000.0,2210.0,0.2
,,377230000.0,2219.0,0.0
,,377400000.0,2220.0,0.0
,,377570000.0,2221.0,0.1
,,378760000.0,2228.0,0.0
,,378930000.0,2229.0,0.3333333333333333
,,379100000.0,2230.0,0.5555555555555556
,,380630000.0,2239.0,0.0
,,380800000.0,2240.0,0.0
,,380970000.0,2241.0,0.0
,,381140000.0,2242.0,0.1
,,381650000.0,2245.0,0.0
,,382160000.0,2248.0,0.0
,,382330000.0,2249.0,0.1
,,382500000.0,2250.0,0.2222222222222222
,,382670000.0,2251.0,0.1
,,383180000.0,2254.0,0.0
,,383350000.0,2255.0,0.0
,,383520000.0,2256.0,0.5
,,383690000.0,2257.0,0.0
,,383860000.0,2258.0,0.3
,,384370000.0,2261.0,0.0
,,384540000.0,2262.0,0.1
,,384710000.0,2263.0,0.0
,,384880000.0,2264.0,0.2222222222222222
,,385050000.0,2265.0,0.0
,,385220000.0,2266.0,0.1
,,386750000.0,2275.0,0.0
,,387260000.0,2278.0,0.0
,,387430000.0,2279.0,0.0
,,387600000.0,2280.0,0.2222222222222222
,,389130000.0,2289.0,0.0
,,390660000.0,2298.0,0.0
,,391170000.0,2301.0,0.0
,,391340000.0,2302.0,0.0
,,391510000.0,2303.0,0.1111111111111111
,,392020000.0,2306.0,0.0
,,392530000.0,2309.0,0.0
,,392700000.0,2310.0,0.1
,,393210000.0,2313.0,0.0
,,393380000.0,2314.0,0.0
,,393550000.0,2315.0,0.1
,,393720000.0,2316.0,0.0
,,393890000.0,2317.0,0.0
,,394060000.0,2318.0,0.1
,,395250000.0,2325.0,0.0
,,395420000.0,2326.0,0.0
,,395590000.0,2327.0,0.1
,,397120000.0,2336.0,0.0
,,397290000.0,2337.0,0.0
,,397460000.0,2338.0,0.1
,,398990000.0,2347.0,0.0
,,400520000.0,2356.0,0.0
,,402050000.0,2365.0,0.0
,,402560000.0,2368.0,0.0
,,402730000.0,2369.0,0.375
,,402900000.0,2370.0,0.2222222222222222
,,404430000.0,2379.0,0.0
,,405960000.0,2388.0,0.0
,,407490000.0,2397.0,0.0
,,409020000.0,2406.0,0.0
,,409190000.0,2407.0,0.0
,,409360000.0,2408.0,0.1
,,410550000.0,2415.0,0.0
,,410720000.0,2416.0,0.0
,,410890000.0,2417.0,0.3
,,411060000.0,2418.0,0.8888888888888888
,,411230000.0,2419.0,0.1111111111111111
,,412760000.0,2428.0,0.0
,,412930000.0,2429.0,0.0
,,413100000.0,2430.0,0.0
,,413270000.0,2431.0,0.1
,,414800000.0,2440.0,0.0
,,414970000.0,2441.0,0.0
,,415140000.0,2442.0,0.3333333333333333
,,415310000.0,2443.0,0.1
,,416840000.0,2452.0,0.0
,,418370000.0,2461.0,0.0
,,419900000.0,2470.0,0.0
,,420070000.0,2471.0,0.1111111111111111
,,420240000.0,2472.0,0.0
,,420410000.0,2473.0,0.1
,,421940000.0,2482.0,0.0
,,423470000.0,2491.0,0.0
,,423980000.0,2494.0,0.0
,,424490000.0,2497.0,0.0
,,424660000.0,2498.0,0.1111111111111111
,,426190000.0,2507.0,0.0
,,427380000.0,2514.0,0.0
,,427550000.0,2515.0,0.0
,,427720000.0,2516.0,0.1111111111111111
,,429250000.0,2525.0,0.0
,,430780000.0,2534.0,0.0
,,431970000.0,2541.0,0.0
,,432140000.0,2542.0,0.0
,,432310000.0,2543.0,0.5
,,433840000.0,2552.0,0.0
,,435370000.0,2561.0,0.0
,,435540000.0,2562.0,0.0
,,435710000.0,2563.0,0.1
,,436220000.0,2566.0,0.0
,,436730000.0,2569.0,0.0
,,436900000.0,2570.0,0.14285714285714285
,,437070000.0,2571.0,0.0
,,437240000.0,2572.0,0.0
,,437410000.0,2573.0,0.1
,,438940000.0,2582.0,0.0
,,439110000.0,2583.0,0.0
,,439280000.0,2584.0,0.1
,,439450000.0,2585.0,0.0
,,439620000.0,2586.0,0.1
,,441150000.0,2595.0,0.0
,,442680000.0,2604.0,0.0
,,444210000.0,2613.0,0.0
,,445740000.0,2622.0,0.0
,,447270000.0,2631.0,0.0
,,448800000.0,2640.0,0.0
,,449310000.0,2643.0,0.0
,,449480000.0,2644.0,0.3
,,449650000.0,2645.0,0.3333333333333333
,,451180000.0,2654.0,0.0
,,451350000.0,2655.0,0.7777777777777778
,,452880000.0,2664.0,0.0
,,453390000.0,2667.0,0.0
,,453560000.0,2668.0,0.0
,,453730000.0,2669.0,0.1
,,455260000.0,2678.0,0.0
,,456790000.0,2687.0,0.0
,,458320000.0,2696.0,0.0
,,459850000.0,2705.0,0.0
,,461380000.0,2714.0,0.0
,,462910000.0,2723.0,0.0
,,463760000.0,2728.0,0.0
,,463930000.0,2729.0,0.1
,,464100000.0,2730.0,0.0
,,464270000.0,2731.0,0.0
,,464440000.0,2732.0,0.1111111111111111
,,464610000.0,2733.0,0.1
,,466140000.0,2742.0,0.0
,,467670000.0,2751.0,0.0
,,469200000.0,2760.0,0.0
,,470730000.0,2769.0,0.0
,,472260000.0,2778.0,0.0
,,473790000.0,2787.0,0.0
,,473960000.0,2788.0,0.0
,,474130000.0,2789.0,0.0
,,474300000.0,2790.0,0.1111111111111111
,,475830000.0,2799.0,0.0
,,476340000.0,2802.0,0.0
,,476510000.0,2803.0,0.0
,,476680000.0,2804.0,0.1
,,478210000.0,2813.0,0.0
,,478720000.0,2816.0,0.0
,,478890000.0,2817.0,0.0
,,479060000.0,2818.0,0.1111111111111111
,,480590000.0,2827.0,0.0
,,482120000.0,2836.0,0.0
,,483650000.0,2845.0,0.0
,,484160000.0,2848.0,0.0
,,484670000.0,2851.0,0.0
,,484840000.0,2852.0,0.5555555555555556
,,485010000.0,2853.0,2.5
,,485180000.0,2854.0,1.8333333333333333
,,485350000.0,2855.0,1.0
,,485520000.0,2856.0,0.0
,,485690000.0,2857.0,0.3
,,485860000.0,2858.0,0.3
,,486030000.0,2859.0,0.3333333333333333
,,486200000.0,2860.0,0.0
,,486370000.0,2861.0,0.0
,,486540000.0,2862.0,0.1
,,486710000.0,2863.0,0.1111111111111111
,,487220000.0,2866.0,0.0
,,487390000.0,2867.0,0.14285714285714285
,,487560000.0,2868.0,0.4444444444444444
,,487730000.0,2869.0,0.0
,,487900000.0,2870.0,0.0
,,488070000.0,2871.0,0.6666666666666666
,,488240000.0,2872.0,0.8888888888888888
,,488410000.0,2873.0,0.1
,,488580000.0,2874.0,0.1
,,488750000.0,2875.0,0.1111111111111111
,,490280000.0,2884.0,0.0
,,491810000.0,2893.0,0.0
,,492320000.0,2896.0,0.0
,,492490000.0,2897.0,0.0
,,492660000.0,2898.0,0.2
,,494190000.0,2907.0,0.0
,,495720000.0,2916.0,0.0
,,497250000.0,2925.0,0.0
,,498780000.0,2934.0,0.0
,,499290000.0,2937.0,0.0
,,499800000.0,2940.0,0.0
,,499970000.0,2941.0,0.1
,,501500000.0,2950.0,0.0
,,503030000.0,2959.0,0.0
,,503540000.0,2962.0,0.0
,,503710000.0,2963.0,0.1
,,505240000.0,2972.0,0.0
,,506770000.0,2981.0,0.0
,,507620000.0,2986.0,0.0
,,507790000.0,2987.0,0.1
,,509320000.0,2996.0,0.0
,,510510000.0,3003.0,0.0
,,510680000.0,3004.0,2.5
,,510850000.0,3005.0,3.3333333333333335
,,511020000.0,3006.0,2.5714285714285716
,,511190000.0,3007.0,2.2857142857142856
,,511360000.0,3008.0,3.0
,,511530000.0,3009.0,2.5
,,511700000.0,3010.0,2.6
,,512210000.0,3013.0,3.0
,,512380000.0,3014.0,3.6
,,512550000.0,3015.0,3.1666666666666665
,,512720000.0,3016.0,4.142857142857143
,,512890000.0,3017.0,3.2857142857142856
,,513060000.0,3018.0,4.0
,,513230000.0,3019.0,5.0
,,513400000.0,3020.0,3.0
,,513570000.0,3021.0,3.142857142857143
,,513740000.0,3022.0,3.1666666666666665
,,513910000.0,3023.0,4.428571428571429
,,514080000.0,3024.0,3.857142857142857
,,514250000.0,3025.0,4.4
,,514420000.0,3026.0,4.0
,,514590000.0,3027.0,2.5
,,514760000.0,3028.0,2.142857142857143
,,514930000.0,3029.0,1.4444444444444444
,,515100000.0,3030.0,0.5555555555555556
,,515270000.0,3031.0,1.1111111111111112
,,515440000.0,3032.0,1.5555555555555556
,,515610000.0,3033.0,1.2222222222222223
,,515780000.0,3034.0,0.7142857142857143
,,515950000.0,3035.0,0.5
,,516120000.0,3036.0,0.42857142857142855
,,516290000.0,3037.0,0.0
,,516460000.0,3038.0,0.2857142857142857
,,516630000.0,3039.0,0.5714285714285714
,,516800000.0,3040.0,0.0
,,516970000.0,3041.0,0.1
,,517140000.0,3042.0,0.1111111111111111
,,517310000.0,3043.0,0.4
,,517480000.0,3044.0,0.0
,,517650000.0,3045.0,0.1
,,517820000.0,3046.0,0.0
,,517990000.0,3047.0,0.2
,,518160000.0,3048.0,0.0
,,518330000.0,3049.0,0.4444444444444444
,,518500000.0,3050.0,0.1
,,518670000.0,3051.0,0.0
,,518840000.0,3052.0,0.1
,,520030000.0,3059.0,0.0
,,520200000.0,3060.0,0.5
,,520370000.0,3061.0,0.1
,,520540000.0,3062.0,0.0
,,520710000.0,3063.0,0.1
,,520880000.0,3064.0,0.0
,,521050000.0,3065.0,0.1
,,521220000.0,3066.0,0.0
,,521390000.0,3067.0,0.1111111111111111
,,522920000.0,3076.0,0.0
,,523430000.0,3079.0,0.0
,,523600000.0,3080.0,0.4444444444444444
,,523770000.0,3081.0,0.5555555555555556
,,524620000.0,3086.0,0.0
,,524790000.0,3087.0,0.1
,,524960000.0,3088.0,0.0
,,525130000.0,3089.0,0.3
,,526320000.0,3096.0,0.0
,,526490000.0,3097.0,0.0
,,526660000.0,3098.0,0.8888888888888888
,,526830000.0,3099.0,0.875
,,527000000.0,3100.0,0.1
,,528530000.0,3109.0,0.0
,,528700000.0,3110.0,0.1111111111111111
,,528870000.0,3111.0,0.0
,,529040000.0,3112.0,0.0
,,529210000.0,3113.0,0.1
,,529380000.0,3114.0,0.1111111111111111
,,530230000.0,3119.0,0.0
,,530400000.0,3120.0,0.8888888888888888
,,530570000.0,3121.0,1.1
,,530740000.0,3122.0,1.7777777777777777
,,530910000.0,3123.0,2.5555555555555554
,,531080000.0,3124.0,1.1111111111111112
,,531250000.0,3125.0,0.7777777777777778
,,531420000.0,3126.0,0.6
,,531590000.0,3127.0,0.6666666666666666
,,531760000.0,3128.0,0.8888888888888888
,,531930000.0,3129.0,2.0
,,532100000.0,3130.0,1.8888888888888888
,,532270000.0,3131.0,1.2
,,532440000.0,3132.0,0.8
,,532610000.0,3133.0,0.5555555555555556
,,532780000.0,3134.0,0.7777777777777778
,,532950000.0,3135.0,0.2
,,533120000.0,3136.0,0.1111111111111111
,,533290000.0,3137.0,0.1
,,533460000.0,3138.0,0.1111111111111111
,,533630000.0,3139.0,0.0
,,533800000.0,3140.0,0.0
,,533970000.0,3141.0,0.3333333333333333
,,534140000.0,3142.0,0.0
,,534310000.0,3143.0,0.0
,,534480000.0,3144.0,0.4
,,534650000.0,3145.0,0.1111111111111111
,,534820000.0,3146.0,0.0
,,534990000.0,3147.0,0.0
,,535160000.0,3148.0,0.1111111111111111
,,535330000.0,3149.0,0.0
,,535500000.0,3150.0,0.0
,,535670000.0,3151.0,0.2222222222222222
,,536860000.0,3158.0,0.0
,,537030000.0,3159.0,0.1
,,537200000.0,3160.0,0.42857142857142855
,,537370000.0,3161.0,0.0
,,537540000.0,3162.0,0.3333333333333333
,,537710000.0,3163.0,0.2
,,537880000.0,3164.0,0.2857142857142857
,,538050000.0,3165.0,0.3333333333333333
,,538220000.0,3166.0,0.1111111111111111
,,538390000.0,3167.0,0.1111111111111111
,,538560000.0,3168.0,0.2
,,538730000.0,3169.0,0.16666666666666666
,,538900000.0,3170.0,0.1111111111111111
,,539070000.0,3171.0,0.3
,,539240000.0,3172.0,0.2222222222222222
,,539410000.0,3173.0,0.0
,,539580000.0,3174.0,0.1111111111111111
,,539750000.0,3175.0,0.0
,,539920000.0,3176.0,0.1
,,540090000.0,3177.0,0.0
,,540260000.0,3178.0,0.1111111111111111
,,540430000.0,3179.0,0.1
,,541280000.0,3184.0,0.0
,,541450000.0,3185.0,0.14285714285714285
,,541960000.0,3188.0,0.0
,,542130000.0,3189.0,0.1111111111111111
,,542300000.0,3190.0,0.0
,,542470000.0,3191.0,0.1
,,542640000.0,3192.0,0.1
,,542810000.0,3193.0,0.0
,,542980000.0,3194.0,0.0
,,543150000.0,3195.0,0.1
,,543320000.0,3196.0,0.1111111111111111
,,544850000.0,3205.0,0.0
,,545700000.0,3210.0,0.0
,,545870000.0,3211.0,0.1
,,547400000.0,3220.0,0.0
,,548930000.0,3229.0,0.0
,,550460000.0,3238.0,0.0
,,551310000.0,3243.0,0.0
,,551480000.0,3244.0,0.42857142857142855
,,551650000.0,3245.0,0.0
,,551820000.0,3246.0,0.1
,,551990000.0,3247.0,0.2
,,552160000.0,3248.0,0.0
,,552330000.0,3249.0,0.0
,,552500000.0,3250.0,0.7142857142857143
,,552670000.0,3251.0,0.375
,,552840000.0,3252.0,0.1111111111111111
,,553350000.0,3255.0,0.0
,,553520000.0,3256.0,0.0
,,553690000.0,3257.0,0.2
,,553860000.0,3258.0,0.2
,,555050000.0,3265.0,0.0
,,555220000.0,3266.0,0.0
,,555390000.0,3267.0,0.1
,,556920000.0,3276.0,0.0
,,557430000.0,3279.0,0.0
,,557940000.0,3282.0,0.0
,,558110000.0,3283.0,0.1
,,559300000.0,3290.0,0.0
,,559470000.0,3291.0,0.0
,,559640000.0,3292.0,0.1
,,559810000.0,3293.0,0.375
,,559980000.0,3294.0,0.4
,,561170000.0,3301.0,0.0
,,561340000.0,3302.0,0.0
,,561510000.0,3303.0,0.1
,,562020000.0,3306.0,0.0
,,562530000.0,3309.0,0.0
,,562700000.0,3310.0,0.5
,,562870000.0,3311.0,0.625
,,563040000.0,3312.0,0.8888888888888888
,,563210000.0,3313.0,0.0
,,563380000.0,3314.0,0.0
,,563550000.0,3315.0,0.1
,,564060000.0,3318.0,0.0
,,564230000.0,3319.0,0.0
,,564400000.0,3320.0,0.2
,,564570000.0,3321.0,0.125
,,564740000.0,3322.0,0.0
,,564910000.0,3323.0,0.2
,,566440000.0,3332.0,0.0
,,567970000.0,3341.0,0.0
,,569160000.0,3348.0,0.0
,,569330000.0,3349.0,0.0
,,569500000.0,3350.0,0.1
,,570010000.0,3353.0,0.0
,,570180000.0,3354.0,0.0
,,570350000.0,3355.0,0.14285714285714285
,,570520000.0,3356.0,0.0
,,570690000.0,3357.0,0.375
,,572220000.0,3366.0,0.0
,,573750000.0,3375.0,0.0
,,573920000.0,3376.0,0.1111111111111111
,,574090000.0,3377.0,0.0
,,574260000.0,3378.0,0.0
,,574430000.0,3379.0,0.1
,,575280000.0,3384.0,0.0
,,575450000.0,3385.0,0.1
,,575960000.0,3388.0,0.0
,,576130000.0,3389.0,0.1
,,577320000.0,3396.0,0.0
,,577490000.0,3397.0,0.0
,,577660000.0,3398.0,0.1111111111111111
,,578170000.0,3401.0,0.0
,,578340000.0,3402.0,0.0
,,578510000.0,3403.0,0.16666666666666666
,,580040000.0,3412.0,0.0
,,580550000.0,3415.0,0.0
,,580720000.0,3416.0,0.1
,,582250000.0,3425.0,0.0
,,582420000.0,3426.0,0.1111111111111111
,,582930000.0,3429.0,0.0
,,583100000.0,3430.0,0.0
,,583270000.0,3431.0,0.1111111111111111
,,584800000.0,3440.0,0.0
,,586330000.0,3449.0,0.0
,,587860000.0,3458.0,0.0
,,588030000.0,3459.0,0.1
,,589560000.0,3468.0,0.0
,,591090000.0,3477.0,0.0
,,591600000.0,3480.0,0.0
,,591770000.0,3481.0,0.1
,,593300000.0,3490.0,0.0
,,593470000.0,3491.0,0.125
,,594320000.0,3496.0,0.0
,,594490000.0,3497.0,0.1
,,595000000.0,3500.0,0.0
,,595170000.0,3501.0,0.1
,,595680000.0,3504.0,0.0
,,595850000.0,3505.0,0.0
,,596020000.0,3506.0,0.7777777777777778
,,596190000.0,3507.0,0.1
,,596700000.0,3510.0,0.0
,,597210000.0,3513.0,0.0
,,597380000.0,3514.0,0.2
,,598910000.0,3523.0,0.0
,,599420000.0,3526.0,0.0
,,599590000.0,3527.0,0.1
,,601120000.0,3536.0,0.0
,,601290000.0,3537.0,0.0
,,601460000.0,3538.0,0.1
,,601630000.0,3539.0,1.0
,,602140000.0,3542.0,0.0
,,602650000.0,3545.0,0.0
,,602820000.0,3546.0,0.1
,,604350000.0,3555.0,0.0
,,604860000.0,3558.0,0.0
,,605030000.0,3559.0,0.0
,,605200000.0,3560.0,0.1
,,606730000.0,3569.0,0.0
,,608260000.0,3578.0,0.0
,,609790000.0,3587.0,0.0
,,611320000.0,3596.0,0.0
,,612510000.0,3603.0,0.0
,,612680000.0,3604.0,0.0
,,612850000.0,3605.0,0.1111111111111111
,,614380000.0,3614.0,0.0
,,615910000.0,3623.0,0.0
,,617440000.0,3632.0,0.0
,,617950000.0,3635.0,0.0
,,618120000.0,3636.0,0.1
,,618630000.0,3639.0,0.0
,,618800000.0,3640.0,0.0
,,618970000.0,3641.0,0.1
,,619140000.0,3642.0,0.0
,,619310000.0,3643.0,2.25
,,619480000.0,3644.0,2.8
,,619650000.0,3645.0,2.875
,,619820000.0,3646.0,3.142857142857143
,,619990000.0,3647.0,3.8333333333333335
,,620160000.0,3648.0,2.6666666666666665
,,620330000.0,3649.0,3.375
,,620500000.0,3650.0,2.6666666666666665
,,620670000.0,3651.0,1.0
,,620840000.0,3652.0,0.1111111111111111
,,621010000.0,3653.0,0.6666666666666666
,,621180000.0,3654.0,0.3
,,621350000.0,3655.0,0.4
,,621520000.0,3656.0,0.2222222222222222
,,621690000.0,3657.0,0.3
,,621860000.0,3658.0,0.1
,,622030000.0,3659.0,1.2857142857142858
,,622200000.0,3660.0,1.0
,,622370000.0,3661.0,1.0
,,622540000.0,3662.0,1.25
,,622710000.0,3663.0,0.5714285714285714
,,622880000.0,3664.0,0.2
,,623050000.0,3665.0,0.1
,,623220000.0,3666.0,0.1111111111111111
,,623390000.0,3667.0,0.5
,,623560000.0,3668.0,0.4
,,623730000.0,3669.0,0.0
,,623900000.0,3670.0,0.0
,,624070000.0,3671.0,0.1
,,624240000.0,3672.0,0.1
,,624410000.0,3673.0,0.1
,,624580000.0,3674.0,0.0
,,624750000.0,3675.0,0.0
,,624920000.0,3676.0,0.1
,,625090000.0,3677.0,0.0
,,625260000.0,3678.0,0.0
,,625430000.0,3679.0,0.2
,,625600000.0,3680.0,0.0
,,625770000.0,3681.0,0.0
,,625940000.0,3682.0,0.1
,,626450000.0,3685.0,0.0
,,626620000.0,3686.0,0.1
,,626790000.0,3687.0,0.0
,,626960000.0,3688.0,0.0
,,627130000.0,3689.0,0.1
,,628660000.0,3698.0,0.0
,,629170000.0,3701.0,0.0
,,629680000.0,3704.0,0.0
,,629850000.0,3705.0,0.3333333333333333
,,630020000.0,3706.0,0.2
,,631210000.0,3713.0,0.0
,,631380000.0,3714.0,0.0
,,631550000.0,3715.0,0.1111111111111111
,,632060000.0,3718.0,0.0
,,632230000.0,3719.0,1.3333333333333333
,,632400000.0,3720.0,0.2
,,632570000.0,3721.0,1.1428571428571428
,,632740000.0,3722.0,0.7142857142857143
,,632910000.0,3723.0,0.25
,,633080000.0,3724.0,0.0
,,633250000.0,3725.0,0.1
,,633420000.0,3726.0,0.0
,,633590000.0,3727.0,0.1
,,633760000.0,3728.0,0.1
,,633930000.0,3729.0,0.1
,,634100000.0,3730.0,0.0
,,634270000.0,3731.0,0.0
,,634440000.0,3732.0,0.1
,,635970000.0,3741.0,0.0
,,636820000.0,3746.0,0.0
,,636990000.0,3747.0,0.1
,,637840000.0,3752.0,0.0
,,638010000.0,3753.0,0.1
,,638520000.0,3756.0,0.0
,,638690000.0,3757.0,0.1
,,638860000.0,3758.0,0.0
,,639030000.0,3759.0,0.1
,,639880000.0,3764.0,0.0
,,640050000.0,3765.0,0.3
,,640220000.0,3766.0,1.625
,,640390000.0,3767.0,0.0
,,640560000.0,3768.0,0.1111111111111111
,,641410000.0,3773.0,0.0
,,641580000.0,3774.0,0.2
,,643110000.0,3783.0,0.0
,,644300000.0,3790.0,0.0
,,644470000.0,3791.0,0.0
,,644640000.0,3792.0,0.16666666666666666
,,644810000.0,3793.0,0.0
,,644980000.0,3794.0,0.1111111111111111
,,645150000.0,3795.0,0.2222222222222222
,,645660000.0,3798.0,0.0
,,645830000.0,3799.0,0.0
,,646000000.0,3800.0,0.2222222222222222
,,646170000.0,3801.0,0.125
,,646340000.0,3802.0,0.2222222222222222
,,646510000.0,3803.0,0.2
,,646680000.0,3804.0,0.1
,,646850000.0,3805.0,0.0
,,647020000.0,3806.0,0.0
,,647190000.0,3807.0,0.1
,,647360000.0,3808.0,0.1111111111111111
,,647870000.0,3811.0,0.0
,,648380000.0,3814.0,0.0
,,648550000.0,3815.0,0.1
,,648720000.0,3816.0,0.2
,,650250000.0,3825.0,0.0
,,651780000.0,3834.0,0.0
,,652290000.0,3837.0,0.0
,,652800000.0,3840.0,0.0
,,652970000.0,3841.0,0.1
,,654500000.0,3850.0,0.0
,,656030000.0,3859.0,0.0
,,656200000.0,3860.0,0.1
,,656370000.0,3861.0,0.0
,,656540000.0,3862.0,0.125
,,656710000.0,3863.0,0.1
,,656880000.0,3864.0,0.0
,,657050000.0,3865.0,0.2222222222222222
,,657220000.0,3866.0,0.0
,,657390000.0,3867.0,0.2222222222222222
,,658920000.0,3876.0,0.0
,,659090000.0,3877.0,0.0
,,659260000.0,3878.0,0.0
,,659430000.0,3879.0,0.1
,,660960000.0,3888.0,0.0
,,661130000.0,3889.0,0.1
,,662660000.0,3898.0,0.0
,,664190000.0,3907.0,0.0
,,665720000.0,3916.0,0.0
,,667250000.0,3925.0,0.0
,,667760000.0,3928.0,0.0
,,668270000.0,3931.0,0.0
,,668440000.0,3932.0,0.5
,,669290000.0,3937.0,0.0
,,669460000.0,3938.0,0.2
,,670650000.0,3945.0,0.0
,,670820000.0,3946.0,0.1
,,672350000.0,3955.0,0.0
,,672520000.0,3956.0,0.0
,,672690000.0,3957.0,0.0
,,672860000.0,3958.0,0.75
,,673030000.0,3959.0,0.3333333333333333
,,673200000.0,3960.0,0.125
,,673370000.0,3961.0,0.0
,,673540000.0,3962.0,0.2
,,673710000.0,3963.0,0.1
,,674560000.0,3968.0,0.0
,,674730000.0,3969.0,0.1111111111111111
,,676260000.0,3978.0,0.0
,,677790000.0,3987.0,0.0
,,678640000.0,3992.0,0.0
,,678810000.0,3993.0,1.4444444444444444
,,678980000.0,3994.0,0.1111111111111111
,,680510000.0,4003.0,0.0
,,682040000.0,4012.0,0.0
,,683570000.0,4021.0,0.0
,,684420000.0,4026.0,0.0
,,684590000.0,4027.0,0.1111111111111111
,,686120000.0,4036.0,0.0
,,687650000.0,4045.0,0.0
,,689180000.0,4054.0,0.0
,,690710000.0,4063.0,0.0
,,692240000.0,4072.0,0.0
,,693770000.0,4081.0,0.0
,,695300000.0,4090.0,0.0
,,696830000.0,4099.0,0.0
,,698360000.0,4108.0,0.0
,,699890000.0,4117.0,0.0
,,701420000.0,4126.0,0.0
,,702950000.0,4135.0,0.0
,,704140000.0,4142.0,0.0
,,704310000.0,4143.0,0.0
,,704480000.0,4144.0,0.1
,,704650000.0,4145.0,0.4444444444444444
,,704820000.0,4146.0,0.0
,,704990000.0,4147.0,0.0
,,705160000.0,4148.0,0.2
,,706690000.0,4157.0,0.0
,,708220000.0,4166.0,0.0
,,708730000.0,4169.0,0.0
,,708900000.0,4170.0,0.0
,,709070000.0,4171.0,0.1
,,710600000.0,4180.0,0.0
,,712130000.0,4189.0,0.0
,,712980000.0,4194.0,0.0
,,713150000.0,4195.0,0.1
,,714680000.0,4204.0,0.0
,,716210000.0,4213.0,0.0
,,716720000.0,4216.0,0.0
,,717230000.0,4219.0,0.0
,,717400000.0,4220.0,1.1111111111111112
,,718930000.0,4229.0,0.0
,,720460000.0,4238.0,0.0
,,721990000.0,4247.0,0.0
,,723520000.0,4256.0,0.0
,,725050000.0,4265.0,0.0
,,725220000.0,4266.0,0.0
,,725390000.0,4267.0,0.1
,,726920000.0,4276.0,0.0
,,728450000.0,4285.0,0.0
,,729980000.0,4294.0,0.0
,,731510000.0,4303.0,0.0
,,733040000.0,4312.0,0.0
,,733550000.0,4315.0,0.0
,,733720000.0,4316.0,0.0
,,733890000.0,4317.0,0.1
,,735420000.0,4326.0,0.0
,,735930000.0,4329.0,0.0
,,736440000.0,4332.0,0.0
,,736610000.0,4333.0,0.1
,,738140000.0,4342.0,0.0
,,739670000.0,4351.0,0.0
,,740520000.0,4356.0,0.0
,,740690000.0,4357.0,0.5555555555555556
,,742220000.0,4366.0,0.0
,,742390000.0,4367.0,0.1
,,742560000.0,4368.0,0.0
,,742730000.0,4369.0,0.0
,,742900000.0,4370.0,0.1
,,743410000.0,4373.0,0.0
,,743580000.0,4374.0,0.5
,,743750000.0,4375.0,1.1111111111111112
,,743920000.0,4376.0,1.0
,,744090000.0,4377.0,0.5555555555555556
,,744260000.0,4378.0,0.5
,,744430000.0,4379.0,0.0
,,744600000.0,4380.0,0.1111111111111111
,,744770000.0,4381.0,0.2
,,744940000.0,4382.0,0.0
,,745110000.0,4383.0,0.1111111111111111
,,745280000.0,4384.0,0.1
,,745450000.0,4385.0,0.0
,,745620000.0,4386.0,0.1
,,745790000.0,4387.0,0.0
,,745960000.0,4388.0,0.0
,,746130000.0,4389.0,0.2
,,746300000.0,4390.0,0.0
,,746470000.0,4391.0,0.0
,,746640000.0,4392.0,0.1
,,747150000.0,4395.0,0.0
,,747320000.0,4396.0,0.1
,,747490000.0,4397.0,0.0
,,747660000.0,4398.0,0.2222222222222222
,,747830000.0,4399.0,0.0
,,748000000.0,4400.0,0.0
,,748170000.0,4401.0,0.1
,,748680000.0,4404.0,0.0
,,748850000.0,4405.0,0.1111111111111111
,,750040000.0,4412.0,0.0
,,750210000.0,4413.0,0.0
,,750380000.0,4414.0,0.1
,,751910000.0,4423.0,0.0
,,753440000.0,4432.0,0.0
,,754630000.0,4439.0,0.0
,,754800000.0,4440.0,0.0
,,754970000.0,4441.0,0.3
,,755140000.0,4442.0,0.0
,,755310000.0,4443.0,0.1
,,755480000.0,4444.0,0.0
,,755650000.0,4445.0,0.0
,,755820000.0,4446.0,0.2
,,755990000.0,4447.0,0.6666666666666666
,,756500000.0,4450.0,0.0
,,756670000.0,4451.0,0.0
,,756840000.0,4452.0,0.2222222222222222
,,758030000.0,4459.0,0.0
,,758200000.0,4460.0,0.0
,,758370000.0,4461.0,0.1
,,759900000.0,4470.0,0.0
,,761430000.0,4479.0,0.0
,,761600000.0,4480.0,0.0
,,761770000.0,4481.0,0.0
,,761940000.0,4482.0,0.1111111111111111
,,762450000.0,4485.0,0.0
,,762960000.0,4488.0,0.0
,,763130000.0,4489.0,0.1111111111111111
,,764660000.0,4498.0,0.0
,,766190000.0,4507.0,0.0
,,767720000.0,4516.0,0.0
,,769250000.0,4525.0,0.0
,,770100000.0,4530.0,0.0
,,770270000.0,4531.0,0.125
,,770440000.0,4532.0,0.42857142857142855
,,770610000.0,4533.0,2.6
,,770780000.0,4534.0,2.375
,,770950000.0,4535.0,3.0
,,771120000.0,4536.0,3.5
,,771290000.0,4537.0,2.7777777777777777
,,771460000.0,4538.0,1.2222222222222223
,,771630000.0,4539.0,0.0
,,771800000.0,4540.0,0.7777777777777778
,,771970000.0,4541.0,0.3
,,772140000.0,4542.0,0.2222222222222222
,,772310000.0,4543.0,0.5
,,772480000.0,4544.0,0.0
,,772650000.0,4545.0,0.0
,,772820000.0,4546.0,0.1
,,772990000.0,4547.0,0.0
,,773160000.0,4548.0,0.1111111111111111
,,773330000.0,4549.0,0.1
,,773500000.0,4550.0,0.1
,,775030000.0,4559.0,0.0
,,775200000.0,4560.0,0.0
,,775370000.0,4561.0,0.1111111111111111
,,775540000.0,4562.0,0.2
,,775710000.0,4563.0,0.0
,,775880000.0,4564.0,0.1
,,776050000.0,4565.0,0.1111111111111111
,,776560000.0,4568.0,0.0
,,776730000.0,4569.0,0.1
,,776900000.0,4570.0,0.5555555555555556
,,777070000.0,4571.0,0.0
,,777240000.0,4572.0,0.1111111111111111
,,777410000.0,4573.0,0.1
,,777920000.0,4576.0,0.0
,,778090000.0,4577.0,0.1
,,778600000.0,4580.0,0.0
,,778770000.0,4581.0,0.0
,,778940000.0,4582.0,0.2
,,779790000.0,4587.0,0.0
,,779960000.0,4588.0,0.1
,,780470000.0,4591.0,0.0
,,780980000.0,4594.0,0.0
,,781150000.0,4595.0,0.1
,,782680000.0,4604.0,0.0
,,783190000.0,4607.0,0.0
,,783360000.0,4608.0,0.0
,,783530000.0,4609.0,0.1
,,785060000.0,4618.0,0.0
,,785230000.0,4619.0,0.1111111111111111
,,786420000.0,4626.0,0.0
,,786590000.0,4627.0,0.0
,,786760000.0,4628.0,0.1
,,786930000.0,4629.0,0.0
,,787100000.0,4630.0,0.1
,,787610000.0,4633.0,0.0
,,787780000.0,4634.0,0.1111111111111111
,,788970000.0,4641.0,0.0
,,789140000.0,4642.0,0.3333333333333333
,,790670000.0,4651.0,0.0
,,790840000.0,4652.0,0.0
,,791010000.0,4653.0,0.1
,,792540000.0,4662.0,0.0
,,793050000.0,4665.0,0.0
,,793220000.0,4666.0,1.6666666666666667
,,793390000.0,4667.0,0.0
,,793560000.0,4668.0,0.2
,,794070000.0,4671.0,0.0
,,794240000.0,4672.0,0.0
,,794410000.0,4673.0,0.6666666666666666
,,794580000.0,4674.0,0.7777777777777778
,,794750000.0,4675.0,0.3333333333333333
,,794920000.0,4676.0,0.3
,,795090000.0,4677.0,0.1
,,795260000.0,4678.0,0.0
,,795430000.0,4679.0,0.0
,,795600000.0,4680.0,0.14285714285714285
,,795770000.0,4681.0,0.0
,,795940000.0,4682.0,0.2222222222222222
,,796110000.0,4683.0,0.1111111111111111
,,796280000.0,4684.0,0.3
,,796450000.0,4685.0,0.2222222222222222
,,796960000.0,4688.0,0.0
,,797130000.0,4689.0,0.5
,,797300000.0,4690.0,0.0
,,797470000.0,4691.0,0.2
,,797640000.0,4692.0,0.0
,,797810000.0,4693.0,0.0
,,797980000.0,4694.0,0.1
,,798150000.0,4695.0,0.1
,,798660000.0,4698.0,0.0
,,798830000.0,4699.0,0.2
,,800360000.0,4708.0,0.0
,,801890000.0,4717.0,0.0
,,802060000.0,4718.0,0.0
,,802230000.0,4719.0,0.0
,,802400000.0,4720.0,0.1111111111111111
,,802910000.0,4723.0,0.0
,,803080000.0,4724.0,1.0
,,803250000.0,4725.0,0.1
,,803420000.0,4726.0,0.0
,,803590000.0,4727.0,0.0
,,803760000.0,4728.0,0.1
,,805290000.0,4737.0,0.0
,,805460000.0,4738.0,0.0
,,805630000.0,4739.0,0.0
,,805800000.0,4740.0,0.1
,,807330000.0,4749.0,0.0
,,808860000.0,4758.0,0.0
,,810050000.0,4765.0,0.0
,,810220000.0,4766.0,0.0
,,810390000.0,4767.0,0.1
,,810560000.0,4768.0,0.0
,,810730000.0,4769.0,0.1
,,812260000.0,4778.0,0.0
,,812430000.0,4779.0,0.0
,,812600000.0,4780.0,0.1
,,812770000.0,4781.0,0.0
,,812940000.0,4782.0,0.0
,,813110000.0,4783.0,0.7777777777777778
,,813620000.0,4786.0,0.0
,,813790000.0,4787.0,0.0
,,813960000.0,4788.0,0.1
,,814470000.0,4791.0,0.0
,,814640000.0,4792.0,0.0
,,814810000.0,4793.0,0.1
,,816340000.0,4802.0,0.0
,,817530000.0,4809.0,0.0
,,817700000.0,4810.0,0.0
,,817870000.0,4811.0,0.2222222222222222
,,819400000.0,4820.0,0.0
,,819910000.0,4823.0,0.0
,,820420000.0,4826.0,0.0
,,820590000.0,4827.0,0.1
,,821780000.0,4834.0,0.0
,,821950000.0,4835.0,0.0
,,822120000.0,4836.0,0.1
,,823310000.0,4843.0,0.0
,,823480000.0,4844.0,0.3
,,823650000.0,4845.0,0.1111111111111111
,,825180000.0,4854.0,0.0
,,825350000.0,4855.0,0.0
,,825520000.0,4856.0,0.1
,,827050000.0,4865.0,0.0
,,827560000.0,4868.0,0.0
,,827730000.0,4869.0,0.1
,,828240000.0,4872.0,0.0
,,828410000.0,4873.0,0.0
,,828580000.0,4874.0,0.1
,,830110000.0,4883.0,0.0
,,831640000.0,4892.0,0.0
,,831810000.0,4893.0,0.1
,,832320000.0,4896.0,0.0
,,832830000.0,4899.0,0.0
,,833000000.0,4900.0,0.2
,,833170000.0,4901.0,0.7777777777777778
,,833340000.0,4902.0,0.0
,,833510000.0,4903.0,0.1111111111111111
,,835040000.0,4912.0,0.0
,,836570000.0,4921.0,0.0
,,837080000.0,4924.0,0.0
,,837250000.0,4925.0,0.0
,,837420000.0,4926.0,0.1
,,837930000.0,4929.0,0.0
,,838100000.0,4930.0,0.1
,,839630000.0,4939.0,0.0
,,839800000.0,4940.0,0.0
,,839970000.0,4941.0,0.1
,,840140000.0,4942.0,0.0
,,840310000.0,4943.0,0.0
,,840480000.0,4944.0,0.1
,,840990000.0,4947.0,0.0
,,841160000.0,4948.0,0.0
,,841330000.0,4949.0,0.1
,,842860000.0,4958.0,0.0
,,844390000.0,4967.0,0.0
,,845920000.0,4976.0,0.0
,,846090000.0,4977.0,0.0
,,846260000.0,4978.0,0.3
,,847790000.0,4987.0,0.0
,,848980000.0,4994.0,0.0
,,849150000.0,4995.0,0.5555555555555556
,,850680000.0,5004.0,0.0
,,852210000.0,5013.0,0.0
,,853740000.0,5022.0,0.0
,,855270000.0,5031.0,0.0
,,856800000.0,5040.0,0.0
,,858330000.0,5049.0,0.0
,,858840000.0,5052.0,0.0
,,859010000.0,5053.0,0.0
,,859180000.0,5054.0,0.1
,,860710000.0,5063.0,0.0
,,862240000.0,5072.0,0.0
,,863770000.0,5081.0,0.0
,,865300000.0,5090.0,0.0
,,866490000.0,5097.0,0.0
,,866660000.0,5098.0,0.0
,,866830000.0,5099.0,0.1
,,867340000.0,5102.0,0.0
,,867510000.0,5103.0,0.1
,,869040000.0,5112.0,0.0
,,870570000.0,5121.0,0.0
,,871420000.0,5126.0,0.0
,,871590000.0,5127.0,0.1111111111111111
,,871760000.0,5128.0,0.5
,,872270000.0,5131.0,0.0
,,872440000.0,5132.0,0.1
,,872610000.0,5133.0,0.1111111111111111
,,874140000.0,5142.0,0.0
,,875670000.0,5151.0,0.0
,,876180000.0,5154.0,0.0
,,876690000.0,5157.0,0.0
,,876860000.0,5158.0,0.2
,,877370000.0,5161.0,0.0
,,877880000.0,5164.0,0.0
,,878050000.0,5165.0,0.14285714285714285
,,878900000.0,5170.0,0.0
,,879070000.0,5171.0,0.1111111111111111
,,880600000.0,5180.0,0.0
,,882130000.0,5189.0,0.0
,,882640000.0,5192.0,0.0
,,882810000.0,5193.0,0.1111111111111111
,,884000000.0,5200.0,0.0
,,884170000.0,5201.0,0.0
,,884340000.0,5202.0,0.1
,,885190000.0,5207.0,0.0
,,885360000.0,5208.0,0.8888888888888888
,,886890000.0,5217.0,0.0
,,888420000.0,5226.0,0.0
,,889950000.0,5235.0,0.0
,,891480000.0,5244.0,0.0
,,893010000.0,5253.0,0.0
,,894540000.0,5262.0,0.0
,,896070000.0,5271.0,0.0
,,896580000.0,5274.0,0.0
,,897090000.0,5277.0,0.0
,,897260000.0,5278.0,0.1
,,898790000.0,5287.0,0.0
,,900320000.0,5296.0,0.0
,,901850000.0,5305.0,0.0
,,903380000.0,5314.0,0.0
,,904910000.0,5323.0,0.0
,,906440000.0,5332.0,0.0
,,907970000.0,5341.0,0.0
,,909500000.0,5350.0,0.0
,,910010000.0,5353.0,0.0
,,910180000.0,5354.0,0.75
,,910350000.0,5355.0,0.1
,,910520000.0,5356.0,0.0
,,910690000.0,5357.0,0.3333333333333333
,,910860000.0,5358.0,0.6666666666666666
,,911030000.0,5359.0,0.125
,,911200000.0,5360.0,0.0
,,911370000.0,5361.0,0.0
,,911540000.0,5362.0,0.1
,,911710000.0,5363.0,0.0
,,911880000.0,5364.0,0.0
,,912050000.0,5365.0,0.3333333333333333
,,912220000.0,5366.0,0.1
,,912730000.0,5369.0,0.0
,,913240000.0,5372.0,0.0
,,913410000.0,5373.0,0.5714285714285714
,,913580000.0,5374.0,0.14285714285714285
,,913750000.0,5375.0,0.0
,,913920000.0,5376.0,0.1
,,915450000.0,5385.0,0.0
,,916980000.0,5394.0,0.0
,,918170000.0,5401.0,0.0
,,918340000.0,5402.0,0.2
,,919870000.0,5411.0,0.0
,,921060000.0,5418.0,0.0
,,921230000.0,5419.0,0.0
,,921400000.0,5420.0,0.2
,,921570000.0,5421.0,0.6666666666666666
,,923100000.0,5430.0,0.0
,,924630000.0,5439.0,0.0
,,926160000.0,5448.0,0.0
,,927690000.0,5457.0,0.0
,,929220000.0,5466.0,0.0
,,930750000.0,5475.0,0.0
,,931260000.0,5478.0,0.0
,,931430000.0,5479.0,0.0
,,931600000.0,5480.0,0.1
,,933130000.0,5489.0,0.0
,,934660000.0,5498.0,0.0
,,936190000.0,5507.0,0.0
,,937720000.0,5516.0,0.0
,,939250000.0,5525.0,0.0
,,940780000.0,5534.0,0.0
,,942310000.0,5543.0,0.0
,,943840000.0,5552.0,0.0
,,945370000.0,5561.0,0.0
,,946900000.0,5570.0,0.0
,,948430000.0,5579.0,0.0
,,948600000.0,5580.0,0.0
,,948770000.0,5581.0,1.1111111111111112
,,950300000.0,5590.0,0.0
,,951830000.0,5599.0,0.0
,,953360000.0,5608.0,0.0
,,954890000.0,5617.0,0.0
,,956420000.0,5626.0,0.0
,,956930000.0,5629.0,0.0
,,957440000.0,5632.0,0.0
,,957610000.0,5633.0,0.5555555555555556
,,959140000.0,5642.0,0.0
,,960670000.0,5651.0,0.0
,,962200000.0,5660.0,0.0
,,962370000.0,5661.0,0.625
,,962540000.0,5662.0,1.6
,,962710000.0,5663.0,1.0
,,962880000.0,5664.0,0.7777777777777778
,,963050000.0,5665.0,0.75
,,963220000.0,5666.0,0.1
,,963390000.0,5667.0,0.2
,,963560000.0,5668.0,0.0
,,963730000.0,5669.0,0.1111111111111111
,,963900000.0,5670.0,0.1111111111111111
,,964410000.0,5673.0,0.0
,,964580000.0,5674.0,0.3
,,965770000.0,5681.0,0.0
,,965940000.0,5682.0,0.0
,,966110000.0,5683.0,0.1
,,967640000.0,5692.0,0.0
,,967810000.0,5693.0,0.1
,,967980000.0,5694.0,0.0
,,968150000.0,5695.0,0.0
,,968320000.0,5696.0,0.2222222222222222
,,969850000.0,5705.0,0.0
,,971380000.0,5714.0,0.0
,,972910000.0,5723.0,0.0
,,974440000.0,5732.0,0.0
,,975970000.0,5741.0,0.0
,,977160000.0,5748.0,0.0
,,977330000.0,5749.0,0.0
,,977500000.0,5750.0,0.1
,,979030000.0,5759.0,0.0
,,980560000.0,5768.0,0.0
,,982090000.0,5777.0,0.0
,,983620000.0,5786.0,0.0
,,985150000.0,5795.0,0.0
,,986680000.0,5804.0,0.0
,,987190000.0,5807.0,0.0
,,987360000.0,5808.0,1.3333333333333333
,,987530000.0,5809.0,0.0
,,987700000.0,5810.0,0.1
,,987870000.0,5811.0,0.1
,,989400000.0,5820.0,0.0
,,990930000.0,5829.0,0.0
,,992120000.0,5836.0,0.0
,,992290000.0,5837.0,0.1
,,992460000.0,5838.0,0.0
,,992630000.0,5839.0,0.0
,,992800000.0,5840.0,0.1
,,993650000.0,5845.0,0.0
,,993820000.0,5846.0,0.4444444444444444
,,995350000.0,5855.0,0.0
,,996880000.0,5864.0,0.0
,,998410000.0,5873.0,0.0
,,999940000.0,5882.0,0.0
,,1001130000.0,5889.0,0.0
,,1001300000.0,5890.0,0.1
,,1002830000.0,5899.0,0.0
,,1004360000.0,5908.0,0.0
,,1005890000.0,5917.0,0.0
,,1007420000.0,5926.0,0.0
,,1008950000.0,5935.0,0.0
,,1009120000.0,5936.0,0.1111111111111111
,,1010650000.0,5945.0,0.0
,,1012180000.0,5954.0,0.0
,,1013710000.0,5963.0,0.0
,,1015240000.0,5972.0,0.0
,,1016770000.0,5981.0,0.0
,,1018300000.0,5990.0,0.0
,,1019830000.0,5999.0,0.0
,,1020000000.0,6000.0,0.1111111111111111
,,1021190000.0,6007.0,0.0
,,1021360000.0,6008.0,0.0
,,1021530000.0,6009.0,0.2857142857142857
,,1021700000.0,6010.0,0.0
,,1021870000.0,6011.0,0.2
,,1022040000.0,6012.0,0.3333333333333333
,,1022210000.0,6013.0,0.2222222222222222
,,1023060000.0,6018.0,0.0
,,1023230000.0,6019.0,0.2
,,1023740000.0,6022.0,0.0
,,1023910000.0,6023.0,0.1
,,1025440000.0,6032.0,0.0
,,1025610000.0,6033.0,0.0
,,1025780000.0,6034.0,0.0
,,1025950000.0,6035.0,0.6666666666666666
,,1027480000.0,6044.0,0.0
,,1027990000.0,6047.0,0.0
,,1028160000.0,6048.0,0.1111111111111111
,,1029350000.0,6055.0,0.0
,,1029520000.0,6056.0,0.0
,,1029690000.0,6057.0,0.1
,,1029860000.0,6058.0,0.3333333333333333
,,1030030000.0,6059.0,0.3
,,1030540000.0,6062.0,0.0
,,1030710000.0,6063.0,0.0
,,1030880000.0,6064.0,0.1
,,1031050000.0,6065.0,0.3333333333333333
,,1031220000.0,6066.0,0.14285714285714285
,,1032750000.0,6075.0,0.0
,,1033600000.0,6080.0,0.0
,,1033770000.0,6081.0,0.2857142857142857
,,1035300000.0,6090.0,0.0
,,1035810000.0,6093.0,0.0
,,1035980000.0,6094.0,0.0
,,1036150000.0,6095.0,0.1111111111111111
,,1037680000.0,6104.0,0.0
,,1039210000.0,6113.0,0.0
,,1040740000.0,6122.0,0.0
,,1042270000.0,6131.0,0.0
,,1042780000.0,6134.0,0.0
,,1043290000.0,6137.0,0.0
,,1043460000.0,6138.0,0.7777777777777778
,,1043630000.0,6139.0,0.0
,,1043800000.0,6140.0,0.3333333333333333
,,1045330000.0,6149.0,0.0
,,1045500000.0,6150.0,0.0
,,1045670000.0,6151.0,0.0
,,1045840000.0,6152.0,0.1
,,1047030000.0,6159.0,0.0
,,1047200000.0,6160.0,0.1111111111111111
,,1048730000.0,6169.0,0.0
,,1050260000.0,6178.0,0.0
,,1051790000.0,6187.0,0.0
,,1053320000.0,6196.0,0.0
,,1054850000.0,6205.0,0.0
,,1056380000.0,6214.0,0.0
,,1057910000.0,6223.0,0.0
,,1059440000.0,6232.0,0.0
,,1060970000.0,6241.0,0.0
,,1062500000.0,6250.0,0.0
,,1064030000.0,6259.0,0.0
,,1064200000.0,6260.0,0.0
,,1064370000.0,6261.0,0.0
,,1064540000.0,6262.0,0.8888888888888888
,,1064710000.0,6263.0,0.0
,,1064880000.0,6264.0,0.1
,,1065390000.0,6267.0,0.0
,,1065900000.0,6270.0,0.0
,,1066070000.0,6271.0,0.4444444444444444
,,1067600000.0,6280.0,0.0
,,1069130000.0,6289.0,0.0
,,1070660000.0,6298.0,0.0
,,1072190000.0,6307.0,0.0
,,1073720000.0,6316.0,0.0
,,1075250000.0,6325.0,0.0
,,1076100000.0,6330.0,0.0
,,1076270000.0,6331.0,2.5
,,1076440000.0,6332.0,3.5
,,1076610000.0,6333.0,2.857142857142857
,,1076780000.0,6334.0,3.0
,,1076950000.0,6335.0,3.3333333333333335
,,1077120000.0,6336.0,3.5714285714285716
,,1077290000.0,6337.0,1.6666666666666667
,,1077460000.0,6338.0,3.0
,,1077630000.0,6339.0,2.4
,,1077800000.0,6340.0,2.25
,,1077970000.0,6341.0,3.3333333333333335
,,1078140000.0,6342.0,4.142857142857143
,,1078310000.0,6343.0,4.25
,,1078480000.0,6344.0,4.0
,,1078650000.0,6345.0,4.0
,,1078820000.0,6346.0,4.142857142857143
,,1078990000.0,6347.0,3.6666666666666665
,,1079160000.0,6348.0,2.7142857142857144
,,1079330000.0,6349.0,4.428571428571429
,,1079500000.0,6350.0,4.0
,,1079670000.0,6351.0,3.5714285714285716
,,1079840000.0,6352.0,3.2857142857142856
,,1080010000.0,6353.0,3.142857142857143
,,1080180000.0,6354.0,3.75
,,1080350000.0,6355.0,2.3333333333333335
,,1080520000.0,6356.0,0.8
,,1080690000.0,6357.0,1.1111111111111112
,,1080860000.0,6358.0,0.3333333333333333
,,1081030000.0,6359.0,1.2222222222222223
,,1081200000.0,6360.0,0.14285714285714285
,,1081370000.0,6361.0,0.8
,,1081540000.0,6362.0,0.4444444444444444
,,1081710000.0,6363.0,0.5
,,1081880000.0,6364.0,0.14285714285714285
,,1082050000.0,6365.0,0.0
,,1082220000.0,6366.0,0.5
,,1082390000.0,6367.0,0.2222222222222222
,,1082560000.0,6368.0,0.3333333333333333
,,1082730000.0,6369.0,0.0
,,1082900000.0,6370.0,0.125
,,1083070000.0,6371.0,0.1
,,1083580000.0,6374.0,0.0
,,1083750000.0,6375.0,0.2222222222222222
,,1083920000.0,6376.0,0.0
,,1084090000.0,6377.0,0.1
,,1084260000.0,6378.0,0.0
,,1084430000.0,6379.0,0.0
,,1084600000.0,6380.0,0.1
,,1084770000.0,6381.0,0.2222222222222222
,,1084940000.0,6382.0,0.0
,,1085110000.0,6383.0,0.1111111111111111
,,1085280000.0,6384.0,0.1111111111111111
,,1085450000.0,6385.0,0.0
,,1085620000.0,6386.0,0.1111111111111111
,,1085790000.0,6387.0,0.1
,,1086300000.0,6390.0,0.0
,,1086470000.0,6391.0,0.0
,,1086640000.0,6392.0,0.1
,,1086810000.0,6393.0,0.3333333333333333
,,1087320000.0,6396.0,0.0
,,1087490000.0,6397.0,0.2
,,1088000000.0,6400.0,0.0
,,1088510000.0,6403.0,0.0
,,1088680000.0,6404.0,0.8
,,1088850000.0,6405.0,0.42857142857142855
,,1089020000.0,6406.0,0.1
,,1089190000.0,6407.0,0.0
,,1089360000.0,6408.0,0.3
,,1089530000.0,6409.0,0.0
,,1089700000.0,6410.0,0.1111111111111111
,,1089870000.0,6411.0,0.1
,,1091400000.0,6420.0,0.0
,,1092250000.0,6425.0,0.0
,,1092420000.0,6426.0,0.1111111111111111
,,1092930000.0,6429.0,0.0
,,1093100000.0,6430.0,0.0
,,1093270000.0,6431.0,0.1111111111111111
,,1093440000.0,6432.0,0.0
,,1093610000.0,6433.0,0.1111111111111111
,,1093780000.0,6434.0,0.1
,,1094290000.0,6437.0,0.0
,,1094800000.0,6440.0,0.0
,,1094970000.0,6441.0,0.5
,,1095140000.0,6442.0,0.14285714285714285
,,1095310000.0,6443.0,0.2
,,1095480000.0,6444.0,0.0
,,1095650000.0,6445.0,0.5
,,1095820000.0,6446.0,1.6666666666666667
,,1095990000.0,6447.0,0.3333333333333333
,,1096160000.0,6448.0,1.5555555555555556
,,1096330000.0,6449.0,1.25
,,1096500000.0,6450.0,0.5555555555555556
,,1096670000.0,6451.0,1.8888888888888888
,,1096840000.0,6452.0,1.0
,,1097010000.0,6453.0,0.2222222222222222
,,1097180000.0,6454.0,0.8888888888888888
,,1097350000.0,6455.0,1.5555555555555556
,,1097520000.0,6456.0,0.8571428571428571
,,1097690000.0,6457.0,1.2857142857142858
,,1097860000.0,6458.0,0.625
,,1098030000.0,6459.0,0.6666666666666666
,,1098200000.0,6460.0,0.16666666666666666
,,1098370000.0,6461.0,0.42857142857142855
,,1098540000.0,6462.0,0.0
,,1098710000.0,6463.0,0.4
,,1098880000.0,6464.0,0.4
,,1099050000.0,6465.0,0.4444444444444444
,,1099220000.0,6466.0,0.0
,,1099390000.0,6467.0,0.1
,,1099560000.0,6468.0,0.0
,,1099730000.0,6469.0,0.1
,,1099900000.0,6470.0,0.0
,,1100070000.0,6471.0,0.1
,,1100240000.0,6472.0,0.0
,,1100410000.0,6473.0,0.0
,,1100580000.0,6474.0,0.1111111111111111
,,1100750000.0,6475.0,2.375
,,1100920000.0,6476.0,0.1
,,1101430000.0,6479.0,0.0
,,1101600000.0,6480.0,0.1
,,1101770000.0,6481.0,0.14285714285714285
,,1101940000.0,6482.0,0.25
,,1102110000.0,6483.0,0.5
,,1102280000.0,6484.0,1.875
,,1102450000.0,6485.0,0.2222222222222222
,,1102620000.0,6486.0,0.4
,,1102790000.0,6487.0,0.3333333333333333
,,1102960000.0,6488.0,0.5555555555555556
,,1103130000.0,6489.0,0.4
,,1103300000.0,6490.0,0.14285714285714285
,,1103470000.0,6491.0,0.5
,,1103640000.0,6492.0,0.1111111111111111
,,1103810000.0,6493.0,0.2
,,1104320000.0,6496.0,0.0
,,1104490000.0,6497.0,0.2222222222222222
,,1104660000.0,6498.0,0.2
,,1104830000.0,6499.0,0.2
,,1105000000.0,6500.0,0.0
,,1105170000.0,6501.0,0.1111111111111111
,,1105340000.0,6502.0,0.0
,,1105510000.0,6503.0,0.0
,,1105680000.0,6504.0,0.1111111111111111
,,1106870000.0,6511.0,0.0
,,1107040000.0,6512.0,0.0
,,1107210000.0,6513.0,0.1
,,1107380000.0,6514.0,0.1111111111111111
,,1108570000.0,6521.0,0.0
,,1108740000.0,6522.0,0.0
,,1108910000.0,6523.0,0.1111111111111111
,,1110440000.0,6532.0,0.0
,,1110950000.0,6535.0,0.0
,,1111120000.0,6536.0,0.0
,,1111290000.0,6537.0,0.1
,,1112820000.0,6546.0,0.0
,,1114350000.0,6555.0,0.0
,,1114520000.0,6556.0,0.0
,,1114690000.0,6557.0,0.0
,,1114860000.0,6558.0,0.1
,,1116390000.0,6567.0,0.0
,,1116560000.0,6568.0,0.0
,,1116730000.0,6569.0,0.125
,,1116900000.0,6570.0,0.7142857142857143
,,1117070000.0,6571.0,0.2222222222222222
,,1117240000.0,6572.0,0.25
,,1117410000.0,6573.0,0.0
,,1117580000.0,6574.0,0.2
,,1117750000.0,6575.0,0.1
,,1117920000.0,6576.0,0.1111111111111111
,,1118090000.0,6577.0,0.2
,,1118260000.0,6578.0,0.0
,,1118430000.0,6579.0,0.0
,,1118600000.0,6580.0,0.1111111111111111
,,1120130000.0,6589.0,0.0
,,1121660000.0,6598.0,0.0
,,1121830000.0,6599.0,0.0
,,1122000000.0,6600.0,0.1
,,1122170000.0,6601.0,0.0
,,1122340000.0,6602.0,0.0
,,1122510000.0,6603.0,0.1
,,1123020000.0,6606.0,0.0
,,1123530000.0,6609.0,0.0
,,1123700000.0,6610.0,0.1
,,1125230000.0,6619.0,0.0
,,1125740000.0,6622.0,0.0
,,1125910000.0,6623.0,0.0
,,1126080000.0,6624.0,0.1111111111111111
,,1126250000.0,6625.0,0.1
,,1126420000.0,6626.0,0.0
,,1126590000.0,6627.0,0.1111111111111111
,,1128120000.0,6636.0,0.0
,,1128290000.0,6637.0,0.0
,,1128460000.0,6638.0,0.1
,,1129990000.0,6647.0,0.0
,,1130840000.0,6652.0,0.0
,,1131010000.0,6653.0,0.1
,,1131520000.0,6656.0,0.0
,,1132030000.0,6659.0,0.0
,,1132200000.0,6660.0,0.1
,,1133730000.0,6669.0,0.0
,,1135260000.0,6678.0,0.0
,,1135770000.0,6681.0,0.0
,,1135940000.0,6682.0,0.0
,,1136110000.0,6683.0,0.42857142857142855
,,1136620000.0,6686.0,0.0
,,1137130000.0,6689.0,0.0
,,1137300000.0,6690.0,0.2
,,1137810000.0,6693.0,0.0
,,1137980000.0,6694.0,0.3
,,1138150000.0,6695.0,0.0
,,1138320000.0,6696.0,0.0
,,1138490000.0,6697.0,0.7777777777777778
,,1139000000.0,6700.0,0.0
,,1139170000.0,6701.0,0.0
,,1139340000.0,6702.0,1.25
,,1140870000.0,6711.0,0.0
,,1141040000.0,6712.0,0.0
,,1141210000.0,6713.0,0.0
,,1141380000.0,6714.0,0.3
,,1142910000.0,6723.0,0.0
,,1144440000.0,6732.0,0.0
,,1145970000.0,6741.0,0.0
,,1147160000.0,6748.0,0.0
,,1147330000.0,6749.0,0.0
,,1147500000.0,6750.0,0.1111111111111111
,,1149030000.0,6759.0,0.0
,,1149200000.0,6760.0,0.0
,,1149370000.0,6761.0,0.0
,,1149540000.0,6762.0,0.1
,,1151070000.0,6771.0,0.0
,,1151580000.0,6774.0,0.0
,,1152090000.0,6777.0,0.0
,,1152260000.0,6778.0,0.1
,,1153790000.0,6787.0,0.0
,,1153960000.0,6788.0,1.2
,,1154470000.0,6791.0,0.0
,,1154640000.0,6792.0,0.0
,,1154810000.0,6793.0,0.1
,,1155660000.0,6798.0,0.0
,,1155830000.0,6799.0,0.1
,,1157360000.0,6808.0,0.0
,,1157530000.0,6809.0,0.1
,,1159060000.0,6818.0,0.0
,,1159230000.0,6819.0,0.1
,,1159740000.0,6822.0,0.0
,,1159910000.0,6823.0,0.1
,,1161440000.0,6832.0,0.0
,,1162290000.0,6837.0,0.0
,,1162460000.0,6838.0,0.1111111111111111
,,1162630000.0,6839.0,0.0
,,1162800000.0,6840.0,0.0
,,1162970000.0,6841.0,0.1
,,1163140000.0,6842.0,0.0
,,1163310000.0,6843.0,0.0
,,1163480000.0,6844.0,0.1
,,1164330000.0,6849.0,0.0
,,1164500000.0,6850.0,0.1
,,1166030000.0,6859.0,0.0
,,1166540000.0,6862.0,0.0
,,1166710000.0,6863.0,0.1
,,1168240000.0,6872.0,0.0
,,1169770000.0,6881.0,0.0
,,1169940000.0,6882.0,0.0
,,1170110000.0,6883.0,0.2
,,1170280000.0,6884.0,0.42857142857142855
,,1170450000.0,6885.0,1.125
,,1170620000.0,6886.0,3.0
,,1170790000.0,6887.0,3.142857142857143
,,1170960000.0,6888.0,3.2857142857142856
,,1171130000.0,6889.0,1.875
,,1171300000.0,6890.0,2.7142857142857144
,,1171470000.0,6891.0,3.5
,,1171640000.0,6892.0,3.2
,,1171810000.0,6893.0,3.2
,,1171980000.0,6894.0,3.1666666666666665
,,1172150000.0,6895.0,4.333333333333333
,,1172320000.0,6896.0,4.0
,,1172490000.0,6897.0,3.4285714285714284
,,1172660000.0,6898.0,3.4
,,1172830000.0,6899.0,3.857142857142857
,,1173000000.0,6900.0,3.2857142857142856
,,1173170000.0,6901.0,3.4285714285714284
,,1173340000.0,6902.0,3.8333333333333335
,,1173510000.0,6903.0,3.5714285714285716
,,1173680000.0,6904.0,3.7142857142857144
,,1173850000.0,6905.0,3.4285714285714284
,,1174020000.0,6906.0,2.2
,,1174190000.0,6907.0,3.4
,,1174360000.0,6908.0,1.6666666666666667
,,1174530000.0,6909.0,2.4444444444444446
,,1174700000.0,6910.0,1.3333333333333333
,,1174870000.0,6911.0,1.7777777777777777
,,1175040000.0,6912.0,1.875
,,1175210000.0,6913.0,0.6
,,1175380000.0,6914.0,0.4444444444444444
,,1175550000.0,6915.0,1.0
,,1175720000.0,6916.0,0.42857142857142855
,,1175890000.0,6917.0,0.75
,,1176060000.0,6918.0,0.42857142857142855
,,1176230000.0,6919.0,1.0
,,1176400000.0,6920.0,0.6666666666666666
,,1176570000.0,6921.0,1.0
,,1176740000.0,6922.0,0.8
,,1176910000.0,6923.0,0.4444444444444444
,,1177080000.0,6924.0,0.3
,,1177250000.0,6925.0,0.5
,,1177420000.0,6926.0,0.1111111111111111
,,1177590000.0,6927.0,0.0
,,1177760000.0,6928.0,0.0
,,1177930000.0,6929.0,1.25
,,1178100000.0,6930.0,0.3333333333333333
,,1178270000.0,6931.0,0.3
,,1178440000.0,6932.0,0.2222222222222222
,,1178610000.0,6933.0,0.3
,,1179120000.0,6936.0,0.0
,,1179290000.0,6937.0,0.2
,,1179460000.0,6938.0,0.0
,,1179630000.0,6939.0,0.1
,,1179800000.0,6940.0,0.0
,,1179970000.0,6941.0,0.0
,,1180140000.0,6942.0,0.1
,,1180310000.0,6943.0,0.1
,,1180820000.0,6946.0,0.0
,,1180990000.0,6947.0,0.0
,,1181160000.0,6948.0,0.2222222222222222
,,1182690000.0,6957.0,0.0
,,1184220000.0,6966.0,0.0
,,1185070000.0,6971.0,0.0
,,1185240000.0,6972.0,0.1111111111111111
,,1185410000.0,6973.0,0.0
,,1185580000.0,6974.0,0.2
,,1187110000.0,6983.0,0.0
,,1187280000.0,6984.0,0.0
,,1187450000.0,6985.0,0.1
,,1188300000.0,6990.0,0.0
,,1188470000.0,6991.0,0.1111111111111111
,,1190000000.0,7000.0,0.0
,,1190170000.0,7001.0,0.2857142857142857
,,1190340000.0,7002.0,1.25
,,1190510000.0,7003.0,1.25
,,1190680000.0,7004.0,0.8888888888888888
,,1190850000.0,7005.0,2.3
,,1191020000.0,7006.0,1.2222222222222223
,,1191190000.0,7007.0,0.6666666666666666
,,1191360000.0,7008.0,0.5555555555555556
,,1191530000.0,7009.0,0.4
,,1191700000.0,7010.0,0.6666666666666666
,,1191870000.0,7011.0,2.0
,,1192040000.0,7012.0,1.3333333333333333
,,1192210000.0,7013.0,1.1428571428571428
,,1192380000.0,7014.0,0.2222222222222222
,,1192550000.0,7015.0,1.0
,,1192720000.0,7016.0,0.3333333333333333
,,1192890000.0,7017.0,0.7
,,1193060000.0,7018.0,0.3333333333333333
,,1193230000.0,7019.0,0.2
,,1193400000.0,7020.0,0.1111111111111111
,,1193570000.0,7021.0,0.1111111111111111
,,1193740000.0,7022.0,0.3
,,1193910000.0,7023.0,0.1111111111111111
,,1194080000.0,7024.0,0.0
,,1194250000.0,7025.0,0.3333333333333333
,,1194420000.0,7026.0,0.0
,,1194590000.0,7027.0,0.1
,,1194760000.0,7028.0,0.0
,,1194930000.0,7029.0,0.0
,,1195100000.0,7030.0,0.2
,,1195270000.0,7031.0,0.0
,,1195440000.0,7032.0,0.0
,,1195610000.0,7033.0,0.1
,,1195780000.0,7034.0,0.0
,,1195950000.0,7035.0,0.8571428571428571
,,1196120000.0,7036.0,0.4
,,1196290000.0,7037.0,0.0
,,1196460000.0,7038.0,0.5555555555555556
,,1196630000.0,7039.0,0.1111111111111111
,,1196800000.0,7040.0,0.5
,,1196970000.0,7041.0,0.1111111111111111
,,1197140000.0,7042.0,0.1111111111111111
,,1197310000.0,7043.0,0.1111111111111111
,,1197480000.0,7044.0,0.25
,,1197650000.0,7045.0,0.3
,,1197820000.0,7046.0,0.0
,,1197990000.0,7047.0,0.4444444444444444
,,1198160000.0,7048.0,0.0
,,1198330000.0,7049.0,0.1
,,1198500000.0,7050.0,0.1111111111111111
,,1198670000.0,7051.0,0.0
,,1198840000.0,7052.0,0.0
,,1199010000.0,7053.0,0.1
,,1199180000.0,7054.0,0.1111111111111111
,,1199350000.0,7055.0,0.0
,,1199520000.0,7056.0,0.1
,,1200710000.0,7063.0,0.0
,,1200880000.0,7064.0,0.1111111111111111
,,1202410000.0,7073.0,0.0
,,1202580000.0,7074.0,0.0
,,1202750000.0,7075.0,0.0
,,1202920000.0,7076.0,0.1
,,1204450000.0,7085.0,0.0
,,1204960000.0,7088.0,0.0
,,1205130000.0,7089.0,0.1
,,1205640000.0,7092.0,0.0
,,1206150000.0,7095.0,0.0
,,1206320000.0,7096.0,0.1111111111111111
,,1206490000.0,7097.0,0.0
,,1206660000.0,7098.0,0.1
,,1207170000.0,7101.0,0.0
,,1207340000.0,7102.0,0.2
,,1208870000.0,7111.0,0.0
,,1209040000.0,7112.0,0.0
,,1209210000.0,7113.0,0.0
,,1209380000.0,7114.0,0.1
,,1209890000.0,7117.0,0.0
,,1210060000.0,7118.0,0.0
,,1210230000.0,7119.0,0.1
,,1210400000.0,7120.0,0.0
,,1210570000.0,7121.0,0.0
,,1210740000.0,7122.0,0.4444444444444444
,,1210910000.0,7123.0,0.2222222222222222
,,1211080000.0,7124.0,0.0
,,1211250000.0,7125.0,0.0
,,1211420000.0,7126.0,0.6666666666666666
,,1211590000.0,7127.0,0.4444444444444444
,,1211760000.0,7128.0,0.0
,,1211930000.0,7129.0,0.1
,,1212100000.0,7130.0,0.1111111111111111
,,1212610000.0,7133.0,0.0
,,1212780000.0,7134.0,0.0
,,1212950000.0,7135.0,0.3
,,1213120000.0,7136.0,0.0
,,1213290000.0,7137.0,0.0
,,1213460000.0,7138.0,0.1111111111111111
,,1213630000.0,7139.0,0.1
,,1215160000.0,7148.0,0.0
,,1215670000.0,7151.0,0.0
,,1215840000.0,7152.0,0.1
,,1216350000.0,7155.0,0.0
,,1216520000.0,7156.0,0.7777777777777778
,,1216690000.0,7157.0,1.0
,,1216860000.0,7158.0,0.1111111111111111
,,1217030000.0,7159.0,0.2
,,1217540000.0,7162.0,0.0
,,1217710000.0,7163.0,0.1
,,1217880000.0,7164.0,0.1
,,1219410000.0,7173.0,0.0
,,1220940000.0,7182.0,0.0
,,1222130000.0,7189.0,0.0
,,1222300000.0,7190.0,0.0
,,1222470000.0,7191.0,0.1111111111111111
,,1224000000.0,7200.0,0.0
,,1225530000.0,7209.0,0.0
,,1226720000.0,7216.0,0.0
,,1226890000.0,7217.0,0.0
,,1227060000.0,7218.0,0.1
,,1227570000.0,7221.0,0.0
,,1227740000.0,7222.0,0.1
,,1229270000.0,7231.0,0.0
,,1230460000.0,7238.0,0.0
,,1230630000.0,7239.0,0.42857142857142855
,,1230800000.0,7240.0,0.1
,,1230970000.0,7241.0,0.0
,,1231140000.0,7242.0,0.1
,,1231310000.0,7243.0,0.1
,,1231480000.0,7244.0,0.0
,,1231650000.0,7245.0,0.0
,,1231820000.0,7246.0,0.2
,,1232330000.0,7249.0,0.0
,,1232500000.0,7250.0,0.0
,,1232670000.0,7251.0,1.1428571428571428
,,1232840000.0,7252.0,1.3
,,1233010000.0,7253.0,0.7142857142857143
,,1233180000.0,7254.0,0.0
,,1233350000.0,7255.0,0.1111111111111111
,,1233520000.0,7256.0,0.1
,,1234710000.0,7263.0,0.0
,,1234880000.0,7264.0,0.0
,,1235050000.0,7265.0,0.1111111111111111
,,1236580000.0,7274.0,0.0
,,1237430000.0,7279.0,0.0
,,1237600000.0,7280.0,0.1
,,1237770000.0,7281.0,0.0
,,1237940000.0,7282.0,0.2
,,1238110000.0,7283.0,0.0
,,1238280000.0,7284.0,0.0
,,1238450000.0,7285.0,0.1
,,1238620000.0,7286.0,0.1
,,1238790000.0,7287.0,0.0
,,1238960000.0,7288.0,0.1
,,1239470000.0,7291.0,0.0
,,1239980000.0,7294.0,0.0
,,1240150000.0,7295.0,0.1
,,1241680000.0,7304.0,0.0
,,1243210000.0,7313.0,0.0
,,1243380000.0,7314.0,0.0
,,1243550000.0,7315.0,0.1
,,1243720000.0,7316.0,0.2
,,1244230000.0,7319.0,0.0
,,1244400000.0,7320.0,0.0
,,1244570000.0,7321.0,0.3
,,1246100000.0,7330.0,0.0
,,1246270000.0,7331.0,0.0
,,1246440000.0,7332.0,0.0
,,1246610000.0,7333.0,0.1
,,1246780000.0,7334.0,0.0
,,1246950000.0,7335.0,0.7777777777777778
,,1247460000.0,7338.0,0.0
,,1247970000.0,7341.0,0.0
,,1248140000.0,7342.0,0.1111111111111111
,,1248310000.0,7343.0,0.1
,,1249500000.0,7350.0,0.0
,,1249670000.0,7351.0,0.0
,,1249840000.0,7352.0,0.1
,,1251370000.0,7361.0,0.0
,,1251880000.0,7364.0,0.0
,,1252050000.0,7365.0,0.0
,,1252220000.0,7366.0,0.1
,,1252390000.0,7367.0,0.1111111111111111
,,1252560000.0,7368.0,0.0
,,1252730000.0,7369.0,0.0
,,1252900000.0,7370.0,0.1111111111111111
,,1254430000.0,7379.0,0.0
,,1254940000.0,7382.0,0.0
,,1255110000.0,7383.0,0.2222222222222222
,,1255280000.0,7384.0,0.6666666666666666
,,1256810000.0,7393.0,0.0
,,1257320000.0,7396.0,0.0
,,1257490000.0,7397.0,0.1
,,1259020000.0,7406.0,0.0
,,1260550000.0,7415.0,0.0
,,1261740000.0,7422.0,0.0
,,1261910000.0,7423.0,0.14285714285714285
,,1263440000.0,7432.0,0.0
,,1263610000.0,7433.0,0.0
,,1263780000.0,7434.0,0.1111111111111111
,,1265310000.0,7443.0,0.0
,,1266840000.0,7452.0,0.0
,,1268030000.0,7459.0,0.0
,,1268200000.0,7460.0,0.0
,,1268370000.0,7461.0,0.14285714285714285
,,1268540000.0,7462.0,1.7777777777777777
,,1268710000.0,7463.0,0.5714285714285714
,,1268880000.0,7464.0,0.6
,,1269050000.0,7465.0,0.0
,,1269220000.0,7466.0,0.0
,,1269390000.0,7467.0,0.4
,,1270920000.0,7476.0,0.0
,,1271090000.0,7477.0,0.2
,,1272620000.0,7486.0,0.0
,,1274150000.0,7495.0,0.0
,,1274320000.0,7496.0,0.14285714285714285
,,1275170000.0,7501.0,0.0
,,1275340000.0,7502.0,0.1111111111111111
,,1275850000.0,7505.0,0.0
,,1276360000.0,7508.0,0.0
,,1276530000.0,7509.0,0.2222222222222222
,,1276700000.0,7510.0,0.0
,,1276870000.0,7511.0,0.0
,,1277040000.0,7512.0,0.2222222222222222
,,1277550000.0,7515.0,0.0
,,1277720000.0,7516.0,0.0
,,1277890000.0,7517.0,0.1
,,1279420000.0,7526.0,0.0
,,1280610000.0,7533.0,0.0
,,1280780000.0,7534.0,0.0
,,1280950000.0,7535.0,0.1
,,1282480000.0,7544.0,0.0
,,1282990000.0,7547.0,0.0
,,1283160000.0,7548.0,0.3
,,1284690000.0,7557.0,0.0
,,1286220000.0,7566.0,0.0
,,1286390000.0,7567.0,0.1
,,1287240000.0,7572.0,0.0
,,1287410000.0,7573.0,0.1
,,1288940000.0,7582.0,0.0
,,1290470000.0,7591.0,0.0
,,1292000000.0,7600.0,0.0
,,1293530000.0,7609.0,0.0
,,1293700000.0,7610.0,0.8888888888888888
,,1293870000.0,7611.0,0.6
,,1294040000.0,7612.0,0.1111111111111111
,,1294890000.0,7617.0,0.0
,,1295060000.0,7618.0,0.1111111111111111
,,1295230000.0,7619.0,0.0
,,1295400000.0,7620.0,0.0
,,1295570000.0,7621.0,0.1111111111111111
,,1297100000.0,7630.0,0.0
,,1297270000.0,7631.0,0.1
,,1298800000.0,7640.0,0.0
,,1300330000.0,7649.0,0.0
,,1301860000.0,7658.0,0.0
,,1303390000.0,7667.0,0.0
,,1304920000.0,7676.0,0.0
,,1305430000.0,7679.0,0.0
,,1305940000.0,7682.0,0.0
,,1306110000.0,7683.0,0.1
,,1307640000.0,7692.0,0.0
,,1309170000.0,7701.0,0.0
,,1310700000.0,7710.0,0.0
,,1312230000.0,7719.0,0.0
,,1312400000.0,7720.0,0.0
,,1312570000.0,7721.0,0.0
,,1312740000.0,7722.0,0.1111111111111111
,,1314270000.0,7731.0,0.0
,,1315800000.0,7740.0,0.0
,,1316650000.0,7745.0,0.0
,,1316820000.0,7746.0,0.7777777777777778
,,1316990000.0,7747.0,0.0
,,1317160000.0,7748.0,0.1
,,1317670000.0,7751.0,0.0
,,1317840000.0,7752.0,0.0
,,1318010000.0,7753.0,0.2222222222222222
,,1318520000.0,7756.0,0.0
,,1319030000.0,7759.0,0.0
,,1319200000.0,7760.0,0.5714285714285714
,,1319370000.0,7761.0,0.1111111111111111
,,1320560000.0,7768.0,0.0
,,1320730000.0,7769.0,0.1
,,1321920000.0,7776.0,0.0
,,1322090000.0,7777.0,0.1111111111111111
,,1322600000.0,7780.0,0.0
,,1322770000.0,7781.0,0.0
,,1322940000.0,7782.0,0.1
,,1323110000.0,7783.0,0.0
,,1323280000.0,7784.0,0.0
,,1323450000.0,7785.0,0.42857142857142855
,,1323620000.0,7786.0,1.0
,,1323790000.0,7787.0,2.375
,,1323960000.0,7788.0,2.6666666666666665
,,1324130000.0,7789.0,1.1111111111111112
,,1324300000.0,7790.0,0.2857142857142857
,,1324470000.0,7791.0,1.1111111111111112
,,1324640000.0,7792.0,0.5714285714285714
,,1324810000.0,7793.0,0.0
,,1324980000.0,7794.0,0.1
,,1325150000.0,7795.0,0.0
,,1325320000.0,7796.0,0.0
,,1325490000.0,7797.0,0.1111111111111111
,,1325660000.0,7798.0,0.0
,,1325830000.0,7799.0,0.0
,,1326000000.0,7800.0,0.2222222222222222
,,1326850000.0,7805.0,0.0
,,1327020000.0,7806.0,0.1
,,1327190000.0,7807.0,0.0
,,1327360000.0,7808.0,0.0
,,1327530000.0,7809.0,0.1111111111111111
,,1328040000.0,7812.0,0.0
,,1328210000.0,7813.0,0.1111111111111111
,,1329400000.0,7820.0,0.0
,,1329570000.0,7821.0,0.1
,,1329740000.0,7822.0,0.1111111111111111
,,1329910000.0,7823.0,0.1
,,1330080000.0,7824.0,0.0
,,1330250000.0,7825.0,0.1111111111111111
,,1330420000.0,7826.0,0.0
,,1330590000.0,7827.0,0.3333333333333333
,,1331440000.0,7832.0,0.0
,,1331610000.0,7833.0,0.1111111111111111
,,1332120000.0,7836.0,0.0
,,1332290000.0,7837.0,0.75
,,1332460000.0,7838.0,0.6
,,1332630000.0,7839.0,0.1111111111111111
,,1332800000.0,7840.0,0.2222222222222222
,,1332970000.0,7841.0,0.1
,,1333820000.0,7846.0,0.0
,,1333990000.0,7847.0,0.1111111111111111
,,1334160000.0,7848.0,0.0
,,1334330000.0,7849.0,0.1
,,1334500000.0,7850.0,0.0
,,1334670000.0,7851.0,0.2
,,1334840000.0,7852.0,0.2857142857142857
,,1335010000.0,7853.0,2.5
,,1335180000.0,7854.0,2.875
,,1335350000.0,7855.0,2.25
,,1335520000.0,7856.0,3.1666666666666665
,,1335690000.0,7857.0,2.8333333333333335
,,1335860000.0,7858.0,3.5
,,1336030000.0,7859.0,4.142857142857143
,,1336200000.0,7860.0,4.4
,,1336370000.0,7861.0,3.6666666666666665
,,1336540000.0,7862.0,3.1666666666666665
,,1336710000.0,7863.0,2.75
,,1336880000.0,7864.0,4.0
,,1337050000.0,7865.0,3.3333333333333335
,,1337220000.0,7866.0,4.285714285714286
,,1337390000.0,7867.0,5.0
,,1337560000.0,7868.0,4.142857142857143
,,1337730000.0,7869.0,3.6666666666666665
,,1337900000.0,7870.0,4.0
,,1338070000.0,7871.0,4.571428571428571
,,1338240000.0,7872.0,4.5
,,1338410000.0,7873.0,4.0
,,1338580000.0,7874.0,3.7142857142857144
,,1338750000.0,7875.0,2.5714285714285716
,,1338920000.0,7876.0,3.25
,,1339090000.0,7877.0,3.857142857142857
,,1339260000.0,7878.0,2.111111111111111
,,1339430000.0,7879.0,1.0
,,1339600000.0,7880.0,1.1111111111111112
,,1339770000.0,7881.0,1.125
,,1339940000.0,7882.0,1.3
,,1340110000.0,7883.0,0.3333333333333333
,,1340280000.0,7884.0,0.8571428571428571
,,1340450000.0,7885.0,0.6666666666666666
,,1340620000.0,7886.0,0.4
,,1340790000.0,7887.0,0.0
,,1340960000.0,7888.0,0.2222222222222222
,,1341130000.0,7889.0,0.1
,,1341300000.0,7890.0,0.3333333333333333
,,1341470000.0,7891.0,0.0
,,1341640000.0,7892.0,0.1
,,1341810000.0,7893.0,0.2222222222222222
,,1341980000.0,7894.0,0.1111111111111111
,,1342150000.0,7895.0,0.2
,,1342320000.0,7896.0,0.0
,,1342490000.0,7897.0,0.1111111111111111
,,1342660000.0,7898.0,0.6666666666666666
,,1342830000.0,7899.0,2.5
,,1343000000.0,7900.0,0.625
,,1343170000.0,7901.0,0.14285714285714285
,,1343340000.0,7902.0,0.0
,,1343510000.0,7903.0,0.3
,,1343680000.0,7904.0,0.1111111111111111
,,1343850000.0,7905.0,0.0
,,1344020000.0,7906.0,0.2
,,1344190000.0,7907.0,0.2222222222222222
,,1344360000.0,7908.0,0.2
,,1344870000.0,7911.0,0.0
,,1345040000.0,7912.0,0.2
,,1346570000.0,7921.0,0.0
,,1348100000.0,7930.0,0.0
,,1348950000.0,7935.0,0.0
,,1349120000.0,7936.0,0.1
,,1349290000.0,7937.0,0.2
,,1349460000.0,7938.0,0.3
,,1349970000.0,7941.0,0.0
,,1350480000.0,7944.0,0.0
,,1350650000.0,7945.0,0.1
,,1351160000.0,7948.0,0.0
,,1351330000.0,7949.0,0.0
,,1351500000.0,7950.0,0.1111111111111111
,,1351670000.0,7951.0,0.1
,,1353200000.0,7960.0,0.0
,,1353370000.0,7961.0,0.1
,,1353880000.0,7964.0,0.0
,,1354390000.0,7967.0,0.0
,,1354560000.0,7968.0,0.125
,,1354730000.0,7969.0,1.2857142857142858
,,1354900000.0,7970.0,1.2222222222222223
,,1355070000.0,7971.0,1.2222222222222223
,,1355240000.0,7972.0,1.5
,,1355410000.0,7973.0,1.625
,,1355580000.0,7974.0,2.5555555555555554
,,1355750000.0,7975.0,0.7777777777777778
,,1355920000.0,7976.0,0.6666666666666666
,,1356090000.0,7977.0,0.7777777777777778
,,1356260000.0,7978.0,2.3333333333333335
,,1356430000.0,7979.0,1.2222222222222223
,,1356600000.0,7980.0,1.1428571428571428
,,1356770000.0,7981.0,0.2
,,1356940000.0,7982.0,1.1428571428571428
,,1357110000.0,7983.0,0.5555555555555556
,,1357280000.0,7984.0,0.3
,,1357450000.0,7985.0,0.6666666666666666
,,1357620000.0,7986.0,0.0
,,1357790000.0,7987.0,0.9
,,1357960000.0,7988.0,0.0
,,1358130000.0,7989.0,0.0
,,1358300000.0,7990.0,0.1
,,1358470000.0,7991.0,0.0
,,1358640000.0,7992.0,0.2
,,1358810000.0,7993.0,0.2222222222222222
,,1358980000.0,7994.0,0.1111111111111111
,,1359150000.0,7995.0,0.0
,,1359320000.0,7996.0,0.0
,,1359490000.0,7997.0,0.2222222222222222
,,1360000000.0,8000.0,0.0
,,1360170000.0,8001.0,0.1111111111111111
,,1360340000.0,8002.0,0.0
,,1360510000.0,8003.0,0.1
,,1361360000.0,8008.0,0.0
,,1361530000.0,8009.0,0.1111111111111111
,,1361700000.0,8010.0,0.0
,,1361870000.0,8011.0,0.0
,,1362040000.0,8012.0,0.1
,,1362210000.0,8013.0,0.0
,,1362380000.0,8014.0,0.2222222222222222
,,1362550000.0,8015.0,0.0
,,1362720000.0,8016.0,0.0
,,1362890000.0,8017.0,0.2222222222222222
,,1363060000.0,8018.0,0.0
,,1363230000.0,8019.0,0.0
,,1363400000.0,8020.0,0.1
,,1363570000.0,8021.0,0.2857142857142857
,,1363740000.0,8022.0,0.3333333333333333
,,1363910000.0,8023.0,0.1111111111111111
,,1364080000.0,8024.0,0.4
,,1364250000.0,8025.0,0.2222222222222222
,,1364420000.0,8026.0,0.2222222222222222
,,1364590000.0,8027.0,0.2222222222222222
,,1364760000.0,8028.0,0.42857142857142855
,,1364930000.0,8029.0,0.125
,,1365100000.0,8030.0,0.2
,,1365270000.0,8031.0,0.1
,,1365440000.0,8032.0,0.2222222222222222
,,1365610000.0,8033.0,0.3
,,1365780000.0,8034.0,0.1
,,1365950000.0,8035.0,0.1111111111111111
,,1366460000.0,8038.0,0.0
,,1366630000.0,8039.0,0.1111111111111111
,,1366800000.0,8040.0,0.0
,,1366970000.0,8041.0,0.1
,,1367480000.0,8044.0,0.0
,,1367650000.0,8045.0,0.1
,,1367820000.0,8046.0,0.1111111111111111
,,1367990000.0,8047.0,0.0
,,1368160000.0,8048.0,0.0
,,1368330000.0,8049.0,0.1111111111111111
,,1368840000.0,8052.0,0.0
,,1369010000.0,8053.0,0.2222222222222222
,,1369180000.0,8054.0,0.0
,,1369350000.0,8055.0,0.0
,,1369520000.0,8056.0,0.2
,,1370710000.0,8063.0,0.0
,,1370880000.0,8064.0,0.1111111111111111
,,1371050000.0,8065.0,1.5
,,1371220000.0,8066.0,0.0
,,1371390000.0,8067.0,0.0
,,1371560000.0,8068.0,0.1111111111111111
,,1371730000.0,8069.0,0.14285714285714285
,,1372920000.0,8076.0,0.0
,,1373090000.0,8077.0,0.0
,,1373260000.0,8078.0,0.1111111111111111
,,1373430000.0,8079.0,0.0
,,1373600000.0,8080.0,0.1111111111111111
,,1374450000.0,8085.0,0.0
,,1374620000.0,8086.0,0.1111111111111111
,,1374790000.0,8087.0,0.1
,,1375640000.0,8092.0,0.0
,,1375810000.0,8093.0,0.75
,,1375980000.0,8094.0,0.3333333333333333
,,1376490000.0,8097.0,0.0
,,1376660000.0,8098.0,0.1111111111111111
,,1377510000.0,8103.0,0.0
,,1377680000.0,8104.0,0.1111111111111111
,,1378190000.0,8107.0,0.0
,,1378700000.0,8110.0,0.0
,,1378870000.0,8111.0,0.2
,,1379040000.0,8112.0,1.8571428571428572
,,1379210000.0,8113.0,0.1
,,1380740000.0,8122.0,0.0
,,1381590000.0,8127.0,0.0
,,1381760000.0,8128.0,0.1111111111111111
,,1381930000.0,8129.0,0.3
,,1382780000.0,8134.0,0.0
,,1382950000.0,8135.0,0.1111111111111111
,,1383800000.0,8140.0,0.0
,,1383970000.0,8141.0,0.3
,,1384140000.0,8142.0,0.0
,,1384310000.0,8143.0,0.4444444444444444
,,1385840000.0,8152.0,0.0
,,1387370000.0,8161.0,0.0
,,1388900000.0,8170.0,0.0
,,1390430000.0,8179.0,0.0
,,1390940000.0,8182.0,0.0
,,1391450000.0,8185.0,0.0
,,1391620000.0,8186.0,1.125
,,1391790000.0,8187.0,0.0
,,1391960000.0,8188.0,0.0
,,1392130000.0,8189.0,0.1111111111111111
,,1393660000.0,8198.0,0.0
,,1394170000.0,8201.0,0.0
,,1394340000.0,8202.0,0.0
,,1394510000.0,8203.0,0.2857142857142857
,,1395020000.0,8206.0,0.0
,,1395190000.0,8207.0,0.2
,,1395360000.0,8208.0,0.0
,,1395530000.0,8209.0,0.0
,,1395700000.0,8210.0,0.1
,,1395870000.0,8211.0,0.1111111111111111
,,1396040000.0,8212.0,0.1
,,1397230000.0,8219.0,0.0
,,1397400000.0,8220.0,0.0
,,1397570000.0,8221.0,0.1
,,1397740000.0,8222.0,0.0
,,1397910000.0,8223.0,0.1111111111111111
,,1398420000.0,8226.0,0.0
,,1398590000.0,8227.0,0.0
,,1398760000.0,8228.0,0.1
,,1398930000.0,8229.0,0.0
,,1399100000.0,8230.0,0.0
,,1399270000.0,8231.0,0.1
,,1399780000.0,8234.0,0.0
,,1399950000.0,8235.0,0.25
,,1400120000.0,8236.0,0.7777777777777778
,,1400290000.0,8237.0,2.111111111111111
,,1400460000.0,8238.0,0.5714285714285714
,,1400630000.0,8239.0,0.4444444444444444
,,1400800000.0,8240.0,0.4
,,1400970000.0,8241.0,0.2222222222222222
,,1401140000.0,8242.0,0.0
,,1401310000.0,8243.0,0.2222222222222222
,,1401480000.0,8244.0,0.0
,,1401650000.0,8245.0,0.0
,,1401820000.0,8246.0,0.1111111111111111
,,1401990000.0,8247.0,0.0
,,1402160000.0,8248.0,0.3333333333333333
,,1402330000.0,8249.0,0.1
,,1402840000.0,8252.0,0.0
,,1403010000.0,8253.0,0.1111111111111111
,,1404540000.0,8262.0,0.0
,,1405050000.0,8265.0,0.0
,,1405220000.0,8266.0,0.0
,,1405390000.0,8267.0,0.3333333333333333
,,1406580000.0,8274.0,0.0
,,1406750000.0,8275.0,0.0
,,1406920000.0,8276.0,0.1
,,1407430000.0,8279.0,0.0
,,1407600000.0,8280.0,0.3333333333333333
,,1408110000.0,8283.0,0.0
,,1408280000.0,8284.0,0.2857142857142857
,,1408450000.0,8285.0,0.4
,,1408620000.0,8286.0,0.0
,,1408790000.0,8287.0,0.1
,,1409300000.0,8290.0,0.0
,,1409470000.0,8291.0,0.0
,,1409640000.0,8292.0,1.25
,,1410150000.0,8295.0,0.0
,,1410320000.0,8296.0,0.2
,,1410490000.0,8297.0,0.0
,,1410660000.0,8298.0,0.0
,,1410830000.0,8299.0,0.1
,,1411000000.0,8300.0,0.0
,,1411170000.0,8301.0,0.0
,,1411340000.0,8302.0,0.2
,,1412870000.0,8311.0,0.0
,,1413040000.0,8312.0,0.0
,,1413210000.0,8313.0,0.1111111111111111
,,1414740000.0,8322.0,0.0
,,1416270000.0,8331.0,0.0
,,1417800000.0,8340.0,0.0
,,1419330000.0,8349.0,0.0
,,1419840000.0,8352.0,0.0
,,1420010000.0,8353.0,0.0
,,1420180000.0,8354.0,0.1111111111111111
,,1421710000.0,8363.0,0.0
,,1423240000.0,8372.0,0.0
,,1423750000.0,8375.0,0.0
,,1423920000.0,8376.0,0.0
,,1424090000.0,8377.0,0.6
,,1424600000.0,8380.0,0.0
,,1425110000.0,8383.0,0.0
,,1425280000.0,8384.0,0.1
,,1425790000.0,8387.0,0.0
,,1426300000.0,8390.0,0.0
,,1426470000.0,8391.0,0.1
,,1427320000.0,8396.0,0.0
,,1427490000.0,8397.0,0.1111111111111111
,,1427660000.0,8398.0,0.0
,,1427830000.0,8399.0,0.5555555555555556
,,1429360000.0,8408.0,0.0
,,1430890000.0,8417.0,0.0
,,1432420000.0,8426.0,0.0
,,1433950000.0,8435.0,0.0
,,1435480000.0,8444.0,0.0
,,1437010000.0,8453.0,0.0
,,1438200000.0,8460.0,0.0
,,1438370000.0,8461.0,0.0
,,1438540000.0,8462.0,0.1
,,1438710000.0,8463.0,0.0
,,1438880000.0,8464.0,0.1111111111111111
,,1440410000.0,8473.0,0.0
,,1441940000.0,8482.0,0.0
,,1442110000.0,8483.0,0.0
,,1442280000.0,8484.0,0.0
,,1442450000.0,8485.0,0.1
,,1442620000.0,8486.0,0.1
,,1442790000.0,8487.0,0.0
,,1442960000.0,8488.0,0.0
,,1443130000.0,8489.0,0.1
,,1443640000.0,8492.0,0.0
,,1443810000.0,8493.0,0.1111111111111111
,,1445340000.0,8502.0,0.0
,,1445510000.0,8503.0,0.0
,,1445680000.0,8504.0,0.0
,,1445850000.0,8505.0,0.1111111111111111
,,1446700000.0,8510.0,0.0
,,1446870000.0,8511.0,0.1111111111111111
,,1448060000.0,8518.0,0.0
,,1448230000.0,8519.0,0.7777777777777778
,,1448400000.0,8520.0,0.0
,,1448570000.0,8521.0,0.1111111111111111
,,1448740000.0,8522.0,0.0
,,1448910000.0,8523.0,0.1
,,1449080000.0,8524.0,0.3333333333333333
,,1450610000.0,8533.0,0.0
,,1452140000.0,8542.0,0.0
,,1453330000.0,8549.0,0.0
,,1453500000.0,8550.0,0.1
,,1455030000.0,8559.0,0.0
,,1456560000.0,8568.0,0.0
,,1458090000.0,8577.0,0.0
,,1459620000.0,8586.0,0.0
,,1461150000.0,8595.0,0.0
,,1462680000.0,8604.0,0.0
,,1462850000.0,8605.0,0.0
,,1463020000.0,8606.0,0.0
,,1463190000.0,8607.0,2.2
,,1463360000.0,8608.0,2.625
,,1463530000.0,8609.0,3.0
,,1463700000.0,8610.0,3.625
,,1463870000.0,8611.0,2.888888888888889
,,1464040000.0,8612.0,2.375
,,1464210000.0,8613.0,2.3333333333333335
,,1464380000.0,8614.0,2.4444444444444446
,,1464550000.0,8615.0,1.8
,,1464720000.0,8616.0,2.6
,,1464890000.0,8617.0,2.2222222222222223
,,1465060000.0,8618.0,2.0
,,1465230000.0,8619.0,1.5555555555555556
,,1465400000.0,8620.0,1.6666666666666667
,,1465570000.0,8621.0,3.0
,,1465740000.0,8622.0,1.7777777777777777
,,1465910000.0,8623.0,1.3333333333333333
,,1466080000.0,8624.0,2.2222222222222223
,,1466250000.0,8625.0,2.75
,,1466420000.0,8626.0,1.7777777777777777
,,1466590000.0,8627.0,2.5555555555555554
,,1466760000.0,8628.0,3.25
,,1466930000.0,8629.0,3.111111111111111
,,1467100000.0,8630.0,2.7777777777777777
,,1467270000.0,8631.0,1.5555555555555556
,,1467440000.0,8632.0,0.3333333333333333
,,1467610000.0,8633.0,0.5
,,1467780000.0,8634.0,0.4444444444444444
,,1467950000.0,8635.0,0.125
,,1468120000.0,8636.0,0.1
,,1468290000.0,8637.0,0.4444444444444444
,,1468460000.0,8638.0,0.4
,,1468630000.0,8639.0,0.0
,,1468800000.0,8640.0,0.2222222222222222
,,1468970000.0,8641.0,0.2
,,1469140000.0,8642.0,0.0
,,1469310000.0,8643.0,0.2
,,1469480000.0,8644.0,0.1111111111111111
,,1469650000.0,8645.0,0.1
,,1471180000.0,8654.0,0.0
,,1471350000.0,8655.0,0.0
,,1471520000.0,8656.0,0.1111111111111111
,,1471690000.0,8657.0,0.0
,,1471860000.0,8658.0,0.1111111111111111
,,1472030000.0,8659.0,0.0
,,1472200000.0,8660.0,0.1
,,1472370000.0,8661.0,0.0
,,1472540000.0,8662.0,0.0
,,1472710000.0,8663.0,0.4
,,1472880000.0,8664.0,1.2222222222222223
,,1473050000.0,8665.0,1.3333333333333333
,,1473220000.0,8666.0,0.5555555555555556
,,1473390000.0,8667.0,3.857142857142857
,,1473560000.0,8668.0,2.75
,,1473730000.0,8669.0,3.142857142857143
,,1473900000.0,8670.0,3.8
,,1474070000.0,8671.0,4.833333333333333
,,1474240000.0,8672.0,5.0
,,1474410000.0,8673.0,4.285714285714286
,,1474580000.0,8674.0,4.285714285714286
,,1474750000.0,8675.0,3.5
,,1474920000.0,8676.0,4.2
,,1475090000.0,8677.0,1.4
,,1475260000.0,8678.0,0.7
,,1475430000.0,8679.0,0.3333333333333333
,,1475600000.0,8680.0,0.4
,,1475770000.0,8681.0,0.1
,,1475940000.0,8682.0,0.3333333333333333
,,1476110000.0,8683.0,0.1
,,1476620000.0,8686.0,0.0
,,1476790000.0,8687.0,0.1
,,1476960000.0,8688.0,0.0
,,1477130000.0,8689.0,0.0
,,1477300000.0,8690.0,0.3
,,1477470000.0,8691.0,0.0
,,1477640000.0,8692.0,0.1
,,1479170000.0,8701.0,0.0
,,1480700000.0,8710.0,0.0
,,1480870000.0,8711.0,0.0
,,1481040000.0,8712.0,0.0
,,1481210000.0,8713.0,0.1111111111111111
,,1481380000.0,8714.0,0.1
,,1481890000.0,8717.0,0.0
,,1482060000.0,8718.0,0.0
,,1482230000.0,8719.0,1.1666666666666667
,,1482400000.0,8720.0,0.125
,,1482570000.0,8721.0,0.2222222222222222
,,1482740000.0,8722.0,0.2222222222222222
,,1482910000.0,8723.0,0.2222222222222222
,,1483420000.0,8726.0,0.0
,,1483590000.0,8727.0,0.1
,,1484100000.0,8730.0,0.0
,,1484610000.0,8733.0,0.0
,,1484780000.0,8734.0,0.2
,,1486310000.0,8743.0,0.0
,,1486480000.0,8744.0,0.0
,,1486650000.0,8745.0,0.3
,,1486820000.0,8746.0,1.5
,,1488350000.0,8755.0,0.0
,,1489200000.0,8760.0,0.0
,,1489370000.0,8761.0,0.1
,,1490220000.0,8766.0,0.0
,,1490390000.0,8767.0,0.1111111111111111
,,1491580000.0,8774.0,0.0
,,1491750000.0,8775.0,0.4444444444444444
,,1491920000.0,8776.0,0.14285714285714285
,,1492430000.0,8779.0,0.0
,,1492600000.0,8780.0,0.0
,,1492770000.0,8781.0,0.1
,,1493280000.0,8784.0,0.0
,,1493450000.0,8785.0,0.1
,,1493960000.0,8788.0,0.0
,,1494130000.0,8789.0,0.1
,,1495660000.0,8798.0,0.0
,,1497190000.0,8807.0,0.0
,,1498720000.0,8816.0,0.0
,,1499230000.0,8819.0,0.0
,,1499400000.0,8820.0,0.0
,,1499570000.0,8821.0,0.3333333333333333
,,1499740000.0,8822.0,0.0
,,1499910000.0,8823.0,0.0
,,1500080000.0,8824.0,0.2222222222222222
,,1500250000.0,8825.0,0.4444444444444444
,,1500760000.0,8828.0,0.0
,,1500930000.0,8829.0,0.0
,,1501100000.0,8830.0,0.3333333333333333
,,1501610000.0,8833.0,0.0
,,1501780000.0,8834.0,0.1
,,1501950000.0,8835.0,0.0
,,1502120000.0,8836.0,0.1
,,1502290000.0,8837.0,0.2
,,1502800000.0,8840.0,0.0
,,1503310000.0,8843.0,0.0
,,1503480000.0,8844.0,0.2
,,1505010000.0,8853.0,0.0
,,1505180000.0,8854.0,2.0
,,1505350000.0,8855.0,1.1428571428571428
,,1505520000.0,8856.0,2.0
,,1505690000.0,8857.0,3.5
,,1505860000.0,8858.0,4.125
,,1506030000.0,8859.0,3.2222222222222223
,,1506200000.0,8860.0,1.2
,,1506370000.0,8861.0,1.0
,,1506540000.0,8862.0,0.4444444444444444
,,1506710000.0,8863.0,0.2
,,1506880000.0,8864.0,0.4
,,1507050000.0,8865.0,0.1
,,1507220000.0,8866.0,0.1111111111111111
,,1507390000.0,8867.0,0.0
,,1507560000.0,8868.0,0.1
,,1507730000.0,8869.0,0.0
,,1507900000.0,8870.0,0.0
,,1508070000.0,8871.0,0.1
,,1508240000.0,8872.0,0.1
,,1508410000.0,8873.0,0.0
,,1508580000.0,8874.0,0.1111111111111111
,,1508750000.0,8875.0,0.0
,,1508920000.0,8876.0,0.2
,,1509090000.0,8877.0,0.0
,,1509260000.0,8878.0,0.1
,,1509430000.0,8879.0,0.0
,,1509600000.0,8880.0,0.1
,,1509770000.0,8881.0,0.0
,,1509940000.0,8882.0,0.0
,,1510110000.0,8883.0,0.1111111111111111
,,1510620000.0,8886.0,0.0
,,1510790000.0,8887.0,0.0
,,1510960000.0,8888.0,0.7777777777777778
,,1511130000.0,8889.0,3.25
,,1511300000.0,8890.0,1.75
,,1511470000.0,8891.0,0.25
,,1511640000.0,8892.0,0.0
,,1511810000.0,8893.0,0.3333333333333333
,,1511980000.0,8894.0,0.2
,,1512150000.0,8895.0,0.0
,,1512320000.0,8896.0,0.0
,,1512490000.0,8897.0,0.1
,,1512660000.0,8898.0,0.1
,,1514190000.0,8907.0,0.0
,,1514360000.0,8908.0,0.0
,,1514530000.0,8909.0,0.0
,,1514700000.0,8910.0,0.14285714285714285
,,1514870000.0,8911.0,0.5714285714285714
,,1515380000.0,8914.0,0.0
,,1515890000.0,8917.0,0.0
,,1516060000.0,8918.0,0.3333333333333333
,,1516570000.0,8921.0,0.0
,,1516740000.0,8922.0,0.1111111111111111
,,1518270000.0,8931.0,0.0
,,1518440000.0,8932.0,0.1111111111111111
,,1518610000.0,8933.0,0.1
,,1520140000.0,8942.0,0.0
,,1520310000.0,8943.0,0.0
,,1520480000.0,8944.0,0.0
,,1520650000.0,8945.0,0.3333333333333333
,,1522180000.0,8954.0,0.0
,,1522350000.0,8955.0,0.1111111111111111
,,1522520000.0,8956.0,0.0
,,1522690000.0,8957.0,0.2
,,1522860000.0,8958.0,0.1
,,1523030000.0,8959.0,1.5
,,1523200000.0,8960.0,0.1111111111111111
,,1523370000.0,8961.0,0.1
,,1523540000.0,8962.0,0.1
,,1523710000.0,8963.0,0.1
,,1525240000.0,8972.0,0.0
,,1525410000.0,8973.0,0.0
,,1525580000.0,8974.0,0.1
,,1527110000.0,8983.0,0.0
,,1527280000.0,8984.0,0.0
,,1527450000.0,8985.0,0.1
,,1527620000.0,8986.0,0.1111111111111111
,,1527790000.0,8987.0,0.0
,,1527960000.0,8988.0,0.1
,,1528130000.0,8989.0,0.1111111111111111
,,1529660000.0,8998.0,0.0
,,1529830000.0,8999.0,0.0
,,1530000000.0,9000.0,0.0
,,1530170000.0,9001.0,0.2222222222222222
,,1530340000.0,9002.0,0.3333333333333333
,,1530510000.0,9003.0,0.0
,,1530680000.0,9004.0,0.3333333333333333
,,1530850000.0,9005.0,0.2222222222222222
,,1531020000.0,9006.0,0.1
,,1531190000.0,9007.0,0.5555555555555556
,,1531360000.0,9008.0,1.3333333333333333
,,1531530000.0,9009.0,0.0
,,1531700000.0,9010.0,0.4444444444444444
,,1531870000.0,9011.0,0.0
,,1532040000.0,9012.0,0.0
,,1532210000.0,9013.0,0.1
,,1532380000.0,9014.0,0.1
,,1532550000.0,9015.0,0.1111111111111111
,,1532720000.0,9016.0,0.1
,,1532890000.0,9017.0,0.0
,,1533060000.0,9018.0,0.3333333333333333
,,1534250000.0,9025.0,0.0
,,1534420000.0,9026.0,0.1
,,1534930000.0,9029.0,0.0
,,1535100000.0,9030.0,0.1
,,1535270000.0,9031.0,0.0
,,1535440000.0,9032.0,0.3
,,1535950000.0,9035.0,0.0
,,1536120000.0,9036.0,0.0
,,1536290000.0,9037.0,0.2222222222222222
,,1536460000.0,9038.0,0.1111111111111111
,,1537990000.0,9047.0,0.0
,,1539520000.0,9056.0,0.0
,,1539690000.0,9057.0,0.0
,,1539860000.0,9058.0,0.5555555555555556
,,1540030000.0,9059.0,0.2222222222222222
,,1540200000.0,9060.0,0.1
,,1540370000.0,9061.0,0.0
,,1540540000.0,9062.0,0.0
,,1540710000.0,9063.0,0.1111111111111111
,,1542240000.0,9072.0,0.0
,,1542410000.0,9073.0,0.1
,,1543940000.0,9082.0,0.0
,,1544790000.0,9087.0,0.0
,,1544960000.0,9088.0,0.1
,,1546490000.0,9097.0,0.0
,,1546660000.0,9098.0,0.1111111111111111
,,1547850000.0,9105.0,0.0
,,1548020000.0,9106.0,0.1111111111111111
,,1548190000.0,9107.0,0.1
,,1548700000.0,9110.0,0.0
,,1549210000.0,9113.0,0.0
,,1549380000.0,9114.0,0.1
,,1550910000.0,9123.0,0.0
,,1552440000.0,9132.0,0.0
,,1553970000.0,9141.0,0.0
,,1555500000.0,9150.0,0.0
,,1557030000.0,9159.0,0.0
,,1557200000.0,9160.0,0.14285714285714285
,,1557710000.0,9163.0,0.0
,,1557880000.0,9164.0,0.0
,,1558050000.0,9165.0,0.1111111111111111
,,1558560000.0,9168.0,0.0
,,1558730000.0,9169.0,0.1111111111111111
,,1560260000.0,9178.0,0.0
,,1560770000.0,9181.0,0.0
,,1560940000.0,9182.0,0.1
,,1561450000.0,9185.0,0.0
,,1561620000.0,9186.0,1.25
,,1563150000.0,9195.0,0.0
,,1563660000.0,9198.0,0.0
,,1563830000.0,9199.0,0.1
,,1565360000.0,9208.0,0.0
,,1565870000.0,9211.0,0.0
,,1566040000.0,9212.0,0.1
,,1566550000.0,9215.0,0.0
,,1566720000.0,9216.0,0.0
,,1566890000.0,9217.0,0.1111111111111111
,,1568420000.0,9226.0,0.0
,,1568590000.0,9227.0,0.0
,,1568760000.0,9228.0,0.125
,,1570290000.0,9237.0,0.0
,,1571820000.0,9246.0,0.0
,,1572330000.0,9249.0,0.0
,,1572500000.0,9250.0,0.25
,,1572670000.0,9251.0,0.3333333333333333
,,1572840000.0,9252.0,0.1
,,1573350000.0,9255.0,0.0
,,1573520000.0,9256.0,0.1111111111111111
,,1575050000.0,9265.0,0.0
,,1576580000.0,9274.0,0.0
,,1578110000.0,9283.0,0.0
,,1578280000.0,9284.0,0.125
,,1579810000.0,9293.0,0.0
,,1579980000.0,9294.0,0.0
,,1580150000.0,9295.0,0.42857142857142855
,,1580320000.0,9296.0,0.2222222222222222
,,1580490000.0,9297.0,1.2
,,1580660000.0,9298.0,0.2857142857142857
,,1580830000.0,9299.0,0.0
,,1581000000.0,9300.0,0.1111111111111111
,,1581510000.0,9303.0,0.0
,,1582020000.0,9306.0,0.0
,,1582190000.0,9307.0,0.1111111111111111
,,1582360000.0,9308.0,0.0
,,1582530000.0,9309.0,0.1
,,1582700000.0,9310.0,0.0
,,1582870000.0,9311.0,0.0
,,1583040000.0,9312.0,0.1111111111111111
,,1584570000.0,9321.0,0.0
,,1584740000.0,9322.0,0.0
,,1584910000.0,9323.0,0.1111111111111111
,,1585420000.0,9326.0,0.0
,,1585590000.0,9327.0,0.0
,,1585760000.0,9328.0,0.1
,,1586270000.0,9331.0,0.0
,,1586440000.0,9332.0,0.1
,,1586610000.0,9333.0,0.0
,,1586780000.0,9334.0,0.1
,,1588310000.0,9343.0,0.0
,,1588820000.0,9346.0,0.0
,,1588990000.0,9347.0,0.0
,,1589160000.0,9348.0,0.2
,,1589330000.0,9349.0,0.0
,,1589500000.0,9350.0,0.0
,,1589670000.0,9351.0,0.1111111111111111
,,1589840000.0,9352.0,0.0
,,1590010000.0,9353.0,0.1
,,1590520000.0,9356.0,0.0
,,1590690000.0,9357.0,0.0
,,1590860000.0,9358.0,0.2857142857142857
,,1591030000.0,9359.0,0.0
,,1591200000.0,9360.0,0.1111111111111111
,,1591710000.0,9363.0,0.0
,,1591880000.0,9364.0,0.1
,,1593070000.0,9371.0,0.0
,,1593240000.0,9372.0,0.0
,,1593410000.0,9373.0,0.1
,,1594940000.0,9382.0,0.0
,,1596470000.0,9391.0,0.0
,,1598000000.0,9400.0,0.0
,,1599530000.0,9409.0,0.0
,,1600040000.0,9412.0,0.0
,,1600210000.0,9413.0,1.25
,,1600380000.0,9414.0,0.1
,,1601910000.0,9423.0,0.0
,,1603440000.0,9432.0,0.0
,,1603610000.0,9433.0,0.0
,,1603780000.0,9434.0,0.1111111111111111
,,1603950000.0,9435.0,0.0
,,1604120000.0,9436.0,0.2
,,1605310000.0,9443.0,0.0
,,1605480000.0,9444.0,0.1
,,1607010000.0,9453.0,0.0
,,1607180000.0,9454.0,0.2857142857142857
,,1608370000.0,9461.0,0.0
,,1608540000.0,9462.0,0.0
,,1608710000.0,9463.0,0.7777777777777778
,,1608880000.0,9464.0,0.0
,,1609050000.0,9465.0,0.0
,,1609220000.0,9466.0,0.2
,,1609390000.0,9467.0,0.1111111111111111
,,1610920000.0,9476.0,0.0
,,1612450000.0,9485.0,0.0
,,1613980000.0,9494.0,0.0
,,1615510000.0,9503.0,0.0
,,1617040000.0,9512.0,0.0
,,1618570000.0,9521.0,0.0
,,1620100000.0,9530.0,0.0
,,1621630000.0,9539.0,0.0
,,1623160000.0,9548.0,0.0
,,1624690000.0,9557.0,0.0
,,1626220000.0,9566.0,0.0
,,1626390000.0,9567.0,0.0
,,1626560000.0,9568.0,0.0
,,1626730000.0,9569.0,0.1
,,1628260000.0,9578.0,0.0
,,1628770000.0,9581.0,0.0
,,1628940000.0,9582.0,0.0
,,1629110000.0,9583.0,0.1111111111111111
,,1630640000.0,9592.0,0.0
,,1630810000.0,9593.0,0.0
,,1630980000.0,9594.0,0.3333333333333333
,,1632510000.0,9603.0,0.0
,,1634040000.0,9612.0,0.0
,,1634890000.0,9617.0,0.0
,,1635060000.0,9618.0,0.8
,,1635230000.0,9619.0,0.125
,,1635740000.0,9622.0,0.0
,,1635910000.0,9623.0,0.1
,,1636420000.0,9626.0,0.0
,,1636930000.0,9629.0,0.0
,,1637100000.0,9630.0,0.4
,,1638630000.0,9639.0,0.0
,,1638800000.0,9640.0,1.0
,,1639310000.0,9643.0,0.0
,,1639480000.0,9644.0,0.1
,,1641010000.0,9653.0,0.0
,,1642540000.0,9662.0,0.0
,,1643050000.0,9665.0,0.0
,,1643220000.0,9666.0,0.0
,,1643390000.0,9667.0,0.1111111111111111
,,1644580000.0,9674.0,0.0
,,1644750000.0,9675.0,0.0
,,1644920000.0,9676.0,0.4444444444444444
,,1645430000.0,9679.0,0.0
,,1645600000.0,9680.0,0.42857142857142855
,,1646110000.0,9683.0,0.0
,,1646620000.0,9686.0,0.0
,,1646790000.0,9687.0,0.2
,,1647980000.0,9694.0,0.0
,,1648150000.0,9695.0,0.1111111111111111
,,1649340000.0,9702.0,0.0
,,1649510000.0,9703.0,0.0
,,1649680000.0,9704.0,0.1
,,1650190000.0,9707.0,0.0
,,1650360000.0,9708.0,0.0
,,1650530000.0,9709.0,0.1
,,1652060000.0,9718.0,0.0
,,1653590000.0,9727.0,0.0
,,1654780000.0,9734.0,0.0
,,1654950000.0,9735.0,0.0
,,1655120000.0,9736.0,0.1111111111111111
,,1656650000.0,9745.0,0.0
,,1658180000.0,9754.0,0.0
,,1659710000.0,9763.0,0.0
,,1661240000.0,9772.0,0.0
,,1662770000.0,9781.0,0.0
,,1664300000.0,9790.0,0.0
,,1664470000.0,9791.0,0.0
,,1664640000.0,9792.0,0.0
,,1664810000.0,9793.0,0.1
,,1665320000.0,9796.0,0.0
,,1665830000.0,9799.0,0.0
,,1666000000.0,9800.0,0.1
,,1667530000.0,9809.0,0.0
,,1669060000.0,9818.0,0.0
,,1670590000.0,9827.0,0.0
,,1672120000.0,9836.0,0.0
,,1673650000.0,9845.0,0.0
,,1674160000.0,9848.0,0.0
,,1674330000.0,9849.0,0.0
,,1674500000.0,9850.0,0.1
,,1676030000.0,9859.0,0.0
,,1676540000.0,9862.0,0.0
,,1676710000.0,9863.0,0.0
,,1676880000.0,9864.0,0.1111111111111111
,,1677050000.0,9865.0,0.0
,,1677220000.0,9866.0,0.0
,,1677390000.0,9867.0,1.0
,,1678920000.0,9876.0,0.0
,,1679430000.0,9879.0,0.0
,,1679600000.0,9880.0,0.0
,,1679770000.0,9881.0,0.1111111111111111
,,1679940000.0,9882.0,0.7142857142857143
,,1680110000.0,9883.0,2.4
,,1680280000.0,9884.0,2.5
,,1680450000.0,9885.0,2.4285714285714284
,,1680620000.0,9886.0,2.0
,,1680790000.0,9887.0,3.7142857142857144
,,1680960000.0,9888.0,4.285714285714286
,,1681130000.0,9889.0,3.2857142857142856
,,1681300000.0,9890.0,4.0
,,1681470000.0,9891.0,4.666666666666667
,,1681640000.0,9892.0,3.2857142857142856
,,1681810000.0,9893.0,4.142857142857143
,,1681980000.0,9894.0,4.2
,,1682150000.0,9895.0,4.142857142857143
,,1682320000.0,9896.0,3.0
,,1682490000.0,9897.0,4.142857142857143
,,1682660000.0,9898.0,4.333333333333333
,,1682830000.0,9899.0,3.4285714285714284
,,1683000000.0,9900.0,2.6666666666666665
,,1683170000.0,9901.0,4.0
,,1683340000.0,9902.0,2.4
,,1683510000.0,9903.0,2.75
,,1683680000.0,9904.0,0.4444444444444444
,,1683850000.0,9905.0,0.625
,,1684020000.0,9906.0,0.8
,,1684190000.0,9907.0,1.5555555555555556
,,1684360000.0,9908.0,2.2222222222222223
,,1684530000.0,9909.0,0.8888888888888888
,,1684700000.0,9910.0,0.2222222222222222
,,1684870000.0,9911.0,0.4
,,1685040000.0,9912.0,0.7142857142857143
,,1685210000.0,9913.0,0.4
,,1685380000.0,9914.0,0.5555555555555556
,,1685550000.0,9915.0,0.2222222222222222
,,1685720000.0,9916.0,0.0
,,1685890000.0,9917.0,0.0
,,1686060000.0,9918.0,0.2222222222222222
,,1686230000.0,9919.0,0.2
,,1686400000.0,9920.0,0.0
,,1686570000.0,9921.0,0.1111111111111111
,,1686740000.0,9922.0,0.0
,,1686910000.0,9923.0,0.1111111111111111
,,1687080000.0,9924.0,0.3333333333333333
,,1687590000.0,9927.0,0.0
,,1687760000.0,9928.0,0.1
,,1687930000.0,9929.0,0.0
,,1688100000.0,9930.0,0.1111111111111111
,,1688610000.0,9933.0,0.0
,,1688780000.0,9934.0,0.0
,,1688950000.0,9935.0,0.1111111111111111
,,1689120000.0,9936.0,0.0
,,1689290000.0,9937.0,0.1
,,1689800000.0,9940.0,0.0
,,1690310000.0,9943.0,0.0
,,1690480000.0,9944.0,0.1111111111111111
,,1690650000.0,9945.0,0.0
,,1690820000.0,9946.0,0.0
,,1690990000.0,9947.0,0.1111111111111111
,,1691160000.0,9948.0,0.0
,,1691330000.0,9949.0,0.1111111111111111
,,1691840000.0,9952.0,0.0
,,1692010000.0,9953.0,0.0
,,1692180000.0,9954.0,0.1111111111111111
,,1692350000.0,9955.0,0.0
,,1692520000.0,9956.0,0.0
,,1692690000.0,9957.0,0.1111111111111111
,,1692860000.0,9958.0,0.1
,,1693370000.0,9961.0,0.0
,,1693540000.0,9962.0,0.1
,,1693710000.0,9963.0,0.0
,,1693880000.0,9964.0,0.1111111111111111
,,1695410000.0,9973.0,0.0
,,1696940000.0,9982.0,0.0
,,1697110000.0,9983.0,0.0
,,1697280000.0,9984.0,0.0
,,1697450000.0,9985.0,0.1111111111111111
,,1698640000.0,9992.0,0.0
,,1698810000.0,9993.0,0.0
,,1698980000.0,9994.0,1.0
,,1699150000.0,9995.0,0.8888888888888888
,,1699320000.0,9996.0,1.3333333333333333
,,1699490000.0,9997.0,1.3
,,1699660000.0,9998.0,1.3333333333333333
,,1699830000.0,9999.0,1.1111111111111112
,,1700000000.0,10000.0,0.5555555555555556
,,1700170000.0,10001.0,0.7
,,1700340000.0,10002.0,1.0
,,1700510000.0,10003.0,2.2222222222222223
,,1700680000.0,10004.0,1.5555555555555556
,,1700850000.0,10005.0,1.5555555555555556
,,1701020000.0,10006.0,0.5555555555555556
,,1701190000.0,10007.0,0.7777777777777778
,,1701360000.0,10008.0,0.3333333333333333
,,1701530000.0,10009.0,0.4444444444444444
,,1701700000.0,10010.0,0.4
,,1701870000.0,10011.0,0.2222222222222222
,,1702040000.0,10012.0,0.1111111111111111
,,1702210000.0,10013.0,0.1
,,1702380000.0,10014.0,0.3333333333333333
,,1702550000.0,10015.0,0.0
,,1702720000.0,10016.0,0.1
,,1702890000.0,10017.0,0.0
,,1703060000.0,10018.0,0.1111111111111111
,,1703230000.0,10019.0,0.0
,,1703400000.0,10020.0,0.1
,,1703570000.0,10021.0,0.0
,,1703740000.0,10022.0,0.1
,,1704250000.0,10025.0,0.0
,,1704420000.0,10026.0,0.0
,,1704590000.0,10027.0,0.1
,,1704760000.0,10028.0,0.4
,,1704930000.0,10029.0,0.0
,,1705100000.0,10030.0,0.0
,,1705270000.0,10031.0,0.5714285714285714
,,1705440000.0,10032.0,0.0
,,1705610000.0,10033.0,0.0
,,1705780000.0,10034.0,0.6666666666666666
,,1705950000.0,10035.0,0.1111111111111111
,,1706120000.0,10036.0,0.2222222222222222
,,1706290000.0,10037.0,0.2
,,1706460000.0,10038.0,0.125
,,1706630000.0,10039.0,0.25
,,1706800000.0,10040.0,0.0
,,1706970000.0,10041.0,0.1
,,1707140000.0,10042.0,0.0
,,1707310000.0,10043.0,0.0
,,1707480000.0,10044.0,0.5
,,1707650000.0,10045.0,0.0
,,1707820000.0,10046.0,0.0
,,1707990000.0,10047.0,0.1
,,1708160000.0,10048.0,0.0
,,1708330000.0,10049.0,0.1111111111111111
,,1709860000.0,10058.0,0.0
,,1710370000.0,10061.0,0.0
,,1710540000.0,10062.0,0.0
,,1710710000.0,10063.0,0.1
,,1712240000.0,10072.0,0.0
,,1713090000.0,10077.0,0.0
,,1713260000.0,10078.0,0.1
,,1713430000.0,10079.0,0.1
,,1713940000.0,10082.0,0.0
,,1714450000.0,10085.0,0.0
,,1714620000.0,10086.0,0.1
,,1715810000.0,10093.0,0.0
,,1715980000.0,10094.0,2.0
,,1717510000.0,10103.0,0.0
,,1717680000.0,10104.0,0.7
,,1717850000.0,10105.0,0.14285714285714285
,,1718020000.0,10106.0,0.0
,,1718190000.0,10107.0,0.0
,,1718360000.0,10108.0,0.1
,,1719890000.0,10117.0,0.0
,,1720060000.0,10118.0,0.3333333333333333
,,1720910000.0,10123.0,0.0
,,1721080000.0,10124.0,0.1
,,1722270000.0,10131.0,0.0
,,1722440000.0,10132.0,0.2
,,1723970000.0,10141.0,0.0
,,1724140000.0,10142.0,0.0
,,1724310000.0,10143.0,0.1
,,1724480000.0,10144.0,0.0
,,1724650000.0,10145.0,0.1
,,1726180000.0,10154.0,0.0
,,1727710000.0,10163.0,0.0
,,1728220000.0,10166.0,0.0
,,1728390000.0,10167.0,0.0
,,1728560000.0,10168.0,0.2
,,1730090000.0,10177.0,0.0
,,1731620000.0,10186.0,0.0
,,1733150000.0,10195.0,0.0
,,1733660000.0,10198.0,0.0
,,1733830000.0,10199.0,0.1
,,1735360000.0,10208.0,0.0
,,1736890000.0,10217.0,0.0
,,1738420000.0,10226.0,0.0
,,1739950000.0,10235.0,0.0
,,1740120000.0,10236.0,0.0
,,1740290000.0,10237.0,0.0
,,1740460000.0,10238.0,0.1
,,1741990000.0,10247.0,0.0
,,1742840000.0,10252.0,0.0
,,1743010000.0,10253.0,0.1
,,1743520000.0,10256.0,0.0
,,1744030000.0,10259.0,0.0
,,1744200000.0,10260.0,0.1
,,1744370000.0,10261.0,0.0
,,1744540000.0,10262.0,0.1
,,1746070000.0,10271.0,0.0
,,1746920000.0,10276.0,0.0
,,1747090000.0,10277.0,0.2222222222222222
,,1748620000.0,10286.0,0.0
,,1749810000.0,10293.0,0.0
,,1749980000.0,10294.0,0.1
,,1751510000.0,10303.0,0.0
,,1753040000.0,10312.0,0.0
,,1753550000.0,10315.0,0.0
,,1753720000.0,10316.0,0.0
,,1753890000.0,10317.0,0.25
,,1754400000.0,10320.0,0.0
,,1754570000.0,10321.0,0.8888888888888888
,,1755080000.0,10324.0,0.0
,,1755250000.0,10325.0,0.42857142857142855
,,1755420000.0,10326.0,0.2857142857142857
,,1755930000.0,10329.0,0.0
,,1756100000.0,10330.0,0.0
,,1756270000.0,10331.0,0.2222222222222222
,,1756440000.0,10332.0,0.0
,,1756610000.0,10333.0,0.1
,,1756780000.0,10334.0,0.0
,,1756950000.0,10335.0,0.1111111111111111
,,1757460000.0,10338.0,0.0
,,1757630000.0,10339.0,0.2
,,1758820000.0,10346.0,0.0
,,1758990000.0,10347.0,0.1
,,1760520000.0,10356.0,0.0
,,1760690000.0,10357.0,0.1111111111111111
,,1761540000.0,10362.0,0.0
,,1761710000.0,10363.0,0.1
,,1763240000.0,10372.0,0.0
,,1764770000.0,10381.0,0.0
,,1766300000.0,10390.0,0.0
,,1767830000.0,10399.0,0.0
,,1768340000.0,10402.0,0.0
,,1768510000.0,10403.0,0.0
,,1768680000.0,10404.0,0.1
,,1770210000.0,10413.0,0.0
,,1770720000.0,10416.0,0.0
,,1771230000.0,10419.0,0.0
,,1771400000.0,10420.0,0.1
,,1772930000.0,10429.0,0.0
,,1774460000.0,10438.0,0.0
,,1775990000.0,10447.0,0.0
,,1777520000.0,10456.0,0.0
,,1779050000.0,10465.0,0.0
,,1780580000.0,10474.0,0.0
,,1781090000.0,10477.0,0.0
,,1781600000.0,10480.0,0.0
,,1781770000.0,10481.0,0.1111111111111111
,,1783300000.0,10490.0,0.0
,,1783810000.0,10493.0,0.0
,,1783980000.0,10494.0,0.625
,,1784150000.0,10495.0,0.0
,,1784320000.0,10496.0,0.1
,,1784490000.0,10497.0,0.1
,,1784660000.0,10498.0,0.1
,,1784830000.0,10499.0,0.1111111111111111
,,1785340000.0,10502.0,0.0
,,1785510000.0,10503.0,1.7142857142857142
,,1785680000.0,10504.0,1.6
,,1785850000.0,10505.0,1.2222222222222223
,,1786020000.0,10506.0,1.0
,,1786190000.0,10507.0,0.7777777777777778
,,1786360000.0,10508.0,1.0
,,1786530000.0,10509.0,0.3333333333333333
,,1786700000.0,10510.0,0.9
,,1786870000.0,10511.0,1.2222222222222223
,,1787040000.0,10512.0,0.5555555555555556
,,1787210000.0,10513.0,0.75
,,1787380000.0,10514.0,0.5555555555555556
,,1787550000.0,10515.0,0.6
,,1787720000.0,10516.0,0.5555555555555556
,,1787890000.0,10517.0,0.5555555555555556
,,1788060000.0,10518.0,0.8888888888888888
,,1788230000.0,10519.0,0.6
,,1788400000.0,10520.0,1.1111111111111112
,,1788570000.0,10521.0,0.8888888888888888
,,1788740000.0,10522.0,0.2222222222222222
,,1788910000.0,10523.0,0.0
,,1789080000.0,10524.0,0.1111111111111111
,,1789250000.0,10525.0,0.2222222222222222
,,1789420000.0,10526.0,0.1
,,1789590000.0,10527.0,0.0
,,1789760000.0,10528.0,0.0
,,1789930000.0,10529.0,0.1
,,1790100000.0,10530.0,0.2222222222222222
,,1790270000.0,10531.0,0.2
,,1790440000.0,10532.0,0.0
,,1790610000.0,10533.0,0.0
,,1790780000.0,10534.0,0.2
,,1790950000.0,10535.0,0.0
,,1791120000.0,10536.0,0.1111111111111111
,,1791290000.0,10537.0,0.0
,,1791460000.0,10538.0,0.1111111111111111
,,1792650000.0,10545.0,0.0
,,1792820000.0,10546.0,0.0
,,1792990000.0,10547.0,0.1111111111111111
,,1793160000.0,10548.0,1.2222222222222223
,,1793330000.0,10549.0,0.1111111111111111
,,1793500000.0,10550.0,0.0
,,1793670000.0,10551.0,0.1
,,1793840000.0,10552.0,0.0
,,1794010000.0,10553.0,0.2222222222222222
,,1794180000.0,10554.0,0.1
,,1794350000.0,10555.0,0.1111111111111111
,,1794520000.0,10556.0,0.1
,,1795370000.0,10561.0,0.0
,-0.5,321889449.0,,
,-0.5,322302543.0,,
,-0.5,510716887.0,,
,-0.5,619387776.0,,
,-0.5,620009066.0,,
,-0.5,770606724.0,,
,-0.5,1076322391.0,,
,-0.5,1170654493.0,,
,-0.5,1334979001.0,,
,-0.5,1335785116.0,,
,-0.5,1336553554.0,,
,-0.5,1505281186.0,,
,-0.5,1680122455.0,,
,-0.5,1831443045.0,,


==> data/plainpwd.csv <==
00101402319430 3226
00101411919728 3224
00101421520022 3252
00101431120212 3568
00101440720508 3518
00101450320832 3222
00101459921022 3340
00101469521326 3304
00101479121620 3446
00101488721820 3274
00101498322110 3296
00101507922422 3212
00101517522622 3500
00101527122926 3322
00101536723212 3314
00101546323512 3270
00101555923718 3504
00101565524034 3198
00101575124308 3302
00101584724520 3230
00101594324828 3266
00101603925108 3362
00101613524918 3190
00101623125622 3266
00101632725910 3336
00101642326210 3274
00101651926430 3212
00101661526716 3250
00101671127010 3186
00101676751944 64222
00101680727208 4174
00101690327516 6080
00101699927828 3414
00101709528128 3276
00101719128320 3200
00101728728618 3236
00101738328926 3244
00101747929132 3298
00101757529416 3206
00101767129712 3234
00101767340332 53448
00101776729910 3596
00101786330212 3288
00101795930520 3300
00101805530708 3540
00101815131022 3264
00101824731332 3350
00101834331620 3296
00101843931830 3252
00101853532126 4016
00101863132420 3174
00101872732610 3228
00101882332912 3226
00101891933210 3224
00101901533424 3330
00101911133718 3252
00101920734010 3170
00101930334222 3454
00101939934534 3334
00101949534828 3288
00101959135110 3240
00101968735306 3816
00101978335608 3342
00101987935912 3308
00101997536026 5690
00102007136426 3414
00102012674144 70510
00102013182790 76702
00102016736708 3864
00102026336908 3402
00102035937216 3272
00102045537508 3294
00102055137716 3534
00102064738024 3296
00102074338126 3230
00102083938612 3248
00102093538824 3130
00102103139124 3206
00102112739422 3244
00102122339624 3218
00102131939910 3244
00102141540218 3202
00102151140432 3252
00102160740726 3218
00102170341032 3178
00102179941332 3544
00102189541528 3416
00102199141828 3242
00102208742034 3258
00102218342324 3256
00102227942630 3278
00102237542924 3228
00102247143120 3296
00102256743430 3248
00102266343726 3256
00102275943922 3164
00102277137324 76384
00102278030444 59632
00102285544228 3932
00102295144522 3338
00102304744826 5936
00102314345014 3436
00102323945330 3708
00102333545612 3992
00102343145832 3288
00102352746132 3464
00102362346120 3282
00102371946624 3342
00102381546928 3218
00102391147210 3308
00102400747428 3266
00102410347732 3234
00102419948010 3224
00102429548326 3546
00102439148524 3380
00102448748818 3304
00102458349126 3278
00102465116628 54616
00102467949326 4250
00102477549622 3336
00102487149912 3234
00102496750130 3238
00102506350406 3760
00102506374930 153788
00102515950716 3778
00102525551008 3230
00102535151226 3290
00102544751534 3292
00102554351512 3534
00102563952030 3274
00102573552316 3222
00102583152628 5702
00102583776780 7882
00102592627886 5506
00102592752830 5324
00102602353128 3500
00102611953430 7466
00102621553728 3520
00102631153918 3324
00102640754224 3306
00102650354508 3244
00102654592362 56844
00102659954730 3698
00102669555016 3332
00102679155332 3468
00102688755518 3556
00102698355732 3204
00102707956130 3254
00102717556424 3236
00102727156618 3286
00102736756916 4032
00102746357116 3240
00102755957422 3232
00102765557712 3232
00102775158006 3314
00102784758232 3244
00102794358532 3264
00102803958830 3512
00102813559024 4098
00102823159018 3284
00102832759622 3356
00102842359830 3276
00102851960116 3242
00102860780556 50348
00102861560410 3530
00102871160632 3244
00102880760912 3304
00102890361226 3302
00102899961508 3198
00102909561718 3350
00102919161932 5660
00102928762318 3662
00102938362518 3454
00102947962822 3232
00102957563108 3262
00102967163410 3220
00102969151476 76510
00102976763606 4218
00102986363918 3348
00102995964228 3282
00103005564410 3232
00103015164730 3278
00103024765020 3380
00103034365230 4402
00103043965526 12344
00103053565418 3824
00103063166116 3322
00103072766316 3278
00103082366632 3386
00103091966922 3362
00103101567106 3380
00103111167416 3436
00103120767730 3334
00103130367910 3290
00103139968226 3324
00103149568532 3384
00103159168818 3338
00103168769022 3354
00103178369328 3490
00103187969616 3508
00103197569820 3326
00103207170128 3468
00103216770416 3284
00103226370626 6100
00103235970922 3532
00103245571226 3320
00103253804830 73258
00103255171524 4428
00103264771732 3324
00103274372034 3270
00103283972308 3652
00103293572510 3990
00103303172826 3608
00103312773126 3228
00103322373308 3376
00103331973312 3296
00103341573930 3258
00103351174222 3292
00103360774418 3282
00103370374716 3242
00103379975020 3268
00103389575220 3224
00103399175506 3294
00103408775830 3224
00103418376016 3226
00103427976332 3464
00103437576624 3372
00103447176820 3318
00103456777124 3302
00103466377410 3340
00103475977512 3232
00103478991420 67610
00103485577924 3576
00103495178220 3444
00103504778512 4088
00103514378718 5200
00103523979012 3968
00103533579322 7466
00103536049884 61358
00103543179518 4902
00103552779816 3630
00103562380112 3254
00103571980324 3226
00103581580612 3240
00103591180934 3518
00103600781120 3298
00103610381428 3250
00103619981720 3188
00103627863694 41526
00103629582030 3782
00103639182220 3280
00103648782516 3290
00103658382816 3314
00103667983032 3312
00103677583330 3542
00103687183620 3426
00103696783928 3234
00103706384124 3356
00103715984412 3258
00103725584706 3250
00103735184924 3296
00103744785234 3270
00103754385520 3296
00103763985722 3232
00103773586024 4038
00103783186312 3366
00103792786532 3248
00103798201642 57434
00103802386830 3724
00103811987122 3246
00103821587406 3296
00103831187616 3252
00103840787930 5920
00103850388218 3512
00103859988430 3320
00103869588730 3300
00103879189034 3528
00103888789208 3374
00103898389510 3336
00103907989810 3290
00103917590008 3292
00103927190318 3550
00103936790622 3458
00103946390908 3260
00103955991130 3276
00103965591420 3376
00103974284870 72942
00103975191314 4490
00103984791930 4544
00103994392208 3996
00104003992516 3892
00104013592718 4832
00104023193024 3996
00104032793328 3282
00104042393630 3258
00104051993826 3586
00104061594118 3348
00104071193910 3286
00104080794630 3370
00104090394908 3278
00104099995228 3330
00104109595420 3272
00104119195710 3346
00104128796012 3332
00104138396310 3338
00104147996512 5596
00104157596830 3462
00104167197124 3348
00104176797310 3546
00104186397614 3446
00104195997926 3208
00104205598124 3296
00104215198416 3332
00104224798320 3210
00104234399016 5068
00104238838578 50514
00104243999222 3632
00104253599530 3966
00104263199732 3316
00104272800018 3356
00104282400310 3456
00104292000630 3412
00104301600828 3572
00104311201106 3282
00104320801432 3270
00104330401612 3260
00104340001920 3300
00104349602216 3278
00104359202330 21240
00104368802708 3418
00104378403016 3238
00104388003328 3244
00104397603508 3284
00104407203812 3242
00104416804130 3260
00104426404328 3518
00104436004610 3412
00104445604910 3240
00104455205226 5746
00104464805408 3358
00104474405728 3316
00104484006018 3236
00104493606224 3256
00104503206528 3234
00104512806806 3268
00104522407016 3242
00104532007306 3322
00104541607624 3368
00104551207830 3538
00104560808126 3298
00104570408420 3200
00104580008718 3366
00104589608922 3454
00104599209210 3224
00104608809506 3294
00104618409716 3304
00104628010018 3320
00104637610330 3244
00104647210522 3324
00104656810816 3354
00104666411108 3472
00104676011318 3530
00104685611620 3350
00104695211912 3270
00104704812226 3246
00104714412408 3286
00104724012708 3276
00104733613032 4106
00104743213232 3368
00104752813310 3278
00104762413822 5542
00104772014026 3444
00104781614328 3218
00104791214620 3322
00104800814906 3490
00104810415120 3222
00104820015416 3264
00104829615724 3194
00104839215908 3288
00104848816208 3246
00104858416522 3214
00104868016728 3280
00104877617022 3250
00104887217316 3362
00104896817532 3284
00104906417828 3226
00104906451700 155656
00104916018132 4468
00104925618410 4462
00104935218630 3564
00104944818724 3318
00104954419212 3288
00104964019410 9148
00104973619726 3400
00104983220008 3284
00104992820328 3320
00105002420508 3362


==> data/plainpwd.keys1.csv <==
00098155574608 0
00098155574608 1
00098460406782 1
00098460406782 0
00098987174310 0
00098987174310 1
00099346917582 1
00099346917582 0
00101390959296 0
00101390959296 1
00101676810778 1
00101676810778 0
00102013255962 0
00102013255962 1
00102277209222 1
00102277209222 0
00102654644964 0
00102654644964 1
00102860827176 1
00102860827176 0
00103479055032 0
00103479055032 1
00103627901748 1
00103627901748 0
00103974353200 0
00103974353200 1
00104238885496 1
00104238885496 0


==> data/plainpwd.keys2.csv <==
00098531998176 0
00098531998176 1
00098836879184 1
00098836879184 0
00099811205256 0
00099811205256 1
00100170939092 1
00100170939092 0
00101767390148 0
00101767390148 1
00102012739692 1
00102012739692 0
00102278086612 0
00102278086612 1
00102465166508 1
00102465166508 0
00102969223424 0
00102969223424 1
00103253872904 1
00103253872904 0
00103536106682 0
00103536106682 1
00103798255338 1
00103798255338 0


==> data/plainpwd_full.csv <==
00097658214320 24172
00097667814526 3766
00097674623584 77640
00097677414810 4062
00097686580624 27464
00097687014632 4198
00097696615324 11418
00097706215608 3626
00097706253188 153936
00097715815926 4244
00097725416110 3366
00097735016410 3426
00097743427716 5396
00097744616324 3424
00097754217030 6064
00097763817224 3294
00097773417524 3418
00097783017812 3424
00097792618032 3378
00097802218332 3314
00097811818626 3580
00097821418924 3760
00097831019112 3600
00097840619428 3282
00097850219720 3334
00097859819932 3346
00097869420230 3352
00097879020518 3302
00097888620834 3328
00097898221016 3294
00097907821330 3476
00097917421532 3350
00097927021828 3396
00097936621610 3618
00097946222316 3328
00097955822630 3334
00097965422922 3290
00097975023226 3320
00097984623422 4014
00097994223724 3400
00098003824018 5724
00098013424232 4080
00098023024506 3366
00098032624820 3472
00098042225132 3414
00098051825320 3368
00098061425620 3742
00098071025930 3348
00098080626132 3378
00098090226412 3404
00098099826720 3412
00098109427010 3322
00098119027214 3274
00098128627526 3284
00098138227822 3582
00098147827924 3310
00098155479804 107788
00098155593284 15116
00098157428324 5224
00098167028626 3466
00098176628818 3368
00098186229116 3618
00098195829432 3540
00098205429620 3312
00098215029916 6676
00098216193524 65876
00098224630116 6388
00098234230432 3502
00098243830712 3386
00098253431024 3324
00098263031308 3314
00098272631510 3498
00098282231830 3338
00098291832130 3624
00098295554828 3400
00098301432122 3504
00098311032626 7034
00098320632932 3404
00098330233120 3336
00098339833418 3310
00098349433712 3408
00098359034030 3324
00098368634216 3720
00098378234530 3372
00098387834808 3314
00098397435030 3328
00098407035322 3350
00098416635608 3324
00098426235820 3286
00098435836122 3606
00098445436428 6168
00098455036710 3296
00098460348146 64416
00098464636916 4636
00098474237208 3414
00098483837534 3858
00098493437718 18852
00098503038022 4216
00098512638308 3444
00098522238516 3518
00098531838822 3352
00098531926920 75342
00098541439128 3700
00098551039328 3352
00098560639628 3642
00098570239916 3290
00098579840230 3382
00098589440422 3298
00098599040712 6406
00098608640932 3402
00098618241218 6134
00098627841516 3436
00098637441812 3330
00098647042132 3298
00098656642318 3316
00098666242624 3282
00098675842928 3500
00098685443130 3696
00098695043424 3500
00098704643624 3270
00098714243932 3214
00098723844220 3266
00098733444530 3270
00098743044712 3320
00098752645020 3472
00098762245022 3340
00098771845514 3272
00098781445810 3266
00098791046112 3312
00098800646314 3258
00098810246620 3522
00098819846926 3334
00098829447226 5430
00098836821684 60958
00098839047424 5342
00098848647716 3330
00098858248026 3544
00098867848230 3582
00098877448516 3644
00098887048822 3910
00098896649134 3540
00098906249330 3852
00098915849624 3312
00098925449932 6254
00098935049932 3780
00098944650420 3314
00098954250730 3252
00098963850924 3296
00098973451206 4096
00098983051530 3502
00098987124960 55208
00098992651810 4498
00099002252022 3310
00099011852324 3312
00099021452630 3242
00099031052812 3248
00099040653130 3240
00099050253410 3214
00099059853616 3746
00099069453908 3242
00099079054222 8070
00099088654406 3286
00099098254710 3278
00099107855006 3256
00099117455310 3282
00099127055528 3172
00099136655822 3470
00099146256024 3292
00099155855932 3278
00099165456620 3274
00099175056916 3308
00099184657112 3514
00099194257408 3402
00099203857724 3246
00099213457934 3508
00099223058216 3246
00099232658534 5842
00099242258732 3448
00099251859016 3268
00099261459330 3192
00099271059616 3318
00099280659820 3312
00099290260124 4980
00099299860426 3344
00099309460624 3576
00099319060928 3272
00099328661218 3284
00099338261520 3266
00099346877908 43712
00099347861728 3760
00099357462006 3262
00099367062308 3398
00099376662516 3278
00099386262812 3198
00099395863134 3260
00099405463308 3254
00099415063628 3218
00099424663916 3280
00099434264132 3474
00099443864416 3708
00099453464722 4802
00099463065030 5420
00099472665222 4240
00099482265524 5100
00099491865814 3986
00099501466132 3412
00099511066320 3286
00099520666622 3272
00099530266808 3300
00099539867132 5962
00099549467410 3496
00099559067712 22914
00099568667908 3422
00099578268216 3322
00099587868528 3364
00099597468720 3460
00099607069010 3272
00099616669320 3348
00099626269416 3308
00099635869816 3308
00099645470116 3220
00099655070322 3250
00099664670610 3232
00099674270932 6360
00099683871130 3600
00099693471426 3474
00099703071730 3254
00099712672026 3302
00099722272214 3272
00099731872526 3286
00099741472832 3272
00099751073010 3494
00099760673332 3282
00099770273628 3232
00099779873820 3316
00099789474122 3278
00099799074410 3264
00099808674714 3542
00099811147170 63196
00099818274924 4822
00099827875212 4318
00099837475108 4874
00099847075822 6688
00099856676020 5020
00099866276328 3858
00099875876622 3390
00099885476820 3342
00099895077118 3274
00099904677426 7432
00099914277632 3260
00099923877924 3314
00099933478224 4168
00099943078430 3342
00099952678730 3238
00099962279030 3244
00099971879230 3242
00099981479516 3604
00099991079818 3344
00100000680124 3278
00100010280306 3278
00100019880630 3286
00100029480820 3282
00100039081116 3272
00100048681012 3310
00100058281722 4096
00100067881912 3284
00100077482208 3310
00100087082526 3240
00100096682724 3352
00100106283032 3326
00100106315068 156400
00100115883330 4404
00100125483528 4524
00100135083826 3874
00100144684128 3416
00100154284420 5864
00100163884624 3386
00100170871256 72276
00100173484914 3698
00100183085222 3540
00100192685432 3530
00100202285426 3270
00100211886020 3398
00100221486318 3248
00100231086522 3314
00100240686818 3216
00100250287118 3268
00100259887312 3324
00100269487620 3282
00100279087912 8330
00100288688110 3298
00100298288416 3332
00100307888728 3602
00100317489018 3282
00100327089228 3244
00100336689528 3304
00100346289810 3282
00100355890018 3286
00100365490308 3612
00100375090420 3392
00100384690816 3338
00100394291132 3340
00100403891430 3362
00100413491510 3938
00100423091918 3278
00100432692206 3578
00100442292524 3370
00100451892718 3326
00100461493026 5592
00100471093316 3464
00100480693512 3256
00100490293828 3310
00100499893930 3292
00100509494312 3298
00100519094616 3966
00100528694926 3280
00100538295108 3300
00100547895424 3278
00100557495710 3586
00100567096010 3352
00100576696210 3302
00100586296524 3192
00100595896806 3298
00100605497012 3284
00100615097330 3252
00100624697620 3362
00100634297908 3376
00100643898108 3286
00100653498432 3380
00100663098720 3342
00100672698916 3500
00100682299216 3612
00100691899418 3476
00100701499724 3276
00100711100014 3412
00100720700330 3270
00100730300534 3400
00100739900828 3354
00100749501122 5220
00100759101426 3244
00100759301544 11462
00100768701632 6840
00100778301908 3414
00100787902230 3256
00100797502422 3400
00100807102730 3508
00100816703012 3364
00100826303220 3482
00100835903530 3286
00100845503828 3296
00100855104108 3320
00100864703916 3476
00100874304632 3312
00100883904924 3336
00100893505110 4050
00100903105412 3546
00100912705708 3310
00100922305924 3336
00100931906222 3556
00100941506530 3288
00100951106724 3268
00100960707032 3226
00100970307330 3370
00100979907612 3376
00100989507820 3284
00100999108120 3322
00101008708406 3264
00101018308612 3320
00101027908918 3286
00101037509220 3240
00101047109420 3260
00101056709718 3536
00101066310006 3272
00101075910330 5972
00101085510522 3564
00101095110628 3396
00101104711120 4002
00101114311330 5074
00101123911630 4090
00101133511820 5160
00101143112122 3920
00101152712430 3316
00101162312710 3326
00101171912918 3342
00101181513226 3526
00101191113508 3520
00101200713708 3266
00101210314014 3436
00101219914310 3224
00101229514626 3336
00101239114822 3308
00101248715118 3266
00101258315424 3358
00101267915222 3308
00101277515916 3328
00101287116232 3278
00101296716424 3252
00101306316718 3568
00101315917016 3290
00101325517324 3360
00101335117524 3322
00101344717812 3284
00101354318116 3354
00101363918330 3236
00101373518632 3860
00101383118932 5868
00101390908896 55712
00101390966518 5226
00101392719122 4466
00101402319430 3226
00101411919728 3224
00101421520022 3252
00101431120212 3568
00101440720508 3518
00101450320832 3222
00101459921022 3340
00101469521326 3304
00101479121620 3446
00101488721820 3274
00101498322110 3296
00101507922422 3212
00101517522622 3500
00101527122926 3322
00101536723212 3314
00101546323512 3270
00101555923718 3504
00101565524034 3198
00101575124308 3302
00101584724520 3230
00101594324828 3266
00101603925108 3362
00101613524918 3190
00101623125622 3266
00101632725910 3336
00101642326210 3274
00101651926430 3212
00101661526716 3250
00101671127010 3186
00101676751944 64222
00101680727208 4174
00101690327516 6080
00101699927828 3414
00101709528128 3276
00101719128320 3200
00101728728618 3236
00101738328926 3244
00101747929132 3298
00101757529416 3206
00101767129712 3234
00101767340332 53448
00101776729910 3596
00101786330212 3288
00101795930520 3300
00101805530708 3540
00101815131022 3264
00101824731332 3350
00101834331620 3296
00101843931830 3252
00101853532126 4016
00101863132420 3174
00101872732610 3228
00101882332912 3226
00101891933210 3224
00101901533424 3330
00101911133718 3252
00101920734010 3170
00101930334222 3454
00101939934534 3334
00101949534828 3288
00101959135110 3240
00101968735306 3816
00101978335608 3342
00101987935912 3308
00101997536026 5690
00102007136426 3414
00102012674144 70510
00102013182790 76702
00102016736708 3864
00102026336908 3402
00102035937216 3272
00102045537508 3294
00102055137716 3534
00102064738024 3296
00102074338126 3230
00102083938612 3248
00102093538824 3130
00102103139124 3206
00102112739422 3244
00102122339624 3218
00102131939910 3244
00102141540218 3202
00102151140432 3252
00102160740726 3218
00102170341032 3178
00102179941332 3544
00102189541528 3416
00102199141828 3242
00102208742034 3258
00102218342324 3256
00102227942630 3278
00102237542924 3228
00102247143120 3296
00102256743430 3248
00102266343726 3256
00102275943922 3164
00102277137324 76384
00102278030444 59632
00102285544228 3932
00102295144522 3338
00102304744826 5936
00102314345014 3436
00102323945330 3708
00102333545612 3992
00102343145832 3288
00102352746132 3464
00102362346120 3282
00102371946624 3342
00102381546928 3218
00102391147210 3308
00102400747428 3266
00102410347732 3234
00102419948010 3224
00102429548326 3546
00102439148524 3380
00102448748818 3304
00102458349126 3278
00102465116628 54616
00102467949326 4250
00102477549622 3336
00102487149912 3234
00102496750130 3238
00102506350406 3760
00102506374930 153788
00102515950716 3778
00102525551008 3230
00102535151226 3290
00102544751534 3292
00102554351512 3534
00102563952030 3274
00102573552316 3222
00102583152628 5702
00102583776780 7882
00102592627886 5506
00102592752830 5324
00102602353128 3500
00102611953430 7466
00102621553728 3520
00102631153918 3324
00102640754224 3306
00102650354508 3244
00102654592362 56844
00102659954730 3698
00102669555016 3332
00102679155332 3468
00102688755518 3556
00102698355732 3204
00102707956130 3254
00102717556424 3236
00102727156618 3286
00102736756916 4032
00102746357116 3240
00102755957422 3232
00102765557712 3232
00102775158006 3314
00102784758232 3244
00102794358532 3264
00102803958830 3512
00102813559024 4098
00102823159018 3284
00102832759622 3356
00102842359830 3276
00102851960116 3242
00102860780556 50348
00102861560410 3530
00102871160632 3244
00102880760912 3304
00102890361226 3302
00102899961508 3198
00102909561718 3350
00102919161932 5660
00102928762318 3662
00102938362518 3454
00102947962822 3232
00102957563108 3262
00102967163410 3220
00102969151476 76510
00102976763606 4218
00102986363918 3348
00102995964228 3282
00103005564410 3232
00103015164730 3278
00103024765020 3380
00103034365230 4402
00103043965526 12344
00103053565418 3824
00103063166116 3322
00103072766316 3278
00103082366632 3386
00103091966922 3362
00103101567106 3380
00103111167416 3436
00103120767730 3334
00103130367910 3290
00103139968226 3324
00103149568532 3384
00103159168818 3338
00103168769022 3354
00103178369328 3490
00103187969616 3508
00103197569820 3326
00103207170128 3468
00103216770416 3284
00103226370626 6100
00103235970922 3532
00103245571226 3320
00103253804830 73258
00103255171524 4428
00103264771732 3324
00103274372034 3270
00103283972308 3652
00103293572510 3990
00103303172826 3608
00103312773126 3228
00103322373308 3376
00103331973312 3296
00103341573930 3258
00103351174222 3292
00103360774418 3282
00103370374716 3242
00103379975020 3268
00103389575220 3224
00103399175506 3294
00103408775830 3224
00103418376016 3226
00103427976332 3464
00103437576624 3372
00103447176820 3318
00103456777124 3302
00103466377410 3340
00103475977512 3232
00103478991420 67610
00103485577924 3576
00103495178220 3444
00103504778512 4088
00103514378718 5200
00103523979012 3968
00103533579322 7466
00103536049884 61358
00103543179518 4902
00103552779816 3630
00103562380112 3254
00103571980324 3226
00103581580612 3240
00103591180934 3518
00103600781120 3298
00103610381428 3250
00103619981720 3188
00103627863694 41526
00103629582030 3782
00103639182220 3280
00103648782516 3290
00103658382816 3314
00103667983032 3312
00103677583330 3542
00103687183620 3426
00103696783928 3234
00103706384124 3356
00103715984412 3258
00103725584706 3250
00103735184924 3296
00103744785234 3270
00103754385520 3296
00103763985722 3232
00103773586024 4038
00103783186312 3366
00103792786532 3248
00103798201642 57434
00103802386830 3724
00103811987122 3246
00103821587406 3296
00103831187616 3252
00103840787930 5920
00103850388218 3512
00103859988430 3320
00103869588730 3300
00103879189034 3528
00103888789208 3374
00103898389510 3336
00103907989810 3290
00103917590008 3292
00103927190318 3550
00103936790622 3458
00103946390908 3260
00103955991130 3276
00103965591420 3376
00103974284870 72942
00103975191314 4490
00103984791930 4544
00103994392208 3996
00104003992516 3892
00104013592718 4832
00104023193024 3996
00104032793328 3282
00104042393630 3258
00104051993826 3586
00104061594118 3348
00104071193910 3286
00104080794630 3370
00104090394908 3278
00104099995228 3330
00104109595420 3272
00104119195710 3346
00104128796012 3332
00104138396310 3338
00104147996512 5596
00104157596830 3462
00104167197124 3348
00104176797310 3546
00104186397614 3446
00104195997926 3208
00104205598124 3296
00104215198416 3332
00104224798320 3210
00104234399016 5068
00104238838578 50514
00104243999222 3632
00104253599530 3966
00104263199732 3316
00104272800018 3356
00104282400310 3456
00104292000630 3412
00104301600828 3572
00104311201106 3282
00104320801432 3270
00104330401612 3260
00104340001920 3300
00104349602216 3278
00104359202330 21240
00104368802708 3418
00104378403016 3238
00104388003328 3244
00104397603508 3284
00104407203812 3242
00104416804130 3260
00104426404328 3518
00104436004610 3412
00104445604910 3240
00104455205226 5746
00104464805408 3358
00104474405728 3316
00104484006018 3236
00104493606224 3256
00104503206528 3234
00104512806806 3268
00104522407016 3242
00104532007306 3322
00104541607624 3368
00104551207830 3538
00104560808126 3298
00104570408420 3200
00104580008718 3366
00104589608922 3454
00104599209210 3224
00104608809506 3294
00104618409716 3304
00104628010018 3320
00104637610330 3244
00104647210522 3324
00104656810816 3354
00104666411108 3472
00104676011318 3530
00104685611620 3350
00104695211912 3270
00104704812226 3246
00104714412408 3286
00104724012708 3276
00104733613032 4106
00104743213232 3368
00104752813310 3278
00104762413822 5542
00104772014026 3444
00104781614328 3218
00104791214620 3322
00104800814906 3490
00104810415120 3222
00104820015416 3264
00104829615724 3194
00104839215908 3288
00104848816208 3246
00104858416522 3214
00104868016728 3280
00104877617022 3250
00104887217316 3362
00104896817532 3284
00104906417828 3226
00104906451700 155656
00104916018132 4468
00104925618410 4462
00104935218630 3564
00104944818724 3318
00104954419212 3288
00104964019410 9148
00104973619726 3400
00104983220008 3284
00104992820328 3320
00105002420508 3362
00105012020806 3226
00105021621020 3298
00105031221332 3252
00105040821624 3308
00105050421922 3626
00105060021926 3288
00105069622416 5672
00105079222728 3308
00105088822918 3316
00105098423220 3266
00105108023528 3312
00105117623728 3202
00105127224026 3258
00105136824328 3218
00105146424614 3280
00105156024830 3232
00105165625130 3220
00105175225418 3474
00105184825612 3554
00105194425918 3406
00105204026232 3368
00105213626126 3774
00105223226728 3214
00105232827032 3258
00105242427314 3190
00105252027518 3240
00105261627830 3308
00105271228122 3254
00105280828332 8868
00105290428616 3306
00105300028906 3548
00105309629108 3236
00105319229430 3328
00105328829722 3268
00105338429924 3244
00105348030232 3214
00105357630508 3240
00105367230730 3256
00105376831024 5424
00105386431312 3358
00105396031606 3288
00105405631832 3284
00105415232126 3266
00105424832432 3588
00105434432622 3872
00105444032906 3350
00105453633218 3354
00105463233222 3314
00105472833730 3302
00105482434012 3230
00105492034326 3418
00105501634522 3350
00105511234826 3344
00105520835128 3254
00105530435316 3284
00105540035608 3238
00105549635908 3528
00105559236130 3274
00105568836428 3538
00105578436710 3266
00105588036908 3234
00105597637226 3226
00105607237512 3272
00105616837712 3248
00105626438024 3234
00105636038322 3270
00105645638626 3254
00105655238916 3234
00105664839132 3286
00105674439426 3490
00105684039712 5642
00105693639926 4018
00105703239918 3362
00105712840416 3376
00105722440724 3318
00105732041020 3276
00105741641330 3342
00105751241524 3282
00105760841818 3324
00105770442124 3322
00105780042322 3434
00105789642310 3322
00105799242922 3528
00105808843222 3294
00105818443418 3404
00105828043728 3288
00105837644024 3306
00105847244234 3310
00105856844530 3306
00105866444824 3296
00105876045122 3252
00105885645326 3294
00105895245626 3276
00105904845832 3212
00105914446108 3300
00105924046418 3604
00105933646710 3432
00105943246912 3328
00105952847220 3250
00105962447530 3276
00105972047816 3326
00105981648026 3310
00105991248316 5584
00106000848632 3464
00106010448814 3316
00106020048722 3294
00106029649412 3358
00106039249622 3288
00106048849920 3676
00106058450208 3306
00106068050418 3340
00106077650718 3280
00106087251026 3280
00106096851316 3268
00106106451520 3318
00106116051824 3230
00106125652118 3308
00106135252310 3286
00106144852626 3244
00106154452932 3356
00106164052730 3312
00106173653412 4136
00106183253706 3426
00106192853912 3272
00106202454222 3316
00106212054522 3216
00106221654724 3188
00106231255024 3326
00106240855306 3300
00106250455520 3310
00106260055810 3248
00106269656118 3284
00106279256410 3472
00106288856708 3368
00106298456928 5678
00106308057210 3342
00106317657512 3304
00106327257722 3358
00106336858016 3352
00106346458220 3296
00106356058526 3284
00106365658820 3266
00106375259020 3272
00106384859330 3298
00106394459616 3336
00106404059530 3240
00106413660130 3254
00106423260424 3520
00106432860708 3364
00106442460934 3284
00106452061230 3294
00106461661510 3222
00106471261826 3310
00106480862020 3236
00106490462322 3300
00106500062632 3198
00106509662816 3262
00106519263118 3270
00106528863432 3270
00106538463608 3314
00106548063912 3460
00106557664228 3238
00106567264510 3310
00106576864420 3230
00106586465028 3322
00106596065314 3222
00106605665526 5148
00106615265832 3242
00106624866110 3222
00106634466322 3190
00106644066628 3254
00106653666916 3896
00106663267122 3432
00106672866908 3270
00106682467712 3342
00106692068022 3264
00106701668224 3304
00106711268518 3282
00106720868816 3272
00106730469024 3302
00106740069320 3250
00106749669608 3262
00106759269808 3310
00106768870118 3834
00106778470416 3274
00106788070622 3278
00106797670912 3552
00106807271210 3226
00106816871532 3338
00106826471518 3294
00106836072008 3250
00106845672312 3288
00106855272530 3302
00106864872812 3280
00106874473130 3228
00106884073430 3254
00106893673620 3262
00106903273926 3284
00106912874118 5576
00106922474412 3630
00106932074724 3368
00106941675032 3260
00106951275230 3302
00106960875528 3298
00106970475816 3330
00106980076108 3304
00106989676326 3322
00106999276616 3352
00107008876826 3236
00107018477130 3306
00107028077424 3226
00107037677724 3260
00107047277922 3604
00107056877828 3296
00107066478510 3208
00107076078710 3310
00107085679014 3224
00107095279308 3236
00107104879622 3324
00107114479830 3258
00107124080108 3264
00107133680406 3862
00107143280620 3258
00107152880908 3320
00107162481230 3332
00107172081426 3608
00107181681324 3396
00107191282026 3236
00107200882308 3218
00107210482526 3276
00107220082820 5310
00107229683010 3376
00107239283328 3282
00107248883624 3244
00107258483808 3276
00107268084130 3230
00107277684416 3232
00107287284722 3240
00107296884930 3506
00107306485222 3298
00107306517024 156638
00107316085510 3662
00107325685822 3290
00107335286028 3292
00107344886330 3254
00107354486628 3230
00107364086824 3206
00107373687130 3300
00107383287424 3258
00107392887622 3264
00107402487932 3192
00107412088210 3360
00107421688026 3528
00107431288710 3326
00107440889028 3316
00107450489232 3252
00107460089534 3252
00107469689808 3302
00107479290108 3208
00107488890312 3274
00107498490630 3336
00107508090928 3234
00107517691124 3314
00107527291430 5288
00107536891724 3350
00107546491928 3544
00107556092028 3278
00107565692530 3238
00107575292812 3300
00107584893024 3342
00107594493018 3268
00107604093620 3280
00107613693820 3900
00107623294108 3276
00107632894426 3216
00107642494630 3280
00107652094930 3398
00107661695210 3364
00107671295508 3558
00107680895718 3474
00107690496022 3324
00107700095818 3266
00107709696520 3320
00107719296828 3234
00107728897130 3326
00107738497310 3314
00107748097612 3264
00107757697916 3318
00107767298222 3322
00107776898430 3314
00107786498708 3306
00107796099028 3542
00107805699220 3268
00107815299528 3358
00107824899424 3248
00107834500032 5426
00107844100326 3462
00107853700618 3226
00107863300914 3358
00107872901106 3260
00107882501432 3312
00107892101706 3324
00107901701912 3280
00107911302228 3308
00107920902522 3480
00107930502722 3400
00107940103030 3272
00107949703312 3308
00107959303628 3250
00107968903822 3360
00107978504118 3248
00107988104430 3362
00107997704632 3354
00108007304912 3316
00108016905212 3338
00108026505410 3356
00108036105728 3314
00108045706026 3544
00108055306218 3266
00108064906526 3296
00108074506832 3392
00108084106834 3350
00108093707320 12836
00108103307618 3788
00108112907920 3372
00108122508122 3322
00108132108424 3356
00108141708218 5788
00108151308930 3508
00108160909214 3380
00108170509530 3562
00108180109708 3430
00108189710020 3284
00108199310316 3326
00108208910624 3300
00108218510830 3322
00108228111112 3296
00108237711420 3280
00108247311606 3460
00108256911916 3344
00108266512222 3306
00108276112432 3268
00108285712732 3312
00108295313008 3962
00108304913218 3336
00108314513510 3302
00108324113820 3256
00108333714032 3362
00108343314010 3450
00108352914616 3292
00108362514920 3362
00108372115122 3252
00108381715406 3272
00108391315716 3366
00108400915908 3384
00108410516220 3322
00108420116526 3612
00108429716724 3342
00108439317018 3340
00108448917312 5402
00108458517624 3464
00108468117808 3274
00108477718110 3276
00108487317932 3652
00108496918708 3328
00108506518924 3318
00108516119216 3334
00108525719424 3288
00108535319728 3252
00108544920022 3524
00108554520324 3330
00108564120528 3280
00108573720808 4028
00108583321132 3254
00108592921316 3266
00108602521616 3278
00108612121924 3260
00108621722112 3356
00108631322426 3300
00108640922732 3280
00108650523020 3286
00108660123208 3330
00108669723522 3594
00108679323432 3502
00108688924016 3346
00108698524322 3280
00108708124322 3466
00108717724930 3306
00108727325110 3334
00108736925426 3350
00108746525630 3328
00108756125920 5584
00108765726224 3446
00108775326410 3296
00108784926716 3284
00108794527008 3558
00108804127230 3300
00108813727512 3228
00108823327832 3268
00108832928108 3286
00108842528324 3238
00108852128620 3284
00108861728908 3298
00108871329108 3260
00108880929426 3200
00108890529716 3220
00108900130030 3318
00108909730128 3354
00108919330512 3466
00108928930828 3414
00108938531020 3222
00108948131322 3296
00108957731632 3242
00108967331830 3230
00108976932124 3250
00108986532410 3274
00108996132712 3300
00109005732718 3308
00109015333220 3284
00109024933520 3298
00109034533724 3272
00109044134008 3460
00109053734314 3828
00109063334526 5350
00109072934832 3342
00109082535132 3270
00109092135416 3246
00109101735622 3316
00109111335930 3230
00109120936232 3334
00109130536412 3266
00109140136718 3302
00109149737008 3224
00109159337218 21052
00109168937520 3730
00109178537818 3476
00109188138020 3230
00109197738318 3282
00109207338326 3356
00109216938824 3246
00109226539116 3304
00109236139408 3260
00109245739622 3294
00109255339928 3252
00109264940226 3226
00109274540516 3250
00109284140724 3346
00109293741032 3422
00109303341316 3306
00109312941518 3316
00109322541824 3218
00109332142114 3274
00109341742432 3286
00109351342322 3378
00109360942928 3314
00109370543232 5238
00109380143416 3360
00109389743526 3366
00109399344016 3328
00109408944230 3206
00109418544528 3496
00109428144830 3440
00109437745126 3306
00109447345312 3282
00109456945632 3236
00109466545912 3244
00109476146126 3252
00109485746420 3312
00109495346724 3346
00109504947008 3366
00109514546826 3328
00109524147510 3248
00109533747722 3980
00109543348016 3558
00109552948322 3320
00109562548632 3260
00109572148508 3272
00109581749110 3278
00109591349426 3378
00109600949612 3292
00109610549912 3272
00109620150230 3324
00109629750522 3228
00109639350722 3312
00109648951030 3308
00109658551226 3306
00109668151518 3558
00109677751832 5522
00109687352118 3398
00109696952328 3332
00109706552626 3230
00109706584534 155544
00109716152908 4222
00109725753106 4136
00109735353430 3396
00109744953716 3356
00109754553930 3256
00109764154230 3252
00109773754532 3316
00109783354816 3376
00109792954920 3610
00109802555312 3318
00109812155622 3256
00109821755926 3306
00109831355708 3300
00109840956416 3290
00109850556732 3312
00109860156910 3266
00109869757212 3568
00109879357412 4106
00109888957728 5302
00109898558028 4114
00109908158328 4268
00109917758526 4148
00109927358808 3534
00109936959128 3254
00109946559322 3270
00109956159614 3296
00109965759930 3272
00109975360116 3280
00109984960416 6184
00109994560730 3330
00110004161030 3354
00110005692124 3058
00110013761116 3784
00110023361524 3376
00110032961818 3370
00110042562128 3576
00110052162330 3270
00110061762610 3284
00110071362932 3334
00110080963126 3222
00110090563418 3240
00110100163732 3340
00110109763932 3376
00110119364224 3252
00110128964522 3232
00110138564716 3234
00110148165012 3272
00110157765328 3264
00110167365532 3556
00110176965808 3434
00110186566110 3252
00110196166426 3274
00110205766616 3438
00110215366812 3360
00110224967110 3332
00110234567434 3266
00110244167712 3350
00110253768030 3270
00110263368210 3308
00110272968530 3290
00110282568816 3246
00110292169028 5874
00110301769324 3618
00110311369608 3362
00110320969906 3286
00110330570112 3246
00110340170430 3296
00110349770712 3242
00110359370908 3254
00110368971208 3660
00110378571516 3314
00110388171818 3284
00110397772012 3222
00110407372332 3210
00110416972610 3664
00110426572410 3426
00110436173112 3276
00110445773428 3302
00110455373620 3332
00110464973918 3244
00110474574228 3306
00110484174422 3268
00110493774708 4984
00110503375010 3482
00110512975216 3408
00110522575528 3392
00110532175830 3288
00110541776106 3628
00110551376332 3396
00110560976612 3494
00110570576834 3308
00110580177228 3334
00110589777420 3224
00110599377716 5666
00110608978012 3416
00110618578226 3294
00110628178528 3264
00110637778834 3302
00110647379012 3248
00110656979332 3226
00110666579626 3522
00110676179824 3330
00110685780120 3288
00110695380426 3250
00110704980610 3276
00110714580920 3280
00110724181212 3362
00110733781532 3296
00110743381616 3380
00110752982008 3318
00110762582314 3240
00110772182506 3322
00110781782822 3270
00110791383128 3606
00110800983422 3266
00110810583610 3298
00110820183922 3536
00110829784118 3324
00110839384416 3258
00110848984708 3288
00110858584930 3302
00110868185212 3234
00110877785514 3364
00110887385810 3302
00110896986012 3296
00110906586312 5420
00110916186622 3632
00110925786820 3378
00110935387122 3316
00110944987426 3308
00110954587612 3372
00110964187716 3272
00110973788226 4104
00110983388530 3442
00110992988722 3302
00111002589008 3308
00111012189314 3314
00111021789532 3298
00111031389810 3364
00111040990130 3626
00111050590328 3342
00111060190626 3240
00111069790930 3304
00111079391110 3372
00111088991410 3240
00111098591730 3340
00111108192026 3308
00111117792208 3444
00111127392530 3328
00111136992814 3394
00111146593012 3334
00111156193308 3314
00111165793626 3530
00111175393930 3402
00111184994132 3416
00111194593930 3356
00111204194716 3296
00111213794918 5502
00111223395224 3352
00111232995532 3308
00111242595718 3350
00111252196024 3308
00111261796312 3300
00111271396620 3298
00111280996820 3388
00111290596828 3672
00111300197430 3362
00111309797612 3308
00111319397924 3324
00111328998228 3268
00111338598418 3334
00111348198732 3350
00111357799032 3304
00111367399210 3360
00111376999522 3270
00111386599824 3310
00111396200114 3348
00111405800308 3322
00111415400608 3596
00111425000730 3394
00111434601128 4484
00111444201414 3592
00111453801730 4014
00111463401910 3340
00111473002206 3310
00111482602532 3296
00111492202732 3294
00111501803032 3330
00111511403310 3302
00111521003508 5346
00111530603824 3376
00111540204130 3578
00111549804432 3330
00111559404612 3330
00111569004920 3738
00111578605208 3158
00111588205430 3300
00111597805734 3236
00111607406030 3194
00111617006330 3212
00111626606518 3364
00111636206318 3294
00111645807118 3256
00111655407328 3238
00111665007626 3546
00111674607920 3354
00111684208124 3224
00111693808416 3284
00111703408710 3254
00111713008920 3246
00111722609226 3318
00111732209532 3228
00111741809826 3270
00111751410030 3300
00111761010316 3234
00111770610622 3306
00111780210832 3222
00111789811126 3532
00111799411426 3250
00111809011712 3268
00111818611914 3268
00111828211926 5422
00111837812430 3324
00111847412716 3306
00111857013030 3320
00111866613312 3300
00111876213520 3180
00111885813820 3232
00111895414116 3250
00111905014322 3256
00111914614632 3588
00111924214624 3418
00111933815106 3894
00111943415408 3314
00111953015710 3276
00111962616028 3314
00111972216224 3304
00111981816516 3234
00111991416822 3290
00112001017022 3300
00112010616906 3328
00112020217626 3220
00112029817832 3288
00112039418110 3542
00112049018312 3280
00112058618718 3274
00112068218926 3260
00112077819228 3290
00112087419420 3324
00112097019332 3272
00112106620016 3242
00112106651810 155572
00112116220332 3816
00112125820220 3300
00112135420822 5440
00112145021112 3774
00112154621318 3724
00112164221612 3628
00112173821916 3450
00112183422222 3352
00112193022432 3310
00112202622734 3272
00112212223024 3286
00112221823222 3378
00112231423306 3336
00112241023830 3284
00112250624022 3236
00112260224324 3254
00112269824622 3364
00112279424924 3248
00112289025112 3546
00112298625408 3346
00112308225718 3304
00112317825910 3258
00112327426216 3290
00112337026526 3290
00112346626728 3298
00112356227008 3358
00112365826926 3242
00112375427630 3346
00112385027832 3326
00112394628116 3258
00112404228316 3264
00112413828618 4064
00112423428910 3334
00112433029206 3248
00112442629426 5536
00112452229716 3470
00112461830020 3232
00112471430326 3310
00112481030528 3248
00112490630826 3278
00112500231128 3358
00112509831320 3192
00112519431632 3306
00112529031928 3356
00112538631732 3538
00112548232418 3308
00112557832720 3318
00112567432924 3626
00112577033228 3364
00112586633506 3264
00112596233710 3262
00112605834012 3262
00112615434320 3318
00112625034606 3368
00112634634830 4152
00112644235132 3274
00112653835430 3342
00112663435628 3584
00112673035918 3398
00112682636232 3314
00112692236520 3290
00112701836726 3362
00112711437028 3280
00112721037326 3278
00112730637520 3380
00112740237832 3294
00112749838122 5630
00112759438312 3508
00112769038622 3364
00112778638632 3304
00112788239212 3646
00112797839428 3234
00112807439708 3278
00112817039926 3270
00112826640218 3228
00112836240520 3228
00112845840816 3258
00112855441016 3258
00112865041324 3216
00112874641610 3226
00112884241508 3236
00112893842132 3974
00112903442418 3258
00112913042620 3516
00112922642920 3426
00112932243232 3316
00112941843516 3308
00112951443714 3268
00112961044028 3398
00112970644310 3282
00112980244530 3246
00112989844818 3302
00112999445110 3290
00113009045416 3292
00113018645622 3246
00113028245912 3348
00113037846224 3528
00113047446430 3418


==> data/prime_probe.csv <==
Fake,Real,Time,TimeGroup,Value
,,0.0,0.0,0.6410256410256411
,,8000000.0,8.0,0.5555555555555556
,,16000000.0,16.0,0.5833333333333334
,,24000000.0,24.0,0.2777777777777778
,,32000000.0,32.0,0.5833333333333334
,,40000000.0,40.0,0.6410256410256411
,,48000000.0,48.0,0.6388888888888888
,,56000000.0,56.0,0.19444444444444445
,,64000000.0,64.0,0.5833333333333334
,,72000000.0,72.0,0.7222222222222222
,,80000000.0,80.0,0.41025641025641024
,,88000000.0,88.0,0.3333333333333333
,,96000000.0,96.0,0.6388888888888888
,,104000000.0,104.0,0.4722222222222222
,,112000000.0,112.0,0.6388888888888888
,,120000000.0,120.0,0.6578947368421053
,,128000000.0,128.0,0.5555555555555556
,,136000000.0,136.0,0.4166666666666667
,,144000000.0,144.0,0.5833333333333334
,,152000000.0,152.0,0.6486486486486487
,,160000000.0,160.0,0.4358974358974359
,,168000000.0,168.0,0.4722222222222222
,,176000000.0,176.0,0.5555555555555556
,,184000000.0,184.0,0.5675675675675675
,,192000000.0,192.0,0.5555555555555556
,,200000000.0,200.0,0.631578947368421
,,208000000.0,208.0,0.8378378378378378
,,216000000.0,216.0,0.6756756756756757
,,224000000.0,224.0,0.7777777777777778
,,232000000.0,232.0,0.5833333333333334
,,240000000.0,240.0,0.6153846153846154
,,248000000.0,248.0,0.6216216216216216
,,256000000.0,256.0,0.5833333333333334
,,264000000.0,264.0,0.6285714285714286
,,272000000.0,272.0,0.5675675675675675
,,280000000.0,280.0,0.631578947368421
,,288000000.0,288.0,0.6216216216216216
,,296000000.0,296.0,0.6111111111111112
,,304000000.0,304.0,0.5833333333333334
,,312000000.0,312.0,0.7222222222222222
,,320000000.0,320.0,0.47368421052631576
,,328000000.0,328.0,0.6111111111111112
,,336000000.0,336.0,0.5142857142857142
,,344000000.0,344.0,0.5277777777777778
,,352000000.0,352.0,0.75
,,360000000.0,360.0,0.5384615384615384
,,368000000.0,368.0,0.8055555555555556
,,376000000.0,376.0,0.2857142857142857
,,384000000.0,384.0,0.5405405405405406
,,392000000.0,392.0,0.75
,,400000000.0,400.0,0.6052631578947368
,,408000000.0,408.0,0.5
,,416000000.0,416.0,0.5
,,424000000.0,424.0,0.5135135135135135
,,432000000.0,432.0,0.7777777777777778
,,440000000.0,440.0,0.5384615384615384
,,448000000.0,448.0,0.6111111111111112
,,456000000.0,456.0,0.5833333333333334
,,464000000.0,464.0,0.8055555555555556
,,472000000.0,472.0,0.6944444444444444
,,480000000.0,480.0,0.47368421052631576
,,488000000.0,488.0,0.6857142857142857
,,496000000.0,496.0,0.5555555555555556
,,504000000.0,504.0,0.6756756756756757
,,512000000.0,512.0,0.6666666666666666
,,520000000.0,520.0,0.5789473684210527
,,528000000.0,528.0,0.6756756756756757
,,536000000.0,536.0,0.6571428571428571
,,544000000.0,544.0,0.6486486486486487
,,552000000.0,552.0,0.4444444444444444
,,560000000.0,560.0,0.38461538461538464
,,568000000.0,568.0,0.6666666666666666
,,576000000.0,576.0,0.6666666666666666
,,584000000.0,584.0,0.4722222222222222
,,592000000.0,592.0,0.6111111111111112
,,600000000.0,600.0,0.6578947368421053
,,608000000.0,608.0,0.5833333333333334
,,616000000.0,616.0,0.6111111111111112
,,624000000.0,624.0,0.6216216216216216
,,632000000.0,632.0,0.7222222222222222
,,640000000.0,640.0,0.6666666666666666
,,648000000.0,648.0,0.43243243243243246
,,656000000.0,656.0,0.4166666666666667
,,664000000.0,664.0,0.6388888888888888
,,672000000.0,672.0,0.4722222222222222
,,680000000.0,680.0,0.5526315789473685
,,688000000.0,688.0,0.5555555555555556
,,696000000.0,696.0,0.6285714285714286
,,704000000.0,704.0,0.5833333333333334
,,712000000.0,712.0,0.6388888888888888
,,720000000.0,720.0,0.6052631578947368
,,728000000.0,728.0,0.6216216216216216
,,736000000.0,736.0,0.2222222222222222
,,744000000.0,744.0,0.3611111111111111
,,752000000.0,752.0,0.6666666666666666
,,760000000.0,760.0,0.6923076923076923
,,768000000.0,768.0,0.7777777777777778
,,776000000.0,776.0,0.8
,,784000000.0,784.0,0.5
,,792000000.0,792.0,0.5555555555555556
,,800000000.0,800.0,0.5789473684210527
,,808000000.0,808.0,0.5
,,816000000.0,816.0,0.4722222222222222
,,824000000.0,824.0,0.5945945945945946
,,832000000.0,832.0,0.6944444444444444
,,840000000.0,840.0,0.631578947368421
,,848000000.0,848.0,0.4722222222222222
,,856000000.0,856.0,0.7222222222222222
,,864000000.0,864.0,0.5277777777777778
,,872000000.0,872.0,0.5555555555555556
,,880000000.0,880.0,0.5789473684210527
,,888000000.0,888.0,0.3611111111111111
,,896000000.0,896.0,0.4722222222222222
,,904000000.0,904.0,0.5277777777777778
,,912000000.0,912.0,0.3888888888888889
,,920000000.0,920.0,0.42105263157894735
,,928000000.0,928.0,0.5675675675675675
,,936000000.0,936.0,0.5277777777777778
,,944000000.0,944.0,0.6944444444444444
,,952000000.0,952.0,0.5277777777777778
,,960000000.0,960.0,0.4358974358974359
,,968000000.0,968.0,0.6666666666666666
,,976000000.0,976.0,0.4722222222222222
,,984000000.0,984.0,0.3611111111111111
,,992000000.0,992.0,1.0857142857142856
,,1000000000.0,1000.0,0.5526315789473685
,,1008000000.0,1008.0,0.5833333333333334
,,1016000000.0,1016.0,0.7222222222222222
,,1024000000.0,1024.0,0.6944444444444444
,,1032000000.0,1032.0,0.5833333333333334
,,1040000000.0,1040.0,0.6578947368421053
,,1048000000.0,1048.0,0.5675675675675675
,,1056000000.0,1056.0,0.6111111111111112
,,1064000000.0,1064.0,0.43243243243243246
,,1072000000.0,1072.0,0.4864864864864865
,,1080000000.0,1080.0,0.5897435897435898
,,1088000000.0,1088.0,0.3888888888888889
,,1096000000.0,1096.0,0.5833333333333334
,,1104000000.0,1104.0,0.5945945945945946
,,1112000000.0,1112.0,0.6486486486486487
,,1120000000.0,1120.0,0.47368421052631576
,,1128000000.0,1128.0,0.8
,,1136000000.0,1136.0,0.5714285714285714
,,1144000000.0,1144.0,0.6111111111111112
,,1152000000.0,1152.0,0.6571428571428571
,,1160000000.0,1160.0,0.7368421052631579
,,1168000000.0,1168.0,0.6111111111111112
,,1176000000.0,1176.0,0.6388888888888888
,,1184000000.0,1184.0,0.6666666666666666
,,1192000000.0,1192.0,0.7222222222222222
,,1200000000.0,1200.0,0.5526315789473685
,,1208000000.0,1208.0,0.5555555555555556
,,1216000000.0,1216.0,0.6388888888888888
,,1224000000.0,1224.0,0.6944444444444444
,,1232000000.0,1232.0,0.5833333333333334
,,1240000000.0,1240.0,0.5897435897435898
,,1248000000.0,1248.0,0.5833333333333334
,,1256000000.0,1256.0,0.3333333333333333
,,1264000000.0,1264.0,0.6944444444444444
,,1272000000.0,1272.0,0.5
,,1280000000.0,1280.0,0.5789473684210527
,,1288000000.0,1288.0,0.5833333333333334
,,1296000000.0,1296.0,0.5833333333333334
,,1304000000.0,1304.0,0.5833333333333334
,,1312000000.0,1312.0,0.6111111111111112
,,1320000000.0,1320.0,0.5
,,1328000000.0,1328.0,0.5675675675675675
,,1336000000.0,1336.0,0.6666666666666666
,,1344000000.0,1344.0,0.4722222222222222
,,1352000000.0,1352.0,0.6388888888888888
,,1360000000.0,1360.0,0.6153846153846154
,,1368000000.0,1368.0,0.53125
,,1376000000.0,1376.0,0.5
,,1384000000.0,1384.0,0.8055555555555556
,,1392000000.0,1392.0,0.5555555555555556
,,1400000000.0,1400.0,0.5897435897435898
,,1408000000.0,1408.0,0.6666666666666666
,,1416000000.0,1416.0,0.5555555555555556
,,1424000000.0,1424.0,0.3888888888888889
,,1432000000.0,1432.0,0.5
,,1440000000.0,1440.0,0.5526315789473685
,,1448000000.0,1448.0,0.4722222222222222
,,1456000000.0,1456.0,0.5833333333333334
,,1464000000.0,1464.0,0.6111111111111112
,,1472000000.0,1472.0,0.5
,,1480000000.0,1480.0,0.5263157894736842
,,1488000000.0,1488.0,0.6666666666666666
,,1496000000.0,1496.0,0.6111111111111112
,,1504000000.0,1504.0,0.5
,,1512000000.0,1512.0,0.5945945945945946
,,1520000000.0,1520.0,0.5526315789473685
,,1528000000.0,1528.0,0.3888888888888889
,,1536000000.0,1536.0,0.5555555555555556
,,1544000000.0,1544.0,0.5277777777777778
,,1552000000.0,1552.0,0.4166666666666667
,,1560000000.0,1560.0,0.39473684210526316
,,1568000000.0,1568.0,0.6111111111111112
,,1576000000.0,1576.0,0.6944444444444444
,,1584000000.0,1584.0,0.8333333333333334
,,1592000000.0,1592.0,0.5
,,1600000000.0,1600.0,0.6923076923076923
,,1608000000.0,1608.0,0.6388888888888888
,,1616000000.0,1616.0,0.6944444444444444
,,1624000000.0,1624.0,0.6666666666666666
,,1632000000.0,1632.0,0.3611111111111111
,,1640000000.0,1640.0,0.7368421052631579
,,1648000000.0,1648.0,0.5833333333333334
,,1656000000.0,1656.0,0.5
,,1664000000.0,1664.0,0.3888888888888889
,,1672000000.0,1672.0,0.4444444444444444
,,1680000000.0,1680.0,0.6578947368421053
,,1688000000.0,1688.0,0.35135135135135137
,,1696000000.0,1696.0,0.6944444444444444
,,1704000000.0,1704.0,0.5555555555555556
,,1712000000.0,1712.0,0.7222222222222222
,,1720000000.0,1720.0,0.5263157894736842
,,1728000000.0,1728.0,0.4722222222222222
,,1736000000.0,1736.0,1.0857142857142856
,,1744000000.0,1744.0,1.0857142857142856
,,1752000000.0,1752.0,1.0277777777777777
,,1760000000.0,1760.0,1.0
,,1768000000.0,1768.0,1.1428571428571428
,,1776000000.0,1776.0,1.1428571428571428
,,1784000000.0,1784.0,1.0
,,1792000000.0,1792.0,1.0571428571428572
,,1800000000.0,1800.0,1.0
,,1808000000.0,1808.0,0.9428571428571428
,,1816000000.0,1816.0,0.8
,,1824000000.0,1824.0,0.4857142857142857
,,1832000000.0,1832.0,0.5833333333333334
,,1840000000.0,1840.0,0.6842105263157895
,,1848000000.0,1848.0,0.5
,,1856000000.0,1856.0,0.7222222222222222
,,1864000000.0,1864.0,0.6756756756756757
,,1872000000.0,1872.0,0.5555555555555556
,,1880000000.0,1880.0,0.6052631578947368
,,1888000000.0,1888.0,0.4166666666666667
,,1896000000.0,1896.0,1.2307692307692308
,,1904000000.0,1904.0,1.131578947368421
,,1912000000.0,1912.0,1.1081081081081081
,,1920000000.0,1920.0,1.1891891891891893
,,1928000000.0,1928.0,1.1714285714285715
,,1936000000.0,1936.0,0.7714285714285715
,,1944000000.0,1944.0,0.7837837837837838
,,1952000000.0,1952.0,0.3333333333333333
,,1960000000.0,1960.0,0.7631578947368421
,,1968000000.0,1968.0,0.5135135135135135
,,1976000000.0,1976.0,0.7222222222222222
,,1984000000.0,1984.0,0.6756756756756757
,,1992000000.0,1992.0,0.3888888888888889
,,2000000000.0,2000.0,0.7692307692307693
,,2008000000.0,2008.0,0.5833333333333334
,,2016000000.0,2016.0,0.6944444444444444
,,2024000000.0,2024.0,0.4864864864864865
,,2032000000.0,2032.0,0.5833333333333334
,,2040000000.0,2040.0,0.5
,,2048000000.0,2048.0,0.75
,,2056000000.0,2056.0,0.6
,,2064000000.0,2064.0,0.6111111111111112
,,2072000000.0,2072.0,0.8333333333333334
,,2080000000.0,2080.0,0.7631578947368421
,,2088000000.0,2088.0,0.3333333333333333
,,2096000000.0,2096.0,0.6944444444444444
,,2104000000.0,2104.0,0.6111111111111112
,,2112000000.0,2112.0,0.7777777777777778
,,2120000000.0,2120.0,0.6923076923076923
,,2128000000.0,2128.0,0.5714285714285714
,,2136000000.0,2136.0,0.75
,,2144000000.0,2144.0,1.2702702702702702
,,2152000000.0,2152.0,0.6410256410256411
,,2160000000.0,2160.0,0.55
,,2168000000.0,2168.0,0.5263157894736842
,,2176000000.0,2176.0,0.7368421052631579
,,2184000000.0,2184.0,0.5641025641025641
,,2192000000.0,2192.0,1.4722222222222223
,,2200000000.0,2200.0,0.41025641025641024
,,2208000000.0,2208.0,0.5384615384615384
,,2216000000.0,2216.0,0.7692307692307693
,,2224000000.0,2224.0,0.5526315789473685
,,2232000000.0,2232.0,1.5
,,2240000000.0,2240.0,1.0789473684210527
,,2248000000.0,2248.0,4.903225806451613
,,2256000000.0,2256.0,0.5526315789473685
,,2264000000.0,2264.0,0.5641025641025641
,,2272000000.0,2272.0,0.631578947368421
,,2280000000.0,2280.0,0.5526315789473685
,,2288000000.0,2288.0,0.6666666666666666
,,2296000000.0,2296.0,1.5161290322580645
,,2304000000.0,2304.0,0.4358974358974359
,,2312000000.0,2312.0,0.675
,,2320000000.0,2320.0,0.625
,,2328000000.0,2328.0,0.5897435897435898
,,2336000000.0,2336.0,0.7368421052631579
,,2344000000.0,2344.0,0.6666666666666666
,,2352000000.0,2352.0,0.5526315789473685
,,2360000000.0,2360.0,1.0789473684210527
,,2368000000.0,2368.0,1.0512820512820513
,,2376000000.0,2376.0,1.0810810810810811
,,2384000000.0,2384.0,0.5555555555555556
,,2392000000.0,2392.0,0.5675675675675675
,,2400000000.0,2400.0,0.6842105263157895
,,2408000000.0,2408.0,0.7027027027027027
,,2416000000.0,2416.0,0.6216216216216216
,,2424000000.0,2424.0,0.5405405405405406
,,2432000000.0,2432.0,0.5277777777777778
,,2440000000.0,2440.0,0.4473684210526316
,,2448000000.0,2448.0,0.5833333333333334
,,2456000000.0,2456.0,0.4722222222222222
,,2464000000.0,2464.0,0.2222222222222222
,,2472000000.0,2472.0,0.6111111111111112
,,2480000000.0,2480.0,0.5384615384615384
,,2488000000.0,2488.0,0.7777777777777778
,,2496000000.0,2496.0,0.5833333333333334
,,2504000000.0,2504.0,0.5555555555555556
,,2512000000.0,2512.0,0.4722222222222222
,,2520000000.0,2520.0,0.5789473684210527
,,2528000000.0,2528.0,0.75
,,2536000000.0,2536.0,0.6666666666666666
,,2544000000.0,2544.0,0.7297297297297297
,,2552000000.0,2552.0,0.6388888888888888
,,2560000000.0,2560.0,0.5526315789473685
,,2568000000.0,2568.0,0.6111111111111112
,,2576000000.0,2576.0,0.6756756756756757
,,2584000000.0,2584.0,0.6111111111111112
,,2592000000.0,2592.0,0.5833333333333334
,,2600000000.0,2600.0,0.5897435897435898
,,2608000000.0,2608.0,0.4444444444444444
,,2616000000.0,2616.0,0.5555555555555556
,,2624000000.0,2624.0,0.4864864864864865
,,2632000000.0,2632.0,0.5833333333333334
,,2640000000.0,2640.0,0.5789473684210527
,,2648000000.0,2648.0,0.5833333333333334
,,2656000000.0,2656.0,0.5277777777777778
,,2664000000.0,2664.0,0.6944444444444444
,,2672000000.0,2672.0,0.6111111111111112
,,2680000000.0,2680.0,0.7105263157894737
,,2688000000.0,2688.0,0.6111111111111112
,,2696000000.0,2696.0,0.5945945945945946
,,2704000000.0,2704.0,0.75
,,2712000000.0,2712.0,0.5405405405405406
,,2720000000.0,2720.0,0.5
,,2728000000.0,2728.0,0.5
,,2736000000.0,2736.0,0.5555555555555556
,,2744000000.0,2744.0,0.6486486486486487
,,2752000000.0,2752.0,0.5833333333333334
,,2760000000.0,2760.0,0.6410256410256411
,,2768000000.0,2768.0,0.5555555555555556
,,2776000000.0,2776.0,0.6111111111111112
,,2784000000.0,2784.0,0.5277777777777778
,,2792000000.0,2792.0,0.5555555555555556
,,2800000000.0,2800.0,0.6410256410256411
,,2808000000.0,2808.0,0.5555555555555556
,,2816000000.0,2816.0,0.6944444444444444
,,2824000000.0,2824.0,0.6111111111111112
,,2832000000.0,2832.0,0.6388888888888888
,,2840000000.0,2840.0,0.6410256410256411
,,2848000000.0,2848.0,0.4722222222222222
,,2856000000.0,2856.0,0.5833333333333334
,,2864000000.0,2864.0,0.5555555555555556
,,2872000000.0,2872.0,0.6666666666666666
,,2880000000.0,2880.0,0.6842105263157895
,,2888000000.0,2888.0,0.5277777777777778
,,2896000000.0,2896.0,0.6388888888888888
,,2904000000.0,2904.0,0.5675675675675675
,,2912000000.0,2912.0,0.6111111111111112
,,2920000000.0,2920.0,0.631578947368421
,,2928000000.0,2928.0,0.5
,,2936000000.0,2936.0,1.0
,,2944000000.0,2944.0,0.9722222222222222
,,2952000000.0,2952.0,1.0285714285714285
,,2960000000.0,2960.0,1.027027027027027
,,2968000000.0,2968.0,0.9714285714285714
,,2976000000.0,2976.0,1.0285714285714285
,,2984000000.0,2984.0,0.9428571428571428
,,2992000000.0,2992.0,1.0277777777777777
,,3000000000.0,3000.0,0.8947368421052632
,,3008000000.0,3008.0,1.0571428571428572
,,3016000000.0,3016.0,1.0857142857142856
,,3024000000.0,3024.0,1.1428571428571428
,,3032000000.0,3032.0,0.9714285714285714
,,3040000000.0,3040.0,1.027027027027027
,,3048000000.0,3048.0,0.4722222222222222
,,3056000000.0,3056.0,0.4722222222222222
,,3064000000.0,3064.0,0.4166666666666667
,,3072000000.0,3072.0,0.6944444444444444
,,3080000000.0,3080.0,0.631578947368421
,,3088000000.0,3088.0,0.6388888888888888
,,3096000000.0,3096.0,0.7222222222222222
,,3104000000.0,3104.0,0.5945945945945946
,,3112000000.0,3112.0,0.7027027027027027
,,3120000000.0,3120.0,0.5897435897435898
,,3128000000.0,3128.0,0.4722222222222222
,,3136000000.0,3136.0,0.6388888888888888
,,3144000000.0,3144.0,0.6388888888888888
,,3152000000.0,3152.0,0.6666666666666666
,,3160000000.0,3160.0,0.23076923076923078
,,3168000000.0,3168.0,0.3888888888888889
,,3176000000.0,3176.0,0.5555555555555556
,,3184000000.0,3184.0,0.1891891891891892
,,3192000000.0,3192.0,0.6111111111111112
,,3200000000.0,3200.0,0.6666666666666666
,,3208000000.0,3208.0,0.3888888888888889
,,3216000000.0,3216.0,0.40540540540540543
,,3224000000.0,3224.0,0.5555555555555556
,,3232000000.0,3232.0,0.6216216216216216
,,3240000000.0,3240.0,0.5263157894736842
,,3248000000.0,3248.0,0.6944444444444444
,,3256000000.0,3256.0,0.6944444444444444
,,3264000000.0,3264.0,0.4166666666666667
,,3272000000.0,3272.0,0.6111111111111112
,,3280000000.0,3280.0,0.6410256410256411
,,3288000000.0,3288.0,0.5277777777777778
,,3296000000.0,3296.0,0.6756756756756757
,,3304000000.0,3304.0,0.6756756756756757
,,3312000000.0,3312.0,0.75
,,3320000000.0,3320.0,0.8157894736842105
,,3328000000.0,3328.0,0.4722222222222222
,,3336000000.0,3336.0,0.4444444444444444
,,3344000000.0,3344.0,0.5833333333333334
,,3352000000.0,3352.0,0.7297297297297297
,,3360000000.0,3360.0,0.631578947368421
,,3368000000.0,3368.0,0.6216216216216216
,,3376000000.0,3376.0,0.7027027027027027
,,3384000000.0,3384.0,0.7297297297297297
,,3392000000.0,3392.0,0.4864864864864865
,,3400000000.0,3400.0,0.46153846153846156
,,3408000000.0,3408.0,0.3888888888888889
,,3416000000.0,3416.0,0.6111111111111112
,,3424000000.0,3424.0,0.5833333333333334
,,3432000000.0,3432.0,0.6756756756756757
,,3440000000.0,3440.0,0.6153846153846154
,,3448000000.0,3448.0,0.5945945945945946
,,3456000000.0,3456.0,0.6944444444444444
,,3464000000.0,3464.0,0.3888888888888889
,,3472000000.0,3472.0,0.7027027027027027
,,3480000000.0,3480.0,0.7631578947368421
,,3488000000.0,3488.0,0.5135135135135135
,,3496000000.0,3496.0,0.4722222222222222
,,3504000000.0,3504.0,0.4
,,3512000000.0,3512.0,0.5405405405405406
,,3520000000.0,3520.0,0.5789473684210527
,,3528000000.0,3528.0,0.6388888888888888
,,3536000000.0,3536.0,0.5833333333333334
,,3544000000.0,3544.0,0.3611111111111111
,,3552000000.0,3552.0,0.6388888888888888
,,3560000000.0,3560.0,0.39473684210526316
,,3568000000.0,3568.0,0.6756756756756757
,,3576000000.0,3576.0,0.7222222222222222
,,3584000000.0,3584.0,0.7297297297297297
,,3592000000.0,3592.0,0.5277777777777778
,,3600000000.0,3600.0,0.5641025641025641
,,3608000000.0,3608.0,0.5675675675675675
,,3616000000.0,3616.0,0.5555555555555556
,,3624000000.0,3624.0,0.5135135135135135
,,3632000000.0,3632.0,0.5833333333333334
,,3640000000.0,3640.0,0.5789473684210527
,,3648000000.0,3648.0,0.5675675675675675
,,3656000000.0,3656.0,0.5277777777777778
,,3664000000.0,3664.0,0.5675675675675675
,,3672000000.0,3672.0,0.6111111111111112
,,3680000000.0,3680.0,0.5263157894736842
,,3688000000.0,3688.0,0.5675675675675675
,,3696000000.0,3696.0,0.6666666666666666
,,3704000000.0,3704.0,0.6388888888888888
,,3712000000.0,3712.0,0.5277777777777778
,,3720000000.0,3720.0,0.48717948717948717
,,3728000000.0,3728.0,0.918918918918919
,,3736000000.0,3736.0,0.7222222222222222
,,3744000000.0,3744.0,0.6388888888888888
,,3752000000.0,3752.0,0.6944444444444444
,,3760000000.0,3760.0,0.6153846153846154
,,3768000000.0,3768.0,0.8055555555555556
,,3776000000.0,3776.0,0.5833333333333334
,,3784000000.0,3784.0,0.5833333333333334
,,3792000000.0,3792.0,0.7567567567567568
,,3800000000.0,3800.0,0.5526315789473685
,,3808000000.0,3808.0,0.7297297297297297
,,3816000000.0,3816.0,0.6111111111111112
,,3824000000.0,3824.0,0.6666666666666666
,,3832000000.0,3832.0,0.6944444444444444
,,3840000000.0,3840.0,0.6842105263157895
,,3848000000.0,3848.0,0.4864864864864865
,,3856000000.0,3856.0,0.7777777777777778
,,3864000000.0,3864.0,0.7222222222222222
,,3872000000.0,3872.0,0.6944444444444444
,,3880000000.0,3880.0,0.7894736842105263
,,3888000000.0,3888.0,0.6944444444444444
,,3896000000.0,3896.0,0.5277777777777778
,,3904000000.0,3904.0,0.3888888888888889
,,3912000000.0,3912.0,0.6111111111111112
,,3920000000.0,3920.0,0.6153846153846154
,,3928000000.0,3928.0,0.4864864864864865
,,3936000000.0,3936.0,0.6
,,3944000000.0,3944.0,0.75
,,3952000000.0,3952.0,0.5
,,3960000000.0,3960.0,0.6666666666666666
,,3968000000.0,3968.0,0.3055555555555556
,,3976000000.0,3976.0,0.6944444444444444
,,3984000000.0,3984.0,0.6486486486486487
,,3992000000.0,3992.0,0.4444444444444444
,,4000000000.0,4000.0,0.5526315789473685
,,4008000000.0,4008.0,0.4594594594594595
,,4016000000.0,4016.0,0.6666666666666666
,,4024000000.0,4024.0,0.5405405405405406
,,4032000000.0,4032.0,0.25
,,4040000000.0,4040.0,0.5263157894736842
,,4048000000.0,4048.0,0.6111111111111112
,,4056000000.0,4056.0,0.6666666666666666
,,4064000000.0,4064.0,0.6486486486486487
,,4072000000.0,4072.0,0.6666666666666666
,,4080000000.0,4080.0,0.8421052631578947
,,4088000000.0,4088.0,0.8611111111111112
,,4096000000.0,4096.0,0.5277777777777778
,,4104000000.0,4104.0,0.6111111111111112
,,4112000000.0,4112.0,0.6486486486486487
,,4120000000.0,4120.0,0.5526315789473685
,,4128000000.0,4128.0,0.5
,,4136000000.0,4136.0,0.5277777777777778
,,4144000000.0,4144.0,0.6666666666666666
,,4152000000.0,4152.0,0.4166666666666667
,,4160000000.0,4160.0,0.5897435897435898
,,4168000000.0,4168.0,0.4166666666666667
,,4176000000.0,4176.0,0.5945945945945946
,,4184000000.0,4184.0,0.7027027027027027
,,4192000000.0,4192.0,0.6388888888888888
,,4200000000.0,4200.0,0.5128205128205128
,,4208000000.0,4208.0,0.6666666666666666
,,4216000000.0,4216.0,0.3888888888888889
,,4224000000.0,4224.0,0.7837837837837838
,,4232000000.0,4232.0,0.5833333333333334
,,4240000000.0,4240.0,0.6153846153846154
,,4248000000.0,4248.0,0.7222222222222222
,,4256000000.0,4256.0,0.7222222222222222
,,4264000000.0,4264.0,0.7027027027027027
,,4272000000.0,4272.0,0.6388888888888888
,,4280000000.0,4280.0,0.5526315789473685
,,4288000000.0,4288.0,0.5833333333333334
,,4296000000.0,4296.0,0.5833333333333334
,,4304000000.0,4304.0,0.2972972972972973
,,4312000000.0,4312.0,0.4722222222222222
,,4320000000.0,4320.0,0.5526315789473685
,,4328000000.0,4328.0,0.4722222222222222
,,4336000000.0,4336.0,0.5714285714285714
,,4344000000.0,4344.0,0.5
,,4352000000.0,4352.0,0.3888888888888889
,,4360000000.0,4360.0,0.7368421052631579
,,4368000000.0,4368.0,0.5555555555555556
,,4376000000.0,4376.0,0.6666666666666666
,,4384000000.0,4384.0,0.6944444444444444
,,4392000000.0,4392.0,0.7222222222222222
,,4400000000.0,4400.0,0.5
,,4408000000.0,4408.0,0.4444444444444444
,,4416000000.0,4416.0,0.4166666666666667
,,4424000000.0,4424.0,0.6111111111111112
,,4432000000.0,4432.0,0.6666666666666666
,,4440000000.0,4440.0,0.6153846153846154
,,4448000000.0,4448.0,0.5833333333333334
,,4456000000.0,4456.0,0.6363636363636364
,,4464000000.0,4464.0,0.5833333333333334
,,4472000000.0,4472.0,0.6944444444444444
,,4480000000.0,4480.0,0.6842105263157895
,,4488000000.0,4488.0,0.6486486486486487
,,4496000000.0,4496.0,0.7567567567567568
,,4504000000.0,4504.0,0.9444444444444444
,,4512000000.0,4512.0,0.5555555555555556
,,4520000000.0,4520.0,0.5
,,4528000000.0,4528.0,0.6944444444444444
,,4536000000.0,4536.0,0.6216216216216216
,,4544000000.0,4544.0,0.4722222222222222
,,4552000000.0,4552.0,0.6944444444444444
,,4560000000.0,4560.0,0.6842105263157895
,,4568000000.0,4568.0,0.6666666666666666
,,4576000000.0,4576.0,0.6111111111111112
,,4584000000.0,4584.0,0.5833333333333334
,,4592000000.0,4592.0,0.75
,,4600000000.0,4600.0,0.425
,,4608000000.0,4608.0,0.5526315789473685
,,4616000000.0,4616.0,0.7368421052631579
,,4624000000.0,4624.0,0.7368421052631579
,,4632000000.0,4632.0,0.5277777777777778
,,4640000000.0,4640.0,0.6153846153846154
,,4648000000.0,4648.0,0.5277777777777778
,,4656000000.0,4656.0,0.6
,,4664000000.0,4664.0,0.7222222222222222
,,4672000000.0,4672.0,0.7222222222222222
,,4680000000.0,4680.0,0.5128205128205128
,,4688000000.0,4688.0,0.3888888888888889
,,4696000000.0,4696.0,0.5833333333333334
,,4704000000.0,4704.0,0.6388888888888888
,,4712000000.0,4712.0,0.6216216216216216
,,4720000000.0,4720.0,0.6410256410256411
,,4728000000.0,4728.0,0.5
,,4736000000.0,4736.0,0.7222222222222222
,,4744000000.0,4744.0,0.7777777777777778
,,4752000000.0,4752.0,0.5675675675675675
,,4760000000.0,4760.0,0.6153846153846154
,,4768000000.0,4768.0,0.6756756756756757
,,4776000000.0,4776.0,0.6666666666666666
,,4784000000.0,4784.0,0.8648648648648649
,,4792000000.0,4792.0,0.8611111111111112
,,4800000000.0,4800.0,0.6052631578947368
,,4808000000.0,4808.0,0.8378378378378378
,,4816000000.0,4816.0,0.6111111111111112
,,4824000000.0,4824.0,0.5833333333333334
,,4832000000.0,4832.0,0.6944444444444444
,,4840000000.0,4840.0,0.6410256410256411
,,4848000000.0,4848.0,0.5277777777777778
,,4856000000.0,4856.0,0.6388888888888888
,,4864000000.0,4864.0,0.5
,,4872000000.0,4872.0,0.6486486486486487
,,4880000000.0,4880.0,0.6052631578947368
,,4888000000.0,4888.0,0.4594594594594595
,,4896000000.0,4896.0,0.5277777777777778
,,4904000000.0,4904.0,0.5833333333333334
,,4912000000.0,4912.0,0.8918918918918919
,,4920000000.0,4920.0,0.46153846153846156
,,4928000000.0,4928.0,0.5277777777777778
,,4936000000.0,4936.0,0.6388888888888888
,,4944000000.0,4944.0,0.6111111111111112
,,4952000000.0,4952.0,0.5405405405405406
,,4960000000.0,4960.0,0.48717948717948717
,,4968000000.0,4968.0,0.5277777777777778
,,4976000000.0,4976.0,0.6111111111111112
,,4984000000.0,4984.0,0.5555555555555556
,,4992000000.0,4992.0,0.7714285714285715
,,5000000000.0,5000.0,0.5897435897435898
,,5008000000.0,5008.0,0.7027027027027027
,,5016000000.0,5016.0,0.5277777777777778
,,5024000000.0,5024.0,0.6388888888888888
,,5032000000.0,5032.0,0.4444444444444444
,,5040000000.0,5040.0,0.8461538461538461
,,5048000000.0,5048.0,0.7567567567567568
,,5056000000.0,5056.0,0.6111111111111112
,,5064000000.0,5064.0,0.6666666666666666
,,5072000000.0,5072.0,0.8888888888888888
,,5080000000.0,5080.0,0.46153846153846156
,,5088000000.0,5088.0,1.0
,,5096000000.0,5096.0,0.5833333333333334
,,5104000000.0,5104.0,0.7222222222222222
,,5112000000.0,5112.0,0.75
,,5120000000.0,5120.0,0.631578947368421
,,5128000000.0,5128.0,0.5945945945945946
,,5136000000.0,5136.0,0.6666666666666666
,,5144000000.0,5144.0,0.5833333333333334
,,5152000000.0,5152.0,0.7222222222222222
,,5160000000.0,5160.0,0.7435897435897436
,,5168000000.0,5168.0,0.5675675675675675
,,5176000000.0,5176.0,0.4722222222222222
,,5184000000.0,5184.0,0.5833333333333334
,,5192000000.0,5192.0,0.6388888888888888
,,5200000000.0,5200.0,0.6153846153846154
,,5208000000.0,5208.0,0.6944444444444444
,,5216000000.0,5216.0,0.6944444444444444
,,5224000000.0,5224.0,0.4444444444444444
,,5232000000.0,5232.0,0.4594594594594595
,,5240000000.0,5240.0,0.631578947368421
,,5248000000.0,5248.0,0.5555555555555556
,,5256000000.0,5256.0,0.6111111111111112
,,5264000000.0,5264.0,0.4722222222222222
,,5272000000.0,5272.0,0.5
,,5280000000.0,5280.0,0.5
,,5288000000.0,5288.0,0.6111111111111112
,,5296000000.0,5296.0,0.5833333333333334
,,5304000000.0,5304.0,0.43243243243243246
,,5312000000.0,5312.0,0.5833333333333334
,,5320000000.0,5320.0,0.8157894736842105
,,5328000000.0,5328.0,0.6666666666666666
,,5336000000.0,5336.0,1.1142857142857143
,,5344000000.0,5344.0,1.0857142857142856
,,5352000000.0,5352.0,0.9714285714285714
,,5360000000.0,5360.0,1.162162162162162
,,5368000000.0,5368.0,1.0277777777777777
,,5376000000.0,5376.0,1.1428571428571428
,,5384000000.0,5384.0,1.2121212121212122
,,5392000000.0,5392.0,1.0857142857142856
,,5400000000.0,5400.0,1.0789473684210527
,,5408000000.0,5408.0,1.1142857142857143
,,5416000000.0,5416.0,1.0285714285714285
,,5424000000.0,5424.0,0.9428571428571428
,,5432000000.0,5432.0,1.1428571428571428
,,5440000000.0,5440.0,1.0
,,5448000000.0,5448.0,0.6944444444444444
,,5456000000.0,5456.0,0.6944444444444444
,,5464000000.0,5464.0,0.25
,,5472000000.0,5472.0,0.6388888888888888
,,5480000000.0,5480.0,0.5526315789473685
,,5488000000.0,5488.0,0.5555555555555556
,,5496000000.0,5496.0,0.6111111111111112
,,5504000000.0,5504.0,0.5833333333333334
,,5512000000.0,5512.0,0.3611111111111111
,,5520000000.0,5520.0,0.631578947368421
,,5528000000.0,5528.0,0.6111111111111112
,,5536000000.0,5536.0,0.5555555555555556
,,5544000000.0,5544.0,0.6388888888888888
,,5552000000.0,5552.0,0.7222222222222222
,,5560000000.0,5560.0,0.6052631578947368
,,5568000000.0,5568.0,0.5675675675675675
,,5576000000.0,5576.0,0.5555555555555556
,,5584000000.0,5584.0,0.5833333333333334
,,5592000000.0,5592.0,0.5555555555555556
,,5600000000.0,5600.0,0.5897435897435898
,,5608000000.0,5608.0,0.5135135135135135
,,5616000000.0,5616.0,0.5142857142857142
,,5624000000.0,5624.0,0.3888888888888889
,,5632000000.0,5632.0,0.6111111111111112
,,5640000000.0,5640.0,0.5
,,5648000000.0,5648.0,0.5405405405405406
,,5656000000.0,5656.0,0.5882352941176471
,,5664000000.0,5664.0,0.6666666666666666
,,5672000000.0,5672.0,0.6666666666666666
,,5680000000.0,5680.0,0.5789473684210527
,,5688000000.0,5688.0,0.5277777777777778
,,5696000000.0,5696.0,0.4722222222222222
,,5704000000.0,5704.0,0.5833333333333334
,,5712000000.0,5712.0,0.75
,,5720000000.0,5720.0,0.8461538461538461
,,5728000000.0,5728.0,0.4722222222222222
,,5736000000.0,5736.0,0.8333333333333334
,,5744000000.0,5744.0,0.7567567567567568
,,5752000000.0,5752.0,0.6111111111111112
,,5760000000.0,5760.0,0.631578947368421
,,5768000000.0,5768.0,0.6944444444444444
,,5776000000.0,5776.0,0.4444444444444444
,,5784000000.0,5784.0,0.4864864864864865
,,5792000000.0,5792.0,1.1666666666666667
,,5800000000.0,5800.0,0.631578947368421
,,5808000000.0,5808.0,0.4594594594594595
,,5816000000.0,5816.0,0.7837837837837838
,,5824000000.0,5824.0,0.5945945945945946
,,5832000000.0,5832.0,0.5555555555555556
,,5840000000.0,5840.0,0.6666666666666666
,,5848000000.0,5848.0,0.5555555555555556
,,5856000000.0,5856.0,0.6216216216216216
,,5864000000.0,5864.0,0.8888888888888888
,,5872000000.0,5872.0,1.411764705882353
,,5880000000.0,5880.0,0.6153846153846154
,,5888000000.0,5888.0,0.631578947368421
,,5896000000.0,5896.0,1.606060606060606
,,5904000000.0,5904.0,0.8285714285714286
,,5912000000.0,5912.0,1.78125
,,5920000000.0,5920.0,1.1025641025641026
,,5928000000.0,5928.0,0.5128205128205128
,,5936000000.0,5936.0,0.6842105263157895
,,5944000000.0,5944.0,4.806451612903226
,,5952000000.0,5952.0,0.7368421052631579
,,5960000000.0,5960.0,0.65
,,5968000000.0,5968.0,0.8157894736842105
,,5976000000.0,5976.0,0.5
,,5984000000.0,5984.0,0.7105263157894737
,,5992000000.0,5992.0,0.5405405405405406
,,6000000000.0,6000.0,0.6410256410256411
,,6008000000.0,6008.0,0.5555555555555556
,,6016000000.0,6016.0,0.6388888888888888
,,6024000000.0,6024.0,0.5833333333333334
,,6032000000.0,6032.0,0.7777777777777778
,,6040000000.0,6040.0,0.5
,,6048000000.0,6048.0,0.5555555555555556
,,6056000000.0,6056.0,0.5277777777777778
,,6064000000.0,6064.0,0.4444444444444444
,,6072000000.0,6072.0,0.5277777777777778
,,6080000000.0,6080.0,0.6923076923076923
,,6088000000.0,6088.0,0.6111111111111112
,,6096000000.0,6096.0,0.4444444444444444
,,6104000000.0,6104.0,0.43243243243243246
,,6112000000.0,6112.0,0.5833333333333334
,,6120000000.0,6120.0,0.48717948717948717
,,6128000000.0,6128.0,0.6388888888888888
,,6136000000.0,6136.0,0.5142857142857142
,,6144000000.0,6144.0,0.5833333333333334
,,6152000000.0,6152.0,0.5
,,6160000000.0,6160.0,0.631578947368421
,,6168000000.0,6168.0,0.5277777777777778
,,6176000000.0,6176.0,0.7777777777777778
,,6184000000.0,6184.0,0.75
,,6192000000.0,6192.0,0.4444444444444444
,,6200000000.0,6200.0,0.6052631578947368
,,6208000000.0,6208.0,0.6388888888888888
,,6216000000.0,6216.0,0.5833333333333334
,,6224000000.0,6224.0,0.4166666666666667
,,6232000000.0,6232.0,0.5945945945945946
,,6240000000.0,6240.0,0.5789473684210527
,,6248000000.0,6248.0,0.4722222222222222
,,6256000000.0,6256.0,0.5555555555555556
,,6264000000.0,6264.0,0.4444444444444444
,,6272000000.0,6272.0,0.6388888888888888
,,6280000000.0,6280.0,0.5897435897435898
,,6288000000.0,6288.0,0.4722222222222222
,,6296000000.0,6296.0,0.75
,,6304000000.0,6304.0,0.6111111111111112
,,6312000000.0,6312.0,0.5555555555555556
,,6320000000.0,6320.0,0.3333333333333333
,,6328000000.0,6328.0,0.5405405405405406
,,6336000000.0,6336.0,0.6111111111111112
,,6344000000.0,6344.0,0.5555555555555556
,,6352000000.0,6352.0,0.5135135135135135
,,6360000000.0,6360.0,0.42105263157894735
,,6368000000.0,6368.0,0.6388888888888888
,,6376000000.0,6376.0,0.4444444444444444
,,6384000000.0,6384.0,0.6944444444444444
,,6392000000.0,6392.0,0.6216216216216216
,,6400000000.0,6400.0,0.5384615384615384
,,6408000000.0,6408.0,0.5277777777777778
,,6416000000.0,6416.0,0.8611111111111112
,,6424000000.0,6424.0,0.75
,,6432000000.0,6432.0,0.5833333333333334
,,6440000000.0,6440.0,2.3333333333333335
,,6448000000.0,6448.0,0.6388888888888888
,,6456000000.0,6456.0,0.5277777777777778
,,6464000000.0,6464.0,0.8055555555555556
,,6472000000.0,6472.0,0.5555555555555556
,,6480000000.0,6480.0,0.631578947368421
,,6488000000.0,6488.0,0.6111111111111112
,,6496000000.0,6496.0,0.8333333333333334
,,6504000000.0,6504.0,0.6944444444444444
,,6512000000.0,6512.0,0.6486486486486487
,,6520000000.0,6520.0,0.631578947368421
,,6528000000.0,6528.0,0.5555555555555556
,,6536000000.0,6536.0,1.0294117647058822
,,6544000000.0,6544.0,0.8857142857142857
,,6552000000.0,6552.0,0.8
,,6560000000.0,6560.0,1.105263157894737
,,6568000000.0,6568.0,1.0
,,6576000000.0,6576.0,1.1142857142857143
,,6584000000.0,6584.0,1.0555555555555556
,,6592000000.0,6592.0,1.1428571428571428
,,6600000000.0,6600.0,1.0789473684210527
,,6608000000.0,6608.0,0.9714285714285714
,,6616000000.0,6616.0,0.9714285714285714
,,6624000000.0,6624.0,1.0571428571428572
,,6632000000.0,6632.0,1.0
,,6640000000.0,6640.0,0.972972972972973
,,6648000000.0,6648.0,0.6111111111111112
,,6656000000.0,6656.0,0.5833333333333334
,,6664000000.0,6664.0,0.5833333333333334
,,6672000000.0,6672.0,0.32432432432432434
,,6680000000.0,6680.0,0.5263157894736842
,,6688000000.0,6688.0,0.6388888888888888
,,6696000000.0,6696.0,0.6666666666666666
,,6704000000.0,6704.0,0.4722222222222222
,,6712000000.0,6712.0,0.6944444444444444
,,6720000000.0,6720.0,0.5641025641025641
,,6728000000.0,6728.0,0.7027027027027027
,,6736000000.0,6736.0,0.7222222222222222
,,6744000000.0,6744.0,0.7297297297297297
,,6752000000.0,6752.0,0.5555555555555556
,,6760000000.0,6760.0,0.38461538461538464
,,6768000000.0,6768.0,0.6388888888888888
,,6776000000.0,6776.0,0.5833333333333334
,,6784000000.0,6784.0,0.3888888888888889
,,6792000000.0,6792.0,0.6666666666666666
,,6800000000.0,6800.0,0.631578947368421
,,6808000000.0,6808.0,0.6944444444444444
,,6816000000.0,6816.0,0.6944444444444444
,,6824000000.0,6824.0,0.5833333333333334
,,6832000000.0,6832.0,0.7837837837837838
,,6840000000.0,6840.0,0.5128205128205128
,,6848000000.0,6848.0,0.7297297297297297
,,6856000000.0,6856.0,0.6363636363636364
,,6864000000.0,6864.0,0.43243243243243246
,,6872000000.0,6872.0,0.75
,,6880000000.0,6880.0,0.6666666666666666
,,6888000000.0,6888.0,0.6666666666666666
,,6896000000.0,6896.0,0.6666666666666666
,,6904000000.0,6904.0,0.4166666666666667
,,6912000000.0,6912.0,0.3333333333333333
,,6920000000.0,6920.0,0.6923076923076923
,,6928000000.0,6928.0,0.6486486486486487
,,6936000000.0,6936.0,0.8055555555555556
,,6944000000.0,6944.0,0.6944444444444444
,,6952000000.0,6952.0,0.5555555555555556
,,6960000000.0,6960.0,0.48717948717948717
,,6968000000.0,6968.0,0.5277777777777778
,,6976000000.0,6976.0,0.5555555555555556
,,6984000000.0,6984.0,0.5277777777777778
,,6992000000.0,6992.0,0.7941176470588235
,,7000000000.0,7000.0,0.7631578947368421
,,7008000000.0,7008.0,0.4722222222222222
,,7016000000.0,7016.0,0.5641025641025641
,,7024000000.0,7024.0,0.6666666666666666
,,7032000000.0,7032.0,0.48717948717948717
,,7040000000.0,7040.0,0.5526315789473685
,,7048000000.0,7048.0,0.6944444444444444
,,7056000000.0,7056.0,0.6111111111111112
,,7064000000.0,7064.0,0.8333333333333334
,,7072000000.0,7072.0,0.5277777777777778
,,7080000000.0,7080.0,0.631578947368421
,,7088000000.0,7088.0,0.5
,,7096000000.0,7096.0,0.5277777777777778
,,7104000000.0,7104.0,0.6388888888888888
,,7112000000.0,7112.0,0.5555555555555556
,,7120000000.0,7120.0,0.6052631578947368
,,7128000000.0,7128.0,0.5405405405405406
,,7136000000.0,7136.0,0.6111111111111112
,,7144000000.0,7144.0,0.6666666666666666
,,7152000000.0,7152.0,0.3888888888888889
,,7160000000.0,7160.0,0.47368421052631576
,,7168000000.0,7168.0,0.6388888888888888
,,7176000000.0,7176.0,0.7567567567567568
,,7184000000.0,7184.0,0.5945945945945946
,,7192000000.0,7192.0,0.6388888888888888
,,7200000000.0,7200.0,0.5384615384615384
,,7208000000.0,7208.0,0.5277777777777778
,,7216000000.0,7216.0,0.4166666666666667
,,7224000000.0,7224.0,0.7222222222222222
,,7232000000.0,7232.0,0.4722222222222222
,,7240000000.0,7240.0,0.5263157894736842
,,7248000000.0,7248.0,0.6666666666666666
,,7256000000.0,7256.0,0.6666666666666666
,,7264000000.0,7264.0,0.7297297297297297
,,7272000000.0,7272.0,0.5555555555555556
,,7280000000.0,7280.0,0.5263157894736842
,,7288000000.0,7288.0,0.6111111111111112
,,7296000000.0,7296.0,0.6944444444444444
,,7304000000.0,7304.0,0.8
,,7312000000.0,7312.0,0.5833333333333334
,,7320000000.0,7320.0,0.6153846153846154
,,7328000000.0,7328.0,0.6944444444444444
,,7336000000.0,7336.0,0.5
,,7344000000.0,7344.0,0.5277777777777778
,,7352000000.0,7352.0,0.6666666666666666
,,7360000000.0,7360.0,0.6578947368421053
,,7368000000.0,7368.0,0.5555555555555556
,,7376000000.0,7376.0,0.5945945945945946
,,7384000000.0,7384.0,0.75
,,7392000000.0,7392.0,0.5833333333333334
,,7400000000.0,7400.0,0.5263157894736842
,,7408000000.0,7408.0,0.3333333333333333
,,7416000000.0,7416.0,0.3142857142857143
,,7424000000.0,7424.0,0.5833333333333334
,,7432000000.0,7432.0,0.6571428571428571
,,7440000000.0,7440.0,0.4358974358974359
,,7448000000.0,7448.0,0.7027027027027027
,,7456000000.0,7456.0,0.3888888888888889
,,7464000000.0,7464.0,0.5555555555555556
,,7472000000.0,7472.0,0.6944444444444444
,,7480000000.0,7480.0,0.46153846153846156
,,7488000000.0,7488.0,0.5405405405405406
,,7496000000.0,7496.0,0.5555555555555556
,,7504000000.0,7504.0,0.6111111111111112
,,7512000000.0,7512.0,0.5833333333333334
,,7520000000.0,7520.0,0.6052631578947368
,,7528000000.0,7528.0,0.6388888888888888
,,7536000000.0,7536.0,0.7222222222222222
,,7544000000.0,7544.0,0.3611111111111111
,,7552000000.0,7552.0,0.6111111111111112
,,7560000000.0,7560.0,0.631578947368421
,,7568000000.0,7568.0,0.8333333333333334
,,7576000000.0,7576.0,0.6
,,7584000000.0,7584.0,0.4722222222222222
,,7592000000.0,7592.0,0.5945945945945946
,,7600000000.0,7600.0,0.4473684210526316
,,7608000000.0,7608.0,0.5555555555555556
,,7616000000.0,7616.0,0.6111111111111112
,,7624000000.0,7624.0,0.5945945945945946
,,7632000000.0,7632.0,0.6666666666666666
,,7640000000.0,7640.0,0.6923076923076923
,,7648000000.0,7648.0,0.6486486486486487
,,7656000000.0,7656.0,0.16216216216216217
,,7664000000.0,7664.0,0.5555555555555556
,,7672000000.0,7672.0,0.3055555555555556
,,7680000000.0,7680.0,0.5897435897435898
,,7688000000.0,7688.0,0.75
,,7696000000.0,7696.0,0.5
,,7704000000.0,7704.0,0.5675675675675675
,,7712000000.0,7712.0,0.5555555555555556
,,7720000000.0,7720.0,0.47368421052631576
,,7728000000.0,7728.0,0.5833333333333334
,,7736000000.0,7736.0,1.0571428571428572
,,7744000000.0,7744.0,1.0285714285714285
,,7752000000.0,7752.0,1.0571428571428572
,,7760000000.0,7760.0,1.0
,,7768000000.0,7768.0,0.9722222222222222
,,7776000000.0,7776.0,1.0857142857142856
,,7784000000.0,7784.0,1.0
,,7792000000.0,7792.0,1.1388888888888888
,,7800000000.0,7800.0,1.0
,,7808000000.0,7808.0,0.9142857142857143
,,7816000000.0,7816.0,1.0571428571428572
,,7824000000.0,7824.0,0.9411764705882353
,,7832000000.0,7832.0,1.1142857142857143
,,7840000000.0,7840.0,1.027027027027027
,,7848000000.0,7848.0,0.9722222222222222
,,7856000000.0,7856.0,1.1714285714285715
,,7864000000.0,7864.0,0.6216216216216216
,,7872000000.0,7872.0,0.6756756756756757
,,7880000000.0,7880.0,0.6923076923076923
,,7888000000.0,7888.0,0.7222222222222222
,,7896000000.0,7896.0,0.6111111111111112
,,7904000000.0,7904.0,0.6388888888888888
,,7912000000.0,7912.0,0.7567567567567568
,,7920000000.0,7920.0,0.6666666666666666
,,7928000000.0,7928.0,0.5555555555555556
,,7936000000.0,7936.0,0.6944444444444444
,,7944000000.0,7944.0,0.4722222222222222
,,7952000000.0,7952.0,0.8648648648648649
,,7960000000.0,7960.0,0.6666666666666666
,,7968000000.0,7968.0,0.7837837837837838
,,7976000000.0,7976.0,0.5277777777777778
,,7984000000.0,7984.0,0.6944444444444444
,,7992000000.0,7992.0,0.5555555555555556
,,8000000000.0,8000.0,0.6666666666666666
,,8008000000.0,8008.0,0.4166666666666667
,,8016000000.0,8016.0,0.6111111111111112
,,8024000000.0,8024.0,0.7222222222222222
,,8032000000.0,8032.0,0.6111111111111112
,,8040000000.0,8040.0,0.6578947368421053
,,8048000000.0,8048.0,0.5833333333333334
,,8056000000.0,8056.0,0.696969696969697
,,8064000000.0,8064.0,0.6944444444444444
,,8072000000.0,8072.0,0.6756756756756757
,,8080000000.0,8080.0,0.7368421052631579
,,8088000000.0,8088.0,0.43243243243243246
,,8096000000.0,8096.0,0.7222222222222222
,,8104000000.0,8104.0,0.5277777777777778
,,8112000000.0,8112.0,0.5675675675675675
,,8120000000.0,8120.0,0.5263157894736842
,,8128000000.0,8128.0,0.6388888888888888
,,8136000000.0,8136.0,0.5833333333333334
,,8144000000.0,8144.0,0.6388888888888888
,,8152000000.0,8152.0,0.4722222222222222
,,8160000000.0,8160.0,0.717948717948718
,,8168000000.0,8168.0,0.5833333333333334
,,8176000000.0,8176.0,0.6111111111111112
,,8184000000.0,8184.0,0.7222222222222222
,,8192000000.0,8192.0,0.5
,,8200000000.0,8200.0,0.5263157894736842
,,8208000000.0,8208.0,0.75
,,8216000000.0,8216.0,0.6944444444444444
,,8224000000.0,8224.0,0.6944444444444444
,,8232000000.0,8232.0,0.4444444444444444
,,8240000000.0,8240.0,0.5526315789473685
,,8248000000.0,8248.0,0.6111111111111112
,,8256000000.0,8256.0,0.6666666666666666
,,8264000000.0,8264.0,0.5277777777777778
,,8272000000.0,8272.0,0.7222222222222222
,,8280000000.0,8280.0,0.7105263157894737
,,8288000000.0,8288.0,0.75
,,8296000000.0,8296.0,0.7297297297297297
,,8304000000.0,8304.0,0.5945945945945946
,,8312000000.0,8312.0,0.4594594594594595
,,8320000000.0,8320.0,0.42105263157894735
,,8328000000.0,8328.0,0.5675675675675675
,,8336000000.0,8336.0,0.4864864864864865
,,8344000000.0,8344.0,0.4594594594594595
,,8352000000.0,8352.0,0.5277777777777778
,,8360000000.0,8360.0,0.5897435897435898
,,8368000000.0,8368.0,0.5135135135135135
,,8376000000.0,8376.0,0.7222222222222222
,,8384000000.0,8384.0,0.6944444444444444
,,8392000000.0,8392.0,0.5833333333333334
,,8400000000.0,8400.0,0.6923076923076923
,,8408000000.0,8408.0,0.6944444444444444
,,8416000000.0,8416.0,0.75
,,8424000000.0,8424.0,0.5
,,8432000000.0,8432.0,0.3888888888888889
,,8440000000.0,8440.0,0.6666666666666666
,,8448000000.0,8448.0,0.4722222222222222
,,8456000000.0,8456.0,0.6944444444444444
,,8464000000.0,8464.0,0.7714285714285715
,,8472000000.0,8472.0,0.6486486486486487
,,8480000000.0,8480.0,0.6410256410256411
,,8488000000.0,8488.0,0.4444444444444444
,,8496000000.0,8496.0,0.5833333333333334
,,8504000000.0,8504.0,0.6666666666666666
,,8512000000.0,8512.0,0.4594594594594595
,,8520000000.0,8520.0,0.5897435897435898
,,8528000000.0,8528.0,0.37142857142857144
,,8536000000.0,8536.0,0.6111111111111112
,,8544000000.0,8544.0,0.7027027027027027
,,8552000000.0,8552.0,0.5833333333333334
,,8560000000.0,8560.0,0.5641025641025641
,,8568000000.0,8568.0,0.4864864864864865
,,8576000000.0,8576.0,0.75
,,8584000000.0,8584.0,0.5555555555555556
,,8592000000.0,8592.0,0.5
,,8600000000.0,8600.0,0.5263157894736842
,,8608000000.0,8608.0,0.5405405405405406
,,8616000000.0,8616.0,0.4444444444444444
,,8624000000.0,8624.0,0.5277777777777778
,,8632000000.0,8632.0,0.4444444444444444
,,8640000000.0,8640.0,0.5384615384615384
,,8648000000.0,8648.0,0.6944444444444444
,,8656000000.0,8656.0,0.5555555555555556
,,8664000000.0,8664.0,0.5833333333333334
,,8672000000.0,8672.0,0.75
,,8680000000.0,8680.0,0.6842105263157895
,,8688000000.0,8688.0,0.6388888888888888
,,8696000000.0,8696.0,0.6666666666666666
,,8704000000.0,8704.0,0.4166666666666667
,,8712000000.0,8712.0,0.7222222222222222
,,8720000000.0,8720.0,0.6842105263157895
,,8728000000.0,8728.0,0.6666666666666666
,,8736000000.0,8736.0,0.4722222222222222
,,8744000000.0,8744.0,0.7297297297297297
,,8752000000.0,8752.0,0.8333333333333334
,,8760000000.0,8760.0,0.6842105263157895
,,8768000000.0,8768.0,0.7297297297297297
,,8776000000.0,8776.0,0.5833333333333334
,,8784000000.0,8784.0,0.6111111111111112
,,8792000000.0,8792.0,0.7222222222222222
,,8800000000.0,8800.0,0.5384615384615384
,,8808000000.0,8808.0,0.6756756756756757
,,8816000000.0,8816.0,0.5833333333333334
,,8824000000.0,8824.0,0.5428571428571428
,,8832000000.0,8832.0,0.4166666666666667
,,8840000000.0,8840.0,0.6153846153846154
,,8848000000.0,8848.0,0.3888888888888889
,,8856000000.0,8856.0,0.3333333333333333
,,8864000000.0,8864.0,0.6666666666666666
,,8872000000.0,8872.0,0.5833333333333334
,,8880000000.0,8880.0,0.6578947368421053
,,8888000000.0,8888.0,0.5277777777777778
,,8896000000.0,8896.0,0.5
,,8904000000.0,8904.0,0.43243243243243246
,,8912000000.0,8912.0,0.5277777777777778
,,8920000000.0,8920.0,0.5526315789473685
,,8928000000.0,8928.0,0.6285714285714286
,,8936000000.0,8936.0,1.0857142857142856
,,8944000000.0,8944.0,0.9714285714285714
,,8952000000.0,8952.0,1.2
,,8960000000.0,8960.0,1.0526315789473684
,,8968000000.0,8968.0,1.1714285714285715
,,8976000000.0,8976.0,1.1428571428571428
,,8984000000.0,8984.0,1.2285714285714286
,,8992000000.0,8992.0,1.0
,,9000000000.0,9000.0,1.027027027027027
,,9008000000.0,9008.0,1.0833333333333333
,,9016000000.0,9016.0,1.0285714285714285
,,9024000000.0,9024.0,1.0571428571428572
,,9032000000.0,9032.0,1.0
,,9040000000.0,9040.0,1.1081081081081081
,,9048000000.0,9048.0,0.9722222222222222
,,9056000000.0,9056.0,1.1428571428571428
,,9064000000.0,9064.0,1.0285714285714285
,,9072000000.0,9072.0,1.0
,,9080000000.0,9080.0,1.131578947368421
,,9088000000.0,9088.0,1.0285714285714285
,,9096000000.0,9096.0,1.0571428571428572
,,9104000000.0,9104.0,1.0
,,9112000000.0,9112.0,1.1714285714285715
,,9120000000.0,9120.0,1.2105263157894737
,,9128000000.0,9128.0,1.0
,,9136000000.0,9136.0,1.0857142857142856
,,9144000000.0,9144.0,1.0285714285714285
,,9152000000.0,9152.0,0.9142857142857143
,,9160000000.0,9160.0,1.027027027027027
,,9168000000.0,9168.0,1.0857142857142856
,,9176000000.0,9176.0,1.1142857142857143
,,9184000000.0,9184.0,1.1111111111111112
,,9192000000.0,9192.0,1.0857142857142856
,,9200000000.0,9200.0,0.631578947368421
,,9208000000.0,9208.0,0.8055555555555556
,,9216000000.0,9216.0,0.6285714285714286
,,9224000000.0,9224.0,0.6388888888888888
,,9232000000.0,9232.0,0.7222222222222222
,,9240000000.0,9240.0,0.7105263157894737
,,9248000000.0,9248.0,0.5277777777777778
,,9256000000.0,9256.0,0.7142857142857143
,,9264000000.0,9264.0,0.6388888888888888
,,9272000000.0,9272.0,0.8055555555555556
,,9280000000.0,9280.0,0.6410256410256411
,,9288000000.0,9288.0,0.6857142857142857
,,9296000000.0,9296.0,0.8055555555555556
,,9304000000.0,9304.0,0.4166666666666667
,,9312000000.0,9312.0,0.5
,,9320000000.0,9320.0,0.5384615384615384
,,9328000000.0,9328.0,0.6666666666666666
,,9336000000.0,9336.0,0.6285714285714286
,,9344000000.0,9344.0,0.7777777777777778
,,9352000000.0,9352.0,0.6666666666666666
,,9360000000.0,9360.0,0.5128205128205128
,,9368000000.0,9368.0,0.6944444444444444
,,9376000000.0,9376.0,0.7222222222222222
,,9384000000.0,9384.0,0.6486486486486487
,,9392000000.0,9392.0,0.4722222222222222
,,9400000000.0,9400.0,0.6923076923076923
,,9408000000.0,9408.0,0.7777777777777778
,,9416000000.0,9416.0,0.5555555555555556
,,9424000000.0,9424.0,0.6111111111111112
,,9432000000.0,9432.0,0.5277777777777778
,,9440000000.0,9440.0,0.5641025641025641
,,9448000000.0,9448.0,0.5945945945945946
,,9456000000.0,9456.0,0.5
,,9464000000.0,9464.0,0.5555555555555556
,,9472000000.0,9472.0,0.6388888888888888
,,9480000000.0,9480.0,0.6153846153846154
,,9488000000.0,9488.0,0.6666666666666666
,,9496000000.0,9496.0,0.6111111111111112
,,9504000000.0,9504.0,0.6944444444444444
,,9512000000.0,9512.0,0.7428571428571429
,,9520000000.0,9520.0,0.5526315789473685
,,9528000000.0,9528.0,0.8333333333333334
,,9536000000.0,9536.0,0.5277777777777778
,,9544000000.0,9544.0,0.6666666666666666
,,9552000000.0,9552.0,0.6666666666666666
,,9560000000.0,9560.0,0.5789473684210527
,,9568000000.0,9568.0,0.6666666666666666
,,9576000000.0,9576.0,0.7222222222222222
,,9584000000.0,9584.0,0.6944444444444444
,,9592000000.0,9592.0,0.7837837837837838
,,9600000000.0,9600.0,0.6410256410256411
,,9608000000.0,9608.0,0.7222222222222222
,,9616000000.0,9616.0,0.75
,,9624000000.0,9624.0,0.6666666666666666
,,9632000000.0,9632.0,0.6666666666666666
,,9640000000.0,9640.0,0.3684210526315789
,,9648000000.0,9648.0,0.3783783783783784
,,9656000000.0,9656.0,0.5135135135135135
,,9664000000.0,9664.0,0.4722222222222222
,,9672000000.0,9672.0,0.6111111111111112
,,9680000000.0,9680.0,0.631578947368421
,,9688000000.0,9688.0,0.6388888888888888
,,9696000000.0,9696.0,0.5945945945945946
,,9704000000.0,9704.0,0.6388888888888888
,,9712000000.0,9712.0,0.5945945945945946
,,9720000000.0,9720.0,0.6842105263157895
,,9728000000.0,9728.0,0.4722222222222222
,,9736000000.0,9736.0,0.6666666666666666
,,9744000000.0,9744.0,0.6388888888888888
,,9752000000.0,9752.0,0.5675675675675675
,,9760000000.0,9760.0,0.6578947368421053
,,9768000000.0,9768.0,0.6666666666666666
,,9776000000.0,9776.0,0.5833333333333334
,,9784000000.0,9784.0,0.4722222222222222
,,9792000000.0,9792.0,0.4722222222222222
,,9800000000.0,9800.0,0.6923076923076923
,,9808000000.0,9808.0,0.6944444444444444
,,9816000000.0,9816.0,0.5277777777777778
,,9824000000.0,9824.0,0.6111111111111112
,,9832000000.0,9832.0,0.2972972972972973
,,9840000000.0,9840.0,0.6666666666666666
,,9848000000.0,9848.0,0.6388888888888888
,,9856000000.0,9856.0,0.5833333333333334
,,9864000000.0,9864.0,0.6486486486486487
,,9872000000.0,9872.0,0.75
,,9880000000.0,9880.0,0.48717948717948717
,,9888000000.0,9888.0,0.5
,,9896000000.0,9896.0,0.6388888888888888
,,9904000000.0,9904.0,0.6944444444444444
,,9912000000.0,9912.0,0.7297297297297297
,,9920000000.0,9920.0,0.6578947368421053
,,9928000000.0,9928.0,0.8055555555555556
,,9936000000.0,9936.0,0.7297297297297297
,,9944000000.0,9944.0,0.5833333333333334
,,9952000000.0,9952.0,0.6388888888888888
,,9960000000.0,9960.0,0.5641025641025641
,,9968000000.0,9968.0,0.6388888888888888
,,9976000000.0,9976.0,0.7777777777777778
,,9984000000.0,9984.0,0.75
,,9992000000.0,9992.0,0.5833333333333334
,,10000000000.0,10000.0,0.6923076923076923
,,10008000000.0,10008.0,0.6666666666666666
,,10016000000.0,10016.0,0.6388888888888888
,,10024000000.0,10024.0,0.5555555555555556
,,10032000000.0,10032.0,0.5555555555555556
,,10040000000.0,10040.0,0.5789473684210527
,,10048000000.0,10048.0,0.5
,,10056000000.0,10056.0,0.6388888888888888
,,10064000000.0,10064.0,0.5
,,10072000000.0,10072.0,0.6666666666666666
,,10080000000.0,10080.0,0.631578947368421
,,10088000000.0,10088.0,0.5277777777777778
,,10096000000.0,10096.0,0.6944444444444444
,,10104000000.0,10104.0,0.6944444444444444
,,10112000000.0,10112.0,0.8888888888888888
,,10120000000.0,10120.0,0.5263157894736842
,,10128000000.0,10128.0,0.7567567567567568
,,10136000000.0,10136.0,0.8285714285714286
,,10144000000.0,10144.0,0.9714285714285714
,,10152000000.0,10152.0,1.0285714285714285
,,10160000000.0,10160.0,1.1842105263157894
,,10168000000.0,10168.0,1.0277777777777777
,,10176000000.0,10176.0,1.0857142857142856
,,10184000000.0,10184.0,1.1111111111111112
,,10192000000.0,10192.0,1.0285714285714285
,,10200000000.0,10200.0,1.0810810810810811
,,10208000000.0,10208.0,1.0555555555555556
,,10216000000.0,10216.0,1.0285714285714285
,,10224000000.0,10224.0,1.0285714285714285
,,10232000000.0,10232.0,1.0285714285714285
,,10240000000.0,10240.0,1.0
,,10248000000.0,10248.0,0.75
,,10256000000.0,10256.0,0.6944444444444444
,,10264000000.0,10264.0,0.5277777777777778
,,10272000000.0,10272.0,0.5277777777777778
,,10280000000.0,10280.0,0.5641025641025641
,,10288000000.0,10288.0,0.6666666666666666
,,10296000000.0,10296.0,0.6666666666666666
,,10304000000.0,10304.0,0.6944444444444444
,,10312000000.0,10312.0,0.6666666666666666
,,10320000000.0,10320.0,0.5641025641025641
,,10328000000.0,10328.0,0.6666666666666666
,,10336000000.0,10336.0,0.7777777777777778
,,10344000000.0,10344.0,0.5
,,10352000000.0,10352.0,0.6111111111111112
,,10360000000.0,10360.0,0.6842105263157895
,,10368000000.0,10368.0,0.3783783783783784
,,10376000000.0,10376.0,0.5555555555555556
,,10384000000.0,10384.0,0.6666666666666666
,,10392000000.0,10392.0,0.5833333333333334
,,10400000000.0,10400.0,0.4473684210526316
,,10408000000.0,10408.0,0.6944444444444444
,,10416000000.0,10416.0,0.6388888888888888
,,10424000000.0,10424.0,0.6666666666666666
,,10432000000.0,10432.0,0.6388888888888888
,,10440000000.0,10440.0,0.5128205128205128
,,10448000000.0,10448.0,0.6388888888888888
,,10456000000.0,10456.0,0.5277777777777778
,,10464000000.0,10464.0,0.6666666666666666
,,10472000000.0,10472.0,0.7777777777777778
,,10480000000.0,10480.0,0.5897435897435898
,,10488000000.0,10488.0,0.7027027027027027
,,10496000000.0,10496.0,0.75
,,10504000000.0,10504.0,0.6111111111111112
,,10512000000.0,10512.0,0.6388888888888888
,,10520000000.0,10520.0,0.5128205128205128
,,10528000000.0,10528.0,0.6666666666666666
,,10536000000.0,10536.0,0.8055555555555556
,,10544000000.0,10544.0,0.7222222222222222
,,10552000000.0,10552.0,0.7222222222222222
,,10560000000.0,10560.0,0.5641025641025641
,,10568000000.0,10568.0,0.4444444444444444
,,10576000000.0,10576.0,0.5833333333333334
,,10584000000.0,10584.0,0.43243243243243246
,,10592000000.0,10592.0,0.5
,,10600000000.0,10600.0,0.6578947368421053
,,10608000000.0,10608.0,0.6666666666666666
,,10616000000.0,10616.0,0.717948717948718
,,10624000000.0,10624.0,0.6153846153846154
,,10632000000.0,10632.0,0.7435897435897436
,,10640000000.0,10640.0,1.3513513513513513
,,10648000000.0,10648.0,0.6388888888888888
,,10656000000.0,10656.0,4.0
,,10664000000.0,10664.0,0.5833333333333334
,,10672000000.0,10672.0,0.6944444444444444
,,10680000000.0,10680.0,0.6923076923076923
,,10688000000.0,10688.0,0.43243243243243246
,,10696000000.0,10696.0,0.5833333333333334
,,10704000000.0,10704.0,0.4722222222222222
,,10712000000.0,10712.0,0.5277777777777778
,,10720000000.0,10720.0,0.5526315789473685
,,10728000000.0,10728.0,0.4166666666666667
,,10736000000.0,10736.0,0.7777777777777778
,,10744000000.0,10744.0,0.6388888888888888
,,10752000000.0,10752.0,0.3333333333333333
,,10760000000.0,10760.0,0.5263157894736842
,,10768000000.0,10768.0,0.5555555555555556
,,10776000000.0,10776.0,0.5277777777777778
,,10784000000.0,10784.0,0.5277777777777778
,,10792000000.0,10792.0,0.6111111111111112
,,10800000000.0,10800.0,0.717948717948718
,,10808000000.0,10808.0,0.6388888888888888
,,10816000000.0,10816.0,0.5555555555555556
,,10824000000.0,10824.0,0.5
,,10832000000.0,10832.0,0.6571428571428571
,,10840000000.0,10840.0,0.48717948717948717
,,10848000000.0,10848.0,0.4722222222222222
,,10856000000.0,10856.0,0.6111111111111112
,,10864000000.0,10864.0,0.6944444444444444
,,10872000000.0,10872.0,0.5
,,10880000000.0,10880.0,0.6052631578947368
,,10888000000.0,10888.0,0.6666666666666666
,,10896000000.0,10896.0,0.5714285714285714
,,10904000000.0,10904.0,0.6944444444444444
,,10912000000.0,10912.0,0.43243243243243246
,,10920000000.0,10920.0,0.631578947368421
,,10928000000.0,10928.0,0.5277777777777778
,,10936000000.0,10936.0,0.3611111111111111
,,10944000000.0,10944.0,0.5833333333333334
,,10952000000.0,10952.0,0.6944444444444444
,,10960000000.0,10960.0,0.6052631578947368
,,10968000000.0,10968.0,0.6944444444444444
,,10976000000.0,10976.0,0.75
,,10984000000.0,10984.0,0.8611111111111112
,,10992000000.0,10992.0,0.5833333333333334
,,11000000000.0,11000.0,0.47368421052631576
,,11008000000.0,11008.0,0.6111111111111112
,,11016000000.0,11016.0,0.75
,,11024000000.0,11024.0,0.6944444444444444
,,11032000000.0,11032.0,0.5135135135135135
,,11040000000.0,11040.0,0.6666666666666666
,,11048000000.0,11048.0,0.6111111111111112
,,11056000000.0,11056.0,0.5135135135135135
,,11064000000.0,11064.0,0.75
,,11072000000.0,11072.0,0.5555555555555556
,,11080000000.0,11080.0,0.6153846153846154
,,11088000000.0,11088.0,0.7777777777777778
,,11096000000.0,11096.0,0.5833333333333334
,,11104000000.0,11104.0,0.7777777777777778
,,11112000000.0,11112.0,0.7222222222222222
,,11120000000.0,11120.0,0.7368421052631579
,,11128000000.0,11128.0,0.5555555555555556
,,11136000000.0,11136.0,0.75
,,11144000000.0,11144.0,0.75
,,11152000000.0,11152.0,0.8055555555555556
,,11160000000.0,11160.0,0.6923076923076923
,,11168000000.0,11168.0,0.6111111111111112
,,11176000000.0,11176.0,0.6111111111111112
,,11184000000.0,11184.0,0.6944444444444444
,,11192000000.0,11192.0,0.6216216216216216
,,11200000000.0,11200.0,0.717948717948718
,,11208000000.0,11208.0,0.6216216216216216
,,11216000000.0,11216.0,0.5
,,11224000000.0,11224.0,0.3611111111111111
,,11232000000.0,11232.0,0.6388888888888888
,,11240000000.0,11240.0,0.6842105263157895
,,11248000000.0,11248.0,0.7777777777777778
,,11256000000.0,11256.0,0.5555555555555556
,,11264000000.0,11264.0,0.6944444444444444
,,11272000000.0,11272.0,0.5833333333333334
,,11280000000.0,11280.0,0.7894736842105263
,,11288000000.0,11288.0,0.7297297297297297
,,11296000000.0,11296.0,0.5277777777777778
,,11304000000.0,11304.0,0.6756756756756757
,,11312000000.0,11312.0,0.7297297297297297
,,11320000000.0,11320.0,0.8857142857142857
,,11328000000.0,11328.0,0.6111111111111112
,,11336000000.0,11336.0,1.1142857142857143
,,11344000000.0,11344.0,1.3142857142857143
,,11352000000.0,11352.0,1.0285714285714285
,,11360000000.0,11360.0,1.0526315789473684
,,11368000000.0,11368.0,1.0571428571428572
,,11376000000.0,11376.0,1.0285714285714285
,,11384000000.0,11384.0,0.7777777777777778
,,11392000000.0,11392.0,2.75
,,11400000000.0,11400.0,0.7435897435897436
,,11408000000.0,11408.0,0.6388888888888888
,,11416000000.0,11416.0,0.75
,,11424000000.0,11424.0,0.6111111111111112
,,11432000000.0,11432.0,0.7222222222222222
,,11440000000.0,11440.0,0.717948717948718
,,11448000000.0,11448.0,0.3055555555555556
,,11456000000.0,11456.0,0.6944444444444444
,,11464000000.0,11464.0,0.6216216216216216
,,11472000000.0,11472.0,0.5833333333333334
,,11480000000.0,11480.0,0.6153846153846154
,,11488000000.0,11488.0,0.9166666666666666
,,11496000000.0,11496.0,0.8333333333333334
,,11504000000.0,11504.0,0.5294117647058824
,,11512000000.0,11512.0,0.4722222222222222
,,11520000000.0,11520.0,0.5897435897435898
,,11528000000.0,11528.0,0.5833333333333334
,,11536000000.0,11536.0,0.7777777777777778
,,11544000000.0,11544.0,0.6666666666666666
,,11552000000.0,11552.0,0.6666666666666666
,,11560000000.0,11560.0,0.7692307692307693
,,11568000000.0,11568.0,0.4722222222222222
,,11576000000.0,11576.0,0.5277777777777778
,,11584000000.0,11584.0,0.6944444444444444
,,11592000000.0,11592.0,0.6111111111111112
,,11600000000.0,11600.0,0.5128205128205128
,,11608000000.0,11608.0,0.4864864864864865
,,11616000000.0,11616.0,0.5405405405405406
,,11624000000.0,11624.0,0.4166666666666667
,,11632000000.0,11632.0,0.4722222222222222
,,11640000000.0,11640.0,0.6578947368421053
,,11648000000.0,11648.0,0.5277777777777778
,,11656000000.0,11656.0,0.6666666666666666
,,11664000000.0,11664.0,0.3611111111111111
,,11672000000.0,11672.0,0.7777777777777778
,,11680000000.0,11680.0,0.6410256410256411
,,11688000000.0,11688.0,0.6216216216216216
,,11696000000.0,11696.0,0.5428571428571428
,,11704000000.0,11704.0,0.4864864864864865
,,11712000000.0,11712.0,0.6944444444444444
,,11720000000.0,11720.0,0.6842105263157895
,,11728000000.0,11728.0,0.35135135135135137
,,11736000000.0,11736.0,0.6944444444444444
,,11744000000.0,11744.0,0.6666666666666666
,,11752000000.0,11752.0,0.6486486486486487
,,11760000000.0,11760.0,0.6923076923076923
,,11768000000.0,11768.0,0.6388888888888888
,,11776000000.0,11776.0,0.7777777777777778
,,11784000000.0,11784.0,0.5833333333333334
,,11792000000.0,11792.0,0.8125
,,11800000000.0,11800.0,0.6
,,11808000000.0,11808.0,0.6666666666666666
,,11816000000.0,11816.0,1.4411764705882353
,,11824000000.0,11824.0,0.6842105263157895
,,11832000000.0,11832.0,0.46153846153846156
,,11840000000.0,11840.0,0.5897435897435898
,,11848000000.0,11848.0,0.6388888888888888
,,11856000000.0,11856.0,0.7027027027027027
,,11864000000.0,11864.0,0.6111111111111112
,,11872000000.0,11872.0,0.5833333333333334
,,11880000000.0,11880.0,0.5
,,11888000000.0,11888.0,0.4722222222222222
,,11896000000.0,11896.0,0.75
,,11904000000.0,11904.0,0.7567567567567568
,,11912000000.0,11912.0,0.6111111111111112
,,11920000000.0,11920.0,0.5789473684210527
,,11928000000.0,11928.0,0.7222222222222222
,,11936000000.0,11936.0,0.6666666666666666
,,11944000000.0,11944.0,0.6388888888888888
,,11952000000.0,11952.0,0.6666666666666666
,,11960000000.0,11960.0,0.717948717948718
,,11968000000.0,11968.0,0.6216216216216216
,,11976000000.0,11976.0,0.6388888888888888
,,11984000000.0,11984.0,0.37142857142857144
,,11992000000.0,11992.0,0.5555555555555556
,,12000000000.0,12000.0,0.7692307692307693
,,12008000000.0,12008.0,0.6388888888888888
,,12016000000.0,12016.0,0.6216216216216216
,,12024000000.0,12024.0,0.5714285714285714
,,12032000000.0,12032.0,0.5
,,12040000000.0,12040.0,0.6842105263157895
,,12048000000.0,12048.0,0.6216216216216216
,,12056000000.0,12056.0,0.5555555555555556
,,12064000000.0,12064.0,0.5135135135135135
,,12072000000.0,12072.0,0.6666666666666666
,,12080000000.0,12080.0,0.38461538461538464
,,12088000000.0,12088.0,0.4864864864864865
,,12096000000.0,12096.0,0.5833333333333334
,,12104000000.0,12104.0,0.4594594594594595
,,12112000000.0,12112.0,0.7777777777777778
,,12120000000.0,12120.0,0.6153846153846154
,,12128000000.0,12128.0,0.5277777777777778
,,12136000000.0,12136.0,0.3055555555555556
,,12144000000.0,12144.0,0.5675675675675675
,,12152000000.0,12152.0,0.4722222222222222
,,12160000000.0,12160.0,0.631578947368421
,,12168000000.0,12168.0,0.5833333333333334
,,12176000000.0,12176.0,0.6486486486486487
,,12184000000.0,12184.0,0.4166666666666667
,,12192000000.0,12192.0,0.5555555555555556
,,12200000000.0,12200.0,0.631578947368421
,,12208000000.0,12208.0,0.6111111111111112
,,12216000000.0,12216.0,0.6216216216216216
,,12224000000.0,12224.0,0.4722222222222222
,,12232000000.0,12232.0,0.4722222222222222
,,12240000000.0,12240.0,0.631578947368421
,,12248000000.0,12248.0,0.5945945945945946
,,12256000000.0,12256.0,0.6111111111111112
,,12264000000.0,12264.0,0.6944444444444444
,,12272000000.0,12272.0,0.7567567567567568
,,12280000000.0,12280.0,0.5
,,12288000000.0,12288.0,0.8333333333333334
,,12296000000.0,12296.0,0.5428571428571428
,,12304000000.0,12304.0,0.7567567567567568
,,12312000000.0,12312.0,0.5833333333333334
,,12320000000.0,12320.0,0.5263157894736842
,,12328000000.0,12328.0,0.6216216216216216
,,12336000000.0,12336.0,0.6388888888888888
,,12344000000.0,12344.0,0.4444444444444444
,,12352000000.0,12352.0,0.5833333333333334
,,12360000000.0,12360.0,0.6052631578947368
,,12368000000.0,12368.0,0.6111111111111112
,,12376000000.0,12376.0,0.6857142857142857
,,12384000000.0,12384.0,0.6216216216216216
,,12392000000.0,12392.0,0.6388888888888888
,,12400000000.0,12400.0,0.6842105263157895
,,12408000000.0,12408.0,0.6111111111111112
,,12416000000.0,12416.0,0.7027027027027027
,,12424000000.0,12424.0,0.6111111111111112
,,12432000000.0,12432.0,0.6111111111111112
,,12440000000.0,12440.0,0.5384615384615384
,,12448000000.0,12448.0,0.6388888888888888
,,12456000000.0,12456.0,0.5428571428571428
,,12464000000.0,12464.0,0.5945945945945946
,,12472000000.0,12472.0,0.3888888888888889
,,12480000000.0,12480.0,0.6052631578947368
,,12488000000.0,12488.0,0.5
,,12496000000.0,12496.0,0.4722222222222222
,,12504000000.0,12504.0,0.6944444444444444
,,12512000000.0,12512.0,0.5277777777777778
,,12520000000.0,12520.0,0.358974358974359
,,12528000000.0,12528.0,0.5135135135135135
,,12536000000.0,12536.0,1.0571428571428572
,,12544000000.0,12544.0,0.8529411764705882
,,12552000000.0,12552.0,0.4722222222222222
,,12560000000.0,12560.0,0.5526315789473685
,,12568000000.0,12568.0,0.5277777777777778
,,12576000000.0,12576.0,0.4722222222222222
,,12584000000.0,12584.0,0.5277777777777778
,,12592000000.0,12592.0,0.6111111111111112
,,12600000000.0,12600.0,0.5526315789473685
,,12608000000.0,12608.0,0.5675675675675675
,,12616000000.0,12616.0,0.4444444444444444
,,12624000000.0,12624.0,0.6388888888888888
,,12632000000.0,12632.0,0.6756756756756757
,,12640000000.0,12640.0,0.6842105263157895
,,12648000000.0,12648.0,0.5833333333333334
,,12656000000.0,12656.0,0.8333333333333334
,,12664000000.0,12664.0,0.5277777777777778
,,12672000000.0,12672.0,0.4864864864864865
,,12680000000.0,12680.0,0.6578947368421053
,,12688000000.0,12688.0,0.6666666666666666
,,12696000000.0,12696.0,0.6
,,12704000000.0,12704.0,0.5135135135135135
,,12712000000.0,12712.0,0.6216216216216216
,,12720000000.0,12720.0,0.4358974358974359
,,12728000000.0,12728.0,0.6756756756756757
,,12736000000.0,12736.0,0.6486486486486487
,,12744000000.0,12744.0,0.7222222222222222
,,12752000000.0,12752.0,0.6486486486486487
,,12760000000.0,12760.0,0.4473684210526316
,,12768000000.0,12768.0,0.6388888888888888
,,12776000000.0,12776.0,0.6944444444444444
,,12784000000.0,12784.0,0.6111111111111112
,,12792000000.0,12792.0,0.5555555555555556
,,12800000000.0,12800.0,0.5526315789473685
,,12808000000.0,12808.0,0.4722222222222222
,,12816000000.0,12816.0,0.6388888888888888
,,12824000000.0,12824.0,0.5555555555555556
,,12832000000.0,12832.0,0.6666666666666666
,,12840000000.0,12840.0,0.4358974358974359
,,12848000000.0,12848.0,0.5277777777777778
,,12856000000.0,12856.0,0.4594594594594595
,,12864000000.0,12864.0,0.6486486486486487
,,12872000000.0,12872.0,0.4864864864864865
,,12880000000.0,12880.0,0.868421052631579
,,12888000000.0,12888.0,0.5833333333333334
,,12896000000.0,12896.0,0.6216216216216216
,,12904000000.0,12904.0,0.7777777777777778
,,12912000000.0,12912.0,0.5405405405405406
,,12920000000.0,12920.0,0.7435897435897436
,,12928000000.0,12928.0,0.5
,,12936000000.0,12936.0,0.6666666666666666
,,12944000000.0,12944.0,0.7027027027027027
,,12952000000.0,12952.0,0.7837837837837838
,,12960000000.0,12960.0,0.6153846153846154
,,12968000000.0,12968.0,0.6486486486486487
,,12976000000.0,12976.0,0.5833333333333334
,,12984000000.0,12984.0,0.5277777777777778
,,12992000000.0,12992.0,0.5945945945945946
,,13000000000.0,13000.0,0.6578947368421053
,,13008000000.0,13008.0,0.5277777777777778
,,13016000000.0,13016.0,0.75
,,13024000000.0,13024.0,0.5833333333333334
,,13032000000.0,13032.0,0.4444444444444444
,,13040000000.0,13040.0,0.6923076923076923
,,13048000000.0,13048.0,0.6666666666666666
,,13056000000.0,13056.0,0.6111111111111112
,,13064000000.0,13064.0,0.5277777777777778
,,13072000000.0,13072.0,0.4722222222222222
,,13080000000.0,13080.0,0.5384615384615384
,,13088000000.0,13088.0,0.4444444444444444
,,13096000000.0,13096.0,0.4722222222222222
,,13104000000.0,13104.0,0.4722222222222222
,,13112000000.0,13112.0,0.5833333333333334
,,13120000000.0,13120.0,0.5789473684210527
,,13128000000.0,13128.0,0.5555555555555556
,,13136000000.0,13136.0,0.6111111111111112
,,13144000000.0,13144.0,0.6216216216216216
,,13152000000.0,13152.0,0.6666666666666666
,,13160000000.0,13160.0,0.46153846153846156
,,13168000000.0,13168.0,0.5277777777777778
,,13176000000.0,13176.0,0.5277777777777778
,,13184000000.0,13184.0,0.6944444444444444
,,13192000000.0,13192.0,0.6666666666666666
,,13200000000.0,13200.0,0.28205128205128205
,,13208000000.0,13208.0,0.5405405405405406
,,13216000000.0,13216.0,0.4722222222222222
,,13224000000.0,13224.0,0.5555555555555556
,,13232000000.0,13232.0,0.7027027027027027
,,13240000000.0,13240.0,0.6666666666666666
,,13248000000.0,13248.0,0.5135135135135135
,,13256000000.0,13256.0,0.5135135135135135
,,13264000000.0,13264.0,0.6111111111111112
,,13272000000.0,13272.0,0.6944444444444444
,,13280000000.0,13280.0,0.5263157894736842
,,13288000000.0,13288.0,0.3333333333333333
,,13296000000.0,13296.0,0.5277777777777778
,,13304000000.0,13304.0,0.6111111111111112
,,13312000000.0,13312.0,0.5833333333333334
,,13320000000.0,13320.0,0.4473684210526316
,,13328000000.0,13328.0,0.5277777777777778
,,13336000000.0,13336.0,0.4722222222222222
,,13344000000.0,13344.0,0.4722222222222222
,,13352000000.0,13352.0,0.6944444444444444
,,13360000000.0,13360.0,0.4473684210526316
,,13368000000.0,13368.0,0.4444444444444444
,,13376000000.0,13376.0,0.5555555555555556
,,13384000000.0,13384.0,0.6944444444444444
,,13392000000.0,13392.0,0.6486486486486487
,,13400000000.0,13400.0,0.6052631578947368
,,13408000000.0,13408.0,0.6486486486486487
,,13416000000.0,13416.0,0.5555555555555556
,,13424000000.0,13424.0,0.5555555555555556
,,13432000000.0,13432.0,0.6666666666666666
,,13440000000.0,13440.0,0.7894736842105263
,,13448000000.0,13448.0,0.6388888888888888
,,13456000000.0,13456.0,0.5675675675675675
,,13464000000.0,13464.0,0.5833333333333334
,,13472000000.0,13472.0,0.6666666666666666
,,13480000000.0,13480.0,0.7692307692307693
,,13488000000.0,13488.0,0.5833333333333334
,,13496000000.0,13496.0,0.6216216216216216
,,13504000000.0,13504.0,0.6111111111111112
,,13512000000.0,13512.0,0.7777777777777778
,,13520000000.0,13520.0,0.6052631578947368
,,13528000000.0,13528.0,0.6756756756756757
,,13536000000.0,13536.0,0.6944444444444444
,,13544000000.0,13544.0,0.5405405405405406
,,13552000000.0,13552.0,0.6756756756756757
,,13560000000.0,13560.0,0.6666666666666666
,,13568000000.0,13568.0,0.6216216216216216
,,13576000000.0,13576.0,0.8333333333333334
,,13584000000.0,13584.0,0.5555555555555556
,,13592000000.0,13592.0,0.5833333333333334
,,13600000000.0,13600.0,0.6666666666666666
,,13608000000.0,13608.0,0.5675675675675675
,,13616000000.0,13616.0,0.7777777777777778
,,13624000000.0,13624.0,0.7297297297297297
,,13632000000.0,13632.0,0.6666666666666666
,,13640000000.0,13640.0,0.717948717948718
,,13648000000.0,13648.0,0.6944444444444444
,,13656000000.0,13656.0,0.5277777777777778
,,13664000000.0,13664.0,0.5833333333333334
,,13672000000.0,13672.0,0.6756756756756757
,,13680000000.0,13680.0,0.5526315789473685
,,13688000000.0,13688.0,0.6388888888888888
,,13696000000.0,13696.0,0.4444444444444444
,,13704000000.0,13704.0,0.5714285714285714
,,13712000000.0,13712.0,0.3611111111111111
,,13720000000.0,13720.0,0.5789473684210527
,,13728000000.0,13728.0,0.5675675675675675
,,13736000000.0,13736.0,1.1428571428571428
,,13744000000.0,13744.0,1.2857142857142858
,,13752000000.0,13752.0,1.1428571428571428
,,13760000000.0,13760.0,1.1081081081081081
,,13768000000.0,13768.0,1.0833333333333333
,,13776000000.0,13776.0,1.2
,,13784000000.0,13784.0,1.1714285714285715
,,13792000000.0,13792.0,1.1428571428571428
,,13800000000.0,13800.0,1.2105263157894737
,,13808000000.0,13808.0,1.1470588235294117
,,13816000000.0,13816.0,1.1142857142857143
,,13824000000.0,13824.0,1.1428571428571428
,,13832000000.0,13832.0,0.9714285714285714
,,13840000000.0,13840.0,1.0810810810810811
,,13848000000.0,13848.0,0.4444444444444444
,,13856000000.0,13856.0,0.75
,,13864000000.0,13864.0,0.6111111111111112
,,13872000000.0,13872.0,0.6756756756756757
,,13880000000.0,13880.0,0.6153846153846154
,,13888000000.0,13888.0,0.6486486486486487
,,13896000000.0,13896.0,0.8055555555555556
,,13904000000.0,13904.0,0.7575757575757576
,,13912000000.0,13912.0,0.4594594594594595
,,13920000000.0,13920.0,0.5789473684210527
,,13928000000.0,13928.0,0.5277777777777778
,,13936000000.0,13936.0,0.6111111111111112
,,13944000000.0,13944.0,0.8648648648648649
,,13952000000.0,13952.0,0.6216216216216216
,,13960000000.0,13960.0,0.6410256410256411
,,13968000000.0,13968.0,0.8055555555555556
,,13976000000.0,13976.0,0.6944444444444444
,,13984000000.0,13984.0,0.6111111111111112
,,13992000000.0,13992.0,0.7222222222222222
,,14000000000.0,14000.0,0.631578947368421
,,14008000000.0,14008.0,0.3333333333333333
,,14016000000.0,14016.0,0.6111111111111112
,,14024000000.0,14024.0,0.6666666666666666
,,14032000000.0,14032.0,0.6756756756756757
,,14040000000.0,14040.0,0.6578947368421053
,,14048000000.0,14048.0,0.6111111111111112
,,14056000000.0,14056.0,0.6111111111111112
,,14064000000.0,14064.0,0.6216216216216216
,,14072000000.0,14072.0,0.6756756756756757
,,14080000000.0,14080.0,0.631578947368421
,,14088000000.0,14088.0,0.6111111111111112
,,14096000000.0,14096.0,0.6388888888888888
,,14104000000.0,14104.0,0.5675675675675675
,,14112000000.0,14112.0,0.6111111111111112
,,14120000000.0,14120.0,0.7631578947368421
,,14128000000.0,14128.0,0.6666666666666666
,,14136000000.0,14136.0,0.6857142857142857
,,14144000000.0,14144.0,0.6944444444444444
,,14152000000.0,14152.0,0.6756756756756757
,,14160000000.0,14160.0,0.5897435897435898
,,14168000000.0,14168.0,0.5555555555555556
,,14176000000.0,14176.0,0.6666666666666666
,,14184000000.0,14184.0,0.6
,,14192000000.0,14192.0,0.4166666666666667
,,14200000000.0,14200.0,0.5897435897435898
,,14208000000.0,14208.0,0.7567567567567568
,,14216000000.0,14216.0,0.8285714285714286
,,14224000000.0,14224.0,0.5277777777777778
,,14232000000.0,14232.0,0.5405405405405406
,,14240000000.0,14240.0,0.6578947368421053
,,14248000000.0,14248.0,0.5277777777777778
,,14256000000.0,14256.0,0.6111111111111112
,,14264000000.0,14264.0,0.6666666666666666
,,14272000000.0,14272.0,0.5945945945945946
,,14280000000.0,14280.0,0.6842105263157895
,,14288000000.0,14288.0,0.6944444444444444
,,14296000000.0,14296.0,0.3611111111111111
,,14304000000.0,14304.0,0.6111111111111112
,,14312000000.0,14312.0,0.5277777777777778
,,14320000000.0,14320.0,0.7435897435897436
,,14328000000.0,14328.0,0.6666666666666666
,,14336000000.0,14336.0,0.6944444444444444
,,14344000000.0,14344.0,0.5555555555555556
,,14352000000.0,14352.0,0.5135135135135135
,,14360000000.0,14360.0,0.6578947368421053
,,14368000000.0,14368.0,0.6666666666666666
,,14376000000.0,14376.0,2.96875
,,14384000000.0,14384.0,2.8518518518518516
,,14392000000.0,14392.0,3.8
,,14400000000.0,14400.0,1.0526315789473684
,,14408000000.0,14408.0,0.5263157894736842
,,14416000000.0,14416.0,0.6923076923076923
,,14424000000.0,14424.0,0.972972972972973
,,14432000000.0,14432.0,0.6388888888888888
,,14440000000.0,14440.0,0.6153846153846154
,,14448000000.0,14448.0,0.75
,,14456000000.0,14456.0,0.5833333333333334
,,14464000000.0,14464.0,0.4722222222222222
,,14472000000.0,14472.0,0.5833333333333334
,,14480000000.0,14480.0,0.717948717948718
,,14488000000.0,14488.0,0.6111111111111112
,,14496000000.0,14496.0,0.7222222222222222
,,14504000000.0,14504.0,0.8888888888888888
,,14512000000.0,14512.0,0.5675675675675675
,,14520000000.0,14520.0,0.5897435897435898
,,14528000000.0,14528.0,0.75
,,14536000000.0,14536.0,0.6486486486486487
,,14544000000.0,14544.0,0.6388888888888888
,,14552000000.0,14552.0,0.6388888888888888
,,14560000000.0,14560.0,0.5263157894736842
,,14568000000.0,14568.0,0.6756756756756757
,,14576000000.0,14576.0,0.6111111111111112
,,14584000000.0,14584.0,0.6388888888888888
,,14592000000.0,14592.0,0.40540540540540543
,,14600000000.0,14600.0,0.6153846153846154
,,14608000000.0,14608.0,0.6666666666666666
,,14616000000.0,14616.0,0.6111111111111112
,,14624000000.0,14624.0,0.6111111111111112
,,14632000000.0,14632.0,0.5405405405405406
,,14640000000.0,14640.0,0.5263157894736842
,,14648000000.0,14648.0,0.5555555555555556
,,14656000000.0,14656.0,0.6666666666666666
,,14664000000.0,14664.0,0.6666666666666666
,,14672000000.0,14672.0,0.6486486486486487
,,14680000000.0,14680.0,0.5789473684210527
,,14688000000.0,14688.0,0.6388888888888888
,,14696000000.0,14696.0,0.7297297297297297
,,14704000000.0,14704.0,0.8055555555555556
,,14712000000.0,14712.0,0.6756756756756757
,,14720000000.0,14720.0,0.8461538461538461
,,14728000000.0,14728.0,0.6111111111111112
,,14736000000.0,14736.0,0.8888888888888888
,,14744000000.0,14744.0,0.5555555555555556
,,14752000000.0,14752.0,0.5945945945945946
,,14760000000.0,14760.0,0.868421052631579
,,14768000000.0,14768.0,0.5
,,14776000000.0,14776.0,0.7027027027027027
,,14784000000.0,14784.0,0.7222222222222222
,,14792000000.0,14792.0,0.5675675675675675
,,14800000000.0,14800.0,0.6842105263157895
,,14808000000.0,14808.0,0.5555555555555556
,,14816000000.0,14816.0,0.6666666666666666
,,14824000000.0,14824.0,0.7027027027027027
,,14832000000.0,14832.0,0.5555555555555556
,,14840000000.0,14840.0,0.6923076923076923
,,14848000000.0,14848.0,0.6388888888888888
,,14856000000.0,14856.0,0.7222222222222222
,,14864000000.0,14864.0,0.8611111111111112
,,14872000000.0,14872.0,0.5789473684210527
,,14880000000.0,14880.0,0.6578947368421053
,,14888000000.0,14888.0,0.5945945945945946
,,14896000000.0,14896.0,0.75
,,14904000000.0,14904.0,0.6756756756756757
,,14912000000.0,14912.0,0.5555555555555556
,,14920000000.0,14920.0,0.5641025641025641
,,14928000000.0,14928.0,0.5
,,14936000000.0,14936.0,1.2285714285714286
,,14944000000.0,14944.0,1.088235294117647
,,14952000000.0,14952.0,1.1388888888888888
,,14960000000.0,14960.0,1.1081081081081081
,,14968000000.0,14968.0,1.1428571428571428
,,14976000000.0,14976.0,1.0571428571428572
,,14984000000.0,14984.0,1.1428571428571428
,,14992000000.0,14992.0,1.0571428571428572
,,15000000000.0,15000.0,1.162162162162162
,,15008000000.0,15008.0,1.0571428571428572
,,15016000000.0,15016.0,0.16666666666666666
,,15024000000.0,15024.0,0.4722222222222222
,,15032000000.0,15032.0,0.5945945945945946
,,15040000000.0,15040.0,0.6410256410256411
,,15048000000.0,15048.0,0.6666666666666666
,,15056000000.0,15056.0,0.7222222222222222
,,15064000000.0,15064.0,0.7837837837837838
,,15072000000.0,15072.0,0.6486486486486487
,,15080000000.0,15080.0,0.7692307692307693
,,15088000000.0,15088.0,0.6216216216216216
,,15096000000.0,15096.0,0.7222222222222222
,,15104000000.0,15104.0,0.7222222222222222
,,15112000000.0,15112.0,0.5277777777777778
,,15120000000.0,15120.0,0.4358974358974359
,,15128000000.0,15128.0,0.6666666666666666
,,15136000000.0,15136.0,0.7777777777777778
,,15144000000.0,15144.0,0.7714285714285715
,,15152000000.0,15152.0,0.6216216216216216
,,15160000000.0,15160.0,0.7435897435897436
,,15168000000.0,15168.0,0.6666666666666666
,,15176000000.0,15176.0,0.5135135135135135
,,15184000000.0,15184.0,0.7777777777777778
,,15192000000.0,15192.0,0.6486486486486487
,,15200000000.0,15200.0,0.48717948717948717
,,15208000000.0,15208.0,0.7352941176470589
,,15216000000.0,15216.0,0.4722222222222222
,,15224000000.0,15224.0,0.4166666666666667
,,15232000000.0,15232.0,0.7027027027027027
,,15240000000.0,15240.0,0.46153846153846156
,,15248000000.0,15248.0,0.5555555555555556
,,15256000000.0,15256.0,0.6111111111111112
,,15264000000.0,15264.0,0.5277777777777778
,,15272000000.0,15272.0,0.4864864864864865
,,15280000000.0,15280.0,0.7894736842105263
,,15288000000.0,15288.0,0.6944444444444444
,,15296000000.0,15296.0,0.5
,,15304000000.0,15304.0,0.5833333333333334
,,15312000000.0,15312.0,0.6486486486486487
,,15320000000.0,15320.0,0.4473684210526316
,,15328000000.0,15328.0,0.6388888888888888
,,15336000000.0,15336.0,0.4722222222222222
,,15344000000.0,15344.0,0.4864864864864865
,,15352000000.0,15352.0,0.4864864864864865
,,15360000000.0,15360.0,0.358974358974359
,,15368000000.0,15368.0,0.5555555555555556
,,15376000000.0,15376.0,0.5
,,15384000000.0,15384.0,0.4864864864864865
,,15392000000.0,15392.0,0.8055555555555556
,,15400000000.0,15400.0,0.4358974358974359
,,15408000000.0,15408.0,0.5405405405405406
,,15416000000.0,15416.0,0.6944444444444444
,,15424000000.0,15424.0,0.7222222222222222
,,15432000000.0,15432.0,0.5945945945945946
,,15440000000.0,15440.0,0.6410256410256411
,,15448000000.0,15448.0,0.6111111111111112
,,15456000000.0,15456.0,0.6666666666666666
,,15464000000.0,15464.0,0.6756756756756757
,,15472000000.0,15472.0,0.5135135135135135
,,15480000000.0,15480.0,0.5897435897435898
,,15488000000.0,15488.0,0.5405405405405406
,,15496000000.0,15496.0,0.7027027027027027
,,15504000000.0,15504.0,0.6571428571428571
,,15512000000.0,15512.0,0.8108108108108109
,,15520000000.0,15520.0,0.8108108108108109
,,15528000000.0,15528.0,0.6944444444444444
,,15536000000.0,15536.0,0.6857142857142857
,,15544000000.0,15544.0,0.75
,,15552000000.0,15552.0,0.5675675675675675
,,15560000000.0,15560.0,0.40540540540540543
,,15568000000.0,15568.0,0.6666666666666666
,,15576000000.0,15576.0,0.5277777777777778
,,15584000000.0,15584.0,0.5
,,15592000000.0,15592.0,0.4722222222222222
,,15600000000.0,15600.0,0.5263157894736842
,,15608000000.0,15608.0,0.7777777777777778
,,15616000000.0,15616.0,0.5555555555555556
,,15624000000.0,15624.0,0.7777777777777778
,,15632000000.0,15632.0,0.5675675675675675
,,15640000000.0,15640.0,0.5526315789473685
,,15648000000.0,15648.0,0.6111111111111112
,,15656000000.0,15656.0,0.5833333333333334
,,15664000000.0,15664.0,0.5833333333333334
,,15672000000.0,15672.0,0.7837837837837838
,,15680000000.0,15680.0,0.7435897435897436
,,15688000000.0,15688.0,0.7567567567567568
,,15696000000.0,15696.0,0.5555555555555556
,,15704000000.0,15704.0,0.5555555555555556
,,15712000000.0,15712.0,0.7297297297297297
,,15720000000.0,15720.0,0.6578947368421053
,,15728000000.0,15728.0,0.8055555555555556
,,15736000000.0,15736.0,0.4444444444444444
,,15744000000.0,15744.0,0.8055555555555556
,,15752000000.0,15752.0,0.6842105263157895
,,15760000000.0,15760.0,0.7435897435897436
,,15768000000.0,15768.0,0.6944444444444444
,,15776000000.0,15776.0,0.6666666666666666
,,15784000000.0,15784.0,0.6486486486486487
,,15792000000.0,15792.0,0.5526315789473685
,,15800000000.0,15800.0,0.5789473684210527
,,15808000000.0,15808.0,0.5833333333333334
,,15816000000.0,15816.0,0.75
,,15824000000.0,15824.0,0.4444444444444444
,,15832000000.0,15832.0,0.7837837837837838
,,15840000000.0,15840.0,0.7692307692307693
,,15848000000.0,15848.0,0.6216216216216216
,,15856000000.0,15856.0,0.6666666666666666
,,15864000000.0,15864.0,0.45714285714285713
,,15872000000.0,15872.0,0.6486486486486487
,,15880000000.0,15880.0,0.6153846153846154
,,15888000000.0,15888.0,0.5
,,15896000000.0,15896.0,0.5833333333333334
,,15904000000.0,15904.0,0.5675675675675675
,,15912000000.0,15912.0,0.6578947368421053
,,15920000000.0,15920.0,0.6842105263157895
,,15928000000.0,15928.0,0.6388888888888888
,,15936000000.0,15936.0,0.4722222222222222
,,15944000000.0,15944.0,0.43243243243243246
,,15952000000.0,15952.0,0.6216216216216216
,,15960000000.0,15960.0,0.5641025641025641
,,15968000000.0,15968.0,0.7222222222222222
,,15976000000.0,15976.0,0.5277777777777778
,,15984000000.0,15984.0,0.8333333333333334
,,15992000000.0,15992.0,0.5263157894736842
,,16000000000.0,16000.0,0.42105263157894735
,,16008000000.0,16008.0,0.5945945945945946
,,16016000000.0,16016.0,0.5405405405405406
,,16024000000.0,16024.0,0.6111111111111112
,,16032000000.0,16032.0,0.6216216216216216
,,16040000000.0,16040.0,0.5789473684210527
,,16048000000.0,16048.0,0.6756756756756757
,,16056000000.0,16056.0,0.7428571428571429
,,16064000000.0,16064.0,0.4444444444444444
,,16072000000.0,16072.0,0.7567567567567568
,,16080000000.0,16080.0,0.5641025641025641
,,16088000000.0,16088.0,0.6216216216216216
,,16096000000.0,16096.0,0.6571428571428571
,,16104000000.0,16104.0,0.5675675675675675
,,16112000000.0,16112.0,0.5526315789473685
,,16120000000.0,16120.0,1.0833333333333333
,,16128000000.0,16128.0,0.5405405405405406
,,16136000000.0,16136.0,4.9655172413793105
,,16144000000.0,16144.0,5.0
,,16152000000.0,16152.0,0.41025641025641024
,,16160000000.0,16160.0,0.525
,,16168000000.0,16168.0,0.5789473684210527
,,16176000000.0,16176.0,0.5
,,16184000000.0,16184.0,0.8157894736842105
,,16192000000.0,16192.0,0.5263157894736842
,,16200000000.0,16200.0,0.42105263157894735
,,16208000000.0,16208.0,0.7777777777777778
,,16216000000.0,16216.0,0.5
,,16224000000.0,16224.0,0.5277777777777778
,,16232000000.0,16232.0,0.6486486486486487
,,16240000000.0,16240.0,0.6578947368421053
,,16248000000.0,16248.0,0.5945945945945946
,,16256000000.0,16256.0,0.6666666666666666
,,16264000000.0,16264.0,0.6216216216216216
,,16272000000.0,16272.0,0.7368421052631579
,,16280000000.0,16280.0,0.5263157894736842
,,16288000000.0,16288.0,0.5405405405405406
,,16296000000.0,16296.0,0.3888888888888889
,,16304000000.0,16304.0,0.6060606060606061
,,16312000000.0,16312.0,0.4473684210526316
,,16320000000.0,16320.0,0.717948717948718
,,16328000000.0,16328.0,0.5945945945945946
,,16336000000.0,16336.0,0.6111111111111112
,,16344000000.0,16344.0,0.5277777777777778
,,16352000000.0,16352.0,0.5
,,16360000000.0,16360.0,0.631578947368421
,,16368000000.0,16368.0,0.5405405405405406
,,16376000000.0,16376.0,0.5833333333333334
,,16384000000.0,16384.0,0.6666666666666666
,,16392000000.0,16392.0,0.631578947368421
,,16400000000.0,16400.0,0.5897435897435898
,,16408000000.0,16408.0,0.4722222222222222
,,16416000000.0,16416.0,0.5555555555555556
,,16424000000.0,16424.0,0.6388888888888888
,,16432000000.0,16432.0,0.631578947368421
,,16440000000.0,16440.0,0.6410256410256411
,,16448000000.0,16448.0,0.6111111111111112
,,16456000000.0,16456.0,0.6756756756756757
,,16464000000.0,16464.0,0.5277777777777778
,,16472000000.0,16472.0,0.4594594594594595
,,16480000000.0,16480.0,0.6410256410256411
,,16488000000.0,16488.0,0.6111111111111112
,,16496000000.0,16496.0,0.10810810810810811
,,16504000000.0,16504.0,0.5555555555555556
,,16512000000.0,16512.0,0.5263157894736842
,,16520000000.0,16520.0,0.5263157894736842
,,16528000000.0,16528.0,0.5
,,16536000000.0,16536.0,0.4166666666666667
,,16544000000.0,16544.0,0.6666666666666666
,,16552000000.0,16552.0,0.4864864864864865
,,16560000000.0,16560.0,0.7435897435897436
,,16568000000.0,16568.0,0.3333333333333333
,,16576000000.0,16576.0,0.6388888888888888
,,16584000000.0,16584.0,0.5277777777777778
,,16592000000.0,16592.0,0.5789473684210527
,,16600000000.0,16600.0,0.3
,,16608000000.0,16608.0,0.6052631578947368
,,16616000000.0,16616.0,0.46153846153846156
,,16624000000.0,16624.0,0.6111111111111112
,,16632000000.0,16632.0,0.43243243243243246
,,16640000000.0,16640.0,0.7435897435897436
,,16648000000.0,16648.0,0.5555555555555556
,,16656000000.0,16656.0,0.5405405405405406
,,16664000000.0,16664.0,0.5555555555555556
,,16672000000.0,16672.0,0.6578947368421053
,,16680000000.0,16680.0,0.7894736842105263
,,16688000000.0,16688.0,0.5
,,16696000000.0,16696.0,0.6388888888888888
,,16704000000.0,16704.0,0.5405405405405406
,,16712000000.0,16712.0,0.6578947368421053
,,16720000000.0,16720.0,0.6153846153846154
,,16728000000.0,16728.0,0.5277777777777778
,,16736000000.0,16736.0,0.8888888888888888
,,16744000000.0,16744.0,0.6666666666666666
,,16752000000.0,16752.0,0.7368421052631579
,,16760000000.0,16760.0,0.6842105263157895
,,16768000000.0,16768.0,0.6486486486486487
,,16776000000.0,16776.0,0.5555555555555556
,,16784000000.0,16784.0,0.5277777777777778
,,16792000000.0,16792.0,0.7105263157894737
,,16800000000.0,16800.0,0.6153846153846154
,,16808000000.0,16808.0,0.4722222222222222
,,16816000000.0,16816.0,0.7428571428571429
,,16824000000.0,16824.0,0.6944444444444444
,,16832000000.0,16832.0,0.5526315789473685
,,16840000000.0,16840.0,0.6578947368421053
,,16848000000.0,16848.0,0.8857142857142857
,,16856000000.0,16856.0,0.9166666666666666
,,16864000000.0,16864.0,0.6388888888888888
,,16872000000.0,16872.0,0.7105263157894737
,,16880000000.0,16880.0,0.6842105263157895
,,16888000000.0,16888.0,0.6666666666666666
,,16896000000.0,16896.0,0.5
,,16904000000.0,16904.0,0.6666666666666666
,,16912000000.0,16912.0,0.5
,,16920000000.0,16920.0,0.5789473684210527
,,16928000000.0,16928.0,0.5945945945945946
,,16936000000.0,16936.0,0.5
,,16944000000.0,16944.0,0.6857142857142857
,,16952000000.0,16952.0,0.8421052631578947
,,16960000000.0,16960.0,0.7435897435897436
,,16968000000.0,16968.0,0.6111111111111112
,,16976000000.0,16976.0,0.7777777777777778
,,16984000000.0,16984.0,0.5277777777777778
,,16992000000.0,16992.0,0.5675675675675675
,,17000000000.0,17000.0,0.42105263157894735
,,17008000000.0,17008.0,0.6756756756756757
,,17016000000.0,17016.0,0.5555555555555556
,,17024000000.0,17024.0,0.5555555555555556
,,17032000000.0,17032.0,0.5789473684210527
,,17040000000.0,17040.0,0.4358974358974359
,,17048000000.0,17048.0,0.6216216216216216
,,17056000000.0,17056.0,0.5
,,17064000000.0,17064.0,0.5277777777777778
,,17072000000.0,17072.0,0.39473684210526316
,,17080000000.0,17080.0,0.6666666666666666
,,17088000000.0,17088.0,0.5
,,17096000000.0,17096.0,0.6111111111111112
,,17104000000.0,17104.0,0.5277777777777778
,,17112000000.0,17112.0,0.631578947368421
,,17120000000.0,17120.0,0.6923076923076923
,,17128000000.0,17128.0,0.6666666666666666
,,17136000000.0,17136.0,0.6111111111111112
,,17144000000.0,17144.0,0.6388888888888888
,,17152000000.0,17152.0,0.6578947368421053
,,17160000000.0,17160.0,0.5384615384615384
,,17168000000.0,17168.0,0.6111111111111112
,,17176000000.0,17176.0,0.6388888888888888
,,17184000000.0,17184.0,0.5277777777777778
,,17192000000.0,17192.0,0.5641025641025641
,,17200000000.0,17200.0,0.5641025641025641
,,17208000000.0,17208.0,0.6756756756756757
,,17216000000.0,17216.0,0.6388888888888888
,,17224000000.0,17224.0,0.6666666666666666
,,17232000000.0,17232.0,0.5263157894736842
,,17240000000.0,17240.0,0.5641025641025641
,,17248000000.0,17248.0,0.7297297297297297
,,17256000000.0,17256.0,0.7222222222222222
,,17264000000.0,17264.0,0.5
,,17272000000.0,17272.0,0.5263157894736842
,,17280000000.0,17280.0,0.5
,,17288000000.0,17288.0,0.5555555555555556
,,17296000000.0,17296.0,0.8611111111111112
,,17304000000.0,17304.0,0.7777777777777778
,,17312000000.0,17312.0,0.42105263157894735
,,17320000000.0,17320.0,0.6923076923076923
,,17328000000.0,17328.0,0.4166666666666667
,,17336000000.0,17336.0,0.4722222222222222
,,17344000000.0,17344.0,0.6216216216216216
,,17352000000.0,17352.0,0.6153846153846154
,,17360000000.0,17360.0,0.5526315789473685
,,17368000000.0,17368.0,0.6666666666666666
,,17376000000.0,17376.0,0.6111111111111112
,,17384000000.0,17384.0,0.3611111111111111
,,17392000000.0,17392.0,0.5128205128205128
,,17400000000.0,17400.0,0.6052631578947368
,,17408000000.0,17408.0,0.4722222222222222
,,17416000000.0,17416.0,0.6857142857142857
,,17424000000.0,17424.0,0.6875
,,17432000000.0,17432.0,0.5263157894736842
,,17440000000.0,17440.0,0.6153846153846154
,,17448000000.0,17448.0,0.6486486486486487
,,17456000000.0,17456.0,0.6666666666666666
,,17464000000.0,17464.0,0.6470588235294118
,,17472000000.0,17472.0,0.8157894736842105
,,17480000000.0,17480.0,0.7435897435897436
,,17488000000.0,17488.0,0.5277777777777778
,,17496000000.0,17496.0,0.6388888888888888
,,17504000000.0,17504.0,0.5945945945945946
,,17512000000.0,17512.0,0.6923076923076923
,,17520000000.0,17520.0,0.6153846153846154
,,17528000000.0,17528.0,0.5833333333333334
,,17536000000.0,17536.0,0.3888888888888889
,,17544000000.0,17544.0,0.4722222222222222
,,17552000000.0,17552.0,0.6052631578947368
,,17560000000.0,17560.0,0.7435897435897436
,,17568000000.0,17568.0,0.5277777777777778
,,17576000000.0,17576.0,0.75
,,17584000000.0,17584.0,0.6666666666666666
,,17592000000.0,17592.0,0.5789473684210527
,,17600000000.0,17600.0,0.5
,,17608000000.0,17608.0,0.6111111111111112
,,17616000000.0,17616.0,0.6111111111111112
,,17624000000.0,17624.0,0.75
,,17632000000.0,17632.0,0.6578947368421053
,,17640000000.0,17640.0,0.7105263157894737
,,17648000000.0,17648.0,0.6111111111111112
,,17656000000.0,17656.0,0.7428571428571429
,,17664000000.0,17664.0,0.6666666666666666
,,17672000000.0,17672.0,0.4473684210526316
,,17680000000.0,17680.0,0.8421052631578947
,,17688000000.0,17688.0,0.6666666666666666
,,17696000000.0,17696.0,0.6666666666666666
,,17704000000.0,17704.0,0.6756756756756757
,,17712000000.0,17712.0,0.6923076923076923
,,17720000000.0,17720.0,0.5641025641025641
,,17728000000.0,17728.0,0.7027027027027027
,,17736000000.0,17736.0,0.6666666666666666
,,17744000000.0,17744.0,0.5277777777777778
,,17752000000.0,17752.0,0.6842105263157895
,,17760000000.0,17760.0,0.5
,,17768000000.0,17768.0,0.75
,,17776000000.0,17776.0,0.6216216216216216
,,17784000000.0,17784.0,0.6666666666666666
,,17792000000.0,17792.0,0.6842105263157895
,,17800000000.0,17800.0,0.6842105263157895
,,17808000000.0,17808.0,0.5277777777777778
,,17816000000.0,17816.0,0.6285714285714286
,,17824000000.0,17824.0,0.6216216216216216
,,17832000000.0,17832.0,0.48717948717948717
,,17840000000.0,17840.0,0.7142857142857143
,,17848000000.0,17848.0,0.6388888888888888
,,17856000000.0,17856.0,0.7777777777777778
,,17864000000.0,17864.0,0.5833333333333334
,,17872000000.0,17872.0,0.48717948717948717
,,17880000000.0,17880.0,0.6285714285714286
,,17888000000.0,17888.0,0.8333333333333334
,,17896000000.0,17896.0,0.5277777777777778
,,17904000000.0,17904.0,0.6111111111111112
,,17912000000.0,17912.0,0.7435897435897436
,,17920000000.0,17920.0,0.631578947368421
,,17928000000.0,17928.0,0.6666666666666666
,,17936000000.0,17936.0,0.8055555555555556
,,17944000000.0,17944.0,0.6756756756756757
,,17952000000.0,17952.0,0.4473684210526316
,,17960000000.0,17960.0,0.6410256410256411
,,17968000000.0,17968.0,0.25
,,17976000000.0,17976.0,0.5833333333333334
,,17984000000.0,17984.0,0.5945945945945946
,,17992000000.0,17992.0,0.6410256410256411
,,18000000000.0,18000.0,0.7894736842105263
,,18008000000.0,18008.0,0.7777777777777778
,,18016000000.0,18016.0,0.6111111111111112
,,18024000000.0,18024.0,0.7837837837837838
,,18032000000.0,18032.0,0.48717948717948717
,,18040000000.0,18040.0,0.6842105263157895
,,18048000000.0,18048.0,0.7027027027027027
,,18056000000.0,18056.0,0.7297297297297297
,,18064000000.0,18064.0,0.6944444444444444
,,18072000000.0,18072.0,0.7435897435897436
,,18080000000.0,18080.0,0.5263157894736842
,,18088000000.0,18088.0,0.4444444444444444
,,18096000000.0,18096.0,0.4722222222222222
,,18104000000.0,18104.0,0.4166666666666667
,,18112000000.0,18112.0,0.4473684210526316
,,18120000000.0,18120.0,0.6052631578947368
,,18128000000.0,18128.0,0.5555555555555556
,,18136000000.0,18136.0,0.4594594594594595
,,18144000000.0,18144.0,0.6388888888888888
,,18152000000.0,18152.0,0.6052631578947368
,,18160000000.0,18160.0,0.8717948717948718
,,18168000000.0,18168.0,0.6944444444444444
,,18176000000.0,18176.0,0.6388888888888888
,,18184000000.0,18184.0,0.5945945945945946
,,18192000000.0,18192.0,0.6578947368421053
,,18200000000.0,18200.0,0.717948717948718
,,18208000000.0,18208.0,0.75
,,18216000000.0,18216.0,0.6216216216216216
,,18224000000.0,18224.0,0.4722222222222222
,,18232000000.0,18232.0,0.6052631578947368
,,18240000000.0,18240.0,0.47368421052631576
,,18248000000.0,18248.0,0.6111111111111112
,,18256000000.0,18256.0,0.6944444444444444
,,18264000000.0,18264.0,0.5277777777777778
,,18272000000.0,18272.0,0.5128205128205128
,,18280000000.0,18280.0,0.5526315789473685
,,18288000000.0,18288.0,0.6388888888888888
,,18296000000.0,18296.0,0.8333333333333334
,,18304000000.0,18304.0,0.6944444444444444
,,18312000000.0,18312.0,0.7105263157894737
,,18320000000.0,18320.0,0.7435897435897436
,,18328000000.0,18328.0,0.6857142857142857
,,18336000000.0,18336.0,0.6666666666666666
,,18344000000.0,18344.0,0.5
,,18352000000.0,18352.0,0.7692307692307693
,,18360000000.0,18360.0,0.8421052631578947
,,18368000000.0,18368.0,0.5555555555555556
,,18376000000.0,18376.0,0.6111111111111112
,,18384000000.0,18384.0,0.7777777777777778
,,18392000000.0,18392.0,0.6052631578947368
,,18400000000.0,18400.0,0.7948717948717948
,,18408000000.0,18408.0,0.75
,,18416000000.0,18416.0,0.7777777777777778
,,18424000000.0,18424.0,0.5
,,18432000000.0,18432.0,0.39473684210526316
,,18440000000.0,18440.0,0.5641025641025641
,,18448000000.0,18448.0,0.5555555555555556
,,18456000000.0,18456.0,0.7222222222222222
,,18464000000.0,18464.0,0.6111111111111112
,,18472000000.0,18472.0,0.46153846153846156
,,18480000000.0,18480.0,0.5
,,18488000000.0,18488.0,0.6388888888888888
,,18496000000.0,18496.0,0.5833333333333334
,,18504000000.0,18504.0,0.5142857142857142
,,18512000000.0,18512.0,0.4473684210526316
,,18520000000.0,18520.0,0.6578947368421053
,,18528000000.0,18528.0,0.6388888888888888
,,18536000000.0,18536.0,1.0
,,18544000000.0,18544.0,1.1111111111111112
,,18552000000.0,18552.0,1.054054054054054
,,18560000000.0,18560.0,1.2702702702702702
,,18568000000.0,18568.0,1.1428571428571428
,,18576000000.0,18576.0,1.0857142857142856
,,18584000000.0,18584.0,1.0
,,18592000000.0,18592.0,1.054054054054054
,,18600000000.0,18600.0,1.0
,,18608000000.0,18608.0,1.1428571428571428
,,18616000000.0,18616.0,1.2571428571428571
,,18624000000.0,18624.0,1.1176470588235294
,,18632000000.0,18632.0,1.0526315789473684
,,18640000000.0,18640.0,1.0810810810810811
,,18648000000.0,18648.0,0.5833333333333334
,,18656000000.0,18656.0,0.5277777777777778
,,18664000000.0,18664.0,0.5
,,18672000000.0,18672.0,0.6666666666666666
,,18680000000.0,18680.0,0.6923076923076923
,,18688000000.0,18688.0,0.5
,,18696000000.0,18696.0,0.6111111111111112
,,18704000000.0,18704.0,0.7058823529411765
,,18712000000.0,18712.0,0.6842105263157895
,,18720000000.0,18720.0,0.6410256410256411
,,18728000000.0,18728.0,0.5135135135135135
,,18736000000.0,18736.0,0.5555555555555556
,,18744000000.0,18744.0,0.5945945945945946
,,18752000000.0,18752.0,0.5128205128205128
,,18760000000.0,18760.0,0.41025641025641024
,,18768000000.0,18768.0,0.5405405405405406
,,18776000000.0,18776.0,0.6388888888888888
,,18784000000.0,18784.0,0.5833333333333334
,,18792000000.0,18792.0,0.5384615384615384
,,18800000000.0,18800.0,0.6153846153846154
,,18808000000.0,18808.0,0.3055555555555556
,,18816000000.0,18816.0,0.5277777777777778
,,18824000000.0,18824.0,0.5675675675675675
,,18832000000.0,18832.0,0.6842105263157895
,,18840000000.0,18840.0,0.6923076923076923
,,18848000000.0,18848.0,0.5
,,18856000000.0,18856.0,0.4166666666666667
,,18864000000.0,18864.0,0.6944444444444444
,,18872000000.0,18872.0,0.7692307692307693
,,18880000000.0,18880.0,0.6923076923076923
,,18888000000.0,18888.0,0.5675675675675675
,,18896000000.0,18896.0,0.5277777777777778
,,18904000000.0,18904.0,0.2777777777777778
,,18912000000.0,18912.0,0.5128205128205128
,,18920000000.0,18920.0,0.5128205128205128
,,18928000000.0,18928.0,0.5277777777777778
,,18936000000.0,18936.0,0.5
,,18944000000.0,18944.0,0.5277777777777778
,,18952000000.0,18952.0,0.631578947368421
,,18960000000.0,18960.0,0.5263157894736842
,,18968000000.0,18968.0,0.6388888888888888
,,18976000000.0,18976.0,0.7777777777777778
,,18984000000.0,18984.0,4.137931034482759
,,18992000000.0,18992.0,0.7631578947368421
,,19000000000.0,19000.0,0.675
,,19008000000.0,19008.0,0.5897435897435898
,,19016000000.0,19016.0,0.6944444444444444
,,19024000000.0,19024.0,0.85
,,19032000000.0,19032.0,0.5384615384615384
,,19040000000.0,19040.0,0.6052631578947368
,,19048000000.0,19048.0,0.5675675675675675
,,19056000000.0,19056.0,0.6111111111111112
,,19064000000.0,19064.0,0.6388888888888888
,,19072000000.0,19072.0,0.5789473684210527
,,19080000000.0,19080.0,0.6857142857142857
,,19088000000.0,19088.0,0.4166666666666667
,,19096000000.0,19096.0,0.6111111111111112
,,19104000000.0,19104.0,0.6666666666666666
,,19112000000.0,19112.0,0.6410256410256411
,,19120000000.0,19120.0,0.5789473684210527
,,19128000000.0,19128.0,0.5833333333333334
,,19136000000.0,19136.0,0.5428571428571428
,,19144000000.0,19144.0,0.5277777777777778
,,19152000000.0,19152.0,0.5128205128205128
,,19160000000.0,19160.0,0.23684210526315788
,,19168000000.0,19168.0,0.5555555555555556
,,19176000000.0,19176.0,0.5555555555555556
,,19184000000.0,19184.0,0.6756756756756757
,,19192000000.0,19192.0,0.38461538461538464
,,19200000000.0,19200.0,0.4358974358974359
,,19208000000.0,19208.0,0.5277777777777778
,,19216000000.0,19216.0,0.4722222222222222
,,19224000000.0,19224.0,0.6666666666666666
,,19232000000.0,19232.0,0.47368421052631576
,,19240000000.0,19240.0,0.5
,,19248000000.0,19248.0,0.5555555555555556
,,19256000000.0,19256.0,0.8333333333333334
,,19264000000.0,19264.0,0.5277777777777778
,,19272000000.0,19272.0,0.6666666666666666
,,19280000000.0,19280.0,0.5789473684210527
,,19288000000.0,19288.0,0.6111111111111112
,,19296000000.0,19296.0,0.6944444444444444
,,19304000000.0,19304.0,0.5945945945945946
,,19312000000.0,19312.0,0.5897435897435898
,,19320000000.0,19320.0,0.5
,,19328000000.0,19328.0,0.6111111111111112
,,19336000000.0,19336.0,0.75
,,19344000000.0,19344.0,0.7222222222222222
,,19352000000.0,19352.0,0.5641025641025641
,,19360000000.0,19360.0,0.6578947368421053
,,19368000000.0,19368.0,0.19444444444444445
,,19376000000.0,19376.0,0.5833333333333334
,,19384000000.0,19384.0,0.3142857142857143
,,19392000000.0,19392.0,0.6052631578947368
,,19400000000.0,19400.0,0.42105263157894735
,,19408000000.0,19408.0,0.6944444444444444
,,19416000000.0,19416.0,0.5277777777777778
,,19424000000.0,19424.0,0.4166666666666667
,,19432000000.0,19432.0,0.631578947368421
,,19440000000.0,19440.0,0.48717948717948717
,,19448000000.0,19448.0,0.6666666666666666
,,19456000000.0,19456.0,0.5142857142857142
,,19464000000.0,19464.0,0.4722222222222222
,,19472000000.0,19472.0,0.5526315789473685
,,19480000000.0,19480.0,0.358974358974359
,,19488000000.0,19488.0,0.4722222222222222
,,19496000000.0,19496.0,0.5675675675675675
,,19504000000.0,19504.0,0.5555555555555556
,,19512000000.0,19512.0,0.42105263157894735
,,19520000000.0,19520.0,0.6153846153846154
,,19528000000.0,19528.0,0.7777777777777778
,,19536000000.0,19536.0,0.5833333333333334
,,19544000000.0,19544.0,0.4722222222222222
,,19552000000.0,19552.0,0.7631578947368421
,,19560000000.0,19560.0,0.6410256410256411
,,19568000000.0,19568.0,0.6388888888888888
,,19576000000.0,19576.0,0.4166666666666667
,,19584000000.0,19584.0,0.4166666666666667
,,19592000000.0,19592.0,0.47368421052631576
,,19600000000.0,19600.0,0.5384615384615384
,,19608000000.0,19608.0,0.5833333333333334
,,19616000000.0,19616.0,0.4722222222222222
,,19624000000.0,19624.0,0.3611111111111111
,,19632000000.0,19632.0,0.6578947368421053
,,19640000000.0,19640.0,1.0588235294117647
,,19648000000.0,19648.0,0.40540540540540543
,,19656000000.0,19656.0,0.6111111111111112
,,19664000000.0,19664.0,0.4722222222222222
,,19672000000.0,19672.0,0.5526315789473685
,,19680000000.0,19680.0,0.631578947368421
,,19688000000.0,19688.0,0.5945945945945946
,,19696000000.0,19696.0,0.5555555555555556
,,19704000000.0,19704.0,0.6944444444444444
,,19712000000.0,19712.0,0.6842105263157895
,,19720000000.0,19720.0,0.7368421052631579
,,19728000000.0,19728.0,0.7777777777777778
,,19736000000.0,19736.0,1.0588235294117647
,,19744000000.0,19744.0,1.0
,,19752000000.0,19752.0,1.0
,,19760000000.0,19760.0,1.131578947368421
,,19768000000.0,19768.0,1.0285714285714285
,,19776000000.0,19776.0,1.0285714285714285
,,19784000000.0,19784.0,1.0285714285714285
,,19792000000.0,19792.0,1.1081081081081081
,,19800000000.0,19800.0,1.1081081081081081
,,19808000000.0,19808.0,0.8378378378378378
,,19816000000.0,19816.0,0.4722222222222222
,,19824000000.0,19824.0,0.5454545454545454
,,19832000000.0,19832.0,0.6052631578947368
,,19840000000.0,19840.0,0.4473684210526316
,,19848000000.0,19848.0,0.7777777777777778
,,19856000000.0,19856.0,0.6944444444444444
,,19864000000.0,19864.0,0.6111111111111112
,,19872000000.0,19872.0,0.48717948717948717
,,19880000000.0,19880.0,0.358974358974359
,,19888000000.0,19888.0,0.5277777777777778
,,19896000000.0,19896.0,0.4722222222222222
,,19904000000.0,19904.0,0.6388888888888888
,,19912000000.0,19912.0,0.6666666666666666
,,19920000000.0,19920.0,0.6052631578947368
,,19928000000.0,19928.0,0.4
,,19936000000.0,19936.0,0.5405405405405406
,,19944000000.0,19944.0,0.3333333333333333
,,19952000000.0,19952.0,0.6578947368421053
,,19960000000.0,19960.0,0.7692307692307693
,,19968000000.0,19968.0,0.4722222222222222
,,19976000000.0,19976.0,0.5555555555555556
,,19984000000.0,19984.0,0.7222222222222222
,,19992000000.0,19992.0,0.6666666666666666
,,20000000000.0,20000.0,0.5
,,20008000000.0,20008.0,0.6216216216216216
,,20016000000.0,20016.0,0.4444444444444444
,,20024000000.0,20024.0,0.4722222222222222
,,20032000000.0,20032.0,0.5526315789473685
,,20040000000.0,20040.0,0.7368421052631579
,,20048000000.0,20048.0,0.5675675675675675
,,20056000000.0,20056.0,0.3333333333333333
,,20064000000.0,20064.0,0.5
,,20072000000.0,20072.0,0.5384615384615384
,,20080000000.0,20080.0,0.4473684210526316
,,20088000000.0,20088.0,0.5142857142857142
,,20096000000.0,20096.0,0.5555555555555556
,,20104000000.0,20104.0,0.5277777777777778
,,20112000000.0,20112.0,0.38461538461538464
,,20120000000.0,20120.0,0.5897435897435898
,,20128000000.0,20128.0,0.6388888888888888
,,20136000000.0,20136.0,0.7777777777777778
,,20144000000.0,20144.0,0.5945945945945946
,,20152000000.0,20152.0,0.3076923076923077
,,20160000000.0,20160.0,0.6666666666666666
,,20168000000.0,20168.0,0.6216216216216216
,,20176000000.0,20176.0,0.75
,,20184000000.0,20184.0,0.3611111111111111
,,20192000000.0,20192.0,1.0571428571428572
,,20200000000.0,20200.0,0.6052631578947368
,,20208000000.0,20208.0,0.5555555555555556
,,20216000000.0,20216.0,0.6111111111111112
,,20224000000.0,20224.0,0.7222222222222222
,,20232000000.0,20232.0,0.6153846153846154
,,20240000000.0,20240.0,0.1794871794871795
,,20248000000.0,20248.0,0.5675675675675675
,,20256000000.0,20256.0,0.5833333333333334
,,20264000000.0,20264.0,0.4166666666666667
,,20272000000.0,20272.0,0.7435897435897436
,,20280000000.0,20280.0,0.6944444444444444
,,20288000000.0,20288.0,0.4722222222222222
,,20296000000.0,20296.0,0.5277777777777778
,,20304000000.0,20304.0,0.8055555555555556
,,20312000000.0,20312.0,0.5641025641025641
,,20320000000.0,20320.0,0.6153846153846154
,,20328000000.0,20328.0,0.5833333333333334
,,20336000000.0,20336.0,0.6944444444444444
,,20344000000.0,20344.0,0.6666666666666666
,,20352000000.0,20352.0,0.7435897435897436
,,20360000000.0,20360.0,0.6842105263157895
,,20368000000.0,20368.0,0.6388888888888888
,,20376000000.0,20376.0,0.5277777777777778
,,20384000000.0,20384.0,0.8108108108108109
,,20392000000.0,20392.0,0.6410256410256411
,,20400000000.0,20400.0,0.5
,,20408000000.0,20408.0,0.6944444444444444
,,20416000000.0,20416.0,0.5555555555555556
,,20424000000.0,20424.0,0.4857142857142857
,,20432000000.0,20432.0,0.6052631578947368
,,20440000000.0,20440.0,0.6153846153846154
,,20448000000.0,20448.0,0.3333333333333333
,,20456000000.0,20456.0,0.6388888888888888
,,20464000000.0,20464.0,0.5
,,20472000000.0,20472.0,0.5641025641025641
,,20480000000.0,20480.0,0.7368421052631579
,,20488000000.0,20488.0,0.6111111111111112
,,20496000000.0,20496.0,0.7222222222222222
,,20504000000.0,20504.0,0.6666666666666666
,,20512000000.0,20512.0,0.5789473684210527
,,20520000000.0,20520.0,0.6842105263157895
,,20528000000.0,20528.0,0.5675675675675675
,,20536000000.0,20536.0,0.6111111111111112
,,20544000000.0,20544.0,0.7297297297297297
,,20552000000.0,20552.0,0.5384615384615384
,,20560000000.0,20560.0,0.631578947368421
,,20568000000.0,20568.0,0.6216216216216216
,,20576000000.0,20576.0,0.5555555555555556
,,20584000000.0,20584.0,0.5945945945945946
,,20592000000.0,20592.0,0.7948717948717948
,,20600000000.0,20600.0,0.717948717948718
,,20608000000.0,20608.0,0.5555555555555556
,,20616000000.0,20616.0,0.6111111111111112
,,20624000000.0,20624.0,0.5833333333333334
,,20632000000.0,20632.0,0.42105263157894735
,,20640000000.0,20640.0,0.5263157894736842
,,20648000000.0,20648.0,0.4166666666666667
,,20656000000.0,20656.0,0.5833333333333334
,,20664000000.0,20664.0,0.5
,,20672000000.0,20672.0,0.5789473684210527
,,20680000000.0,20680.0,0.5263157894736842
,,20688000000.0,20688.0,0.5555555555555556
,,20696000000.0,20696.0,0.6111111111111112
,,20704000000.0,20704.0,0.5833333333333334
,,20712000000.0,20712.0,0.48717948717948717
,,20720000000.0,20720.0,0.5
,,20728000000.0,20728.0,0.5833333333333334
,,20736000000.0,20736.0,0.5428571428571428
,,20744000000.0,20744.0,0.6111111111111112
,,20752000000.0,20752.0,0.5641025641025641
,,20760000000.0,20760.0,0.6578947368421053
,,20768000000.0,20768.0,0.5
,,20776000000.0,20776.0,0.4444444444444444
,,20784000000.0,20784.0,0.4444444444444444
,,20792000000.0,20792.0,0.6666666666666666
,,20800000000.0,20800.0,0.631578947368421
,,20808000000.0,20808.0,0.5833333333333334
,,20816000000.0,20816.0,0.4444444444444444
,,20824000000.0,20824.0,0.6111111111111112
,,20832000000.0,20832.0,0.6842105263157895
,,20840000000.0,20840.0,0.5384615384615384
,,20848000000.0,20848.0,0.3888888888888889
,,20856000000.0,20856.0,0.75
,,20864000000.0,20864.0,0.6216216216216216
,,20872000000.0,20872.0,0.2631578947368421
,,20880000000.0,20880.0,0.5526315789473685
,,20888000000.0,20888.0,0.6944444444444444
,,20896000000.0,20896.0,0.6388888888888888
,,20904000000.0,20904.0,0.7027027027027027
,,20912000000.0,20912.0,0.5789473684210527
,,20920000000.0,20920.0,0.9444444444444444
,,20928000000.0,20928.0,0.4444444444444444
,,20936000000.0,20936.0,1.0285714285714285
,,20944000000.0,20944.0,1.0571428571428572
,,20952000000.0,20952.0,1.1081081081081081
,,20960000000.0,20960.0,1.135135135135135
,,20968000000.0,20968.0,1.0
,,20976000000.0,20976.0,1.0
,,20984000000.0,20984.0,1.1142857142857143
,,20992000000.0,20992.0,1.027027027027027
,,21000000000.0,21000.0,1.0810810810810811
,,21008000000.0,21008.0,0.9714285714285714
,,21016000000.0,21016.0,1.0
,,21024000000.0,21024.0,1.0571428571428572
,,21032000000.0,21032.0,1.1081081081081081
,,21040000000.0,21040.0,0.972972972972973
,,21048000000.0,21048.0,1.1714285714285715
,,21056000000.0,21056.0,1.0571428571428572
,,21064000000.0,21064.0,1.1428571428571428
,,21072000000.0,21072.0,1.054054054054054
,,21080000000.0,21080.0,1.0526315789473684
,,21088000000.0,21088.0,1.0285714285714285
,,21096000000.0,21096.0,1.0857142857142856
,,21104000000.0,21104.0,1.0285714285714285
,,21112000000.0,21112.0,1.027027027027027
,,21120000000.0,21120.0,1.0789473684210527
,,21128000000.0,21128.0,1.0
,,21136000000.0,21136.0,1.0571428571428572
,,21144000000.0,21144.0,1.1142857142857143
,,21152000000.0,21152.0,1.027027027027027
,,21160000000.0,21160.0,0.9736842105263158
,,21168000000.0,21168.0,0.9714285714285714
,,21176000000.0,21176.0,0.9428571428571428
,,21184000000.0,21184.0,1.0571428571428572
,,21192000000.0,21192.0,1.027027027027027
,,21200000000.0,21200.0,0.8421052631578947
,,21208000000.0,21208.0,0.4722222222222222
,,21216000000.0,21216.0,0.6111111111111112
,,21224000000.0,21224.0,0.6111111111111112
,,21232000000.0,21232.0,0.5526315789473685
,,21240000000.0,21240.0,0.6410256410256411
,,21248000000.0,21248.0,0.6111111111111112
,,21256000000.0,21256.0,0.6111111111111112
,,21264000000.0,21264.0,0.7222222222222222
,,21272000000.0,21272.0,0.5384615384615384
,,21280000000.0,21280.0,0.5641025641025641
,,21288000000.0,21288.0,0.5
,,21296000000.0,21296.0,0.7777777777777778
,,21304000000.0,21304.0,0.6111111111111112
,,21312000000.0,21312.0,0.5789473684210527
,,21320000000.0,21320.0,0.631578947368421
,,21328000000.0,21328.0,0.5555555555555556
,,21336000000.0,21336.0,0.75
,,21344000000.0,21344.0,0.7222222222222222
,,21352000000.0,21352.0,0.5128205128205128
,,21360000000.0,21360.0,0.7105263157894737
,,21368000000.0,21368.0,0.6388888888888888
,,21376000000.0,21376.0,0.8333333333333334
,,21384000000.0,21384.0,0.5277777777777778
,,21392000000.0,21392.0,0.8205128205128205
,,21400000000.0,21400.0,0.5897435897435898
,,21408000000.0,21408.0,0.4857142857142857
,,21416000000.0,21416.0,0.6388888888888888
,,21424000000.0,21424.0,0.4444444444444444
,,21432000000.0,21432.0,0.8461538461538461
,,21440000000.0,21440.0,0.4358974358974359
,,21448000000.0,21448.0,0.6111111111111112
,,21456000000.0,21456.0,0.5833333333333334
,,21464000000.0,21464.0,0.8055555555555556
,,21472000000.0,21472.0,0.6578947368421053
,,21480000000.0,21480.0,0.6388888888888888
,,21488000000.0,21488.0,0.4444444444444444
,,21496000000.0,21496.0,0.5833333333333334
,,21504000000.0,21504.0,0.4864864864864865
,,21512000000.0,21512.0,0.3684210526315789
,,21520000000.0,21520.0,0.47368421052631576
,,21528000000.0,21528.0,0.5833333333333334
,,21536000000.0,21536.0,0.5555555555555556
,,21544000000.0,21544.0,0.5675675675675675
,,21552000000.0,21552.0,0.5
,,21560000000.0,21560.0,0.5263157894736842
,,21568000000.0,21568.0,0.5277777777777778
,,21576000000.0,21576.0,0.4722222222222222
,,21584000000.0,21584.0,0.4722222222222222
,,21592000000.0,21592.0,0.6410256410256411
,,21600000000.0,21600.0,0.38461538461538464
,,21608000000.0,21608.0,0.5277777777777778
,,21616000000.0,21616.0,0.5277777777777778
,,21624000000.0,21624.0,0.6111111111111112
,,21632000000.0,21632.0,0.5128205128205128
,,21640000000.0,21640.0,0.6410256410256411
,,21648000000.0,21648.0,0.6216216216216216
,,21656000000.0,21656.0,0.4864864864864865
,,21664000000.0,21664.0,0.6388888888888888
,,21672000000.0,21672.0,0.6052631578947368
,,21680000000.0,21680.0,0.6410256410256411
,,21688000000.0,21688.0,0.5
,,21696000000.0,21696.0,0.5833333333333334
,,21704000000.0,21704.0,0.4864864864864865
,,21712000000.0,21712.0,0.5526315789473685
,,21720000000.0,21720.0,0.5641025641025641
,,21728000000.0,21728.0,0.5555555555555556
,,21736000000.0,21736.0,0.6388888888888888
,,21744000000.0,21744.0,0.4444444444444444
,,21752000000.0,21752.0,0.5526315789473685
,,21760000000.0,21760.0,0.5897435897435898
,,21768000000.0,21768.0,0.6756756756756757
,,21776000000.0,21776.0,0.4864864864864865
,,21784000000.0,21784.0,0.6388888888888888
,,21792000000.0,21792.0,0.7631578947368421
,,21800000000.0,21800.0,0.6410256410256411
,,21808000000.0,21808.0,0.6944444444444444
,,21816000000.0,21816.0,0.5833333333333334
,,21824000000.0,21824.0,0.6111111111111112
,,21832000000.0,21832.0,0.7692307692307693
,,21840000000.0,21840.0,0.631578947368421
,,21848000000.0,21848.0,0.6944444444444444
,,21856000000.0,21856.0,0.6666666666666666
,,21864000000.0,21864.0,0.6666666666666666
,,21872000000.0,21872.0,0.6923076923076923
,,21880000000.0,21880.0,0.6578947368421053
,,21888000000.0,21888.0,0.6216216216216216
,,21896000000.0,21896.0,0.6111111111111112
,,21904000000.0,21904.0,0.6388888888888888
,,21912000000.0,21912.0,0.6153846153846154
,,21920000000.0,21920.0,0.631578947368421
,,21928000000.0,21928.0,0.7837837837837838
,,21936000000.0,21936.0,0.6944444444444444
,,21944000000.0,21944.0,0.8333333333333334
,,21952000000.0,21952.0,0.7435897435897436
,,21960000000.0,21960.0,0.5
,,21968000000.0,21968.0,0.4594594594594595
,,21976000000.0,21976.0,0.6666666666666666
,,21984000000.0,21984.0,0.8055555555555556
,,21992000000.0,21992.0,0.6052631578947368
,,22000000000.0,22000.0,0.7368421052631579
,,22008000000.0,22008.0,0.6388888888888888
,,22016000000.0,22016.0,0.5833333333333334
,,22024000000.0,22024.0,0.5833333333333334
,,22032000000.0,22032.0,0.5128205128205128
,,22040000000.0,22040.0,0.6666666666666666
,,22048000000.0,22048.0,0.6666666666666666
,,22056000000.0,22056.0,0.6111111111111112
,,22064000000.0,22064.0,0.7837837837837838
,,22072000000.0,22072.0,0.6052631578947368
,,22080000000.0,22080.0,0.07692307692307693
,,22088000000.0,22088.0,0.7777777777777778
,,22096000000.0,22096.0,0.6111111111111112
,,22104000000.0,22104.0,0.6388888888888888
,,22112000000.0,22112.0,0.7435897435897436
,,22120000000.0,22120.0,0.6052631578947368
,,22128000000.0,22128.0,0.6111111111111112
,,22136000000.0,22136.0,0.4444444444444444
,,22144000000.0,22144.0,0.4864864864864865
,,22152000000.0,22152.0,0.6578947368421053
,,22160000000.0,22160.0,0.5641025641025641
,,22168000000.0,22168.0,0.5142857142857142
,,22176000000.0,22176.0,0.5555555555555556
,,22184000000.0,22184.0,0.5555555555555556
,,22192000000.0,22192.0,0.5641025641025641
,,22200000000.0,22200.0,0.6578947368421053
,,22208000000.0,22208.0,0.5277777777777778
,,22216000000.0,22216.0,0.4166666666666667
,,22224000000.0,22224.0,0.5142857142857142
,,22232000000.0,22232.0,1.0526315789473684
,,22240000000.0,22240.0,1.0263157894736843
,,22248000000.0,22248.0,0.5833333333333334
,,22256000000.0,22256.0,0.75
,,22264000000.0,22264.0,0.6111111111111112
,,22272000000.0,22272.0,0.358974358974359
,,22280000000.0,22280.0,0.4473684210526316
,,22288000000.0,22288.0,0.5945945945945946
,,22296000000.0,22296.0,0.5277777777777778
,,22304000000.0,22304.0,0.5833333333333334
,,22312000000.0,22312.0,0.4473684210526316
,,22320000000.0,22320.0,0.5641025641025641
,,22328000000.0,22328.0,0.5555555555555556
,,22336000000.0,22336.0,0.4
,,22344000000.0,22344.0,0.5277777777777778
,,22352000000.0,22352.0,0.631578947368421
,,22360000000.0,22360.0,0.6842105263157895
,,22368000000.0,22368.0,0.5405405405405406
,,22376000000.0,22376.0,0.7714285714285715
,,22384000000.0,22384.0,0.6666666666666666
,,22392000000.0,22392.0,0.5641025641025641
,,22400000000.0,22400.0,0.5526315789473685
,,22408000000.0,22408.0,0.6666666666666666
,,22416000000.0,22416.0,0.4444444444444444
,,22424000000.0,22424.0,0.5833333333333334
,,22432000000.0,22432.0,0.6153846153846154
,,22440000000.0,22440.0,0.41025641025641024
,,22448000000.0,22448.0,0.4166666666666667
,,22456000000.0,22456.0,0.6111111111111112
,,22464000000.0,22464.0,0.2222222222222222
,,22472000000.0,22472.0,0.6153846153846154
,,22480000000.0,22480.0,0.5128205128205128
,,22488000000.0,22488.0,0.5555555555555556
,,22496000000.0,22496.0,0.5714285714285714
,,22504000000.0,22504.0,0.3611111111111111
,,22512000000.0,22512.0,0.5526315789473685
,,22520000000.0,22520.0,0.5263157894736842
,,22528000000.0,22528.0,0.5555555555555556
,,22536000000.0,22536.0,0.8611111111111112
,,22544000000.0,22544.0,0.6923076923076923
,,22552000000.0,22552.0,0.7428571428571429
,,22560000000.0,22560.0,0.5641025641025641
,,22568000000.0,22568.0,0.6944444444444444
,,22576000000.0,22576.0,0.6388888888888888
,,22584000000.0,22584.0,0.7948717948717948
,,22592000000.0,22592.0,0.5789473684210527
,,22600000000.0,22600.0,0.5897435897435898
,,22608000000.0,22608.0,0.8055555555555556
,,22616000000.0,22616.0,0.6388888888888888
,,22624000000.0,22624.0,0.7027027027027027
,,22632000000.0,22632.0,0.7894736842105263
,,22640000000.0,22640.0,0.6052631578947368
,,22648000000.0,22648.0,0.75
,,22656000000.0,22656.0,0.6111111111111112
,,22664000000.0,22664.0,0.4444444444444444
,,22672000000.0,22672.0,0.6842105263157895
,,22680000000.0,22680.0,0.6923076923076923
,,22688000000.0,22688.0,0.4444444444444444
,,22696000000.0,22696.0,0.45714285714285713
,,22704000000.0,22704.0,0.7777777777777778
,,22712000000.0,22712.0,0.5128205128205128
,,22720000000.0,22720.0,1.25
,,22728000000.0,22728.0,0.6666666666666666
,,22736000000.0,22736.0,0.46153846153846156
,,22744000000.0,22744.0,0.4857142857142857
,,22752000000.0,22752.0,0.6944444444444444
,,22760000000.0,22760.0,0.4473684210526316
,,22768000000.0,22768.0,0.75
,,22776000000.0,22776.0,0.45714285714285713
,,22784000000.0,22784.0,0.5135135135135135
,,22792000000.0,22792.0,0.6153846153846154
,,22800000000.0,22800.0,0.6842105263157895
,,22808000000.0,22808.0,0.75
,,22816000000.0,22816.0,0.4722222222222222
,,22824000000.0,22824.0,0.7222222222222222
,,22832000000.0,22832.0,0.5128205128205128
,,22840000000.0,22840.0,0.6410256410256411
,,22848000000.0,22848.0,0.6944444444444444
,,22856000000.0,22856.0,0.7027027027027027
,,22864000000.0,22864.0,0.6944444444444444
,,22872000000.0,22872.0,0.5789473684210527
,,22880000000.0,22880.0,0.7105263157894737
,,22888000000.0,22888.0,0.7222222222222222
,,22896000000.0,22896.0,0.7027027027027027
,,22904000000.0,22904.0,0.7222222222222222
,,22912000000.0,22912.0,0.48717948717948717
,,22920000000.0,22920.0,0.631578947368421
,,22928000000.0,22928.0,0.5833333333333334
,,22936000000.0,22936.0,0.43243243243243246
,,22944000000.0,22944.0,0.6666666666666666
,,22952000000.0,22952.0,0.7368421052631579
,,22960000000.0,22960.0,0.6052631578947368
,,22968000000.0,22968.0,0.4444444444444444
,,22976000000.0,22976.0,0.5
,,22984000000.0,22984.0,0.5277777777777778
,,22992000000.0,22992.0,0.6153846153846154
,,23000000000.0,23000.0,0.631578947368421
,,23008000000.0,23008.0,0.4722222222222222
,,23016000000.0,23016.0,0.4722222222222222
,,23024000000.0,23024.0,0.5833333333333334
,,23032000000.0,23032.0,0.6578947368421053
,,23040000000.0,23040.0,0.7692307692307693
,,23048000000.0,23048.0,0.5833333333333334
,,23056000000.0,23056.0,0.4722222222222222
,,23064000000.0,23064.0,0.5277777777777778
,,23072000000.0,23072.0,0.6410256410256411
,,23080000000.0,23080.0,0.8157894736842105
,,23088000000.0,23088.0,1.2424242424242424
,,23096000000.0,23096.0,1.1081081081081081
,,23104000000.0,23104.0,0.5641025641025641
,,23112000000.0,23112.0,0.46153846153846156
,,23120000000.0,23120.0,0.7368421052631579
,,23128000000.0,23128.0,0.6111111111111112
,,23136000000.0,23136.0,0.5833333333333334
,,23144000000.0,23144.0,0.8055555555555556
,,23152000000.0,23152.0,0.5263157894736842
,,23160000000.0,23160.0,0.868421052631579
,,23168000000.0,23168.0,0.6388888888888888
,,23176000000.0,23176.0,0.4444444444444444
,,23184000000.0,23184.0,0.6666666666666666
,,23192000000.0,23192.0,0.6410256410256411
,,23200000000.0,23200.0,0.5
,,23208000000.0,23208.0,0.6666666666666666
,,23216000000.0,23216.0,0.7027027027027027
,,23224000000.0,23224.0,0.6
,,23232000000.0,23232.0,0.23076923076923078
,,23240000000.0,23240.0,0.6410256410256411
,,23248000000.0,23248.0,0.6666666666666666
,,23256000000.0,23256.0,0.4722222222222222
,,23264000000.0,23264.0,0.7222222222222222
,,23272000000.0,23272.0,0.5
,,23280000000.0,23280.0,0.5
,,23288000000.0,23288.0,0.6388888888888888
,,23296000000.0,23296.0,0.7027027027027027
,,23304000000.0,23304.0,0.8055555555555556
,,23312000000.0,23312.0,0.5897435897435898
,,23320000000.0,23320.0,0.6052631578947368
,,23328000000.0,23328.0,0.5277777777777778
,,23336000000.0,23336.0,0.45714285714285713
,,23344000000.0,23344.0,0.6111111111111112
,,23352000000.0,23352.0,0.5263157894736842
,,23360000000.0,23360.0,0.6410256410256411
,,23368000000.0,23368.0,0.7777777777777778
,,23376000000.0,23376.0,0.5675675675675675
,,23384000000.0,23384.0,0.75
,,23392000000.0,23392.0,0.6578947368421053
,,23400000000.0,23400.0,0.7368421052631579
,,23408000000.0,23408.0,0.5833333333333334
,,23416000000.0,23416.0,0.7222222222222222
,,23424000000.0,23424.0,0.6111111111111112
,,23432000000.0,23432.0,0.5789473684210527
,,23440000000.0,23440.0,0.8205128205128205
,,23448000000.0,23448.0,0.696969696969697
,,23456000000.0,23456.0,0.6111111111111112
,,23464000000.0,23464.0,0.4722222222222222
,,23472000000.0,23472.0,0.5641025641025641
,,23480000000.0,23480.0,0.46153846153846156
,,23488000000.0,23488.0,0.6666666666666666
,,23496000000.0,23496.0,0.4444444444444444
,,23504000000.0,23504.0,0.6111111111111112
,,23512000000.0,23512.0,0.5128205128205128
,,23520000000.0,23520.0,0.48717948717948717
,,23528000000.0,23528.0,0.6388888888888888
,,23536000000.0,23536.0,0.4594594594594595
,,23544000000.0,23544.0,0.5833333333333334
,,23552000000.0,23552.0,0.6052631578947368
,,23560000000.0,23560.0,0.5263157894736842
,,23568000000.0,23568.0,0.5945945945945946
,,23576000000.0,23576.0,0.6388888888888888
,,23584000000.0,23584.0,0.34285714285714286
,,23592000000.0,23592.0,0.9210526315789473
,,23600000000.0,23600.0,0.6410256410256411
,,23608000000.0,23608.0,0.6666666666666666
,,23616000000.0,23616.0,0.5
,,23624000000.0,23624.0,0.8611111111111112
,,23632000000.0,23632.0,0.5263157894736842
,,23640000000.0,23640.0,0.5263157894736842
,,23648000000.0,23648.0,0.7027027027027027
,,23656000000.0,23656.0,0.6666666666666666
,,23664000000.0,23664.0,0.5833333333333334
,,23672000000.0,23672.0,0.6153846153846154
,,23680000000.0,23680.0,0.41025641025641024
,,23688000000.0,23688.0,0.4166666666666667
,,23696000000.0,23696.0,0.6666666666666666
,,23704000000.0,23704.0,0.6944444444444444
,,23712000000.0,23712.0,0.4473684210526316
,,23720000000.0,23720.0,0.5526315789473685
,,23728000000.0,23728.0,0.5833333333333334
,,23736000000.0,23736.0,0.4722222222222222
,,23744000000.0,23744.0,0.4722222222222222
,,23752000000.0,23752.0,0.2564102564102564
,,23760000000.0,23760.0,0.5897435897435898
,,23768000000.0,23768.0,0.4722222222222222
,,23776000000.0,23776.0,0.4166666666666667
,,23784000000.0,23784.0,0.5
,,23792000000.0,23792.0,0.6052631578947368
,,23800000000.0,23800.0,0.7368421052631579
,,23808000000.0,23808.0,0.6216216216216216
,,23816000000.0,23816.0,0.5405405405405406
,,23824000000.0,23824.0,0.4864864864864865
,,23832000000.0,23832.0,0.5
,,23840000000.0,23840.0,0.6410256410256411
,,23848000000.0,23848.0,0.6111111111111112
,,23856000000.0,23856.0,0.8055555555555556
,,23864000000.0,23864.0,0.5945945945945946
,,23872000000.0,23872.0,0.6842105263157895
,,23880000000.0,23880.0,0.2894736842105263
,,23888000000.0,23888.0,0.6756756756756757
,,23896000000.0,23896.0,0.5
,,23904000000.0,23904.0,0.6111111111111112
,,23912000000.0,23912.0,0.6666666666666666
,,23920000000.0,23920.0,0.6666666666666666
,,23928000000.0,23928.0,0.6666666666666666
,,23936000000.0,23936.0,0.5277777777777778
,,23944000000.0,23944.0,0.7297297297297297
,,23952000000.0,23952.0,0.7435897435897436
,,23960000000.0,23960.0,0.6578947368421053
,,23968000000.0,23968.0,0.7222222222222222
,,23976000000.0,23976.0,0.8055555555555556
,,23984000000.0,23984.0,0.7297297297297297
,,23992000000.0,23992.0,0.6052631578947368
,,24000000000.0,24000.0,0.5897435897435898
,,24008000000.0,24008.0,0.6111111111111112
,,24016000000.0,24016.0,0.6
,,24024000000.0,24024.0,0.7567567567567568
,,24032000000.0,24032.0,0.6578947368421053
,,24040000000.0,24040.0,0.5789473684210527
,,24048000000.0,24048.0,0.6756756756756757
,,24056000000.0,24056.0,0.7027027027027027
,,24064000000.0,24064.0,0.8333333333333334
,,24072000000.0,24072.0,0.6153846153846154
,,24080000000.0,24080.0,0.6842105263157895
,,24088000000.0,24088.0,0.7027027027027027
,,24096000000.0,24096.0,0.6666666666666666
,,24104000000.0,24104.0,0.6857142857142857
,,24112000000.0,24112.0,0.6578947368421053
,,24120000000.0,24120.0,0.6052631578947368
,,24128000000.0,24128.0,0.6666666666666666
,,24136000000.0,24136.0,0.4444444444444444
,,24144000000.0,24144.0,0.5135135135135135
,,24152000000.0,24152.0,0.7435897435897436
,,24160000000.0,24160.0,0.6842105263157895
,,24168000000.0,24168.0,0.5135135135135135
,,24176000000.0,24176.0,0.6111111111111112
,,24184000000.0,24184.0,0.5135135135135135
,,24192000000.0,24192.0,0.46153846153846156
,,24200000000.0,24200.0,0.6052631578947368
,,24208000000.0,24208.0,0.5405405405405406
,,24216000000.0,24216.0,0.6111111111111112
,,24224000000.0,24224.0,0.5675675675675675
,,24232000000.0,24232.0,0.5789473684210527
,,24240000000.0,24240.0,0.5
,,24248000000.0,24248.0,0.6756756756756757
,,24256000000.0,24256.0,0.6111111111111112
,,24264000000.0,24264.0,0.43243243243243246
,,24272000000.0,24272.0,0.6153846153846154
,,24280000000.0,24280.0,0.5526315789473685
,,24288000000.0,24288.0,0.5
,,24296000000.0,24296.0,0.4
,,24304000000.0,24304.0,0.6666666666666666
,,24312000000.0,24312.0,0.5897435897435898
,,24320000000.0,24320.0,0.631578947368421
,,24328000000.0,24328.0,0.7777777777777778
,,24336000000.0,24336.0,0.6111111111111112
,,24344000000.0,24344.0,0.4594594594594595
,,24352000000.0,24352.0,0.5897435897435898
,,24360000000.0,24360.0,0.7631578947368421
,,24368000000.0,24368.0,0.6944444444444444
,,24376000000.0,24376.0,0.4722222222222222
,,24384000000.0,24384.0,0.8055555555555556
,,24392000000.0,24392.0,0.7368421052631579
,,24400000000.0,24400.0,0.5789473684210527
,,24408000000.0,24408.0,0.6388888888888888
,,24416000000.0,24416.0,0.6216216216216216
,,24424000000.0,24424.0,0.8333333333333334
,,24432000000.0,24432.0,0.6842105263157895
,,24440000000.0,24440.0,0.7368421052631579
,,24448000000.0,24448.0,0.6666666666666666
,,24456000000.0,24456.0,0.5833333333333334
,,24464000000.0,24464.0,0.6944444444444444
,,24472000000.0,24472.0,0.4473684210526316
,,24480000000.0,24480.0,0.631578947368421
,,24488000000.0,24488.0,0.4444444444444444
,,24496000000.0,24496.0,0.6944444444444444
,,24504000000.0,24504.0,0.6111111111111112
,,24512000000.0,24512.0,0.6578947368421053
,,24520000000.0,24520.0,0.5641025641025641
,,24528000000.0,24528.0,0.7297297297297297
,,24536000000.0,24536.0,1.2
,,24544000000.0,24544.0,1.1428571428571428
,,24552000000.0,24552.0,1.1081081081081081
,,24560000000.0,24560.0,1.135135135135135
,,24568000000.0,24568.0,1.0277777777777777
,,24576000000.0,24576.0,1.0857142857142856
,,24584000000.0,24584.0,1.2857142857142858
,,24592000000.0,24592.0,1.2162162162162162
,,24600000000.0,24600.0,1.0789473684210527
,,24608000000.0,24608.0,1.1944444444444444
,,24616000000.0,24616.0,1.0571428571428572
,,24624000000.0,24624.0,1.1428571428571428
,,24632000000.0,24632.0,1.2702702702702702
,,24640000000.0,24640.0,1.1081081081081081
,,24648000000.0,24648.0,1.0571428571428572
,,24656000000.0,24656.0,1.2
,,24664000000.0,24664.0,1.1428571428571428
,,24672000000.0,24672.0,1.0263157894736843
,,24680000000.0,24680.0,1.236842105263158
,,24688000000.0,24688.0,1.1428571428571428
,,24696000000.0,24696.0,1.1428571428571428
,,24704000000.0,24704.0,1.0857142857142856
,,24712000000.0,24712.0,1.0810810810810811
,,24720000000.0,24720.0,1.135135135135135
,,24728000000.0,24728.0,1.2285714285714286
,,24736000000.0,24736.0,1.1142857142857143
,,24744000000.0,24744.0,1.0571428571428572
,,24752000000.0,24752.0,0.7105263157894737
,,24760000000.0,24760.0,0.717948717948718
,,24768000000.0,24768.0,0.5135135135135135
,,24776000000.0,24776.0,0.8571428571428571
,,24784000000.0,24784.0,0.7297297297297297
,,24792000000.0,24792.0,0.6842105263157895
,,24800000000.0,24800.0,0.4473684210526316
,,24808000000.0,24808.0,0.75
,,24816000000.0,24816.0,0.6388888888888888
,,24824000000.0,24824.0,0.5277777777777778
,,24832000000.0,24832.0,0.6052631578947368
,,24840000000.0,24840.0,0.6410256410256411
,,24848000000.0,24848.0,0.6756756756756757
,,24856000000.0,24856.0,0.6111111111111112
,,24864000000.0,24864.0,0.6111111111111112
,,24872000000.0,24872.0,0.5526315789473685
,,24880000000.0,24880.0,0.5384615384615384
,,24888000000.0,24888.0,0.19444444444444445
,,24896000000.0,24896.0,0.5675675675675675
,,24904000000.0,24904.0,0.5555555555555556
,,24912000000.0,24912.0,0.4358974358974359
,,24920000000.0,24920.0,0.358974358974359
,,24928000000.0,24928.0,0.4444444444444444
,,24936000000.0,24936.0,0.6111111111111112
,,24944000000.0,24944.0,0.5135135135135135
,,24952000000.0,24952.0,0.5384615384615384
,,24960000000.0,24960.0,0.39473684210526316
,,24968000000.0,24968.0,0.3888888888888889
,,24976000000.0,24976.0,0.5945945945945946
,,24984000000.0,24984.0,0.6111111111111112
,,24992000000.0,24992.0,0.46153846153846156
,,25000000000.0,25000.0,0.8461538461538461
,,25008000000.0,25008.0,0.8648648648648649
,,25016000000.0,25016.0,0.6666666666666666
,,25024000000.0,25024.0,0.3888888888888889
,,25032000000.0,25032.0,0.5789473684210527
,,25040000000.0,25040.0,0.4473684210526316
,,25048000000.0,25048.0,0.84375
,,25056000000.0,25056.0,0.5555555555555556
,,25064000000.0,25064.0,0.3333333333333333
,,25072000000.0,25072.0,0.5263157894736842
,,25080000000.0,25080.0,0.38461538461538464
,,25088000000.0,25088.0,0.5833333333333334
,,25096000000.0,25096.0,0.32432432432432434
,,25104000000.0,25104.0,0.5555555555555556
,,25112000000.0,25112.0,0.7894736842105263
,,25120000000.0,25120.0,0.6153846153846154
,,25128000000.0,25128.0,0.6111111111111112
,,25136000000.0,25136.0,0.6944444444444444
,,25144000000.0,25144.0,0.5555555555555556
,,25152000000.0,25152.0,0.717948717948718
,,25160000000.0,25160.0,0.6153846153846154
,,25168000000.0,25168.0,0.6388888888888888
,,25176000000.0,25176.0,0.75
,,25184000000.0,25184.0,0.6944444444444444
,,25192000000.0,25192.0,0.6923076923076923
,,25200000000.0,25200.0,0.6578947368421053
,,25208000000.0,25208.0,0.7142857142857143
,,25216000000.0,25216.0,0.5555555555555556
,,25224000000.0,25224.0,0.6388888888888888
,,25232000000.0,25232.0,0.6153846153846154
,,25240000000.0,25240.0,0.6923076923076923
,,25248000000.0,25248.0,0.7222222222222222
,,25256000000.0,25256.0,0.4166666666666667
,,25264000000.0,25264.0,0.6388888888888888
,,25272000000.0,25272.0,0.5263157894736842
,,25280000000.0,25280.0,0.6842105263157895
,,25288000000.0,25288.0,0.75
,,25296000000.0,25296.0,0.5945945945945946
,,25304000000.0,25304.0,0.5
,,25312000000.0,25312.0,0.7368421052631579
,,25320000000.0,25320.0,0.5789473684210527
,,25328000000.0,25328.0,0.6388888888888888
,,25336000000.0,25336.0,0.6388888888888888
,,25344000000.0,25344.0,0.6285714285714286
,,25352000000.0,25352.0,0.5526315789473685
,,25360000000.0,25360.0,0.7894736842105263
,,25368000000.0,25368.0,0.6756756756756757
,,25376000000.0,25376.0,0.5555555555555556
,,25384000000.0,25384.0,0.3888888888888889
,,25392000000.0,25392.0,0.5384615384615384
,,25400000000.0,25400.0,0.6410256410256411
,,25408000000.0,25408.0,0.4166666666666667
,,25416000000.0,25416.0,0.6666666666666666
,,25424000000.0,25424.0,0.6388888888888888
,,25432000000.0,25432.0,0.7105263157894737
,,25440000000.0,25440.0,0.5128205128205128
,,25448000000.0,25448.0,0.6216216216216216
,,25456000000.0,25456.0,0.5675675675675675
,,25464000000.0,25464.0,0.4864864864864865
,,25472000000.0,25472.0,0.5897435897435898
,,25480000000.0,25480.0,0.39473684210526316
,,25488000000.0,25488.0,0.5833333333333334
,,25496000000.0,25496.0,0.5277777777777778
,,25504000000.0,25504.0,0.6944444444444444
,,25512000000.0,25512.0,0.5384615384615384
,,25520000000.0,25520.0,0.5641025641025641
,,25528000000.0,25528.0,0.5277777777777778
,,25536000000.0,25536.0,0.5833333333333334
,,25544000000.0,25544.0,0.6216216216216216
,,25552000000.0,25552.0,0.5641025641025641
,,25560000000.0,25560.0,0.6153846153846154
,,25568000000.0,25568.0,0.5555555555555556
,,25576000000.0,25576.0,0.6666666666666666
,,25584000000.0,25584.0,0.6
,,25592000000.0,25592.0,0.6578947368421053
,,25600000000.0,25600.0,0.5641025641025641
,,25608000000.0,25608.0,0.8333333333333334
,,25616000000.0,25616.0,0.4444444444444444
,,25624000000.0,25624.0,0.7567567567567568
,,25632000000.0,25632.0,0.5526315789473685
,,25640000000.0,25640.0,0.5897435897435898
,,25648000000.0,25648.0,0.40540540540540543
,,25656000000.0,25656.0,0.5277777777777778
,,25664000000.0,25664.0,0.75
,,25672000000.0,25672.0,0.7297297297297297
,,25680000000.0,25680.0,0.7692307692307693
,,25688000000.0,25688.0,0.6944444444444444
,,25696000000.0,25696.0,0.7222222222222222
,,25704000000.0,25704.0,0.6111111111111112
,,25712000000.0,25712.0,0.7948717948717948
,,25720000000.0,25720.0,0.9411764705882353
,,25728000000.0,25728.0,0.6944444444444444
,,25736000000.0,25736.0,1.0571428571428572
,,25744000000.0,25744.0,1.0857142857142856
,,25752000000.0,25752.0,1.0
,,25760000000.0,25760.0,0.8918918918918919
,,25768000000.0,25768.0,1.1142857142857143
,,25776000000.0,25776.0,1.0857142857142856
,,25784000000.0,25784.0,0.9428571428571428
,,25792000000.0,25792.0,1.0
,,25800000000.0,25800.0,0.9459459459459459
,,25808000000.0,25808.0,1.0833333333333333
,,25816000000.0,25816.0,1.1428571428571428
,,25824000000.0,25824.0,1.0
,,25832000000.0,25832.0,1.0
,,25840000000.0,25840.0,1.027027027027027
,,25848000000.0,25848.0,1.0555555555555556
,,25856000000.0,25856.0,1.1714285714285715
,,25864000000.0,25864.0,0.9714285714285714
,,25872000000.0,25872.0,1.0810810810810811
,,25880000000.0,25880.0,1.1081081081081081
,,25888000000.0,25888.0,0.9428571428571428
,,25896000000.0,25896.0,1.0
,,25904000000.0,25904.0,1.0285714285714285
,,25912000000.0,25912.0,0.6842105263157895
,,25920000000.0,25920.0,0.4358974358974359
,,25928000000.0,25928.0,0.5405405405405406
,,25936000000.0,25936.0,0.5555555555555556
,,25944000000.0,25944.0,0.6666666666666666
,,25952000000.0,25952.0,0.6666666666666666
,,25960000000.0,25960.0,0.6410256410256411
,,25968000000.0,25968.0,0.6388888888888888
,,25976000000.0,25976.0,0.7222222222222222
,,25984000000.0,25984.0,0.6388888888888888
,,25992000000.0,25992.0,0.5641025641025641
,,26000000000.0,26000.0,0.5
,,26008000000.0,26008.0,0.5
,,26016000000.0,26016.0,0.7222222222222222
,,26024000000.0,26024.0,0.6216216216216216
,,26032000000.0,26032.0,0.6923076923076923
,,26040000000.0,26040.0,0.5897435897435898
,,26048000000.0,26048.0,0.6388888888888888
,,26056000000.0,26056.0,0.6944444444444444
,,26064000000.0,26064.0,0.6388888888888888
,,26072000000.0,26072.0,0.7894736842105263
,,26080000000.0,26080.0,0.7435897435897436
,,26088000000.0,26088.0,0.5135135135135135
,,26096000000.0,26096.0,0.6388888888888888
,,26104000000.0,26104.0,0.4722222222222222
,,26112000000.0,26112.0,0.7631578947368421
,,26120000000.0,26120.0,0.6153846153846154
,,26128000000.0,26128.0,0.8333333333333334
,,26136000000.0,26136.0,0.6111111111111112
,,26144000000.0,26144.0,0.6111111111111112
,,26152000000.0,26152.0,0.5789473684210527
,,26160000000.0,26160.0,0.6923076923076923
,,26168000000.0,26168.0,0.5945945945945946
,,26176000000.0,26176.0,0.7222222222222222
,,26184000000.0,26184.0,0.4722222222222222
,,26192000000.0,26192.0,0.6052631578947368
,,26200000000.0,26200.0,0.7105263157894737
,,26208000000.0,26208.0,0.5833333333333334
,,26216000000.0,26216.0,0.7222222222222222
,,26224000000.0,26224.0,0.5833333333333334
,,26232000000.0,26232.0,0.5263157894736842
,,26240000000.0,26240.0,0.6842105263157895
,,26248000000.0,26248.0,0.6666666666666666
,,26256000000.0,26256.0,0.5833333333333334
,,26264000000.0,26264.0,0.6388888888888888
,,26272000000.0,26272.0,0.5384615384615384
,,26280000000.0,26280.0,0.5526315789473685
,,26288000000.0,26288.0,0.5945945945945946
,,26296000000.0,26296.0,0.6388888888888888
,,26304000000.0,26304.0,0.8055555555555556
,,26312000000.0,26312.0,0.5897435897435898
,,26320000000.0,26320.0,0.47368421052631576
,,26328000000.0,26328.0,0.7222222222222222
,,26336000000.0,26336.0,0.6216216216216216
,,26344000000.0,26344.0,0.75
,,26352000000.0,26352.0,0.6410256410256411
,,26360000000.0,26360.0,0.5384615384615384
,,26368000000.0,26368.0,0.6111111111111112
,,26376000000.0,26376.0,0.7777777777777778
,,26384000000.0,26384.0,0.8888888888888888
,,26392000000.0,26392.0,0.717948717948718
,,26400000000.0,26400.0,0.6842105263157895
,,26408000000.0,26408.0,0.6666666666666666
,,26416000000.0,26416.0,0.6285714285714286
,,26424000000.0,26424.0,0.6857142857142857
,,26432000000.0,26432.0,0.7368421052631579
,,26440000000.0,26440.0,0.7692307692307693
,,26448000000.0,26448.0,0.6944444444444444
,,26456000000.0,26456.0,0.6666666666666666
,,26464000000.0,26464.0,0.9411764705882353
,,26472000000.0,26472.0,0.8055555555555556
,,26480000000.0,26480.0,1.054054054054054
,,26488000000.0,26488.0,0.8823529411764706
,,26496000000.0,26496.0,0.9142857142857143
,,26504000000.0,26504.0,0.9705882352941176
,,26512000000.0,26512.0,0.9459459459459459
,,26520000000.0,26520.0,0.7837837837837838
,,26528000000.0,26528.0,1.0
,,26536000000.0,26536.0,0.8529411764705882
,,26544000000.0,26544.0,1.0857142857142856
,,26552000000.0,26552.0,1.0277777777777777
,,26560000000.0,26560.0,1.054054054054054
,,26568000000.0,26568.0,0.9117647058823529
,,26576000000.0,26576.0,0.7941176470588235
,,26584000000.0,26584.0,1.1875
,,26592000000.0,26592.0,1.0
,,26600000000.0,26600.0,0.7777777777777778
,,26608000000.0,26608.0,0.6571428571428571
,,26616000000.0,26616.0,0.9117647058823529
,,26624000000.0,26624.0,0.9428571428571428
,,26632000000.0,26632.0,0.8648648648648649
,,26640000000.0,26640.0,0.6486486486486487
,,26648000000.0,26648.0,0.8857142857142857
,,26656000000.0,26656.0,0.5294117647058824
,,26664000000.0,26664.0,0.8529411764705882
,,26672000000.0,26672.0,0.8888888888888888
,,26680000000.0,26680.0,0.9444444444444444
,,26688000000.0,26688.0,0.9411764705882353
,,26696000000.0,26696.0,1.0
,,26704000000.0,26704.0,1.0
,,26712000000.0,26712.0,0.8055555555555556
,,26720000000.0,26720.0,1.0
,,26728000000.0,26728.0,0.9714285714285714
,,26736000000.0,26736.0,0.9117647058823529
,,26744000000.0,26744.0,0.9411764705882353
,5.1,1891409997.0,,
,5.1,2670478278.0,,
,5.1,5870457411.0,,
,5.1,6439866826.0,,
,5.1,10613485647.0,,
,5.1,11392384006.0,,
,5.1,14378234523.0,,
,5.1,15214610790.0,,
,5.1,18983596563.0,,
,5.1,19857795736.0,,

